Attacks on Robust Distributed Learning Schemes via Sensitivity Curve Maximization

Distributed learning paradigms, such as federated or decentralized learning, allow a collection of agents to solve global learning and optimization problems through limited local interactions. Most such strategies rely on a mixture of local adaptation and aggregation steps, either among peers or at a central fusion center. Classically, aggregation in distributed learning is based on averaging, which is statistically efficient, but susceptible to attacks by even a small number of malicious agents. This observation has motivated a number of recent works, which develop robust aggregation schemes by employing robust variations of the mean. We present a new attack based on sensitivity curve maximization (SCM), and demonstrate that it is able to disrupt existing robust aggregation schemes by injecting small, but effective perturbations.

==> figs/SC.csv <==
# out, mean, median, tukey, trim, trim_tal
-2.000000000000000000e+00,-1.998433416269702612e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.995995995995996086e+00,-1.994429412265696033e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.991991991991991950e+00,-1.990425408261693674e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.987987987987988037e+00,-1.986421404257691314e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.983983983983983901e+00,-1.982417400253684736e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.979979979979979987e+00,-1.978413396249682599e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.975975975975976073e+00,-1.974409392245675798e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.971971971971971938e+00,-1.970405388241673661e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.967967967967968024e+00,-1.966401384237671301e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.963963963963963888e+00,-1.962397380233664723e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.959959959959959974e+00,-1.958393376229662364e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.955955955955956060e+00,-1.954389372225655785e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.951951951951951925e+00,-1.950385368221653426e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.947947947947948011e+00,-1.946381364217651067e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.943943943943943875e+00,-1.942377360213644488e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.939939939939939961e+00,-1.938373356209642129e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.935935935935936048e+00,-1.934369352205635550e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.931931931931931912e+00,-1.930365348201633191e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.927927927927927998e+00,-1.926361344197631054e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.923923923923923862e+00,-1.922357340193624253e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.919919919919919948e+00,-1.918353336189622116e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.915915915915916035e+00,-1.914349332185615316e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.911911911911911899e+00,-1.910345328181613178e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.907907907907907985e+00,-1.906341324177610819e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.903903903903903849e+00,-1.902337320173604240e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.899899899899899935e+00,-1.898333316169601881e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.895895895895895800e+00,-1.894329312165595303e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.891891891891891886e+00,-1.890325308161592943e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.887887887887887972e+00,-1.886321304157590584e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.883883883883883836e+00,-1.882317300153584005e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.879879879879879923e+00,-1.878313296149581646e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.875875875875875787e+00,-1.874309292145575068e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.871871871871871873e+00,-1.870305288141572708e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.867867867867867959e+00,-1.866301284137570571e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.863863863863863823e+00,-1.862297280133563770e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.859859859859859910e+00,-1.858293276129561633e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.855855855855855774e+00,-1.854289272125554833e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.851851851851851860e+00,-1.850285268121552695e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.847847847847847724e+00,-1.846281264117550336e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.843843843843843811e+00,-1.842277260113543758e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.839839839839839897e+00,-1.838273256109541398e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.835835835835835761e+00,-1.834269252105534820e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.831831831831831847e+00,-1.830265248101532460e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.827827827827827711e+00,-1.826261244097530101e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.823823823823823798e+00,-1.822257240093523523e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.819819819819819884e+00,-1.818253236089521163e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.815815815815815748e+00,-1.814249232085516805e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.811811811811811834e+00,-1.810245228081512225e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.807807807807807698e+00,-1.806241224077510088e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.803803803803803785e+00,-1.802237220073505508e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.799799799799799871e+00,-1.798233216069501150e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.795795795795795735e+00,-1.794229212065496570e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.791791791791791821e+00,-1.790225208061492213e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.787787787787787686e+00,-1.786221204057489853e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.783783783783783772e+00,-1.782217200053485495e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.779779779779779858e+00,-1.778213196049480915e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.775775775775775722e+00,-1.774209192045476557e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.771771771771771808e+00,-1.770205188041474198e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.767767767767767673e+00,-1.766201184037469618e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.763763763763763759e+00,-1.762197180033465260e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.759759759759759845e+00,-1.758193176029462901e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.755755755755755709e+00,-1.754189172025456323e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.751751751751751796e+00,-1.750185168021453963e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.747747747747747660e+00,-1.746181164017449605e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.743743743743743746e+00,-1.742177160013445025e+00,-3.678590042465634258e-01,-2.705541137104474150e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.739739739739739832e+00,-1.738173156009442888e+00,-3.678590042465634258e-01,-2.739082702716737552e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.735735735735735696e+00,-1.734169152005436088e+00,-3.678590042465634258e-01,-3.413635237671207301e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.731731731731731783e+00,-1.730165148001433950e+00,-3.678590042465634258e-01,-4.949278848274129856e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.727727727727727647e+00,-1.726161143997431591e+00,-3.678590042465634258e-01,-7.334035271299034053e-04,-5.006973987722754815e-01,0.000000000000000000e+00
-1.723723723723723733e+00,-1.722157139993425012e+00,-3.678590042465634258e-01,-1.055599531560055251e-03,-5.006973987722754815e-01,0.000000000000000000e+00
-1.719719719719719819e+00,-1.718153135989422653e+00,-3.678590042465634258e-01,-1.460331870664596885e-03,-5.006973987722754815e-01,0.000000000000000000e+00
-1.715715715715715683e+00,-1.714149131985416075e+00,-3.678590042465634258e-01,-1.946423393416957942e-03,-5.006973987722754815e-01,0.000000000000000000e+00
-1.711711711711711770e+00,-1.710145127981413715e+00,-3.678590042465634258e-01,-2.512703809531632512e-03,-5.006973987722754815e-01,0.000000000000000000e+00
-1.707707707707707634e+00,-1.706141123977411356e+00,-3.678590042465634258e-01,-3.158009674030101081e-03,-5.006973987722754815e-01,0.000000000000000000e+00
-1.703703703703703720e+00,-1.702137119973404777e+00,-3.678590042465634258e-01,-3.881184371622423135e-03,-5.006973987722754815e-01,0.000000000000000000e+00
-1.699699699699699806e+00,-1.698133115969402418e+00,-3.678590042465634258e-01,-4.681078101303517633e-03,-5.006973987722754815e-01,0.000000000000000000e+00
-1.695695695695695671e+00,-1.694129111965395840e+00,-3.678590042465634258e-01,-5.556547860782466361e-03,-5.006973987722754815e-01,0.000000000000000000e+00
-1.691691691691691757e+00,-1.690125107961393480e+00,-3.678590042465634258e-01,-6.506457430890124141e-03,-5.006973987722754815e-01,0.000000000000000000e+00
-1.687687687687687621e+00,-1.686121103957391343e+00,-3.678590042465634258e-01,-7.529677360082155310e-03,-5.006973987722754815e-01,0.000000000000000000e+00
-1.683683683683683707e+00,-1.682117099953384542e+00,-3.678590042465634258e-01,-8.625084948998447409e-03,-5.006973987722754815e-01,0.000000000000000000e+00
-1.679679679679679793e+00,-1.678113095949382405e+00,-3.678590042465634258e-01,-9.791564234643022890e-03,-5.006973987722754815e-01,0.000000000000000000e+00
-1.675675675675675658e+00,-1.674109091945375605e+00,-3.678590042465634258e-01,-1.102800597501718723e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.671671671671671744e+00,-1.670105087941373467e+00,-3.678590042465634258e-01,-1.233330763343172369e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.667667667667667608e+00,-1.666101083937371108e+00,-3.678590042465634258e-01,-1.370637336312920118e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.663663663663663694e+00,-1.662097079933364530e+00,-3.678590042465634258e-01,-1.514611399149424185e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.659659659659659781e+00,-1.658093075929362170e+00,-3.678590042465634258e-01,-1.665144700437005618e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.655655655655655645e+00,-1.654089071925355592e+00,-3.678590042465634258e-01,-1.822129653079351125e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.651651651651651731e+00,-1.650085067921353232e+00,-3.678590042465634258e-01,-1.985459332709698169e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.647647647647647595e+00,-1.646081063917350873e+00,-3.678590042465634258e-01,-2.155027476150028071e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.643643643643643681e+00,-1.642077059913344295e+00,-3.678590042465634258e-01,-2.330728479821250754e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.639639639639639768e+00,-1.638073055909341935e+00,-3.678590042465634258e-01,-2.512457398215628065e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.635635635635635632e+00,-1.634069051905335357e+00,-3.678590042465634258e-01,-2.700109942304788208e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.631631631631631496e+00,-1.630065047901332997e+00,-3.678590042465634258e-01,-2.893582477985692791e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.627627627627627582e+00,-1.626061043897330860e+00,-3.678590042465634258e-01,-3.092772024529204244e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.623623623623623669e+00,-1.622057039893324060e+00,-3.678590042465634258e-01,-3.297576252990704060e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.619619619619619755e+00,-1.618053035889321922e+00,-3.678590042465634258e-01,-3.507893484658661243e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.615615615615615619e+00,-1.614049031885315122e+00,-3.678590042465634258e-01,-3.723622689483898490e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.611611611611611483e+00,-1.610045027881312985e+00,-3.678590042465634258e-01,-3.944663484524477126e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.607607607607607569e+00,-1.606041023877310625e+00,-3.678590042465634258e-01,-4.170916132350672989e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.603603603603603656e+00,-1.602037019873304047e+00,-3.678590042465634258e-01,-4.402281539507425789e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.599599599599599742e+00,-1.598033015869301687e+00,-3.678590042465634258e-01,-4.638661254931677330e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.595595595595595606e+00,-1.594029011865295109e+00,-3.678590042465634258e-01,-4.879957468375570317e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.591591591591591470e+00,-1.590025007861292750e+00,-3.678590042465634258e-01,-5.126073008845906387e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.587587587587587556e+00,-1.586021003857290390e+00,-3.678590042465634258e-01,-5.376911343036883811e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.583583583583583643e+00,-1.582016999853283812e+00,-3.678590042465634258e-01,-5.632376573751992493e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.579579579579579507e+00,-1.578012995849281452e+00,-3.678590042465634258e-01,-5.892373438322436735e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.575575575575575593e+00,-1.574008991845274874e+00,-3.678590042465634258e-01,-6.156807307068935115e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.571571571571571457e+00,-1.570004987841272515e+00,-3.678590042465634258e-01,-6.425584181684794449e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.567567567567567544e+00,-1.566000983837270377e+00,-3.678590042465634258e-01,-6.698610693703344054e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.563563563563563630e+00,-1.561996979833263577e+00,-3.678590042465634258e-01,-6.975794102881451020e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.559559559559559494e+00,-1.557992975829261439e+00,-3.678590042465634258e-01,-7.257042295673889198e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.555555555555555580e+00,-1.553988971825254639e+00,-3.678590042465634258e-01,-7.542263783621186435e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.551551551551551444e+00,-1.549984967821252502e+00,-3.678590042465634258e-01,-7.831367701783452373e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.547547547547547531e+00,-1.545980963817250142e+00,-3.678590042465634258e-01,-8.124263807167252105e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.543543543543543617e+00,-1.541976959813243564e+00,-3.678590042465634258e-01,-8.420862477154883452e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.539539539539539481e+00,-1.537972955809241205e+00,-3.678590042465634258e-01,-8.721074707920188629e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.535535535535535567e+00,-1.533968951805234626e+00,-3.678590042465634258e-01,-9.024812112851543500e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.531531531531531432e+00,-1.529964947801232267e+00,-3.678590042465634258e-01,-9.331986920970923582e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.527527527527527518e+00,-1.525960943797229907e+00,-3.678590042465634258e-01,-9.642511975365562760e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.523523523523523604e+00,-1.521956939793223329e+00,-3.678590042465634258e-01,-9.956300731596835762e-02,-5.006973987722754815e-01,0.000000000000000000e+00
-1.519519519519519468e+00,-1.517952935789220970e+00,-3.678590042465634258e-01,-1.027326725612865421e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.515515515515515554e+00,-1.513948931785216612e+00,-3.678590042465634258e-01,-1.059332622474763036e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.511511511511511419e+00,-1.509944927781212032e+00,-3.678590042465634258e-01,-1.091639292096870800e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.507507507507507505e+00,-1.505940923777209894e+00,-3.678590042465634258e-01,-1.124238323449196220e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.503503503503503591e+00,-1.501936919773203316e+00,-3.678590042465634258e-01,-1.157121365957050896e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.499499499499499455e+00,-1.497932915769200957e+00,-3.678590042465634258e-01,-1.190280129346534960e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.495495495495495542e+00,-1.493928911765196377e+00,-3.678590042465634258e-01,-1.223706383484277072e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.491491491491491406e+00,-1.489924907761192019e+00,-3.678590042465634258e-01,-1.257391958221531214e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.487487487487487492e+00,-1.485920903757189659e+00,-3.678590042465634258e-01,-1.291328743232463827e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.483483483483483578e+00,-1.481916899753185302e+00,-3.678590042465634258e-01,-1.325508687859941470e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.479479479479479442e+00,-1.477912895749180722e+00,-3.678590042465634258e-01,-1.359923800951953199e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.475475475475475529e+00,-1.473908891745176364e+00,-3.678590042465634258e-01,-1.394566150709546926e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.471471471471471393e+00,-1.469904887741174004e+00,-3.678590042465634258e-01,-1.429427864523053482e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.467467467467467479e+00,-1.465900883737169424e+00,-3.678590042465634258e-01,-1.464501128814342801e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.463463463463463565e+00,-1.461896879733165067e+00,-3.678590042465634258e-01,-1.499778188881073226e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.459459459459459429e+00,-1.457892875729160709e+00,-3.678590042465634258e-01,-1.535251348736646204e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.455455455455455516e+00,-1.453888871725156129e+00,-3.678590042465634258e-01,-1.570912970949729925e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.451451451451451380e+00,-1.449884867721153769e+00,-3.678590042465634258e-01,-1.606755476488073986e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.447447447447447466e+00,-1.445880863717149412e+00,-3.678590042465634258e-01,-1.642771344559246227e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.443443443443443552e+00,-1.441876859713144832e+00,-3.678590042465634258e-01,-1.678953112449916019e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.439439439439439417e+00,-1.437872855709142694e+00,-3.678590042465634258e-01,-1.715293375369476014e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.435435435435435281e+00,-1.433868851705135894e+00,-3.678590042465634258e-01,-1.751784786291080698e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.431431431431431367e+00,-1.429864847701133757e+00,-3.678590042465634258e-01,-1.788420055791603291e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.427427427427427453e+00,-1.425860843697131397e+00,-3.678590042465634258e-01,-1.825191951891569075e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.423423423423423539e+00,-1.421856839693124819e+00,-3.678590042465634258e-01,-1.862093299899925947e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.419419419419419404e+00,-1.417852835689122459e+00,-3.678590042465634258e-01,-1.899116982251571328e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.415415415415415268e+00,-1.413848831685115881e+00,-3.678590042465634258e-01,-1.936255938349563110e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.411411411411411354e+00,-1.409844827681113522e+00,-3.678590042465634258e-01,-1.973503164407417187e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.407407407407407440e+00,-1.405840823677111162e+00,-3.678590042465634258e-01,-2.010851713288153431e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.403403403403403527e+00,-1.401836819673104584e+00,-3.678590042465634258e-01,-2.048294694344531819e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.399399399399399391e+00,-1.397832815669102224e+00,-3.678590042465634258e-01,-2.085825273262610080e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.395395395395395255e+00,-1.393828811665095646e+00,-3.678590042465634258e-01,-2.123436671900569561e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.391391391391391341e+00,-1.389824807661093287e+00,-3.678590042465634258e-01,-2.161122168129909205e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.387387387387387427e+00,-1.385820803657091149e+00,-3.678590042465634258e-01,-2.198875095676288416e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.383383383383383514e+00,-1.381816799653084349e+00,-3.678590042465634258e-01,-2.236688843960373818e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.379379379379379378e+00,-1.377812795649082211e+00,-3.678590042465634258e-01,-2.274556857937945764e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.375375375375375242e+00,-1.373808791645075411e+00,-3.678590042465634258e-01,-2.312472637940916620e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.371371371371371328e+00,-1.369804787641073274e+00,-3.678590042465634258e-01,-2.350429739518697103e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.367367367367367414e+00,-1.365800783637070914e+00,-3.678590042465634258e-01,-2.388421773276979132e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.363363363363363501e+00,-1.361796779633064336e+00,-3.678590042465634258e-01,-2.426442404720036139e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.359359359359359365e+00,-1.357792775629061977e+00,-3.678590042465634258e-01,-2.464485354090438507e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.355355355355355229e+00,-1.353788771625055398e+00,-3.678590042465634258e-01,-2.502544396209595012e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.351351351351351315e+00,-1.349784767621053039e+00,-3.678590042465634258e-01,-2.540613360317731106e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.347347347347347402e+00,-1.345780763617050679e+00,-3.678590042465634258e-01,-2.578686129916230030e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.343343343343343488e+00,-1.341776759613044101e+00,-3.678590042465634258e-01,-2.616756642605352901e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.339339339339339352e+00,-1.337772755609041742e+00,-3.678590042465634258e-01,-2.654818889926128245e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.335335335335335216e+00,-1.333768751605035163e+00,-3.678590042465634258e-01,-2.692866917201366395e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.331331331331331302e+00,-1.329764747601032804e+00,-3.678590042465634258e-01,-2.730894823374057645e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.327327327327327389e+00,-1.325760743597030666e+00,-3.678590042465634258e-01,-2.768896760849124394e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.323323323323323475e+00,-1.321756739593023866e+00,-3.678590042465634258e-01,-2.806866935333553470e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.319319319319319339e+00,-1.317752735589021729e+00,-3.678590042465634258e-01,-2.844799605676435750e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.315315315315315203e+00,-1.313748731585015150e+00,-3.678590042465634258e-01,-2.882689083708122046e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.311311311311311290e+00,-1.309744727581012791e+00,-3.678590042465634258e-01,-2.920529734082866757e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.307307307307307376e+00,-1.305740723577010431e+00,-3.678590042465634258e-01,-2.958315974116245695e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.303303303303303462e+00,-1.301736719573003853e+00,-3.678590042465634258e-01,-2.996042273627738117e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.299299299299299326e+00,-1.297732715569001494e+00,-3.678590042465634258e-01,-3.033703154778359945e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.295295295295295190e+00,-1.293728711564994915e+00,-3.678590042465634258e-01,-3.071293191913351261e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.291291291291291277e+00,-1.289724707560992556e+00,-3.678590042465634258e-01,-3.108807011400596676e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.287287287287287363e+00,-1.285720703556990197e+00,-3.678590042465634258e-01,-3.146239291470813160e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.283283283283283449e+00,-1.281716699552983618e+00,-3.678590042465634258e-01,-3.183584762057772855e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.279279279279279313e+00,-1.277712695548981259e+00,-3.678590042465634258e-01,-3.220838204639380753e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.275275275275275177e+00,-1.273708691544974680e+00,-3.678590042465634258e-01,-3.257994452074750025e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.271271271271271264e+00,-1.269704687540972321e+00,-3.678590042465634258e-01,-3.295048388446801813e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.267267267267267350e+00,-1.265700683536970184e+00,-3.678590042465634258e-01,-3.331994948902871623e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.263263263263263214e+00,-1.261696679532963605e+00,-3.678590042465634258e-01,-3.368829119491412727e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.259259259259259300e+00,-1.257692675528961246e+00,-3.678590042465634258e-01,-3.405545937004315071e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.255255255255255165e+00,-1.253688671524954668e+00,-3.678590042465634258e-01,-3.442140488816015642e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.251251251251251251e+00,-1.249684667520952308e+00,-3.678590042465634258e-01,-3.478607912723845064e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.247247247247247337e+00,-1.245680663516949949e+00,-3.678590042465634258e-01,-3.514943396786225915e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.243243243243243201e+00,-1.241676659512943370e+00,-3.678590042465634258e-01,-3.551142179165316937e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.239239239239239287e+00,-1.237672655508941011e+00,-3.678590042465634258e-01,-3.587199547964629587e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.235235235235235152e+00,-1.233668651504934433e+00,-3.678590042465634258e-01,-3.623110841068784560e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.231231231231231238e+00,-1.229664647500932073e+00,-3.678590042465634258e-01,-3.658871445984100412e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.227227227227227324e+00,-1.225660643496929714e+00,-3.678590042465634258e-01,-3.694476799679305423e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.223223223223223188e+00,-1.221656639492923135e+00,-3.678590042465634258e-01,-3.729922388422415303e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.219219219219219275e+00,-1.217652635488920998e+00,-3.678590042465634258e-01,-3.765203747622964947e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.215215215215215139e+00,-1.213648631484916418e+00,-3.678590042465634258e-01,-3.800316461670621981e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.211211211211211225e+00,-1.209644627480912060e+00,-3.678590042465634258e-01,-3.835256163774662386e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.207207207207207311e+00,-1.205640623476909701e+00,-3.678590042465634258e-01,-3.870018535804708448e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.203203203203203175e+00,-1.201636619472903122e+00,-3.678590042465634258e-01,-3.904599308128581248e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.199199199199199262e+00,-1.197632615468900763e+00,-3.678590042465634258e-01,-3.938994259454338120e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.195195195195195126e+00,-1.193628611464896183e+00,-3.678590042465634258e-01,-3.973199216667300804e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.191191191191191212e+00,-1.189624607460891825e+00,-3.678590042465634258e-01,-4.007210054671593302e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.187187187187187298e+00,-1.185620603456889466e+00,-3.678590042465634258e-01,-4.041022696229035760e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.183183183183183163e+00,-1.181616599452885108e+00,-3.678590042465634258e-01,-4.074633111797344442e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.179179179179179027e+00,-1.177612595448880528e+00,-3.678590042465634258e-01,-4.108037319372428442e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.175175175175175113e+00,-1.173608591444876170e+00,-3.678590042465634258e-01,-4.141231384326393150e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.171171171171171199e+00,-1.169604587440873811e+00,-3.678590042465634258e-01,-4.174211419245785759e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.167167167167167285e+00,-1.165600583436869453e+00,-3.678590042465634258e-01,-4.206973583773607195e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.163163163163163150e+00,-1.161596579432864873e+00,-3.678590042465634258e-01,-4.239514084447991160e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.159159159159159014e+00,-1.157592575428860515e+00,-3.678590042465634258e-01,-4.271829174539426566e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.155155155155155100e+00,-1.153588571424855935e+00,-3.678590042465634258e-01,-4.303915153894009582e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.151151151151151186e+00,-1.149584567420853576e+00,-3.678590042465634258e-01,-4.335768368769019054e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.147147147147147273e+00,-1.145580563416849218e+00,-3.678590042465634258e-01,-4.367385211676623746e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.143143143143143137e+00,-1.141576559412844638e+00,-3.678590042465634258e-01,-4.398762121218892651e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.139139139139139001e+00,-1.137572555408842501e+00,-3.678590042465634258e-01,-4.429895581930919923e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.135135135135135087e+00,-1.133568551404835700e+00,-3.678590042465634258e-01,-4.460782124116851599e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.131131131131131173e+00,-1.129564547400833563e+00,-3.678590042465634258e-01,-4.491418323692077386e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.127127127127127260e+00,-1.125560543396831203e+00,-3.678590042465634258e-01,-4.521800802021451182e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.123123123123123124e+00,-1.121556539392824625e+00,-3.678590042465634258e-01,-4.551926225758574640e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.119119119119118988e+00,-1.117552535388822266e+00,-3.678590042465634258e-01,-4.581791306685058518e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.115115115115115074e+00,-1.113548531384815687e+00,-3.678590042465634258e-01,-4.611392801550847631e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.111111111111111160e+00,-1.109544527380813328e+00,-3.678590042465634258e-01,-4.640727511911377778e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.107107107107107247e+00,-1.105540523376810969e+00,-3.678590042465634258e-01,-4.669792283969376179e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.103103103103103111e+00,-1.101536519372804390e+00,-3.678590042465634258e-01,-4.698584008413147495e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.099099099099098975e+00,-1.097532515368802031e+00,-3.678590042465634258e-01,-4.727099620255206247e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.095095095095095061e+00,-1.093528511364795452e+00,-3.678590042465634258e-01,-4.755336098672969802e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.091091091091091148e+00,-1.089524507360793093e+00,-3.678590042465634258e-01,-4.783290466846327749e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.087087087087087234e+00,-1.085520503356790956e+00,-3.678590042465634258e-01,-4.810959791798597451e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.083083083083083098e+00,-1.081516499352784155e+00,-3.678590042465634258e-01,-4.838341184234982162e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.079079079079078962e+00,-1.077512495348782018e+00,-3.678590042465634258e-01,-4.865431798381268380e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.075075075075075048e+00,-1.073508491344775440e+00,-3.678590042465634258e-01,-4.892228831824455559e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.071071071071071135e+00,-1.069504487340773080e+00,-3.678590042465634258e-01,-4.918729525350279963e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.067067067067067221e+00,-1.065500483336770721e+00,-3.678590042465634258e-01,-4.944931162784649281e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.063063063063063085e+00,-1.061496479332764142e+00,-3.678590042465634258e-01,-4.970831070830819542e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.059059059059058949e+00,-1.057492475328761783e+00,-3.678590042465634258e-01,-4.996426618908939576e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.055055055055055035e+00,-1.053488471324755205e+00,-3.678590042465634258e-01,-5.021715218996961605e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.051051051051051122e+00,-1.049484467320752845e+00,-3.678590042465634258e-01,-5.046694325467406816e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.047047047047047208e+00,-1.045480463316750486e+00,-3.678590042465634258e-01,-5.071361434928171041e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.043043043043043072e+00,-1.041476459312743907e+00,-3.678590042465634258e-01,-5.095714086062260728e-01,-5.006973987722754815e-01,0.000000000000000000e+00
-1.039039039039038936e+00,-1.037472455308741548e+00,-3.678590042465634258e-01,-5.119749859464689523e-01,-5.006973987722754815e-01,-1.037472455308741548e+00
-1.035035035035035023e+00,-1.033468451304734970e+00,-3.678590042465634258e-01,-5.143466377483587593e-01,-5.006973987722754815e-01,-1.033468451304734970e+00
-1.031031031031031109e+00,-1.029464447300732832e+00,-3.678590042465634258e-01,-5.166861304058224524e-01,-5.006973987722754815e-01,-1.029464447300732832e+00
-1.027027027027027195e+00,-1.025460443296730473e+00,-3.678590042465634258e-01,-5.189932344559723409e-01,-5.006973987722754815e-01,-1.025460443296730473e+00
-1.023023023023023059e+00,-1.021456439292723894e+00,-3.678590042465634258e-01,-5.212677245627916900e-01,-5.006973987722754815e-01,-1.021456439292723894e+00
-1.019019019019018923e+00,-1.017452435288721535e+00,-3.678590042465634258e-01,-5.235093795013452400e-01,-5.006973987722754815e-01,-1.017452435288721535e+00
-1.015015015015015010e+00,-1.013448431284714957e+00,-3.678590042465634258e-01,-5.257179821413383580e-01,-5.006973987722754815e-01,-1.013448431284714957e+00
-1.011011011011011096e+00,-1.009444427280712597e+00,-3.678590042465634258e-01,-5.278933194314164856e-01,-5.006973987722754815e-01,-1.009444427280712597e+00
-1.007007007007006960e+00,-1.005440423276710238e+00,-3.678590042465634258e-01,-5.300351823827096354e-01,-5.006973987722754815e-01,-1.005440423276710238e+00
-1.003003003003003046e+00,-1.001436419272703660e+00,-3.678590042465634258e-01,-5.321433660530580090e-01,-5.006973987722754815e-01,-1.001436419272703660e+00
-9.989989989989989105e-01,-9.974324152687013001e-01,-3.678590042465634258e-01,-5.342176695306841694e-01,-5.006973987722754815e-01,-9.974324152687013001e-01
-9.949949949949949968e-01,-9.934284112646947218e-01,-3.678590042465634258e-01,-5.362578959182385807e-01,-5.006973987722754815e-01,-9.934284112646947218e-01
-9.909909909909910830e-01,-9.894244072606923623e-01,-3.678590042465634258e-01,-5.382638523166953792e-01,-5.006973987722754815e-01,-9.894244072606923623e-01
-9.869869869869869472e-01,-9.854204032566901139e-01,-3.678590042465634258e-01,-5.402353498093634965e-01,-5.006973987722754815e-01,-9.854204032566901139e-01
-9.829829829829830334e-01,-9.814163992526835356e-01,-3.678590042465634258e-01,-5.421722034454131700e-01,-5.006973987722754815e-01,-9.814163992526835356e-01
-9.789789789789788976e-01,-9.774123952486811762e-01,-3.678590042465634258e-01,-5.440742322244034312e-01,-5.006973987722754815e-01,-9.774123952486811762e-01
-9.749749749749749839e-01,-9.734083912446745979e-01,-3.678590042465634258e-01,-5.459412590794900932e-01,-5.006973987722754815e-01,-9.734083912446745979e-01
-9.709709709709710701e-01,-9.694043872406722384e-01,-3.678590042465634258e-01,-5.477731108620156331e-01,-5.006973987722754815e-01,-9.694043872406722384e-01
-9.669669669669669343e-01,-9.654003832366699900e-01,-3.678590042465634258e-01,-5.495696183249042521e-01,-5.006973987722754815e-01,-9.654003832366699900e-01
-9.629629629629630205e-01,-9.613963792326633007e-01,-3.678590042465634258e-01,-5.513306161068370903e-01,-5.006973987722754815e-01,-9.613963792326633007e-01
-9.589589589589588847e-01,-9.573923752286610522e-01,-3.678590042465634258e-01,-5.530559427161050312e-01,-5.006973987722754815e-01,-9.573923752286610522e-01
-9.549549549549549710e-01,-9.533883712246543629e-01,-3.678590042465634258e-01,-5.547454405144129908e-01,-5.006973987722754815e-01,-9.533883712246543629e-01
-9.509509509509510572e-01,-9.493843672206521145e-01,-3.678590042465634258e-01,-5.563989557010149412e-01,-5.006973987722754815e-01,-9.493843672206521145e-01
-9.469469469469469214e-01,-9.453803632166497550e-01,-3.678590042465634258e-01,-5.580163382963748697e-01,-5.006973987722754815e-01,-9.453803632166497550e-01
-9.429429429429430076e-01,-9.413763592126431767e-01,-3.678590042465634258e-01,-5.595974421262710496e-01,-5.006973987722754815e-01,-9.413763592126431767e-01
-9.389389389389388718e-01,-9.373723552086409283e-01,-3.678590042465634258e-01,-5.611421248056074340e-01,-5.006973987722754815e-01,-9.373723552086409283e-01
-9.349349349349349581e-01,-9.333683512046342390e-01,-3.678590042465634258e-01,-5.626502477223245258e-01,-5.006973987722754815e-01,-9.333683512046342390e-01
-9.309309309309310443e-01,-9.293643472006319906e-01,-3.678590042465634258e-01,-5.641216760212711678e-01,-5.006973987722754815e-01,-9.293643472006319906e-01
-9.269269269269269085e-01,-9.253603431966296311e-01,-3.678590042465634258e-01,-5.655562785882479737e-01,-5.006973987722754815e-01,-9.253603431966296311e-01
-9.229229229229229947e-01,-9.213563391926230528e-01,-3.678590042465634258e-01,-5.669539280338253828e-01,-5.006973987722754815e-01,-9.213563391926230528e-01
-9.189189189189188589e-01,-9.173523351886206934e-01,-3.678590042465634258e-01,-5.683145006772475361e-01,-5.006973987722754815e-01,-9.173523351886206934e-01
-9.149149149149149451e-01,-9.133483311846162245e-01,-3.678590042465634258e-01,-5.696378765302504421e-01,-5.006973987722754815e-01,-9.133483311846162245e-01
-9.109109109109110314e-01,-9.093443271806117556e-01,-3.678590042465634258e-01,-5.709239392811833458e-01,-5.006973987722754815e-01,-9.093443271806117556e-01
-9.069069069069068956e-01,-9.053403231766095072e-01,-3.678590042465634258e-01,-5.721725762788240077e-01,-5.006973987722754815e-01,-9.053403231766095072e-01
-9.029029029029029818e-01,-9.013363191726028179e-01,-3.678590042465634258e-01,-5.733836785161384730e-01,-5.006973987722754815e-01,-9.013363191726028179e-01
-8.988988988988988460e-01,-8.973323151686005694e-01,-3.678590042465634258e-01,-5.745571406144817095e-01,-5.006973987722754815e-01,-8.973323151686005694e-01
-8.948948948948949322e-01,-8.933283111645961005e-01,-3.678590042465634258e-01,-5.756928608071648634e-01,-5.006973987722754815e-01,-8.933283111645961005e-01
-8.908908908908907964e-01,-8.893243071605916317e-01,-3.678590042465634258e-01,-5.767907409236389116e-01,-5.006973987722754815e-01,-8.893243071605916317e-01
-8.868868868868868827e-01,-8.853203031565893832e-01,-3.678590042465634258e-01,-5.778506863732906229e-01,-5.006973987722754815e-01,-8.853203031565893832e-01
-8.828828828828829689e-01,-8.813162991525849144e-01,-3.678590042465634258e-01,-5.788726061293474334e-01,-5.006973987722754815e-01,-8.813162991525849144e-01
-8.788788788788788331e-01,-8.773122951485804455e-01,-3.678590042465634258e-01,-5.798564127127796564e-01,-5.006973987722754815e-01,-8.773122951485804455e-01
-8.748748748748749193e-01,-8.733082911445759766e-01,-3.678590042465634258e-01,-5.808020221762415503e-01,-5.006973987722754815e-01,-8.733082911445759766e-01
-8.708708708708707835e-01,-8.693042871405736172e-01,-3.678590042465634258e-01,-5.817093540880370339e-01,-5.006973987722754815e-01,-8.693042871405736172e-01
-8.668668668668668698e-01,-8.653002831365691483e-01,-3.678590042465634258e-01,-5.825783315158176157e-01,-5.006973987722754815e-01,-8.653002831365691483e-01
-8.628628628628629560e-01,-8.612962791325646794e-01,-3.678590042465634258e-01,-5.834088810106999867e-01,-5.006973987722754815e-01,-8.612962791325646794e-01
-8.588588588588588202e-01,-8.572922751285602105e-01,-3.678590042465634258e-01,-5.842009325910961781e-01,-5.006973987722754815e-01,-8.572922751285602105e-01
-8.548548548548549064e-01,-8.532882711245557417e-01,-3.678590042465634258e-01,-5.849544197266686174e-01,-5.006973987722754815e-01,-8.532882711245557417e-01
-8.508508508508507706e-01,-8.492842671205534932e-01,-3.678590042465634258e-01,-5.856692793221556226e-01,-5.006973987722754815e-01,-8.492842671205534932e-01
-8.468468468468468568e-01,-8.452802631165490244e-01,-3.678590042465634258e-01,-5.863454517012488543e-01,-5.006973987722754815e-01,-8.452802631165490244e-01
-8.428428428428429431e-01,-8.412762591125445555e-01,-3.678590042465634258e-01,-5.869828805906441849e-01,-5.006973987722754815e-01,-8.412762591125445555e-01
-8.388388388388388073e-01,-8.372722551085423071e-01,-3.678590042465634258e-01,-5.875815131039557881e-01,-5.006973987722754815e-01,-8.372722551085423071e-01
-8.348348348348348935e-01,-8.332682511045356177e-01,-3.678590042465634258e-01,-5.881412997254528152e-01,-5.006973987722754815e-01,-8.332682511045356177e-01
-8.308308308308307577e-01,-8.292642471005333693e-01,-3.678590042465634258e-01,-5.886621942940143404e-01,-5.006973987722754815e-01,-8.292642471005333693e-01
-8.268268268268268439e-01,-8.252602430965310099e-01,-3.678590042465634258e-01,-5.891441539872159794e-01,-5.006973987722754815e-01,-8.252602430965310099e-01
-8.228228228228229302e-01,-8.212562390925244316e-01,-3.678590042465634258e-01,-5.895871393050996501e-01,-5.006973987722754815e-01,-8.212562390925244316e-01
-8.188188188188187944e-01,-8.172522350885220721e-01,-3.678590042465634258e-01,-5.899911140539654264e-01,-5.006973987722754815e-01,-8.172522350885220721e-01
-8.148148148148148806e-01,-8.132482310845154938e-01,-3.678590042465634258e-01,-5.903560453305340960e-01,-5.006973987722754815e-01,-8.132482310845154938e-01
-8.108108108108107448e-01,-8.092442270805131344e-01,-3.678590042465634258e-01,-5.906819035056567468e-01,-5.006973987722754815e-01,-8.092442270805131344e-01
-8.068068068068068310e-01,-8.052402230765108859e-01,-3.678590042465634258e-01,-5.909686622084266983e-01,-5.006973987722754815e-01,-8.052402230765108859e-01
-8.028028028028029173e-01,-8.012362190725041966e-01,-3.678590042465634258e-01,-5.912162983098725455e-01,-5.006973987722754815e-01,-8.012362190725041966e-01
-7.987987987987987815e-01,-7.972322150685019482e-01,-3.678590042465634258e-01,-5.914247919068487125e-01,-5.006973987722754815e-01,-7.972322150685019482e-01
-7.947947947947948677e-01,-7.932282110644952589e-01,-3.678590042465634258e-01,-5.915941263063393407e-01,-5.006973987722754815e-01,-7.932282110644952589e-01
-7.907907907907907319e-01,-7.892242070604930104e-01,-3.678590042465634258e-01,-5.917242880088685597e-01,-5.006973987722754815e-01,-7.892242070604930104e-01
-7.867867867867868181e-01,-7.852202030564907620e-01,-3.678590042465634258e-01,-5.918152666926949079e-01,-5.006973987722754815e-01,-7.852202030564907620e-01
-7.827827827827826823e-01,-7.812161990524840727e-01,-3.678590042465634258e-01,-5.918670551977124328e-01,-5.006973987722754815e-01,-7.812161990524840727e-01
-7.787787787787787686e-01,-7.772121950484818242e-01,-3.678590042465634258e-01,-5.918796495092024657e-01,-5.006973987722754815e-01,-7.772121950484818242e-01
-7.747747747747748548e-01,-7.732081910444751349e-01,-3.678590042465634258e-01,-5.918530487420053943e-01,-5.006973987722754815e-01,-7.732081910444751349e-01
-7.707707707707707190e-01,-7.692041870404728865e-01,-3.678590042465634258e-01,-5.917872551241930568e-01,-5.006973987722754815e-01,-7.692041870404728865e-01
-7.667667667667668052e-01,-7.652001830364705270e-01,-3.678590042465634258e-01,-5.916822739810424503e-01,-5.006973987722754815e-01,-7.652001830364705270e-01
-7.627627627627626694e-01,-7.611961790324639487e-01,-3.678590042465634258e-01,-5.915381137190661720e-01,-5.006973987722754815e-01,-7.611961790324639487e-01
-7.587587587587587556e-01,-7.571921750284615893e-01,-3.678590042465634258e-01,-5.913547858097845111e-01,-5.006973987722754815e-01,-7.571921750284615893e-01
-7.547547547547548419e-01,-7.531881710244550110e-01,-3.678590042465634258e-01,-5.911323047737058189e-01,-5.006973987722754815e-01,-7.531881710244550110e-01
-7.507507507507507061e-01,-7.491841670204526515e-01,-3.678590042465634258e-01,-5.908706881642030728e-01,-5.006973987722754815e-01,-7.491841670204526515e-01
-7.467467467467467923e-01,-7.451801630164504031e-01,-3.678590042465634258e-01,-5.905699565516153715e-01,-5.006973987722754815e-01,-7.451801630164504031e-01
-7.427427427427426565e-01,-7.411761590124438248e-01,-3.678590042465634258e-01,-5.902301335067253740e-01,-5.006973987722754815e-01,-7.411761590124438248e-01
-7.387387387387387427e-01,-7.371721550084414654e-01,-3.678590042465634258e-01,-5.898512455851995240e-01,-5.006973987722754815e-01,-7.371721550084414654e-01
-7.347347347347348290e-01,-7.331681510044348871e-01,-3.678590042465634258e-01,-5.894333223111389852e-01,-5.006973987722754815e-01,-7.331681510044348871e-01
-7.307307307307306932e-01,-7.291641470004325276e-01,-3.678590042465634258e-01,-5.889763961611812482e-01,-5.006973987722754815e-01,-7.291641470004325276e-01
-7.267267267267267794e-01,-7.251601429964302792e-01,-3.678590042465634258e-01,-5.884805025483009766e-01,-5.006973987722754815e-01,-7.251601429964302792e-01
-7.227227227227226436e-01,-7.211561389924235899e-01,-3.678590042465634258e-01,-5.879456798057055567e-01,-5.006973987722754815e-01,-7.211561389924235899e-01
-7.187187187187187298e-01,-7.171521349884213414e-01,-3.678590042465634258e-01,-5.873719691710495017e-01,-5.006973987722754815e-01,-7.171521349884213414e-01
-7.147147147147148161e-01,-7.131481309844146521e-01,-3.678590042465634258e-01,-5.867594147699123353e-01,-5.006973987722754815e-01,-7.131481309844146521e-01
-7.107107107107106803e-01,-7.091441269804124037e-01,-3.678590042465634258e-01,-5.861080636000168820e-01,-5.006973987722754815e-01,-7.091441269804124037e-01
-7.067067067067067665e-01,-7.051401229764100442e-01,-3.678590042465634258e-01,-5.854179655150344441e-01,-5.006973987722754815e-01,-7.051401229764100442e-01
-7.027027027027026307e-01,-7.011361189724034659e-01,-3.678590042465634258e-01,-5.846891732085931492e-01,-5.006973987722754815e-01,-7.011361189724034659e-01
-6.986986986986987169e-01,-6.971321149684012175e-01,-3.678590042465634258e-01,-5.839217421981132139e-01,-5.006973987722754815e-01,-6.971321149684012175e-01
-6.946946946946948032e-01,-6.931281109643945282e-01,-3.678590042465634258e-01,-5.831157308087436819e-01,-5.006973987722754815e-01,-6.931281109643945282e-01
-6.906906906906906674e-01,-6.891241069603922798e-01,-3.678590042465634258e-01,-5.822712001572284413e-01,-5.006973987722754815e-01,-6.891241069603922798e-01
-6.866866866866867536e-01,-6.851201029563899203e-01,-3.678590042465634258e-01,-5.813882141360029454e-01,-5.006973987722754815e-01,-6.851201029563899203e-01
-6.826826826826826178e-01,-6.811160989523833420e-01,-3.678590042465634258e-01,-5.804668393969649731e-01,-5.006973987722754815e-01,-6.811160989523833420e-01
-6.786786786786787040e-01,-6.771120949483809826e-01,-3.678590042465634258e-01,-5.795071453353332069e-01,-5.006973987722754815e-01,-6.771120949483809826e-01
-6.746746746746747903e-01,-6.731080909443744043e-01,-3.678590042465634258e-01,-5.785092040739400199e-01,-5.006973987722754815e-01,-6.731080909443744043e-01
-6.706706706706706544e-01,-6.691040869403720448e-01,-3.678590042465634258e-01,-5.774730904464852044e-01,-5.006973987722754815e-01,-6.691040869403720448e-01
-6.666666666666667407e-01,-6.651000829363697964e-01,-3.678590042465634258e-01,-5.763988819822518650e-01,-5.006973987722754815e-01,-6.651000829363697964e-01
-6.626626626626626049e-01,-6.610960789323631071e-01,-3.678590042465634258e-01,-5.752866588894119948e-01,-5.006973987722754815e-01,-6.610960789323631071e-01
-6.586586586586586911e-01,-6.570920749283608586e-01,-3.678590042465634258e-01,-5.741365040392544250e-01,-5.006973987722754815e-01,-6.570920749283608586e-01
-6.546546546546547773e-01,-6.530880709243541693e-01,-3.678590042465634258e-01,-5.729485029499937765e-01,-5.006973987722754815e-01,-6.530880709243541693e-01
-6.506506506506506415e-01,-6.490840669203519209e-01,-3.678590042465634258e-01,-5.717227437708005677e-01,-5.006973987722754815e-01,-6.490840669203519209e-01
-6.466466466466467278e-01,-6.450800629163496724e-01,-3.678590042465634258e-01,-5.704593172655628708e-01,-5.006973987722754815e-01,-6.450800629163496724e-01
-6.426426426426425920e-01,-6.410760589123429831e-01,-3.678590042465634258e-01,-5.691583167970007962e-01,-5.006973987722754815e-01,-6.410760589123429831e-01
-6.386386386386386782e-01,-6.370720549083407347e-01,-3.678590042465634258e-01,-5.678198383105541591e-01,-5.006973987722754815e-01,-6.370720549083407347e-01
-6.346346346346345424e-01,-6.330680509043340454e-01,-3.678590042465634258e-01,-5.664439803180695288e-01,-5.006973987722754815e-01,-6.330680509043340454e-01
-6.306306306306306286e-01,-6.290640469003317969e-01,-3.678590042465634258e-01,-5.650308438820846879e-01,-5.006973987722754815e-01,-6.290640469003317969e-01
-6.266266266266267149e-01,-6.250600428963294375e-01,-3.678590042465634258e-01,-5.635805325995507653e-01,-5.006973987722754815e-01,-6.250600428963294375e-01
-6.226226226226225791e-01,-6.210560388923228592e-01,-3.678590042465634258e-01,-5.620931525858147149e-01,-5.006973987722754815e-01,-6.210560388923228592e-01
-6.186186186186186653e-01,-6.170520348883204997e-01,-3.678590042465634258e-01,-5.605688124584697896e-01,-5.006973987722754815e-01,-6.170520348883204997e-01
-6.146146146146145295e-01,-6.130480308843139214e-01,-3.678590042465634258e-01,-5.590076233214723578e-01,-5.006973987722754815e-01,-6.130480308843139214e-01
-6.106106106106106157e-01,-6.090440268803115620e-01,-3.678590042465634258e-01,-5.574096987488146304e-01,-5.006973987722754815e-01,-6.090440268803115620e-01
-6.066066066066067020e-01,-6.050400228763093136e-01,-3.678590042465634258e-01,-5.557751547687368454e-01,-5.006973987722754815e-01,-6.050400228763093136e-01
-6.026026026026025662e-01,-6.010360188723027353e-01,-3.678590042465634258e-01,-5.541041098474084325e-01,-5.006973987722754815e-01,-6.010360188723027353e-01
-5.985985985985986524e-01,-5.970320148683003758e-01,-3.678590042465634258e-01,-5.523966848729432444e-01,-5.006973987722754815e-01,-5.970320148683003758e-01
-5.945945945945945166e-01,-5.930280108642959069e-01,-3.678590042465634258e-01,-5.506530031395532321e-01,-5.006973987722754815e-01,-5.930280108642959069e-01
-5.905905905905906028e-01,-5.890240068602914381e-01,-3.678590042465634258e-01,-5.488731903310996030e-01,-5.006973987722754815e-01,-5.890240068602914381e-01
-5.865865865865866891e-01,-5.850200028562891896e-01,-3.678590042465634258e-01,-5.470573745052642600e-01,-5.006973987722754815e-01,-5.850200028562891896e-01
-5.825825825825825532e-01,-5.810159988522847208e-01,-3.678590042465634258e-01,-5.452056860774666669e-01,-5.006973987722754815e-01,-5.810159988522847208e-01
-5.785785785785786395e-01,-5.770119948482802519e-01,-3.678590042465634258e-01,-5.433182578047387468e-01,-5.006973987722754815e-01,-5.770119948482802519e-01
-5.745745745745745037e-01,-5.730079908442757830e-01,-3.678590042465634258e-01,-5.413952247697154663e-01,-5.006973987722754815e-01,-5.730079908442757830e-01
-5.705705705705705899e-01,-5.690039868402734236e-01,-3.678590042465634258e-01,-5.394367243644965226e-01,-5.006973987722754815e-01,-5.690039868402734236e-01
-5.665665665665666761e-01,-5.649999828362689547e-01,-3.678590042465634258e-01,-5.374428962746804483e-01,-5.006973987722754815e-01,-5.649999828362689547e-01
-5.625625625625625403e-01,-5.609959788322644858e-01,-3.678590042465634258e-01,-5.354138824632151961e-01,-5.006973987722754815e-01,-5.609959788322644858e-01
-5.585585585585586266e-01,-5.569919748282601279e-01,-3.678590042465634258e-01,-5.333498271543807290e-01,-5.006973987722754815e-01,-5.569919748282601279e-01
-5.545545545545544908e-01,-5.529879708242556591e-01,-3.678590042465634258e-01,-5.312508768178277885e-01,-5.006973987722754815e-01,-5.529879708242556591e-01
-5.505505505505505770e-01,-5.489839668202532996e-01,-3.678590042465634258e-01,-5.291171801522048801e-01,-5.006973987722754815e-01,-5.489839668202532996e-01
-5.465465465465466632e-01,-5.449799628162488307e-01,-3.678590042465634258e-01,-5.269488880694053190e-01,-5.006973987722754815e-01,-5.449799628162488307e-01
-5.425425425425425274e-01,-5.409759588122443619e-01,-3.678590042465634258e-01,-5.247461536785176239e-01,-5.006973987722754815e-01,-5.409759588122443619e-01
-5.385385385385386137e-01,-5.369719548082421134e-01,-3.678590042465634258e-01,-5.225091322694778162e-01,-5.006973987722754815e-01,-5.369719548082421134e-01
-5.345345345345344779e-01,-5.329679508042354241e-01,-3.678590042465634258e-01,-5.202379812973108031e-01,-5.006973987722754815e-01,-5.329679508042354241e-01
-5.305305305305305641e-01,-5.289639468002331757e-01,-3.678590042465634258e-01,-5.179328603657956664e-01,-5.006973987722754815e-01,-5.289639468002331757e-01
-5.265265265265264283e-01,-5.249599427962264864e-01,-3.678590042465634258e-01,-5.155939312117434614e-01,-5.006973987722754815e-01,-5.249599427962264864e-01
-5.225225225225225145e-01,-5.209559387922242379e-01,-3.678590042465634258e-01,-5.132213576886373030e-01,-5.006973987722754815e-01,-5.209559387922242379e-01
-5.185185185185186008e-01,-5.169519347882218785e-01,-3.678590042465634258e-01,-5.108153057507598405e-01,-5.006973987722754815e-01,-5.169519347882218785e-01
-5.145145145145144649e-01,-5.129479307842153002e-01,-3.678590042465634258e-01,-5.083759434370914709e-01,-5.006973987722754815e-01,-5.129479307842153002e-01
-5.105105105105105512e-01,-5.089439267802130518e-01,-3.678590042465634258e-01,-5.059034408550608930e-01,-5.006973987722754815e-01,-5.089439267802130518e-01
-5.065065065065064154e-01,-5.049399227762063624e-01,-3.678590042465634258e-01,-5.033979701649503591e-01,-5.006973987722754815e-01,-5.049399227762063624e-01
-5.025025025025025016e-01,-5.009359187722041140e-01,-3.678590042465634258e-01,-5.008597055632908468e-01,-5.006973987722754815e-01,-5.009359187722041140e-01
-4.984984984984985878e-01,-4.969319147682017546e-01,-3.678590042465634258e-01,-4.982888232672628703e-01,-5.006973987722754815e-01,-4.969319147682017546e-01
-4.944944944944944520e-01,-4.929279107641951208e-01,-3.678590042465634258e-01,-4.956855014983321817e-01,-5.006973987722754815e-01,-4.929279107641951208e-01
-4.904904904904905383e-01,-4.889239067601928168e-01,-3.678590042465634258e-01,-4.930499204664643975e-01,-5.006973987722754815e-01,-4.889239067601928168e-01
-4.864864864864864025e-01,-4.849199027561861830e-01,-3.678590042465634258e-01,-4.903822623537606451e-01,-5.006973987722754815e-01,-4.849199027561861830e-01
-4.824824824824824887e-01,-4.809158987521839346e-01,-3.678590042465634258e-01,-4.876827112987023316e-01,-5.006973987722754815e-01,-4.809158987521839346e-01
-4.784784784784785749e-01,-4.769118947481816306e-01,-3.678590042465634258e-01,-4.849514533798823246e-01,-5.006973987722754815e-01,-4.769118947481816306e-01
-4.744744744744744391e-01,-4.729078907441749968e-01,-3.678590042465634258e-01,-4.821886766001631797e-01,-5.006973987722754815e-01,-4.729078907441749968e-01
-4.704704704704705254e-01,-4.689038867401726929e-01,-3.678590042465634258e-01,-4.793945708704295816e-01,-5.006973987722754815e-01,-4.689038867401726929e-01
-4.664664664664663896e-01,-4.648998827361660591e-01,-3.678590042465634258e-01,-4.765693279936601412e-01,-5.006973987722754815e-01,-4.648998827361660591e-01
-4.624624624624624758e-01,-4.608958787321637551e-01,-3.678590042465634258e-01,-4.737131416487211921e-01,-5.006973987722754815e-01,-4.608958787321637551e-01
-4.584584584584585620e-01,-4.568918747281614512e-01,-3.678590042465634258e-01,-4.708262073746788956e-01,-5.006973987722754815e-01,-4.568918747281614512e-01
-4.544544544544544262e-01,-4.528878707241548174e-01,-3.678590042465634258e-01,-4.679087225542136186e-01,-5.006973987722754815e-01,-4.528878707241548174e-01
-4.504504504504505125e-01,-4.488838667201525134e-01,-3.678590042465634258e-01,-4.649608863981643525e-01,-5.006973987722754815e-01,-4.488838667201525134e-01
-4.464464464464463767e-01,-4.448798627161458796e-01,-3.678590042465634258e-01,-4.619828999289580795e-01,-5.006973987722754815e-01,-4.448798627161458796e-01
-4.424424424424424629e-01,-4.408758587121435757e-01,-3.678590042465634258e-01,-4.589749659649501878e-01,-5.006973987722754815e-01,-4.408758587121435757e-01
-4.384384384384385491e-01,-4.368718547081413273e-01,-3.678590042465634258e-01,-4.559372891040623932e-01,-5.006973987722104225e-01,-4.368718547081413273e-01
-4.344344344344344133e-01,-4.328678507041346935e-01,-3.678590042465634258e-01,-4.528700757081467465e-01,-5.006973987722754815e-01,-4.328678507041346935e-01
-4.304304304304304996e-01,-4.288638467001323895e-01,-3.678590042465634258e-01,-4.497735338864197741e-01,-4.971109966123853918e-01,-4.288638467001323895e-01
-4.264264264264263637e-01,-4.248598426961257557e-01,-3.678590042465634258e-01,-4.466478734798915440e-01,-4.924692852357410722e-01,-4.248598426961257557e-01
-4.224224224224224500e-01,-4.208558386921234518e-01,-3.678590042465634258e-01,-4.434933060450903519e-01,-4.878275738593938482e-01,-4.208558386921234518e-01
-4.184184184184185362e-01,-4.168518346881211478e-01,-3.678590042465634258e-01,-4.403100448379258514e-01,-4.831858624829143412e-01,-4.168518346881211478e-01
-4.144144144144144004e-01,-4.128478306841145140e-01,-3.678590042465634258e-01,-4.370983047979861702e-01,-4.785441511066018117e-01,-4.128478306841145140e-01
-4.104104104104104866e-01,-4.088438266801122101e-01,-3.678590042465634258e-01,-4.338583025320759679e-01,-4.739024397300225511e-01,-4.088438266801122101e-01
-4.064064064064063508e-01,-4.048398226761055763e-01,-3.678590042465634258e-01,-4.305902562985587934e-01,-4.692607283538423046e-01,-4.048398226761055763e-01
-4.024024024024024371e-01,-4.008358186721032723e-01,-3.678590042465634258e-01,-4.272943859910666720e-01,-4.646190169774950807e-01,-4.008358186721032723e-01
-3.983983983983985233e-01,-3.968318146681009684e-01,-3.678590042465634258e-01,-4.239709131225452010e-01,-4.599773056011478567e-01,-3.968318146681009684e-01
-3.943943943943943875e-01,-3.928278106640943346e-01,-3.678590042465634258e-01,-4.206200608091779092e-01,-4.553355942247008792e-01,-3.928278106640943346e-01
-3.903903903903904737e-01,-3.888238066600920861e-01,-3.678590042465634258e-01,-4.172420537545117880e-01,-4.506938828483211257e-01,-3.888238066600920861e-01
-3.863863863863863379e-01,-3.848198026560854523e-01,-3.678590042465634258e-01,-4.138371182331101461e-01,-4.460521714719739017e-01,-3.848198026560854523e-01
-3.823823823823824242e-01,-3.808157986520831484e-01,-3.678590042465634258e-01,-4.104054820748498922e-01,-4.414104600955290891e-01,-3.808157986520831484e-01
-3.783783783783782884e-01,-3.768117946480808444e-01,-3.678590042465634258e-01,-4.069473746486066967e-01,-4.367687487192469242e-01,-3.768117946480808444e-01
-3.743743743743743746e-01,-3.728077906440742106e-01,-3.678590042465634258e-01,-4.034630268463504921e-01,-4.321270373427348876e-01,-3.728077906440742106e-01
-3.703703703703704608e-01,-3.688037866400719067e-01,-3.678590042465634258e-01,-3.999526710672407503e-01,-4.274853259665524763e-01,-3.688037866400719067e-01
-3.663663663663663250e-01,-3.647997826360652729e-01,-3.678590042465634258e-01,-3.964165412012360390e-01,-4.228436145899103216e-01,-3.647997826360652729e-01
-3.623623623623624113e-01,-3.607957786320629689e-01,-3.678590042465634258e-01,-3.928548726133998525e-01,-4.182019032135630976e-01,-3.607957786320629689e-01
-3.583583583583582755e-01,-3.567917746280606650e-01,-3.678590042465634258e-01,-3.892679021277896112e-01,-4.135601918374132158e-01,-3.567917746280606650e-01
-3.543543543543543617e-01,-3.527877706240540312e-01,-3.678590042465634258e-01,-3.856558680111771276e-01,-4.089184804609011792e-01,-3.527877706240540312e-01
-3.503503503503504479e-01,-3.487837666200517273e-01,-3.678590042465634258e-01,-3.820190099573954612e-01,-4.042767690846537088e-01,-3.487837666200517273e-01
-3.463463463463463121e-01,-3.447797626160450934e-01,-3.678590042465634258e-01,-3.783575690710783701e-01,-3.996350577081742017e-01,-3.447797626160450934e-01
-3.423423423423423984e-01,-3.407757586120428450e-01,-3.678590042465634258e-01,-3.746717878515584688e-01,-3.949933463315645765e-01,-3.407757586120428450e-01
-3.383383383383382625e-01,-3.367717546080405411e-01,-3.678590042465634258e-01,-3.709619101771101102e-01,-3.903516349555144482e-01,-3.367717546080405411e-01
-3.343343343343343488e-01,-3.327677506040339073e-01,-3.678590042465634258e-01,-3.672281812886151742e-01,-3.857099235790024117e-01,-3.327677506040339073e-01
-3.303303303303304350e-01,-3.287637466000316033e-01,-3.678590042465634258e-01,-3.634708477737929044e-01,-3.810682122025901286e-01,-3.287637466000316033e-01
-3.263263263263262992e-01,-3.247597425960271345e-01,-3.678590042465634258e-01,-3.596901575508961724e-01,-3.764265008262103751e-01,-3.247597425960271345e-01
-3.223223223223223854e-01,-3.207557385920226656e-01,-3.678590042465634258e-01,-3.558863598530389583e-01,-3.717847894497308681e-01,-3.207557385920226656e-01
-3.183183183183182496e-01,-3.167517345880203616e-01,-3.678590042465634258e-01,-3.520597052116952730e-01,-3.671430780734161736e-01,-3.167517345880203616e-01
-3.143143143143143359e-01,-3.127477305840137278e-01,-3.678590042465634258e-01,-3.482104454412280892e-01,-3.625013666971687032e-01,-3.127477305840137278e-01
-3.103103103103104221e-01,-3.087437265800114239e-01,-3.678590042465634258e-01,-3.443388336223798807e-01,-3.578596553207889497e-01,-3.087437265800114239e-01
-3.063063063063062863e-01,-3.047397225760069550e-01,-3.678590042465634258e-01,-3.404451240864413419e-01,-3.532179439443419722e-01,-3.047397225760069550e-01
-3.023023023023023725e-01,-3.007357185720024861e-01,-3.678590042465634258e-01,-3.365295723993124710e-01,-3.485762325679622187e-01,-3.007357185720024861e-01
-2.982982982982982367e-01,-2.967317145680002377e-01,-3.678590042465634258e-01,-3.325924353452699433e-01,-3.439345211915824652e-01,-2.967317145680002377e-01
-2.942942942942943230e-01,-2.927277105639957688e-01,-3.678590042465634258e-01,-3.286339709111127383e-01,-3.392928098152027117e-01,-2.927277105639957688e-01
-2.902902902902904092e-01,-2.887237065599913000e-01,-3.678590042465634258e-01,-3.246544382700403686e-01,-3.346510984388554877e-01,-2.887237065599913000e-01
-2.862862862862862734e-01,-2.847197025559868311e-01,-3.678590042465634258e-01,-3.206540977656811009e-01,-3.300093870624432046e-01,-2.847197025559868311e-01
-2.822822822822823596e-01,-2.807156985519845271e-01,-3.678590042465634258e-01,-3.166332108960873692e-01,-3.253676756859962271e-01,-2.807156985519845271e-01
-2.782782782782782238e-01,-2.767116945479800583e-01,-3.678590042465634258e-01,-3.125920402976296586e-01,-3.207259643095514146e-01,-2.767116945479800583e-01
-2.742742742742743101e-01,-2.727076905439755894e-01,-3.678590042465634258e-01,-3.085308497288878349e-01,-3.160842529333690032e-01,-2.727076905439755894e-01
-2.702702702702701743e-01,-2.687036865399711205e-01,-3.678590042465634258e-01,-3.044499040549568658e-01,-3.114425415569220257e-01,-2.687036865399711205e-01
-2.662662662662662605e-01,-2.646996825359666516e-01,-3.678590042465634258e-01,-3.003494692311193259e-01,-3.068008301805422722e-01,-2.646996825359666516e-01
-2.622622622622623467e-01,-2.606956785319643477e-01,-3.678590042465634258e-01,-2.962298122868777250e-01,-3.021591188040974596e-01,-2.606956785319643477e-01
-2.582582582582582109e-01,-2.566916745279598788e-01,-3.678590042465634258e-01,-2.920912013100260274e-01,-2.975174074277827652e-01,-2.566916745279598788e-01
-2.542542542542542972e-01,-2.526876705239554100e-01,-3.678590042465634258e-01,-2.879339054305845580e-01,-2.928756960514355412e-01,-2.526876705239554100e-01
-2.502502502502501613e-01,-2.486836665199531338e-01,-3.678590042465634258e-01,-2.837938608596360379e-01,-2.882339846748584455e-01,-2.486836665199531338e-01
-2.462462462462462476e-01,-2.446796625159465000e-01,-3.678590042465634258e-01,-2.795999981405966062e-01,-2.835922732985785011e-01,-2.446796625159465000e-01
-2.422422422422423338e-01,-2.406756585119441960e-01,-3.678590042465634258e-01,-2.753882630903393691e-01,-2.789505619222312771e-01,-2.406756585119441960e-01
-2.382382382382381980e-01,-2.366716545079419198e-01,-3.678590042465634258e-01,-2.711589288604278059e-01,-2.743088505457517701e-01,-2.366716545079419198e-01
-2.342342342342342842e-01,-2.326676505039352860e-01,-3.678590042465634258e-01,-2.669122695648422083e-01,-2.696671391695042996e-01,-2.326676505039352860e-01
-2.302302302302301484e-01,-2.286636464999329821e-01,-3.678590042465634258e-01,-2.626485602635565408e-01,-2.650254277930573221e-01,-2.286636464999329821e-01
-2.262262262262262347e-01,-2.246596424959263483e-01,-3.678590042465634258e-01,-2.583680769469549054e-01,-2.603837164165452300e-01,-2.246596424959263483e-01
-2.222222222222223209e-01,-2.206556384919240443e-01,-3.678590042465634258e-01,-2.540710965192218285e-01,-2.557420050402327560e-01,-2.206556384919240443e-01
-2.182182182182181851e-01,-2.166516344879217404e-01,-3.678590042465634258e-01,-2.497578967829714724e-01,-2.511002936638508376e-01,-2.166516344879217404e-01
-2.142142142142142713e-01,-2.126476304839151343e-01,-3.678590042465634258e-01,-2.454287564226615981e-01,-2.464585822875708099e-01,-2.126476304839151343e-01
-2.102102102102101355e-01,-2.086436264799128304e-01,-3.678590042465634258e-01,-2.410839549890513300e-01,-2.418168709112886450e-01,-2.086436264799128304e-01
-2.062062062062062218e-01,-2.046396224759061966e-01,-3.678590042465634258e-01,-2.367237728827346344e-01,-2.371751595347115493e-01,-2.046396224759061966e-01
-2.022022022022023080e-01,-2.006356184719038926e-01,-3.678590042465634258e-01,-2.323484913385502892e-01,-2.325334481585291380e-01,-2.006356184719038926e-01
-1.981981981981981722e-01,-1.966316144679015887e-01,-3.678590042465634258e-01,-2.279583924092064839e-01,-2.278917367819520423e-01,-1.966316144679015887e-01
-1.941941941941942584e-01,-1.926276104638949549e-01,-3.678590042465634258e-01,-2.235537589494998034e-01,-2.232500254056720423e-01,-1.926276104638949549e-01
-1.901901901901901226e-01,-1.886236064598926787e-01,-3.678590042465634258e-01,-2.191348746001330339e-01,-2.186083140293898774e-01,-1.886236064598926787e-01
-1.861861861861862089e-01,-1.846196024558860449e-01,-3.678590042465634258e-01,-2.147020237718385571e-01,-2.139666026529103704e-01,-1.846196024558860449e-01
-1.821821821821822951e-01,-1.806155984518837410e-01,-3.678590042465634258e-01,-2.102554916292287412e-01,-2.093248912762356861e-01,-1.806155984518837410e-01
-1.781781781781781593e-01,-1.766115944478814370e-01,-3.678590042465634258e-01,-2.057955640749367932e-01,-2.046831799001183338e-01,-1.766115944478814370e-01
-1.741741741741742455e-01,-1.726075904438748032e-01,-3.678590042465634258e-01,-2.013225277333780816e-01,-2.000414685236735213e-01,-1.726075904438748032e-01
-1.701701701701701097e-01,-1.686035864398724993e-01,-3.678590042465634258e-01,-1.968366699349734794e-01,-1.953997571471940142e-01,-1.686035864398724993e-01
-1.661661661661661959e-01,-1.645995824358658655e-01,-3.678590042465634258e-01,-1.923382786999800476e-01,-1.907580457709118493e-01,-1.645995824358658655e-01
-1.621621621621622822e-01,-1.605955784318635893e-01,-3.678590042465634258e-01,-1.878276427225127332e-01,-1.861163343946643789e-01,-1.605955784318635893e-01
-1.581581581581581464e-01,-1.565915744278612853e-01,-3.678590042465634258e-01,-1.833050513546005678e-01,-1.814746230182195663e-01,-1.565915744278612853e-01
-1.541541541541542326e-01,-1.525875704238546515e-01,-3.678590042465634258e-01,-1.787707945898634743e-01,-1.768329116417725888e-01,-1.525875704238546515e-01
-1.501501501501500968e-01,-1.485835664198523476e-01,-3.678590042465634258e-01,-1.742251630480544378e-01,-1.721912002655576757e-01,-1.485835664198523476e-01
-1.461461461461461830e-01,-1.445795624158457138e-01,-3.678590042465634258e-01,-1.696684479585084115e-01,-1.675494888889458578e-01,-1.445795624158457138e-01
-1.421421421421422693e-01,-1.405755584118434376e-01,-3.678590042465634258e-01,-1.651009411444503694e-01,-1.629077775126983874e-01,-1.405755584118434376e-01
-1.381381381381381335e-01,-1.365715544078411336e-01,-3.678590042465634258e-01,-1.605229350067803595e-01,-1.582660661362536025e-01,-1.365715544078411336e-01
-1.341341341341342197e-01,-1.325675504038344998e-01,-3.678590042465634258e-01,-1.559347225082599875e-01,-1.536243547598738490e-01,-1.325675504038344998e-01
-1.301301301301300839e-01,-1.285635463998321959e-01,-3.678590042465634258e-01,-1.513365971572738500e-01,-1.489826433836242137e-01,-1.285635463998321959e-01
-1.261261261261261701e-01,-1.245595423958255621e-01,-3.678590042465634258e-01,-1.467288529920483531e-01,-1.443409320070796198e-01,-1.245595423958255621e-01
-1.221221221221220343e-01,-1.205555383918232720e-01,-3.678590042465634258e-01,-1.421117845644434552e-01,-1.396992206307324236e-01,-1.205555383918232720e-01
-1.181181181181181206e-01,-1.165515343878209681e-01,-3.678590042465634258e-01,-1.374856869240524693e-01,-1.350575092544849531e-01,-1.165515343878209681e-01
-1.141141141141142068e-01,-1.125475303838143343e-01,-3.678590042465634258e-01,-1.328508556020304987e-01,-1.304157978780401406e-01,-1.125475303838143343e-01
-1.101101101101100710e-01,-1.085435263798120442e-01,-3.678590042465634258e-01,-1.282075865954522553e-01,-1.257740865016929166e-01,-1.085435263798120442e-01
-1.061061061061061572e-01,-1.045395223758054104e-01,-3.678590042465634258e-01,-1.235561763508066235e-01,-1.211323751252133957e-01,-1.045395223758054104e-01
-1.021021021021020214e-01,-1.005355183718031065e-01,-3.678590042465634258e-01,-1.188969217483631657e-01,-1.164906637489312308e-01,-1.005355183718031065e-01
-9.809809809809810766e-02,-9.653151436780081640e-02,-3.678590042465634258e-01,-1.142301200859637683e-01,-1.118489523723216056e-01,-9.653151436780081640e-02
-9.409409409409419389e-02,-9.252751036379418259e-02,-3.678590042465634258e-01,-1.095560690630854456e-01,-1.072072409960741352e-01,-9.252751036379418259e-02
-9.009009009009005808e-02,-8.852350635979189253e-02,-3.678590042465634258e-01,-1.048750667648923607e-01,-1.025655296197594546e-01,-8.852350635979189253e-02
-8.608608608608614432e-02,-8.451950235578525872e-02,-3.678590042465634258e-01,-1.001874116459645914e-01,-9.792381824337970109e-02,-8.451950235578525872e-02
-8.208208208208200851e-02,-8.051549835178295478e-02,-3.678590042465634258e-01,-9.549340251457348605e-02,-9.328210686693270970e-02,-8.051549835178295478e-02
-7.807807807807809475e-02,-7.651149434778066472e-02,-3.678590042465634258e-01,-9.079333851654930454e-02,-8.864039549055295619e-02,-7.651149434778066472e-02
-7.407407407407418098e-02,-7.250749034377403091e-02,-3.678590042465634258e-01,-8.608751911937871648e-02,-8.399868411427297010e-02,-7.250749034377403091e-02
-7.007007007007004518e-02,-6.850348633977172697e-02,-3.678590042465634258e-01,-8.137624409593795238e-02,-7.935697273786068706e-02,-6.850348633977172697e-02
-6.606606606606613141e-02,-6.449948233576509316e-02,-3.678590042465634258e-01,-7.665981350863583510e-02,-7.471526136128141260e-02,-6.449948233576509316e-02
-6.206206206206199560e-02,-6.049547833176280309e-02,-3.678590042465634258e-01,-7.193852769352652998e-02,-7.007354998509901511e-02,-6.049547833176280309e-02
-5.805805805805808184e-02,-5.649147432776050609e-02,-3.678590042465634258e-01,-6.721268724411419426e-02,-6.543183860878648561e-02,-5.649147432776050609e-02
-5.405405405405416808e-02,-5.248747032375387228e-02,-3.678590042465634258e-01,-6.248259299538332090e-02,-6.079012723233950810e-02,-5.248747032375387228e-02
-5.005005005005003227e-02,-4.848346631975157528e-02,-3.678590042465634258e-01,-5.774854600783980302e-02,-5.614841585599228413e-02,-4.848346631975157528e-02
-4.604604604604611851e-02,-4.447946231574494147e-02,-3.678590042465634258e-01,-5.301084755149786110e-02,-5.150670447958000109e-02,-4.447946231574494147e-02
-4.204204204204198270e-02,-4.047545831174264447e-02,-3.678590042465634258e-01,-4.826979908969564192e-02,-4.686499310300290544e-02,-4.047545831174264447e-02
-3.803803803803806893e-02,-3.647145430774034747e-02,-3.678590042465634258e-01,-4.352570226338133008e-02,-4.222328172675327007e-02,-3.647145430774034747e-02
-3.403403403403415517e-02,-3.246745030373371366e-02,-3.678590042465634258e-01,-3.877885887492013572e-02,-3.758157035030845750e-02,-3.246745030373371366e-02
-3.003003003003001936e-02,-2.846344629973141666e-02,-3.678590042465634258e-01,-3.402957087209845799e-02,-3.293985897415857567e-02,-2.846344629973141666e-02
-2.602602602602610560e-02,-2.445944229572695472e-02,-3.678590042465634258e-01,-2.927814033203928953e-02,-2.829814759768123703e-02,-2.445944229572695472e-02
-2.202202202202196979e-02,-2.045543829172248931e-02,-3.678590042465634258e-01,-2.452486944542762656e-02,-2.365643622110196950e-02,-2.045543829172248931e-02
-1.801801801801805603e-02,-1.645143428772019231e-02,-3.678590042465634258e-01,-1.977006050029137679e-02,-1.901472484465716040e-02,-1.645143428772019231e-02
-1.401401401401392022e-02,-1.244743028371355850e-02,-3.678590042465634258e-01,-1.501401586594920158e-02,-1.437301346830993642e-02,-1.244743028371355850e-02
-1.001001001001000645e-02,-8.443426279711261501e-03,-3.678590042465634258e-01,-1.025703797720779048e-02,-9.731302092127528530e-03,-8.443426279711261501e-03
-6.006006006006092690e-03,-4.439422275706796962e-03,-3.678590042465634258e-01,-5.499429318314059262e-03,-5.089590715780304558e-03,-4.439422275706796962e-03
-2.002002002001956882e-03,-4.354182717023319903e-04,3.678590042465634258e-01,-1.659135041741240622e-04,-4.478793393007957785e-04,-4.354182717023319903e-04
2.002002002002178926e-03,3.568585732299964577e-03,3.678590042465634258e-01,4.592545850495356394e-03,4.193832037176544597e-03,3.568585732299964577e-03
6.006006006006092690e-03,7.572589736304429116e-03,3.678590042465634258e-01,9.350728319465524338e-03,8.835543413458709500e-03,7.572589736304429116e-03
1.001001001001000645e-02,1.157659374030889365e-02,3.678590042465634258e-01,1.410833117171772511e-02,1.347725478973870600e-02,1.157659374030889365e-02
1.401401401401392022e-02,1.558059774431335906e-02,3.678590042465634258e-01,1.886505170706241630e-02,1.811896616618568698e-02,1.558059774431335906e-02
1.801801801801783398e-02,1.958460174831565606e-02,3.678590042465634258e-01,2.362058727190505941e-02,2.276067754266302562e-02,1.958460174831565606e-02
2.202202202202219183e-02,2.358860575232012147e-02,3.678590042465634258e-01,2.837463527556498277e-02,2.740238891894519052e-02,2.358860575232012147e-02
2.602602602602610560e-02,2.759260975632458687e-02,3.678590042465634258e-01,3.312689320602173887e-02,3.204410029532494403e-02,2.759260975632458687e-02
3.003003003003001936e-02,3.159661376032905228e-02,3.678590042465634258e-01,3.787705864618843427e-02,3.668581167186951014e-02,3.159661376032905228e-02
3.403403403403393312e-02,3.560061776433351421e-02,3.678590042465634258e-01,4.262482928990533881e-02,4.132752304821673411e-02,3.560061776433351421e-02
3.803803803803784689e-02,3.960462176833581122e-02,3.678590042465634258e-01,4.736990295775777432e-02,4.596923442449672714e-02,3.960462176833581122e-02
4.204204204204220474e-02,4.360862577234028009e-02,3.678590042465634258e-01,5.211197761337547918e-02,5.061094580104346513e-02,4.360862577234028009e-02
4.604604604604611851e-02,4.761262977634474203e-02,3.678590042465634258e-01,5.685075137929825745e-02,5.525265717712611602e-02,4.761262977634474203e-02
5.005005005005003227e-02,5.161663378034703903e-02,3.678590042465634258e-01,6.158592255313218022e-02,5.989436855357092859e-02,5.161663378034703903e-02
5.405405405405394603e-02,5.562063778435367284e-02,3.678590042465634258e-01,6.631718962333718603e-02,6.453607992978586949e-02,5.562063778435367284e-02
5.805805805805785980e-02,5.962464178835596984e-02,3.678590042465634258e-01,7.104425128563483793e-02,6.917779130629790607e-02,5.962464178835596984e-02
6.206206206206221765e-02,6.362864579235825990e-02,3.678590042465634258e-01,7.576680645875684406e-02,7.381950268280994265e-02,6.362864579235825990e-02
6.606606606606613141e-02,6.763264979636489371e-02,3.678590042465634258e-01,8.048455430042998626e-02,7.846121405915716662e-02,6.763264979636489371e-02
7.007007007007004518e-02,7.163665380036719765e-02,3.678590042465634258e-01,8.519719422376222095e-02,8.310292543550439059e-02,7.163665380036719765e-02
7.407407407407395894e-02,7.564065780437383146e-02,3.678590042465634258e-01,8.990442591286325336e-02,8.774463681208148624e-02,7.564065780437383146e-02
7.807807807807787270e-02,7.964466180837612153e-02,3.678590042465634258e-01,9.460594933907666426e-02,9.238634818833112161e-02,7.964466180837612153e-02
8.208208208208223056e-02,8.364866581237842547e-02,3.678590042465634258e-01,9.930146477713611142e-02,9.702805956464365111e-02,8.364866581237842547e-02
8.608608608608614432e-02,8.765266981638505928e-02,3.678590042465634258e-01,1.039906728209117476e-01,1.016697709410906286e-01,8.765266981638505928e-02
9.009009009009005808e-02,9.165667382038734934e-02,3.678590042465634258e-01,1.086732743996228073e-01,1.063114823174031581e-01,9.165667382038734934e-02
9.409409409409397185e-02,9.566067782439398315e-02,3.678590042465634258e-01,1.133489707938181157e-01,1.109531936938501356e-01,9.566067782439398315e-02
9.809809809809788561e-02,9.966468182839628709e-02,3.678590042465634258e-01,1.180174636514868813e-01,1.155949050701648301e-01,9.966468182839628709e-02
1.021021021021022435e-01,1.036686858323985772e-01,3.678590042465634258e-01,1.226784550039242555e-01,1.202366164466096426e-01,1.036686858323985772e-01
1.061061061061061572e-01,1.076726898364052110e-01,3.678590042465634258e-01,1.273316472819374656e-01,1.248783278229243371e-01,1.076726898364052110e-01
1.101101101101100710e-01,1.116766938404075010e-01,3.678590042465634258e-01,1.319767433318632388e-01,1.295200391993691358e-01,1.116766938404075010e-01
1.141141141141139848e-01,1.156806978444141348e-01,3.678590042465634258e-01,1.366134464313965569e-01,1.341617505756838302e-01,1.156806978444141348e-01
1.181181181181178985e-01,1.196847018484164388e-01,3.678590042465634258e-01,1.412414603059247709e-01,1.388034619521286428e-01,1.196847018484164388e-01
1.221221221221222564e-01,1.236887058524187288e-01,3.678590042465634258e-01,1.458604891442760454e-01,1.434451733284108077e-01,1.236887058524187288e-01
1.261261261261261701e-01,1.276927098564253626e-01,3.678590042465634258e-01,1.504702376150577892e-01,1.480868847047580317e-01,1.276927098564253626e-01
1.301301301301300839e-01,1.316967138604276666e-01,3.678590042465634258e-01,1.550704108822989480e-01,1.527285960813351273e-01,1.316967138604276666e-01
1.341341341341339977e-01,1.357007178644343004e-01,3.678590042465634258e-01,1.596607146219727325e-01,1.573703074576498218e-01,1.357007178644343004e-01
1.381381381381379114e-01,1.397047218684366043e-01,3.678590042465634258e-01,1.642408550374999388e-01,1.620120188341618583e-01,1.397047218684366043e-01
1.421421421421422693e-01,1.437087258724388805e-01,3.678590042465634258e-01,1.688105388761895198e-01,1.666537302104418583e-01,1.437087258724388805e-01
1.461461461461461830e-01,1.477127298764455143e-01,3.678590042465634258e-01,1.733694734451560748e-01,1.712954415867890823e-01,1.477127298764455143e-01
1.501501501501500968e-01,1.517167338804478183e-01,3.678590042465634258e-01,1.779173666272744481e-01,1.759371529631363062e-01,1.517167338804478183e-01
1.541541541541540106e-01,1.557207378844544521e-01,3.678590042465634258e-01,1.824539268972514006e-01,1.805788643396808724e-01,1.557207378844544521e-01
1.581581581581579243e-01,1.597247418884567560e-01,3.678590042465634258e-01,1.869788633377492959e-01,1.852205757159283428e-01,1.597247418884567560e-01
1.621621621621622822e-01,1.637287458924590322e-01,3.678590042465634258e-01,1.914918856553124160e-01,1.898622870923753203e-01,1.637287458924590322e-01
1.661661661661661959e-01,1.677327498964656660e-01,3.678590042465634258e-01,1.959927041964408811e-01,1.945039984687550738e-01,1.677327498964656660e-01
1.701701701701701097e-01,1.717367539004679700e-01,3.678590042465634258e-01,2.004810299636513582e-01,1.991457098451348273e-01,1.717367539004679700e-01
1.741741741741740235e-01,1.757407579044746038e-01,3.678590042465634258e-01,2.049565746314684911e-01,2.037874212212847091e-01,1.757407579044746038e-01
1.781781781781779372e-01,1.797447619084769077e-01,3.678590042465634258e-01,2.094190505625139476e-01,2.084291325978292753e-01,1.797447619084769077e-01
1.821821821821822951e-01,1.837487659124792116e-01,3.678590042465634258e-01,2.138681708234826118e-01,2.130708439742415583e-01,1.837487659124792116e-01
1.861861861861862089e-01,1.877527699164858455e-01,3.678590042465634258e-01,2.183036492012489782e-01,2.177125553506213118e-01,1.877527699164858455e-01
1.901901901901901226e-01,1.917567739204881216e-01,3.678590042465634258e-01,2.227252002188606361e-01,2.223542667270682893e-01,1.917567739204881216e-01
1.941941941941940364e-01,1.957607779244947555e-01,3.678590042465634258e-01,2.271325391515493231e-01,2.269959781034480428e-01,1.957607779244947555e-01
1.981981981981983942e-01,1.997647819284970594e-01,3.678590042465634258e-01,2.315253820428632148e-01,2.316376894797280428e-01,1.997647819284970594e-01
2.022022022022023080e-01,2.037687859324993633e-01,3.678590042465634258e-01,2.359034457205629598e-01,2.362794008562075498e-01,2.037687859324993633e-01
2.062062062062062218e-01,2.077727899365059971e-01,3.678590042465634258e-01,2.402664478128559156e-01,2.409211122326198329e-01,2.077727899365059971e-01
2.102102102102101355e-01,2.117767939405083011e-01,3.678590042465634258e-01,2.446141067642271794e-01,2.455628236089019978e-01,2.117767939405083011e-01
2.142142142142140493e-01,2.157807979445149349e-01,3.678590042465634258e-01,2.489461418516109303e-01,2.502045349853467826e-01,2.157807979445149349e-01
2.182182182182184071e-01,2.197848019485172111e-01,3.678590042465634258e-01,2.532622732004382593e-01,2.548462463616940066e-01,2.197848019485172111e-01
2.222222222222223209e-01,2.237888059525195150e-01,3.678590042465634258e-01,2.575622218005655384e-01,2.594879577380737601e-01,2.237888059525195150e-01
2.262262262262262347e-01,2.277928099565261488e-01,3.678590042465634258e-01,2.618457095224137055e-01,2.641296691145207376e-01,2.277928099565261488e-01
2.302302302302301484e-01,2.317968139605284528e-01,3.678590042465634258e-01,2.661124591329352973e-01,2.687713804909004911e-01,2.317968139605284528e-01
2.342342342342340622e-01,2.358008179645350866e-01,3.678590042465634258e-01,2.703621943118122428e-01,2.734130918673127741e-01,2.358008179645350866e-01
2.382382382382384201e-01,2.398048219685373628e-01,3.678590042465634258e-01,2.745946396672454548e-01,2.780548032435277150e-01,2.398048219685373628e-01
2.422422422422423338e-01,2.438088259725396667e-01,3.678590042465634258e-01,2.788095207522325869e-01,2.826965146201720347e-01,2.438088259725396667e-01
2.462462462462462476e-01,2.478128299765463005e-01,3.678590042465634258e-01,2.830065640804964588e-01,2.873382259964867291e-01,2.478128299765463005e-01
2.502502502502501613e-01,2.518168339805486045e-01,3.678590042465634258e-01,2.872176175230180539e-01,2.919799373727992586e-01,2.518168339805486045e-01
2.542542542542540751e-01,2.558208379845552383e-01,3.678590042465634258e-01,2.913781620384484072e-01,2.966216487492462361e-01,2.558208379845552383e-01
2.582582582582584330e-01,2.598248419885575422e-01,3.678590042465634258e-01,2.955200552130830549e-01,3.012633601256910487e-01,2.598248419885575422e-01
2.622622622622623467e-01,2.638288459925598461e-01,3.678590042465634258e-01,2.996430275765581408e-01,3.059050715020057432e-01,2.638288459925598461e-01
2.662662662662662605e-01,2.678328499965664800e-01,3.678590042465634258e-01,3.037468106996694117e-01,3.105467828783204376e-01,2.678328499965664800e-01
2.702702702702701743e-01,2.718368540005687839e-01,3.678590042465634258e-01,3.078311372098904708e-01,3.151884942547652502e-01,2.718368540005687839e-01
2.742742742742740880e-01,2.758408580045731973e-01,3.678590042465634258e-01,3.118957408077178695e-01,3.198302056312122277e-01,2.758408580045731973e-01
2.782782782782784459e-01,2.798448620085776661e-01,3.678590042465634258e-01,3.159403562826494927e-01,3.244719170075247572e-01,2.798448620085776661e-01
2.822822822822823596e-01,2.838488660125799701e-01,3.678590042465634258e-01,3.199647195291326351e-01,3.291136283838394516e-01,2.838488660125799701e-01
2.862862862862862734e-01,2.878528700165866039e-01,3.678590042465634258e-01,3.239685675628675154e-01,3.337553397602842642e-01,2.878528700165866039e-01
2.902902902902901872e-01,2.918568740205889078e-01,3.678590042465634258e-01,3.279516385364888986e-01,3.383970511367312417e-01,2.918568740205889078e-01
2.942942942942941009e-01,2.958608780245933767e-01,3.678590042465634258e-01,3.319136717558433536e-01,3.430387625130459361e-01,2.958608780245933767e-01
2.982982982982984588e-01,2.998648820285978456e-01,3.678590042465634258e-01,3.358544076961242353e-01,3.476804738893584656e-01,2.998648820285978456e-01
3.023023023023023725e-01,3.038688860326001495e-01,3.678590042465634258e-01,3.397735880176177004e-01,3.523221852658054432e-01,3.038688860326001495e-01
3.063063063063062863e-01,3.078728900366046184e-01,3.678590042465634258e-01,3.436709555819956186e-01,3.569638966422502557e-01,3.078728900366046184e-01
3.103103103103102001e-01,3.118768940406090873e-01,3.678590042465634258e-01,3.475462544682377808e-01,3.616056080185649502e-01,3.118768940406090873e-01
3.143143143143141138e-01,3.158808980446135561e-01,3.678590042465634258e-01,3.513992299887923609e-01,3.662473193948796446e-01,3.158808980446135561e-01
3.183183183183184717e-01,3.198849020486158046e-01,3.678590042465634258e-01,3.552296287055172197e-01,3.708890307711921741e-01,3.198849020486158046e-01
3.223223223223223854e-01,3.238889060526202734e-01,3.678590042465634258e-01,3.590371984457542132e-01,3.755307421476391516e-01,3.238889060526202734e-01
3.263263263263262992e-01,3.278929100566247423e-01,3.678590042465634258e-01,3.628216883184414709e-01,3.801724535239863756e-01,3.278929100566247423e-01
3.303303303303302130e-01,3.318969140606292112e-01,3.678590042465634258e-01,3.665828487300510918e-01,3.848141649004637177e-01,3.318969140606292112e-01
3.343343343343341267e-01,3.359009180646336801e-01,3.678590042465634258e-01,3.703204314007559894e-01,3.894558762768109417e-01,3.359009180646336801e-01
3.383383383383384846e-01,3.399049220686359840e-01,3.678590042465634258e-01,3.740341893803930118e-01,3.940975876531256361e-01,3.399049220686359840e-01
3.423423423423423984e-01,3.439089260726404529e-01,3.678590042465634258e-01,3.777238770645197086e-01,3.987392990294728601e-01,3.439089260726404529e-01
3.463463463463463121e-01,3.479129300766449218e-01,3.678590042465634258e-01,3.813892502105962201e-01,4.033810104058526136e-01,3.479129300766449218e-01
3.503503503503502259e-01,3.519169340806472257e-01,3.678590042465634258e-01,3.850300659538231085e-01,4.080227217822323671e-01,3.519169340806472257e-01
3.543543543543541396e-01,3.559209380846538595e-01,3.678590042465634258e-01,3.886460828232972120e-01,4.126644331586793446e-01,3.559209380846538595e-01
3.583583583583584975e-01,3.599249420886561635e-01,3.678590042465634258e-01,3.922370607582765234e-01,4.173061445349918741e-01,3.599249420886561635e-01
3.623623623623624113e-01,3.639289460926584119e-01,3.678590042465634258e-01,3.958027611237162624e-01,4.219478559113065685e-01,3.639289460926584119e-01
3.663663663663663250e-01,3.679329500966650457e-01,3.678590042465634258e-01,3.993429467268346245e-01,4.265895672877513811e-01,3.679329500966650457e-01
3.703703703703702388e-01,3.719369541006673496e-01,3.678590042465634258e-01,4.028573818330156708e-01,4.312312786641983586e-01,3.719369541006673496e-01
3.743743743743741526e-01,3.759409581046739834e-01,3.678590042465634258e-01,4.063458321816054708e-01,4.358729900405781121e-01,3.759409581046739834e-01
3.783783783783785104e-01,3.799449621086762874e-01,3.678590042465634258e-01,4.098080650023564475e-01,4.405147014169578656e-01,3.799449621086762874e-01
3.823823823823824242e-01,3.839489661126785913e-01,3.678590042465634258e-01,4.132438490311786117e-01,4.451564127932725601e-01,3.839489661126785913e-01
3.863863863863863379e-01,3.879529701166852251e-01,3.678590042465634258e-01,4.166529545265120760e-01,4.497981241697173727e-01,3.879529701166852251e-01
3.903903903903902517e-01,3.919569741206875291e-01,3.678590042465634258e-01,4.200351532849719294e-01,4.544398355460645966e-01,3.919569741206875291e-01
3.943943943943941655e-01,3.959609781246941629e-01,3.678590042465634258e-01,4.233902186577493398e-01,4.590815469224768797e-01,3.959609781246941629e-01
3.983983983983985233e-01,3.999649821286964668e-01,3.678590042465634258e-01,4.267179255665205506e-01,4.637232582987915741e-01,3.999649821286964668e-01
4.024024024024024371e-01,4.039689861326987708e-01,3.678590042465634258e-01,4.300180505195532188e-01,4.683649696753036107e-01,4.039689861326987708e-01
4.064064064064063508e-01,4.079729901367054046e-01,3.678590042465634258e-01,4.332903716277023420e-01,4.730066810516183051e-01,4.079729901367054046e-01
4.104104104104102646e-01,4.119769941407077085e-01,3.678590042465634258e-01,4.365346686205814342e-01,4.776483924279980586e-01,4.119769941407077085e-01
4.144144144144141784e-01,4.159809981447143423e-01,3.678590042465634258e-01,4.397507228623999675e-01,4.822901038044103417e-01,4.159809981447143423e-01
4.184184184184185362e-01,4.199850021487165908e-01,3.678590042465634258e-01,4.429383173684212638e-01,4.869318151807900952e-01,4.199850021487165908e-01
4.224224224224224500e-01,4.239890061527188947e-01,3.678590042465634258e-01,4.460972368205677330e-01,4.915735265570722601e-01,4.239890061527188947e-01
4.264264264264263637e-01,4.279930101567255285e-01,3.678590042465634258e-01,4.492272675837636342e-01,4.962152379335170727e-01,4.279930101567255285e-01
4.304304304304302775e-01,4.319970141607278324e-01,3.678590042465634258e-01,4.523281977219675842e-01,5.008569493098967707e-01,4.319970141607278324e-01
4.344344344344346354e-01,4.360010181647344663e-01,3.678590042465634258e-01,4.553998170141468904e-01,5.019339912626705758e-01,4.360010181647344663e-01
4.384384384384385491e-01,4.400050221687367702e-01,3.678590042465634258e-01,4.584419169704443409e-01,5.019339912626380462e-01,4.400050221687367702e-01
4.424424424424424629e-01,4.440090261727390741e-01,3.678590042465634258e-01,4.614542908480547823e-01,5.019339912626380462e-01,4.440090261727390741e-01
4.464464464464463767e-01,4.480130301767457079e-01,3.678590042465634258e-01,4.644367336675765956e-01,5.019339912626380462e-01,4.480130301767457079e-01
4.504504504504502904e-01,4.520170341807480119e-01,3.678590042465634258e-01,4.673890422288317636e-01,5.019339912626380462e-01,4.520170341807480119e-01
4.544544544544546483e-01,4.560210381847546457e-01,3.678590042465634258e-01,4.703110151270761263e-01,5.019339912626380462e-01,4.560210381847546457e-01
4.584584584584585620e-01,4.600250421887569496e-01,3.678590042465634258e-01,4.732024527689651094e-01,5.019339912626380462e-01,4.600250421887569496e-01
4.624624624624624758e-01,4.640290461927591981e-01,3.678590042465634258e-01,4.760631573886553447e-01,5.019339912626380462e-01,4.640290461927591981e-01
4.664664664664663896e-01,4.680330501967658319e-01,3.678590042465634258e-01,4.788929330640024906e-01,5.019339912626380462e-01,4.680330501967658319e-01
4.704704704704703033e-01,4.720370542007681358e-01,3.678590042465634258e-01,4.816915857323073591e-01,5.019339912626380462e-01,4.720370542007681358e-01
4.744744744744746612e-01,4.760410582047747696e-01,3.678590042465634258e-01,4.844589232067713636e-01,5.019339912626380462e-01,4.760410582047747696e-01
4.784784784784785749e-01,4.800450622087770736e-01,3.678590042465634258e-01,4.871947551922951036e-01,5.019339912626380462e-01,4.800450622087770736e-01
4.824824824824824887e-01,4.840490662127793775e-01,3.678590042465634258e-01,4.898988933016366620e-01,5.019339912626380462e-01,4.840490662127793775e-01
4.864864864864864025e-01,4.880530702167860113e-01,3.678590042465634258e-01,4.925711510714680941e-01,5.019339912626380462e-01,4.880530702167860113e-01
4.904904904904903162e-01,4.920570742207883153e-01,3.678590042465634258e-01,4.952113439784774918e-01,5.019339912626380462e-01,4.920570742207883153e-01
4.944944944944946741e-01,4.960610782247949491e-01,3.678590042465634258e-01,4.978192894553970516e-01,5.019339912626380462e-01,4.960610782247949491e-01
4.984984984984985878e-01,5.000650822287971975e-01,3.678590042465634258e-01,5.003948069071532112e-01,5.019339912626380462e-01,5.000650822287971975e-01
5.025025025025025016e-01,5.040690862327995569e-01,3.678590042465634258e-01,5.029377177267772003e-01,5.019339912626380462e-01,5.040690862327995569e-01
5.065065065065064154e-01,5.080730902368061352e-01,3.678590042465634258e-01,5.054478453117420278e-01,5.019339912626380462e-01,5.080730902368061352e-01
5.105105105105103291e-01,5.120770942408084947e-01,3.678590042465634258e-01,5.079250150796713603e-01,5.019339912626380462e-01,5.120770942408084947e-01
5.145145145145146870e-01,5.160810982448150730e-01,3.678590042465634258e-01,5.103690544848168420e-01,5.019339912626380462e-01,5.160810982448150730e-01
5.185185185185186008e-01,5.200851022488174324e-01,3.678590042465634258e-01,5.127797930337484322e-01,5.019339912626380462e-01,5.200851022488174324e-01
5.225225225225225145e-01,5.240891062528196809e-01,3.678590042465634258e-01,5.151570623017441841e-01,5.019339912626380462e-01,5.240891062528196809e-01
5.265265265265264283e-01,5.280931102568263702e-01,3.678590042465634258e-01,5.175006959487736813e-01,5.019339912626380462e-01,5.280931102568263702e-01
5.305305305305303420e-01,5.320971142608286186e-01,3.678590042465634258e-01,5.198105297353589060e-01,5.019339912626380462e-01,5.320971142608286186e-01
5.345345345345346999e-01,5.361011182648353079e-01,3.678590042465634258e-01,5.220864015390124235e-01,5.019339912626380462e-01,5.361011182648353079e-01
5.385385385385386137e-01,5.401051222688375564e-01,3.678590042465634258e-01,5.243281513700468466e-01,5.019339912626380462e-01,5.401051222688375564e-01
5.425425425425425274e-01,5.441091262728398048e-01,3.678590042465634258e-01,5.265356213877111502e-01,5.019339912626380462e-01,5.441091262728398048e-01
5.465465465465464412e-01,5.481131302768464941e-01,3.678590042465634258e-01,5.287086559163192145e-01,5.019339912626380462e-01,5.481131302768464941e-01
5.505505505505503550e-01,5.521171342808487426e-01,3.678590042465634258e-01,5.308471014614143391e-01,5.019339912626380462e-01,5.521171342808487426e-01
5.545545545545547128e-01,5.561211382848554319e-01,3.678590042465634258e-01,5.329508067255613879e-01,5.019339912626380462e-01,5.561211382848554319e-01
5.585585585585586266e-01,5.601251422888576803e-01,3.678590042465634258e-01,5.350196226247021514e-01,5.019339912626380462e-01,5.601251422888576803e-01
5.625625625625625403e-01,5.641291462928600398e-01,3.678590042465634258e-01,5.370534023041733107e-01,5.019339912626380462e-01,5.641291462928600398e-01
5.665665665665664541e-01,5.681331502968666181e-01,3.678590042465634258e-01,5.390520011546542367e-01,5.019339912626380462e-01,5.681331502968666181e-01
5.705705705705703679e-01,5.721371543008689775e-01,3.678590042465634258e-01,5.410152768284811620e-01,5.019339912626380462e-01,5.721371543008689775e-01
5.745745745745747257e-01,5.761411583048755558e-01,3.678590042465634258e-01,5.429430892554290011e-01,5.019339912626380462e-01,5.761411583048755558e-01
5.785785785785786395e-01,5.801451623088779153e-01,3.678590042465634258e-01,5.448353006591530878e-01,5.019339912626380462e-01,5.801451623088779153e-01
5.825825825825825532e-01,5.841491663128801637e-01,3.678590042465634258e-01,5.466917755729598927e-01,5.019339912626380462e-01,5.841491663128801637e-01
5.865865865865864670e-01,5.881531703168867420e-01,3.678590042465634258e-01,5.485123808560259384e-01,5.019339912626380462e-01,5.881531703168867420e-01
5.905905905905903808e-01,5.921571743208891014e-01,3.678590042465634258e-01,5.502969857095084683e-01,5.019339912626380462e-01,5.921571743208891014e-01
5.945945945945947386e-01,5.961611783248935703e-01,3.678590042465634258e-01,5.520454616925889457e-01,5.019339912626380462e-01,5.961611783248935703e-01
5.985985985985986524e-01,6.001651823288980392e-01,3.678590042465634258e-01,5.537576827384970146e-01,5.019339912626380462e-01,6.001651823288980392e-01
6.026026026026025662e-01,6.041691863329002876e-01,3.678590042465634258e-01,5.554335251707860355e-01,5.019339912626380462e-01,6.041691863329002876e-01
6.066066066066064799e-01,6.081731903369047565e-01,3.678590042465634258e-01,5.570728677192137157e-01,5.019339912626380462e-01,6.081731903369047565e-01
6.106106106106103937e-01,6.121771943409092254e-01,3.678590042465634258e-01,5.586755915359181701e-01,5.019339912626380462e-01,6.121771943409092254e-01
6.146146146146147515e-01,6.161811983449136942e-01,3.678590042465634258e-01,5.602415802115543464e-01,5.019339912626380462e-01,6.161811983449136942e-01
6.186186186186186653e-01,6.201852023489181631e-01,3.678590042465634258e-01,5.617707197912312767e-01,5.019339912626380462e-01,6.201852023489181631e-01
6.226226226226225791e-01,6.241892063529205226e-01,3.678590042465634258e-01,5.632628987907573048e-01,5.019339912626380462e-01,6.241892063529205226e-01
6.266266266266264928e-01,6.281932103569248804e-01,3.678590042465634258e-01,5.647180082127507550e-01,5.019339912626380462e-01,6.281932103569248804e-01
6.306306306306304066e-01,6.321972143609293493e-01,3.678590042465634258e-01,5.661359415625207836e-01,5.019339912626380462e-01,6.321972143609293493e-01
6.346346346346347644e-01,6.362012183649338182e-01,3.678590042465634258e-01,5.675165948643969838e-01,5.019339912626380462e-01,6.362012183649338182e-01
6.386386386386386782e-01,6.402052223689361776e-01,3.678590042465634258e-01,5.688598666776295554e-01,5.019339912626380462e-01,6.402052223689361776e-01
6.426426426426425920e-01,6.442092263729406465e-01,3.678590042465634258e-01,5.701656581125722489e-01,5.019339912626380462e-01,6.442092263729406465e-01
6.466466466466465057e-01,6.482132303769451154e-01,3.678590042465634258e-01,5.714338728468832951e-01,5.019339912626380462e-01,6.482132303769451154e-01
6.506506506506504195e-01,6.522172343809473638e-01,3.678590042465634258e-01,5.726644171412872408e-01,5.019339912626380462e-01,6.522172343809473638e-01
6.546546546546547773e-01,6.562212383849540531e-01,3.678590042465634258e-01,5.738571998561566856e-01,5.019339912626380462e-01,6.562212383849540531e-01
6.586586586586586911e-01,6.602252423889563016e-01,3.678590042465634258e-01,5.750121324671255696e-01,5.019339912626380462e-01,6.602252423889563016e-01
6.626626626626626049e-01,6.642292463929607704e-01,3.678590042465634258e-01,5.761291290814128940e-01,5.019339912626380462e-01,6.642292463929607704e-01
6.666666666666665186e-01,6.682332503969652393e-01,3.678590042465634258e-01,5.772081064540699469e-01,5.019339912626380462e-01,6.682332503969652393e-01
6.706706706706704324e-01,6.722372544009675988e-01,3.678590042465634258e-01,5.782489840036291184e-01,5.019339912626380462e-01,6.722372544009675988e-01
6.746746746746747903e-01,6.762412584049741771e-01,3.678590042465634258e-01,5.792516838286763114e-01,5.019339912626380462e-01,6.762412584049741771e-01
6.786786786786787040e-01,6.802452624089764255e-01,3.678590042465634258e-01,5.802161307236711751e-01,5.019339912626380462e-01,6.802452624089764255e-01
6.826826826826826178e-01,6.842492664129787849e-01,3.678590042465634258e-01,5.811422521951595810e-01,5.019339912626380462e-01,6.842492664129787849e-01
6.866866866866865315e-01,6.882532704169853632e-01,3.678590042465634258e-01,5.820299784778195651e-01,5.019339912626380462e-01,6.882532704169853632e-01
6.906906906906904453e-01,6.922572744209877227e-01,3.678590042465634258e-01,5.828792425504718544e-01,5.019339912626380462e-01,6.922572744209877227e-01
6.946946946946948032e-01,6.962612784249943010e-01,3.678590042465634258e-01,5.836899801524771947e-01,5.019339912626380462e-01,6.962612784249943010e-01
6.986986986986987169e-01,7.002652824289966604e-01,3.678590042465634258e-01,5.844621297993393139e-01,5.019339912626380462e-01,7.002652824289966604e-01
7.027027027027026307e-01,7.042692864329989089e-01,3.678590042465634258e-01,5.851956327994596307e-01,5.019339912626380462e-01,7.042692864329989089e-01
7.067067067067065445e-01,7.082732904370055982e-01,3.678590042465634258e-01,5.858904332695478168e-01,5.019339912626380462e-01,7.082732904370055982e-01
7.107107107107109023e-01,7.122772944410078466e-01,3.678590042465634258e-01,5.865464781512700343e-01,5.019339912626380462e-01,7.122772944410078466e-01
7.147147147147148161e-01,7.162812984450145359e-01,3.678590042465634258e-01,5.871637172269237315e-01,5.019339912626380462e-01,7.162812984450145359e-01
7.187187187187187298e-01,7.202853024490167844e-01,3.678590042465634258e-01,5.877421031360255954e-01,5.019339912626380462e-01,7.202853024490167844e-01
7.227227227227226436e-01,7.242893064530190328e-01,3.678590042465634258e-01,5.882815913908689964e-01,5.019339912626380462e-01,7.242893064530190328e-01
7.267267267267265574e-01,7.282933104570257221e-01,3.678590042465634258e-01,5.887821403930535435e-01,5.019339912626380462e-01,7.282933104570257221e-01
7.307307307307309152e-01,7.322973144610279705e-01,3.678590042465634258e-01,5.892437114493416228e-01,5.019339912626380462e-01,7.322973144610279705e-01
7.347347347347348290e-01,7.363013184650346599e-01,3.678590042465634258e-01,5.896662687878259090e-01,5.019339912626380462e-01,7.363013184650346599e-01
7.387387387387387427e-01,7.403053224690369083e-01,3.678590042465634258e-01,5.900497795741742602e-01,5.019339912626380462e-01,7.403053224690369083e-01
7.427427427427426565e-01,7.443093264730392677e-01,3.678590042465634258e-01,5.903942139274518386e-01,5.019339912626380462e-01,7.443093264730392677e-01
7.467467467467465703e-01,7.483133304770458460e-01,3.678590042465634258e-01,5.906995449364708106e-01,5.019339912626380462e-01,7.483133304770458460e-01
7.507507507507509281e-01,7.523173344810482055e-01,3.678590042465634258e-01,5.909657486758441713e-01,5.019339912626380462e-01,7.523173344810482055e-01
7.547547547547548419e-01,7.563213384850547838e-01,3.678590042465634258e-01,5.911928042219144475e-01,5.019339912626380462e-01,7.563213384850547838e-01
7.587587587587587556e-01,7.603253424890571432e-01,3.678590042465634258e-01,5.913806936691702321e-01,5.019339912626380462e-01,7.603253424890571432e-01
7.627627627627626694e-01,7.643293464930593917e-01,3.678590042465634258e-01,5.915294021460272278e-01,5.019339912626380462e-01,7.643293464930593917e-01
7.667667667667665832e-01,7.683333504970660810e-01,3.678590042465634258e-01,5.916389178311881603e-01,5.019339912626380462e-01,7.683333504970660810e-01
7.707707707707709410e-01,7.723373545010683294e-01,3.678590042465634258e-01,5.917092319696258818e-01,5.019339912626380462e-01,7.723373545010683294e-01
7.747747747747748548e-01,7.763413585050749077e-01,3.678590042465634258e-01,5.917403388885957849e-01,5.019339912626380462e-01,7.763413585050749077e-01
7.787787787787787686e-01,7.803453625090772672e-01,3.678590042465634258e-01,5.917322360140443438e-01,5.019339912626380462e-01,7.803453625090772672e-01
7.827827827827826823e-01,7.843493665130795156e-01,3.678590042465634258e-01,5.916849238864875238e-01,5.019339912626380462e-01,7.843493665130795156e-01
7.867867867867865961e-01,7.883533705170862049e-01,3.678590042465634258e-01,5.915984061769931079e-01,5.019339912626380462e-01,7.883533705170862049e-01
7.907907907907909539e-01,7.923573745210884534e-01,3.678590042465634258e-01,5.914726897036585163e-01,5.019339912626380462e-01,7.923573745210884534e-01
7.947947947947948677e-01,7.963613785250951427e-01,3.678590042465634258e-01,5.913077844474607936e-01,5.019339912626380462e-01,7.963613785250951427e-01
7.987987987987987815e-01,8.003653825290973911e-01,3.678590042465634258e-01,5.911037035683782692e-01,5.019339912626380462e-01,8.003653825290973911e-01
8.028028028028026952e-01,8.043693865330997506e-01,3.678590042465634258e-01,5.908604634215339768e-01,5.019339912626380462e-01,8.043693865330997506e-01
8.068068068068066090e-01,8.083733905371063289e-01,3.678590042465634258e-01,5.905780835734383283e-01,5.019339912626380462e-01,8.083733905371063289e-01
8.108108108108109668e-01,8.123773945411086883e-01,3.678590042465634258e-01,5.902565868178178965e-01,5.019339912626380462e-01,8.123773945411086883e-01
8.148148148148148806e-01,8.163813985451152666e-01,3.678590042465634258e-01,5.898959991919758838e-01,5.019339912626380462e-01,8.163813985451152666e-01
8.188188188188187944e-01,8.203854025491175150e-01,3.678590042465634258e-01,5.894963499927395878e-01,5.019339912626380462e-01,8.203854025491175150e-01
8.228228228228227081e-01,8.243894065531198745e-01,3.678590042465634258e-01,5.890576717927710204e-01,5.019339912626380462e-01,8.243894065531198745e-01
8.268268268268266219e-01,8.283934105571264528e-01,3.678590042465634258e-01,5.885800004564043508e-01,5.019339912626380462e-01,8.283934105571264528e-01
8.308308308308309797e-01,8.323974145611288122e-01,3.678590042465634258e-01,5.880633751559427580e-01,5.019339912626380462e-01,8.323974145611288122e-01
8.348348348348348935e-01,8.364014185651353905e-01,3.678590042465634258e-01,5.875078383877302413e-01,5.019339912626380462e-01,8.364014185651353905e-01
8.388388388388388073e-01,8.404054225691377500e-01,3.678590042465634258e-01,5.869134359883125818e-01,5.019339912626380462e-01,8.404054225691377500e-01
8.428428428428427210e-01,8.444094265731399984e-01,3.678590042465634258e-01,5.862802171504627458e-01,5.019339912626380462e-01,8.444094265731399984e-01
8.468468468468466348e-01,8.484134305771466877e-01,3.678590042465634258e-01,5.856082344391966288e-01,5.019339912626380462e-01,8.484134305771466877e-01
8.508508508508509927e-01,8.524174345811489362e-01,3.678590042465634258e-01,5.848975438081873701e-01,5.019339912626380462e-01,8.524174345811489362e-01
8.548548548548549064e-01,8.564214385851556255e-01,3.678590042465634258e-01,5.841482046156651897e-01,5.019339912626380462e-01,8.564214385851556255e-01
8.588588588588588202e-01,8.604254425891578739e-01,3.678590042465634258e-01,5.833602796405028545e-01,5.019339912626380462e-01,8.604254425891578739e-01
8.628628628628627339e-01,8.644294465931601223e-01,3.678590042465634258e-01,5.825338350984078373e-01,5.019339912626380462e-01,8.644294465931601223e-01
8.668668668668666477e-01,8.684334505971668117e-01,3.678590042465634258e-01,5.816689406580514143e-01,5.019339912626380462e-01,8.684334505971668117e-01
8.708708708708710056e-01,8.724374546011690601e-01,3.678590042465634258e-01,5.807656694570676459e-01,5.019339912626380462e-01,8.724374546011690601e-01
8.748748748748749193e-01,8.764414586051757494e-01,3.678590042465634258e-01,5.798240981184359377e-01,5.019339912626380462e-01,8.764414586051757494e-01
8.788788788788788331e-01,8.804454626091779978e-01,3.678590042465634258e-01,5.788443067661577235e-01,5.019339912626380462e-01,8.804454626091779978e-01
8.828828828828827469e-01,8.844494666131803573e-01,3.678590042465634258e-01,5.778263790417530466e-01,5.019339912626380462e-01,8.844494666131803573e-01
8.868868868868866606e-01,8.884534706171869356e-01,3.678590042465634258e-01,5.767704021202630926e-01,5.019339912626380462e-01,8.884534706171869356e-01
8.908908908908910185e-01,8.924574746211892950e-01,3.678590042465634258e-01,5.756764667261937696e-01,5.019339912626380462e-01,8.924574746211892950e-01
8.948948948948949322e-01,8.964614786251937639e-01,3.678590042465634258e-01,5.745446671499515601e-01,5.019339912626380462e-01,8.964614786251937639e-01
8.988988988988988460e-01,9.004654826291982328e-01,3.678590042465634258e-01,5.733751012636355560e-01,5.019339912626380462e-01,9.004654826291982328e-01
9.029029029029027598e-01,9.044694866332004812e-01,3.678590042465634258e-01,5.721678705373324236e-01,5.019339912626380462e-01,9.044694866332004812e-01
9.069069069069066735e-01,9.084734906372049501e-01,3.678590042465634258e-01,5.709230800552012042e-01,5.019339912626380462e-01,9.084734906372049501e-01
9.109109109109110314e-01,9.124774946412094190e-01,3.678590042465634258e-01,5.696408385315555600e-01,5.019339912626380462e-01,9.124774946412094190e-01
9.149149149149149451e-01,9.164814986452138879e-01,3.678590042465634258e-01,5.683212583269660056e-01,5.019339912626380462e-01,9.164814986452138879e-01
9.189189189189188589e-01,9.204855026492183567e-01,3.678590042465634258e-01,5.669644554645201229e-01,5.019339912626380462e-01,9.204855026492183567e-01
9.229229229229227727e-01,9.244895066532206052e-01,3.678590042465634258e-01,5.655705496456449044e-01,5.019339912626380462e-01,9.244895066532206052e-01
9.269269269269266864e-01,9.284935106572250740e-01,3.678590042465634258e-01,5.641396642664602279e-01,5.019339912626380462e-01,9.284935106572250740e-01
9.309309309309310443e-01,9.324975146612295429e-01,3.678590042465634258e-01,5.626719264338937432e-01,5.019339912626380462e-01,9.324975146612295429e-01
9.349349349349349581e-01,9.365015186652340118e-01,3.678590042465634258e-01,5.611674669816143490e-01,5.019339912626380462e-01,9.365015186652340118e-01
9.389389389389388718e-01,9.405055226692363712e-01,3.678590042465634258e-01,5.596264204862958502e-01,5.019339912626380462e-01,9.405055226692363712e-01
9.429429429429427856e-01,9.445095266732408401e-01,3.678590042465634258e-01,5.580489252836766667e-01,5.019339912626380462e-01,9.445095266732408401e-01
9.469469469469471434e-01,9.485135306772453090e-01,3.678590042465634258e-01,5.564351234847456640e-01,5.019339912626380462e-01,9.485135306772453090e-01
9.509509509509510572e-01,9.525175346812475574e-01,3.678590042465634258e-01,5.547851609916232274e-01,5.019339912626380462e-01,9.525175346812475574e-01
9.549549549549549710e-01,9.565215386852542467e-01,3.678590042465634258e-01,5.530991875139820158e-01,5.019339912626380462e-01,9.565215386852542467e-01
9.589589589589588847e-01,9.605255426892564952e-01,3.678590042465634258e-01,5.513773565849994229e-01,5.019339912626380462e-01,9.605255426892564952e-01
9.629629629629627985e-01,9.645295466932609640e-01,3.678590042465634258e-01,5.496198255774358277e-01,5.019339912626380462e-01,9.645295466932609640e-01
9.669669669669671563e-01,9.685335506972654329e-01,3.678590042465634258e-01,5.478267557198294169e-01,5.019339912626380462e-01,9.685335506972654329e-01
9.709709709709710701e-01,9.725375547012676813e-01,3.678590042465634258e-01,5.459983121125229211e-01,5.019339912626380462e-01,9.725375547012676813e-01
9.749749749749749839e-01,9.765415587052743707e-01,3.678590042465634258e-01,5.441346637438974065e-01,5.019339912626380462e-01,9.765415587052743707e-01
9.789789789789788976e-01,9.805455627092766191e-01,3.678590042465634258e-01,5.422359835063985667e-01,5.019339912626380462e-01,9.805455627092766191e-01
9.829829829829828114e-01,9.845495667132789785e-01,3.678590042465634258e-01,5.403024482125996508e-01,5.019339912626380462e-01,9.845495667132789785e-01
9.869869869869871692e-01,9.885535707172855568e-01,3.678590042465634258e-01,5.383342386113946221e-01,5.019339912626380462e-01,9.885535707172855568e-01
9.909909909909910830e-01,9.925575747212879163e-01,3.678590042465634258e-01,5.363315394040830686e-01,5.019339912626380462e-01,9.925575747212879163e-01
9.949949949949949968e-01,9.965615787252944946e-01,3.678590042465634258e-01,5.342945392605931154e-01,5.019339912626380462e-01,9.965615787252944946e-01
9.989989989989989105e-01,1.000565582729296743e+00,3.678590042465634258e-01,5.322234308351933008e-01,5.019339912626380462e-01,1.000565582729296743e+00
1.003003003003002824e+00,1.004569586733299102e+00,3.678590042465634258e-01,5.301184107831956593e-01,5.019339912626380462e-01,1.004569586733299102e+00
1.007007007007007182e+00,1.008573590737305681e+00,3.678590042465634258e-01,5.279796797766234118e-01,5.019339912626380462e-01,1.008573590737305681e+00
1.011011011011011096e+00,1.012577594741308040e+00,3.678590042465634258e-01,5.258074425203806967e-01,5.019339912626380462e-01,1.012577594741308040e+00
1.015015015015015010e+00,1.016581598745314619e+00,3.678590042465634258e-01,5.236019077685928336e-01,5.019339912626380462e-01,1.016581598745314619e+00
1.019019019019018923e+00,1.020585602749316978e+00,3.678590042465634258e-01,5.213632883403702678e-01,5.019339912626380462e-01,1.020585602749316978e+00
1.023023023023022837e+00,1.024589606753319337e+00,3.678590042465634258e-01,5.190918011361791429e-01,5.019339912626380462e-01,1.024589606753319337e+00
1.027027027027027195e+00,1.028593610757325916e+00,3.678590042465634258e-01,5.167876671538744748e-01,5.019339912626380462e-01,1.028593610757325916e+00
1.031031031031031109e+00,1.032597614761328275e+00,3.678590042465634258e-01,5.144511115048034933e-01,5.019339912626380462e-01,1.032597614761328275e+00
1.035035035035035023e+00,1.036601618765334853e+00,3.678590042465634258e-01,5.120823634298695692e-01,5.019339912626380462e-01,1.036601618765334853e+00
1.039039039039038936e+00,1.040605622769337213e+00,3.678590042465634258e-01,5.096816563156248980e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.043043043043042850e+00,1.044609626773339350e+00,3.678590042465634258e-01,5.072492277105592473e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.047047047047047208e+00,1.048613630777346151e+00,3.678590042465634258e-01,5.047853193408810002e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.051051051051051122e+00,1.052617634781348288e+00,3.678590042465634258e-01,5.022901771269291382e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.055055055055055035e+00,1.056621638785355088e+00,3.678590042465634258e-01,4.997640511990956158e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.059059059059058949e+00,1.060625642789357226e+00,3.678590042465634258e-01,4.972071959140353381e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.063063063063062863e+00,1.064629646793359585e+00,3.678590042465634258e-01,4.946198698706059105e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.067067067067067221e+00,1.068633650797366164e+00,3.678590042465634258e-01,4.920023359261797569e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.071071071071071135e+00,1.072637654801368523e+00,3.678590042465634258e-01,4.893548612125403485e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.075075075075075048e+00,1.076641658805375101e+00,3.678590042465634258e-01,4.866777171522050915e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.079079079079078962e+00,1.080645662809377461e+00,3.678590042465634258e-01,4.839711794742391771e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.083083083083082876e+00,1.084649666813379820e+00,3.678590042465634258e-01,4.812355282306134963e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.087087087087087234e+00,1.088653670817386399e+00,3.678590042465634258e-01,4.784710478121871335e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.091091091091091148e+00,1.092657674821388758e+00,3.678590042465634258e-01,4.756780269648379078e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.095095095095095061e+00,1.096661678825395336e+00,3.678590042465634258e-01,4.728567588054014559e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.099099099099098975e+00,1.100665682829397696e+00,3.678590042465634258e-01,4.700075408380986475e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.103103103103102889e+00,1.104669686833399833e+00,3.678590042465634258e-01,4.671306749702234251e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.107107107107107247e+00,1.108673690837406411e+00,3.678590042465634258e-01,4.642264675285461273e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.111111111111111160e+00,1.112677694841408771e+00,3.678590042465634258e-01,4.612952292753875749e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.115115115115115074e+00,1.116681698845415349e+00,3.678590042465634258e-01,4.583372754243846270e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.119119119119118988e+00,1.120685702849417709e+00,3.678590042465634258e-01,4.553529256570802430e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.123123123123122902e+00,1.124689706853420068e+00,3.678590042465634258e-01,4.523425041385507606e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.127127127127127260e+00,1.128693710857426646e+00,3.678590042465634258e-01,4.493063395337570376e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.131131131131131173e+00,1.132697714861429006e+00,3.678590042465634258e-01,4.462447650235554786e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.135135135135135087e+00,1.136701718865435584e+00,3.678590042465634258e-01,4.431581183208282981e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.139139139139139001e+00,1.140705722869437944e+00,3.678590042465634258e-01,4.400467416864379255e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.143143143143142915e+00,1.144709726873440303e+00,3.678590042465634258e-01,4.369109819455915811e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.147147147147147273e+00,1.148713730877446881e+00,3.678590042465634258e-01,4.337511905035615900e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.151151151151151186e+00,1.152717734881449019e+00,3.678590042465634258e-01,4.305677233619259470e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.155155155155155100e+00,1.156721738885455819e+00,3.678590042465634258e-01,4.273609411348442411e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.159159159159159014e+00,1.160725742889457957e+00,3.678590042465634258e-01,4.241312090647451072e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.163163163163162928e+00,1.164729746893460316e+00,3.678590042465634258e-01,4.208788970387861150e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.167167167167167285e+00,1.168733750897466894e+00,3.678590042465634258e-01,4.176043796046761680e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.171171171171171199e+00,1.172737754901469254e+00,3.678590042465634258e-01,4.143080359867645224e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.175175175175175113e+00,1.176741758905475832e+00,3.678590042465634258e-01,4.109902501023441901e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.179179179179179027e+00,1.180745762909478191e+00,3.678590042465634258e-01,4.076514105774311503e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.183183183183182940e+00,1.184749766913480551e+00,3.678590042465634258e-01,4.042919107629877051e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.187187187187187298e+00,1.188753770917487129e+00,3.678590042465634258e-01,4.009121487510460824e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.191191191191191212e+00,1.192757774921489489e+00,3.678590042465634258e-01,3.975125273905980583e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.195195195195195126e+00,1.196761778925493847e+00,3.678590042465634258e-01,3.940934543038616122e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.199199199199199040e+00,1.200765782929498426e+00,3.678590042465634258e-01,3.906553419021445706e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.203203203203202953e+00,1.204769786933500564e+00,3.678590042465634258e-01,3.871986074020832280e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.207207207207207311e+00,1.208773790937505144e+00,3.678590042465634258e-01,3.837236728416054121e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.211211211211211225e+00,1.212777794941509502e+00,3.678590042465634258e-01,3.802309650960261078e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.215215215215215139e+00,1.216781798945514081e+00,3.678590042465634258e-01,3.767209158940996172e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.219219219219219053e+00,1.220785802949518439e+00,3.678590042465634258e-01,3.731939618340716081e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.223223223223223410e+00,1.224789806953523019e+00,3.678590042465634258e-01,3.696505443997638585e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.227227227227227324e+00,1.228793810957525379e+00,3.678590042465634258e-01,3.660911099766284149e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.231231231231231238e+00,1.232797814961529737e+00,3.678590042465634258e-01,3.625161098676048521e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.235235235235235152e+00,1.236801818965534316e+00,3.678590042465634258e-01,3.589260003095557927e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.239239239239239065e+00,1.240805822969536454e+00,3.678590042465634258e-01,3.553212424889725107e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.243243243243243423e+00,1.244809826973543254e+00,3.678590042465634258e-01,3.517023025581873519e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.247247247247247337e+00,1.248813830977545392e+00,3.678590042465634258e-01,3.480696516513650529e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.251251251251251251e+00,1.252817834981547751e+00,3.678590042465634258e-01,3.444237659006461061e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.255255255255255165e+00,1.256821838985554329e+00,3.678590042465634258e-01,3.407651264519321321e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.259259259259259078e+00,1.260825842989556689e+00,3.678590042465634258e-01,3.370942194812588943e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.263263263263263436e+00,1.264829846993563267e+00,3.678590042465634258e-01,3.334115362106056524e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.267267267267267350e+00,1.268833850997565627e+00,3.678590042465634258e-01,3.297175729239861242e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.271271271271271264e+00,1.272837855001567986e+00,3.678590042465634258e-01,3.260128309835573779e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.275275275275275177e+00,1.276841859005574564e+00,3.678590042465634258e-01,3.222978168454655457e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.279279279279279091e+00,1.280845863009576924e+00,3.678590042465634258e-01,3.185730420761019865e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.283283283283283449e+00,1.284849867013583502e+00,3.678590042465634258e-01,3.148390233679344008e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.287287287287287363e+00,1.288853871017585861e+00,3.678590042465634258e-01,3.110962825557602174e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.291291291291291277e+00,1.292857875021587999e+00,3.678590042465634258e-01,3.073453466324858607e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.295295295295295190e+00,1.296861879025594577e+00,3.678590042465634258e-01,3.035867477652048341e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.299299299299299104e+00,1.300865883029596937e+00,3.678590042465634258e-01,2.998210233114057544e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.303303303303303462e+00,1.304869887033603515e+00,3.678590042465634258e-01,2.960487158347147041e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.307307307307307376e+00,1.308873891037605874e+00,3.678590042465634258e-01,2.922703731211098166e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.311311311311311290e+00,1.312877895041608234e+00,3.678590042465634258e-01,2.884865481948520327e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.315315315315315203e+00,1.316881899045614812e+00,3.678590042465634258e-01,2.846977993344981250e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.319319319319319117e+00,1.320885903049617172e+00,3.678590042465634258e-01,2.809046900888726439e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.323323323323323475e+00,1.324889907053623750e+00,3.678590042465634258e-01,2.771077892932155562e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.327327327327327389e+00,1.328893911057626109e+00,3.678590042465634258e-01,2.733076710849262625e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.331331331331331302e+00,1.332897915061628469e+00,3.678590042465634258e-01,2.695049149199065242e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.335335335335335216e+00,1.336901919065635047e+00,3.678590042465634258e-01,2.657001055881808016e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.339339339339339130e+00,1.340905923069637184e+00,3.678590042465634258e-01,2.618938332302132022e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.343343343343343488e+00,1.344909927073643985e+00,3.678590042465634258e-01,2.580866933526667073e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.347347347347347402e+00,1.348913931077646122e+00,3.678590042465634258e-01,2.542792868445637455e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.351351351351351315e+00,1.352917935081648482e+00,3.678590042465634258e-01,2.504722199931041504e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.355355355355355229e+00,1.356921939085655060e+00,3.678590042465634258e-01,2.466661044998300911e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.359359359359359143e+00,1.360925943089657419e+00,3.678590042465634258e-01,2.428615574964438639e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.363363363363363501e+00,1.364929947093663998e+00,3.678590042465634258e-01,2.390592015609014631e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.367367367367367414e+00,1.368933951097666357e+00,3.678590042465634258e-01,2.352596647333408397e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.371371371371371328e+00,1.372937955101668717e+00,3.678590042465634258e-01,2.314635805320041373e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.375375375375375242e+00,1.376941959105675295e+00,3.678590042465634258e-01,2.276715879693221867e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.379379379379379156e+00,1.380945963109677654e+00,3.678590042465634258e-01,2.238843315677130075e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.383383383383383514e+00,1.384949967113684233e+00,3.678590042465634258e-01,2.201024613756946691e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.387387387387387427e+00,1.388953971117686592e+00,3.678590042465634258e-01,2.163266329838940127e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.391391391391391341e+00,1.392957975121688730e+00,3.678590042465634258e-01,2.125575075407084014e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.395395395395395255e+00,1.396961979125695530e+00,3.678590042465634258e-01,2.087957517686203912e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.399399399399399169e+00,1.400965983129697667e+00,3.678590042465634258e-01,2.050420379798853499e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.403403403403403527e+00,1.404969987133704468e+00,3.678590042465634258e-01,2.012970440925880844e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.407407407407407440e+00,1.408973991137706605e+00,3.678590042465634258e-01,1.975614536466233362e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.411411411411411354e+00,1.412977995141708965e+00,3.678590042465634258e-01,1.938359558194746868e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.415415415415415268e+00,1.416981999145715543e+00,3.678590042465634258e-01,1.901212454423816256e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.419419419419419182e+00,1.420986003149717902e+00,3.678590042465634258e-01,1.864180230160555340e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.423423423423423539e+00,1.424990007153724481e+00,3.678590042465634258e-01,1.827269947267405326e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.427427427427427453e+00,1.428994011157726840e+00,3.678590042465634258e-01,1.790488724621159544e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.431431431431431367e+00,1.432998015161729199e+00,3.678590042465634258e-01,1.753843738271814445e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.435435435435435281e+00,1.437002019165735778e+00,3.678590042465634258e-01,1.717342221602159991e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.439439439439439195e+00,1.441006023169738137e+00,3.678590042465634258e-01,1.680991465486151581e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.443443443443443552e+00,1.445010027173744716e+00,3.678590042465634258e-01,1.644798818450041722e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.447447447447447466e+00,1.449014031177747075e+00,3.678590042465634258e-01,1.608771686828777692e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.451451451451451380e+00,1.453018035181749212e+00,3.678590042465634258e-01,1.572917534926981109e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.455455455455455294e+00,1.457022039185756013e+00,3.678590042465634258e-01,1.537243885177081992e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.459459459459459651e+00,1.461026043189758150e+00,3.678590042465634258e-01,1.501758318298669626e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.463463463463463565e+00,1.465030047193762730e+00,3.678590042465634258e-01,1.466468473456477295e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.467467467467467479e+00,1.469034051197767088e+00,3.678590042465634258e-01,1.431382048421769304e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.471471471471471393e+00,1.473038055201769447e+00,3.678590042465634258e-01,1.396506799727009196e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.475475475475475307e+00,1.477042059205776026e+00,3.678590042465634258e-01,1.361850542830196353e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.479479479479479664e+00,1.481046063209778385e+00,3.678590042465634258e-01,1.327421152268209170e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.483483483483483578e+00,1.485050067213782743e+00,3.678590042465634258e-01,1.293226561818477394e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.487487487487487492e+00,1.489054071217787323e+00,3.678590042465634258e-01,1.259274764657419554e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.491491491491491406e+00,1.493058075221789682e+00,3.678590042465634258e-01,1.225573813518384958e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.495495495495495319e+00,1.497062079225794040e+00,3.678590042465634258e-01,1.192131820850591134e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.499499499499499677e+00,1.501066083229798620e+00,3.678590042465634258e-01,1.158956958978344665e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.503503503503503591e+00,1.505070087233802978e+00,3.678590042465634258e-01,1.126057460258287762e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.507507507507507505e+00,1.509074091237805337e+00,3.678590042465634258e-01,1.093441617238639779e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.511511511511511419e+00,1.513078095241809695e+00,3.678590042465634258e-01,1.061117782817311422e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.515515515515515332e+00,1.517082099245814275e+00,3.678590042465634258e-01,1.029094370401190672e-01,5.019339912626380462e-01,0.000000000000000000e+00
1.519519519519519690e+00,1.521086103249818633e+00,3.678590042465634258e-01,9.973798540624774500e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.523523523523523604e+00,1.525090107253823213e+00,3.678590042465634258e-01,9.659827686994665319e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.527527527527527518e+00,1.529094111257825350e+00,3.678590042465634258e-01,9.349117101929259321e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.531531531531531432e+00,1.533098115261829930e+00,3.678590042465634258e-01,9.041753355645798518e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.535535535535535345e+00,1.537102119265834288e+00,3.678590042465634258e-01,8.737823631366763155e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.539539539539539703e+00,1.541106123269836647e+00,3.678590042465634258e-01,8.437415726874765431e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.543543543543543617e+00,1.545110127273843226e+00,3.678590042465634258e-01,8.140618056127747748e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.547547547547547531e+00,1.549114131277845585e+00,3.678590042465634258e-01,7.847519650798043256e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.551551551551551444e+00,1.553118135281847945e+00,3.678590042465634258e-01,7.558210161883668898e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.555555555555555358e+00,1.557122139285854523e+00,3.678590042465634258e-01,7.272779861287080594e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.559559559559559716e+00,1.561126143289856882e+00,3.678590042465634258e-01,6.991319643361393332e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.563563563563563630e+00,1.565130147293863461e+00,3.678590042465634258e-01,6.713921026534475089e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.567567567567567544e+00,1.569134151297865820e+00,3.678590042465634258e-01,6.440676154838891054e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.571571571571571457e+00,1.573138155301868180e+00,3.678590042465634258e-01,6.171677799530581737e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.575575575575575371e+00,1.577142159305874758e+00,3.678590042465634258e-01,5.907019360643747663e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.579579579579579729e+00,1.581146163309876895e+00,3.678590042465634258e-01,5.646794868558556446e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.583583583583583643e+00,1.585150167313883696e+00,3.678590042465634258e-01,5.391098985602665872e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.587587587587587556e+00,1.589154171317885833e+00,3.678590042465634258e-01,5.140027007600702497e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.591591591591591470e+00,1.593158175321888192e+00,3.678590042465634258e-01,4.893674865472320834e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.595595595595595384e+00,1.597162179325894771e+00,3.678590042465634258e-01,4.652139126776259903e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.599599599599599742e+00,1.601166183329897130e+00,3.678590042465634258e-01,4.415516997310354325e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.603603603603603656e+00,1.605170187333903709e+00,3.678590042465634258e-01,4.183906322671637062e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.607607607607607569e+00,1.609174191337906068e+00,3.678590042465634258e-01,3.957405589835315957e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.611611611611611483e+00,1.613178195341908427e+00,3.678590042465634258e-01,3.736113928711407017e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.615615615615615397e+00,1.617182199345915006e+00,3.678590042465634258e-01,3.520131113731949507e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.619619619619619755e+00,1.621186203349917365e+00,3.678590042465634258e-01,3.309557565410896351e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.623623623623623669e+00,1.625190207353923944e+00,3.678590042465634258e-01,3.104494351928940854e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.627627627627627582e+00,1.629194211357926303e+00,3.678590042465634258e-01,2.905043190674322373e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.631631631631631496e+00,1.633198215361928440e+00,3.678590042465634258e-01,2.711306449838498528e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.635635635635635410e+00,1.637202219365935241e+00,3.678590042465634258e-01,2.523387149975382659e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.639639639639639768e+00,1.641206223369937378e+00,3.678590042465634258e-01,2.341388965564920530e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.643643643643643681e+00,1.645210227373944178e+00,3.678590042465634258e-01,2.165416226579485598e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.647647647647647595e+00,1.649214231377946316e+00,3.678590042465634258e-01,1.995573920052008676e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.651651651651651509e+00,1.653218235381948675e+00,3.678590042465634258e-01,1.831967691642372512e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.655655655655655423e+00,1.657222239385955254e+00,3.678590042465634258e-01,1.674703847212048041e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.659659659659659781e+00,1.661226243389957613e+00,3.678590042465634258e-01,1.523889354352322284e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.663663663663663694e+00,1.665230247393964191e+00,3.678590042465634258e-01,1.379631843994932536e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.667667667667667608e+00,1.669234251397966551e+00,3.678590042465634258e-01,1.242039611945715445e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.671671671671671522e+00,1.673238255401968910e+00,3.678590042465634258e-01,1.111221620452520348e-02,5.019339912626380462e-01,0.000000000000000000e+00
1.675675675675675436e+00,1.677242259405975489e+00,3.678590042465634258e-01,9.872874997696522853e-03,5.019339912626380462e-01,0.000000000000000000e+00
1.679679679679679793e+00,1.681246263409977848e+00,3.678590042465634258e-01,8.703475497147256101e-03,5.019339912626380462e-01,0.000000000000000000e+00
1.683683683683683707e+00,1.685250267413984426e+00,3.678590042465634258e-01,7.605127412259504900e-03,5.019339912626380462e-01,0.000000000000000000e+00
1.687687687687687621e+00,1.689254271417986786e+00,3.678590042465634258e-01,6.578947179356842666e-03,5.019339912626380462e-01,0.000000000000000000e+00
1.691691691691691535e+00,1.693258275421988923e+00,3.678590042465634258e-01,5.626057977160083164e-03,5.019339912626380462e-01,0.000000000000000000e+00
1.695695695695695449e+00,1.697262279425995724e+00,3.678590042465634258e-01,4.747589742360145554e-03,5.019339912626380462e-01,0.000000000000000000e+00
1.699699699699699806e+00,1.701266283429997861e+00,3.678590042465634258e-01,3.944679185253813572e-03,5.019339912626380462e-01,0.000000000000000000e+00
1.703703703703703720e+00,1.705270287434004661e+00,3.678590042465634258e-01,3.218469805325280698e-03,5.019339912626380462e-01,0.000000000000000000e+00
1.707707707707707634e+00,1.709274291438006799e+00,3.678590042465634258e-01,2.570111906743113676e-03,5.019339912626380462e-01,0.000000000000000000e+00
1.711711711711711548e+00,1.713278295442009158e+00,3.678590042465634258e-01,2.000762613911437858e-03,5.019339912626380462e-01,0.000000000000000000e+00
1.715715715715715461e+00,1.717282299446015736e+00,3.678590042465634258e-01,1.511585887008107774e-03,5.019339912626380462e-01,0.000000000000000000e+00
1.719719719719719819e+00,1.721286303450018096e+00,3.678590042465634258e-01,1.103752537720220509e-03,5.019339912626380462e-01,0.000000000000000000e+00
1.723723723723723733e+00,1.725290307454024674e+00,3.678590042465634258e-01,7.784402443377213144e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.727727727727727647e+00,1.729294311458027034e+00,3.678590042465634258e-01,5.368335677209603186e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.731731731731731561e+00,1.733298315462029393e+00,3.678590042465634258e-01,3.801239665677858849e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.735735735735735918e+00,1.737302319466035971e+00,3.678590042465634258e-01,3.095097849483100395e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.739739739739739832e+00,1.741306323470038331e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.743743743743743746e+00,1.745310327474044909e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.747747747747747660e+00,1.749314331478047269e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.751751751751751573e+00,1.753318335482049406e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.755755755755755931e+00,1.757322339486056206e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.759759759759759845e+00,1.761326343490058344e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.763763763763763759e+00,1.765330347494065144e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.767767767767767673e+00,1.769334351498067281e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.771771771771771586e+00,1.773338355502069641e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.775775775775775944e+00,1.777342359506076219e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.779779779779779858e+00,1.781346363510078579e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.783783783783783772e+00,1.785350367514082937e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.787787787787787686e+00,1.789354371518087516e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.791791791791791599e+00,1.793358375522089876e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.795795795795795957e+00,1.797362379526094234e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.799799799799799871e+00,1.801366383530098814e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.803803803803803785e+00,1.805370387534103171e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.807807807807807698e+00,1.809374391538107751e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.811811811811811612e+00,1.813378395542109889e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.815815815815815970e+00,1.817382399546114469e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.819819819819819884e+00,1.821386403550118827e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.823823823823823798e+00,1.825390407554123406e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.827827827827827711e+00,1.829394411558125544e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.831831831831831625e+00,1.833398415562130124e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.835835835835835983e+00,1.837402419566134482e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.839839839839839897e+00,1.841406423570136841e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.843843843843843811e+00,1.845410427574143419e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.847847847847847724e+00,1.849414431578145779e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.851851851851851638e+00,1.853418435582150359e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.855855855855855996e+00,1.857422439586154717e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.859859859859859910e+00,1.861426443590157076e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.863863863863863823e+00,1.865430447594163654e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.867867867867867737e+00,1.869434451598166014e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.871871871871871651e+00,1.873438455602168151e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.875875875875876009e+00,1.877442459606174952e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.879879879879879923e+00,1.881446463610177089e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.883883883883883836e+00,1.885450467614183889e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.887887887887887750e+00,1.889454471618186027e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.891891891891891664e+00,1.893458475622188386e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.895895895895896022e+00,1.897462479626194964e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.899899899899899935e+00,1.901466483630197324e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.903903903903903849e+00,1.905470487634203902e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.907907907907907763e+00,1.909474491638206262e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.911911911911911677e+00,1.913478495642208621e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.915915915915916035e+00,1.917482499646215199e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.919919919919919948e+00,1.921486503650217559e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.923923923923923862e+00,1.925490507654224137e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.927927927927927776e+00,1.929494511658226497e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.931931931931931690e+00,1.933498515662228634e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.935935935935936048e+00,1.937502519666235434e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.939939939939939961e+00,1.941506523670237572e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.943943943943943875e+00,1.945510527674244372e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.947947947947947789e+00,1.949514531678246509e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.951951951951951703e+00,1.953518535682248869e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.955955955955956060e+00,1.957522539686255447e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.959959959959959974e+00,1.961526543690257807e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.963963963963963888e+00,1.965530547694264385e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.967967967967967802e+00,1.969534551698266744e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.971971971971972160e+00,1.973538555702269104e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.975975975975976073e+00,1.977542559706275682e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.979979979979979987e+00,1.981546563710278042e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.983983983983983901e+00,1.985550567714284620e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.987987987987987815e+00,1.989554571718286979e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.991991991991992172e+00,1.993558575722289117e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
1.995995995995996086e+00,1.997562579726295917e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00
2.000000000000000000e+00,2.001566583730298277e+00,3.678590042465634258e-01,3.052354259060166726e-04,5.019339912626380462e-01,0.000000000000000000e+00


==> figs/SC_max.csv <==
7.746020772106708696e-01,5.917398063137819797e-01
4.313471154641699279e-01,5.019196324004975285e-01
1.029305054917405204e+00,1.030871638647703481e+00


==> figs/sim/train_loss_edge_07_mal_0_out_large_value.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.930288794968484822e+00,1.011789503922406297e+01,1.010599389699781270e+01,9.906735050555042221e+00,9.961938070567605052e+00
1.000000000000000000e+00,9.111307870952417787e+00,9.442877139375006834e+00,9.281598591381648333e+00,9.217244376785910021e+00,8.852695425320591838e+00
2.000000000000000000e+00,8.697048062922192457e+00,9.077922789134689197e+00,8.752119296392564252e+00,8.768069595152200080e+00,8.351684990954455046e+00
3.000000000000000000e+00,8.366521435752343194e+00,8.716171085075618663e+00,8.380921279383196421e+00,8.286004815301012627e+00,8.043582653130570748e+00
4.000000000000000000e+00,7.912337770890486510e+00,8.180126230821016975e+00,7.888261095664837796e+00,7.852956359140787157e+00,7.675888988323054107e+00
5.000000000000000000e+00,7.519300151474761051e+00,7.575303697690824123e+00,7.441975546804423303e+00,7.448214175392463332e+00,7.337172646972559775e+00
6.000000000000000000e+00,7.033411457425220448e+00,7.163170727448651576e+00,7.068575061067809528e+00,7.192329065690968193e+00,6.825308760552871945e+00
7.000000000000000000e+00,6.642832083740445981e+00,6.720659522090478788e+00,6.716876831774216683e+00,6.751982671271168357e+00,6.409382986788743963e+00
8.000000000000000000e+00,6.277462805855894779e+00,6.268967797822886823e+00,6.433618776993538013e+00,6.382063860991111781e+00,6.048709516378785622e+00
9.000000000000000000e+00,5.896825095498600788e+00,5.873108721297308321e+00,6.006718206619307665e+00,6.014474520257715895e+00,5.863770312488790992e+00
1.000000000000000000e+01,5.595523108773367227e+00,5.565627213666162199e+00,5.723225275016307734e+00,5.636925917012217901e+00,5.759231702221089932e+00
1.100000000000000000e+01,5.201859543029904387e+00,5.273619004887459383e+00,5.491257986222759513e+00,5.369037890741262586e+00,5.517917649275696945e+00
1.200000000000000000e+01,4.859545209939003740e+00,4.969215759717389602e+00,5.104445023120283587e+00,5.067810631073228045e+00,5.276059236535346031e+00
1.300000000000000000e+01,4.571306085515160156e+00,4.633366056598819505e+00,4.761160180747989301e+00,4.771675411467902528e+00,5.078167893858864801e+00
1.400000000000000000e+01,4.297628850697980063e+00,4.260226090566915147e+00,4.404000828012892832e+00,4.433025726343771566e+00,4.896094412171676069e+00
1.500000000000000000e+01,3.936226993013432818e+00,3.849181044519410122e+00,4.111833272162135344e+00,4.156894687847177750e+00,4.652851459028083170e+00
1.600000000000000000e+01,3.643070541598844692e+00,3.624307878768628033e+00,3.825788990374765941e+00,3.898134896728807863e+00,4.531273739753482133e+00
1.700000000000000000e+01,3.373388942717845840e+00,3.395154553414669429e+00,3.596256105689081384e+00,3.628526638159475404e+00,4.261118166278698993e+00
1.800000000000000000e+01,3.180757528407477608e+00,3.147668936574113729e+00,3.342649729134083536e+00,3.327573621973664242e+00,4.061823538275096013e+00
1.900000000000000000e+01,2.888031855259766800e+00,2.845047232799737813e+00,3.032143133573014460e+00,3.066486320765859475e+00,3.862598474885961419e+00
2.000000000000000000e+01,2.637728345917252248e+00,2.573662577281379704e+00,2.795253182472003939e+00,2.858064912387527023e+00,3.534916379520078866e+00
2.100000000000000000e+01,2.444320422920958080e+00,2.400474149987991801e+00,2.576589312436696311e+00,2.669180165570822716e+00,3.365483315283234411e+00
2.200000000000000000e+01,2.218187875177314972e+00,2.138263102095080637e+00,2.463391412924832213e+00,2.494428263774303378e+00,3.214151464880973919e+00
2.300000000000000000e+01,2.012362704686750714e+00,1.946671310305020164e+00,2.276649295981064469e+00,2.301542634198722848e+00,2.998354969876266374e+00
2.400000000000000000e+01,1.833747749138234795e+00,1.741444670119677518e+00,2.125279314851304502e+00,2.133751560440158457e+00,2.735048173071420230e+00
2.500000000000000000e+01,1.612565823881893845e+00,1.589836672307047394e+00,1.925368558032656718e+00,1.939714224669388809e+00,2.564712767332982146e+00
2.600000000000000000e+01,1.381341697681422565e+00,1.420416331620092176e+00,1.773126156083527860e+00,1.772581585532515103e+00,2.493207516345204322e+00
2.700000000000000000e+01,1.208410352394024612e+00,1.268900158105044973e+00,1.615303422492345042e+00,1.635772842579048980e+00,2.369338929782929704e+00
2.800000000000000000e+01,1.079448681512051422e+00,1.142983299489015003e+00,1.498102024099732255e+00,1.460042925100516920e+00,2.190856961761409316e+00
2.900000000000000000e+01,9.301594576224664346e-01,1.016978203296274419e+00,1.378155662231219436e+00,1.345536978993281618e+00,2.112332092849106946e+00
3.000000000000000000e+01,7.940896092213459712e-01,9.242785113654413687e-01,1.227719148886398104e+00,1.240987133179094926e+00,1.969938091620346166e+00
3.100000000000000000e+01,6.663721250613661162e-01,8.466527234850415029e-01,1.130303337757943671e+00,1.160045788852461346e+00,1.880812030245300637e+00
3.200000000000000000e+01,5.469322695843389370e-01,7.643030299928349480e-01,1.038029776806765003e+00,1.061921673581205150e+00,1.761617620375474313e+00
3.300000000000000000e+01,4.562485833740564933e-01,6.572706657332735292e-01,9.172290659167334770e-01,9.799730022348831504e-01,1.619519010560534156e+00
3.400000000000000000e+01,3.599369622610273378e-01,5.715091436132699876e-01,8.158263941444316991e-01,8.840868654861633313e-01,1.580168811930291684e+00
3.500000000000000000e+01,2.946505705016153609e-01,4.988777745411453468e-01,7.184213710423698052e-01,8.048052838075672177e-01,1.498861391721757030e+00
3.600000000000000000e+01,2.361801273720568473e-01,4.286242923714667086e-01,6.373864957481121252e-01,7.331549602347271488e-01,1.445119582850949325e+00
3.700000000000000000e+01,1.994565878060556852e-01,3.780191126146880132e-01,5.592665159509527806e-01,6.735856865698139906e-01,1.334574888799166636e+00
3.800000000000000000e+01,1.680051332461008906e-01,3.302662798217439466e-01,5.349035916035811411e-01,5.894088196691579240e-01,1.224712065914215442e+00
3.900000000000000000e+01,1.254784508745605542e-01,2.864110235201738908e-01,4.729339066340013664e-01,5.357240782151193592e-01,1.135271725278318655e+00
4.000000000000000000e+01,1.023075730559731555e-01,2.453648863122777080e-01,4.455355345034321957e-01,4.798975757399854825e-01,1.079107522335507552e+00
4.100000000000000000e+01,8.124090636563074952e-02,2.095069553146609032e-01,3.939618332416440216e-01,4.301272613263245059e-01,9.816385122900848081e-01
4.200000000000000000e+01,6.789668381469970981e-02,1.755701561195965876e-01,3.580135840243094947e-01,4.001077806833919226e-01,9.196894125135127718e-01
4.300000000000000000e+01,5.661040721266075160e-02,1.492885792068665562e-01,3.215602005730759938e-01,3.843511829819761250e-01,8.731179428848446777e-01
4.400000000000000000e+01,4.665408916710533926e-02,1.103306385109903420e-01,2.865526767628022720e-01,3.593876157362289048e-01,8.392627512833743531e-01
4.500000000000000000e+01,3.623338574184453709e-02,9.019771731637815648e-02,2.442740358151572755e-01,3.220035957319908881e-01,7.873052832363379716e-01
4.600000000000000000e+01,2.761795647351861227e-02,7.464736814145345178e-02,2.109146009810861644e-01,2.867047686344899038e-01,7.162056573079957911e-01
4.700000000000000000e+01,2.170375436906490929e-02,6.588466865917941284e-02,1.853064344542507680e-01,2.568007510601846288e-01,6.598274175735746594e-01
4.800000000000000000e+01,1.784354797572096363e-02,5.413353424895028798e-02,1.691885713786240863e-01,2.337745273403831758e-01,5.844288362400710257e-01
4.900000000000000000e+01,1.516560079781725801e-02,4.396957176054916427e-02,1.598850876792869968e-01,2.110639416076103281e-01,5.339123936467901066e-01
5.000000000000000000e+01,1.291896146048310268e-02,3.456064605789432864e-02,1.406412749166957576e-01,1.905513938574544541e-01,4.978997990840148269e-01
5.100000000000000000e+01,1.044193787076086455e-02,2.846157687719097495e-02,1.220404019634211412e-01,1.644706128682595914e-01,4.674368554962693434e-01
5.200000000000000000e+01,7.769241281009309219e-03,2.341621381079928010e-02,1.124091908768828363e-01,1.422080839259988183e-01,4.268177577247539434e-01
5.300000000000000000e+01,6.631154638024994163e-03,2.013863763746459590e-02,9.725702044023609716e-02,1.253877470153219598e-01,4.023143361471621660e-01
5.400000000000000000e+01,5.331265744964452935e-03,1.760425664074849461e-02,9.368607257786687459e-02,1.150245326581929017e-01,3.667958939951911912e-01
5.500000000000000000e+01,4.189253894806066469e-03,1.480464246863333333e-02,8.570805274213622038e-02,1.009070375128915398e-01,3.423894748704044977e-01
5.600000000000000000e+01,3.459257889905864580e-03,1.225313159875596192e-02,7.718089018151319536e-02,9.416547988951928794e-02,3.092161041404813959e-01
5.700000000000000000e+01,2.774589195227994409e-03,9.894546541673099327e-03,7.103503900455543363e-02,8.899278083423611818e-02,2.733511090696045809e-01
5.800000000000000000e+01,2.348034840215729169e-03,8.228630207435805310e-03,6.739415036164508876e-02,8.350252598047402941e-02,2.609556576198550637e-01
5.900000000000000000e+01,1.966336125980183702e-03,6.741629780137370354e-03,6.268481392113345319e-02,7.795039016253713093e-02,2.448433788513935117e-01
6.000000000000000000e+01,1.519153166172793057e-03,5.767570929034682159e-03,5.690220220283670471e-02,7.099312583084171902e-02,2.288120405717812833e-01
6.100000000000000000e+01,1.282122342936342640e-03,4.966267911328925422e-03,5.096715292426778898e-02,6.147419857172542468e-02,2.199986706766383637e-01
6.200000000000000000e+01,1.065005251616346627e-03,4.273567806253542045e-03,4.619957465698087962e-02,5.585604949756517446e-02,2.059168255693559768e-01
6.300000000000000000e+01,9.212772393397683501e-04,3.488664237183858319e-03,4.233309182194811005e-02,4.964895778730860076e-02,1.950914144005261308e-01
6.400000000000000000e+01,7.378249442112627676e-04,2.895696134054714932e-03,3.946191966195167211e-02,4.440432167324259716e-02,1.766636640735026464e-01
6.500000000000000000e+01,6.400427896765537028e-04,2.599010345194607829e-03,3.715093266497337954e-02,3.862486647249863125e-02,1.606524646823004332e-01
6.600000000000000000e+01,5.044106426026484513e-04,2.110342787163155265e-03,3.461850960189583049e-02,3.459170863949978525e-02,1.490072027244043751e-01
6.700000000000000000e+01,3.974490305235223175e-04,1.793348855678722487e-03,3.153039378692779060e-02,3.162295264866832323e-02,1.342386257648185977e-01
6.800000000000000000e+01,2.999244520529575908e-04,1.524081535359655959e-03,2.836061608120821198e-02,2.763203530658975282e-02,1.270061725929689800e-01
6.900000000000000000e+01,2.422444709904159055e-04,1.271438818712500307e-03,2.595236788230725899e-02,2.476113812637259493e-02,1.240651709908645595e-01
7.000000000000000000e+01,2.129523746007278007e-04,9.987959161109616346e-04,2.386731633636185457e-02,2.116885931022349787e-02,1.132763840292217994e-01
7.100000000000000000e+01,1.983812737553769523e-04,8.686332437679578078e-04,2.050433205580248774e-02,1.949257366769108213e-02,1.067402762571117991e-01
7.200000000000000000e+01,1.480504205486621316e-04,7.546990863978031427e-04,1.847058958295555442e-02,1.745304970593319904e-02,8.932224752875816964e-02
7.300000000000000000e+01,1.285324493979222993e-04,6.729727991250378238e-04,1.760364123980240336e-02,1.524051304236828663e-02,8.206815489735563851e-02
7.400000000000000000e+01,1.122119062111348597e-04,5.886619855388630640e-04,1.598441652947713010e-02,1.366092588002298935e-02,7.697686592958485896e-02
7.500000000000000000e+01,9.757976435809112559e-05,5.330612188796379769e-04,1.559590873096650121e-02,1.259668206361441722e-02,6.878007305028754903e-02
7.600000000000000000e+01,8.379226539201312107e-05,4.686132020401689857e-04,1.437153494194309822e-02,1.167795826822870531e-02,6.379423943096140803e-02
7.700000000000000000e+01,7.054906685943773681e-05,4.169930264125154551e-04,1.256465347907709251e-02,1.024066100360099263e-02,5.932419189217419397e-02
7.800000000000000000e+01,5.547880207779076756e-05,3.278834806305086502e-04,1.136989005288480126e-02,9.653230677022173190e-03,5.499726026388362943e-02
7.900000000000000000e+01,4.376415498685837235e-05,2.929291293565228216e-04,1.010898190398068497e-02,8.495150585557276202e-03,4.973914563911840947e-02
8.000000000000000000e+01,3.635276702373957392e-05,2.547481964216835593e-04,9.734585797237182980e-03,7.400542201888127281e-03,4.665220177001483393e-02
8.100000000000000000e+01,3.062663568342838261e-05,2.180595400088636282e-04,8.654588855889211452e-03,6.517856477470274079e-03,4.306552176554223621e-02
8.200000000000000000e+01,3.333807697813995219e-05,1.824931595807433027e-04,8.149172927401693300e-03,5.480866167744236073e-03,4.043059175492114132e-02
8.300000000000000000e+01,2.727575031036266751e-05,1.500669677992894080e-04,7.366209550603297629e-03,4.958217835239087101e-03,3.773723239820481190e-02
8.400000000000000000e+01,2.420510326872626905e-05,1.344267080823913219e-04,6.106671911418115606e-03,4.599865818521897687e-03,3.440584386817646667e-02
8.500000000000000000e+01,2.159953743974263318e-05,1.194163429544259358e-04,5.673253521877530403e-03,4.146234634778145356e-03,3.195280102397857203e-02
8.600000000000000000e+01,1.769163422205011216e-05,1.069223965500798457e-04,5.098149996664469441e-03,3.752208358966724333e-03,2.853648085270854562e-02
8.700000000000000000e+01,1.482315694145697194e-05,8.967173825102925377e-05,4.444419838274926704e-03,3.437028957167798104e-03,2.557600096755319186e-02
8.800000000000000000e+01,1.896351117181005463e-05,7.012770374226207082e-05,4.066554022611135188e-03,3.160622165436999254e-03,2.396605962005327051e-02
8.900000000000000000e+01,1.931113285214003383e-05,6.506489179225471986e-05,3.848654519164718124e-03,2.997224424599265191e-03,2.188673679166464048e-02
9.000000000000000000e+01,1.439713240114492976e-05,5.862352642194146313e-05,3.581029550609460266e-03,2.710131436005402961e-03,2.101684967765582446e-02
9.100000000000000000e+01,1.392058122628991867e-05,4.285069903198213126e-05,3.189725762403394782e-03,2.410845520607107773e-03,1.987174139354863645e-02
9.200000000000000000e+01,9.579481412669288432e-06,4.852309474145943824e-05,3.085230254624482527e-03,2.317986741756650204e-03,1.883466685652424033e-02
9.300000000000000000e+01,1.242597993078575769e-05,3.435190838729784701e-05,2.760887556681135280e-03,2.072008948769243908e-03,1.768199122026603565e-02
9.400000000000000000e+01,1.167419253267354406e-05,4.027433877429320574e-05,2.589481131554882687e-03,1.960838247865748230e-03,1.678103052091040048e-02
9.500000000000000000e+01,1.642043755278876915e-05,2.723526948988919116e-05,2.311432411546632260e-03,1.855245313439168875e-03,1.524004977459803012e-02
9.600000000000000000e+01,1.540759690343840305e-05,2.743551828554569028e-05,2.175575732051071576e-03,1.759576436766940866e-03,1.441878823606546067e-02
9.700000000000000000e+01,1.296596652411441397e-05,2.523901513040716083e-05,1.996865611060161250e-03,1.605512508914608283e-03,1.365338754216061101e-02
9.800000000000000000e+01,1.388587284967268687e-05,2.210220582932187483e-05,1.815896262251093241e-03,1.398160395429282055e-03,1.299530681692984135e-02
9.900000000000000000e+01,8.581088480896781334e-06,2.020882605158202949e-05,1.618109241197540626e-03,1.256205919234476553e-03,1.241077559825454202e-02
1.000000000000000000e+02,1.145266592583737975e-05,2.075211672403209917e-05,1.431779443568093058e-03,1.191355217943446121e-03,1.086992644424378263e-02
1.010000000000000000e+02,7.666302903386323919e-06,1.937672535767820392e-05,1.359039799285644001e-03,1.005872997780765665e-03,1.035785070828565413e-02
1.020000000000000000e+02,9.499380681177171937e-06,1.638835529782500799e-05,1.244014245218583170e-03,9.362880502269410599e-04,8.878025845438730634e-03
1.030000000000000000e+02,1.111244485973994500e-05,1.751512272940569659e-05,1.156666689810514903e-03,8.762843829840383236e-04,7.999274298282066376e-03
1.040000000000000000e+02,7.693672216646518791e-06,1.629919005197155712e-05,1.106112656315438869e-03,7.722881672644898998e-04,7.728760950651891726e-03
1.050000000000000000e+02,1.668349983408035087e-05,1.278420997119500413e-05,1.044662280834773860e-03,6.592050101624780112e-04,6.830384355127505636e-03
1.060000000000000000e+02,6.275942571187798080e-06,1.183974814811250553e-05,9.210383872020333484e-04,5.841641201496106106e-04,6.336078904417008495e-03
1.070000000000000000e+02,1.340207214317601370e-05,1.376384274809350217e-05,8.146250869784932291e-04,5.301194060099989613e-04,5.896550746121942410e-03
1.080000000000000000e+02,9.567986117398064039e-06,9.966316964038490767e-06,7.763213794026446735e-04,5.075073019774611893e-04,5.132207193936921819e-03
1.090000000000000000e+02,9.550252261236735762e-06,1.536200690910316524e-05,6.724198398074809901e-04,4.315351870395334188e-04,4.497381856152893320e-03
1.100000000000000000e+02,1.374515214480620529e-05,9.544747619494309276e-06,6.248372030968063484e-04,3.839365730772259511e-04,3.974986315244177781e-03
1.110000000000000000e+02,9.881559135394013538e-06,8.736669739328739581e-06,5.715362767569898139e-04,3.483513787051473187e-04,3.534352743845836642e-03
1.120000000000000000e+02,1.082645329608666884e-05,1.781389168953317892e-05,4.684077863955637966e-04,3.187887551203694159e-04,3.102131952373854418e-03
1.130000000000000000e+02,1.111315818569380554e-05,1.631996891737763633e-05,4.185694253383553942e-04,3.095449880475831250e-04,2.961182111746785139e-03
1.140000000000000000e+02,1.456125162646593196e-05,1.140775735752885822e-05,3.861000951724813390e-04,2.739101085306172578e-04,2.630769762011708757e-03
1.150000000000000000e+02,7.539257286248712830e-06,1.059982987205998484e-05,3.355713497964485370e-04,2.690260943446487474e-04,2.475464782679348552e-03
1.160000000000000000e+02,7.958297618015919284e-06,1.725655098772094220e-05,2.958545275000279418e-04,2.271274891371133364e-04,2.174444604899350431e-03
1.170000000000000000e+02,9.727272864190616986e-06,1.319706112046237223e-05,2.702005154322506542e-04,2.035637233938070167e-04,2.030487720135254470e-03
1.180000000000000000e+02,1.005801564035735396e-05,8.824973026566595991e-06,2.463319310029854492e-04,1.877102205015690473e-04,1.853325271784722617e-03
1.190000000000000000e+02,1.228305662415163368e-05,1.551552361245267520e-05,2.464449847846550412e-04,1.696230761571992929e-04,1.726410104209596952e-03
1.200000000000000000e+02,1.225485513822732742e-05,1.156314012895620635e-05,1.987704440431503627e-04,1.547263268317777829e-04,1.561657805630334295e-03
1.210000000000000000e+02,9.560812489595171826e-06,1.104161679410520236e-05,1.703189051470710424e-04,1.279056336873640731e-04,1.430375696204855274e-03
1.220000000000000000e+02,1.225324672016192551e-05,2.062418730497394764e-05,1.422992659437793961e-04,1.213060447313729640e-04,1.339687957404800400e-03
1.230000000000000000e+02,1.126040941723527311e-05,9.092437097235617216e-06,1.264834296549333104e-04,1.111869983180246990e-04,1.223069776055241142e-03
1.240000000000000000e+02,1.392870536309764873e-05,7.519359446317430695e-06,1.093952558929300878e-04,1.101917273386154861e-04,1.168762895862207607e-03
1.250000000000000000e+02,1.017487961485485926e-05,7.508464229699640669e-06,1.024946448564545420e-04,1.053014881529090729e-04,1.097104756410338666e-03
1.260000000000000000e+02,1.551652372322465112e-05,1.399834867221727563e-05,8.570374388949808520e-05,8.886281418729602422e-05,9.955192194249784521e-04
1.270000000000000000e+02,8.866356933312502520e-06,1.670878474469006392e-05,8.153096711904783689e-05,9.285428984506793881e-05,9.295748698969763524e-04
1.280000000000000000e+02,1.223184641152563756e-05,8.291599864151955046e-06,6.644941186551012180e-05,8.078929264521139686e-05,8.386118979292200848e-04
1.290000000000000000e+02,1.440330388136068507e-05,6.826871658094368911e-06,5.967031292430924339e-05,8.170719108246959905e-05,7.813048339928574393e-04
1.300000000000000000e+02,1.163034534401585773e-05,1.251276226710285044e-05,5.984811910386689249e-05,8.011292530496483266e-05,7.460091385887990256e-04
1.310000000000000000e+02,9.432796940878063197e-06,1.274934701245289403e-05,5.044926129604831999e-05,7.257080993472442287e-05,7.185331053842780591e-04
1.320000000000000000e+02,1.153796668673656711e-05,8.637639142827779892e-06,4.367816315975492358e-05,6.968502689874700451e-05,6.809750650272894390e-04
1.330000000000000000e+02,9.817614530227558589e-06,6.299541377985384827e-06,3.568098105577455215e-05,6.783754481365367184e-05,6.296458269451354894e-04
1.340000000000000000e+02,9.979746676269662942e-06,1.525439305460896122e-05,3.420056373271140870e-05,5.960433722207447715e-05,5.626407153159762586e-04
1.350000000000000000e+02,1.129048987935643567e-05,7.789253154033559667e-06,3.125252828151126039e-05,5.450742709112166295e-05,5.311002810959308817e-04
1.360000000000000000e+02,1.397606431330356003e-05,1.145922949230548937e-05,3.880115851162546647e-05,4.876063435177435679e-05,4.954078642185333337e-04
1.370000000000000000e+02,1.038129315644731321e-05,1.253818530688732835e-05,2.709232546382889240e-05,4.070194977467966879e-05,4.688737272445786530e-04
1.380000000000000000e+02,9.069406511130750914e-06,9.818673676442735143e-06,2.649265755971796921e-05,4.040785831738169520e-05,4.381539668874001592e-04
1.390000000000000000e+02,1.547575111138232984e-05,7.830755332394190305e-06,2.747890165921695882e-05,3.207359179702162777e-05,4.210296998364837506e-04
1.400000000000000000e+02,9.932480999119697174e-06,7.745332630815227049e-06,2.707292837134112062e-05,3.348667375990821427e-05,3.978610832970908007e-04
1.410000000000000000e+02,8.189597911711921085e-06,8.733853385844980721e-06,2.550605199691524660e-05,3.441014442340240009e-05,3.725497210980144303e-04
1.420000000000000000e+02,1.070913832068587368e-05,1.275826921687261972e-05,2.051471130015691813e-05,3.029311053137639931e-05,3.512482015842754990e-04
1.430000000000000000e+02,1.267627798207104917e-05,1.069807754017215728e-05,1.928995034439218159e-05,3.329543769525766805e-05,3.483904280197069880e-04
1.440000000000000000e+02,7.768312510703090368e-06,7.317982534171818543e-06,1.855833738384493614e-05,2.650533565828894211e-05,3.069623401988907929e-04
1.450000000000000000e+02,1.032473497553088038e-05,7.160129390504366143e-06,2.199956420823045988e-05,2.226431441820775348e-05,2.890430785279507475e-04
1.460000000000000000e+02,1.174815350213354037e-05,1.326807304402599641e-05,2.014820577678211322e-05,2.576986357061272770e-05,2.673138942095310000e-04
1.470000000000000000e+02,9.174705398740101714e-06,1.327314836030435430e-05,1.623067253520016351e-05,2.175073965771101570e-05,2.550683576658663299e-04
1.480000000000000000e+02,1.252018482900130181e-05,1.628602338066276189e-05,1.944887082483415242e-05,2.747426224924964799e-05,2.243293297573556444e-04
1.490000000000000000e+02,1.364545193038857462e-05,1.355786224099819748e-05,2.096192557421439062e-05,2.429610405729754063e-05,2.115781074736311496e-04
1.500000000000000000e+02,1.593527871468491952e-05,8.086817847696714523e-06,1.564593986680407056e-05,1.885441117499553343e-05,2.071110633660167011e-04
1.510000000000000000e+02,9.795327110873053300e-06,1.007293913768414484e-05,2.035620120699466185e-05,2.322312036584506245e-05,2.003392180566221370e-04
1.520000000000000000e+02,1.257796394826815600e-05,7.411508283983181400e-06,2.149666936002159190e-05,2.265340151763606258e-05,1.861717651415739638e-04
1.530000000000000000e+02,8.518240712018787519e-06,8.372079800866849553e-06,1.737993990813535561e-05,1.984044976788279513e-05,1.681738097448759461e-04
1.540000000000000000e+02,6.448539332404301661e-06,1.421031105497405633e-05,1.700187714637202419e-05,1.948680963925752962e-05,1.648623246499614226e-04
1.550000000000000000e+02,1.123902850486135918e-05,9.076395040663598479e-06,1.132536071335454864e-05,1.733944795911934733e-05,1.580355939654332076e-04
1.560000000000000000e+02,1.408513928757848532e-05,1.032500776609879267e-05,1.930163826491249068e-05,2.070489290384447401e-05,1.436197780604331342e-04
1.570000000000000000e+02,1.014831471857213785e-05,1.045721919268327582e-05,1.378123675599418618e-05,1.936477820285720242e-05,1.352115552658572639e-04
1.580000000000000000e+02,8.422867257551480691e-06,1.106527514294075587e-05,1.372399421339931536e-05,2.072074396464174129e-05,1.249023895989465061e-04
1.590000000000000000e+02,6.480362703786823886e-06,8.001084390807378099e-06,1.096555327506631983e-05,1.865788129828960251e-05,1.137465696465778109e-04
1.600000000000000000e+02,1.405244693442053716e-05,1.168729965872472576e-05,1.259850975865450806e-05,1.775086249922175341e-05,1.045729226987202054e-04
1.610000000000000000e+02,7.848732317405904269e-06,1.551509103059345307e-05,1.243017874363872011e-05,1.515155148912317173e-05,1.052766858278264550e-04
1.620000000000000000e+02,9.062298102602284189e-06,9.788187699588668522e-06,1.616547963334546978e-05,1.889334378102347500e-05,9.498581572686681795e-05
1.630000000000000000e+02,8.598130990189467582e-06,7.011834506132075262e-06,1.178100017840133518e-05,1.498272692168622910e-05,8.663230507810482095e-05
1.640000000000000000e+02,1.506490432379159472e-05,1.006778782730588517e-05,7.065590857391335078e-06,1.404885877653860859e-05,7.659938191562076781e-05
1.650000000000000000e+02,1.246478364336223166e-05,1.306574402526461398e-05,1.027958696941944083e-05,1.935792574669914501e-05,6.704150942404840663e-05
1.660000000000000000e+02,1.379071184259839100e-05,1.490321232189284473e-05,1.183784377012386813e-05,1.492416203519031370e-05,6.769494943570375511e-05
1.670000000000000000e+02,1.078029782586309437e-05,9.349045560047564152e-06,7.704610013758994569e-06,1.597030084821149387e-05,6.404999975673231205e-05
1.680000000000000000e+02,8.051949925924617446e-06,1.204227804607604924e-05,8.207855909270200812e-06,1.358086977831796105e-05,5.951893168298916237e-05
1.690000000000000000e+02,8.223996601275374019e-06,1.349655794102844197e-05,1.200276656943000120e-05,1.930853455922587614e-05,4.685953005956200457e-05
1.700000000000000000e+02,1.030174289873286853e-05,1.042699429221194407e-05,1.065869612637548869e-05,1.264726294980533794e-05,5.410685147000382500e-05
1.710000000000000000e+02,1.796026981804033085e-05,1.457639514412800708e-05,1.458124713116237814e-05,2.068876048522128031e-05,4.487005812003896921e-05
1.720000000000000000e+02,7.794080600698194417e-06,9.217090499391566993e-06,1.167072861651963223e-05,9.084518451274448125e-06,4.865902635176055924e-05
1.730000000000000000e+02,1.243190551891704132e-05,8.973643261911412594e-06,7.764528636378109638e-06,1.446831911622314948e-05,4.858412999930727949e-05
1.740000000000000000e+02,8.320724462551609690e-06,1.561624335033595656e-05,1.066652626224851019e-05,1.793559368468145010e-05,4.039184221560354615e-05
1.750000000000000000e+02,7.526816448666373560e-06,7.383782841929864560e-06,8.702743386601596853e-06,9.311275522283501971e-06,3.559598135538522001e-05
1.760000000000000000e+02,9.382029254823009978e-06,1.061819599779134649e-05,9.689720679384450364e-06,1.183099230039896810e-05,3.202813766456369393e-05
1.770000000000000000e+02,9.555574094433083587e-06,1.052527439038275503e-05,7.106034873638478189e-06,1.417401724845834821e-05,3.388776393453696301e-05
1.780000000000000000e+02,1.458829255451821183e-05,1.097376442171782429e-05,8.102914708985053949e-06,1.335644210642694674e-05,3.113361378959123016e-05
1.790000000000000000e+02,1.055346046774374713e-05,9.453862847230709576e-06,8.364122401016693686e-06,1.372510171027130355e-05,3.624760686826711265e-05
1.800000000000000000e+02,1.012303017366988911e-05,8.866747886027148695e-06,1.421799947021185062e-05,1.146992686185122068e-05,3.092407707849798015e-05
1.810000000000000000e+02,1.103925133705274675e-05,7.293536502084307926e-06,1.211443457416194747e-05,1.029345276459814329e-05,2.621497054888788369e-05
1.820000000000000000e+02,1.437354204836260863e-05,7.912524072617443949e-06,1.339438285408167673e-05,1.291643514478302279e-05,2.808208193061378921e-05
1.830000000000000000e+02,1.590756435732032514e-05,1.401010452106721260e-05,8.997578132330374956e-06,1.025540380805711749e-05,2.866871875750742760e-05
1.840000000000000000e+02,1.348093586617249429e-05,8.487659208022968471e-06,1.680964632155834693e-05,1.234610878209085882e-05,2.259879881327808704e-05
1.850000000000000000e+02,6.686411392897717576e-06,8.323723241554503716e-06,1.192166495689317429e-05,1.048826734806329597e-05,2.293066070480076490e-05
1.860000000000000000e+02,8.653327559837720173e-06,1.226953074506820229e-05,1.199620702607706590e-05,1.136409456237164051e-05,2.341303686026474651e-05
1.870000000000000000e+02,9.742753730002107204e-06,1.545983362649661075e-05,1.492848099193810896e-05,1.110672457949046787e-05,2.570929250611531103e-05
1.880000000000000000e+02,1.230863161172379705e-05,1.017782920331722352e-05,1.107208047124164096e-05,1.438141459686459456e-05,2.306859731249222278e-05
1.890000000000000000e+02,8.253589165341246314e-06,1.079258752922918063e-05,1.241426673126433400e-05,1.318322311183450779e-05,3.156434673923236289e-05
1.900000000000000000e+02,1.168264418993647524e-05,1.527089171116102762e-05,1.058212047611029050e-05,1.262490942188776444e-05,3.044549098751847538e-05
1.910000000000000000e+02,1.580125065914206317e-05,1.379998562911488591e-05,1.016292549071984297e-05,9.388104300178667927e-06,2.795434735003432536e-05
1.920000000000000000e+02,9.646969155840956489e-06,8.460960392198124680e-06,1.109760485307198508e-05,1.097485520928920266e-05,1.814491487139857639e-05
1.930000000000000000e+02,9.524957771511743942e-06,1.578468362095630795e-05,1.712854680546715969e-05,9.705666551562686095e-06,2.225279240397615155e-05
1.940000000000000000e+02,2.053158944026467481e-05,9.496551309662315532e-06,8.714738666704135994e-06,1.136183894911990677e-05,2.015219585693728277e-05
1.950000000000000000e+02,1.026988053887123442e-05,1.087236825414450436e-05,1.212964927232995649e-05,1.145656455969756848e-05,2.176136901743674912e-05
1.960000000000000000e+02,1.622769863829365278e-05,8.625853804677952041e-06,1.477129526772369417e-05,1.316040502152837632e-05,2.247264705701468301e-05
1.970000000000000000e+02,1.142541111998074399e-05,1.216561833372598045e-05,1.084613339941142840e-05,8.875645703732004677e-06,2.001084585634416158e-05
1.980000000000000000e+02,8.659216360173971339e-06,1.082374150884746200e-05,7.419678924702743927e-06,8.168666626007237141e-06,1.622568099479693160e-05
1.990000000000000000e+02,1.060817469633601462e-05,1.765680938758951157e-05,1.372738054006283903e-05,1.122266732389576305e-05,1.636814798700036988e-05
2.000000000000000000e+02,9.647580241245456989e-06,9.023010335118542002e-06,1.035060596987769088e-05,9.372182501410364353e-06,1.731820680894724518e-05
2.010000000000000000e+02,1.877875936295847481e-05,7.396401732751023417e-06,1.513034653544131913e-05,9.482489021106488281e-06,1.367071163183020133e-05
2.020000000000000000e+02,1.099863063891426407e-05,1.488768124890960109e-05,9.838267875927897421e-06,1.397881252251931272e-05,1.186391030250089074e-05
2.030000000000000000e+02,1.340620406342640791e-05,1.138437918024592932e-05,1.010227446540667984e-05,7.418405507109149255e-06,1.585198450004821069e-05
2.040000000000000000e+02,8.360671542639863674e-06,1.847613636085654321e-05,9.538406617437544810e-06,1.177406178354267752e-05,1.569113793153942282e-05
2.050000000000000000e+02,2.277498390457211030e-05,1.446635074642266261e-05,1.249263067126804572e-05,8.713493591661070070e-06,1.313631526234093627e-05
2.060000000000000000e+02,1.367910495841950791e-05,1.548847233501238208e-05,1.027220028826381082e-05,1.274021092090293905e-05,1.976484790400245828e-05
2.070000000000000000e+02,7.995764202406441257e-06,1.790976838578206554e-05,1.548813455165554132e-05,1.249332711472650459e-05,1.476892142482366665e-05
2.080000000000000000e+02,1.082034404520371140e-05,1.166897132420796623e-05,1.063339910389871079e-05,6.878668776133523011e-06,1.001423951596525086e-05
2.090000000000000000e+02,1.516723247385609596e-05,1.618581899986981654e-05,1.059083863486076638e-05,8.324379009438942489e-06,1.619735567937041765e-05
2.100000000000000000e+02,1.225280496863767610e-05,1.540932077714884940e-05,1.220507995713937532e-05,1.534037020645140359e-05,1.369658454564159911e-05
2.110000000000000000e+02,1.618284828674987352e-05,1.242719549354731612e-05,1.309142302563515159e-05,1.341204594673683914e-05,1.250714890399517998e-05
2.120000000000000000e+02,1.144309112866004341e-05,1.888192332932803197e-05,1.260114105383625116e-05,1.013296421292775307e-05,1.240161582127807804e-05
2.130000000000000000e+02,1.227654370083985924e-05,1.168199655732227171e-05,9.744440425119016425e-06,1.446003239791160411e-05,1.597976230660602681e-05
2.140000000000000000e+02,1.124743865132948883e-05,1.260324322971406730e-05,1.038471778036509363e-05,9.798591246168442126e-06,1.183916960623143666e-05
2.150000000000000000e+02,9.870614643969766178e-06,1.423704219538635130e-05,8.993066412887884553e-06,1.067043465452499618e-05,1.062208942737008499e-05
2.160000000000000000e+02,1.725843249378300470e-05,1.314647875472196858e-05,1.164479004511775884e-05,1.201599157441002319e-05,1.543993294905732228e-05
2.170000000000000000e+02,6.252603530598754844e-06,1.145295108184729571e-05,1.165719966655931472e-05,1.222883233864546781e-05,8.226915387044009265e-06
2.180000000000000000e+02,1.097111411407780679e-05,8.024736307232771537e-06,1.050868655738668167e-05,1.400215032698604034e-05,1.313221714172030374e-05
2.190000000000000000e+02,1.157160221920694454e-05,1.145493033671840521e-05,1.672363984361879830e-05,8.319125679223660086e-06,1.343917691953855353e-05
2.200000000000000000e+02,1.014727645254343003e-05,1.481238766498638171e-05,1.413603020050668846e-05,1.077456335196735893e-05,1.142585020741382351e-05
2.210000000000000000e+02,1.049728986168840805e-05,2.176264871478483798e-05,1.257578698821149032e-05,7.377296073807215748e-06,1.234594524535115312e-05
2.220000000000000000e+02,1.008418801295984935e-05,1.118497097329917978e-05,1.163374976531628135e-05,8.687977027133086949e-06,8.832376446221701372e-06
2.230000000000000000e+02,1.103883872366484553e-05,1.294056602862969640e-05,1.456831208102027375e-05,8.407500834972658765e-06,1.584613394400857800e-05
2.240000000000000000e+02,1.327284369179171364e-05,9.850815814282931626e-06,1.138483679163915241e-05,8.084132764429874385e-06,1.539355341562131940e-05
2.250000000000000000e+02,9.664205179449325556e-06,9.979624942091369633e-06,1.903216744991720333e-05,1.199271266638657352e-05,8.714993921965508150e-06
2.260000000000000000e+02,1.410035064997039456e-05,9.425845758248563300e-06,1.921298675933158506e-05,5.618773796456366654e-06,9.502546242101672647e-06
2.270000000000000000e+02,1.100285224320263211e-05,8.338905834737175837e-06,1.017640131206754006e-05,1.145037264249637587e-05,1.414300963420433987e-05
2.280000000000000000e+02,6.721691463096313157e-06,1.288524505249633023e-05,8.267606493084223018e-06,1.031428869480155441e-05,1.234187498366789981e-05
2.290000000000000000e+02,1.382195075094738712e-05,1.297926539367555421e-05,1.154326686370055199e-05,1.547586543548806759e-05,1.041098399989781598e-05
2.300000000000000000e+02,8.688683436619548672e-06,1.190872905632023304e-05,1.287719128351128006e-05,1.494896531428757669e-05,1.223459692123451958e-05
2.310000000000000000e+02,7.064828488889673963e-06,6.163095965017184596e-06,1.590903759440820409e-05,1.562164967405799132e-05,1.196663214353410609e-05
2.320000000000000000e+02,1.327282297225451657e-05,1.561977994413155102e-05,1.178979531923918245e-05,1.388975002714065710e-05,9.128463414720400237e-06
2.330000000000000000e+02,2.005322298126444025e-05,1.088033512519626100e-05,9.078704341081156315e-06,1.245582401754319335e-05,1.563759938383313397e-05
2.340000000000000000e+02,1.274241965232292273e-05,1.172263864390732380e-05,8.940916879751625856e-06,9.916882739768873023e-06,1.202593023374998182e-05
2.350000000000000000e+02,1.038956571308702337e-05,1.159314999310545602e-05,1.475937249584280408e-05,1.175927021668243810e-05,1.308065227156873789e-05
2.360000000000000000e+02,1.390737830220256654e-05,1.454305285242263324e-05,1.100156131494944844e-05,1.038747343351520414e-05,1.593846285807831720e-05
2.370000000000000000e+02,1.241727649647916820e-05,1.126810947715828348e-05,1.129387270881743177e-05,1.402585331611305719e-05,8.016716406267221373e-06
2.380000000000000000e+02,8.275267640134309488e-06,1.260281150983200149e-05,1.300293424100207318e-05,1.659403695108974119e-05,9.321777652782081702e-06
2.390000000000000000e+02,8.458627573038057790e-06,1.052981558447019239e-05,1.561652346149244863e-05,1.291176689421913437e-05,8.712846358838177707e-06
2.400000000000000000e+02,1.126875434376284346e-05,8.490807579475401212e-06,1.475686886898142092e-05,8.659470002614355622e-06,1.256856005893425277e-05
2.410000000000000000e+02,1.250227361193623210e-05,9.531545745899983046e-06,1.347289556996589255e-05,7.444902801356789723e-06,7.806484534023105937e-06
2.420000000000000000e+02,1.491649496432323474e-05,1.700050015907006440e-05,1.685160335174185064e-05,6.217032552213730412e-06,8.076641478282908793e-06
2.430000000000000000e+02,1.050182216499884191e-05,1.233158216951135699e-05,1.108836500363086230e-05,7.303850939277545251e-06,1.538558506941622994e-05
2.440000000000000000e+02,1.463469164697528413e-05,1.019017597458926616e-05,1.441600608431681252e-05,9.244936304386719428e-06,1.054791069299287898e-05
2.450000000000000000e+02,7.831476226960454312e-06,1.151620799633157333e-05,1.053683105134428644e-05,6.814458091142228113e-06,1.368713998994852687e-05
2.460000000000000000e+02,9.586293144514534958e-06,1.374450401681048817e-05,9.044829508808582830e-06,1.278444108365750509e-05,1.047543228993585984e-05
2.470000000000000000e+02,1.629097032362913922e-05,1.163215503796610761e-05,2.082125967628467578e-05,8.618767116552739083e-06,9.269756592322764277e-06
2.480000000000000000e+02,9.955258622573737171e-06,1.601813967788690007e-05,1.535826755072466909e-05,9.068583159743681676e-06,9.788083091599730778e-06
2.490000000000000000e+02,1.580368404108245528e-05,1.108504350322281340e-05,1.039167609617752674e-05,1.581384315330058854e-05,7.231282870834299104e-06
2.500000000000000000e+02,1.015813766258588657e-05,1.395836313866638534e-05,1.133360666127902761e-05,1.032965170832955693e-05,9.437680074775300909e-06
2.510000000000000000e+02,1.207976419348444352e-05,1.107356569818307435e-05,1.173159727396733132e-05,2.205197604887576546e-05,9.271853039449773348e-06
2.520000000000000000e+02,1.115280711938559932e-05,7.468418090850192925e-06,9.310476758006558384e-06,9.502250573945048018e-06,5.640147143659568485e-06
2.530000000000000000e+02,8.701040161374073989e-06,1.132925180657995412e-05,8.383002227385638605e-06,8.856791175460010379e-06,8.158101184929655858e-06
2.540000000000000000e+02,7.208342376441301269e-06,8.073989942181114543e-06,1.066423341822275717e-05,8.419929706016127113e-06,8.527426730742249106e-06
2.550000000000000000e+02,1.038566001809737571e-05,1.060659323437462831e-05,9.576809259725926893e-06,1.019510475575025055e-05,1.232458359923249702e-05
2.560000000000000000e+02,8.916430583538748067e-06,1.651302051497438583e-05,1.116586768978855559e-05,7.439401060294059675e-06,1.364696083205885202e-05
2.570000000000000000e+02,9.896681528287487595e-06,9.797294780788945445e-06,9.578633690221494135e-06,1.647824552453158731e-05,8.556883279275950827e-06
2.580000000000000000e+02,1.193766602236578933e-05,1.444571911579650703e-05,6.383240987895000274e-06,1.471301077382580758e-05,1.683670118901581247e-05
2.590000000000000000e+02,1.053152743091256838e-05,1.427740329706939093e-05,1.218411135717190064e-05,1.215217807715163190e-05,9.869650135274632419e-06
2.600000000000000000e+02,1.296807173212233266e-05,1.020249863581401684e-05,1.138984575610457739e-05,1.033972284403272823e-05,8.107112337674138303e-06
2.610000000000000000e+02,1.512186769503376382e-05,1.370943558909321069e-05,1.048976201012408183e-05,1.195155814315285170e-05,9.849489670088473758e-06
2.620000000000000000e+02,1.191426575675169630e-05,1.370338882467070363e-05,1.057311466790000765e-05,1.245522098836104874e-05,9.026672368905863664e-06
2.630000000000000000e+02,1.786444520623930998e-05,1.519445676811947976e-05,1.907317782212647472e-05,1.002056976262544197e-05,8.857903438963532494e-06
2.640000000000000000e+02,1.071482845427240704e-05,1.398277092767852281e-05,1.100971715839449416e-05,1.159742508716199438e-05,1.343297521605446576e-05
2.650000000000000000e+02,1.080185218116369583e-05,1.237744033422139012e-05,8.298582827248601745e-06,1.272684422204406474e-05,1.227754447974405139e-05
2.660000000000000000e+02,9.822200398579283842e-06,1.054931852628726574e-05,1.462040147792720290e-05,1.100934856113067184e-05,1.120382876940162475e-05
2.670000000000000000e+02,1.207283954807181203e-05,1.081359858079444791e-05,1.217574605238969099e-05,1.021297567782575300e-05,1.092920594103485854e-05
2.680000000000000000e+02,1.477469728650149250e-05,1.362847882713236203e-05,8.109021092050916479e-06,1.524474685477006375e-05,1.540485326612106576e-05
2.690000000000000000e+02,7.947587573275960438e-06,8.788507653179067347e-06,9.085494983462893970e-06,1.653959011549410718e-05,1.456204886651768504e-05
2.700000000000000000e+02,1.032697087344214282e-05,1.551266404276052668e-05,1.091075327619428492e-05,1.121918064694860107e-05,1.131649598817840996e-05
2.710000000000000000e+02,1.212813432904802369e-05,1.080487489213410868e-05,1.493138051633646768e-05,1.661912911332663612e-05,2.047991396891823968e-05
2.720000000000000000e+02,1.623831734676173255e-05,1.662919747758007105e-05,6.755359695631568684e-06,1.067185346137478064e-05,8.233498187348864406e-06
2.730000000000000000e+02,1.167966896420402634e-05,1.337297007253379633e-05,7.276427823499354020e-06,9.238432886027325708e-06,1.131674665333370911e-05
2.740000000000000000e+02,8.286413980540530133e-06,1.266439945901698394e-05,9.210792658143063250e-06,1.064685761575923095e-05,1.785504407902926971e-05
2.750000000000000000e+02,1.097020536378057187e-05,1.567509283173507129e-05,6.842096688775001212e-06,1.400075549995438706e-05,1.345701683275191129e-05
2.760000000000000000e+02,2.163106937425052223e-05,2.204638068370456949e-05,1.728044051629851197e-05,1.541740731547669441e-05,9.305080064248016924e-06
2.770000000000000000e+02,1.377064934626748283e-05,9.378931652759270321e-06,1.000931099714996719e-05,1.887639681219521748e-05,8.783559511171823431e-06
2.780000000000000000e+02,1.678864906284882608e-05,1.431503302695702473e-05,7.967940684028285148e-06,1.291405852066329629e-05,9.620751892036594199e-06
2.790000000000000000e+02,1.436749627636846327e-05,1.869501670137552196e-05,1.118718556170072986e-05,1.325765834192527137e-05,1.036218790395615486e-05
2.800000000000000000e+02,9.904899300750003022e-06,1.134517618162078634e-05,9.349979558814780489e-06,1.317911614995281866e-05,1.328887467344497253e-05
2.810000000000000000e+02,8.697849495198362035e-06,1.107609730477410181e-05,9.294388057745628373e-06,1.278596754705763061e-05,1.274574336718181655e-05
2.820000000000000000e+02,1.492034136008069112e-05,1.503855375528662108e-05,1.907767358633183363e-05,1.212568300401617449e-05,8.358966062327333191e-06
2.830000000000000000e+02,1.163209035126566704e-05,1.650411286435726765e-05,1.302378362932898881e-05,1.601678207718837399e-05,1.109861832859770914e-05
2.840000000000000000e+02,1.403277538991609674e-05,1.346852603245629609e-05,1.481503316513865798e-05,1.136556218483963931e-05,5.065981833030086534e-06
2.850000000000000000e+02,1.107627597518590079e-05,9.636052922368243401e-06,1.118116820297831993e-05,1.455977035780264828e-05,1.304506095356483542e-05
2.860000000000000000e+02,1.215077414540299827e-05,1.124684272357789894e-05,9.216655155741548811e-06,1.184382827212893119e-05,9.005768668690627976e-06
2.870000000000000000e+02,1.144837949818011680e-05,1.714131090779780209e-05,1.389888072411693543e-05,1.218068038122410712e-05,1.544183632840034903e-05
2.880000000000000000e+02,1.366474573860632091e-05,1.061145254255269066e-05,8.959375574546513121e-06,1.189973111859199406e-05,8.256128816164221007e-06
2.890000000000000000e+02,1.268445672331086627e-05,8.660383182701458793e-06,9.262475610838372120e-06,1.620623009157551309e-05,1.271256385670938016e-05
2.900000000000000000e+02,1.654159466557558744e-05,1.246063652060591664e-05,1.420241015315237831e-05,1.408467986807604433e-05,1.308586743542505815e-05
2.910000000000000000e+02,9.415803819745605097e-06,1.665223764746315283e-05,1.402060827349060901e-05,1.213382942766294548e-05,1.437796131453783488e-05
2.920000000000000000e+02,1.090530473679685031e-05,1.708036967607018397e-05,1.617780865226237097e-05,1.102786562945379245e-05,1.398438620403563704e-05
2.930000000000000000e+02,1.191906554476318547e-05,1.225120444436900158e-05,7.714157656102393901e-06,1.223127256422262832e-05,1.281816451381700972e-05
2.940000000000000000e+02,1.394326993031658191e-05,1.069729260960716744e-05,1.457936051907360309e-05,1.286640461972687888e-05,1.013361729662598520e-05
2.950000000000000000e+02,1.161327929477540266e-05,1.390960031499854921e-05,1.090922346347333871e-05,1.391740508127625731e-05,1.149240392128714205e-05
2.960000000000000000e+02,1.225146737726667823e-05,1.781893686736424343e-05,1.249122333901730997e-05,1.253185350080787686e-05,9.485358187011350140e-06
2.970000000000000000e+02,9.455288477289158777e-06,1.164594522906625684e-05,9.461759047368900610e-06,1.579143803054350315e-05,1.003726024639828296e-05
2.980000000000000000e+02,1.008512989764120960e-05,1.085512122533938140e-05,1.395470023257683323e-05,1.000871903189537448e-05,1.211327217065516493e-05
2.990000000000000000e+02,2.038705343876401344e-05,1.202528997568119706e-05,1.571275898981649988e-05,1.726342552299531263e-05,1.686460139938006364e-05
3.000000000000000000e+02,1.184095548856234359e-05,1.332624367134105370e-05,1.026332182696432227e-05,1.032637427333948921e-05,1.039397624780225016e-05
3.010000000000000000e+02,1.202366647401476030e-05,8.915495796846251153e-06,9.796421325924953294e-06,1.684542809277100872e-05,1.078571955204221666e-05
3.020000000000000000e+02,1.173376773166978637e-05,7.392069015121904840e-06,1.610349636615993063e-05,1.285420643226675708e-05,1.240723951156930127e-05
3.030000000000000000e+02,8.420415268828307376e-06,1.107312461279263971e-05,1.668460821213635370e-05,1.446174453978432695e-05,1.367571883537088695e-05
3.040000000000000000e+02,7.927728908452280621e-06,9.247542898216387641e-06,1.484759404879465450e-05,9.632939944825835710e-06,8.330864288641492976e-06
3.050000000000000000e+02,8.758324363422609338e-06,1.048026739336460622e-05,1.210352860714358769e-05,1.238435075079369341e-05,1.105288848302077298e-05
3.060000000000000000e+02,1.501226566336111290e-05,1.325628646364762631e-05,1.289301024587352629e-05,6.698338208543930250e-06,1.103215423980952181e-05
3.070000000000000000e+02,6.873872321122576068e-06,1.150288684337308354e-05,1.312906734807217646e-05,7.578429985000134650e-06,1.051478428737429027e-05
3.080000000000000000e+02,8.603267036222383979e-06,1.197591978563394832e-05,1.347891678293855477e-05,9.250589283471555291e-06,7.506853484162689938e-06
3.090000000000000000e+02,1.173667958709323500e-05,8.601547983544399756e-06,1.394159632461811071e-05,9.663867074793941470e-06,1.111763322447778535e-05
3.100000000000000000e+02,1.008242641109546867e-05,1.548326500877550416e-05,6.115641517423497930e-06,1.034066745508877005e-05,6.335497395038025559e-06
3.110000000000000000e+02,1.039651012035847089e-05,1.189534112611134731e-05,9.954641142284614830e-06,1.330347136363485561e-05,1.577439930455781791e-05
3.120000000000000000e+02,9.439253243925804782e-06,1.152448635455272097e-05,5.399531742833474368e-06,8.221057816837351595e-06,7.219824662008100802e-06
3.130000000000000000e+02,1.443044054572073520e-05,1.322966059658092774e-05,6.681259903995595550e-06,7.529990609711489924e-06,7.613318689370096592e-06
3.140000000000000000e+02,6.822387803029350550e-06,1.884918309991157059e-05,1.188315669808925890e-05,9.317540492270737218e-06,1.294228104753436526e-05
3.150000000000000000e+02,1.002670951510964414e-05,1.102475588665718931e-05,8.532953363671325064e-06,1.159849972343085511e-05,1.414348430539558166e-05
3.160000000000000000e+02,1.670051078928036503e-05,8.622068739860822006e-06,1.589002383439730437e-05,9.557855456865382848e-06,9.792498477101396759e-06
3.170000000000000000e+02,1.153091386885130021e-05,1.070613568809886118e-05,1.228478809467414834e-05,8.971125159740189758e-06,7.917916655886259036e-06
3.180000000000000000e+02,7.775792036479600711e-06,9.712361279334835729e-06,1.259257523100743015e-05,1.098106295926992715e-05,9.761869211533102941e-06
3.190000000000000000e+02,5.171070767251428890e-06,7.495456463391114710e-06,9.161468305096676090e-06,9.366963314327847456e-06,1.162009025579280319e-05
3.200000000000000000e+02,1.556799315238777126e-05,1.351159375506671978e-05,9.976354731211500848e-06,1.391891887037033371e-05,7.195729499254177597e-06
3.210000000000000000e+02,1.597531033392662891e-05,8.834849547056933261e-06,2.267315690873683565e-05,1.315013702052336697e-05,5.219665867195466546e-06
3.220000000000000000e+02,9.552673101986819404e-06,9.509548572150805512e-06,9.336631110801185685e-06,1.270918133711163023e-05,8.173341521922061759e-06
3.230000000000000000e+02,1.470587764651476448e-05,5.674571428859742639e-06,1.469383594199236143e-05,1.052914413490757539e-05,9.365072373923588600e-06
3.240000000000000000e+02,8.819207456989275329e-06,1.218436813010814745e-05,8.097475882151705662e-06,1.363298898227061073e-05,8.079799162175049787e-06
3.250000000000000000e+02,8.138232150178836832e-06,7.615483078149409835e-06,1.102287842835725229e-05,6.267122807490643766e-06,1.381992921734020996e-05
3.260000000000000000e+02,4.171149108667115968e-06,5.544825936953934331e-06,1.301350009974555633e-05,8.924745230176611699e-06,7.363282310990371116e-06
3.270000000000000000e+02,8.448243940639699190e-06,8.222549745640073127e-06,1.191104728981429162e-05,1.030021927794777525e-05,1.399755911901667815e-05
3.280000000000000000e+02,1.104055386402791328e-05,9.068197901695995711e-06,1.340594522025728708e-05,1.021116672972333106e-05,8.915478875826110539e-06
3.290000000000000000e+02,9.900829895381768608e-06,1.020970643128560340e-05,7.554997298986343424e-06,1.010563390912988524e-05,8.881466412313798742e-06
3.300000000000000000e+02,8.755418522188307406e-06,8.142126523225101664e-06,1.025047636782350224e-05,8.216978392261431452e-06,8.133446988578540982e-06
3.310000000000000000e+02,1.001123626909183884e-05,8.164488024431371116e-06,1.472601526020245188e-05,1.698217212198205317e-05,7.686738538681403554e-06
3.320000000000000000e+02,9.525023209611127584e-06,1.803600883865108528e-05,7.756220714805195371e-06,9.060493063595131957e-06,8.564565408653024292e-06
3.330000000000000000e+02,8.515538174380665737e-06,1.029689586673487867e-05,1.152709935159368371e-05,1.731613825994848810e-05,1.339842350389641723e-05
3.340000000000000000e+02,8.060316177949111704e-06,1.116471637008231710e-05,7.928501639664631284e-06,1.072906121302175109e-05,1.402613158107968161e-05
3.350000000000000000e+02,1.129317536940899203e-05,8.307043534161451248e-06,1.536764799681122895e-05,9.312202521316592652e-06,1.166310412625826132e-05
3.360000000000000000e+02,8.736780597873305965e-06,1.018148099252158545e-05,9.967482087258616730e-06,9.404815669245003562e-06,9.759413866050614672e-06
3.370000000000000000e+02,1.528337897704901138e-05,9.902322312571598673e-06,8.258889079404418965e-06,1.235234356633529984e-05,1.401651332755271540e-05
3.380000000000000000e+02,1.361562318991094145e-05,9.258936723210986486e-06,7.584411064409657399e-06,7.901285908329391816e-06,1.000166955655856782e-05
3.390000000000000000e+02,1.197380610706844095e-05,1.592689003615532783e-05,9.772554347531325902e-06,9.555495764757004906e-06,7.565671416243091585e-06
3.400000000000000000e+02,1.105355283137487987e-05,6.556648994848757184e-06,1.106489070235028294e-05,1.868287379047650631e-05,1.098216175399180372e-05
3.410000000000000000e+02,9.759575018031263482e-06,1.314808621954988155e-05,1.058192400915647369e-05,6.577727130530064414e-06,1.010292962311254428e-05
3.420000000000000000e+02,1.323925326857100515e-05,7.148038814963619814e-06,1.340626727242000271e-05,1.468611952504250695e-05,1.182339611116578482e-05
3.430000000000000000e+02,1.461978153982634865e-05,1.025451729164128523e-05,1.192566596497357523e-05,9.536961808165322907e-06,1.160845080971917298e-05
3.440000000000000000e+02,1.332254094754681262e-05,1.099525192327366341e-05,1.087621327089394185e-05,6.797702318372955688e-06,1.277404196953213500e-05
3.450000000000000000e+02,9.732984249333220816e-06,9.880923967919841289e-06,1.009537584351072326e-05,1.105739530127269887e-05,9.814492672677310736e-06
3.460000000000000000e+02,1.358099097981124714e-05,1.173636415385814757e-05,9.507862562818658603e-06,8.826620862989464911e-06,1.609097441912510362e-05
3.470000000000000000e+02,1.022035460218617686e-05,1.299059248582867809e-05,1.745721305956848823e-05,1.121482362842485259e-05,1.165433627225986868e-05
3.480000000000000000e+02,1.215120065356511958e-05,1.065857887860843789e-05,1.541667383186950957e-05,9.782611225528370369e-06,1.325566489862595176e-05
3.490000000000000000e+02,1.083159432091473917e-05,1.296649804305438636e-05,1.382717700115776438e-05,9.670317641985448631e-06,1.126884842317377178e-05
3.500000000000000000e+02,1.240740195096456944e-05,1.143461681407664798e-05,8.079647988323834795e-06,1.107639683928240970e-05,9.722670154865831194e-06
3.510000000000000000e+02,1.059777531386973948e-05,8.005521611620380895e-06,1.431953506769723106e-05,1.664956197711120467e-05,1.093423647224867068e-05
3.520000000000000000e+02,8.540231696718691978e-06,8.927992203422441264e-06,1.666343572415129870e-05,8.041592507113115573e-06,1.025158832035355516e-05
3.530000000000000000e+02,1.109054008341381348e-05,8.728225840859415996e-06,1.019980644179074858e-05,7.532723964143173134e-06,1.041791699518679337e-05
3.540000000000000000e+02,8.589295005911878889e-06,8.855138703744991346e-06,9.597558511487136457e-06,1.183457865616688309e-05,1.132200616327239118e-05
3.550000000000000000e+02,1.706972493331626595e-05,9.553362282921362691e-06,1.048640489631491590e-05,1.426913517277306198e-05,1.058267412001878682e-05
3.560000000000000000e+02,1.058174497470254494e-05,8.310781934195432541e-06,1.539184907140001002e-05,9.700416750635376673e-06,1.207364773114782963e-05
3.570000000000000000e+02,1.012784598219962362e-05,1.097400045735330565e-05,1.132525772484793691e-05,9.322961739943735893e-06,1.213244892006581921e-05
3.580000000000000000e+02,1.109480032146503703e-05,7.225578613878624878e-06,1.377048616368892198e-05,1.582108385644875881e-05,1.034740849592541423e-05
3.590000000000000000e+02,1.066289247519947025e-05,6.139433484264600338e-06,9.626302828080746110e-06,8.923092581603064843e-06,1.120998928638705650e-05
3.600000000000000000e+02,6.623792595861210941e-06,1.453257441985655873e-05,8.909664673484307684e-06,1.570828373254062882e-05,1.361575878477960799e-05
3.610000000000000000e+02,8.020667540908910098e-06,8.023109118182603083e-06,1.078486809003020852e-05,1.066820500039700192e-05,1.169739493089849702e-05
3.620000000000000000e+02,1.328419960977544889e-05,1.065141046885376142e-05,1.177712675970443712e-05,9.003573890664640089e-06,6.296475737910256498e-06
3.630000000000000000e+02,1.229147591774726322e-05,9.811310426321995237e-06,1.043993107208152082e-05,7.868422984280698529e-06,1.528047570176216396e-05
3.640000000000000000e+02,1.447258447251353886e-05,1.122603407976985324e-05,9.162685472574594314e-06,1.668201359317222909e-05,1.130355559808560173e-05
3.650000000000000000e+02,1.200540849322084824e-05,6.782144265082834522e-06,1.054128898880790643e-05,1.077901701629357945e-05,1.132315513530102180e-05
3.660000000000000000e+02,1.300412356008973092e-05,1.008732272844703459e-05,1.173772948981355313e-05,1.101484329757429492e-05,8.189815022596746985e-06
3.670000000000000000e+02,8.672818090360578935e-06,9.729486324716596357e-06,1.512581237828047875e-05,1.603726257948245859e-05,1.132382416202393216e-05
3.680000000000000000e+02,1.282461882834429190e-05,1.366579165107406624e-05,1.076963176871448269e-05,7.313721217427904264e-06,1.332017698507659276e-05
3.690000000000000000e+02,1.258863779307617392e-05,9.354647032777663185e-06,1.254145057871802749e-05,1.659455011893129495e-05,1.582437463409913647e-05
3.700000000000000000e+02,1.155680968434324996e-05,9.418392535098796259e-06,9.795567562309592802e-06,1.161408964722721038e-05,6.785022568789322861e-06
3.710000000000000000e+02,7.923028073619775569e-06,7.128443875514811623e-06,1.370907967912504688e-05,9.030212500982237600e-06,1.276370476721577774e-05
3.720000000000000000e+02,7.092471028924407506e-06,1.183480762789734797e-05,8.127677880942485444e-06,8.488636320080900077e-06,1.005537972864622986e-05
3.730000000000000000e+02,1.288230557150438216e-05,8.935595160131093451e-06,8.966911227648033389e-06,1.236070648957809937e-05,1.331715045915782270e-05
3.740000000000000000e+02,8.756755773942082044e-06,1.275584951709873849e-05,1.423833086044989926e-05,1.474040861526582091e-05,1.077847273411869367e-05
3.750000000000000000e+02,1.112067079922507418e-05,9.445024062748608173e-06,1.256367697122229288e-05,9.025303684184748931e-06,9.594959431868943511e-06
3.760000000000000000e+02,1.148683820317852877e-05,9.050421157841270769e-06,1.192422913065538381e-05,1.446955845219033421e-05,9.380683737458817006e-06
3.770000000000000000e+02,4.980669458531927773e-06,1.023790627074916415e-05,1.445959167445387550e-05,9.621343538990245747e-06,1.204785735531288537e-05
3.780000000000000000e+02,8.434340029062070698e-06,1.041851762018097816e-05,1.267441314256601004e-05,1.130653338610176917e-05,1.695649153454770186e-05
3.790000000000000000e+02,1.195502256090552606e-05,1.024725156284489458e-05,1.086315015308425558e-05,1.043305947256989441e-05,1.587862993168709380e-05
3.800000000000000000e+02,8.964034240999119163e-06,1.255838713354329172e-05,1.427621924088295913e-05,7.639649236557133349e-06,1.417676370130127594e-05
3.810000000000000000e+02,7.192131351252406546e-06,1.023309829151219930e-05,1.302677466363810765e-05,9.334467654609213128e-06,1.035704708107765271e-05
3.820000000000000000e+02,9.371568046812051023e-06,1.167766938581227265e-05,1.171197450045013966e-05,9.601550880256048970e-06,1.265317129006682251e-05
3.830000000000000000e+02,1.025446493152504246e-05,8.426334398348167554e-06,1.593746937456064217e-05,1.079447590290882886e-05,7.024774613006989910e-06
3.840000000000000000e+02,1.407340431602843722e-05,6.634687613971124165e-06,1.063144167279261865e-05,2.111860884357330548e-05,7.584895643897304751e-06
3.850000000000000000e+02,1.486415656748452108e-05,8.136840225492214529e-06,9.641160730655684574e-06,1.294982307198377924e-05,1.226495295258978047e-05
3.860000000000000000e+02,1.639858784585612739e-05,1.335040471228676751e-05,1.165598833607894846e-05,1.800632776749466757e-05,1.425549980549334350e-05
3.870000000000000000e+02,1.614447559084020156e-05,9.639113755621764312e-06,1.443420264501948935e-05,1.321581455748788159e-05,1.110293392347916352e-05
3.880000000000000000e+02,1.259051782964704103e-05,1.179182665544953323e-05,1.016206007031783543e-05,1.527485677810247466e-05,1.302288574811516497e-05
3.890000000000000000e+02,1.003145684097539458e-05,1.572912748215582468e-05,1.062100438964375115e-05,1.219142292641084424e-05,1.289629037981576687e-05
3.900000000000000000e+02,1.270764269101221089e-05,8.132088492929234746e-06,1.173447980973296723e-05,1.297343928086114317e-05,9.268737843459717851e-06
3.910000000000000000e+02,9.975323586375317575e-06,1.271537656200028010e-05,1.343302549772218413e-05,1.901542433868641524e-05,4.645280347270741572e-06
3.920000000000000000e+02,8.775628047352768135e-06,1.181115356407858030e-05,1.200690378722057972e-05,9.508618009745894994e-06,1.568486517722345042e-05
3.930000000000000000e+02,1.054520076682052832e-05,9.425369108972958543e-06,9.839113777498909030e-06,1.367893267978370631e-05,7.225274138433768201e-06
3.940000000000000000e+02,9.427451538202014092e-06,5.964990541729164875e-06,1.140476103655974072e-05,1.024473234367828667e-05,1.109326247850095370e-05
3.950000000000000000e+02,9.371918132661249956e-06,6.669951460924750108e-06,1.323212216264302299e-05,9.048177230353005029e-06,7.828104591212081687e-06
3.960000000000000000e+02,1.689875352328673586e-05,1.010715581151178100e-05,9.802536416136931052e-06,1.110188930009137209e-05,1.502127639196881859e-05
3.970000000000000000e+02,8.726561702920854202e-06,1.417760477562257648e-05,5.667840349277142309e-06,1.589660388168212535e-05,9.141066328877123226e-06
3.980000000000000000e+02,1.337219234232023268e-05,7.780473007645838379e-06,7.359001926277031203e-06,1.149955779899958230e-05,6.176551056835677400e-06
3.990000000000000000e+02,1.088010965433205968e-05,1.091209616688182393e-05,1.220947884372769465e-05,1.146871886681388730e-05,8.875681971942661619e-06
4.000000000000000000e+02,9.561046714123833112e-06,1.369898127623336848e-05,7.814362678160158282e-06,7.557436688898633292e-06,9.523900636243531892e-06
4.010000000000000000e+02,1.097212585865481316e-05,5.852262321970336245e-06,1.563206266108618792e-05,1.167187125938884407e-05,7.751843326908591791e-06
4.020000000000000000e+02,1.507457999927463987e-05,1.123175873629644883e-05,9.397833543811628942e-06,7.972911508224989063e-06,8.043122910028621675e-06
4.030000000000000000e+02,1.340894788304236585e-05,1.327439386167306168e-05,1.274786866611865577e-05,1.085517741283847926e-05,1.075212887535759165e-05
4.040000000000000000e+02,8.244230718101874800e-06,1.252722804434558412e-05,1.213933521249099812e-05,5.936388693505989522e-06,1.234747487044440817e-05
4.050000000000000000e+02,1.195321473868027340e-05,1.658293123374399158e-05,1.443876692053258637e-05,1.345963630017266155e-05,8.704760623867713321e-06
4.060000000000000000e+02,9.449223456470257076e-06,9.917243029899935891e-06,8.589692109040036883e-06,7.115077283792459184e-06,8.138545290803378407e-06
4.070000000000000000e+02,1.175091913863113291e-05,1.379672360113382013e-05,8.517225258519722786e-06,8.266647775312385704e-06,1.080406876885486867e-05
4.080000000000000000e+02,1.326835787973656977e-05,9.395750385832180029e-06,1.066862725718209504e-05,8.009073734216443086e-06,7.389102691712778892e-06
4.090000000000000000e+02,9.111529941430163149e-06,8.832790746593488507e-06,1.848115327418575760e-05,1.159703841469017505e-05,1.225760853262869432e-05
4.100000000000000000e+02,1.147686176716788964e-05,1.719809251166104502e-05,1.044684220907754479e-05,9.251741363680565655e-06,8.807179355807548404e-06
4.110000000000000000e+02,7.713100103279302289e-06,9.548333700148958769e-06,8.955636446428272279e-06,9.439745327521897877e-06,1.344490037269441274e-05
4.120000000000000000e+02,1.498323223603215126e-05,9.253176907919602456e-06,8.527873456176671141e-06,8.313556183359160912e-06,8.338201533453215575e-06
4.130000000000000000e+02,1.225649916247739668e-05,1.243219321778177289e-05,1.507137503609090601e-05,1.093547095054603346e-05,1.009073346569522300e-05
4.140000000000000000e+02,1.095987122157193738e-05,1.048968412864503819e-05,1.729001947670116834e-05,1.275822648816316018e-05,1.167869148444022898e-05
4.150000000000000000e+02,9.742112681676573516e-06,1.237096022255190775e-05,7.641301052352389434e-06,1.094589734174089557e-05,6.541933387338438877e-06
4.160000000000000000e+02,1.284745733398651168e-05,1.269263323744329597e-05,1.193623543371824525e-05,1.336307716637286092e-05,8.684262093661132553e-06
4.170000000000000000e+02,1.125255925016332981e-05,1.124155641774038372e-05,1.328449517246088618e-05,1.083788603395419159e-05,1.148433153508321425e-05
4.180000000000000000e+02,1.314247325734374527e-05,9.542355897340648596e-06,1.392778104891689850e-05,1.186021106480694698e-05,7.218760397553758423e-06
4.190000000000000000e+02,6.397832775673073513e-06,1.105053277727918726e-05,1.182641771868553349e-05,1.002162479868395906e-05,9.813776229106174753e-06
4.200000000000000000e+02,6.160710636859967337e-06,1.263062344147858340e-05,8.125582531270936215e-06,1.050733733809483539e-05,8.571951396585397731e-06
4.210000000000000000e+02,6.226236861861522698e-06,1.282867223506567456e-05,8.024359128055991164e-06,8.854975056316050086e-06,9.698965839022299917e-06
4.220000000000000000e+02,1.169962427982618181e-05,1.458847052704381753e-05,7.854268864848634735e-06,8.352330351790726581e-06,9.053848394224850438e-06
4.230000000000000000e+02,1.100218823213428010e-05,8.180836743920671950e-06,8.433100806892745993e-06,1.040336985913548062e-05,1.425662268716987313e-05
4.240000000000000000e+02,1.287018370033088388e-05,1.267431584106581965e-05,9.602481617521085866e-06,1.331345224220292778e-05,1.300154806538333929e-05
4.250000000000000000e+02,1.491267150577346712e-05,1.566537867103701132e-05,1.044518010329120727e-05,1.199095112269787933e-05,1.195936234033023737e-05
4.260000000000000000e+02,7.216613844729381236e-06,8.535861816150180914e-06,1.831700150323190002e-05,6.752054131142770643e-06,9.095440534068188754e-06
4.270000000000000000e+02,1.468743794708071704e-05,8.291301206164725102e-06,1.288306444680031859e-05,7.909677984918594973e-06,9.779613718507995657e-06
4.280000000000000000e+02,1.472397862289920312e-05,1.059945424597419361e-05,1.155613604242322623e-05,8.932174005660264982e-06,1.200423043345999474e-05
4.290000000000000000e+02,1.082827707277189688e-05,1.257242042518313951e-05,1.104066900581290867e-05,1.024304978891610318e-05,7.871826686822736008e-06
4.300000000000000000e+02,1.860696936373251731e-05,9.432327454539368716e-06,1.103111351918872884e-05,8.405553988732883397e-06,1.015916160951313429e-05
4.310000000000000000e+02,1.296468051037447111e-05,1.479252139391373788e-05,9.339436523814192981e-06,1.154689769145011979e-05,9.876416857568237617e-06
4.320000000000000000e+02,1.625264070814758099e-05,1.087207044703220049e-05,1.348181868787712290e-05,1.200251210631275711e-05,1.471849976142358685e-05
4.330000000000000000e+02,1.124491249404613313e-05,1.078996741055160413e-05,1.110219341671214721e-05,1.048143530457679162e-05,8.545024426154235186e-06
4.340000000000000000e+02,1.079174922846704021e-05,1.290579194823671116e-05,1.170730224731020286e-05,1.086234782354811301e-05,9.107226645377330954e-06
4.350000000000000000e+02,1.525544260772004890e-05,1.171404161759426188e-05,1.087207805594569976e-05,8.338240678917863136e-06,1.075611495904293946e-05
4.360000000000000000e+02,1.256982916908455650e-05,1.216286843708225263e-05,1.281994881852099866e-05,1.367917477412827765e-05,1.086911991132755162e-05
4.370000000000000000e+02,9.673213381633516406e-06,1.084195457945469343e-05,1.194792297731783748e-05,1.007533713726083135e-05,9.802212359466544456e-06
4.380000000000000000e+02,1.369299246711808138e-05,1.162317346203867174e-05,6.648451832957924523e-06,9.898949803743839482e-06,9.184649157889523963e-06
4.390000000000000000e+02,9.250116453807244454e-06,1.391231147196414497e-05,1.666062642668997285e-05,1.272029648768935317e-05,1.195302122913854959e-05
4.400000000000000000e+02,1.412855467819440491e-05,1.032311789606055186e-05,1.194021236761155791e-05,7.632271782465060994e-06,6.387067080448893819e-06
4.410000000000000000e+02,1.210842121834865281e-05,9.997944072637210411e-06,8.168745663561516324e-06,1.076690398094104495e-05,1.314047130718254408e-05
4.420000000000000000e+02,1.042951427554505983e-05,1.619553057674583130e-05,1.320679139849012529e-05,9.732473253976081651e-06,8.277890610641769342e-06
4.430000000000000000e+02,7.297143146067774921e-06,8.224500615772178946e-06,1.280858909213922203e-05,1.100750246052495385e-05,7.794941044192427171e-06
4.440000000000000000e+02,9.806494761233075508e-06,1.225370899426980742e-05,1.000132574269230190e-05,1.455075761691571046e-05,9.559011373450054805e-06
4.450000000000000000e+02,9.636350853159392216e-06,1.262163627102630414e-05,1.501075370691218325e-05,1.360793811755467431e-05,7.154282007260093224e-06
4.460000000000000000e+02,1.274452696931049900e-05,1.405213978034058897e-05,1.492128239866108430e-05,1.099528685433170949e-05,1.074899878350521476e-05
4.470000000000000000e+02,1.055927057702632510e-05,6.711821223692737703e-06,1.507574576209425032e-05,1.282015927228652430e-05,1.200169075443735522e-05
4.480000000000000000e+02,1.020286709707551864e-05,9.481596069393916082e-06,7.892038123902267444e-06,8.527226825094658125e-06,1.397027752425561431e-05
4.490000000000000000e+02,1.252111134608657750e-05,1.236847169583388251e-05,1.702961436700345388e-05,1.090656514546317624e-05,1.317630969455141354e-05
4.500000000000000000e+02,1.527786804667030651e-05,8.395136498418054316e-06,1.187324953177970599e-05,9.172035253302013302e-06,1.088854659958560234e-05
4.510000000000000000e+02,9.639020739582448982e-06,1.406977200346659629e-05,1.017690707738605482e-05,1.388254251466491951e-05,1.261930269524924597e-05
4.520000000000000000e+02,1.597853205881349936e-05,1.215270190746409185e-05,1.320494260836913014e-05,1.369608383128273488e-05,9.657901075876829111e-06
4.530000000000000000e+02,1.263969569453848862e-05,8.388893361743754440e-06,1.359898410546733771e-05,1.092453318107811100e-05,8.378042603007784805e-06
4.540000000000000000e+02,1.320722904973870016e-05,6.511254511787356591e-06,8.046130685723795750e-06,7.512844931722995057e-06,8.558964585736461572e-06
4.550000000000000000e+02,1.147033045478806912e-05,8.104626173954798674e-06,1.178321574812901673e-05,1.565459121355416983e-05,1.694237417027011361e-05
4.560000000000000000e+02,1.168383686589447024e-05,1.002338780176081912e-05,1.629423241322758287e-05,7.172822531820166603e-06,1.510096299039975776e-05
4.570000000000000000e+02,1.023640017250304624e-05,8.342172679309811656e-06,1.035299846552373282e-05,9.066107270139234231e-06,1.094872950213598983e-05
4.580000000000000000e+02,8.210512993378493718e-06,9.310926626704407738e-06,9.754189726929318738e-06,7.902147320493213556e-06,1.070055937413272318e-05
4.590000000000000000e+02,9.364062612315926515e-06,8.214167499298596908e-06,8.582135624157771758e-06,1.130140259408829451e-05,9.630856830034062455e-06
4.600000000000000000e+02,1.216765424283394736e-05,9.329623781084706025e-06,1.088503674917529196e-05,2.074947201202714808e-05,1.355043733763938718e-05
4.610000000000000000e+02,1.757770682964121534e-05,1.316837898113210059e-05,8.937149385213061237e-06,9.565343504047696399e-06,1.080004271847290198e-05
4.620000000000000000e+02,1.249206499409627469e-05,1.312365461048070614e-05,1.026262685710488398e-05,8.223220918757156994e-06,1.496408838475016267e-05
4.630000000000000000e+02,1.052503937803983716e-05,7.417053672353901561e-06,7.574890966921543622e-06,7.176660782537425121e-06,1.337462858852500602e-05
4.640000000000000000e+02,1.645118442228366007e-05,9.618613606265924432e-06,1.250147290032810332e-05,1.351527400517138489e-05,1.686402189904345761e-05
4.650000000000000000e+02,1.154545569825859985e-05,1.477309733288745264e-05,9.774672875773049441e-06,1.083274743685080921e-05,9.449126414651232153e-06
4.660000000000000000e+02,1.290899990002980502e-05,1.235665749499403887e-05,1.164732241987209704e-05,1.008294701720924280e-05,8.376957879252522332e-06
4.670000000000000000e+02,1.228672326614166366e-05,1.394885482264296428e-05,1.049245734352499682e-05,1.231083430874857498e-05,1.130847664687628651e-05
4.680000000000000000e+02,1.136092086340134699e-05,1.088959283424006941e-05,8.286211350738703629e-06,9.268618346047752254e-06,8.527686584658411562e-06
4.690000000000000000e+02,1.000545581919531912e-05,1.041941198254292544e-05,1.031099293480330914e-05,1.069243652029872038e-05,8.488658350125355412e-06
4.700000000000000000e+02,1.340824304907339837e-05,1.246115757225219056e-05,1.147434344839215470e-05,1.040065504620546477e-05,1.162530751519508243e-05
4.710000000000000000e+02,1.105754300601002882e-05,1.263962435338328305e-05,8.897295565191143396e-06,1.591217710339432045e-05,1.232648400317781778e-05
4.720000000000000000e+02,1.698386536252982637e-05,8.732721678450516833e-06,1.599129240692498399e-05,1.184040719470758063e-05,1.367179899081083505e-05
4.730000000000000000e+02,1.427054291891494131e-05,7.889396802296388955e-06,9.880945827989151553e-06,1.521025026285371951e-05,1.041668788559491077e-05
4.740000000000000000e+02,1.324044989003958506e-05,1.137004413320763518e-05,7.367273492264736490e-06,1.109922781672434411e-05,9.580858169266903701e-06
4.750000000000000000e+02,9.152836949910536646e-06,9.412190244306728459e-06,1.182521400178160320e-05,1.189730818185186223e-05,7.051776466870940396e-06
4.760000000000000000e+02,1.002065363497894879e-05,1.170742351619402655e-05,1.762701568652769168e-05,9.634075162745503462e-06,1.454279970414251721e-05
4.770000000000000000e+02,9.042553219096305384e-06,1.388375407951336626e-05,1.031207960089375320e-05,1.439116366452886098e-05,1.144490660009989114e-05
4.780000000000000000e+02,8.482849823132632139e-06,1.272019090392539908e-05,1.456816267930705067e-05,1.579489092073949053e-05,6.980438271741995493e-06
4.790000000000000000e+02,9.044921237433278804e-06,1.680663196479414978e-05,9.480281330298545583e-06,1.249397359714965461e-05,1.353075961429972551e-05
4.800000000000000000e+02,1.054016220058962006e-05,1.207122312218977811e-05,9.451304107011004874e-06,8.081777328805550553e-06,7.581089233155147156e-06
4.810000000000000000e+02,1.215415172772793539e-05,1.970025262865160443e-05,9.289240798349140960e-06,1.169680840107378827e-05,1.001834717140326347e-05
4.820000000000000000e+02,1.145333454766195302e-05,1.263799220441175208e-05,9.490767644115827295e-06,8.387533708797967336e-06,1.276311070863567210e-05
4.830000000000000000e+02,1.636406963434478001e-05,1.216616363863831651e-05,1.399369396548610922e-05,8.391684814035293982e-06,1.341112799735366679e-05
4.840000000000000000e+02,1.163532377201903500e-05,1.361937602528673352e-05,1.194808091409260697e-05,9.363864435951718690e-06,1.166741505731483386e-05
4.850000000000000000e+02,1.040711655231341126e-05,1.186351406501362504e-05,7.500471943644448913e-06,1.538734158823551468e-05,1.294891745551307594e-05
4.860000000000000000e+02,1.203684393313864121e-05,1.212441461173607848e-05,1.421060719730693478e-05,1.232400361961261126e-05,9.821851089775179844e-06
4.870000000000000000e+02,8.808560211903682102e-06,1.263301828879903610e-05,1.223450918808044463e-05,8.915376135454344819e-06,9.291539265987580620e-06
4.880000000000000000e+02,1.214792674786302484e-05,1.103159442705781146e-05,1.241922814843032796e-05,1.253064682360527371e-05,1.136573059890011450e-05
4.890000000000000000e+02,6.774087553562679886e-06,1.570080784174532340e-05,6.196774245403879888e-06,6.586859287116553219e-06,7.222496915426646069e-06
4.900000000000000000e+02,1.390368104636774405e-05,8.236919133874920362e-06,1.482106898875734657e-05,1.192925721671400652e-05,9.392002677244271069e-06
4.910000000000000000e+02,1.454729376459962253e-05,1.042005620832675561e-05,1.128324465138330623e-05,7.483644801076216879e-06,1.499370597279892081e-05
4.920000000000000000e+02,1.214522056303124486e-05,1.372751741668398751e-05,1.362245456570931879e-05,9.028137922029166873e-06,1.205731301834322977e-05
4.930000000000000000e+02,1.410503106069604939e-05,8.774320923610190448e-06,1.437047339958308356e-05,6.290259950691989843e-06,1.285032725983903390e-05
4.940000000000000000e+02,6.580677402667767240e-06,6.262094385256489204e-06,9.056090645720438204e-06,1.053946944984396339e-05,1.404174487007470162e-05
4.950000000000000000e+02,1.102279897680080722e-05,1.136395568923642685e-05,8.595732764349328647e-06,1.258630181133479908e-05,8.875201093938578367e-06
4.960000000000000000e+02,6.334906913152416053e-06,4.413479247511453707e-06,9.182063945067930888e-06,1.366621254139666064e-05,7.461080955839527462e-06
4.970000000000000000e+02,1.490878815157969939e-05,1.110091708744764816e-05,7.650210487430975093e-06,1.551154898127293791e-05,1.033558149154956141e-05
4.980000000000000000e+02,9.513370333946724600e-06,1.326540379331664354e-05,1.592245990300611425e-05,9.000052147989379137e-06,1.081084766763051874e-05
4.990000000000000000e+02,1.637735875936741081e-05,9.779332543424779089e-06,1.516186913297357108e-05,8.859252046411469905e-06,9.891829451214029234e-06
5.000000000000000000e+02,1.056278423627876606e-05,1.121741542009502268e-05,7.700996801918158496e-06,9.144001314131955382e-06,1.094565193560104177e-05
5.010000000000000000e+02,1.043936993050387230e-05,8.633342924335707380e-06,8.687576383947792635e-06,9.069709606790432588e-06,1.070209119036213963e-05
5.020000000000000000e+02,9.768578692725959911e-06,1.582082393569717027e-05,1.507443137405140021e-05,1.001968030500677287e-05,9.265410836012399898e-06
5.030000000000000000e+02,1.106307293563535410e-05,8.340303322529329932e-06,1.841036133842788303e-05,1.181140328510021931e-05,7.697645124760121860e-06
5.040000000000000000e+02,1.203675166527862217e-05,1.396803199693597008e-05,9.278395449396903416e-06,9.321214106572384139e-06,1.768652667388792565e-05
5.050000000000000000e+02,1.277957236844873279e-05,1.110067513521162397e-05,1.084585519794956099e-05,1.182435876634357896e-05,2.221191717610704330e-05
5.060000000000000000e+02,1.411026774700285813e-05,9.907001517261981860e-06,1.323846694578634242e-05,1.393756967027481863e-05,1.426155034356391127e-05
5.070000000000000000e+02,9.924017320028788447e-06,9.499189696282606121e-06,1.209058383355721134e-05,8.520038046189171155e-06,1.756706863531576346e-05
5.080000000000000000e+02,1.180381795307106074e-05,1.032293004787909751e-05,1.238713054263484992e-05,1.118233874519702908e-05,1.419862556906181794e-05
5.090000000000000000e+02,9.792346875259205774e-06,1.092362277232972190e-05,9.070866643923203299e-06,9.020601058118415949e-06,7.726051604595163269e-06
5.100000000000000000e+02,1.089285837463371820e-05,9.316515044766049414e-06,1.013983018316455542e-05,1.186219982429737030e-05,1.331472439003444919e-05
5.110000000000000000e+02,8.401145592307202037e-06,9.938837934986288758e-06,1.716744161561756243e-05,1.724296946847836409e-05,1.056006282840193933e-05
5.120000000000000000e+02,1.220878076046982841e-05,1.372828471568610098e-05,8.646641241005781353e-06,1.319891738305045692e-05,1.261746765424121008e-05
5.130000000000000000e+02,1.323929619967412208e-05,1.848868852138974006e-05,9.509457870593429618e-06,1.399644584898496191e-05,1.362159443507593437e-05
5.140000000000000000e+02,9.359804230668622438e-06,1.194456728181858551e-05,6.426009566351531532e-06,7.951125007066295325e-06,1.570389236604796679e-05
5.150000000000000000e+02,1.170056726362833643e-05,1.207105032174915493e-05,8.537094841387649069e-06,7.732428873308272443e-06,1.700713576902046498e-05
5.160000000000000000e+02,9.658821206515177948e-06,1.299527145770529302e-05,1.305544845742190319e-05,1.326084911235092534e-05,8.221218095183502328e-06
5.170000000000000000e+02,1.013316739040259762e-05,1.357665156986875843e-05,9.960860489655054550e-06,8.552443617415583788e-06,8.858427871127894093e-06
5.180000000000000000e+02,1.190475111301214639e-05,1.124146111941559667e-05,2.262251304874229874e-05,1.881989132079819882e-05,9.773136150137418099e-06
5.190000000000000000e+02,1.038197598535184341e-05,7.175776258860899759e-06,5.384391134843902194e-06,9.030072876115013969e-06,1.119597461529675542e-05
5.200000000000000000e+02,7.113986463913590796e-06,1.278828284101418689e-05,1.238581873064248384e-05,8.474425522431161539e-06,1.171372052855002011e-05
5.210000000000000000e+02,1.123027054050762530e-05,1.337371198883996470e-05,1.162837967405572215e-05,8.959705074640389455e-06,2.087302705144900017e-05
5.220000000000000000e+02,1.389015476382926551e-05,8.327805987473624327e-06,9.838341641699166473e-06,8.977249656649810561e-06,1.624732370630876943e-05
5.230000000000000000e+02,5.677936447789910801e-06,1.159305322551151818e-05,9.227802942102236727e-06,1.214642608604599161e-05,1.360383430992762044e-05
5.240000000000000000e+02,1.114882324670940505e-05,1.351301765173396063e-05,8.869147645307329242e-06,1.320674956817313728e-05,7.762589516291384939e-06
5.250000000000000000e+02,1.280529366975979855e-05,1.453550858154795122e-05,1.008520258594103325e-05,1.214205368660348228e-05,1.163546528393233359e-05
5.260000000000000000e+02,1.025506788043806239e-05,1.430278150993391506e-05,7.737259821394282255e-06,1.539404302064451002e-05,7.773737156879789723e-06
5.270000000000000000e+02,1.435838449848070297e-05,1.017995435437235585e-05,1.161512732295033601e-05,1.376217310966598717e-05,1.486745883261253454e-05
5.280000000000000000e+02,1.665861840483007228e-05,1.227605256826080904e-05,1.308541340339086645e-05,9.871910796932503729e-06,8.439648233271590527e-06
5.290000000000000000e+02,1.672338572300535731e-05,1.713041041873086812e-05,1.676394761740418460e-05,1.460761430338575195e-05,9.316743737608490505e-06
5.300000000000000000e+02,1.228181842138909019e-05,1.119178082953364850e-05,1.314046127376400364e-05,1.196611680609471762e-05,1.057322269792937419e-05
5.310000000000000000e+02,9.266635773830245171e-06,1.731148515826674839e-05,1.109441898650143088e-05,9.486330971641976362e-06,1.205227562262045637e-05
5.320000000000000000e+02,1.851441103606354943e-05,1.213561490021053402e-05,8.099984162845963453e-06,1.679433725232382102e-05,1.090275483994762595e-05
5.330000000000000000e+02,1.286701583447236175e-05,1.547391527423336299e-05,1.238186734664470379e-05,1.006391890079338935e-05,1.048734877517887298e-05
5.340000000000000000e+02,1.026834186301783802e-05,6.928878407808092277e-06,1.000188115407585343e-05,1.153592017799631719e-05,7.681746697629776577e-06
5.350000000000000000e+02,8.916022634752884812e-06,1.082182300571332689e-05,1.603725896548446883e-05,1.168068400525523742e-05,1.022803079897549594e-05
5.360000000000000000e+02,1.046151976713538545e-05,1.044646790726577734e-05,1.279391609265712049e-05,6.644173158765198650e-06,1.166637487970412224e-05
5.370000000000000000e+02,1.569176889781864759e-05,1.299714557034814533e-05,1.389354496161843144e-05,8.257923711285641843e-06,1.199498611947902305e-05
5.380000000000000000e+02,1.102257892127145311e-05,1.188205210644888155e-05,1.587214852039053881e-05,1.326268920065487578e-05,9.442129381698194379e-06
5.390000000000000000e+02,1.310312344682262875e-05,1.119961668938351806e-05,1.194850217756115995e-05,7.840107878354096727e-06,7.648382037039880288e-06
5.400000000000000000e+02,1.301897315564293223e-05,9.558304740142631317e-06,1.032539005407784316e-05,1.282081061604323224e-05,1.132453206242889365e-05
5.410000000000000000e+02,9.306715191170766843e-06,1.060759368765040733e-05,1.447258003994811304e-05,9.240644329611136243e-06,1.867091261642528366e-05
5.420000000000000000e+02,1.236779434266033206e-05,1.220997254181011016e-05,1.267605540433702771e-05,6.788714244199134384e-06,1.014924753717227901e-05
5.430000000000000000e+02,7.356292436977440730e-06,8.915558100341947068e-06,1.191666080835318553e-05,1.019052885486981808e-05,1.294030896237252648e-05
5.440000000000000000e+02,1.398512044414879085e-05,1.078291747591553218e-05,1.622145652091511181e-05,1.001782989662469703e-05,1.138244004883492977e-05
5.450000000000000000e+02,8.674531190577816631e-06,1.217138994347166658e-05,8.030969914751828753e-06,1.226327513537128766e-05,9.478242352090049394e-06
5.460000000000000000e+02,1.189292631109672982e-05,1.116348771335040624e-05,1.303998925972216227e-05,1.457477265531803567e-05,1.443590143601625186e-05
5.470000000000000000e+02,1.070471257680338795e-05,7.800667801038940752e-06,9.742238640697564733e-06,1.331354675981888391e-05,1.060529411345267903e-05
5.480000000000000000e+02,9.625283400982453941e-06,1.114502649846027538e-05,1.076688360746036466e-05,1.266041238923154566e-05,6.885829218150618658e-06
5.490000000000000000e+02,1.351035155905400131e-05,1.865872129003243174e-05,1.180842662618086791e-05,1.239778827633042368e-05,1.007538094444093701e-05
5.500000000000000000e+02,8.393872852230366277e-06,1.086405516403932126e-05,1.029642077088332996e-05,9.823462651548098279e-06,1.134570650362931588e-05
5.510000000000000000e+02,1.060201559188733711e-05,9.963790879474743178e-06,1.255435275049343602e-05,1.323791225837922525e-05,1.180429442282360242e-05
5.520000000000000000e+02,9.231818345778464163e-06,8.800886653337336440e-06,1.067096903273334618e-05,1.738839657505764080e-05,1.139750101819547723e-05
5.530000000000000000e+02,1.278897220469144003e-05,1.448530632774946980e-05,1.022613687984286202e-05,9.539240684586225427e-06,8.730508936460878999e-06
5.540000000000000000e+02,1.149972494540740797e-05,1.074935220901629407e-05,1.289681597993475037e-05,8.820843889756346812e-06,9.511444156728998678e-06
5.550000000000000000e+02,1.086692359564267463e-05,1.248815239063283400e-05,8.715907256817700954e-06,9.107990103340846133e-06,1.529173864067701061e-05
5.560000000000000000e+02,1.015093530642996456e-05,1.459911068746322371e-05,5.535926741795371697e-06,1.034510762165652409e-05,1.342242613333599621e-05
5.570000000000000000e+02,1.110642360757641001e-05,1.293327507623232009e-05,9.293402611132428603e-06,1.488163928153873883e-05,9.355829780344215862e-06
5.580000000000000000e+02,1.275633728259339961e-05,1.141153894324009599e-05,1.132516612623035712e-05,8.666114001631974872e-06,1.009246591121559788e-05
5.590000000000000000e+02,8.838535574429151609e-06,1.065448253334544404e-05,9.801283529231596958e-06,1.388940962676610269e-05,9.938498703898623887e-06
5.600000000000000000e+02,9.312420848228697423e-06,1.686508900966554592e-05,1.227142159854199832e-05,1.248562147027065805e-05,1.346827473025502542e-05
5.610000000000000000e+02,1.763802561816074643e-05,1.854155668157275727e-05,8.600534373681689715e-06,9.239450402209747892e-06,1.821928203160627646e-05
5.620000000000000000e+02,1.135257485662677368e-05,1.186931274699265515e-05,1.054934962751996608e-05,1.346626031228925768e-05,9.833172488038499637e-06
5.630000000000000000e+02,9.026317205340639305e-06,1.254668214967225026e-05,7.673154035270357554e-06,1.627765301959183120e-05,9.981609402132107789e-06
5.640000000000000000e+02,1.205821528027506417e-05,1.062953908959052285e-05,1.559005474960351023e-05,1.488698732532434121e-05,1.785715720992175903e-05
5.650000000000000000e+02,9.958580855062848514e-06,9.266488072645628904e-06,1.662964674320477343e-05,1.342953826655168825e-05,1.177936187635175713e-05
5.660000000000000000e+02,6.679395839759294518e-06,1.698769223601459544e-05,1.054428656388495256e-05,1.264829266045541800e-05,1.048850960350122818e-05
5.670000000000000000e+02,8.995190991845092299e-06,1.205783607360899623e-05,1.165188023966035047e-05,8.770291293980214675e-06,1.180107543097275169e-05
5.680000000000000000e+02,1.086808792805094015e-05,1.409681650677008236e-05,1.151116655384587517e-05,1.205370262902238920e-05,6.737171972082123261e-06
5.690000000000000000e+02,8.449784251629566256e-06,8.888233670067968717e-06,9.451796040060855830e-06,1.328002524525473405e-05,9.101383321885592181e-06
5.700000000000000000e+02,6.170131494620534340e-06,1.207936152236577243e-05,7.152712419022932977e-06,1.400006239149487186e-05,8.491594234327770607e-06
5.710000000000000000e+02,6.281880147618323917e-06,9.828384693988390097e-06,9.913037149589243313e-06,9.546756575162795855e-06,8.153376308328574851e-06
5.720000000000000000e+02,8.858484275897637872e-06,1.065488344909049090e-05,7.179037307292190917e-06,7.818564354056256605e-06,1.180076152318410010e-05
5.730000000000000000e+02,1.280406034842584972e-05,8.230026018574143620e-06,1.083143728697333330e-05,1.692669300656923781e-05,1.056376355657029364e-05
5.740000000000000000e+02,1.099989619202101920e-05,1.084577944654441239e-05,8.783612810314700425e-06,7.589243447236881934e-06,1.535828689980256456e-05
5.750000000000000000e+02,8.002490632708081364e-06,8.989636398504252668e-06,8.555715462321700215e-06,9.199797477710269789e-06,1.111291769040345656e-05
5.760000000000000000e+02,9.351360549247900167e-06,1.064408360407220755e-05,8.308248037547372178e-06,1.253083676200361651e-05,1.181283774287500421e-05
5.770000000000000000e+02,1.302181714779582222e-05,7.083743474800563433e-06,1.719693278867673314e-05,1.062020445707911875e-05,9.701324819810785982e-06
5.780000000000000000e+02,8.384890826662605434e-06,1.582159596569265858e-05,7.957664048707790982e-06,1.146613090563519677e-05,1.577301224153782044e-05
5.790000000000000000e+02,8.958814326165409625e-06,1.155786978646045071e-05,1.402539933692548146e-05,7.983321402726950566e-06,7.778319037310410522e-06
5.800000000000000000e+02,1.236846092822485588e-05,1.113979404732123868e-05,1.356519132589273369e-05,1.796096300687999303e-05,1.237060238201692641e-05
5.810000000000000000e+02,9.631318818592582431e-06,9.057966840364528593e-06,1.608888854987000627e-05,9.730821137199363591e-06,1.562733707194396970e-05
5.820000000000000000e+02,5.552748995163447887e-06,7.788921215001742837e-06,9.546629791246097341e-06,7.822095588361221985e-06,1.110213780308733078e-05
5.830000000000000000e+02,7.895233470001095100e-06,1.018264313357164497e-05,1.167162638127106078e-05,1.143303034889520120e-05,1.122001000408712201e-05
5.840000000000000000e+02,1.354987481394509530e-05,1.207293550731236564e-05,1.289787272062969947e-05,1.329591268772745138e-05,1.239678832043455969e-05
5.850000000000000000e+02,7.023105448866751033e-06,1.224845293035237148e-05,9.601403226588978157e-06,8.622462853602463895e-06,1.442377805849215378e-05
5.860000000000000000e+02,1.232493786595956209e-05,7.597425553895753580e-06,9.397621670736988619e-06,1.551869295735031073e-05,1.124482284275973853e-05
5.870000000000000000e+02,1.404361986789837147e-05,1.196111694423684924e-05,1.422684499075010933e-05,8.830046513641498507e-06,1.522267077747052610e-05
5.880000000000000000e+02,7.427998203968222413e-06,9.887108523343179911e-06,6.756053697487551801e-06,1.131228709816411993e-05,1.291168981631951596e-05
5.890000000000000000e+02,8.080758107875674057e-06,8.571128254919457845e-06,8.875806593366952768e-06,1.125814886338005749e-05,1.462758631265437259e-05
5.900000000000000000e+02,1.044071112310529514e-05,1.167698964821273222e-05,1.340900000912359502e-05,1.351029822271865299e-05,1.237476252924363251e-05
5.910000000000000000e+02,8.886122477846924994e-06,9.993981295197684744e-06,1.412336706418937382e-05,1.151984965341856793e-05,1.059903287070618205e-05
5.920000000000000000e+02,1.143839483730424433e-05,8.990896296912076480e-06,1.145215414155575928e-05,1.350362873175914302e-05,8.992245050243319326e-06
5.930000000000000000e+02,9.077011824953906682e-06,1.119048225328711510e-05,1.046673382820717535e-05,1.075180810838904932e-05,6.799943813695641381e-06
5.940000000000000000e+02,1.366083204756840530e-05,1.025753431205256305e-05,1.328538793043954058e-05,1.149595265204084171e-05,1.482874247304977189e-05
5.950000000000000000e+02,5.428184514988387832e-06,1.850754775112317674e-05,7.079275334942458642e-06,1.205441311680210958e-05,1.176699868332686805e-05
5.960000000000000000e+02,1.105360648823161540e-05,1.359025918401535193e-05,1.065462006899497993e-05,1.942718576786184315e-05,1.285838632603120146e-05
5.970000000000000000e+02,1.424288503004689233e-05,1.209618503739129380e-05,6.546371990046040423e-06,9.886287269389448795e-06,1.122140737841448299e-05
5.980000000000000000e+02,8.541232214720473337e-06,8.176501267609381784e-06,1.006068403086590735e-05,1.348038868453915740e-05,1.338871702438737543e-05
5.990000000000000000e+02,1.360342869582975567e-05,1.188150759912076637e-05,1.394223403006211726e-05,1.078394046616359958e-05,1.191677720024930665e-05
6.000000000000000000e+02,9.616279952329165326e-06,1.048013757687371594e-05,1.446984940023376964e-05,1.433683394624907237e-05,9.955754227908286680e-06
6.010000000000000000e+02,7.871085834443292129e-06,1.171238384189976500e-05,1.208070482239254062e-05,1.010478702079264934e-05,9.656540394420431994e-06
6.020000000000000000e+02,8.770932825696853286e-06,1.370868472527764226e-05,1.060651018314207050e-05,8.712262746790599977e-06,8.358979902034491261e-06
6.030000000000000000e+02,1.191454388693724553e-05,1.257464383597195479e-05,1.586802966335731924e-05,1.028125617530406544e-05,1.087547356348750327e-05
6.040000000000000000e+02,9.181438160088539746e-06,1.406133082804128520e-05,9.139940135627355744e-06,8.932504661385287648e-06,1.107260621380223853e-05
6.050000000000000000e+02,1.766608146347437014e-05,1.451203740698847611e-05,1.135682257069614565e-05,9.770729511471287765e-06,8.212468360246916177e-06
6.060000000000000000e+02,8.928500301985664578e-06,1.582258096910482692e-05,1.060404517894131260e-05,7.055249886200876119e-06,1.460425815502652824e-05
6.070000000000000000e+02,5.993834609641091049e-06,9.144044940234685725e-06,1.245772672864298158e-05,8.118967281367517330e-06,1.238995155716793306e-05
6.080000000000000000e+02,1.238204959652655646e-05,1.036680610655427159e-05,1.228154155352711996e-05,1.055914742409402862e-05,1.835800495386674669e-05
6.090000000000000000e+02,1.018958673615344424e-05,1.142649972252218760e-05,1.022397671313068912e-05,6.862854851630295627e-06,6.509887645167466985e-06
6.100000000000000000e+02,8.753688158558148302e-06,1.351563073181960561e-05,1.549390732524802416e-05,5.862342730478253827e-06,1.472519298684193956e-05
6.110000000000000000e+02,1.108114508363566841e-05,9.415951841229563968e-06,1.338201848111175707e-05,1.229015659109933267e-05,8.040436708878218042e-06
6.120000000000000000e+02,1.091814925413547854e-05,7.886217084251967435e-06,1.734619974735895909e-05,1.387039912015275434e-05,1.088072077204405019e-05
6.130000000000000000e+02,8.460273488664071806e-06,6.969833838521566349e-06,1.560389728794131514e-05,1.541181682163106359e-05,6.945347840736637579e-06
6.140000000000000000e+02,8.385351766393434048e-06,9.672348266875907541e-06,8.409132888576031917e-06,1.382637466562641748e-05,1.432493306730009408e-05
6.150000000000000000e+02,8.837943165418415958e-06,9.795030307402363690e-06,1.510172728103054141e-05,1.296399460115615909e-05,8.462173539003359224e-06
6.160000000000000000e+02,8.538278371772456410e-06,9.102574825781140078e-06,1.166476993696985431e-05,1.133070775849454037e-05,1.033420913842952871e-05
6.170000000000000000e+02,1.185817537341371519e-05,1.076503722874377900e-05,1.378306147226115996e-05,1.121820509941695576e-05,1.230071108615504727e-05
6.180000000000000000e+02,8.575751659800623372e-06,1.097340378819477991e-05,1.183535789017753359e-05,7.310177962294162057e-06,8.630683159593921516e-06
6.190000000000000000e+02,1.005586958136017728e-05,1.058713358415008798e-05,1.016815087562239484e-05,1.628312706625223427e-05,6.737071933438087967e-06
6.200000000000000000e+02,8.779045874818258710e-06,6.455832487928248042e-06,1.235343090333351768e-05,9.461429098744922328e-06,8.702564175844251793e-06
6.210000000000000000e+02,1.344377035916721752e-05,9.084198872577609052e-06,1.248832784195297307e-05,5.397044567034825491e-06,1.319526470078269398e-05
6.220000000000000000e+02,1.187768075339157292e-05,7.709394458266238814e-06,9.051182810471125606e-06,4.865775319995435666e-06,9.960378682061232780e-06
6.230000000000000000e+02,1.338124072891577754e-05,1.480654881302889692e-05,1.206576113133017714e-05,1.121505056100868813e-05,1.244760134244682348e-05
6.240000000000000000e+02,1.094117397881788634e-05,1.447029366763441516e-05,1.018158932253321325e-05,1.168914652627250916e-05,8.396875305405337997e-06
6.250000000000000000e+02,1.123700506655556097e-05,8.967835053219630481e-06,7.535297539495999786e-06,8.690074020933913346e-06,1.591736863737480689e-05
6.260000000000000000e+02,1.231798636336378650e-05,1.180092138020061299e-05,8.187386573821342495e-06,7.954479031790917531e-06,5.568858081783645275e-06
6.270000000000000000e+02,9.786484989060539874e-06,7.165733504010951549e-06,1.229315889783588744e-05,1.194575784879692293e-05,1.129255495135872422e-05
6.280000000000000000e+02,1.516846057025844630e-05,1.222159487423990498e-05,1.478103344065839764e-05,1.013073978950451703e-05,1.117648930137882246e-05
6.290000000000000000e+02,1.360179878295841860e-05,9.538167685452236810e-06,1.528237050030245570e-05,1.267663089854487168e-05,7.622888667402349938e-06
6.300000000000000000e+02,1.184931675790590333e-05,8.711773744174422518e-06,7.930882779727532750e-06,1.115706214827039133e-05,1.053598255895682456e-05
6.310000000000000000e+02,1.397033827210680812e-05,1.340135842642364850e-05,1.133693390220624764e-05,1.279688456445882139e-05,9.887525466600877166e-06
6.320000000000000000e+02,1.574485265420921820e-05,1.169406250978166639e-05,9.768602793891467684e-06,1.037153565153214885e-05,9.616884035335004910e-06
6.330000000000000000e+02,1.703398701480285382e-05,1.076270360977904517e-05,7.316565400317109891e-06,1.172008695682347224e-05,5.998167229126494249e-06
6.340000000000000000e+02,1.123082143639209107e-05,5.843198735200338945e-06,8.039867815723411582e-06,1.400111746496790488e-05,8.405179113379901423e-06
6.350000000000000000e+02,1.140413204181456308e-05,1.125404853785649806e-05,1.348123266442513568e-05,1.159631404001881805e-05,1.475629080815998861e-05
6.360000000000000000e+02,1.441212807185010547e-05,8.479428571628311317e-06,1.086169197761499561e-05,8.287451466748585460e-06,1.303465755309041185e-05
6.370000000000000000e+02,1.012568633673716079e-05,8.563642950654148933e-06,1.102784649820165441e-05,7.254357332064920172e-06,1.472610103647742363e-05
6.380000000000000000e+02,1.216523487534981740e-05,1.211929666489197643e-05,1.115121825345788409e-05,1.355586137985476114e-05,1.082957885112367791e-05
6.390000000000000000e+02,1.034936257848784180e-05,9.631795735098869216e-06,8.578270001002863410e-06,1.281647488948767233e-05,1.184803546439017197e-05
6.400000000000000000e+02,7.458252902159401287e-06,1.596808049486586611e-05,1.223399201255581659e-05,7.694700121962938510e-06,1.290315589663748597e-05
6.410000000000000000e+02,1.247589971575813195e-05,1.166385033091188461e-05,1.097412796591257234e-05,1.106349242430137991e-05,1.070099116895484315e-05
6.420000000000000000e+02,7.513320533614198382e-06,9.841942708588291566e-06,1.098437132485141632e-05,8.026772255309566617e-06,1.238089274480103086e-05
6.430000000000000000e+02,1.059172419570764134e-05,1.049350663873127587e-05,1.212472894862592909e-05,8.999378888874254301e-06,9.622247599261335438e-06
6.440000000000000000e+02,7.545501893080341915e-06,9.529439895628044610e-06,1.153733155823122303e-05,7.346367921212682006e-06,1.486033587683177615e-05
6.450000000000000000e+02,1.364785930801915015e-05,1.206907671869039689e-05,9.627650776722340709e-06,1.528176208520637402e-05,8.329572909082649801e-06
6.460000000000000000e+02,6.921124894532226790e-06,1.784157560380528196e-05,1.750825815449719158e-05,9.599203696919467177e-06,1.414960949996935113e-05
6.470000000000000000e+02,1.656331086774542882e-05,7.813118446109434956e-06,1.666546015721692697e-05,1.459284536919902564e-05,1.060635392902131713e-05
6.480000000000000000e+02,1.308781045950002664e-05,1.252712077048911965e-05,9.381053325263621900e-06,6.454500749097924484e-06,8.131319455428887011e-06
6.490000000000000000e+02,7.832416862751934161e-06,1.465911038911471564e-05,9.606119252825173760e-06,1.060930822516237271e-05,5.420296688818382336e-06
6.500000000000000000e+02,1.401228253494757325e-05,9.935041453634774200e-06,1.271219140297485950e-05,1.272263760887515360e-05,8.244843684335201317e-06
6.510000000000000000e+02,1.121720778252122130e-05,1.024471011934480202e-05,1.268930489950470530e-05,6.888222063516913352e-06,1.252339044122141587e-05
6.520000000000000000e+02,1.073157132192026353e-05,1.148033031772577317e-05,1.359055936767106232e-05,1.205283965266534807e-05,1.096888821705555017e-05
6.530000000000000000e+02,9.260182070036648838e-06,9.539148882908854432e-06,1.122309592260783973e-05,1.412256492494545768e-05,1.122859510593876564e-05
6.540000000000000000e+02,1.641879795066802927e-05,1.310117641861729965e-05,1.000766373004946530e-05,1.362248892000650358e-05,7.326524681827706331e-06
6.550000000000000000e+02,1.308821302425933197e-05,1.041837438919834824e-05,1.119712607189349285e-05,1.150817897044298377e-05,1.349865465505306616e-05
6.560000000000000000e+02,1.223365284186428426e-05,1.489860279457744241e-05,1.069208938531129860e-05,1.154861471097667902e-05,1.349770548186857155e-05
6.570000000000000000e+02,1.586990605140226052e-05,9.001293044597069581e-06,1.425884352912465403e-05,1.176468693098176033e-05,1.607113756163514040e-05
6.580000000000000000e+02,1.071414503861500833e-05,9.310823336328155619e-06,1.152307166774058089e-05,1.192635604796432602e-05,1.487896272311939327e-05
6.590000000000000000e+02,1.132592426444922751e-05,8.096405715196652864e-06,8.714209562055152958e-06,1.057774618784534937e-05,8.452006215242668929e-06
6.600000000000000000e+02,1.996100964396507749e-05,1.397459141194712373e-05,9.971389650864637133e-06,9.703139115746495236e-06,1.158320884264707473e-05
6.610000000000000000e+02,1.414546281464090782e-05,9.807306422526806955e-06,1.159191358657274407e-05,8.863059650199289763e-06,7.139273853984384743e-06
6.620000000000000000e+02,1.119356655088221686e-05,9.019613181893149090e-06,9.462369592871944235e-06,1.144570106381692653e-05,7.024221070683900336e-06
6.630000000000000000e+02,1.068893971667428389e-05,5.926748445017615552e-06,1.141354766576174740e-05,8.327680453890096146e-06,8.141728087052158003e-06
6.640000000000000000e+02,1.658232595169728540e-05,1.193325334702954876e-05,1.489004017130035606e-05,1.090567594319580280e-05,1.009381383354490680e-05
6.650000000000000000e+02,9.397772551600347413e-06,7.574525285325428570e-06,7.755321640212642365e-06,1.551962158186093177e-05,5.902297799842415316e-06
6.660000000000000000e+02,1.138751874674159836e-05,1.107749496187526717e-05,1.272193021084611075e-05,1.076490672335950194e-05,1.061906005206392223e-05
6.670000000000000000e+02,9.047166358078229109e-06,9.230347149169482179e-06,1.121192153319405804e-05,6.460893124060618220e-06,1.041895964215555637e-05
6.680000000000000000e+02,8.175922423969694819e-06,1.214418199413369592e-05,1.216448550311888255e-05,9.719101541572072733e-06,1.181167343888844812e-05
6.690000000000000000e+02,8.412708021876547093e-06,1.361301473790099692e-05,8.490447516829036090e-06,1.002595523147409295e-05,6.797111322676130385e-06
6.700000000000000000e+02,1.473025230447344569e-05,1.279116179442318924e-05,1.373707818708158612e-05,1.328722593274545005e-05,1.199234321402897763e-05
6.710000000000000000e+02,1.076003100186628814e-05,1.373146588967699699e-05,1.321433571599417434e-05,1.436873942484151456e-05,1.042324496580704363e-05
6.720000000000000000e+02,1.112470496378303864e-05,8.728148027548066068e-06,1.525743716057625932e-05,8.186232650086999740e-06,7.647785094211378976e-06
6.730000000000000000e+02,1.160735623806363748e-05,1.360166391140005260e-05,1.194613948218847810e-05,6.533960829946394711e-06,1.293310401440095347e-05
6.740000000000000000e+02,1.539581590415117773e-05,1.484820705788258977e-05,1.164663591946002441e-05,1.460807246456141684e-05,9.646013747310888675e-06
6.750000000000000000e+02,1.166153223042254439e-05,1.082146527242588974e-05,1.291465156827431571e-05,1.380702211439821525e-05,1.065267073130371500e-05
6.760000000000000000e+02,9.376694325657908280e-06,9.974919767508083623e-06,5.968623423724395138e-06,1.047161724776479730e-05,9.303346499067721709e-06
6.770000000000000000e+02,1.551164354818279634e-05,1.126622851599368147e-05,9.121126482214414466e-06,1.213441064740194975e-05,8.136469718422745245e-06
6.780000000000000000e+02,1.244732035476925347e-05,1.168753368496755485e-05,1.115777130322737065e-05,1.051694837550520845e-05,1.025095456708147168e-05
6.790000000000000000e+02,1.276975897124277282e-05,1.496368563547179065e-05,8.961171108379240025e-06,1.129700131186073264e-05,9.172745043306562707e-06
6.800000000000000000e+02,1.589271554613969073e-05,1.177724953405068220e-05,1.838112226870691757e-05,2.283093229982213757e-05,8.700820790186192255e-06
6.810000000000000000e+02,8.789583907486964165e-06,1.132733301401067649e-05,1.294673374718779968e-05,6.994584812347603986e-06,1.263068857415561297e-05
6.820000000000000000e+02,1.319383372078153371e-05,1.092973782801376359e-05,1.400398939999103476e-05,1.253239573384412608e-05,1.037054990549179934e-05
6.830000000000000000e+02,7.099680792488349823e-06,2.334337569376288002e-05,7.924962807659419184e-06,9.926205055688086532e-06,9.740453133288973220e-06
6.840000000000000000e+02,1.259936645203740824e-05,1.110523327541024230e-05,1.542562826462035019e-05,9.032917534401718740e-06,1.847626758544329562e-05
6.850000000000000000e+02,1.358768015635725135e-05,1.437267552806265059e-05,8.308405538670626811e-06,5.803966243944636005e-06,1.199683148189745197e-05
6.860000000000000000e+02,1.352083043548724106e-05,8.844134285257432282e-06,6.077873810572675950e-06,9.460234994707050760e-06,1.359062292305424080e-05
6.870000000000000000e+02,1.064587737942268575e-05,9.734718509513129447e-06,7.923033944590152089e-06,1.365078303761091405e-05,1.132638010559183783e-05
6.880000000000000000e+02,1.403955317413885240e-05,7.041667338003598786e-06,1.062592249845284442e-05,1.094822407432527456e-05,9.453758411437362952e-06
6.890000000000000000e+02,6.567447075500609799e-06,9.884125802828158669e-06,9.798531057203518913e-06,1.537429485143348984e-05,9.562906100324397585e-06
6.900000000000000000e+02,9.936667304977220283e-06,1.019395830381686352e-05,1.009131889784242730e-05,1.045849544045740487e-05,1.659731239278539050e-05
6.910000000000000000e+02,1.195445372637049530e-05,1.097413968509375337e-05,6.435806794047316259e-06,1.715334967866688487e-05,1.421698654047176547e-05
6.920000000000000000e+02,9.717230784800356957e-06,8.118826847147708747e-06,8.067998328864511848e-06,9.521630510045397955e-06,1.197992295398631057e-05
6.930000000000000000e+02,1.013663769677819460e-05,1.188880116054225056e-05,8.829634077001102810e-06,1.122914105045058619e-05,8.916182869023181468e-06
6.940000000000000000e+02,1.464931364680843728e-05,1.429156607057890938e-05,9.749284914151168380e-06,1.125912360122605094e-05,1.418649554396633761e-05
6.950000000000000000e+02,1.313035613204061036e-05,8.779195488806124104e-06,1.202696355284693652e-05,1.607080204280020297e-05,1.335874793140234829e-05
6.960000000000000000e+02,1.729808818173861340e-05,9.634175376804776647e-06,7.987809584775185101e-06,9.374096460512681972e-06,1.640486029752530328e-05
6.970000000000000000e+02,1.411745136703501657e-05,1.251614674713241726e-05,8.638486055145833120e-06,1.152962024053572065e-05,1.279471184789660043e-05
6.980000000000000000e+02,1.554052972552177891e-05,8.598047357200044871e-06,1.028393401825145048e-05,1.296572555364861046e-05,7.550769673292379025e-06
6.990000000000000000e+02,1.683773846916647443e-05,1.390554966940182879e-05,1.175546114384751206e-05,7.367564953897343116e-06,9.418635678493103569e-06
7.000000000000000000e+02,9.075673675362772030e-06,1.064704603059851706e-05,1.006382506707481639e-05,1.056548570366189210e-05,1.024245352332364689e-05
7.010000000000000000e+02,9.315046162972073773e-06,7.866314461146828307e-06,1.252875837398637060e-05,1.255526997523404020e-05,1.268267796161737238e-05
7.020000000000000000e+02,1.293211437169983213e-05,1.369786101690362301e-05,1.464522205119056508e-05,1.009374790905681607e-05,1.199902560411469921e-05
7.030000000000000000e+02,1.041336261220493498e-05,1.619124024720974830e-05,1.254871521461087269e-05,1.751496934854213094e-05,1.513714251211162320e-05
7.040000000000000000e+02,1.134125258117624213e-05,1.385356281635719000e-05,9.733901500497132986e-06,1.191960968438543489e-05,1.304453508910174975e-05
7.050000000000000000e+02,2.184009227879091242e-05,1.334988110435197939e-05,1.434846694448044246e-05,6.393449125008388023e-06,1.139168602204421177e-05
7.060000000000000000e+02,9.922818130281285676e-06,1.278202162091623961e-05,1.317096562303277096e-05,9.678949636326983352e-06,1.067310417701694547e-05
7.070000000000000000e+02,1.284195301831658753e-05,9.302567164692909785e-06,1.032800370526221201e-05,8.229428041794939475e-06,1.226241770901914663e-05
7.080000000000000000e+02,1.294768900361731312e-05,1.375169729112002415e-05,8.757504703527096979e-06,1.154461941677009662e-05,1.345620497350541456e-05
7.090000000000000000e+02,8.056218099294909507e-06,1.271724966078746633e-05,1.378176117461382688e-05,9.611613539850516474e-06,1.203933244686705706e-05
7.100000000000000000e+02,1.251332430662888129e-05,1.246385328579346918e-05,8.809508778795382966e-06,1.122602887582146991e-05,8.280739047239471518e-06
7.110000000000000000e+02,7.380225955366803703e-06,8.158634480781579157e-06,1.101350158150271596e-05,1.119212619826726041e-05,1.185562838057485635e-05
7.120000000000000000e+02,1.271544438929961274e-05,1.712237187645460068e-05,1.103399338353572290e-05,1.138032039837977294e-05,8.817236960778629395e-06
7.130000000000000000e+02,1.844120611882438254e-05,1.217216072679772054e-05,1.329970474617248044e-05,1.338859495836342006e-05,1.495662671535669119e-05
7.140000000000000000e+02,8.379311552397794571e-06,7.190948867030755309e-06,1.567721530826293730e-05,1.558441852622660662e-05,9.926826700756841149e-06
7.150000000000000000e+02,1.080672506947877309e-05,1.288540454580378025e-05,1.751971083086001357e-05,1.397240052625203788e-05,8.292394806375114058e-06
7.160000000000000000e+02,7.380389955291555282e-06,1.164587863500265996e-05,1.326642761190210962e-05,8.581310592337132448e-06,1.160202888095263063e-05
7.170000000000000000e+02,9.798452163978232932e-06,7.540305711928318999e-06,1.038177963497144418e-05,1.216024444727903386e-05,1.276876975642160517e-05
7.180000000000000000e+02,8.727765295590828032e-06,1.502900981653620960e-05,1.444254786808762958e-05,1.386915961187895618e-05,9.158365976924542906e-06
7.190000000000000000e+02,9.188059276410420750e-06,1.551688028456066348e-05,9.063061666814142825e-06,1.099003003568466141e-05,1.271476001873939055e-05
7.200000000000000000e+02,6.614637841906301219e-06,7.827704671004021009e-06,8.847826150182314109e-06,1.908338447664803539e-05,9.887186184553975465e-06
7.210000000000000000e+02,1.012736555228155311e-05,8.110726612997609664e-06,1.000253671501472041e-05,8.965761065127253460e-06,1.295692523828329001e-05
7.220000000000000000e+02,1.384361262424249617e-05,1.456309409852973857e-05,1.251833417004188931e-05,1.180364165265235243e-05,1.007907592320833601e-05
7.230000000000000000e+02,9.753318256144893894e-06,1.128913338876991190e-05,5.124073759965597219e-06,1.201584060939175913e-05,1.624576523084897417e-05
7.240000000000000000e+02,8.751206983625969826e-06,1.608573197386942155e-05,1.231861409667356355e-05,1.120688782263457028e-05,9.126488770050400490e-06
7.250000000000000000e+02,8.655911285404549460e-06,1.350687061929534138e-05,1.361496637775072571e-05,1.262930620493651901e-05,9.363018058317074122e-06
7.260000000000000000e+02,1.279840356982475669e-05,1.319490701401360155e-05,1.340263831728361055e-05,1.152010033167449876e-05,1.603238682534868786e-05
7.270000000000000000e+02,9.014869958967608454e-06,1.291403710013128148e-05,1.049209702141951084e-05,1.207280618331640909e-05,1.026340519327817447e-05
7.280000000000000000e+02,1.083310169769369224e-05,1.414134639621256184e-05,1.140084301887167584e-05,1.681624550808891172e-05,1.092815518632939131e-05
7.290000000000000000e+02,8.288494713237781752e-06,1.105447039284612742e-05,1.330332155968783070e-05,1.080729141456071574e-05,1.211319685001654989e-05
7.300000000000000000e+02,8.693202257714638392e-06,1.030348246411350033e-05,1.138709741754784233e-05,1.157943914487091774e-05,1.283322158129873714e-05
7.310000000000000000e+02,1.501635327239014828e-05,1.317242756893044486e-05,1.306350308649673053e-05,1.164697911071321812e-05,1.410440577220839486e-05
7.320000000000000000e+02,1.778956492082262031e-05,1.283173783861446537e-05,1.524981726630514345e-05,1.572887447232051983e-05,1.005487966798668253e-05
7.330000000000000000e+02,8.386108880431564216e-06,1.446304065622072699e-05,1.046449482722255908e-05,8.342910492231681019e-06,9.842674805193851739e-06
7.340000000000000000e+02,9.710277539598521912e-06,1.510754962641414068e-05,7.886434242210249579e-06,1.079353676680661067e-05,7.751376919995500714e-06
7.350000000000000000e+02,1.267963208917421980e-05,7.670754038846538947e-06,1.218234348876467976e-05,1.278334302978745285e-05,1.408307217032334080e-05
7.360000000000000000e+02,8.842291369548505031e-06,1.153978828172252946e-05,1.049249589868406218e-05,1.176534008517915453e-05,1.196685848703360477e-05
7.370000000000000000e+02,1.157641269122766658e-05,6.281843940469933329e-06,8.978182093777320461e-06,1.433860082544757830e-05,1.392771565444927973e-05
7.380000000000000000e+02,9.261099251922644271e-06,1.179159326503143035e-05,9.891471996259504351e-06,1.333658452506991665e-05,1.006885825538539336e-05
7.390000000000000000e+02,8.359949175806846711e-06,9.517258485081114827e-06,9.320355657704837427e-06,1.360827114338380994e-05,8.381754168285127093e-06
7.400000000000000000e+02,2.058956527339894649e-05,1.114925011358458562e-05,1.042269502027348693e-05,9.909300138888355036e-06,8.956702732043630988e-06
7.410000000000000000e+02,9.291559265323101613e-06,1.312101582484626050e-05,1.171572091973605012e-05,1.248411616050493222e-05,6.950634257485432954e-06
7.420000000000000000e+02,1.389245271588013253e-05,1.943929830205970433e-05,8.343632671881096030e-06,1.018723973478241618e-05,1.544284625587533100e-05
7.430000000000000000e+02,9.867838540511542078e-06,1.257366540674542676e-05,9.659947062035101339e-06,1.103245992273294007e-05,8.816266677147410746e-06
7.440000000000000000e+02,1.226233378082142167e-05,1.501777569368201171e-05,1.201680713858177540e-05,9.557052345954275552e-06,4.436923266792902609e-06
7.450000000000000000e+02,9.435366968180147751e-06,1.235007961508660657e-05,1.133899729854892513e-05,8.589654229007592789e-06,1.049980565803743104e-05
7.460000000000000000e+02,7.468058567328128561e-06,9.474797898589848444e-06,9.671500878938310564e-06,1.757622600417896308e-05,1.693876406916317023e-05
7.470000000000000000e+02,1.845697573332749641e-05,1.675252660271464578e-05,1.527953941726778453e-05,1.442929400230497095e-05,1.355621534748774337e-05
7.480000000000000000e+02,1.377409370018067847e-05,1.044615620582334259e-05,8.663583928147922109e-06,1.715732893703414419e-05,1.704907958433032888e-05
7.490000000000000000e+02,1.165998945340529502e-05,1.118974363933933347e-05,1.621253552908097362e-05,1.189120143807453900e-05,8.128305353904963226e-06


==> figs/sim/train_loss_edge_07_mal_0_out_max_alpha_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.008677600508981342e+01,9.648060418658687354e+00,9.844636970650157082e+00,9.822209991032838872e+00,9.542170456152225810e+00
1.000000000000000000e+00,9.338032991935904192e+00,8.948635633480282792e+00,9.036905440962677005e+00,9.012055013041468499e+00,8.474965433677777327e+00
2.000000000000000000e+00,8.847928796848695043e+00,8.548941658515154529e+00,8.524290186469100306e+00,8.601689221216702208e+00,8.024866445657028891e+00
3.000000000000000000e+00,8.473329311415159992e+00,8.179157700174341628e+00,8.135950315746356409e+00,8.282010158349887519e+00,7.679872603006445253e+00
4.000000000000000000e+00,8.033092460067038587e+00,7.834670017803622599e+00,7.730295224069209326e+00,7.833896965762096265e+00,7.399088348858001041e+00
5.000000000000000000e+00,7.582879467795303086e+00,7.391001771311305646e+00,7.240969814883003508e+00,7.439014198368873565e+00,7.102607163759342868e+00
6.000000000000000000e+00,7.216602883266872936e+00,6.969776636965217875e+00,6.803030177382467514e+00,7.079540403265673909e+00,6.676221930439918850e+00
7.000000000000000000e+00,6.775991641012575784e+00,6.612231942430167209e+00,6.445008317526720987e+00,6.800752283265135034e+00,6.314596448969279407e+00
8.000000000000000000e+00,6.449863076680072638e+00,6.312690595955755768e+00,6.117985258279431626e+00,6.470152571430565658e+00,6.012467877732863286e+00
9.000000000000000000e+00,6.063451759313804423e+00,5.986997619691880601e+00,5.837830888952047381e+00,6.095896230708175878e+00,5.749664705638998896e+00
1.000000000000000000e+01,5.701410203475246519e+00,5.536168621916017329e+00,5.534295216302334453e+00,5.731721676254024622e+00,5.537718755196032738e+00
1.100000000000000000e+01,5.407220313040747683e+00,5.233312793297713483e+00,5.261611002399771309e+00,5.463881811469924799e+00,5.370518355048561787e+00
1.200000000000000000e+01,5.144933919442475911e+00,4.855127782573221751e+00,5.024842791420627286e+00,5.014013616026962161e+00,5.160166767095705431e+00
1.300000000000000000e+01,4.766159374972423812e+00,4.533420355744930852e+00,4.743534159360706326e+00,4.630523097958252343e+00,4.922782742477293638e+00
1.400000000000000000e+01,4.444360779755801794e+00,4.242929414765542973e+00,4.420811485163022247e+00,4.363068992481935915e+00,4.788410649814515807e+00
1.500000000000000000e+01,4.151489645402484108e+00,3.906108201935755364e+00,4.102785122873266133e+00,4.131278284255380129e+00,4.639520649975041877e+00
1.600000000000000000e+01,3.796131395707556866e+00,3.546626771471029116e+00,3.895582898996093668e+00,3.864388406464244419e+00,4.333904639816509530e+00
1.700000000000000000e+01,3.530195336788942484e+00,3.213684027236356044e+00,3.660864519111308724e+00,3.623230385946336618e+00,4.099894345179682986e+00
1.800000000000000000e+01,3.160915466216819958e+00,2.969876585494571231e+00,3.396092934128123186e+00,3.324154344363476454e+00,3.887003393941406593e+00
1.900000000000000000e+01,2.894162590526789813e+00,2.695652312600438805e+00,3.138283319050273690e+00,3.126596277879772678e+00,3.647769308075170080e+00
2.000000000000000000e+01,2.677104657930771570e+00,2.436110448919137639e+00,2.899381130403059004e+00,2.877022614791020061e+00,3.543830796760925494e+00
2.100000000000000000e+01,2.425927327367243258e+00,2.195236509485804177e+00,2.623683206939523949e+00,2.674061249374964699e+00,3.360009500466765164e+00
2.200000000000000000e+01,2.145639726784075219e+00,1.949309889488073377e+00,2.344196041699303734e+00,2.453299121738894861e+00,3.170989705747337073e+00
2.300000000000000000e+01,1.932525679772869820e+00,1.751946826453576911e+00,2.177047608475617402e+00,2.248203233003896795e+00,2.987343077003199010e+00
2.400000000000000000e+01,1.764983671943878729e+00,1.593038846648925588e+00,2.006652392333087231e+00,2.068813852439300049e+00,2.752447230828908076e+00
2.500000000000000000e+01,1.602356365611874889e+00,1.391205190848447071e+00,1.852725528271364830e+00,1.875140904016672216e+00,2.632622821413973746e+00
2.600000000000000000e+01,1.391080613596609838e+00,1.202568629778868914e+00,1.731466603332003640e+00,1.757705689509609037e+00,2.487695542196064480e+00
2.700000000000000000e+01,1.230175079855461151e+00,1.031782915230385012e+00,1.591923509938050874e+00,1.608094325309732397e+00,2.338385041147387433e+00
2.800000000000000000e+01,1.087809117508162338e+00,8.716444041322873870e-01,1.450462178886730902e+00,1.446461349731960500e+00,2.218609614441690248e+00
2.900000000000000000e+01,9.679850315040497977e-01,7.984653825275737082e-01,1.339299909516929121e+00,1.328644365609490618e+00,2.095146081183774545e+00
3.000000000000000000e+01,8.780567166134131130e-01,6.971807502657586531e-01,1.244030639245824466e+00,1.208530109960453292e+00,2.014241276387636059e+00
3.100000000000000000e+01,7.645333377610565861e-01,6.123828507239787999e-01,1.147631347538694335e+00,1.048492213039786680e+00,1.901945361497955567e+00
3.200000000000000000e+01,6.678153148136669603e-01,5.355726513265285371e-01,1.047204583453952509e+00,9.299740602744681617e-01,1.818952283447244689e+00
3.300000000000000000e+01,5.586873549872547473e-01,4.602304951659644816e-01,9.354294082348278971e-01,8.422969762058993837e-01,1.655623344548750930e+00
3.400000000000000000e+01,4.650850361842215897e-01,3.968414595700179293e-01,8.529222564544745033e-01,7.732620793355055033e-01,1.503213267996691194e+00
3.500000000000000000e+01,3.980447320802112943e-01,3.419736110723445854e-01,7.380626508242632555e-01,6.917929146005578067e-01,1.405441024141772965e+00
3.600000000000000000e+01,3.489813639659978817e-01,2.896204391633468989e-01,6.940928262827256168e-01,6.335329687851288805e-01,1.282719455715096046e+00
3.700000000000000000e+01,2.946305895337668623e-01,2.502782712795521558e-01,6.096137569748920626e-01,5.831891900636083648e-01,1.239707485884675275e+00
3.800000000000000000e+01,2.418428028204112623e-01,2.029478758495197876e-01,5.440711675693494787e-01,5.320927073475951730e-01,1.145599759170490950e+00
3.900000000000000000e+01,1.999001364657548852e-01,1.762937562643001055e-01,4.821325782971909168e-01,4.864484114208074139e-01,9.972779330479758508e-01
4.000000000000000000e+01,1.554485491395304342e-01,1.481277585911754402e-01,4.062990704224441751e-01,4.215473704643851738e-01,9.616689403561787808e-01
4.100000000000000000e+01,1.292588755627165353e-01,1.294954945678015168e-01,3.765597816545663834e-01,3.793628463728373479e-01,9.238087732123125839e-01
4.200000000000000000e+01,1.118837178163180068e-01,1.122660498752267033e-01,3.607114748957589434e-01,3.522048112161065836e-01,8.583370429464006746e-01
4.300000000000000000e+01,8.718559005748405255e-02,9.774890116249446148e-02,3.363888410258636386e-01,3.183972124430273221e-01,7.839201792775414290e-01
4.400000000000000000e+01,7.109419409052497585e-02,8.249698846312314426e-02,3.257615017506041433e-01,2.750757834698228654e-01,7.267899424775804418e-01
4.500000000000000000e+01,5.884210793854238730e-02,7.058301318310777894e-02,2.884642722197923170e-01,2.551239634473839724e-01,6.566713613851971054e-01
4.600000000000000000e+01,5.145797541510488404e-02,6.093534034179293180e-02,2.764838824172541898e-01,2.273171908450059009e-01,6.190203876324784638e-01
4.700000000000000000e+01,4.451625511585310946e-02,5.236218324540453661e-02,2.585498185233808810e-01,1.944630818578922948e-01,5.774558955787045811e-01
4.800000000000000000e+01,3.462722275480922818e-02,4.562093770677566607e-02,2.308047444581200480e-01,1.736463769284510850e-01,5.368083067991074042e-01
4.900000000000000000e+01,2.781242215808832352e-02,3.476858808915472832e-02,2.121712707091875094e-01,1.599715840741501305e-01,5.186867819755912601e-01
5.000000000000000000e+01,2.301154058592624896e-02,2.944417769878038271e-02,1.900576364323915968e-01,1.520664911890895477e-01,4.880098940263308815e-01
5.100000000000000000e+01,1.858431749842359704e-02,2.501843142722814939e-02,1.739709381984684278e-01,1.292338168989758396e-01,4.631305440971545950e-01
5.200000000000000000e+01,1.421057864580066443e-02,2.136878359773763947e-02,1.598259366038350393e-01,1.209449924173550128e-01,4.151859676189931792e-01
5.300000000000000000e+01,1.173505756316495230e-02,1.822200651559591211e-02,1.466400465499878569e-01,1.087443802829777262e-01,3.957780725294106627e-01
5.400000000000000000e+01,9.992400301343851154e-03,1.507206221369694621e-02,1.413711250110234463e-01,9.846964411061853717e-02,3.738714174592607797e-01
5.500000000000000000e+01,8.324959487552630044e-03,1.294657684817579479e-02,1.285500299434066962e-01,8.375277220513421828e-02,3.410666965450427357e-01
5.600000000000000000e+01,6.998983607365172332e-03,1.103342650464611552e-02,1.164291675079646149e-01,7.804542640440292889e-02,3.122529211870226362e-01
5.700000000000000000e+01,5.504409445915570132e-03,9.136825573767493047e-03,1.090284313487235313e-01,7.201629513435325869e-02,3.008579256857580875e-01
5.800000000000000000e+01,4.290489690216392482e-03,7.839748409671720708e-03,9.456057334080791854e-02,6.491605802130662184e-02,2.863968710876565460e-01
5.900000000000000000e+01,3.586912722460922076e-03,6.354807743840118484e-03,8.250535368397904357e-02,5.941433642887583577e-02,2.764162846759320447e-01
6.000000000000000000e+01,2.971690016523753641e-03,5.401503208298463754e-03,7.548319408430836930e-02,5.642560342019520281e-02,2.566529167732199967e-01
6.100000000000000000e+01,2.423467950727564713e-03,4.584333126891992904e-03,7.048147526054271417e-02,5.027339854248902284e-02,2.381620105388029263e-01
6.200000000000000000e+01,1.926313906930210429e-03,3.705792724651435499e-03,6.718350533837580407e-02,4.502052413109125517e-02,2.151611086984838161e-01
6.300000000000000000e+01,1.555337440398596449e-03,2.899131638940732891e-03,5.832011976248163698e-02,4.051928889402722778e-02,2.013605260651000206e-01
6.400000000000000000e+01,1.329291012885036594e-03,2.455486362558656488e-03,5.105445548879539164e-02,3.714836625872930398e-02,1.798839930198649073e-01
6.500000000000000000e+01,1.107303479831567294e-03,2.007641219802458465e-03,4.771105881651904745e-02,3.347980274229245268e-02,1.622482933076673239e-01
6.600000000000000000e+01,8.332418527310370138e-04,1.671222862827836941e-03,4.293611289424825728e-02,2.987307986503751067e-02,1.478634396489972858e-01
6.700000000000000000e+01,5.957779896633708105e-04,1.492711830998527667e-03,3.566507327386014836e-02,2.702253674933918770e-02,1.347217734981021042e-01
6.800000000000000000e+01,5.068776235682692644e-04,1.329381381590444278e-03,3.214522594186419724e-02,2.484019358182742998e-02,1.261751053027906355e-01
6.900000000000000000e+01,4.092777039966799535e-04,1.162809153358423941e-03,2.899547889355791330e-02,2.291610973900293224e-02,1.149564093113482066e-01
7.000000000000000000e+01,3.439052954700150266e-04,1.032766968885656667e-03,2.634806594450811446e-02,2.052070598290611780e-02,1.064852922215098197e-01
7.100000000000000000e+01,2.726407937261310366e-04,9.032453714261645672e-04,2.227279697399464631e-02,2.004360735992105624e-02,1.002402103396617949e-01
7.200000000000000000e+01,2.215021118285864787e-04,7.599552405151976942e-04,2.094178663509638216e-02,1.766739366443947912e-02,9.348119943736077353e-02
7.300000000000000000e+01,2.016880515072205782e-04,6.334936080000241887e-04,1.896263450854163146e-02,1.518602755186426734e-02,8.955786337420046372e-02
7.400000000000000000e+01,1.707754450176457439e-04,4.939093851867859541e-04,1.759861224458991735e-02,1.349734276145830858e-02,8.007696527798613406e-02
7.500000000000000000e+01,1.282437065367458828e-04,4.057133408733593072e-04,1.534125032265798438e-02,1.217244691979013638e-02,7.033316804155442803e-02
7.600000000000000000e+01,1.219060125190463140e-04,3.404258018365746707e-04,1.397908707192019317e-02,1.081993976324568951e-02,6.605770951880995945e-02
7.700000000000000000e+01,9.244663600149749527e-05,2.744637649074732622e-04,1.306347628163984087e-02,9.963358717457460045e-03,5.815558314301005893e-02
7.800000000000000000e+01,7.492020130384080545e-05,2.332268207582144370e-04,1.229414731365252589e-02,9.176906007219765016e-03,5.255814346844056573e-02
7.900000000000000000e+01,6.875782173165756461e-05,2.006044898028580548e-04,1.101115458692158988e-02,8.500874117562395860e-03,4.881491053806663594e-02
8.000000000000000000e+01,6.412001752542639821e-05,1.667537938903063122e-04,1.077049674614483088e-02,7.484903316157143216e-03,4.694153830187486331e-02
8.100000000000000000e+01,3.976390944182561782e-05,1.595405632458524181e-04,1.036976931158428705e-02,7.093573977817402287e-03,4.181528595047345753e-02
8.200000000000000000e+01,3.193523182021262841e-05,1.321041479688256359e-04,9.828839901316999139e-03,6.482536518848336371e-03,3.627741424120134450e-02
8.300000000000000000e+01,3.533937349275984019e-05,1.172024228888179920e-04,9.161981155011655886e-03,5.985000186405242673e-03,3.479955623458330649e-02
8.400000000000000000e+01,2.318769119524777267e-05,8.501107717329148272e-05,8.330281616819923407e-03,5.370862800885278787e-03,3.293502897557654130e-02
8.500000000000000000e+01,2.992757825892589096e-05,7.875792806522063927e-05,7.632877209921118400e-03,4.622893393746774215e-03,3.103380412736989058e-02
8.600000000000000000e+01,2.144607483267613190e-05,6.506839230890903991e-05,6.629645324880972801e-03,4.323737797918059123e-03,2.809788208848262858e-02
8.700000000000000000e+01,1.641462756352130015e-05,5.631447278886536623e-05,6.387235220626341636e-03,3.863602255159803711e-03,2.602628773600912382e-02
8.800000000000000000e+01,1.640387620005512304e-05,5.058189576789828834e-05,5.637700275556323248e-03,3.271158967704912435e-03,2.518494725126307898e-02
8.900000000000000000e+01,1.936327028395634642e-05,4.477241765354911252e-05,5.235936038362254408e-03,2.977679329157378874e-03,2.333583467934385869e-02
9.000000000000000000e+01,1.694628776516271529e-05,3.865771953548424733e-05,4.889162182371786791e-03,2.757074211754417803e-03,2.100013622173058092e-02
9.100000000000000000e+01,1.826553364925320722e-05,3.097915014116381371e-05,4.462046890816750988e-03,2.284351452985333708e-03,1.828570019746000863e-02
9.200000000000000000e+01,7.335841285538435841e-06,3.023180010530701622e-05,3.911611145418936175e-03,2.063468793535916390e-03,1.595230853922580128e-02
9.300000000000000000e+01,9.539123476343114305e-06,3.153388171894810910e-05,3.551947074732497711e-03,1.860961741661615321e-03,1.440653973304684143e-02
9.400000000000000000e+01,1.004193254328100693e-05,2.197497622125066385e-05,3.276980660749551078e-03,1.704445176455959832e-03,1.338849825439580865e-02
9.500000000000000000e+01,7.067098316104747369e-06,2.034755759927620034e-05,2.977673385802792616e-03,1.555755231463340493e-03,1.219389641467405472e-02
9.600000000000000000e+01,1.122168972300663370e-05,2.581539138279964618e-05,2.775887228246731731e-03,1.413050445529639987e-03,1.104843782181919032e-02
9.700000000000000000e+01,1.078832416523400894e-05,1.672889267578803185e-05,2.514126600232757802e-03,1.306443730455297825e-03,9.776897602545520094e-03
9.800000000000000000e+01,1.333020342120239121e-05,1.642741928342683622e-05,2.262072474159992908e-03,1.246135826957206483e-03,8.610327558960295669e-03
9.900000000000000000e+01,7.007124399383002356e-06,1.985953534622275640e-05,2.060230080958902477e-03,1.044791950740586728e-03,7.646841154580696909e-03
1.000000000000000000e+02,1.149115308507475675e-05,1.819650890011459410e-05,1.865523211514563684e-03,8.776929933719257448e-04,6.996360946072366360e-03
1.010000000000000000e+02,1.760964092412109494e-05,1.079794725289406898e-05,1.742803364390921317e-03,8.218719767235649343e-04,6.629062243374006513e-03
1.020000000000000000e+02,1.250375585726271055e-05,1.009347497560320051e-05,1.487054419591959942e-03,7.803331287767889535e-04,6.121967369640102241e-03
1.030000000000000000e+02,1.221946723484190755e-05,7.722255490949514467e-06,1.456826008807698969e-03,7.442618450824722842e-04,5.811688727619279682e-03
1.040000000000000000e+02,1.484701329534932057e-05,1.469670020259883358e-05,1.348372396972830067e-03,6.663332693765955383e-04,5.306998143618346653e-03
1.050000000000000000e+02,1.074149118096556776e-05,1.328239341635839565e-05,1.227088533373277279e-03,6.231316897418182066e-04,4.828547449456932483e-03
1.060000000000000000e+02,1.205828022610155870e-05,8.410455202167987920e-06,1.093932900169902744e-03,5.826144628119367397e-04,4.351055377117107881e-03
1.070000000000000000e+02,1.422280561425015577e-05,1.356204380054126801e-05,9.718160717445689656e-04,5.186322475896343320e-04,4.014437322306552147e-03
1.080000000000000000e+02,8.516274169090287671e-06,1.531937121790338807e-05,8.741933585422190234e-04,4.548209652166512740e-04,3.660648248504871916e-03
1.090000000000000000e+02,8.348596057916601865e-06,1.227110856971691533e-05,7.943892636619320768e-04,4.152503676488894513e-04,3.485947354413099220e-03
1.100000000000000000e+02,1.346150622127950669e-05,1.020567787102244495e-05,7.316175229356014498e-04,3.841292693971265493e-04,3.144881366705098991e-03
1.110000000000000000e+02,1.299164353973925046e-05,1.144398232888477196e-05,6.344645621463307350e-04,3.354523929284258799e-04,2.912570356137123007e-03
1.120000000000000000e+02,6.529447635794660698e-06,8.260001234772218481e-06,5.787770029592742560e-04,3.099993936748202117e-04,2.755127482179098308e-03
1.130000000000000000e+02,5.155879448048850122e-06,8.281926973774389467e-06,4.990710437251522080e-04,2.858922533869323601e-04,2.616486007417817561e-03
1.140000000000000000e+02,1.100785051955099902e-05,1.387167734479000103e-05,4.554547021706767396e-04,2.610958900877147215e-04,2.394031174869470924e-03
1.150000000000000000e+02,1.021441487147889404e-05,1.466111766801336813e-05,4.037810120304241579e-04,2.361246145740070190e-04,2.219056743141933907e-03
1.160000000000000000e+02,1.063963985548088687e-05,1.207158014304710036e-05,3.974452482120582886e-04,2.353360589849584628e-04,2.034226903911751094e-03
1.170000000000000000e+02,1.438229141725866356e-05,1.777105501765685602e-05,3.336058600875713154e-04,2.137691908988825773e-04,1.878858437369790302e-03
1.180000000000000000e+02,9.945235329156254522e-06,9.788538790522771649e-06,2.932654361307296398e-04,1.985222869300695692e-04,1.686876118377256262e-03
1.190000000000000000e+02,9.355043054992684404e-06,1.450053948470753085e-05,2.651267070150620242e-04,1.778253702389154256e-04,1.653245580666040659e-03
1.200000000000000000e+02,1.373750843769450114e-05,1.031658730843432181e-05,2.409031967972596888e-04,1.710885927358463121e-04,1.476777028299514072e-03
1.210000000000000000e+02,1.430737699870121560e-05,1.056209224481463593e-05,2.017485365910509643e-04,1.636497356511945611e-04,1.301373151326834510e-03
1.220000000000000000e+02,1.358885578794932769e-05,9.976478083317807943e-06,2.035323998776927823e-04,1.430742920179861599e-04,1.163973541226326347e-03
1.230000000000000000e+02,1.025015458067102259e-05,1.624454614324033486e-05,1.711490933661297120e-04,1.304507240752483810e-04,1.049850436541266419e-03
1.240000000000000000e+02,1.124222242132599803e-05,1.031578398380528228e-05,1.565295460828064478e-04,1.151263070638952613e-04,9.853110867159564634e-04
1.250000000000000000e+02,1.227948837090320211e-05,7.110580815150591150e-06,1.313393382821326227e-04,1.121059878412822286e-04,9.020508478535527175e-04
1.260000000000000000e+02,1.229531099811165262e-05,9.581654533796779560e-06,1.212105034640309498e-04,1.033867373139152335e-04,8.432852317071803938e-04
1.270000000000000000e+02,1.044153725882068784e-05,8.505394844871005944e-06,1.084088229273971749e-04,1.031792698529265806e-04,7.931851645145426843e-04
1.280000000000000000e+02,7.942022064000298087e-06,1.632354366398747203e-05,1.031947620767637019e-04,8.280125634496648956e-05,7.447425318571898600e-04
1.290000000000000000e+02,7.787565685535291493e-06,1.293633112764425164e-05,9.784212327101915463e-05,8.166673281562175646e-05,7.273221847939881357e-04
1.300000000000000000e+02,8.790406170078313153e-06,1.455082438839294667e-05,9.548496971811815115e-05,6.940316689019176977e-05,6.603653950333354672e-04
1.310000000000000000e+02,1.025003592325379742e-05,1.105561420366996117e-05,8.418728918380136150e-05,7.747229106447317548e-05,5.872068656076478987e-04
1.320000000000000000e+02,9.628745806233851567e-06,1.171355513251981506e-05,7.726798740792517606e-05,6.173158887767815628e-05,5.411694819723589234e-04
1.330000000000000000e+02,1.108608261202181922e-05,6.384740493303731057e-06,7.881009644850056617e-05,6.120326565473011016e-05,4.848865288260562068e-04
1.340000000000000000e+02,6.980096592834605929e-06,1.102003311004295938e-05,7.486740802120639415e-05,5.775043771605314902e-05,4.606210559097156931e-04
1.350000000000000000e+02,9.083926153063970332e-06,8.109599363592678856e-06,6.899188315812043726e-05,5.323939384671572128e-05,4.169257873385401325e-04
1.360000000000000000e+02,1.269600483699839799e-05,1.159776160752912233e-05,6.441367273812836913e-05,4.219087409629285190e-05,3.679838784099720428e-04
1.370000000000000000e+02,9.494691946110300762e-06,8.033927522910211394e-06,5.665157648804264312e-05,3.848635221348484237e-05,3.520442887650077068e-04
1.380000000000000000e+02,1.301500182582238097e-05,1.390346416618726266e-05,5.412858680864385263e-05,3.082948039345723146e-05,3.234571862961166389e-04
1.390000000000000000e+02,1.283775409011145285e-05,1.233596855521046365e-05,5.300126812191052750e-05,3.564480990825291684e-05,3.188669892459916611e-04
1.400000000000000000e+02,8.618281470140765066e-06,1.021697867131798887e-05,3.926631287598514319e-05,3.130369520654152637e-05,2.810041881028402244e-04
1.410000000000000000e+02,9.296808928249689075e-06,1.801488212593849170e-05,4.538439474255362427e-05,3.395596657873589663e-05,2.653010024822322066e-04
1.420000000000000000e+02,1.141205327714889251e-05,1.095227158531830725e-05,4.055927703960904296e-05,2.853937868341205331e-05,2.462081588218145711e-04
1.430000000000000000e+02,1.065840687664021402e-05,1.199437118104551558e-05,3.864038694767479853e-05,2.666548230134679898e-05,2.339090229721563219e-04
1.440000000000000000e+02,7.901934575893498902e-06,1.088431895546193573e-05,3.281529393328597166e-05,2.969602337632437639e-05,2.226240563458770083e-04
1.450000000000000000e+02,9.006777549558364626e-06,1.154090785393524499e-05,3.470597196764124703e-05,2.690059691146107212e-05,2.165643998699451345e-04
1.460000000000000000e+02,1.464239663750976916e-05,1.098377156460994541e-05,2.992873558738118334e-05,2.481017090405490677e-05,1.909931573723655518e-04
1.470000000000000000e+02,1.630918616657428544e-05,1.322250084567766493e-05,2.701417851957987892e-05,2.448505905339182220e-05,1.674151813094715280e-04
1.480000000000000000e+02,1.676780090020812963e-05,8.560200379092997025e-06,2.616871861793601539e-05,2.031870295093884948e-05,1.537522029422255798e-04
1.490000000000000000e+02,6.711727255193089547e-06,1.089483519289835556e-05,2.636017725887729313e-05,1.724902485844559408e-05,1.477979459383327310e-04
1.500000000000000000e+02,1.982682888246323216e-05,1.329436740182821097e-05,1.619344945802403402e-05,2.409838620565096790e-05,1.405021803568828886e-04
1.510000000000000000e+02,1.316217204627712078e-05,8.155049492031274383e-06,1.898290639235078459e-05,1.627421317262900402e-05,1.334904771110867472e-04
1.520000000000000000e+02,1.257967994905406783e-05,1.200955840907624861e-05,1.264249339849587983e-05,2.199299302541035672e-05,1.140412838483984004e-04
1.530000000000000000e+02,8.200920686318724506e-06,1.341006768240671221e-05,1.820979642286335576e-05,2.154580241431336418e-05,9.761695142895820965e-05
1.540000000000000000e+02,1.129365689489514324e-05,1.048418061577738314e-05,1.514935348323476205e-05,1.998758739185646505e-05,9.681783907899976782e-05
1.550000000000000000e+02,9.984587191702587461e-06,1.047995869096762789e-05,1.567854790751610494e-05,2.527341124203275058e-05,8.623400170393313857e-05
1.560000000000000000e+02,9.159495991672983450e-06,8.442012297660284048e-06,1.764344099042247649e-05,2.159022800585219670e-05,8.102364409201534556e-05
1.570000000000000000e+02,1.041298815052105198e-05,1.530508472169511691e-05,1.997834805067544295e-05,1.995802827547965563e-05,7.275646977378258384e-05
1.580000000000000000e+02,9.912810911005820458e-06,9.116512723061909185e-06,1.205581807928179927e-05,1.895899055714966863e-05,6.593641723995347093e-05
1.590000000000000000e+02,1.550725480348180696e-05,1.384341183507942219e-05,1.501075489496184190e-05,1.789313904376754749e-05,5.464658949061451665e-05
1.600000000000000000e+02,1.126164099907178695e-05,1.186575427714053887e-05,1.206164747347138189e-05,1.566281047582496200e-05,5.308741875231781648e-05
1.610000000000000000e+02,1.381842112979647652e-05,1.291029048644531940e-05,1.328460767613393045e-05,2.175080333011170097e-05,4.813510260937015062e-05
1.620000000000000000e+02,1.260075211828581843e-05,1.202873857575337269e-05,1.328855561544273201e-05,1.590059410694344422e-05,3.785475340112309794e-05
1.630000000000000000e+02,1.190796983652209207e-05,1.059941102010686365e-05,1.203328778498491403e-05,1.724937554836714071e-05,3.525146606142559591e-05
1.640000000000000000e+02,8.876117320810728017e-06,1.487865895899442847e-05,1.619226275972884821e-05,1.399383964972855665e-05,3.723469053673600371e-05
1.650000000000000000e+02,1.495082315539075779e-05,9.895905305534746788e-06,1.448779329238369940e-05,1.025365664242272601e-05,3.588544148180883298e-05
1.660000000000000000e+02,1.395943620041695254e-05,6.156598088780107503e-06,1.656866937982393040e-05,1.301489328175975402e-05,3.284432475347820457e-05
1.670000000000000000e+02,1.214774531332896146e-05,1.250485975523574211e-05,1.116261546951768935e-05,1.422993551858375838e-05,3.152218988045074610e-05
1.680000000000000000e+02,1.495795431938340414e-05,1.367367101778871330e-05,1.319215004280671621e-05,1.967697341809238054e-05,2.994348137708158220e-05
1.690000000000000000e+02,1.511278263566229185e-05,1.388870172736034192e-05,9.947031123114236095e-06,1.206626559013823652e-05,3.010443841056087422e-05
1.700000000000000000e+02,1.480784522855937979e-05,1.143715794382771378e-05,1.056616925143583074e-05,1.574554533689820346e-05,2.656010208523795768e-05
1.710000000000000000e+02,1.017615015774797627e-05,1.222139515477671523e-05,1.278362999246329679e-05,1.509280476974517171e-05,2.725914804591056395e-05
1.720000000000000000e+02,1.259161552713550236e-05,1.318988471021853570e-05,1.200365301967654119e-05,1.366463509244741914e-05,2.645783881816132777e-05
1.730000000000000000e+02,1.222419524704587701e-05,1.493316690015511483e-05,1.535978371292046063e-05,1.567281090908423380e-05,2.982490782499347404e-05
1.740000000000000000e+02,1.334227535565446487e-05,1.605410616900559972e-05,9.637959199060297522e-06,1.052034543957969248e-05,2.899617786700225963e-05
1.750000000000000000e+02,1.024182767528358795e-05,1.025591700043460008e-05,1.011852015142533645e-05,1.763182894498616093e-05,2.314211348342087859e-05
1.760000000000000000e+02,1.076152350698578175e-05,1.374989767077838820e-05,1.637862745518248175e-05,1.227997345598641488e-05,2.048899036199980372e-05
1.770000000000000000e+02,1.867934044197383514e-05,1.544732494385137045e-05,1.059971962136252444e-05,1.250401008223711585e-05,3.138117773393567234e-05
1.780000000000000000e+02,8.783211007723501496e-06,8.202422945524645570e-06,1.169886934104802378e-05,1.373978475094350671e-05,2.297100040327126891e-05
1.790000000000000000e+02,1.278737362175874637e-05,1.154283549831269795e-05,1.600968464687824167e-05,1.304704301408055045e-05,2.064965838977084189e-05
1.800000000000000000e+02,6.921200341070132822e-06,1.067101687379778951e-05,1.520938906696134296e-05,8.688791015121211103e-06,2.241145135595257187e-05
1.810000000000000000e+02,1.465551556445454651e-05,1.051644236560456136e-05,1.453291541553269894e-05,1.728543158185935624e-05,1.667921399972627228e-05
1.820000000000000000e+02,1.327051115429522810e-05,1.061671330582214523e-05,1.067111979491386364e-05,1.046574261276411733e-05,1.848239171386989455e-05
1.830000000000000000e+02,1.244558549173824247e-05,1.345576581091023627e-05,1.798024331678416132e-05,1.338476402312771540e-05,1.800116086025926876e-05
1.840000000000000000e+02,7.999693620086567591e-06,9.271318314962861962e-06,1.158232436127004661e-05,8.513834578227630345e-06,2.039299667722094256e-05
1.850000000000000000e+02,7.709475053463421546e-06,1.371243455206005990e-05,8.541586779320375911e-06,1.028338689579300080e-05,1.668037561364243970e-05
1.860000000000000000e+02,1.443756845775912012e-05,1.405763976269902571e-05,1.232079055069057461e-05,8.888928280881280841e-06,1.356118674100681432e-05
1.870000000000000000e+02,7.322316633029402055e-06,6.418420207210395745e-06,1.562413883415825211e-05,9.747473286636498813e-06,1.351197262655645659e-05
1.880000000000000000e+02,8.642098318967228465e-06,1.372872101723654481e-05,8.854350710185698858e-06,1.016798732311752218e-05,1.253910191967300136e-05
1.890000000000000000e+02,7.100517317781829263e-06,6.030475886542596697e-06,1.322254237667852550e-05,8.858002353284710750e-06,1.039169794081473697e-05
1.900000000000000000e+02,9.394296506592958451e-06,6.448990742979887614e-06,8.943658858950875867e-06,8.797967579243781699e-06,1.583771321000959631e-05
1.910000000000000000e+02,8.632577615852454755e-06,8.536981138340671293e-06,1.197948645292878922e-05,8.940087740993973853e-06,1.552055338616131763e-05
1.920000000000000000e+02,8.535817372257170632e-06,9.715110013575056769e-06,6.728569177161247694e-06,1.769587295286090267e-05,1.460449364643068293e-05
1.930000000000000000e+02,9.159445399697929702e-06,1.310304854407196018e-05,8.541947604134847438e-06,1.155416504405870626e-05,1.410082126607203890e-05
1.940000000000000000e+02,1.211182073612704357e-05,9.449827432450597087e-06,1.089139889876022949e-05,8.170266951101901043e-06,1.417307699003167443e-05
1.950000000000000000e+02,1.078663022935355542e-05,1.137432208841993031e-05,9.148632306166248895e-06,1.395393255509969066e-05,1.632045258148639988e-05
1.960000000000000000e+02,7.041582097522258721e-06,1.081228478017060013e-05,9.485165237022030738e-06,1.245885867251494972e-05,1.435685799711095001e-05
1.970000000000000000e+02,1.046640673652010634e-05,8.684951870119306250e-06,8.125656668744873912e-06,1.112214632914554358e-05,1.296922452143078885e-05
1.980000000000000000e+02,5.000149015055299628e-06,7.525943070740837015e-06,1.952223817569542774e-05,1.567095766141779478e-05,1.306915777210537755e-05
1.990000000000000000e+02,9.353182758631284344e-06,1.059078649434663788e-05,1.208701300647874177e-05,1.076473562588997623e-05,1.009967315634963114e-05
2.000000000000000000e+02,1.019729873008579091e-05,9.920906200888701676e-06,1.777342866904341179e-05,1.522035665668663995e-05,1.140554851297714833e-05
2.010000000000000000e+02,9.003220308168025099e-06,1.148412219487138231e-05,8.925384679225878415e-06,8.058017152201557565e-06,2.085473960455885845e-05
2.020000000000000000e+02,1.423247332710264601e-05,9.126109324797404554e-06,1.029274956476644576e-05,9.669438800430363301e-06,1.871182249923997176e-05
2.030000000000000000e+02,8.663183921453487812e-06,1.080134085384987230e-05,1.297175975989439678e-05,1.109218696893066181e-05,1.069230049943747929e-05
2.040000000000000000e+02,1.502794300578536024e-05,9.693824100875936267e-06,2.219269915115784642e-05,1.286836607206076621e-05,1.207439353978490004e-05
2.050000000000000000e+02,1.245572237396075366e-05,1.231727703310259159e-05,8.764920260473374469e-06,1.332441397849937204e-05,1.478348939765172787e-05
2.060000000000000000e+02,1.033148420459539807e-05,9.062358856559704634e-06,1.264904224940188726e-05,1.140150773570880460e-05,1.421972071202759480e-05
2.070000000000000000e+02,1.444662850458300341e-05,1.097137421324223538e-05,1.220045327099406052e-05,1.161024347373640353e-05,1.814403073108206144e-05
2.080000000000000000e+02,8.379370247335593547e-06,9.007798951632395301e-06,1.207314101536738349e-05,8.855615342362455067e-06,1.206664822006597859e-05
2.090000000000000000e+02,1.110857001329623728e-05,1.084928255279393738e-05,1.212335591016522329e-05,1.424399240035345571e-05,1.359136426348772630e-05
2.100000000000000000e+02,1.134668079072476132e-05,9.183766947584715012e-06,1.119145379846475663e-05,1.513638794592431225e-05,8.791519188089402803e-06
2.110000000000000000e+02,2.031307377325930474e-05,1.133251242080302035e-05,1.261667124019538733e-05,1.294579573019039032e-05,7.808144391829863196e-06
2.120000000000000000e+02,1.332025873168607433e-05,1.287347621203860371e-05,1.724510378842136760e-05,1.238170423134565823e-05,1.103574775029869670e-05
2.130000000000000000e+02,1.518628858032666784e-05,7.171410333461913922e-06,6.642020753511168607e-06,1.096517049392620180e-05,1.756994164414660275e-05
2.140000000000000000e+02,1.505038459881369306e-05,9.000235527967248572e-06,1.786787218127638965e-05,1.090541494386254584e-05,1.259670760167530545e-05
2.150000000000000000e+02,1.254689713425793940e-05,1.019079859287952416e-05,1.084995949907074930e-05,1.013460766030593874e-05,7.473057835216678768e-06
2.160000000000000000e+02,8.905507986933791642e-06,1.595318445157811738e-05,1.015306626339640417e-05,9.212573707562121683e-06,1.550982084019825180e-05
2.170000000000000000e+02,8.309761871827525681e-06,1.223848393239190813e-05,1.698876983469155277e-05,1.244515635934195785e-05,1.073433634446452345e-05
2.180000000000000000e+02,1.194837477258570146e-05,8.855075664282452408e-06,8.520506612041955918e-06,1.742490171263710863e-05,8.623761614034997081e-06
2.190000000000000000e+02,8.984832984393342770e-06,1.180444688220205762e-05,1.443500652587026423e-05,1.259536346986944721e-05,9.098295940868084131e-06
2.200000000000000000e+02,9.715022675216289372e-06,9.648079179469526423e-06,1.186604286240733330e-05,1.337835654147134790e-05,1.163000883497300464e-05
2.210000000000000000e+02,1.520004738286839796e-05,1.273724200656634054e-05,1.298874371147284990e-05,1.857760118928464266e-05,1.093759396708637865e-05
2.220000000000000000e+02,9.170248948642267806e-06,1.428249953161486729e-05,1.041296497095167695e-05,7.737025854437362682e-06,8.844497523474714740e-06
2.230000000000000000e+02,9.705277345339879957e-06,1.252933821871415887e-05,1.803001063394038539e-05,1.265539834471862690e-05,1.361638167607370775e-05
2.240000000000000000e+02,1.142166357237517360e-05,1.515600281942752758e-05,1.267141054495102281e-05,1.430416333991768596e-05,1.868665895610188699e-05
2.250000000000000000e+02,1.747193202150665314e-05,1.746455169326921464e-05,7.249607896553378339e-06,1.049515706086356914e-05,1.051243861882600328e-05
2.260000000000000000e+02,1.165124683333296218e-05,1.570815146656467931e-05,6.237668707775867460e-06,1.388810284563835040e-05,1.536555063275102384e-05
2.270000000000000000e+02,1.983361654278592567e-05,1.646289442558401817e-05,1.292063341540305998e-05,1.355500536148745994e-05,1.623791238680727389e-05
2.280000000000000000e+02,1.326474328444682271e-05,9.481435144342853505e-06,9.464242790468979649e-06,1.178923032640888380e-05,8.087901902320560055e-06
2.290000000000000000e+02,1.274338736312330411e-05,1.390454069971625017e-05,1.261526165596826843e-05,1.208684410192173431e-05,1.170485315349356625e-05
2.300000000000000000e+02,1.352245769981053058e-05,7.329450404824910947e-06,6.391812015782427636e-06,1.777364737998166078e-05,1.731385822512088168e-05
2.310000000000000000e+02,1.270408527609401261e-05,1.229373429578739518e-05,6.744132196589980310e-06,1.356318592626859498e-05,1.412944780787572796e-05
2.320000000000000000e+02,1.240904933652586806e-05,1.658744691734881371e-05,1.065021455282089136e-05,1.080410205656079370e-05,1.093235890381460962e-05
2.330000000000000000e+02,1.827835053413995325e-05,1.024904757507272279e-05,1.225648543867752238e-05,1.118604569516623570e-05,1.473327429379889253e-05
2.340000000000000000e+02,1.167252998168777367e-05,1.504485211201167516e-05,1.719108823239334782e-05,1.265706311415204510e-05,9.610483312050277505e-06
2.350000000000000000e+02,7.846367216624017260e-06,1.262544379532215544e-05,1.277541962163564193e-05,9.855286131399410010e-06,8.402537159613032713e-06
2.360000000000000000e+02,1.494309131322424378e-05,8.207465090559473708e-06,1.390900959685748006e-05,1.132033678807875532e-05,1.143244241419427709e-05
2.370000000000000000e+02,1.149747472739548471e-05,1.169258222710745088e-05,9.914852849512989508e-06,1.731291700868275996e-05,1.412354429886075735e-05
2.380000000000000000e+02,1.551650442133123420e-05,1.063608308582431050e-05,1.263598209100269543e-05,9.958862200898366268e-06,1.070799170610481355e-05
2.390000000000000000e+02,1.626699720214119793e-05,1.207841112393914784e-05,1.328512158205175098e-05,1.349505786096827364e-05,7.984195801835625161e-06
2.400000000000000000e+02,7.778424239934800255e-06,1.508556620455347996e-05,1.515545659414030411e-05,1.257050824110539367e-05,1.638225389510861163e-05
2.410000000000000000e+02,1.123346276188375015e-05,1.067681827304767239e-05,1.225022390649588289e-05,1.102329132984802840e-05,5.712507118227350134e-06
2.420000000000000000e+02,1.281954400578211306e-05,1.305050027633480880e-05,1.805252376474442144e-05,1.347926864092574561e-05,7.555033372130814939e-06
2.430000000000000000e+02,9.630711047092788135e-06,1.343306247159059552e-05,8.704940213100087476e-06,1.269316805518894142e-05,8.762799204364846162e-06
2.440000000000000000e+02,1.079907601408969242e-05,1.335857682638330601e-05,9.985231889442225395e-06,1.226260259179490220e-05,1.008777932065552108e-05
2.450000000000000000e+02,1.368120557720953201e-05,1.149478885131838268e-05,1.954937272985457497e-05,9.945464411242888048e-06,1.005602536940930491e-05
2.460000000000000000e+02,1.097889077938951630e-05,1.049933353858278906e-05,1.408725910845287643e-05,1.040224937587375109e-05,1.337528703360124638e-05
2.470000000000000000e+02,8.679845081127623985e-06,7.844319149019618465e-06,1.021813849955144349e-05,1.810569174609533150e-05,1.004041145635792276e-05
2.480000000000000000e+02,1.215122646591737521e-05,1.020520476757713624e-05,9.188629634615530506e-06,1.059737252206982561e-05,1.493132349295045458e-05
2.490000000000000000e+02,1.189144229163385802e-05,9.547524603137347299e-06,8.676122787765194744e-06,1.273709727422911442e-05,9.209139601673577147e-06
2.500000000000000000e+02,1.474046334259959679e-05,1.404847819019838795e-05,1.167142473279536574e-05,1.005988801827673029e-05,9.183560479297803170e-06
2.510000000000000000e+02,1.182186358339443188e-05,1.129158984758404927e-05,9.550151150450325588e-06,1.345172094735502810e-05,1.384490464884091665e-05
2.520000000000000000e+02,9.903091685692366752e-06,1.575513622786850476e-05,1.485759487984683602e-05,1.165962140503573607e-05,1.271327783902709285e-05
2.530000000000000000e+02,9.931164753895771469e-06,8.964851723303191022e-06,1.185969778350060011e-05,1.340734555899114611e-05,9.782142621816980466e-06
2.540000000000000000e+02,1.728592698946318507e-05,6.667844412278078892e-06,1.157915235150408506e-05,1.037064156506062318e-05,1.608179027001721551e-05
2.550000000000000000e+02,1.441284872794046379e-05,9.879047145444630473e-06,1.290002120746258640e-05,1.111595924896402465e-05,7.054806038575556215e-06
2.560000000000000000e+02,9.932222913788812946e-06,8.130823329843828162e-06,1.451953858488952420e-05,1.726462077378254634e-05,7.995871182386871112e-06
2.570000000000000000e+02,1.331705946350236758e-05,1.139442333830675835e-05,1.767466271584972048e-05,7.894369854599680991e-06,8.440838628276381428e-06
2.580000000000000000e+02,7.879761365958692920e-06,1.281919319329194451e-05,1.035709843255627760e-05,1.230432836274442110e-05,7.435427487822998671e-06
2.590000000000000000e+02,1.046540816695973319e-05,7.948712361538490256e-06,9.838739990830625004e-06,8.146525770191814786e-06,1.058679533472162149e-05
2.600000000000000000e+02,1.139426905050200389e-05,1.226234777418344635e-05,1.177234345695055140e-05,1.146443505939398477e-05,1.437859236108618433e-05
2.610000000000000000e+02,1.188466448431846345e-05,8.498496079312189977e-06,1.189004132584603468e-05,1.504191110890396033e-05,9.942526614681312935e-06
2.620000000000000000e+02,5.710757656207654520e-06,8.453697614374533487e-06,1.235066464688738819e-05,9.405553284769219147e-06,1.780217242020043500e-05
2.630000000000000000e+02,9.664238244777578757e-06,1.207002376779620079e-05,1.230417212083612100e-05,1.148249333382533877e-05,1.203965085694314041e-05
2.640000000000000000e+02,1.044137864281147188e-05,7.285859582872866724e-06,9.445024575893690155e-06,1.118513103204321624e-05,1.177739488311679850e-05
2.650000000000000000e+02,9.990618578425980445e-06,9.829049338438977657e-06,1.214499426627213552e-05,1.117221453283967492e-05,1.096456230997855386e-05
2.660000000000000000e+02,8.914619514688304491e-06,1.150220635293131011e-05,1.603022747842519635e-05,1.173560114908767105e-05,2.178943947916955892e-05
2.670000000000000000e+02,7.628602664011552292e-06,1.291250850055103427e-05,1.006077925047588195e-05,1.078393014775080871e-05,9.036015343633074792e-06
2.680000000000000000e+02,8.009561250466035176e-06,1.530023773643751639e-05,9.287410691061204204e-06,8.634055969403142683e-06,1.307631342128967589e-05
2.690000000000000000e+02,1.050260327262186877e-05,1.679468062087963176e-05,1.889238881369603718e-05,8.922896063578988901e-06,1.008936601021304114e-05
2.700000000000000000e+02,8.611975118810732965e-06,7.835891036256370512e-06,1.934970351735731953e-05,1.030634737031466130e-05,8.225478020595922146e-06
2.710000000000000000e+02,8.856413164948229166e-06,9.117638787303761205e-06,1.225625211798142544e-05,8.097406521190286810e-06,1.287273532568633527e-05
2.720000000000000000e+02,1.357781102218069691e-05,1.310050254010874937e-05,8.694777289264266074e-06,1.384754730326953620e-05,1.092289870685547726e-05
2.730000000000000000e+02,1.222308494064350270e-05,8.857202805523378686e-06,1.001997003435839417e-05,1.066903476376612758e-05,8.863155906313480159e-06
2.740000000000000000e+02,8.305461316471252076e-06,1.209110545918878898e-05,1.220908191945646593e-05,1.111024492150836096e-05,1.428646527790178311e-05
2.750000000000000000e+02,1.101099961842155750e-05,1.195744426929490345e-05,1.275135913947345045e-05,1.381964195013019037e-05,1.395108286528223829e-05
2.760000000000000000e+02,9.307816034476168454e-06,1.102559547583314981e-05,1.202438516245685207e-05,1.159521481319814029e-05,9.555983081277474867e-06
2.770000000000000000e+02,1.259910256290464048e-05,1.011537782968918719e-05,7.382488205198711739e-06,1.119738100308076412e-05,1.114934012569346322e-05
2.780000000000000000e+02,1.214316933328962733e-05,7.037450332481043347e-06,1.160806065081398941e-05,1.525151513470657250e-05,1.812831084113675217e-05
2.790000000000000000e+02,9.876489743043670444e-06,9.168057386932382258e-06,8.972586382216540812e-06,8.301736268978565647e-06,1.360790665583255787e-05
2.800000000000000000e+02,1.309360752888011348e-05,8.981260876450569697e-06,9.871487086532404476e-06,1.418912147799211709e-05,1.395015530769594392e-05
2.810000000000000000e+02,9.198893937134577925e-06,1.064655102445133394e-05,7.185054332281559653e-06,1.272068359803313342e-05,8.247336621969303394e-06
2.820000000000000000e+02,1.680998483166717961e-05,7.521464387760801173e-06,8.422387803075359614e-06,6.890012343552243124e-06,7.207119885777046875e-06
2.830000000000000000e+02,9.203045469141635238e-06,1.243362083491739156e-05,1.105002007484312543e-05,1.019599604168419660e-05,1.266148685685752895e-05
2.840000000000000000e+02,1.153092708561231916e-05,9.880833392816867899e-06,2.058645414648729854e-05,1.690498546347285469e-05,1.006251011370640214e-05
2.850000000000000000e+02,7.991206185442578658e-06,1.334320127310828497e-05,1.228880419057443163e-05,1.883908960653712938e-05,1.144975000588743796e-05
2.860000000000000000e+02,1.105774270770965018e-05,7.192784407195063068e-06,9.997514022197506733e-06,1.145310671801791358e-05,7.125263837504114406e-06
2.870000000000000000e+02,1.034171549740836582e-05,9.566367737412484473e-06,5.751816479215854372e-06,6.519000408378161637e-06,8.491490788853361948e-06
2.880000000000000000e+02,7.690255472092566436e-06,1.511907778806165226e-05,1.309299111407202787e-05,9.325466760912171083e-06,8.933508264585832137e-06
2.890000000000000000e+02,8.730239711152165683e-06,1.133146338894164273e-05,1.020140711627259833e-05,1.649574274720233547e-05,8.200419489790000682e-06
2.900000000000000000e+02,1.053342517354227681e-05,9.580819370413884428e-06,9.341711382893080895e-06,7.067980391406436524e-06,1.296221781965645192e-05
2.910000000000000000e+02,1.040793185413946276e-05,1.089334949500031513e-05,1.146908530202939147e-05,1.346945132629784325e-05,1.351878778088622113e-05
2.920000000000000000e+02,8.570042269950839398e-06,1.257167411683468572e-05,7.664368788407038835e-06,1.570273406548139405e-05,1.028379939427281897e-05
2.930000000000000000e+02,9.735777203867534979e-06,1.276135758254692831e-05,8.819780251467790322e-06,9.246095873050030889e-06,1.418585837775765413e-05
2.940000000000000000e+02,1.702050185703463114e-05,1.390207294349465883e-05,1.120350586825136219e-05,9.582769051164063967e-06,1.119870795607269542e-05
2.950000000000000000e+02,1.240902342058980423e-05,1.351992156828352165e-05,1.195560045530452697e-05,1.703631293514806799e-05,9.924376036973825421e-06
2.960000000000000000e+02,9.062631082690231210e-06,6.517795062555009622e-06,1.357621172737299986e-05,9.229773629160220594e-06,1.009770032234236226e-05
2.970000000000000000e+02,1.020935835660541358e-05,9.111039922404806646e-06,9.462922480718560792e-06,8.659499520669022843e-06,9.156065728710416352e-06
2.980000000000000000e+02,1.064002361439442268e-05,8.934361473866836434e-06,1.524870529112654083e-05,9.790725604585936992e-06,8.278936504457767853e-06
2.990000000000000000e+02,1.573431719537055073e-05,8.600794886404194983e-06,7.978302526634450942e-06,1.353440680729178780e-05,9.905143488975198807e-06
3.000000000000000000e+02,9.789871230125868351e-06,1.207757397791997533e-05,1.179995652167420417e-05,1.237301159928705374e-05,6.252594778377584817e-06
3.010000000000000000e+02,1.079095046407907432e-05,7.654830691650182928e-06,1.633746550067094461e-05,1.037933742198404730e-05,9.251418498168462179e-06
3.020000000000000000e+02,1.523045190832128526e-05,1.049797698926546730e-05,1.017771326594640868e-05,8.944984952075074602e-06,9.976694432367594345e-06
3.030000000000000000e+02,1.046099481594175984e-05,9.236016629388110744e-06,9.614794770906875954e-06,6.789943323370906114e-06,7.604888938694820411e-06
3.040000000000000000e+02,8.885273228287360325e-06,1.667815752381951455e-05,1.069914162665774882e-05,1.366425999083098475e-05,1.045891272866139587e-05
3.050000000000000000e+02,1.339755073004322838e-05,9.506994266494928070e-06,1.575026998479334139e-05,1.017910700851221151e-05,6.420525948680477768e-06
3.060000000000000000e+02,8.668538159173344582e-06,1.117660489413641045e-05,1.171541233080386490e-05,7.468985535052929947e-06,1.136585622019126163e-05
3.070000000000000000e+02,9.904582573883047303e-06,1.241955829445196002e-05,8.380146240383190559e-06,1.165994686413984738e-05,1.084283897934135155e-05
3.080000000000000000e+02,9.370607548575549117e-06,9.404177946037428626e-06,1.215252872543981510e-05,1.302562777261151439e-05,1.322291647520845714e-05
3.090000000000000000e+02,9.724286931800385503e-06,7.744378237806159859e-06,1.042364199987932949e-05,9.031976499374039236e-06,9.815783927891175153e-06
3.100000000000000000e+02,1.226567030132574843e-05,9.114328165860108300e-06,1.054230294272873181e-05,9.051319779018740519e-06,1.089554240862877776e-05
3.110000000000000000e+02,1.172878363975282667e-05,1.154602532671411552e-05,1.342019183370180002e-05,9.900761022363369079e-06,8.136471894681918116e-06
3.120000000000000000e+02,1.421254289724060982e-05,9.864451286478725933e-06,1.233312425219512676e-05,6.932788767621822501e-06,8.988180951741142621e-06
3.130000000000000000e+02,1.138448491477817015e-05,1.318118568882642450e-05,1.200590830474634885e-05,1.043399099187602985e-05,1.141723706665764837e-05
3.140000000000000000e+02,1.036301924817184528e-05,1.653974887871889621e-05,1.099749606903177579e-05,6.767523174855405443e-06,1.593642256347838071e-05
3.150000000000000000e+02,1.812424239455712183e-05,9.027948466355795176e-06,1.122415024901179947e-05,1.079918644941724182e-05,6.879155430183914177e-06
3.160000000000000000e+02,1.060337616243245407e-05,9.695393463293733305e-06,8.637469375960549200e-06,6.009914127913518200e-06,1.249776857770168448e-05
3.170000000000000000e+02,7.849579836793907361e-06,8.584249022725032319e-06,1.194845039276248855e-05,1.156074944586027442e-05,8.717536486235744064e-06
3.180000000000000000e+02,1.195262632580629258e-05,1.106950980611642876e-05,1.001460395011477544e-05,9.220916390773048477e-06,1.031650075977719183e-05
3.190000000000000000e+02,1.091884972315160240e-05,1.554473598641692433e-05,1.061008462321932910e-05,1.271196647367744959e-05,5.867960486738432735e-06
3.200000000000000000e+02,1.142725292813118187e-05,7.773486271456242491e-06,1.114887323694357946e-05,9.500251776373147550e-06,5.392638869561316994e-06
3.210000000000000000e+02,9.718616063913998460e-06,1.518865129279678428e-05,1.318710531672540043e-05,1.031371873350117596e-05,6.563313657226288456e-06
3.220000000000000000e+02,1.135445012190317016e-05,9.718952523662949261e-06,7.641753231535375335e-06,1.417857408780864858e-05,1.088005334781705358e-05
3.230000000000000000e+02,1.291504794143083501e-05,8.995661861410653160e-06,1.122534416619913600e-05,1.477748293532421542e-05,7.641422399728980963e-06
3.240000000000000000e+02,1.568627284864732019e-05,1.046199569132433282e-05,1.002089588719723423e-05,8.679077413309421729e-06,1.414796211018920502e-05
3.250000000000000000e+02,1.226171728108127468e-05,1.279669700082752826e-05,1.174314759655459284e-05,1.256476275812712373e-05,7.841435683886288643e-06
3.260000000000000000e+02,9.978541360422532591e-06,9.623294030203233262e-06,9.097293822590835077e-06,1.205066877352223287e-05,1.288364870855041033e-05
3.270000000000000000e+02,9.481828651125567831e-06,9.971795029373176078e-06,1.087327276316774061e-05,9.419935913634880364e-06,7.500074904021047928e-06
3.280000000000000000e+02,1.682223372700963893e-05,1.286542191258899237e-05,1.021761996977677001e-05,1.025100542362267220e-05,7.014226962698266732e-06
3.290000000000000000e+02,1.034053577786409051e-05,1.577674161346021009e-05,1.289480000765674816e-05,1.580369232012657221e-05,1.446281494643653076e-05
3.300000000000000000e+02,1.553792586972413403e-05,8.607043879838016665e-06,6.266215053951640357e-06,1.157015788255666422e-05,7.325582240258476929e-06
3.310000000000000000e+02,1.249871396991064643e-05,8.757089788868910318e-06,7.809019699100971934e-06,1.149207609218994008e-05,1.442172302112965099e-05
3.320000000000000000e+02,7.832034970900458859e-06,6.062584204546972444e-06,1.213112866171872639e-05,1.036870382653543032e-05,1.258148152705196310e-05
3.330000000000000000e+02,1.698372102754142077e-05,1.323071966530253718e-05,9.897675382730675153e-06,7.764588463743393731e-06,9.549360615257462825e-06
3.340000000000000000e+02,1.202134406719235216e-05,1.233167876668606056e-05,1.193313366298909273e-05,7.940105862358493027e-06,1.245879383970915910e-05
3.350000000000000000e+02,1.515373353433435710e-05,7.074924237016055883e-06,1.249439358019799329e-05,1.337063115380843215e-05,7.931793657212082849e-06
3.360000000000000000e+02,9.513478786304929713e-06,1.225582500741229097e-05,1.131116866559533918e-05,1.030442628291439178e-05,1.790606477669598462e-05
3.370000000000000000e+02,9.905721620517837778e-06,1.024906332225405947e-05,7.977268341230470128e-06,8.439579121555240704e-06,7.930490621643748739e-06
3.380000000000000000e+02,1.052944176282988309e-05,1.145403680602452567e-05,8.386340310639894824e-06,8.608988664948746816e-06,1.062480699720591559e-05
3.390000000000000000e+02,1.316105814663792728e-05,1.129194352478268826e-05,6.768594554062978830e-06,1.069224301164517499e-05,7.754179309538145048e-06
3.400000000000000000e+02,6.722471353803882721e-06,1.375691230798281595e-05,9.307522372492549323e-06,8.014624468866138329e-06,1.234161522489785057e-05
3.410000000000000000e+02,1.741618691986079881e-05,1.482880730474533948e-05,8.636611396273252694e-06,1.054637263742108644e-05,1.141906484392052334e-05
3.420000000000000000e+02,1.669333381182358522e-05,8.697312296690462574e-06,1.276064940669563441e-05,9.234041884575994175e-06,1.571006006417796641e-05
3.430000000000000000e+02,1.544847718515374169e-05,1.045012733391637028e-05,1.262136389790224911e-05,9.873435543705788575e-06,1.105345896501574998e-05
3.440000000000000000e+02,1.312514825946298203e-05,1.158065614281778011e-05,1.292752725057244589e-05,9.639925044657715603e-06,9.498878463687354667e-06
3.450000000000000000e+02,1.143638175415961911e-05,7.632315037864323415e-06,1.365014484344673207e-05,1.112028189154123936e-05,1.163611624721561100e-05
3.460000000000000000e+02,1.292165229849207009e-05,1.059308439488315656e-05,1.231827603598301124e-05,1.041373072507845166e-05,7.880532518989014079e-06
3.470000000000000000e+02,1.460222018601076144e-05,8.203711707399641284e-06,1.461644692501984366e-05,1.023524920340523892e-05,1.070801808067400884e-05
3.480000000000000000e+02,8.592142945906822149e-06,1.212147472151592353e-05,1.270426830768389692e-05,1.014584681724439719e-05,1.031925610583961372e-05
3.490000000000000000e+02,1.243819876228791088e-05,7.597974691853082163e-06,9.660179561832293871e-06,5.662373560144651208e-06,1.227672350567754478e-05
3.500000000000000000e+02,1.349352525337188524e-05,6.351435576368302804e-06,1.282503474386853526e-05,1.272460927848051426e-05,8.767641853868468615e-06
3.510000000000000000e+02,1.030600273166371039e-05,8.069679602540347219e-06,1.309419482464768691e-05,8.273106150813447357e-06,1.035585469422173333e-05
3.520000000000000000e+02,1.183690936801262694e-05,1.146785365579994220e-05,6.873073852609046241e-06,1.574709464624568511e-05,1.091347599113667854e-05
3.530000000000000000e+02,1.111324612790287603e-05,1.200822443170324050e-05,1.088611986566068168e-05,8.795982639586696905e-06,1.346132080526363239e-05
3.540000000000000000e+02,1.487570278102534616e-05,1.087045317726964555e-05,1.298205529842721972e-05,1.534609460385194524e-05,6.388247993371898303e-06
3.550000000000000000e+02,1.170825346941128942e-05,1.334434540534168434e-05,1.082345352154678864e-05,4.650640911818548773e-06,1.203124618276429914e-05
3.560000000000000000e+02,9.048536917855010131e-06,1.356722260226206345e-05,9.558576224755199746e-06,9.577872880583981896e-06,8.690303670899623967e-06
3.570000000000000000e+02,1.472023067150551867e-05,1.646151903322845556e-05,8.549818357517224854e-06,6.798484931236359330e-06,1.882851257706263937e-05
3.580000000000000000e+02,9.706290809763373773e-06,9.879589460859428129e-06,9.651604783722511627e-06,1.555867043978587105e-05,9.535519485681653862e-06
3.590000000000000000e+02,1.274428238484670572e-05,1.038018552690367358e-05,1.320943098903626378e-05,1.472057638429724591e-05,9.618596884863883645e-06
3.600000000000000000e+02,1.522560718492105281e-05,9.093605004339977427e-06,1.001454703108972666e-05,1.045484891837311636e-05,1.527317899030489201e-05
3.610000000000000000e+02,1.284944482660144160e-05,8.343652832087933291e-06,1.050773781796632278e-05,7.301978563245548060e-06,7.427318720942821528e-06
3.620000000000000000e+02,1.121080817489961134e-05,1.392627131657775408e-05,1.002970875474407109e-05,1.008043308470263355e-05,9.423116611229076511e-06
3.630000000000000000e+02,1.394714441571576202e-05,1.248827255517781509e-05,1.202431347369081749e-05,1.486823736607245650e-05,1.615885314198983735e-05
3.640000000000000000e+02,7.361569470010209670e-06,1.063393541389512365e-05,1.427143156684795855e-05,1.007576083100758524e-05,1.589107445587600864e-05
3.650000000000000000e+02,1.108779632097434131e-05,7.943898879370081545e-06,6.639485995663108042e-06,1.151741745841761144e-05,6.152619799082437169e-06
3.660000000000000000e+02,8.183800287331344236e-06,9.207392306365136392e-06,9.914248587983287564e-06,1.259755569493758998e-05,8.865475510155818029e-06
3.670000000000000000e+02,1.372769899066206278e-05,1.582697262680898831e-05,5.801428843987821438e-06,5.716560353974386999e-06,1.174933909109387997e-05
3.680000000000000000e+02,1.047619350846851205e-05,1.266621533546619105e-05,9.282714423020088645e-06,7.766093800043449846e-06,1.332195265513202997e-05
3.690000000000000000e+02,1.189118387945331534e-05,9.202274125152953843e-06,1.340416090056528731e-05,7.305656241074487411e-06,9.923011134338466377e-06
3.700000000000000000e+02,1.326158955949896523e-05,1.062763998549431932e-05,1.449490425886601486e-05,1.138459648653000755e-05,7.906543546987165882e-06
3.710000000000000000e+02,1.004635869039649521e-05,8.041917843537582655e-06,9.616806852408288364e-06,7.360070603534829559e-06,1.042945836626785194e-05
3.720000000000000000e+02,8.841757452526799455e-06,1.172365472956737875e-05,1.160088096441302952e-05,9.002290798476586531e-06,1.329776508363078591e-05
3.730000000000000000e+02,1.353084543009863694e-05,1.079871361342465974e-05,1.367840258081898241e-05,1.395246117197324054e-05,9.899015638192842914e-06
3.740000000000000000e+02,1.518484215734527965e-05,7.650167799022611348e-06,1.014349257089097733e-05,1.182593637594209213e-05,5.833606066207863705e-06
3.750000000000000000e+02,1.397359952626242574e-05,1.177378650341065480e-05,1.225185092734726311e-05,1.134343887121413985e-05,1.630116526518676778e-05
3.760000000000000000e+02,7.349663250111326818e-06,1.050061227669818464e-05,6.176532380774979458e-06,9.758258650127693556e-06,1.551589598558500427e-05
3.770000000000000000e+02,7.298498272412246024e-06,9.632312400587039747e-06,8.542473391215388290e-06,5.968947372592126044e-06,8.648542525691027549e-06
3.780000000000000000e+02,1.263036448095888886e-05,8.493303650380923386e-06,1.123536422364956877e-05,1.052378137678111614e-05,1.360879507272816369e-05
3.790000000000000000e+02,7.906818908831603210e-06,1.512211232390647808e-05,1.167785048761249556e-05,1.078116239172643986e-05,9.098972613696965084e-06
3.800000000000000000e+02,7.265178059490118301e-06,1.959950026797496747e-05,1.251038892702283079e-05,7.871816666615849556e-06,7.967366800976094510e-06
3.810000000000000000e+02,7.888838469138903520e-06,1.152721389419131270e-05,8.798003538590393191e-06,8.408741024812371734e-06,5.770991153952742536e-06
3.820000000000000000e+02,9.338744311526703257e-06,9.088926809064368229e-06,1.441983099792487621e-05,1.375069083520141788e-05,1.283666868301391872e-05
3.830000000000000000e+02,8.589416932491822365e-06,1.019974759264297148e-05,9.831338890320395763e-06,1.126118607119863668e-05,1.504945004682234355e-05
3.840000000000000000e+02,7.903871366621295635e-06,1.282379076739115220e-05,8.614377236759729328e-06,7.255157512098264760e-06,1.418132846109365630e-05
3.850000000000000000e+02,8.448419806406093358e-06,1.214944917637961197e-05,1.444020201235574064e-05,7.173256414527706681e-06,1.174829633554530517e-05
3.860000000000000000e+02,1.453490934744117169e-05,9.816081069868864972e-06,1.165601595864984574e-05,1.292656831675120799e-05,9.614613990849285585e-06
3.870000000000000000e+02,1.205412437743635934e-05,1.504901114557366526e-05,1.678030450469325530e-05,1.011339178036418929e-05,8.334857873770751269e-06
3.880000000000000000e+02,1.585618409971623066e-05,1.119509010472086175e-05,1.596360141231656371e-05,1.184070693993621859e-05,1.266704292601783521e-05
3.890000000000000000e+02,1.783407655642221812e-05,1.047617823657365221e-05,1.019639430110963474e-05,1.104782382155278242e-05,1.344887785414972114e-05
3.900000000000000000e+02,1.083702587001411644e-05,1.015526833814117680e-05,8.264906793287174480e-06,9.417823073842868098e-06,1.270572974343409101e-05
3.910000000000000000e+02,1.241308228139281766e-05,1.704709002636750625e-05,1.550861918619972357e-05,1.239150466103566828e-05,8.289826940344191541e-06
3.920000000000000000e+02,1.386122974866843549e-05,1.676844194509197195e-05,1.285754741353617447e-05,1.348210312535069733e-05,1.223043501275000722e-05
3.930000000000000000e+02,9.887468755187533986e-06,1.108743926603317220e-05,8.710212840545850099e-06,8.437010040607262340e-06,7.766704360201437396e-06
3.940000000000000000e+02,1.153415389110179490e-05,1.280539673675917811e-05,6.682364995569400890e-06,1.373988486508270768e-05,8.825194275585701575e-06
3.950000000000000000e+02,9.503738068072919987e-06,7.800301080718163860e-06,1.014494103657170854e-05,8.243333174506872751e-06,1.327380952331758124e-05
3.960000000000000000e+02,1.239285751397645186e-05,1.444704133923835343e-05,1.254125730976163311e-05,8.007469192272687053e-06,8.533546212996512281e-06
3.970000000000000000e+02,1.050965186610852697e-05,1.262779949950942893e-05,1.338613366630436730e-05,1.422296282194146499e-05,1.275949380852292592e-05
3.980000000000000000e+02,1.290038984025354551e-05,1.297643377651258589e-05,1.252670884133166851e-05,8.852664199365811726e-06,8.735021751138383195e-06
3.990000000000000000e+02,1.074041339632625380e-05,1.255647713083174466e-05,9.902254036298074880e-06,1.028984806228372406e-05,1.638603177955832990e-05
4.000000000000000000e+02,1.436242495089778970e-05,1.474197872164406675e-05,8.818496245566187497e-06,1.022912434223144373e-05,9.198403299381929799e-06
4.010000000000000000e+02,9.523666427702082160e-06,1.272661998119595239e-05,1.150046667419690749e-05,1.367082830938670668e-05,1.218298556537877886e-05
4.020000000000000000e+02,1.120132744014679105e-05,1.201871875700089021e-05,1.064647214377156814e-05,1.390787710398022625e-05,1.217239952477910947e-05
4.030000000000000000e+02,1.299145785915722939e-05,1.432573528725722412e-05,1.166832253929328544e-05,9.285085716181917803e-06,1.314745163849551091e-05
4.040000000000000000e+02,9.273557998290549165e-06,1.413263479976833992e-05,8.776870192961361283e-06,1.027418074150965310e-05,1.271499736432701866e-05
4.050000000000000000e+02,1.278717259634021275e-05,1.430989311823616106e-05,1.152663450965096814e-05,8.866568876886304906e-06,1.072364948062620726e-05
4.060000000000000000e+02,1.276085169765739380e-05,1.752293625800760424e-05,1.441105647059792716e-05,1.052526235068018678e-05,1.463380354072008060e-05
4.070000000000000000e+02,1.024287866668860403e-05,1.031356016112372487e-05,1.310803312259967157e-05,1.225207941157879787e-05,1.250382802131522197e-05
4.080000000000000000e+02,1.744469934472636652e-05,1.644684021240294669e-05,1.618594363395065017e-05,1.274537628737082429e-05,1.147149209435038841e-05
4.090000000000000000e+02,1.025130470710955422e-05,1.327479659796182432e-05,1.454290786018219706e-05,1.443977029236265253e-05,8.903613614608119065e-06
4.100000000000000000e+02,6.456556102318877777e-06,1.035025632767361259e-05,8.520157873226352763e-06,9.261075290423192996e-06,8.941826051045431711e-06
4.110000000000000000e+02,6.055135128524291588e-06,1.095435164621960666e-05,7.741264065219688462e-06,1.428710199191662866e-05,1.245444010333773832e-05
4.120000000000000000e+02,1.497976588049620972e-05,9.417159869684610385e-06,9.713031367430957630e-06,1.882046344858778752e-05,1.392197407712458812e-05
4.130000000000000000e+02,1.175367918415659574e-05,1.323635196937011926e-05,8.667965228581486770e-06,1.137161409281439717e-05,6.669904335177001542e-06
4.140000000000000000e+02,1.202513140663441504e-05,1.225044590136281641e-05,1.143823027827117755e-05,1.506547256779899868e-05,7.164840736373356833e-06
4.150000000000000000e+02,7.280838223877594828e-06,1.257342573002251385e-05,6.797014078130381165e-06,1.054004418032938872e-05,9.014484022351609838e-06
4.160000000000000000e+02,8.593528998401822605e-06,9.142840830755893933e-06,9.702435450509305781e-06,9.531574025833933206e-06,1.623471500489248598e-05
4.170000000000000000e+02,1.075674325656805763e-05,8.534575267060695580e-06,8.350353218333772531e-06,8.182278674495613302e-06,1.292510390293877265e-05
4.180000000000000000e+02,9.024569401883120179e-06,8.928026469678940202e-06,1.179113128702002911e-05,1.272142354435956690e-05,1.019899326537565543e-05
4.190000000000000000e+02,1.358552729235906753e-05,1.523820668081210528e-05,1.187941720171004079e-05,1.282927939594280531e-05,9.861298241764515637e-06
4.200000000000000000e+02,1.431631805937083612e-05,1.168002230345077663e-05,8.292964858047646715e-06,1.567208641239936640e-05,1.231929243339369151e-05
4.210000000000000000e+02,1.253189264260878844e-05,1.264461486827350711e-05,1.291524826052548036e-05,9.597794919713464878e-06,1.594445292052437679e-05
4.220000000000000000e+02,1.184451908475825377e-05,2.016354837752754037e-05,1.217429300570671558e-05,1.143919449042574144e-05,1.488032356111723686e-05
4.230000000000000000e+02,1.367169078148045003e-05,1.123793757507041136e-05,1.319258272225454220e-05,7.302079742754763458e-06,1.854439825210718595e-05
4.240000000000000000e+02,9.472007920452440999e-06,1.542379216667999486e-05,1.496032596171037454e-05,1.257402868015677910e-05,1.235660602316723811e-05
4.250000000000000000e+02,1.273112930078035276e-05,1.217844286405256327e-05,1.424111134107342025e-05,1.408211131770364943e-05,7.989210968895044118e-06
4.260000000000000000e+02,8.870952194706127614e-06,1.590503437476353810e-05,1.097578219200201488e-05,1.191909051867501290e-05,9.698192948381922918e-06
4.270000000000000000e+02,1.037146129823085516e-05,9.946475172939450715e-06,7.177420663473377260e-06,1.091030788202829171e-05,1.385275352916437441e-05
4.280000000000000000e+02,1.040733127510851119e-05,8.488373543169558388e-06,8.007640701634954894e-06,1.386830192340315904e-05,1.342147402261240074e-05
4.290000000000000000e+02,1.214578311170555480e-05,1.669278985461097875e-05,1.326561450643026774e-05,1.465023593461012297e-05,1.154708519968128400e-05
4.300000000000000000e+02,1.323512015249939111e-05,1.353192319575313718e-05,1.301003975340275787e-05,1.581967465824618557e-05,1.419709095595855786e-05
4.310000000000000000e+02,1.084470379653090788e-05,1.460745583370393064e-05,1.038859041802009386e-05,1.433449114707219252e-05,1.225047364550313489e-05
4.320000000000000000e+02,2.266013134366584580e-05,1.074644692300452675e-05,8.732407040690226552e-06,1.291782565249199877e-05,1.039983882544781579e-05
4.330000000000000000e+02,1.703768245697734329e-05,1.482369151484252967e-05,1.254144485696162548e-05,7.743478030564077130e-06,9.977129497351633347e-06
4.340000000000000000e+02,1.321430586642691196e-05,1.690613627480797021e-05,1.279728910363875372e-05,8.692081577499344291e-06,7.755722178037771641e-06
4.350000000000000000e+02,1.779474733643038320e-05,1.578592904860620649e-05,1.151470042992652765e-05,9.252030214401685271e-06,1.272998243717626821e-05
4.360000000000000000e+02,8.911021326829526856e-06,9.281048475195952108e-06,1.334430506794159754e-05,1.278655309244758342e-05,1.047830366152080472e-05
4.370000000000000000e+02,1.156265872737094469e-05,1.244857672577648344e-05,9.647247437016837068e-06,1.740432940988689836e-05,1.015183531649643811e-05
4.380000000000000000e+02,1.201722384192027704e-05,9.705209944366188779e-06,1.000918327143107689e-05,1.921576236019184591e-05,1.531986365133075623e-05
4.390000000000000000e+02,1.582054900672869024e-05,1.207980401740638143e-05,1.046370809698604631e-05,2.083942718766884639e-05,5.164361523646299190e-06
4.400000000000000000e+02,1.261475990532723301e-05,1.076943773514749125e-05,1.334088866455918065e-05,1.132764120137519370e-05,7.802794279809788236e-06
4.410000000000000000e+02,1.396031285894050455e-05,1.426546531468897427e-05,1.112280631188067304e-05,8.016535333776886318e-06,9.322365718489322717e-06
4.420000000000000000e+02,1.376216314818989872e-05,1.987922276758258278e-05,1.163921325364469794e-05,7.726092120741157032e-06,8.116470575303402768e-06
4.430000000000000000e+02,1.575221625260692093e-05,1.765866855829578697e-05,9.416012558327579995e-06,1.162173493185481021e-05,1.091529681829239706e-05
4.440000000000000000e+02,1.618382301271648060e-05,1.156646112943082727e-05,9.882494222845927823e-06,1.027334547365477135e-05,7.670328414755012147e-06
4.450000000000000000e+02,1.507081588814074280e-05,1.231846183458173982e-05,1.198386983847221643e-05,1.443618817720260239e-05,1.146344872260396386e-05
4.460000000000000000e+02,1.102459961743740280e-05,1.339505555519870938e-05,1.022252552695945838e-05,9.242267888120991870e-06,1.375749087040301077e-05
4.470000000000000000e+02,1.022238948666931435e-05,1.162123341946763588e-05,1.178102565302374671e-05,1.211952012591943628e-05,1.423409618217519323e-05
4.480000000000000000e+02,1.226280552379943600e-05,1.300750270283312915e-05,6.451738060686551535e-06,8.491360933060576599e-06,8.752442660742154601e-06
4.490000000000000000e+02,1.355882455134072018e-05,1.319559893064869982e-05,1.046526371528688770e-05,9.387944137850823267e-06,1.042870684819785509e-05
4.500000000000000000e+02,1.157334678658639149e-05,9.135386775160903028e-06,8.420940833420154092e-06,8.626060801653068211e-06,1.097328363730554202e-05
4.510000000000000000e+02,1.315231747389677963e-05,1.533019779820232742e-05,7.761442970655174634e-06,9.662773390539669549e-06,1.102726517621110958e-05
4.520000000000000000e+02,1.466164323316032636e-05,9.863576449165023519e-06,1.046111454172660160e-05,6.945628528987057848e-06,1.312737879510805783e-05
4.530000000000000000e+02,1.342741424037452447e-05,9.114682098410042954e-06,1.043658423272031399e-05,1.532724749087055471e-05,1.024175131980609166e-05
4.540000000000000000e+02,1.283944804331138556e-05,1.854562861880459934e-05,1.120044752822568768e-05,7.165698803879294587e-06,1.137891040792204933e-05
4.550000000000000000e+02,1.485827936698047580e-05,1.399934967227789429e-05,1.292293278765122011e-05,9.433463876828973582e-06,8.356042377366534879e-06
4.560000000000000000e+02,1.395190190411899067e-05,9.222362703065201117e-06,1.477248983861034759e-05,1.346817122893639862e-05,8.804099068115966986e-06
4.570000000000000000e+02,1.477055123944026604e-05,1.227602676634464984e-05,8.508778697291496940e-06,9.680564396985502640e-06,9.370008233866577996e-06
4.580000000000000000e+02,1.284784424859797269e-05,1.167362335796617856e-05,1.233147474344331584e-05,9.132460131122677183e-06,6.769473021694949466e-06
4.590000000000000000e+02,1.277609992900163860e-05,1.393268884974929733e-05,1.080107017770171041e-05,1.172262578863492166e-05,7.892261398301236852e-06
4.600000000000000000e+02,1.952506832569866901e-05,1.089009245225369682e-05,8.693793452807518918e-06,1.288994111459107472e-05,1.141612446498019295e-05
4.610000000000000000e+02,9.238328027905140516e-06,1.249109629242184383e-05,8.783628079211958095e-06,8.029131427167435220e-06,9.243400540537294319e-06
4.620000000000000000e+02,1.143706119322018822e-05,6.611736069861429144e-06,8.445386452726744153e-06,1.034053424497916041e-05,1.543983020624306590e-05
4.630000000000000000e+02,1.354195799085911034e-05,1.105287476832472748e-05,1.035177519992380724e-05,1.042246896276743939e-05,7.371802422051487724e-06
4.640000000000000000e+02,8.042020849252651260e-06,8.634239828997358757e-06,1.380088882052543653e-05,1.595342167404201206e-05,1.087680107170196919e-05
4.650000000000000000e+02,1.203157395734955060e-05,6.828109323508968487e-06,7.955623137601008921e-06,1.466088523294217794e-05,1.071431447208226473e-05
4.660000000000000000e+02,1.093684603248323839e-05,8.873256015062835900e-06,7.841536681540972609e-06,9.680815634460770980e-06,1.540766113450331432e-05
4.670000000000000000e+02,1.050113833334087587e-05,1.117682021822830052e-05,1.614374795022577302e-05,1.286260494604007931e-05,1.620035093208294086e-05
4.680000000000000000e+02,7.640695171673428376e-06,8.046818992912818658e-06,1.164756721794280026e-05,1.027919742757621435e-05,1.153228618988588750e-05
4.690000000000000000e+02,9.971742965464436281e-06,1.202357624063843389e-05,8.062047773260694328e-06,9.967171510805172829e-06,1.514010700376378082e-05
4.700000000000000000e+02,1.108124890591977163e-05,1.079605243115011604e-05,1.170754693335940289e-05,9.147086582173002967e-06,1.223952775142311822e-05
4.710000000000000000e+02,9.175812318740206308e-06,1.277990209624935147e-05,1.234670597538567449e-05,1.189726024763970713e-05,1.465797728428253066e-05
4.720000000000000000e+02,1.741320174253324637e-05,1.253935638745318215e-05,9.184971645148642949e-06,1.087556527179511789e-05,1.349204129763581506e-05
4.730000000000000000e+02,6.605266921311248041e-06,9.484418458716170619e-06,1.142629585559884475e-05,9.590963003236474549e-06,9.163452440619224149e-06
4.740000000000000000e+02,8.938851244977286115e-06,1.103178008399208210e-05,1.115482496449882177e-05,1.039088845777857983e-05,1.243225867508801485e-05
4.750000000000000000e+02,9.922179192156654892e-06,1.249087062671350168e-05,7.267291197265990377e-06,7.849754568467481874e-06,1.088043370756075490e-05
4.760000000000000000e+02,1.000998045008749671e-05,1.623719504217913112e-05,1.298659851589611947e-05,1.095748819512909478e-05,8.870377943615004313e-06
4.770000000000000000e+02,1.168714480026533664e-05,1.523785499490948325e-05,6.429942757235629358e-06,1.387789443463294248e-05,1.060359351212625256e-05
4.780000000000000000e+02,8.928238921623865565e-06,1.077920344527694141e-05,1.147616856067568136e-05,1.390540489154545867e-05,7.581668688527720690e-06
4.790000000000000000e+02,1.008175516203912991e-05,1.508429577701253521e-05,8.347901625183062890e-06,8.803351536079695450e-06,9.044383770140385082e-06
4.800000000000000000e+02,1.331931139880726533e-05,1.461776001254744273e-05,9.172259757050937878e-06,8.118352309183229920e-06,1.470431753980427914e-05
4.810000000000000000e+02,8.909856337280253058e-06,1.283194719203795131e-05,1.275181702931060812e-05,1.166785529016500789e-05,1.147420233038598525e-05
4.820000000000000000e+02,1.430173695393666122e-05,7.752329905796884191e-06,1.486365749281404192e-05,1.919514300585678512e-05,6.522503268158175160e-06
4.830000000000000000e+02,9.356647736824541539e-06,7.460430936800932500e-06,8.471872771087518572e-06,1.811348230873477405e-05,1.487449909420845984e-05
4.840000000000000000e+02,1.711499924761383795e-05,1.318526965810029594e-05,1.138397759958831301e-05,7.225574085056862828e-06,8.676088244730095766e-06
4.850000000000000000e+02,1.147268634527076614e-05,1.077170890007028703e-05,9.915170895102853876e-06,8.607964260054501437e-06,1.577401980090709088e-05
4.860000000000000000e+02,1.433116853444271754e-05,6.650913604855368533e-06,1.245663547599917820e-05,9.406662785815811390e-06,1.090455535224243988e-05
4.870000000000000000e+02,1.761854741444413008e-05,6.791808418005196302e-06,1.077789077297275355e-05,8.117073893365578385e-06,6.550399584526189756e-06
4.880000000000000000e+02,8.723635616103564416e-06,1.859649904056848158e-05,8.066422803709727418e-06,1.039317517126381318e-05,1.411613840895942218e-05
4.890000000000000000e+02,1.367415293307416846e-05,8.485911907940568710e-06,1.488671967841970201e-05,7.911416291639383758e-06,1.307722302823499660e-05
4.900000000000000000e+02,1.058749764004662808e-05,1.181831446472880742e-05,9.801651976060199445e-06,1.151791529740986419e-05,9.997284154406038681e-06
4.910000000000000000e+02,8.844073218661208102e-06,1.176201962993506100e-05,1.324822625270449805e-05,8.978716722007895612e-06,1.180924136845451500e-05
4.920000000000000000e+02,1.530911194291828537e-05,8.309676868045734466e-06,1.119495093770961347e-05,8.777814841876008245e-06,1.129118549403340666e-05
4.930000000000000000e+02,1.514323580054099949e-05,8.840605896676123621e-06,1.000197276546099800e-05,8.075224838144379191e-06,8.232646408035115826e-06
4.940000000000000000e+02,1.135865661250345937e-05,1.189357588560202572e-05,1.512348797250151478e-05,1.120740049331825361e-05,9.034212235414784686e-06
4.950000000000000000e+02,9.431254521463650065e-06,1.590526931238844810e-05,6.430133334123233624e-06,1.184056688408041680e-05,1.605292798434465595e-05
4.960000000000000000e+02,9.207756508589071132e-06,1.475010447671287750e-05,1.337383005606262998e-05,1.211266485001694093e-05,1.059952860837931610e-05
4.970000000000000000e+02,8.447208321826771282e-06,1.230418383979525743e-05,6.117581844211628095e-06,1.354258333907676359e-05,9.468484819752376325e-06
4.980000000000000000e+02,1.209681883418411985e-05,1.798568864685989865e-05,1.384317574371074500e-05,8.610117450014165286e-06,8.488715494081588986e-06
4.990000000000000000e+02,1.257525610842691322e-05,8.622764671839533435e-06,9.158149260279913051e-06,7.314540424241400274e-06,9.781933060670766622e-06
5.000000000000000000e+02,1.091761509031119459e-05,1.247711062590806108e-05,8.979203799164281463e-06,1.011453231924974716e-05,1.728746427887006831e-05
5.010000000000000000e+02,9.497521113344120636e-06,1.209631450738157810e-05,8.682783981472930179e-06,1.079935662307018873e-05,1.076599639759923122e-05
5.020000000000000000e+02,1.791701478104368306e-05,7.319397758442924840e-06,7.633157187436623303e-06,8.908980188793158561e-06,1.158332194961531059e-05
5.030000000000000000e+02,1.173055404535272572e-05,6.552669982173853214e-06,6.871391362683887394e-06,5.877889355465626409e-06,9.092158665180427590e-06
5.040000000000000000e+02,1.015254786296271305e-05,1.157206628610296661e-05,1.779416258884669588e-05,1.117533837524664619e-05,1.419693375170894001e-05
5.050000000000000000e+02,1.002873901034817550e-05,1.632627098424599410e-05,1.467320138770489280e-05,1.155172133016080238e-05,1.282822428527730096e-05
5.060000000000000000e+02,1.011990755406255715e-05,1.067953162936507994e-05,8.041260620039736295e-06,1.466343555900362361e-05,1.490238564838541890e-05
5.070000000000000000e+02,1.042973365072974445e-05,1.268193250125726479e-05,1.025824596467828087e-05,1.069545983067854422e-05,8.439639221369255040e-06
5.080000000000000000e+02,1.473132617846317771e-05,1.274217773439279000e-05,1.039753219556072139e-05,1.411141218088385330e-05,1.602044673121305607e-05
5.090000000000000000e+02,8.788732237419161208e-06,1.767463738122643235e-05,1.384807651561015263e-05,1.647828388073868666e-05,1.514849865924539074e-05
5.100000000000000000e+02,8.706133263869375583e-06,1.344770972244724305e-05,1.092348369668982855e-05,1.631101800392276147e-05,1.112445936624073539e-05
5.110000000000000000e+02,9.221610058895990392e-06,1.096439935233117779e-05,1.235879733230138555e-05,9.419551572409368134e-06,1.089773318552200720e-05
5.120000000000000000e+02,8.795872254774295129e-06,1.085118479482449771e-05,1.351213608180579229e-05,1.186613242865064421e-05,1.870963215677701186e-05
5.130000000000000000e+02,9.655342947945122489e-06,1.621973038690160962e-05,1.336190977196949348e-05,8.255646261834392874e-06,1.014850746605677756e-05
5.140000000000000000e+02,8.644993478301721268e-06,1.047967146738937316e-05,9.290478644952138154e-06,1.075648300408182934e-05,9.858854361000091160e-06
5.150000000000000000e+02,7.642355556392033122e-06,1.051318760481034786e-05,1.075569622743799414e-05,1.177843513422427435e-05,8.208498030737310103e-06
5.160000000000000000e+02,8.322869221921713745e-06,1.399584466454939502e-05,8.718007639241243112e-06,1.152778314184033093e-05,9.498935671259367552e-06
5.170000000000000000e+02,1.381353765750326090e-05,1.146826993092542324e-05,9.761149187714757147e-06,1.318275549866410046e-05,9.494515072483444840e-06
5.180000000000000000e+02,9.005243530424422715e-06,1.502069360892477334e-05,1.138094555908075733e-05,1.383936103005467544e-05,8.309386829274956199e-06
5.190000000000000000e+02,7.007700179917364380e-06,1.860156296451531688e-05,1.353680255433697965e-05,1.026773447754258939e-05,1.052756066388660372e-05
5.200000000000000000e+02,7.931896463198029323e-06,7.977266391678838886e-06,1.577015100029388606e-05,1.074537896716964980e-05,1.547071456708959403e-05
5.210000000000000000e+02,9.698864535834239575e-06,1.035943265492722531e-05,1.485280066204630600e-05,1.186173416689584315e-05,1.283264849061271917e-05
5.220000000000000000e+02,1.483350489728252342e-05,8.769137191166898049e-06,1.020562226505816739e-05,8.272379774187932355e-06,8.549879583541475370e-06
5.230000000000000000e+02,1.437744396104445599e-05,1.031591686018185072e-05,1.074216025687135811e-05,1.260805794944808156e-05,7.830398925379178365e-06
5.240000000000000000e+02,1.778981135192037044e-05,9.557982808328091551e-06,9.174315228399620992e-06,1.259251422658369535e-05,1.218571590355654877e-05
5.250000000000000000e+02,1.116047494575944654e-05,1.105037994941771018e-05,7.434867848932213974e-06,9.985778994914262796e-06,8.164382172326511977e-06
5.260000000000000000e+02,8.372019498215088618e-06,8.829971900659039363e-06,1.078286600553202135e-05,1.147057661765593650e-05,9.369851186380451225e-06
5.270000000000000000e+02,1.177726977963367005e-05,8.300901422453321743e-06,9.670933930339131734e-06,9.327552002558192612e-06,1.078619511840628320e-05
5.280000000000000000e+02,8.478231501629629463e-06,1.408157588944636274e-05,1.478701940138549276e-05,9.897205069164805025e-06,1.046706315599443826e-05
5.290000000000000000e+02,1.068136004422903795e-05,1.439033311156912021e-05,1.065445007430998459e-05,8.902987768899528476e-06,5.629897799175331841e-06
5.300000000000000000e+02,8.790286170290428913e-06,1.047291401867767036e-05,1.045295247215083378e-05,1.555362065952525796e-05,1.283122100903533180e-05
5.310000000000000000e+02,1.139411206751983485e-05,1.138366479125352271e-05,8.220189555818713245e-06,9.640388808129785048e-06,1.008305850680457638e-05
5.320000000000000000e+02,1.394690020095623595e-05,9.799070851079783040e-06,8.569604130426178301e-06,1.485928264244318511e-05,1.005067467907405643e-05
5.330000000000000000e+02,9.206287683083402840e-06,1.243736858624888697e-05,1.047093594830350582e-05,6.349962027973887757e-06,1.526812280405742683e-05
5.340000000000000000e+02,7.541981498992988975e-06,2.136130695362670195e-05,1.093740356516992307e-05,2.147632591886772246e-05,1.192150282336434941e-05
5.350000000000000000e+02,1.594414225858376000e-05,1.254307907583296355e-05,1.334307343692220371e-05,1.096466603411894170e-05,1.026300310835726037e-05
5.360000000000000000e+02,9.239603180777322677e-06,1.155925255114098604e-05,7.339092762181920193e-06,6.775715846063512515e-06,8.533476297589714932e-06
5.370000000000000000e+02,8.082819967114573956e-06,1.003227961204888885e-05,9.999012043682142803e-06,7.087252837267854488e-06,1.216919509150482526e-05
5.380000000000000000e+02,1.066274766137187413e-05,1.034935371346801247e-05,1.295146761282062187e-05,5.149136518167729548e-06,9.071955098582940025e-06
5.390000000000000000e+02,1.694452657396983142e-05,1.576897752153527676e-05,1.125905805032800799e-05,1.188058726120377884e-05,1.364839275641571703e-05
5.400000000000000000e+02,1.055009590644750972e-05,1.205145528537787669e-05,1.033917956827501428e-05,1.441977144089889862e-05,1.011573964415646287e-05
5.410000000000000000e+02,1.216652378732696604e-05,1.278415350880468537e-05,1.036963578726624036e-05,1.003741712313210854e-05,9.429269669958273425e-06
5.420000000000000000e+02,1.187592114748614422e-05,2.475903537990653547e-05,1.060707013900152873e-05,8.282549051386034478e-06,1.208362847548993813e-05
5.430000000000000000e+02,1.233375743914244538e-05,9.688392649143118263e-06,1.530442437436274616e-05,1.116609609719265706e-05,1.378420603970198499e-05
5.440000000000000000e+02,1.622010355828429340e-05,1.577635828686752006e-05,8.357902698707952993e-06,7.916856975320740730e-06,1.306996810179761326e-05
5.450000000000000000e+02,1.159156689489737602e-05,1.617094345340852612e-05,1.077031077401091608e-05,9.135381415226184743e-06,1.226967365008935218e-05
5.460000000000000000e+02,7.425678757555509435e-06,1.064963892716264127e-05,1.202785502463221690e-05,1.383008740851732199e-05,8.002841749288336359e-06
5.470000000000000000e+02,8.344292939943542819e-06,8.878784560240049473e-06,1.197669258545808191e-05,9.591736276681750439e-06,1.039711755401739879e-05
5.480000000000000000e+02,7.047887871314273411e-06,9.014477483137994795e-06,1.149945569156596292e-05,8.673658537516892864e-06,9.866804462133060838e-06
5.490000000000000000e+02,1.082293751997198683e-05,1.087152401901825272e-05,1.059231462152698811e-05,9.894761221707071286e-06,7.959694662496019646e-06
5.500000000000000000e+02,1.364685861060532801e-05,1.022372491754630630e-05,9.629928205412419118e-06,1.109119353248644302e-05,9.384528247502466058e-06
5.510000000000000000e+02,9.983372702637716145e-06,1.343633669959043431e-05,7.800452794581858029e-06,7.322935437703570472e-06,8.287065237588819855e-06
5.520000000000000000e+02,9.551173993371797621e-06,8.865381131428762274e-06,1.044236080527394250e-05,1.331930511072609846e-05,1.087987684533775479e-05
5.530000000000000000e+02,8.846147377838953219e-06,8.236443741371779481e-06,9.887396732577435898e-06,1.246650034325558210e-05,9.803654422824159553e-06
5.540000000000000000e+02,9.952913510469230118e-06,8.160250925648426801e-06,8.751036553622526526e-06,1.079420237648509584e-05,9.748482345584008613e-06
5.550000000000000000e+02,8.446107812809522386e-06,1.122895730409911863e-05,1.130627765844050003e-05,1.246513866082210598e-05,1.131250276398265697e-05
5.560000000000000000e+02,7.316183894379157948e-06,1.453845446441892619e-05,8.669836091601546002e-06,1.496266148204306035e-05,8.333267441096303685e-06
5.570000000000000000e+02,7.756148345805513600e-06,8.222094009524560931e-06,9.717602928560609143e-06,8.936792054492492809e-06,1.276199054467408445e-05
5.580000000000000000e+02,7.388938850549919835e-06,1.005708670509530833e-05,1.045259143894750054e-05,1.363190529601876477e-05,9.595786962579566648e-06
5.590000000000000000e+02,9.691044849602370448e-06,8.216149750550627573e-06,1.050636457555764736e-05,9.596978904680142364e-06,1.290141378273990114e-05
5.600000000000000000e+02,7.774982968111743276e-06,1.320088144807218811e-05,9.104343783650215016e-06,1.032229254227523541e-05,1.366377382205907765e-05
5.610000000000000000e+02,1.442709973775713195e-05,9.626479277047295113e-06,1.095746689461218892e-05,1.707714879950472664e-05,1.495400432072191421e-05
5.620000000000000000e+02,1.200898380437909196e-05,1.011927338501195095e-05,8.981736650204297234e-06,9.063383296759042196e-06,1.094846614990707678e-05
5.630000000000000000e+02,5.902580309302685180e-06,1.435802038041167350e-05,9.627691270885918584e-06,1.464504719672632405e-05,8.684127186575629764e-06
5.640000000000000000e+02,9.753669801604303302e-06,9.874325211156609328e-06,8.114647192636326167e-06,8.144095867024248037e-06,1.135581549471798013e-05
5.650000000000000000e+02,1.094996931394476292e-05,1.147831538117483063e-05,1.264199784178909880e-05,8.211123097456862752e-06,1.058209408977273114e-05
5.660000000000000000e+02,1.214565103957454539e-05,1.005176343238378678e-05,8.739328031137638675e-06,8.860841103630612281e-06,1.034547398481855396e-05
5.670000000000000000e+02,1.024405275273920779e-05,8.735270376036829987e-06,8.651459098674152415e-06,1.042646721949314070e-05,1.310300007706377556e-05
5.680000000000000000e+02,1.191801855071616956e-05,7.722473603810620091e-06,1.057405925597443286e-05,9.948542427862250292e-06,1.112856968776831934e-05
5.690000000000000000e+02,1.355432637273334961e-05,7.479708628799208725e-06,8.605001542316692564e-06,1.440946514452701166e-05,9.131776796844626176e-06
5.700000000000000000e+02,9.506604894959913565e-06,1.062139148511054287e-05,6.345488830716838891e-06,8.597293335022015981e-06,1.003571136137804132e-05
5.710000000000000000e+02,1.237016355559727998e-05,1.082621299752783983e-05,9.142339564838231070e-06,1.453285816610527803e-05,1.167205639218682478e-05
5.720000000000000000e+02,1.437449860597350693e-05,1.132039812690166514e-05,1.851214974657455770e-05,1.190150322216698697e-05,9.796668768324856558e-06
5.730000000000000000e+02,7.346240386563174241e-06,1.128832804442314597e-05,8.400399258645663281e-06,1.087760979578966669e-05,1.017898574251496768e-05
5.740000000000000000e+02,1.062447664801347003e-05,1.206573769196861434e-05,7.017421812971491590e-06,5.270993670758450378e-06,1.014257699893938991e-05
5.750000000000000000e+02,1.178589244932304325e-05,1.243482631374526193e-05,1.082821463138650131e-05,7.730738045386154056e-06,1.127305482551133053e-05
5.760000000000000000e+02,9.170365963817594945e-06,1.159756572810533015e-05,1.118984008485757187e-05,1.099503020418612920e-05,1.101674768910765323e-05
5.770000000000000000e+02,8.855802859142336558e-06,6.924828609200517349e-06,1.249776423506432366e-05,9.828294310065821549e-06,1.078469357274070006e-05
5.780000000000000000e+02,8.587380345037587404e-06,7.666124213767666618e-06,1.475351372348665535e-05,9.714059375776074035e-06,9.616898286712860511e-06
5.790000000000000000e+02,1.688385162723626820e-05,1.057706138296587994e-05,1.491438436385106314e-05,1.015891729694295975e-05,1.087766861551653363e-05
5.800000000000000000e+02,7.557628298071605855e-06,1.574855195773938732e-05,1.113576499800483788e-05,9.100110626825141935e-06,1.212018937357672854e-05
5.810000000000000000e+02,9.828388767951778959e-06,1.066096266133520487e-05,9.841927919085335930e-06,1.241710507449145240e-05,1.046978428342892897e-05
5.820000000000000000e+02,8.008068796527822997e-06,8.832241184975053727e-06,1.530524126891474879e-05,1.114152468806306473e-05,1.775528312120133734e-05
5.830000000000000000e+02,8.932519366067204203e-06,7.629152557697693737e-06,1.340034033214809739e-05,1.058202788262185834e-05,8.954955392548313853e-06
5.840000000000000000e+02,1.470159070149357206e-05,1.479275646032451874e-05,8.921638800063469432e-06,1.228972238775938308e-05,9.487234881144779308e-06
5.850000000000000000e+02,1.510203435961532392e-05,1.354124675634338359e-05,9.054740946590200679e-06,8.864707453315467944e-06,7.517299403958510595e-06
5.860000000000000000e+02,1.035508305202714752e-05,1.439550000081890602e-05,9.310951931351674205e-06,1.117813723094940315e-05,1.053155503416558503e-05
5.870000000000000000e+02,1.428686157756153818e-05,8.109283979762516026e-06,1.005872628512261002e-05,1.589445024707814014e-05,1.392977484460100612e-05
5.880000000000000000e+02,1.087481987160909824e-05,9.619549673822724856e-06,1.539475885858898607e-05,6.760865951971339882e-06,7.512140970278302632e-06
5.890000000000000000e+02,1.152191346831532570e-05,6.166435158050376231e-06,7.371734400907214990e-06,7.569339124935403618e-06,8.419518757518673624e-06
5.900000000000000000e+02,1.652198551815864391e-05,1.088748975686115728e-05,1.356363033311325239e-05,1.301675575238192550e-05,1.390780336885111268e-05
5.910000000000000000e+02,2.282708590295445816e-05,1.774648859764749176e-05,6.116915691078972372e-06,9.190939736725134424e-06,1.031175578325438380e-05
5.920000000000000000e+02,9.780914968948728472e-06,6.290973973532842933e-06,1.036232214557397668e-05,1.128918367065967487e-05,1.102155808929694558e-05
5.930000000000000000e+02,1.302955529047800098e-05,1.077880675104392338e-05,7.593222035806590497e-06,7.803725013411089151e-06,1.482870959668147748e-05
5.940000000000000000e+02,1.430199325991310388e-05,1.105544200008523603e-05,1.520046828784593629e-05,1.064467786737743893e-05,1.248910678020020981e-05
5.950000000000000000e+02,1.717239790488545026e-05,1.056053611980800611e-05,1.515654950234868181e-05,1.144515067774687367e-05,1.097200754807126089e-05
5.960000000000000000e+02,1.107890926466126302e-05,1.198371897370709149e-05,9.553706528664385189e-06,1.430328073070974426e-05,9.235564960685671565e-06
5.970000000000000000e+02,1.388892870846092364e-05,9.946795938464703113e-06,9.293868512227909662e-06,6.076250382291981111e-06,1.057689907524306250e-05
5.980000000000000000e+02,1.210928051509352343e-05,7.568412765612819726e-06,1.511695998346329617e-05,7.760706549064799731e-06,7.849638942292180843e-06
5.990000000000000000e+02,9.107694170951141643e-06,9.977956277884558745e-06,6.776124448881759577e-06,8.908737844315339771e-06,1.285866382150224752e-05
6.000000000000000000e+02,1.411468521816949817e-05,8.237475607741906458e-06,1.586764596239742531e-05,8.780698427468536238e-06,8.653282235426829061e-06
6.010000000000000000e+02,1.234674618089126596e-05,1.461302639016448524e-05,1.214992270348602688e-05,1.443336112683102357e-05,7.968744093256319161e-06
6.020000000000000000e+02,1.583771483770757271e-05,1.208284317644192640e-05,9.913108046877283641e-06,1.203437715846522593e-05,1.041547611302373610e-05
6.030000000000000000e+02,1.622191044547971472e-05,9.155038211527966041e-06,9.070136611555312811e-06,8.371167791176858941e-06,1.450463355967546164e-05
6.040000000000000000e+02,6.866978655928335229e-06,8.459939119354054071e-06,1.035871135457444581e-05,9.294620488486948773e-06,7.980472680024774945e-06
6.050000000000000000e+02,1.996618261612681522e-05,1.445037792613401706e-05,1.133077971804397066e-05,9.420120031911061176e-06,1.294188782541283445e-05
6.060000000000000000e+02,1.670480756321701676e-05,7.380838479065232605e-06,1.609442998040666595e-05,1.287654540171878637e-05,9.109907417759188775e-06
6.070000000000000000e+02,1.049908589445536222e-05,6.529580594993866782e-06,8.364275385974728749e-06,1.258576287233026392e-05,1.202438902703217849e-05
6.080000000000000000e+02,7.481260365871378326e-06,8.422895144022390923e-06,1.549994572946911120e-05,1.265070263489764812e-05,9.215339940027433840e-06
6.090000000000000000e+02,1.630898785642820314e-05,1.381139344280857273e-05,1.268988692293415710e-05,1.158587071525829515e-05,1.228153786381191992e-05
6.100000000000000000e+02,7.186458483077196036e-06,9.780847438412010320e-06,1.016686392585341991e-05,8.548099825422816878e-06,1.308213927819767974e-05
6.110000000000000000e+02,1.051210079805464659e-05,1.122224975680374826e-05,8.999310820323458415e-06,1.391777434645025124e-05,6.170970503149852959e-06
6.120000000000000000e+02,1.206466061343114404e-05,1.211630096920046640e-05,9.681044425335905146e-06,1.202487319551526213e-05,1.011938148032243134e-05
6.130000000000000000e+02,8.850067344856604734e-06,1.111924667474006867e-05,1.188833291621005372e-05,7.940607408607469608e-06,2.050226113203823530e-05
6.140000000000000000e+02,8.568551928433976173e-06,1.336159344456078202e-05,9.117351399967610348e-06,1.474568887660510086e-05,1.029758716664108675e-05
6.150000000000000000e+02,2.057719763115528622e-05,1.499801063864492079e-05,8.629632451073732113e-06,1.328701350344907439e-05,1.076190031479296039e-05
6.160000000000000000e+02,6.173248419782950691e-06,1.254043273279936699e-05,1.751162623808699692e-05,9.564858672095333247e-06,1.325533047014104682e-05
6.170000000000000000e+02,9.079841705728064483e-06,2.045712435960744813e-05,1.192898993263025176e-05,6.098967395673504654e-06,1.836932564447391059e-05
6.180000000000000000e+02,9.493422333695100690e-06,1.804314336895096460e-05,1.743720745950305684e-05,8.505615460174809073e-06,1.188919619965478347e-05
6.190000000000000000e+02,6.802032082253717249e-06,1.254829460717310496e-05,2.266625137181677019e-05,1.275325330307719440e-05,4.954233490672699247e-06
6.200000000000000000e+02,1.205902621315146916e-05,1.056369348351182680e-05,1.107858861570942821e-05,1.382455060883192033e-05,8.563310402331936189e-06
6.210000000000000000e+02,1.156144662461944250e-05,1.085405138845363382e-05,8.884138655185225275e-06,7.131668802395907392e-06,1.272953969744250458e-05
6.220000000000000000e+02,1.088833777174169626e-05,1.011313033760785629e-05,1.679271685051109131e-05,1.182211734684912585e-05,1.051848044641978674e-05
6.230000000000000000e+02,1.062668366802466124e-05,1.141488075839802718e-05,8.928642666772290681e-06,1.434099220476436898e-05,9.791661544800156491e-06
6.240000000000000000e+02,1.091815358733594366e-05,1.307428313634950712e-05,1.072529880663530832e-05,1.034130297639102025e-05,8.330243956633509583e-06
6.250000000000000000e+02,1.047479241200743871e-05,9.156606297189284760e-06,1.036642156493350342e-05,1.204587937220225058e-05,1.259675607356847138e-05
6.260000000000000000e+02,1.308879578931776422e-05,1.095301262254988472e-05,1.146846537536383437e-05,1.891222375216550233e-05,1.134568433569516088e-05
6.270000000000000000e+02,1.170407736894585327e-05,1.044645769165963856e-05,8.309422916519260127e-06,1.406315934815438595e-05,1.143750356191741702e-05
6.280000000000000000e+02,1.715649003064534384e-05,1.071963427623501275e-05,1.103306048055863187e-05,1.361538052324640091e-05,1.297866277027992510e-05
6.290000000000000000e+02,7.014889558232262345e-06,1.404532001214597869e-05,1.276572838071476923e-05,7.314251303958130279e-06,1.307131189631771662e-05
6.300000000000000000e+02,1.076045247783152803e-05,1.650564175192936744e-05,1.516797912914924495e-05,7.905647483097411055e-06,1.350712345060678388e-05
6.310000000000000000e+02,1.097139469097285769e-05,1.210901106318829079e-05,1.135978110833324450e-05,1.519675688965715921e-05,1.066085477952061211e-05
6.320000000000000000e+02,1.291698574268362876e-05,1.043841644121634715e-05,1.312411694742721124e-05,2.093928494928398720e-05,8.252552969212345602e-06
6.330000000000000000e+02,1.386321722074423946e-05,1.665258558714022286e-05,6.686679976164455752e-06,8.409508707618584822e-06,9.405117470939750035e-06
6.340000000000000000e+02,1.062378626714988172e-05,1.222889270302562892e-05,1.012531599264843152e-05,1.021955449709288644e-05,1.108589547771376971e-05
6.350000000000000000e+02,1.109477876948261610e-05,1.697438438930110038e-05,1.089790778618926481e-05,1.278813780902776642e-05,7.155562400495973918e-06
6.360000000000000000e+02,1.129543774891494934e-05,1.329582351927705020e-05,1.142201601256331855e-05,1.045391427700881337e-05,9.641435737450798626e-06
6.370000000000000000e+02,8.721088141649957493e-06,1.176133686375813170e-05,1.049902892469312121e-05,1.151674195143392865e-05,9.818517885284983038e-06
6.380000000000000000e+02,1.326235903353900625e-05,1.593909260866333000e-05,1.238899008493277165e-05,1.399567409576807364e-05,8.449528147713714077e-06
6.390000000000000000e+02,6.356570699583841133e-06,1.295133269796355791e-05,1.592755843737858612e-05,1.411318268695893607e-05,7.145029548794035179e-06
6.400000000000000000e+02,1.165659800517193645e-05,8.952969976272484587e-06,1.018364892402257027e-05,1.075910629100285121e-05,9.269470114370292890e-06
6.410000000000000000e+02,8.767877815563096533e-06,1.054448160620058417e-05,1.225823842843087874e-05,1.303698315702206401e-05,1.369173119014632789e-05
6.420000000000000000e+02,1.137040141274692218e-05,1.056172488544948607e-05,1.011645889714696267e-05,1.275080470597433902e-05,1.014696100254397493e-05
6.430000000000000000e+02,1.457834967721893804e-05,1.492112784495791544e-05,1.059451222784613122e-05,1.351431039542383417e-05,1.421430262726897098e-05
6.440000000000000000e+02,1.279314712954171540e-05,9.375554375967709575e-06,9.329233742860765233e-06,9.050334616955701961e-06,7.657355432066914602e-06
6.450000000000000000e+02,1.404403941474008377e-05,2.143230808893115125e-05,7.539099291964390659e-06,1.083734031237515438e-05,1.180541464429474274e-05
6.460000000000000000e+02,9.682549811373952764e-06,1.293844604732807824e-05,1.343031014222617614e-05,1.190962014263607927e-05,1.193192364223882862e-05
6.470000000000000000e+02,1.055578409236979098e-05,9.686931193519932037e-06,1.295758508523814356e-05,1.256417313844071515e-05,1.348448487326070477e-05
6.480000000000000000e+02,1.154433404293442322e-05,1.012861157023703385e-05,8.212099012361306904e-06,1.413980295783545671e-05,1.292829985211074728e-05
6.490000000000000000e+02,1.237946448195970106e-05,1.425667470500435741e-05,1.434944727307652101e-05,7.352914496272511258e-06,1.025406542054518866e-05
6.500000000000000000e+02,1.120949915800473207e-05,8.722907009373059850e-06,9.829591583354613249e-06,1.155964716559321204e-05,1.166103826477637995e-05
6.510000000000000000e+02,1.154059486896397146e-05,8.557523189622884274e-06,1.053224976244049316e-05,1.178699042569952837e-05,7.470541567800026428e-06
6.520000000000000000e+02,1.501751760313307926e-05,9.471526032145405338e-06,1.051217909830981512e-05,1.101033114681015945e-05,1.306729227390501791e-05
6.530000000000000000e+02,1.072854768180420137e-05,8.074402979230121957e-06,1.448680218607556469e-05,9.316940258075057102e-06,1.247401432236117103e-05
6.540000000000000000e+02,8.227496690937918800e-06,1.066394608328913307e-05,1.374507045137640660e-05,1.633123082234178014e-05,1.123340810849082771e-05
6.550000000000000000e+02,1.118311628411916558e-05,1.164149135024494797e-05,1.294828573139561456e-05,1.044058180876827890e-05,9.620285952749441094e-06
6.560000000000000000e+02,8.165023510975366605e-06,6.920493792361703811e-06,1.171727968762859007e-05,1.008055178586264589e-05,9.444823111270927996e-06
6.570000000000000000e+02,1.590186576638785709e-05,1.237900646522405168e-05,1.459829308370075296e-05,9.074407891773716983e-06,1.038859617175091898e-05
6.580000000000000000e+02,1.049377228345971247e-05,7.016576394458517996e-06,9.729989924212034680e-06,1.031649516280985779e-05,9.414297992282882888e-06
6.590000000000000000e+02,1.445816015355205764e-05,7.767586177931384839e-06,1.313782303169475085e-05,8.871470469906661549e-06,1.005424707212210222e-05
6.600000000000000000e+02,1.001716544701825029e-05,1.067274230814874159e-05,1.040146851316592347e-05,9.135552364591958963e-06,1.561686202167233972e-05
6.610000000000000000e+02,1.405363038831097811e-05,1.093886190606241371e-05,1.097246154369013738e-05,1.488806064109393645e-05,8.609554883132197745e-06
6.620000000000000000e+02,1.255069371208783480e-05,1.076028774238402264e-05,9.972368352095806188e-06,7.291852139323928839e-06,1.109475898186662590e-05
6.630000000000000000e+02,1.500522582287278084e-05,9.149564472510363089e-06,1.214399414561917467e-05,9.166487451195415304e-06,1.550084170431897945e-05
6.640000000000000000e+02,1.208568459765135827e-05,9.281544252504048131e-06,9.459230662978157511e-06,7.328343515466961833e-06,9.057559023584182967e-06
6.650000000000000000e+02,1.198915887157259164e-05,1.537110469040925409e-05,1.280502480505152363e-05,1.458925530872789977e-05,1.297571349201387392e-05
6.660000000000000000e+02,1.057278448057807907e-05,1.458927045927538302e-05,9.989946637256608142e-06,6.567138792989979379e-06,1.151637912477632142e-05
6.670000000000000000e+02,1.065349388906788874e-05,1.085755753049699734e-05,1.000141820661770709e-05,1.234327522059430748e-05,9.446166694404567465e-06
6.680000000000000000e+02,1.202295138102993377e-05,9.337741144199718235e-06,1.192451170284325457e-05,1.213368152641614017e-05,7.543568408707734818e-06
6.690000000000000000e+02,9.542990490163383299e-06,1.053517122551195229e-05,1.122921155927159020e-05,8.980810844105846513e-06,9.596445166404343752e-06
6.700000000000000000e+02,1.354488765581418619e-05,1.108310403263867983e-05,1.356763859561294083e-05,1.134097020272228917e-05,9.149535581731704781e-06
6.710000000000000000e+02,1.517147215301939411e-05,1.260321275331488522e-05,1.407811220921484363e-05,1.051083319736356714e-05,1.670932656483437029e-05
6.720000000000000000e+02,1.272682984887474333e-05,9.869315395261146762e-06,9.285498205890974077e-06,1.105822851243942750e-05,1.468699252871186189e-05
6.730000000000000000e+02,1.410124423695258145e-05,1.097235615454827951e-05,1.221248119676054955e-05,1.451510303451808426e-05,1.172665237980652364e-05
6.740000000000000000e+02,1.192834943242182533e-05,1.036531650655536652e-05,6.892510580724930946e-06,9.207560105806145145e-06,1.134887949805207796e-05
6.750000000000000000e+02,1.425430754675716116e-05,7.402504348386074184e-06,1.488210004840784251e-05,8.603109445060042049e-06,1.225919508274220249e-05
6.760000000000000000e+02,1.461597689444982251e-05,1.083395818957111345e-05,1.599824735976085321e-05,1.104158361364682150e-05,1.617752683014117565e-05
6.770000000000000000e+02,1.071583977974022162e-05,1.184832396794455178e-05,1.108493053247894267e-05,1.228912401562975987e-05,8.186770814710975230e-06
6.780000000000000000e+02,1.278750008404383465e-05,1.028530374425074001e-05,8.247596776422838616e-06,1.160759651874787579e-05,1.349584845211637685e-05
6.790000000000000000e+02,1.010717132210459113e-05,8.674785320961220236e-06,9.489472428736434040e-06,1.260052497198405064e-05,1.719622548279620133e-05
6.800000000000000000e+02,1.129104215213949658e-05,1.220529742040898924e-05,8.999528367414910690e-06,1.091987488976986498e-05,1.848628215395109464e-05
6.810000000000000000e+02,1.092731189356044297e-05,8.998211618149731805e-06,1.316070416468306803e-05,9.850420360169032108e-06,1.587521468926489376e-05
6.820000000000000000e+02,1.225619761624496817e-05,9.296146461723608923e-06,1.375845571882639007e-05,1.918147659540903049e-05,8.859376579906097504e-06
6.830000000000000000e+02,1.273853468719554627e-05,1.203413697259403392e-05,1.440092894355871067e-05,1.875485744773364161e-05,7.861013113896753168e-06
6.840000000000000000e+02,1.618822511850748214e-05,1.406795799363536048e-05,1.212557637975120173e-05,1.396963129607353693e-05,8.017729924980621092e-06
6.850000000000000000e+02,6.409456529632429067e-06,9.819233336094690401e-06,1.100360082451068422e-05,9.446862372475273162e-06,6.011760136037658242e-06
6.860000000000000000e+02,6.830625657316957700e-06,1.276614475920201386e-05,8.542085731089166245e-06,1.362084052092260578e-05,9.827329538913964768e-06
6.870000000000000000e+02,1.041553215497259544e-05,1.153037129242306946e-05,1.384333477294497072e-05,1.300652445879180164e-05,8.198480002774566344e-06
6.880000000000000000e+02,1.844408793494345389e-05,1.300031514828159374e-05,1.693957602100226723e-05,8.355912145319166484e-06,1.587022978011276564e-05
6.890000000000000000e+02,1.546622131665120747e-05,8.920399275691437424e-06,8.555913664998193724e-06,9.409497430445945554e-06,1.212120366578250952e-05
6.900000000000000000e+02,1.639081966475774976e-05,1.059577408579759350e-05,9.560506172401339597e-06,1.206848018386885713e-05,7.212910019038787368e-06
6.910000000000000000e+02,1.342159835193701412e-05,1.366033253524800983e-05,9.466439402139315007e-06,1.214186173104092603e-05,7.615759265111599063e-06
6.920000000000000000e+02,9.302639723096639557e-06,6.180426053936649566e-06,8.731787347726616133e-06,8.986929750820493723e-06,1.059016420157377070e-05
6.930000000000000000e+02,1.379959735703373269e-05,1.391765572811287655e-05,8.625129306549794705e-06,1.387513018802355447e-05,1.198398344481876876e-05
6.940000000000000000e+02,1.165145467707517923e-05,1.945070162667761338e-05,8.862594289782421697e-06,7.250214670628807312e-06,9.693411913147542691e-06
6.950000000000000000e+02,6.042622578195100402e-06,8.219964675482138716e-06,1.464593080013898430e-05,1.271009778802678625e-05,1.222063342276591413e-05
6.960000000000000000e+02,1.030949543845416372e-05,1.066741096678036627e-05,1.200567106607319801e-05,1.085243658827117486e-05,7.569100474280610058e-06
6.970000000000000000e+02,8.486714323741040289e-06,1.322135857495521094e-05,1.178134900381433425e-05,9.631079601168934801e-06,1.102325214996646707e-05
6.980000000000000000e+02,1.465499658748203871e-05,8.631328107133739991e-06,1.201851794729869027e-05,1.607395637792663479e-05,6.029643055405209395e-06
6.990000000000000000e+02,1.068762366163156230e-05,9.183040086568894367e-06,1.492410922543374596e-05,8.731521673133180172e-06,1.011532827499550535e-05
7.000000000000000000e+02,1.225912003877116518e-05,1.241387080608280513e-05,9.387303515517864128e-06,1.379392916911470479e-05,1.269093466726989305e-05
7.010000000000000000e+02,1.180610087481159809e-05,8.163473853683989034e-06,1.742446516361795261e-05,9.228676570827154535e-06,8.647918070980864513e-06
7.020000000000000000e+02,9.715015509392799231e-06,1.343349174387498124e-05,1.213888215723102348e-05,1.389396978179746611e-05,1.140644847275051887e-05
7.030000000000000000e+02,9.249703670888287377e-06,1.427338453696691545e-05,1.344212485521190104e-05,1.322853685004066193e-05,1.294363074855198192e-05
7.040000000000000000e+02,1.284301038595447864e-05,6.682655368406287266e-06,1.384885465893770373e-05,7.043585457444656583e-06,1.274059496114698931e-05
7.050000000000000000e+02,1.056238837227052585e-05,1.082982707667490274e-05,1.594909139923661456e-05,1.124425249743321586e-05,8.107163561699159970e-06
7.060000000000000000e+02,1.060607532654689322e-05,1.347377526916826440e-05,1.281093889282658438e-05,1.350104423314402169e-05,1.525860199091955138e-05
7.070000000000000000e+02,1.248088881489195501e-05,7.826901390117768642e-06,9.342023493452700222e-06,1.301651065455100564e-05,1.120211758598443907e-05
7.080000000000000000e+02,8.080539601440506203e-06,6.646317991299000028e-06,9.408046349634879846e-06,1.413333484800993745e-05,9.883309262770367809e-06
7.090000000000000000e+02,1.774668875365037479e-05,1.022606366063438799e-05,1.393321631493193991e-05,1.438002040798913583e-05,1.299137780741421722e-05
7.100000000000000000e+02,1.090848869522709208e-05,8.866152114594960665e-06,1.985701749862567311e-05,1.205911071577858706e-05,1.716720584721276310e-05
7.110000000000000000e+02,1.415041302788022648e-05,8.321182206172395013e-06,6.626576677160045392e-06,8.987169075713730138e-06,6.818640169936607265e-06
7.120000000000000000e+02,9.911186202304911319e-06,1.039069425434746563e-05,1.001268804012855895e-05,1.868849802888483680e-05,1.288035804136722362e-05
7.130000000000000000e+02,1.788837611216287371e-05,1.340313581954521993e-05,1.262774239740860338e-05,1.063345672125404207e-05,1.724343386722004823e-05
7.140000000000000000e+02,1.499482490630033027e-05,8.849773725838616656e-06,1.433125114880251516e-05,8.151691359148394156e-06,1.504827842679912209e-05
7.150000000000000000e+02,1.629889423959696160e-05,1.356170421851210506e-05,1.396982845158767361e-05,1.668189996040236878e-05,1.288401643395609142e-05
7.160000000000000000e+02,1.198269720648070802e-05,1.580808480539097616e-05,5.833640677299634092e-06,9.980420597188732756e-06,1.617747151361204061e-05
7.170000000000000000e+02,1.243719926269371001e-05,9.777346712813717033e-06,1.172347385702821043e-05,1.378931080975309698e-05,1.078262322917744598e-05
7.180000000000000000e+02,1.593595783822010503e-05,1.281030664557203380e-05,1.124837955679414137e-05,1.032495437547353845e-05,1.193264347254530122e-05
7.190000000000000000e+02,1.631020073245004198e-05,1.088043500485635917e-05,5.687918678054515453e-06,1.029116829776022257e-05,9.402603724395497409e-06
7.200000000000000000e+02,1.138209539097712053e-05,7.578157300125454299e-06,1.060815267617254420e-05,1.117125849192657228e-05,9.268648824112268869e-06
7.210000000000000000e+02,1.344118461488186256e-05,1.375622944932430869e-05,8.046535637795670937e-06,1.213239704778157346e-05,1.013049882481187325e-05
7.220000000000000000e+02,8.854847777239882589e-06,1.006940155645619228e-05,1.029504586513851905e-05,7.659758811895400754e-06,8.752293495950524971e-06
7.230000000000000000e+02,1.229079889486506261e-05,1.187297732430092623e-05,1.587443661543730400e-05,8.939127972840132941e-06,1.056405974864116359e-05
7.240000000000000000e+02,9.079863245164965235e-06,7.868855256387696784e-06,1.021034506343276860e-05,8.623571257859730110e-06,1.073725326639074495e-05
7.250000000000000000e+02,1.226532331699559109e-05,1.145571311367277190e-05,1.044342550804433500e-05,1.375746585774439978e-05,1.513890058413291939e-05
7.260000000000000000e+02,8.336659004681834517e-06,1.463334798013082860e-05,9.082435233676022790e-06,1.523227170674434916e-05,1.528005964845924325e-05
7.270000000000000000e+02,8.608016063949008867e-06,9.010521341945576523e-06,9.923574117554068152e-06,1.374696529854446680e-05,1.002221520030044388e-05
7.280000000000000000e+02,7.717360055004007791e-06,1.345024821919338365e-05,8.417494302470629464e-06,9.902421706842190474e-06,2.320080517093092709e-05
7.290000000000000000e+02,6.487010301148288249e-06,1.233519428600615697e-05,1.243601459377519092e-05,1.347438569543335518e-05,1.161135755034514716e-05
7.300000000000000000e+02,1.600474665819362485e-05,1.044261875560170694e-05,8.746992118724428167e-06,9.199100844181629100e-06,1.042402524431551569e-05
7.310000000000000000e+02,1.558008341817629372e-05,7.785228664403121002e-06,1.662097124210948351e-05,6.478830547829161901e-06,1.261759093995618031e-05
7.320000000000000000e+02,1.267370642465959207e-05,9.174236650144607097e-06,1.327163117859075925e-05,1.039835672467237515e-05,1.097713809528055862e-05
7.330000000000000000e+02,1.008643748234838711e-05,1.111219002636332220e-05,1.148148949570160227e-05,1.496852501792211854e-05,9.415802332823908216e-06
7.340000000000000000e+02,1.118411200629054747e-05,1.645898085034236402e-05,1.170565507491172497e-05,6.822193123645625690e-06,8.878571251313971402e-06
7.350000000000000000e+02,9.674056470787562034e-06,9.562259759343660903e-06,1.113965376620118519e-05,1.791027417630264296e-05,1.539895601931906555e-05
7.360000000000000000e+02,1.160531648769502766e-05,6.341994661651639831e-06,8.836039399162665120e-06,1.170526308202912702e-05,9.242599990133548715e-06
7.370000000000000000e+02,8.677713816296339644e-06,1.153113900631552724e-05,9.303253385106735607e-06,7.915291100224486343e-06,1.040912352912037875e-05
7.380000000000000000e+02,1.130512626368318507e-05,1.397083865972703620e-05,1.657744289018658890e-05,8.924664038789664744e-06,1.729874025857558451e-05
7.390000000000000000e+02,1.064474739043141938e-05,1.338268715167512113e-05,8.431106940931520910e-06,1.114390775613927076e-05,9.474132044551275555e-06
7.400000000000000000e+02,1.430720398365448176e-05,1.049069653036305283e-05,1.301972973766218900e-05,1.257936110488078185e-05,1.411146282426223308e-05
7.410000000000000000e+02,1.074888922503181021e-05,1.257766746998179030e-05,8.818029888280065620e-06,1.193131334376040797e-05,1.221492179570571324e-05
7.420000000000000000e+02,1.173811180898987061e-05,6.714171632671295242e-06,1.401951856516703288e-05,1.382053128573534906e-05,1.503775273237195620e-05
7.430000000000000000e+02,1.207150331383743946e-05,6.896956623481109716e-06,1.018276331610223906e-05,1.650611957471070923e-05,7.415324260184874561e-06
7.440000000000000000e+02,1.203649868919409727e-05,1.208831305388180510e-05,7.742542530997376105e-06,1.002552180351390376e-05,7.594101541275044553e-06
7.450000000000000000e+02,1.572305882002744681e-05,1.221828637032462694e-05,1.108472363497980950e-05,1.422424817154599452e-05,1.050406753499988355e-05
7.460000000000000000e+02,9.103631018025915012e-06,9.777926701093342388e-06,1.097967099594754359e-05,9.164061547162205557e-06,1.106399034056515518e-05
7.470000000000000000e+02,1.207385204060607009e-05,1.179252544458719854e-05,7.719660380045567649e-06,1.515798391293898817e-05,1.246884285688310001e-05
7.480000000000000000e+02,9.771703655236940733e-06,8.504236297834921743e-06,1.401607281492633916e-05,1.187175756156566564e-05,9.942295020604063893e-06
7.490000000000000000e+02,1.020551607311404041e-05,1.069685211652071644e-05,1.106554013474703169e-05,1.453135444029474144e-05,1.130781744962394697e-05


==> figs/sim/train_loss_edge_07_mal_0_out_max_talwar_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.785445777247900878e+00,9.934058188436130976e+00,1.027454949676512896e+01,9.994612191484453234e+00,1.002155199092138993e+01
1.000000000000000000e+00,8.994761486830196162e+00,9.241646746050156125e+00,9.695813911966872922e+00,9.281676855047962249e+00,9.370843431679762858e+00
2.000000000000000000e+00,8.513460297432715151e+00,8.798100392120344893e+00,9.333704532538980914e+00,8.818345287583671421e+00,8.981462942406754024e+00
3.000000000000000000e+00,8.132253293015484275e+00,8.296097125707056819e+00,8.911569903123645275e+00,8.414333398938627084e+00,8.544250484373533183e+00
4.000000000000000000e+00,7.753391766188272527e+00,7.905990306261785783e+00,8.533954564914925101e+00,8.066527458147055185e+00,8.320795217074504535e+00
5.000000000000000000e+00,7.366984557843205828e+00,7.540019728132512533e+00,8.091088578758725447e+00,7.704847577436721551e+00,7.960478619854907123e+00
6.000000000000000000e+00,6.935205573843216342e+00,7.130172959088072027e+00,7.599303110063608813e+00,7.393176209644789942e+00,7.588425885295082551e+00
7.000000000000000000e+00,6.529808883624847127e+00,6.799845651549777159e+00,7.064341273253350373e+00,6.975515516071913780e+00,7.286454128533579322e+00
8.000000000000000000e+00,6.273436829252201363e+00,6.425701728555916148e+00,6.770718259658544014e+00,6.634911186765902968e+00,7.062365130921115508e+00
9.000000000000000000e+00,5.912498331729537426e+00,6.002987750084225027e+00,6.491713750794245286e+00,6.192619716397766538e+00,6.816176709157030444e+00
1.000000000000000000e+01,5.505983636622358013e+00,5.616304379012150072e+00,6.054440482543041568e+00,5.882361029042467493e+00,6.457319520632645471e+00
1.100000000000000000e+01,5.121648253324123878e+00,5.342059207901669993e+00,5.755280088209051570e+00,5.610265258996390614e+00,6.255404092320307363e+00
1.200000000000000000e+01,4.758302217050241367e+00,4.994022281862819490e+00,5.469273096787050648e+00,5.317112486221339474e+00,6.058160206919752433e+00
1.300000000000000000e+01,4.377110403069695010e+00,4.655267838944094905e+00,5.127693230172480909e+00,5.070217230539991071e+00,5.869437652692075957e+00
1.400000000000000000e+01,4.091015080694800687e+00,4.377821819296923600e+00,4.826552177687736034e+00,4.825917631074301717e+00,5.665173056689230435e+00
1.500000000000000000e+01,3.770066076384184228e+00,4.015626070708747442e+00,4.524599294221065549e+00,4.515541184735357483e+00,5.365817145834634871e+00
1.600000000000000000e+01,3.450838549760102403e+00,3.621211860047409470e+00,4.366696273396410533e+00,4.218917606832889078e+00,5.061537126102212625e+00
1.700000000000000000e+01,3.098186822354408232e+00,3.272741940744772648e+00,4.085613212189993959e+00,3.946233627556065215e+00,4.742208534069723314e+00
1.800000000000000000e+01,2.869408576621385709e+00,2.981330214038771409e+00,3.784799598568969081e+00,3.709056710972268078e+00,4.550900437783789165e+00
1.900000000000000000e+01,2.584314449557465032e+00,2.719536613973709382e+00,3.515862109844222427e+00,3.393268452840574767e+00,4.321160458392725445e+00
2.000000000000000000e+01,2.327758982968605839e+00,2.485764707407893681e+00,3.339605312156129102e+00,3.122555211297122657e+00,4.071730115399548211e+00
2.100000000000000000e+01,2.138560558026967762e+00,2.287213013093897018e+00,3.182298357767304964e+00,2.875831567757266338e+00,3.827298086809533650e+00
2.200000000000000000e+01,1.895011200057208578e+00,2.013165199915551540e+00,2.978006088687300323e+00,2.654410746108473163e+00,3.659376870920366898e+00
2.300000000000000000e+01,1.696391796007977959e+00,1.846514334584884898e+00,2.773681203206603385e+00,2.443583528892626866e+00,3.590340916630959889e+00
2.400000000000000000e+01,1.555991735334342874e+00,1.641433819520829118e+00,2.632896980403545140e+00,2.329855537529437193e+00,3.362515107477411114e+00
2.500000000000000000e+01,1.375299788377435828e+00,1.475429805272878925e+00,2.459098268362809758e+00,2.127030960936063142e+00,3.230192328295522053e+00
2.600000000000000000e+01,1.184714969582838062e+00,1.329857721781330548e+00,2.265326268562732892e+00,1.948699550217360299e+00,3.064192613512476182e+00
2.700000000000000000e+01,1.042260527369438972e+00,1.182969846745008935e+00,2.115960269064862675e+00,1.825216891628853144e+00,2.889306420895052518e+00
2.800000000000000000e+01,9.139892339169766178e-01,1.060121016072182565e+00,1.832322617162952083e+00,1.642501598231695947e+00,2.671680228907248100e+00
2.900000000000000000e+01,7.734411465746436898e-01,9.187954171394905334e-01,1.693678011492611102e+00,1.475100346529517825e+00,2.458799572635898656e+00
3.000000000000000000e+01,6.509459258688902183e-01,7.886578449279226799e-01,1.580138462823635681e+00,1.373886424161289366e+00,2.296637600713881344e+00
3.100000000000000000e+01,5.386236138429327802e-01,6.590019168069474187e-01,1.501135045829477654e+00,1.276755133612876847e+00,2.125249323946009294e+00
3.200000000000000000e+01,4.232256303267516451e-01,5.793220093453570474e-01,1.355743221114097175e+00,1.170491681092771241e+00,1.961701972121682847e+00
3.300000000000000000e+01,3.534784892914182297e-01,5.074101038335031566e-01,1.225304916451846804e+00,1.086772712310415390e+00,1.799496082581174328e+00
3.400000000000000000e+01,2.842300309247158818e-01,4.395802875113747898e-01,1.115188412200411872e+00,9.455151711013529692e-01,1.744954089440078349e+00
3.500000000000000000e+01,2.291666285333879838e-01,3.819871898396686172e-01,1.049024062210603958e+00,8.219966690092238570e-01,1.703707969111024179e+00
3.600000000000000000e+01,1.937921506729104459e-01,3.111311926965993901e-01,9.143727917339187217e-01,7.324510654081315408e-01,1.642899939476812676e+00
3.700000000000000000e+01,1.608696863295812074e-01,2.644346670264027255e-01,8.016335543429384813e-01,6.795607110913477467e-01,1.560392169040167420e+00
3.800000000000000000e+01,1.237144720553980948e-01,2.235109438199794907e-01,7.017929000127792749e-01,6.071516206621981881e-01,1.484560763547201123e+00
3.900000000000000000e+01,9.487835332423899537e-02,1.901381521844144329e-01,6.356312474212971741e-01,5.775179521579100195e-01,1.408911485572759137e+00
4.000000000000000000e+01,7.820616800050461670e-02,1.591332996636808383e-01,5.845885919419554488e-01,5.330694978872753120e-01,1.300772320940069005e+00
4.100000000000000000e+01,6.619911276997247906e-02,1.386896445538052802e-01,5.098629312722725571e-01,4.525612570804381507e-01,1.215034910609911645e+00
4.200000000000000000e+01,5.529009360130221484e-02,1.142053555602691173e-01,4.760879428878705966e-01,3.716588209992752745e-01,1.128941580317083915e+00
4.300000000000000000e+01,4.425470140766130100e-02,9.882158494089976486e-02,4.359491488854870811e-01,3.512393852652002657e-01,1.081998195854999789e+00
4.400000000000000000e+01,3.648075457698451984e-02,8.671457714284958040e-02,3.914753253419773760e-01,3.159351609328423516e-01,1.031247953558237951e+00
4.500000000000000000e+01,2.840039654218617926e-02,6.721727978025249239e-02,3.528514191414663381e-01,2.918679816195207666e-01,9.515254043177447940e-01
4.600000000000000000e+01,2.380628363724734964e-02,5.355797493735992010e-02,3.026755369354786618e-01,2.704607983457217868e-01,9.129070059595764119e-01
4.700000000000000000e+01,1.771534550900266680e-02,4.528936634002622696e-02,2.692070194961396767e-01,2.445765212834509761e-01,8.418230922545202333e-01
4.800000000000000000e+01,1.395545021914690320e-02,3.819399575674209402e-02,2.255170514494493350e-01,2.220295882259960552e-01,7.716779126168157310e-01
4.900000000000000000e+01,1.154458025593807502e-02,3.323403093368426653e-02,1.987304004389782719e-01,2.031704309342924342e-01,7.304958562339589623e-01
5.000000000000000000e+01,9.691557254090099605e-03,2.685186369428649300e-02,1.851128037131992699e-01,1.960530280527701397e-01,6.996280109542953873e-01
5.100000000000000000e+01,7.920954143530334335e-03,2.129930206572261397e-02,1.737711071408261088e-01,1.816310712373616632e-01,6.686416590543844407e-01
5.200000000000000000e+01,5.910981385191860227e-03,1.816045110350850145e-02,1.692272093051846449e-01,1.660310729482369352e-01,6.075055646789204733e-01
5.300000000000000000e+01,5.224961459268984143e-03,1.636891704568788075e-02,1.622655191820681075e-01,1.558595157091816619e-01,5.659367285873959652e-01
5.400000000000000000e+01,4.497554617364896146e-03,1.326793043057206134e-02,1.505838167472955957e-01,1.413602873189611087e-01,5.083835218073697870e-01
5.500000000000000000e+01,3.914891584902213673e-03,1.167912863118458766e-02,1.414221351807696259e-01,1.315752447866567199e-01,4.609679989996624538e-01
5.600000000000000000e+01,3.229661659324367662e-03,9.928865419458143826e-03,1.377227529155705676e-01,1.206022621881578383e-01,4.491739637982080646e-01
5.700000000000000000e+01,2.696832955787598074e-03,8.296549416157206203e-03,1.270070112164649601e-01,1.119998639860504408e-01,4.194324361587012939e-01
5.800000000000000000e+01,2.136081870297457108e-03,7.151085955046987408e-03,1.126208066623145543e-01,1.039741184098558202e-01,3.999481160435635063e-01
5.900000000000000000e+01,1.760913712216538585e-03,6.008319265378481155e-03,1.029228089728553286e-01,9.465087059256749313e-02,3.665061101656587050e-01
6.000000000000000000e+01,1.426500633925908978e-03,5.107242992318017372e-03,9.262806940884293905e-02,8.258206145821345157e-02,3.442659979676014892e-01
6.100000000000000000e+01,1.269021266946168680e-03,3.998592078510054826e-03,8.178147647323863456e-02,7.261904614949965531e-02,3.160531090259595111e-01
6.200000000000000000e+01,1.040211335516794122e-03,3.333726731864938841e-03,7.307442103694072877e-02,6.794969935856121079e-02,2.874040168262141925e-01
6.300000000000000000e+01,8.611861081005978136e-04,2.942067593400987668e-03,6.258986037754787901e-02,6.358559155739584856e-02,2.679507810316917871e-01
6.400000000000000000e+01,6.858900931396849643e-04,2.520880464167762902e-03,5.520210376995571266e-02,5.602012596766026142e-02,2.546457435033544492e-01
6.500000000000000000e+01,5.692250296535084075e-04,2.171573502969481595e-03,5.023236939731634543e-02,5.283130789704759689e-02,2.316863129784706432e-01
6.600000000000000000e+01,4.577365217752760174e-04,1.772384654756709033e-03,4.547451757606424394e-02,4.793527674852327003e-02,2.120422665562451403e-01
6.700000000000000000e+01,3.932043256402728559e-04,1.458543123525779528e-03,4.321730332928253038e-02,4.392475117265071116e-02,1.972075918394143867e-01
6.800000000000000000e+01,3.319477032247553083e-04,1.212466149834723339e-03,3.934819825258739634e-02,3.724446547515558592e-02,1.857971788393448787e-01
6.900000000000000000e+01,2.718053113941465426e-04,1.063591311193490263e-03,3.544047975440534071e-02,3.302926599989175482e-02,1.685353034900257674e-01
7.000000000000000000e+01,2.301056424377501131e-04,8.842997454711065686e-04,3.180333712451444139e-02,3.034739344855674759e-02,1.519644293768332988e-01
7.100000000000000000e+01,1.727321573360418583e-04,7.472127225647273718e-04,2.915921093759399341e-02,2.737217972537764332e-02,1.401161522626848122e-01
7.200000000000000000e+01,1.489864420499698028e-04,5.868021506398868326e-04,2.777559314131028412e-02,2.623378581568391876e-02,1.277023575328001259e-01
7.300000000000000000e+01,1.173111211258959230e-04,4.979804827628386832e-04,2.476030068296153352e-02,2.458960519851349780e-02,1.209924407845596184e-01
7.400000000000000000e+01,9.693031401547536063e-05,4.418576996485512609e-04,2.231218648193267207e-02,2.217820322897023910e-02,1.160950141677415948e-01
7.500000000000000000e+01,7.664890870084928309e-05,3.647831498363451885e-04,2.014307103034462809e-02,2.126310546232179632e-02,1.099384365444098233e-01
7.600000000000000000e+01,6.881119439794414205e-05,3.088027177566843307e-04,1.852575406279766135e-02,1.925298070246528326e-02,1.031481961580175133e-01
7.700000000000000000e+01,5.348927598780583992e-05,2.498783958932992988e-04,1.764079294557419075e-02,1.767362831648655597e-02,9.989186778105663134e-02
7.800000000000000000e+01,5.281116376099070919e-05,1.976043543585603857e-04,1.628198004274727939e-02,1.594641481349434731e-02,9.358975636211908089e-02
7.900000000000000000e+01,4.146916221048346785e-05,1.680607860419236488e-04,1.466358851335558544e-02,1.509769858551790467e-02,8.495622099680988359e-02
8.000000000000000000e+01,3.191346704278785751e-05,1.353399115566755739e-04,1.385450617375472149e-02,1.290570006353719545e-02,8.002401282417903605e-02
8.100000000000000000e+01,2.527148561681791250e-05,1.197274617720234247e-04,1.281434683800530827e-02,1.181287185129809014e-02,7.187047899953136199e-02
8.200000000000000000e+01,1.829122942431649079e-05,1.071559721333992243e-04,1.121193536173292760e-02,1.071918899198553987e-02,6.537118438080780081e-02
8.300000000000000000e+01,2.095865981044386928e-05,8.855112899919248548e-05,1.009109796310958540e-02,9.770638327942338108e-03,6.126979905331908505e-02
8.400000000000000000e+01,1.246153403178240637e-05,7.829783773571907801e-05,9.132511330285919549e-03,8.965919535513289240e-03,5.296007617737152895e-02
8.500000000000000000e+01,1.540546068790060730e-05,6.748399872402721655e-05,7.857781209100411779e-03,8.152606312896382157e-03,4.672447079407004988e-02
8.600000000000000000e+01,2.037163702406363797e-05,5.289545406239604119e-05,7.255106004127265251e-03,7.693885428406987970e-03,4.182132027959828413e-02
8.700000000000000000e+01,1.285128911521216111e-05,4.289955422531743778e-05,6.662760991746896622e-03,7.353164688102653557e-03,3.949564713889919254e-02
8.800000000000000000e+01,1.592783544479559055e-05,4.107522303775645867e-05,5.665037699209674038e-03,6.690289375929636684e-03,3.598019528770746156e-02
8.900000000000000000e+01,1.191959189827951349e-05,3.873406227894449216e-05,4.914154912416757170e-03,5.954923600874018064e-03,3.319072266192490961e-02
9.000000000000000000e+01,1.757508268740437529e-05,3.482873777871375864e-05,4.573070885971697308e-03,5.188616386711530915e-03,3.063083777903630178e-02
9.100000000000000000e+01,1.144973713396169046e-05,3.657840414317270472e-05,4.005326845518464296e-03,4.889232740833304725e-03,2.880858512589956621e-02
9.200000000000000000e+01,1.516557471059609696e-05,3.491348339779154486e-05,3.667714250388920405e-03,4.844417249773691481e-03,2.627704099461170006e-02
9.300000000000000000e+01,9.271205796634873764e-06,2.789714177175994791e-05,3.434608775747083342e-03,4.393006974544366727e-03,2.401873081298100399e-02
9.400000000000000000e+01,1.535964611765194832e-05,3.297653295664115802e-05,3.235465322184438719e-03,3.934592672129033630e-03,2.218338975864153628e-02
9.500000000000000000e+01,1.627554609684445097e-05,2.698249608545921774e-05,2.854800909355859062e-03,3.465443658021150064e-03,1.991797302404696435e-02
9.600000000000000000e+01,7.937450125838907411e-06,2.262785576379044983e-05,2.411614091088032374e-03,2.970562136518917207e-03,1.847810669594251998e-02
9.700000000000000000e+01,1.355737453268002213e-05,2.345109528179012415e-05,2.221120513906882366e-03,2.612649744558548370e-03,1.638035067198728711e-02
9.800000000000000000e+01,1.135413658215345123e-05,2.001057681066953364e-05,1.942675408646454827e-03,2.366351218437201531e-03,1.557521014117391189e-02
9.900000000000000000e+01,1.565578505047238167e-05,1.400176054522361824e-05,1.702375126918509451e-03,2.206353033203933833e-03,1.466590409945656148e-02
1.000000000000000000e+02,1.054348029905227691e-05,1.470419042548520849e-05,1.590113423706074336e-03,1.998423023764961393e-03,1.424142395158844998e-02
1.010000000000000000e+02,1.183870947607523760e-05,1.145347728237489093e-05,1.414065508095863066e-03,1.829840786690795085e-03,1.252513642299069030e-02
1.020000000000000000e+02,1.775121613989405489e-05,1.398424245591112225e-05,1.214389739567223181e-03,1.522613998266253432e-03,1.102348328648106168e-02
1.030000000000000000e+02,1.419233357846660937e-05,1.250070057223773290e-05,1.047474513901858195e-03,1.307373501650110903e-03,1.001718097223280868e-02
1.040000000000000000e+02,1.225790965420081591e-05,1.816792732234340235e-05,9.444872449131391789e-04,1.077144126994555862e-03,8.982635607531874733e-03
1.050000000000000000e+02,9.539468879937729184e-06,1.327612565815705636e-05,8.896540334661917626e-04,9.909581471038153566e-04,8.248846054801695082e-03
1.060000000000000000e+02,9.085920528839608323e-06,1.343833409372940935e-05,8.063400529536579597e-04,8.754053496692337788e-04,7.303975410054452944e-03
1.070000000000000000e+02,1.041919241773214821e-05,8.831267021891520130e-06,7.298386428647996027e-04,8.158087828685767207e-04,6.921003848194051677e-03
1.080000000000000000e+02,1.941347353073830106e-05,9.555571884534153071e-06,6.303229942881127812e-04,7.438575157724391929e-04,6.518282808644193516e-03
1.090000000000000000e+02,1.573737121851603860e-05,1.036857357206155683e-05,5.951567126207812919e-04,6.495382588974640825e-04,5.899070469679190687e-03
1.100000000000000000e+02,1.054545155698694003e-05,1.505487432684748939e-05,5.405496418867672404e-04,6.197314426641398200e-04,5.419706153002135096e-03
1.110000000000000000e+02,9.758828610872960496e-06,8.439122001102639103e-06,5.436479288246642838e-04,5.728307952006517212e-04,4.840815642091378379e-03
1.120000000000000000e+02,1.206851561852406718e-05,1.122498794658977062e-05,4.589804042873790735e-04,4.967823678918570351e-04,4.547966878732268015e-03
1.130000000000000000e+02,1.554903228484505462e-05,1.041108760735376393e-05,4.222159019819926584e-04,4.848675542420410878e-04,4.313637602688769057e-03
1.140000000000000000e+02,1.419909420008469425e-05,9.255291279153254891e-06,3.724411681333972268e-04,4.037372382369452950e-04,4.010901415938405989e-03
1.150000000000000000e+02,1.117831323804718835e-05,1.136741198881630055e-05,3.647206962761329052e-04,3.529569058028370065e-04,3.670813165538411305e-03
1.160000000000000000e+02,1.219711911970566831e-05,8.964518072640537127e-06,3.250880746358264517e-04,3.270217295344712838e-04,3.351084097829248876e-03
1.170000000000000000e+02,1.166675548425200049e-05,1.064847314857786387e-05,2.959462975494764336e-04,3.026056213043526455e-04,3.069270788301103892e-03
1.180000000000000000e+02,9.799619076766852288e-06,1.176103372968473337e-05,2.916497173787169217e-04,2.782856929898214204e-04,2.607724548637779804e-03
1.190000000000000000e+02,1.179332099443541892e-05,1.339075155382118965e-05,2.512587052531101151e-04,2.669842203225636368e-04,2.460676344109180569e-03
1.200000000000000000e+02,1.504509296579303879e-05,1.357566400628229530e-05,2.519791856510078532e-04,2.395584212422363635e-04,2.390504444397589801e-03
1.210000000000000000e+02,1.252996842371345565e-05,1.829398084463029761e-05,2.076692414620939786e-04,2.007527259173524925e-04,2.157762353859338234e-03
1.220000000000000000e+02,1.176470860198008950e-05,1.069017228905178030e-05,1.857010350699850321e-04,1.875563915587630248e-04,2.102455171136385914e-03
1.230000000000000000e+02,9.273845244628375895e-06,6.699036450452666713e-06,1.697914276342915585e-04,1.728135695336918687e-04,1.963811460153230826e-03
1.240000000000000000e+02,1.108768156887762757e-05,8.629413916660944039e-06,1.577618705690397860e-04,1.601882820989608547e-04,1.858600214584060772e-03
1.250000000000000000e+02,1.665922127769281502e-05,8.960848173034108299e-06,1.421286678481292753e-04,1.383628770114109230e-04,1.754648706432604399e-03
1.260000000000000000e+02,1.930204380218292215e-05,1.400163138076671032e-05,1.295764658936215952e-04,1.338084595566835233e-04,1.632746939199014591e-03
1.270000000000000000e+02,1.484028706599804792e-05,1.119540309968414249e-05,1.156146550097547632e-04,1.277415408831306110e-04,1.486658856926559302e-03
1.280000000000000000e+02,9.721845121712924254e-06,1.736163531107504099e-05,1.158079270200396138e-04,1.223259514434582584e-04,1.353813394070924048e-03
1.290000000000000000e+02,1.152628581779779893e-05,1.249116901791413881e-05,1.069667050018763277e-04,1.181288327659624215e-04,1.307660513659492096e-03
1.300000000000000000e+02,1.295343525775649596e-05,9.096983735967789642e-06,9.772122435491858994e-05,1.122218793281337668e-04,1.184046050912379577e-03
1.310000000000000000e+02,1.422891254077018885e-05,1.142293760125756563e-05,9.938530702235937042e-05,9.400337423060012298e-05,1.066651664774154185e-03
1.320000000000000000e+02,2.058423138884268866e-05,1.831352575587530396e-05,7.792508778114992651e-05,9.414002730223636206e-05,1.027312162099724979e-03
1.330000000000000000e+02,1.493453215684059643e-05,1.461772650779291638e-05,7.248735266163208735e-05,9.207904393704335888e-05,9.492921024419898046e-04
1.340000000000000000e+02,1.269328887332221711e-05,1.099815426930383921e-05,7.586749622634503254e-05,7.422715617455555304e-05,8.288196841585993013e-04
1.350000000000000000e+02,1.186239463657479121e-05,1.582252831977548624e-05,5.983695341049699579e-05,6.990020833796961597e-05,7.519397340327582668e-04
1.360000000000000000e+02,1.169790705068951553e-05,9.686495794358762623e-06,6.149417546674751378e-05,6.720645960722748669e-05,6.798958105365127125e-04
1.370000000000000000e+02,1.207514367995710103e-05,1.349884688028879509e-05,5.609899701519704962e-05,6.628780231432429559e-05,6.043788195708721389e-04
1.380000000000000000e+02,9.679245906224487328e-06,1.072807601709691028e-05,5.136282104201139731e-05,5.613490358635786492e-05,5.288226013941965675e-04
1.390000000000000000e+02,9.170782912404362719e-06,1.091362292848785387e-05,4.665909952461522181e-05,5.974417480147931059e-05,4.852621345281526999e-04
1.400000000000000000e+02,7.731153476520091772e-06,8.209582932128256516e-06,4.507843646006648441e-05,4.990373805391357109e-05,4.623130051862878176e-04
1.410000000000000000e+02,1.091777825634743238e-05,1.360212355072665247e-05,4.556350663353914143e-05,4.754810011176058282e-05,4.478331790702672066e-04
1.420000000000000000e+02,1.336410559804601661e-05,1.032444128279408346e-05,3.964049488458520898e-05,4.465784264151562155e-05,4.148638318792752244e-04
1.430000000000000000e+02,8.672381840546528053e-06,1.088218616918101844e-05,3.491524978660454082e-05,4.496252443153547773e-05,3.707080024287767728e-04
1.440000000000000000e+02,6.408774051336330047e-06,7.315551891151628183e-06,2.840981246721163700e-05,4.024219303533360659e-05,3.591406910261607521e-04
1.450000000000000000e+02,1.391174828058172608e-05,8.060459075753811931e-06,3.404665816186813743e-05,3.912038608611112522e-05,3.262094221114786308e-04
1.460000000000000000e+02,7.401416606045430058e-06,8.402119740180680196e-06,3.058296318203534980e-05,3.407231480345718211e-05,3.242232898371666394e-04
1.470000000000000000e+02,7.619978702688712247e-06,8.637878754047534358e-06,2.807078868827250773e-05,3.141366239356457868e-05,2.854834705525721716e-04
1.480000000000000000e+02,1.725526329798832137e-05,8.385683272438271274e-06,2.341153604557000278e-05,2.498800633010667127e-05,2.668903038934855587e-04
1.490000000000000000e+02,1.114698312509876388e-05,8.680891337764506943e-06,2.011270007329368781e-05,2.690043135999964363e-05,2.781483168864395950e-04
1.500000000000000000e+02,8.756025102085729372e-06,1.120284219502387657e-05,2.142779882063905461e-05,2.604888335533406263e-05,2.580228494639680292e-04
1.510000000000000000e+02,1.057265793080741645e-05,9.763544992935635491e-06,2.480567879303841039e-05,2.924149226890548903e-05,2.433708256014410765e-04
1.520000000000000000e+02,1.081517849788049546e-05,9.065411124220545958e-06,1.753329992548735561e-05,2.170685076807732372e-05,2.352911534239110480e-04
1.530000000000000000e+02,1.041801453749435780e-05,6.243009593176473970e-06,1.740719073572982722e-05,2.297140250107077009e-05,2.085380540893799761e-04
1.540000000000000000e+02,1.250191030677250126e-05,9.253167428169284392e-06,1.857672116878372748e-05,2.021362502446777398e-05,2.011458305518631917e-04
1.550000000000000000e+02,1.096544371803620521e-05,9.038304584874090608e-06,2.122513256330726961e-05,2.610130264302235048e-05,1.857388493687883724e-04
1.560000000000000000e+02,8.476891815489828730e-06,1.113526637175343836e-05,2.245516515264611712e-05,2.438043535901712744e-05,1.778179517906153251e-04
1.570000000000000000e+02,1.202468665273404014e-05,1.028481484710574989e-05,2.092040493206770435e-05,1.587880750053560774e-05,1.717217894454670102e-04
1.580000000000000000e+02,9.292471623512099654e-06,1.021024439606943446e-05,2.035272109812691355e-05,1.400621038138982755e-05,1.475947828253332261e-04
1.590000000000000000e+02,1.597268410391539106e-05,1.144525569429788447e-05,2.536125198870919917e-05,1.783050529713392507e-05,1.301347895861226789e-04
1.600000000000000000e+02,1.318856005094737327e-05,1.325353883496749319e-05,2.326154990817119739e-05,1.337591643146840426e-05,1.347837615114366727e-04
1.610000000000000000e+02,9.682165130975306511e-06,1.054036146941328411e-05,2.368335918290220832e-05,2.064248304423088598e-05,1.106852518319989542e-04
1.620000000000000000e+02,1.072602069085437648e-05,7.221572348448113132e-06,1.681851273438450534e-05,1.867604135574740809e-05,9.660663807553593330e-05
1.630000000000000000e+02,1.021748200313865595e-05,8.279911017594621114e-06,2.273242804340380729e-05,1.002224081592117955e-05,9.217425867136253004e-05
1.640000000000000000e+02,1.627465063813726687e-05,1.302623734000807332e-05,1.969703966131497452e-05,1.400451666266899764e-05,8.719043789517932908e-05
1.650000000000000000e+02,9.436255129280368692e-06,9.008507658281317276e-06,1.877530572069741055e-05,1.307619880785981792e-05,7.825923533388845499e-05
1.660000000000000000e+02,9.654029406780395561e-06,1.257328758086373455e-05,1.891735362113955432e-05,1.631323610296053772e-05,7.097564333857775409e-05
1.670000000000000000e+02,1.353821088079243395e-05,1.511311331625631027e-05,1.996374330570649391e-05,1.315330907591949483e-05,6.847713345303763077e-05
1.680000000000000000e+02,8.767254343733377198e-06,8.329394284634084045e-06,2.143335247506428232e-05,1.560263842992348771e-05,6.508115118208923633e-05
1.690000000000000000e+02,1.491676506770733823e-05,7.238959395694521959e-06,1.308515819553601744e-05,1.484488864944566444e-05,6.600151309676949296e-05
1.700000000000000000e+02,9.361319375789101116e-06,1.002270753414080673e-05,1.098721785985912192e-05,1.325945571684084001e-05,6.424221858014611541e-05
1.710000000000000000e+02,9.697734600688789897e-06,1.177156706322346480e-05,1.447049276293022047e-05,1.458625460293294651e-05,5.739656863079645177e-05
1.720000000000000000e+02,1.489205034832519203e-05,1.087974761204701935e-05,1.408988277984413173e-05,1.218731887420165805e-05,6.021188424520929061e-05
1.730000000000000000e+02,1.003281183853399483e-05,9.731096056508903303e-06,1.806475861554357465e-05,1.107506927722212708e-05,5.480832451065786870e-05
1.740000000000000000e+02,7.299915520730948515e-06,1.057322740249944104e-05,1.105995771422119134e-05,1.910838390906111073e-05,5.195904820776142685e-05
1.750000000000000000e+02,1.404765747636815831e-05,1.383687308953440720e-05,8.639077854755150554e-06,1.799434244698083774e-05,5.392450356278555290e-05
1.760000000000000000e+02,7.902694407202481841e-06,1.126697000630727530e-05,1.679273263122116333e-05,1.105519917965480658e-05,4.813581837481706316e-05
1.770000000000000000e+02,6.645870709198753445e-06,1.202190867477526126e-05,1.110794212999532959e-05,1.420444632949102726e-05,4.641146690864683677e-05
1.780000000000000000e+02,8.416816617895506170e-06,8.665463750001656251e-06,1.046752477740220399e-05,1.630589407408677971e-05,4.231253251929523174e-05
1.790000000000000000e+02,9.782481881215332464e-06,1.003356339779326589e-05,9.008638048535466680e-06,1.888095703062031561e-05,4.032323006109006513e-05
1.800000000000000000e+02,7.994324051852075286e-06,1.359391508826135464e-05,1.315913194632756245e-05,1.330486152995025151e-05,3.677083847153372886e-05
1.810000000000000000e+02,9.540486615167154127e-06,1.033365428526611396e-05,1.680301157114261201e-05,1.420285629538664551e-05,3.026490526691905103e-05
1.820000000000000000e+02,1.134877697694935961e-05,1.019027018056561928e-05,1.032739059336762466e-05,1.624873977879026654e-05,3.326752874044380803e-05
1.830000000000000000e+02,1.269397962433416183e-05,1.226877482396471208e-05,1.439741635989033597e-05,1.376900272487269206e-05,3.081236645396945306e-05
1.840000000000000000e+02,1.013727389831409198e-05,1.557246813055357393e-05,9.945484606421750584e-06,1.286121755739166872e-05,2.601373297117515193e-05
1.850000000000000000e+02,8.008198085440731973e-06,1.325115269656951256e-05,8.895058339453143503e-06,1.050680094982769930e-05,2.936270151110420557e-05
1.860000000000000000e+02,1.512064263320400670e-05,1.077484973177611494e-05,9.875478306442531107e-06,1.419098969812626621e-05,2.911793138415941229e-05
1.870000000000000000e+02,6.436714613200500423e-06,1.176311103889826626e-05,8.679709572856353361e-06,1.006064798847461361e-05,2.839596870252147909e-05
1.880000000000000000e+02,8.167551916016257962e-06,1.498956118040073449e-05,8.968008890386514054e-06,1.112541275116729622e-05,2.366673178944012079e-05
1.890000000000000000e+02,1.713485462162545048e-05,1.020079863123246611e-05,1.148363100955673843e-05,1.316845632237662045e-05,3.025058151384651950e-05
1.900000000000000000e+02,9.737310634028162326e-06,7.469554667238753609e-06,1.210728456446652501e-05,1.364562969130567183e-05,2.476058427558491815e-05
1.910000000000000000e+02,1.500279076882549134e-05,1.066651860803791152e-05,1.315002575752455272e-05,9.231755540906050328e-06,2.273937935071135286e-05
1.920000000000000000e+02,1.103147223757705575e-05,1.028320461948784015e-05,1.131103142004707962e-05,1.690552095212627393e-05,1.993632582741877712e-05
1.930000000000000000e+02,1.447997361903041735e-05,1.251804733237715794e-05,1.514179063621945431e-05,9.897498531308279723e-06,1.729437217423690498e-05
1.940000000000000000e+02,1.007693722110403201e-05,1.242452238414681887e-05,1.160634202779231572e-05,1.179503139425719382e-05,1.997182112933870712e-05
1.950000000000000000e+02,1.118532741206657022e-05,7.890870063809174439e-06,9.566202851085670034e-06,1.564517626961858809e-05,2.196351949845798401e-05
1.960000000000000000e+02,1.453576649756982420e-05,1.234385331816412190e-05,6.719574144664619553e-06,1.105699240688817753e-05,1.510928461323501892e-05
1.970000000000000000e+02,8.215451834936438047e-06,1.199968860821076788e-05,9.904193942422701014e-06,1.244533490851740254e-05,2.103937465491867442e-05
1.980000000000000000e+02,1.187338665520343284e-05,1.209439439808779326e-05,1.142923316721500271e-05,1.645533550953537372e-05,2.585669995314177072e-05
1.990000000000000000e+02,1.334922432338903064e-05,1.047676148990817069e-05,9.051217073841044680e-06,1.664406708445920202e-05,2.126391553547435365e-05
2.000000000000000000e+02,1.340709828212549581e-05,1.303290853083005629e-05,1.071339109082192209e-05,1.393360845303170947e-05,2.076394729788599847e-05
2.010000000000000000e+02,8.814170495252682258e-06,1.524700295574277220e-05,1.346689500303366316e-05,1.200480973084783187e-05,2.234891858376997220e-05
2.020000000000000000e+02,9.335819268874168131e-06,1.440752493919728039e-05,4.652483103217974758e-06,1.316008899665543908e-05,1.881119479818504914e-05
2.030000000000000000e+02,9.034398402385512838e-06,1.149142184730944649e-05,9.719746476677393332e-06,8.333954744421667726e-06,1.633200876804963286e-05
2.040000000000000000e+02,1.039058779372936669e-05,1.269756201827121345e-05,1.407285870624885860e-05,9.279731841504990086e-06,2.063062966350948102e-05
2.050000000000000000e+02,1.412933685374095916e-05,1.195447183788278522e-05,1.062894945358383580e-05,1.337344915675053869e-05,2.023715082932753262e-05
2.060000000000000000e+02,1.112107453593580431e-05,1.289398805148778138e-05,1.141029412776717322e-05,1.074839188341947249e-05,1.264559477787141617e-05
2.070000000000000000e+02,7.218319744706214180e-06,4.982637283768021064e-06,7.059342449378114281e-06,6.418982033018494349e-06,2.050997589908565288e-05
2.080000000000000000e+02,8.931413720825176483e-06,1.433274500239889448e-05,1.059324826679919340e-05,9.371038243055629380e-06,1.613572261494056193e-05
2.090000000000000000e+02,1.160663774402159731e-05,1.164832262878778835e-05,8.712207393846149728e-06,1.002161996033201774e-05,1.636465169863043911e-05
2.100000000000000000e+02,1.101370675393731347e-05,1.575411211995891847e-05,1.003995613668706710e-05,1.219443285715993142e-05,1.258548354921007473e-05
2.110000000000000000e+02,1.214456321962931185e-05,1.153519057006668902e-05,1.027628345251496711e-05,1.297948787171154805e-05,1.812133460965537068e-05
2.120000000000000000e+02,1.617008658261198661e-05,1.375604397824137237e-05,1.377502726251922383e-05,9.336702090689819045e-06,1.217778363726829127e-05
2.130000000000000000e+02,1.129715520387097882e-05,1.570669454387108033e-05,1.364716454810288582e-05,8.235009501311729707e-06,1.687896590440995936e-05
2.140000000000000000e+02,1.247898961398430373e-05,1.095204561463170023e-05,9.043040494982612643e-06,1.423325540728104244e-05,1.162360398587747312e-05
2.150000000000000000e+02,9.895783088853526976e-06,7.838916154523367652e-06,8.842831697219999398e-06,1.370738823258665917e-05,1.657461457327258358e-05
2.160000000000000000e+02,7.131435174279054934e-06,1.392280714074267678e-05,9.488638090471290809e-06,6.049430791965626497e-06,1.540835975066823238e-05
2.170000000000000000e+02,6.854576967141312593e-06,9.914893706386429528e-06,1.085714101856094516e-05,9.807583334686675869e-06,1.275164488090396731e-05
2.180000000000000000e+02,1.020324666567429261e-05,1.199487467629101189e-05,1.124592558932047126e-05,1.083211594743449524e-05,1.703490275795083164e-05
2.190000000000000000e+02,1.041827625081204189e-05,1.057688640615506159e-05,9.688855984069100202e-06,9.566267029192943028e-06,1.066412497230384560e-05
2.200000000000000000e+02,1.263497921522027667e-05,9.482878607247613445e-06,8.655219863373808664e-06,8.422253383044697728e-06,1.669205043630661578e-05
2.210000000000000000e+02,1.425792116138691057e-05,9.938485034166610887e-06,1.073522297589946106e-05,8.401011666103741504e-06,1.221865357636797711e-05
2.220000000000000000e+02,7.808242120099784245e-06,1.521683414762442510e-05,1.090518079893687542e-05,9.431304253570971241e-06,1.309667845827977573e-05
2.230000000000000000e+02,1.354269332121127434e-05,1.031848840138405166e-05,1.266938713628817936e-05,1.250557939069807389e-05,1.114792980461132288e-05
2.240000000000000000e+02,8.889588626881383959e-06,7.707164873305138997e-06,1.010458794981072828e-05,8.752951402901665290e-06,1.030768723864206038e-05
2.250000000000000000e+02,9.392907937111338867e-06,1.157878240098941802e-05,8.323819679190158638e-06,1.016473792925243202e-05,1.197199196234510765e-05
2.260000000000000000e+02,6.665879326961388074e-06,1.313083304765871873e-05,1.128118699689206750e-05,5.735862985689621496e-06,1.124448833700331107e-05
2.270000000000000000e+02,8.830910261492519453e-06,1.264301893111330344e-05,1.182363944107756026e-05,8.398717937230237851e-06,1.227474781639870116e-05
2.280000000000000000e+02,1.467322855508434998e-05,1.532317677366279440e-05,1.390870317741210727e-05,1.186417656051652614e-05,1.017868236796726222e-05
2.290000000000000000e+02,8.509030712811060937e-06,1.179690367569818932e-05,1.086910447600786256e-05,1.235140555266855955e-05,1.184217865324299623e-05
2.300000000000000000e+02,7.564755900024699997e-06,1.110581349506034599e-05,7.269932325582040278e-06,7.597086751798265425e-06,1.175586068535849904e-05
2.310000000000000000e+02,1.261813416908452723e-05,1.269537137849052755e-05,1.549686305446495993e-05,1.077313664632484347e-05,9.709220720854894182e-06
2.320000000000000000e+02,5.957255919120107990e-06,6.982393106702566854e-06,1.195712505530632797e-05,1.468223420564296333e-05,1.198886367759222082e-05
2.330000000000000000e+02,1.094072344109964234e-05,1.134579022055159925e-05,1.184403618381679735e-05,8.577014856681053345e-06,1.118788341880616599e-05
2.340000000000000000e+02,1.407010884546533447e-05,1.072183831429818213e-05,1.473623432268755806e-05,1.202360536811664105e-05,8.891412678568855199e-06
2.350000000000000000e+02,9.225814872504400910e-06,1.248445411061727128e-05,1.508491684243384867e-05,1.071269158814391886e-05,1.444643570613912686e-05
2.360000000000000000e+02,1.133394405894438961e-05,1.534161819249924008e-05,1.080485144433485090e-05,1.225264566251382803e-05,1.007903826322209540e-05
2.370000000000000000e+02,1.069635258554857415e-05,1.346249055667048111e-05,1.245538394090139889e-05,1.450257235791063692e-05,9.142683008889207485e-06
2.380000000000000000e+02,8.901733617561191636e-06,1.432806184065160693e-05,8.660876159249930595e-06,1.715097952748045884e-05,8.037967311302907092e-06
2.390000000000000000e+02,1.142366917605830423e-05,1.409100380478367498e-05,9.154730665095200948e-06,2.298384447396717434e-05,1.027372592588005062e-05
2.400000000000000000e+02,1.382010635397890042e-05,1.515745464730766656e-05,1.531545010557966435e-05,1.326525286249324864e-05,1.424599927857261861e-05
2.410000000000000000e+02,1.183551163563834052e-05,1.035581545405506176e-05,1.550757095425403520e-05,1.065030351887763516e-05,1.576972069516902053e-05
2.420000000000000000e+02,1.028777679723535954e-05,1.402419352136696773e-05,6.729871493971195662e-06,9.890041079207989583e-06,1.122475722503679663e-05
2.430000000000000000e+02,1.128194765065426708e-05,1.153016798960404543e-05,1.189027544168386186e-05,1.143712519502404490e-05,9.529826935028573587e-06
2.440000000000000000e+02,1.270201569958384624e-05,7.482109343204257357e-06,7.691989014180222739e-06,9.955677228390413802e-06,1.560599301053677834e-05
2.450000000000000000e+02,9.323504903124835153e-06,9.475399640912485211e-06,1.710489993356212324e-05,9.005689326269106232e-06,1.398206609415364454e-05
2.460000000000000000e+02,8.705907692641012829e-06,1.238246652612851051e-05,7.386079595494976502e-06,1.250756979853662187e-05,1.124477151615010939e-05
2.470000000000000000e+02,1.446285197681529411e-05,1.366258315249613275e-05,9.538428983879576606e-06,7.339231219094521919e-06,1.462136551488857350e-05
2.480000000000000000e+02,9.879185027261705443e-06,8.265378604099815618e-06,1.420952574870959495e-05,1.370341675088759814e-05,1.047418307620340272e-05
2.490000000000000000e+02,8.756340947990715051e-06,8.662283247362623229e-06,1.629558691773613788e-05,1.518066119376992873e-05,1.538496407371692243e-05
2.500000000000000000e+02,1.483260424584020853e-05,6.154600522112474437e-06,1.397991966523015606e-05,1.329081071321791541e-05,1.542117183384039691e-05
2.510000000000000000e+02,1.041285743486053406e-05,1.054912646858419123e-05,1.031173900178927738e-05,1.047576516666204327e-05,1.149864817495682701e-05
2.520000000000000000e+02,1.532660573566602125e-05,1.204753083017262583e-05,1.250613035086445279e-05,1.306657790767218330e-05,1.058776725615384606e-05
2.530000000000000000e+02,1.105780244492482467e-05,1.113329685142883108e-05,1.059199917685660353e-05,1.214484931832959802e-05,1.085938053146939808e-05
2.540000000000000000e+02,1.205264917791826207e-05,7.379600812540410004e-06,1.353949662408204802e-05,1.044882969913896176e-05,8.618427376760884329e-06
2.550000000000000000e+02,1.206533602660098126e-05,1.114011968694761379e-05,1.171271498867643146e-05,2.026621711370690804e-05,1.061509779853864188e-05
2.560000000000000000e+02,1.466672458272366697e-05,7.919460712546566583e-06,1.417292565353278633e-05,9.566591562704118701e-06,9.867505917471319776e-06
2.570000000000000000e+02,1.354089095262356324e-05,1.399316289918406397e-05,1.225669319460109818e-05,1.426463328146887477e-05,1.126325863132215943e-05
2.580000000000000000e+02,8.510692114271911635e-06,1.004127207848704018e-05,1.767401377994470835e-05,1.322852696561405139e-05,1.017037344930304954e-05
2.590000000000000000e+02,1.283905106863603152e-05,7.415650184028343972e-06,1.059793763880101380e-05,9.556219567108392710e-06,1.043030854652737816e-05
2.600000000000000000e+02,1.627843642715287586e-05,1.349358410629442062e-05,8.666319137984324072e-06,9.774586764876858069e-06,9.037740154038687024e-06
2.610000000000000000e+02,1.019360368847976872e-05,9.321162425468543233e-06,1.666867524341419937e-05,1.214427016893449007e-05,1.049566004251989426e-05
2.620000000000000000e+02,1.152025475725793058e-05,1.273020945391500902e-05,1.284068940610172405e-05,1.044260598181967481e-05,9.311043706494714911e-06
2.630000000000000000e+02,9.895277066851448922e-06,6.807679173270742012e-06,1.466565582430856551e-05,8.878043630589083079e-06,1.175237559303266011e-05
2.640000000000000000e+02,1.401919844545851390e-05,8.254019701947612475e-06,1.009734209900248203e-05,1.088664653314808106e-05,9.175582074694155210e-06
2.650000000000000000e+02,1.251428320891978530e-05,1.050421892656583367e-05,9.283565387985248663e-06,1.342428091744007901e-05,1.201706290965276480e-05
2.660000000000000000e+02,1.192492918911103317e-05,9.075620561405095543e-06,1.375758599431176066e-05,1.027233441575070572e-05,1.247681765603747550e-05
2.670000000000000000e+02,1.136875588969576967e-05,9.998807912303675494e-06,1.884924685147115753e-05,1.162584288827428480e-05,6.235566798573621838e-06
2.680000000000000000e+02,9.750472055092274104e-06,7.534721857771486953e-06,7.053980016102912032e-06,1.062617666658383087e-05,1.487507228159490325e-05
2.690000000000000000e+02,1.298465618626565288e-05,1.112085311139043853e-05,7.623894814789977659e-06,9.667343357611102306e-06,1.093145953556806660e-05
2.700000000000000000e+02,9.258365941344770533e-06,7.106281609603470883e-06,1.432649511345918114e-05,1.362341181609938445e-05,1.553777900942243662e-05
2.710000000000000000e+02,9.676095693911257456e-06,1.205810455162659167e-05,6.376892169090986329e-06,1.034738586092043278e-05,1.117860225563482857e-05
2.720000000000000000e+02,1.632916364402436926e-05,1.178149072555978449e-05,1.357040990201952013e-05,1.388195182261409144e-05,1.349283844720439163e-05
2.730000000000000000e+02,1.237823483724032059e-05,8.490891376444764660e-06,7.986174032303949843e-06,1.266732738758324928e-05,9.831589762421266698e-06
2.740000000000000000e+02,1.165947203463080228e-05,1.966278695708645330e-05,1.005182681235172737e-05,1.272492609283304432e-05,1.380396507244530113e-05
2.750000000000000000e+02,1.181091119151211899e-05,9.507461020130669738e-06,1.595601855219896947e-05,8.619139449161927757e-06,9.563027531744872078e-06
2.760000000000000000e+02,7.927086799641713810e-06,9.556654235298722710e-06,1.198915247657694749e-05,1.321364673101399489e-05,1.227223295729995556e-05
2.770000000000000000e+02,8.701924349097112099e-06,9.696021487037853603e-06,5.666518783531415693e-06,1.627628421829729888e-05,8.479953625295522102e-06
2.780000000000000000e+02,1.162530591891641762e-05,8.856051149752630636e-06,1.135912169014652306e-05,6.879911560564444528e-06,1.468374290569673946e-05
2.790000000000000000e+02,1.338185138843872579e-05,6.630134645857488351e-06,8.211996721629866158e-06,8.020329692604022398e-06,1.111481856119755918e-05
2.800000000000000000e+02,7.255148515183940106e-06,6.517271878392350004e-06,8.440489299488262986e-06,9.435271423607893837e-06,8.697663953838308259e-06
2.810000000000000000e+02,9.598164026680677807e-06,9.021575472667464624e-06,1.223121030768936635e-05,1.005498012829342258e-05,7.738492115771933300e-06
2.820000000000000000e+02,1.146624995818079640e-05,5.208427843128582424e-06,9.183015236002844972e-06,1.578319618344981023e-05,7.675811677709809544e-06
2.830000000000000000e+02,1.431573899723925791e-05,5.862774198339693044e-06,1.021066442319362721e-05,7.777452891044589478e-06,7.721911109204171453e-06
2.840000000000000000e+02,1.458971494938676727e-05,9.841970999957538879e-06,9.838358816405268215e-06,1.463851603311638883e-05,1.070447507900418316e-05
2.850000000000000000e+02,1.484937451934342789e-05,1.015288660022317657e-05,7.520886530332226982e-06,1.151244845620791324e-05,9.817545251089576652e-06
2.860000000000000000e+02,1.257097150775265959e-05,1.292041264833176939e-05,8.847701296610388511e-06,8.744485922584921411e-06,7.643857104389084611e-06
2.870000000000000000e+02,8.592035573684597694e-06,9.441180511160496280e-06,9.271801031274229388e-06,1.055324165499804678e-05,5.322931322826462974e-06
2.880000000000000000e+02,9.226593274735961359e-06,1.354756039506632703e-05,1.500650433583494703e-05,1.336445234090266609e-05,1.604785070485892362e-05
2.890000000000000000e+02,1.468680993865767448e-05,8.529158145087478715e-06,1.320941723759183617e-05,1.374163900103031466e-05,1.147734193041038964e-05
2.900000000000000000e+02,1.057354753453143559e-05,1.056959017531333700e-05,1.457565898510537750e-05,1.336973819687781173e-05,9.324909015950844093e-06
2.910000000000000000e+02,9.072680475674665956e-06,1.118877660755135395e-05,1.408471552344359168e-05,1.280514988000192034e-05,1.408486099219175003e-05
2.920000000000000000e+02,6.404590535025178610e-06,1.089958525446466098e-05,1.209622124775933116e-05,1.052824784464334584e-05,1.697727072857979636e-05
2.930000000000000000e+02,9.969538978915615246e-06,1.218905870314923590e-05,1.177894504111876017e-05,1.318056240728893158e-05,1.209567996718341476e-05
2.940000000000000000e+02,1.073413657382005226e-05,1.038968385480565360e-05,1.247328345099774083e-05,1.140288097190023109e-05,1.197096796501373461e-05
2.950000000000000000e+02,1.341426877021767439e-05,7.550149967672226126e-06,1.300842423801462644e-05,1.187065330610082015e-05,1.305561267916921508e-05
2.960000000000000000e+02,1.425023726731033946e-05,1.021375505316779453e-05,1.113949167486083525e-05,8.492015360350713138e-06,1.549067353712185735e-05
2.970000000000000000e+02,7.706602787593830328e-06,1.485115669930259230e-05,1.923741874465534352e-05,8.592081015668107113e-06,9.630150618833432929e-06
2.980000000000000000e+02,1.106094668479329357e-05,1.221595674094633210e-05,1.798005468789387606e-05,1.107912995734761097e-05,1.201025191877036491e-05
2.990000000000000000e+02,8.716762842864156369e-06,9.573835282217224574e-06,1.127319796290215947e-05,9.899803452895206135e-06,1.718760646218786547e-05
3.000000000000000000e+02,1.153396617903368337e-05,1.296359077629372081e-05,1.145035110516889887e-05,1.080961495170118525e-05,9.021262461939016930e-06
3.010000000000000000e+02,1.773783760639080498e-05,1.355714574668986927e-05,1.748962036629553296e-05,9.305734180786728871e-06,1.297245884079867295e-05
3.020000000000000000e+02,9.233794728280564357e-06,1.067949737321161052e-05,1.015116745817223887e-05,1.346179236216826780e-05,1.038291123200973942e-05
3.030000000000000000e+02,1.315405485646792272e-05,1.002463921340179809e-05,1.328528439303866548e-05,8.389669351349660076e-06,6.080091372040463682e-06
3.040000000000000000e+02,1.089059010894732893e-05,6.281803331731339313e-06,9.219742690302901167e-06,1.364403119408219567e-05,1.411406368412304602e-05
3.050000000000000000e+02,1.449754427840233006e-05,1.446678989225347323e-05,1.706409445767498312e-05,1.141467983079014203e-05,1.523964801586341791e-05
3.060000000000000000e+02,7.007651367185729896e-06,9.839171218328779389e-06,1.360000907335567888e-05,1.052618953767403553e-05,9.694885139577280597e-06
3.070000000000000000e+02,1.258356205957600338e-05,1.216416181937240992e-05,1.001315253723600307e-05,1.128715364828725143e-05,1.154945946357788245e-05
3.080000000000000000e+02,1.375234489942034344e-05,1.093102484239771854e-05,1.560167580161309075e-05,9.418747621059431196e-06,8.847743870221691509e-06
3.090000000000000000e+02,1.537251094785307970e-05,1.389815439989394719e-05,9.983067695062963764e-06,9.428645236009280950e-06,1.048691721317052128e-05
3.100000000000000000e+02,1.517382305105119400e-05,1.481948691028911469e-05,1.049404783848295608e-05,1.100348905358483620e-05,8.799897439404347210e-06
3.110000000000000000e+02,8.878256583910726363e-06,1.165119152268800917e-05,7.251345502834460888e-06,1.172204425126111005e-05,6.181337295574351742e-06
3.120000000000000000e+02,1.406819279425874925e-05,9.993108864292388205e-06,1.422025878650146069e-05,1.094892670105984678e-05,8.545682070315585577e-06
3.130000000000000000e+02,9.040672977023156420e-06,1.158853266536308269e-05,9.680836873471321269e-06,1.382330911825491171e-05,6.640327627205344641e-06
3.140000000000000000e+02,1.197101828787072719e-05,1.110444090679507667e-05,1.170471067157841105e-05,7.374189641917715795e-06,1.028208740738723037e-05
3.150000000000000000e+02,8.623052009770759696e-06,1.041823008063325062e-05,1.208838312372062518e-05,7.159104974396868215e-06,6.879867933906602673e-06
3.160000000000000000e+02,1.065540135525289145e-05,1.766513961820592726e-05,1.102679703035569503e-05,8.289430430630240210e-06,2.190267291946046413e-05
3.170000000000000000e+02,1.509548593681131479e-05,1.368731677287016169e-05,9.587712280101357010e-06,8.341877036244227384e-06,1.277295385682108986e-05
3.180000000000000000e+02,9.319855697187406918e-06,9.017221203500014326e-06,9.397295104740521765e-06,1.054625356322613783e-05,1.588310429057049333e-05
3.190000000000000000e+02,9.961329279883912591e-06,1.094629415343550960e-05,1.140660847720464943e-05,1.109865515069863307e-05,1.089968016576570164e-05
3.200000000000000000e+02,1.292084170223528616e-05,1.082615962277877486e-05,1.167871862273184291e-05,1.525941159119525992e-05,1.696175259546794933e-05
3.210000000000000000e+02,9.132880487983108253e-06,1.175030633371321187e-05,1.239061457736223559e-05,9.259152943363879729e-06,8.635059770112363253e-06
3.220000000000000000e+02,1.186695130706016954e-05,7.458765080237129433e-06,1.421573023441258243e-05,1.240568667082442289e-05,8.357475307918527108e-06
3.230000000000000000e+02,1.460320913382329167e-05,7.020809061453192612e-06,1.414098818564024640e-05,1.024684760553284946e-05,1.598714718953342384e-05
3.240000000000000000e+02,1.280569195183378639e-05,7.891705109841495869e-06,1.343662137454071370e-05,9.015183527694148324e-06,1.026304690809887177e-05
3.250000000000000000e+02,1.366156793636275069e-05,8.204737854455856905e-06,1.598583954565135912e-05,1.554952535720577345e-05,6.324997322781911180e-06
3.260000000000000000e+02,1.167391623213553942e-05,9.524078276923475528e-06,1.405982874203015598e-05,1.242212995122837782e-05,6.750543808720088634e-06
3.270000000000000000e+02,1.719429995972188152e-05,6.174080150578298287e-06,1.115098361326172238e-05,1.021959186675580611e-05,1.011210280610352896e-05
3.280000000000000000e+02,1.150352010326205487e-05,8.197435879209180598e-06,1.194950626026702878e-05,1.159906610914696046e-05,8.099593379662373138e-06
3.290000000000000000e+02,1.429104526373681239e-05,7.775477705473932133e-06,1.262523491396549957e-05,1.160493619956071143e-05,8.755486939016066117e-06
3.300000000000000000e+02,1.336335067314564640e-05,1.361944337918696846e-05,1.230255401196700404e-05,9.068543625811997799e-06,1.068516677538156046e-05
3.310000000000000000e+02,1.316760017511242609e-05,1.257441632984690472e-05,9.596260057920247277e-06,9.960825084087687742e-06,1.078848186508718499e-05
3.320000000000000000e+02,1.106296240904747208e-05,8.469850191983319121e-06,1.375865110320173557e-05,5.661684526758747893e-06,1.807080611437861251e-05
3.330000000000000000e+02,1.153494396399779021e-05,1.476988928772460241e-05,8.982579617011765549e-06,1.360020296925501526e-05,2.083598630153726816e-05
3.340000000000000000e+02,1.300671389314889126e-05,1.456252707421334947e-05,1.203172873864843950e-05,8.606923989740167258e-06,1.079028897865708103e-05
3.350000000000000000e+02,1.110029668893730559e-05,1.895164999932141825e-05,1.924221656279812009e-05,1.221382450788954799e-05,9.913243188997000743e-06
3.360000000000000000e+02,1.425259171350390375e-05,1.507159846680927728e-05,1.008170898164628682e-05,1.016226179673118679e-05,9.420625267209103981e-06
3.370000000000000000e+02,1.054334783467947290e-05,1.134189925777739916e-05,1.734570070943686204e-05,1.413322675347661317e-05,9.584096488213234011e-06
3.380000000000000000e+02,1.620738703322910368e-05,1.016734346181991100e-05,1.278760525480482357e-05,9.632549886728902777e-06,1.143574354345311406e-05
3.390000000000000000e+02,1.007477500880593624e-05,1.001257749777550998e-05,1.585366845935354263e-05,1.064970408415355507e-05,9.586505722469773616e-06
3.400000000000000000e+02,1.049113916606891905e-05,1.076958368684266532e-05,1.336035557220061065e-05,1.114331575180482758e-05,1.877178489495534564e-05
3.410000000000000000e+02,1.009469577684107833e-05,1.209120738066005174e-05,1.061080523312440960e-05,1.381214066964453480e-05,9.318721062800960908e-06
3.420000000000000000e+02,1.059708324424590842e-05,1.274757187996744534e-05,8.626858449156671327e-06,1.011484140001073229e-05,1.295483790797469226e-05
3.430000000000000000e+02,9.115771211987144795e-06,1.047982606261488314e-05,1.131606160764686564e-05,1.325360639314876465e-05,7.654975842985578538e-06
3.440000000000000000e+02,1.244040900372223035e-05,8.594500547798311629e-06,1.855583979748498535e-05,1.245489726442450262e-05,1.089593263259303058e-05
3.450000000000000000e+02,8.642221314469900051e-06,1.064515342275029752e-05,1.495975326648579795e-05,1.316685530450278918e-05,1.505331638829154883e-05
3.460000000000000000e+02,8.188122452956747566e-06,1.305983865229620733e-05,1.390201463324913789e-05,1.010227905684502048e-05,1.432311789217877163e-05
3.470000000000000000e+02,9.099467744522193868e-06,1.158335491091566638e-05,1.591204251072397824e-05,1.218364302957297696e-05,1.554576635232063353e-05
3.480000000000000000e+02,7.633200724721511676e-06,6.526581798671493573e-06,1.338261681127494995e-05,1.366334141039704519e-05,9.795285618396931682e-06
3.490000000000000000e+02,1.297042626313693603e-05,1.071930266527409970e-05,1.101316990093081927e-05,1.007268786956672102e-05,9.478761058279161489e-06
3.500000000000000000e+02,1.021996239647382509e-05,1.709391550885897004e-05,1.317229102015815556e-05,1.030563864323763568e-05,9.448166746861552667e-06
3.510000000000000000e+02,1.305770911508297161e-05,8.732070349681819721e-06,9.831749953836954603e-06,8.982154455883240018e-06,1.335112653266801344e-05
3.520000000000000000e+02,9.914240572062027468e-06,1.375508920975487825e-05,1.749783036975038897e-05,1.076242498909696366e-05,1.352583270064489085e-05
3.530000000000000000e+02,1.198373764776938799e-05,1.371844375297470719e-05,1.270956364618491818e-05,7.977223453470294601e-06,9.708947472431006531e-06
3.540000000000000000e+02,1.049496620753043175e-05,1.021229440922866161e-05,1.271053917162312530e-05,9.927559892708437417e-06,1.294383792826980795e-05
3.550000000000000000e+02,6.007751411574169254e-06,8.555774966390039538e-06,1.129959889711873444e-05,1.199516007976964005e-05,8.180141338076651891e-06
3.560000000000000000e+02,1.023086871643208440e-05,8.235536500311724240e-06,1.238997446983969297e-05,1.149101168518296134e-05,9.947154745670871989e-06
3.570000000000000000e+02,6.605055555386485366e-06,7.409781503708856576e-06,1.088642142010876057e-05,1.008829373128072859e-05,7.159988062999111946e-06
3.580000000000000000e+02,8.615766146857772867e-06,9.832954450894604292e-06,1.039615711995178771e-05,1.026458600095203622e-05,1.003266328258867190e-05
3.590000000000000000e+02,1.034840562286198917e-05,6.448732135400092602e-06,1.370608463391320697e-05,8.903229990808725347e-06,1.415414259642311379e-05
3.600000000000000000e+02,1.101638557476913860e-05,1.126996002087654603e-05,1.146291340559102423e-05,1.002310443642961957e-05,1.062125245709921728e-05
3.610000000000000000e+02,1.543094493505758891e-05,1.082300869936769772e-05,1.176026549520869935e-05,1.646073118866109297e-05,8.018773601681239427e-06
3.620000000000000000e+02,1.593413378764285682e-05,9.203438855021062182e-06,8.464474264058274855e-06,9.662486915251733421e-06,1.090940092174363940e-05
3.630000000000000000e+02,1.482167587496530103e-05,1.177718283085216200e-05,1.469736216530570516e-05,9.156184186065452479e-06,9.119309707705802737e-06
3.640000000000000000e+02,9.456786959960439276e-06,8.537376887662873060e-06,1.105664176592746628e-05,1.091551987220107378e-05,1.572596567300799109e-05
3.650000000000000000e+02,9.853581539931433042e-06,7.537903313981075826e-06,1.196219851828939085e-05,1.070155928362126474e-05,8.727286068044293188e-06
3.660000000000000000e+02,1.502961893684595651e-05,9.569440113765814715e-06,1.184017164168604808e-05,8.570007857033878906e-06,2.108006492984593194e-05
3.670000000000000000e+02,1.675964135050556081e-05,7.781618388880140458e-06,8.971222344333895649e-06,1.519531763272130576e-05,1.023669922972647583e-05
3.680000000000000000e+02,1.151794727416444175e-05,1.407376446427299754e-05,1.028786760470801198e-05,1.630734532021005379e-05,1.109150553113558146e-05
3.690000000000000000e+02,1.203193983934092159e-05,1.175037211798013459e-05,1.674257834449743854e-05,1.566139736475236077e-05,1.032200220130174984e-05
3.700000000000000000e+02,1.079650608393212252e-05,1.027708019385453753e-05,1.394556629086274313e-05,1.316033052711773621e-05,1.075130162297988079e-05
3.710000000000000000e+02,8.168387822804490384e-06,1.171285591794468672e-05,1.346076874009227708e-05,1.399776272648090014e-05,6.439932969892758763e-06
3.720000000000000000e+02,1.900371591145866290e-05,1.540104577602008362e-05,7.744208455173762218e-06,9.773467815166192452e-06,1.486050571297692358e-05
3.730000000000000000e+02,9.682328019899877347e-06,1.041776177090891764e-05,1.296930347560731889e-05,7.220058476642421397e-06,6.743047762602927264e-06
3.740000000000000000e+02,1.525242495115097796e-05,1.481775603440205202e-05,1.014591699999289887e-05,5.268973729877224343e-06,8.535164928824556796e-06
3.750000000000000000e+02,9.622207309822883303e-06,1.319799057297732503e-05,1.357457651085525185e-05,1.344971578043363536e-05,1.087339857985814007e-05
3.760000000000000000e+02,9.874842397228356106e-06,1.325309186828160790e-05,1.750082497520288882e-05,1.255729432547703084e-05,1.548378312388187794e-05
3.770000000000000000e+02,1.550863269850211168e-05,1.342453409869381886e-05,7.584844027630488483e-06,1.676511551851334048e-05,8.229215284094593130e-06
3.780000000000000000e+02,1.510066970189516411e-05,2.039672444398288320e-05,1.415689788841767438e-05,1.461393855950454679e-05,9.840765118451777482e-06
3.790000000000000000e+02,1.140067668548017110e-05,1.474053355476900862e-05,9.481996569693507126e-06,1.122850291279675616e-05,7.766208439230481986e-06
3.800000000000000000e+02,1.087609346783757758e-05,1.719460705695841085e-05,9.838513585713748455e-06,1.555062714031496540e-05,1.075940622585758177e-05
3.810000000000000000e+02,1.184432104561761179e-05,9.030164692780395796e-06,6.604984643332478811e-06,1.378452059253021389e-05,1.005197884107467132e-05
3.820000000000000000e+02,7.379163239562558374e-06,1.267368146817826613e-05,1.196373168788067431e-05,1.440157598808777806e-05,1.199450291067272190e-05
3.830000000000000000e+02,1.034458290316564444e-05,1.392234088870569764e-05,1.168810534046826888e-05,1.506515881455339212e-05,1.465872902972620295e-05
3.840000000000000000e+02,1.225269081039925823e-05,9.703297517815734352e-06,1.146965278209233219e-05,1.232736036638204524e-05,1.171310380676526819e-05
3.850000000000000000e+02,1.060067180791435248e-05,1.184695439970795405e-05,1.013601368504701838e-05,9.235506570726137454e-06,1.133246440854218662e-05
3.860000000000000000e+02,9.266026452126041590e-06,1.437168382767417540e-05,1.574241051605085318e-05,1.062075208702051299e-05,4.970348180477479616e-06
3.870000000000000000e+02,1.261380183759097662e-05,8.365255419473527354e-06,9.412399930130987968e-06,1.509997080040292872e-05,1.140390503284738344e-05
3.880000000000000000e+02,1.170749256196312871e-05,8.396131374710513740e-06,9.941236258859120767e-06,1.381325253180243351e-05,1.051171938748485246e-05
3.890000000000000000e+02,1.416736493253800688e-05,1.290665903708188011e-05,1.800362556969581362e-05,1.238917707635511789e-05,1.669646571766936205e-05
3.900000000000000000e+02,1.105862994399409160e-05,1.779863345430232613e-05,8.998789250314054300e-06,1.734924890350875160e-05,8.783921492505619710e-06
3.910000000000000000e+02,6.788845012040134463e-06,9.549067599312621724e-06,1.134173123995552146e-05,1.624736655214675807e-05,1.323387508389561873e-05
3.920000000000000000e+02,1.121601308851083445e-05,1.206192262959149275e-05,1.232746712154231261e-05,1.558746310392766787e-05,1.185528512170908044e-05
3.930000000000000000e+02,1.235447585790083735e-05,1.120687248545859660e-05,1.223150921381144229e-05,1.385084753580123618e-05,9.302802148614119915e-06
3.940000000000000000e+02,1.152786557889751151e-05,1.169090853048171397e-05,7.688098370928209135e-06,7.191433755271425809e-06,1.130426451456667536e-05
3.950000000000000000e+02,1.177400138874240554e-05,1.416504790119343937e-05,9.668793474859604942e-06,8.259488398332237580e-06,1.593725827919723059e-05
3.960000000000000000e+02,6.896666843392296187e-06,1.022594392408038289e-05,1.650949046250183017e-05,8.062190182345219114e-06,1.254949744378119902e-05
3.970000000000000000e+02,1.144099755423511056e-05,1.019213278630193287e-05,8.424365051440396712e-06,8.847915189069688324e-06,1.460474063752492668e-05
3.980000000000000000e+02,9.163168891435091723e-06,1.565613901610696246e-05,8.424026548659035996e-06,9.508561620186206653e-06,1.133636576844399002e-05
3.990000000000000000e+02,1.641466209534314658e-05,1.047472405169003196e-05,1.159546818307877203e-05,1.319711124270206426e-05,1.369792821792614745e-05
4.000000000000000000e+02,1.014252291997586042e-05,1.730329788396378632e-05,1.877137458572430972e-05,7.798957178173360205e-06,1.256341970945484832e-05
4.010000000000000000e+02,9.652216043765093900e-06,1.140142184608006204e-05,9.294190794428836000e-06,1.406989317387363769e-05,9.672945981753500178e-06
4.020000000000000000e+02,1.158510868870532562e-05,1.374084898286831447e-05,5.176978493781625446e-06,1.650668160069201917e-05,1.065045678272369400e-05
4.030000000000000000e+02,4.636192918905379656e-06,1.450159436555686909e-05,1.234251091775107056e-05,9.011450813334320742e-06,1.006098370237573647e-05
4.040000000000000000e+02,9.929834601241083192e-06,1.061059922757845442e-05,8.034695357816978856e-06,8.755989526876284401e-06,1.054017105817095512e-05
4.050000000000000000e+02,1.272075249658666252e-05,8.063222389109725441e-06,7.002642172460049608e-06,1.071538082675349557e-05,1.117815863893589778e-05
4.060000000000000000e+02,1.155902285088217241e-05,1.254816852946927241e-05,8.565015681027965400e-06,1.133039374900945973e-05,1.561475075495533105e-05
4.070000000000000000e+02,1.420639356941588716e-05,1.092353601350737335e-05,1.197266520658324396e-05,9.382022257864441883e-06,1.063280666946386788e-05
4.080000000000000000e+02,1.393528159610024630e-05,9.908673434533277202e-06,6.654609897793761775e-06,1.333083762855569177e-05,1.787810284281654560e-05
4.090000000000000000e+02,1.266277162459417127e-05,8.891710643332828568e-06,9.187915971486937394e-06,1.828730664643618553e-05,1.334988939794001794e-05
4.100000000000000000e+02,1.052727442585332795e-05,1.014523490749930090e-05,1.333643050471788882e-05,1.073307365584419415e-05,1.206964873101679103e-05
4.110000000000000000e+02,1.871441169920551317e-05,1.067349439398679323e-05,8.336742053804968577e-06,1.078528794429267634e-05,1.164174411949492338e-05
4.120000000000000000e+02,1.050528419221929965e-05,1.494320225059464491e-05,8.494664930358553079e-06,8.498635067577531288e-06,1.669860898156905193e-05
4.130000000000000000e+02,1.180129050526446122e-05,1.708114436715924001e-05,9.658518337118948693e-06,9.506861286645573728e-06,8.224133590473137190e-06
4.140000000000000000e+02,1.382557825313490696e-05,8.969739351050165510e-06,1.358862679512462535e-05,1.561598175481293538e-05,1.386667135983010724e-05
4.150000000000000000e+02,1.513306349421039698e-05,7.683518409518086401e-06,1.458313269964151004e-05,1.936494791843212937e-05,1.228545706632999668e-05
4.160000000000000000e+02,7.703698031380490363e-06,1.008703224714135871e-05,1.708673312694752866e-05,1.266421631485048493e-05,1.054919990306490973e-05
4.170000000000000000e+02,9.165972131075506013e-06,9.233630427596395407e-06,1.762965037599428797e-05,1.264506547804522540e-05,7.227092193029527323e-06
4.180000000000000000e+02,9.691646215004290354e-06,1.584825034350867412e-05,1.221694847475252033e-05,9.839228979013903142e-06,1.047788861452403353e-05
4.190000000000000000e+02,1.184097443995835164e-05,1.034811405464797218e-05,1.302601896024935257e-05,8.238687925654630817e-06,1.265950909212776310e-05
4.200000000000000000e+02,1.498587894177560997e-05,1.212229765068517651e-05,1.305111365423883285e-05,1.178525376466232899e-05,1.618030092509492590e-05
4.210000000000000000e+02,2.241887888543292462e-05,1.808471631137287261e-05,1.127411669210598433e-05,6.081097948640312723e-06,1.023026278168526204e-05
4.220000000000000000e+02,1.709769935320792911e-05,5.080617486497018831e-06,9.058875267919930252e-06,8.176720635910683654e-06,6.238234041888723880e-06
4.230000000000000000e+02,1.371467853550356608e-05,1.310252917052778798e-05,8.189048030682322121e-06,1.348065776851647968e-05,6.277333956861141928e-06
4.240000000000000000e+02,1.215641356311358834e-05,1.609057126494839451e-05,1.396885711146822473e-05,9.693393507315128943e-06,7.176800032593355638e-06
4.250000000000000000e+02,1.516908664778160443e-05,7.961088395624926761e-06,1.062988703459666340e-05,1.401066727091393460e-05,9.454634273708961700e-06
4.260000000000000000e+02,1.397397886793161348e-05,1.414277560229937336e-05,1.067855369329961945e-05,9.007658441695376439e-06,1.417397188063773683e-05
4.270000000000000000e+02,1.454169449466302666e-05,1.290726766101091272e-05,1.374257160136060918e-05,1.087028195345673964e-05,1.146905810078813204e-05
4.280000000000000000e+02,9.604723933742675968e-06,1.358409951279782035e-05,9.137749009902051966e-06,6.629545753367160899e-06,1.356263936913570944e-05
4.290000000000000000e+02,1.076835047408852830e-05,1.668337859761503950e-05,1.165442169148711571e-05,1.357418161063161932e-05,6.639242433381653541e-06
4.300000000000000000e+02,1.219047464495748301e-05,9.429431779395258673e-06,9.259969713570903593e-06,1.346923254830212358e-05,1.676033887876293704e-05
4.310000000000000000e+02,8.243298119436914817e-06,8.120868524974511615e-06,1.011028672381897309e-05,9.449550526174910203e-06,1.160477878325849588e-05
4.320000000000000000e+02,1.443844558079998563e-05,1.193839789914719063e-05,8.766360913625703688e-06,2.125467122138235965e-05,1.021542628865113045e-05
4.330000000000000000e+02,7.771689372382262206e-06,1.223830926988522805e-05,1.083418643366140799e-05,5.999633655440206326e-06,1.173798007580995062e-05
4.340000000000000000e+02,1.360212048007181096e-05,9.220361969819457215e-06,9.480107212134214478e-06,1.073003205842582020e-05,1.284045980776138407e-05
4.350000000000000000e+02,8.633391375245658139e-06,9.820696384554850056e-06,1.512417745885841214e-05,1.158413334589880606e-05,1.317807684297900295e-05
4.360000000000000000e+02,1.005246515750624070e-05,1.309642293645385536e-05,1.021834932490861547e-05,1.229016155301909663e-05,8.718428343157391680e-06
4.370000000000000000e+02,1.505735214191172844e-05,8.023066475404405651e-06,1.044655213555678586e-05,9.884031583529129250e-06,7.368594193257749225e-06
4.380000000000000000e+02,1.182615285111321413e-05,1.865187044303162622e-05,1.107353749574269131e-05,8.915890861382891330e-06,1.380477199419694045e-05
4.390000000000000000e+02,1.059894485522239194e-05,9.322002895495451469e-06,1.031258617689712054e-05,1.330635710106164993e-05,9.101570639158396148e-06
4.400000000000000000e+02,1.269070569187569220e-05,1.499017461115137451e-05,6.117592670329408122e-06,1.389003619167716863e-05,1.077551433792400815e-05
4.410000000000000000e+02,1.055771225844104322e-05,1.164627044125676747e-05,1.331104822310802405e-05,1.287341638966932322e-05,1.450458383756014769e-05
4.420000000000000000e+02,1.186881770398606761e-05,1.735601940333619808e-05,1.397745041686881962e-05,1.371112419801256976e-05,9.023524385476378029e-06
4.430000000000000000e+02,1.318394634397535015e-05,1.108457975795840156e-05,1.274389468075565190e-05,8.366566904061123466e-06,7.255408043360667136e-06
4.440000000000000000e+02,2.050850807167048373e-05,1.528894388058699150e-05,1.048316691476536278e-05,1.447849978775117563e-05,1.450703981342726934e-05
4.450000000000000000e+02,1.005424451239189665e-05,8.303998546677071602e-06,9.706129699860177595e-06,1.402515937931614332e-05,8.577903595319291696e-06
4.460000000000000000e+02,7.061633264582312108e-06,8.648293000401707786e-06,8.902420232770325015e-06,1.569608112250708842e-05,1.262139915247928457e-05
4.470000000000000000e+02,1.316848127363989818e-05,7.560399027606301559e-06,1.294504078486191645e-05,1.547903140308726222e-05,8.586979304503472576e-06
4.480000000000000000e+02,9.115671088966159630e-06,7.708342696477465950e-06,1.106668735728622011e-05,1.107153891255485689e-05,1.245190042431509880e-05
4.490000000000000000e+02,7.485019548503224485e-06,1.374786901853219945e-05,1.227471053144579827e-05,1.062432902887433528e-05,1.063618142138622602e-05
4.500000000000000000e+02,1.542713238855686342e-05,8.887903420684573064e-06,1.241509964056142223e-05,7.576383260543551046e-06,1.075725700727669931e-05
4.510000000000000000e+02,1.011052046817617622e-05,8.615637805964304619e-06,1.434685428403081886e-05,1.385571538392582625e-05,1.097004724770478390e-05
4.520000000000000000e+02,1.039586930706715151e-05,1.703408898690028650e-05,1.199891929992702444e-05,1.513295897959121561e-05,9.765434193509392458e-06
4.530000000000000000e+02,1.409517412842564710e-05,9.801919484742072086e-06,1.351538572147426009e-05,8.056353349328304603e-06,8.225268840478250354e-06
4.540000000000000000e+02,1.421161819004090887e-05,1.190033650633193218e-05,1.196943751113899168e-05,1.051569403842655959e-05,1.399396158008325841e-05
4.550000000000000000e+02,1.222241646903210466e-05,1.120395573983579141e-05,8.887140268698523471e-06,1.511451710878297661e-05,1.196824235938365177e-05
4.560000000000000000e+02,9.570919869972271954e-06,1.446214555145264313e-05,7.769401726198665870e-06,1.459350668120418248e-05,1.371566719310379767e-05
4.570000000000000000e+02,8.792138042723607327e-06,1.583626350087907753e-05,1.407563689515001215e-05,1.950607053025077420e-05,1.126947877905237760e-05
4.580000000000000000e+02,1.195204838699837069e-05,7.404961152923661416e-06,9.582864602619700634e-06,9.713075618922317744e-06,9.530170594684861385e-06
4.590000000000000000e+02,1.280006751158691003e-05,9.228646211889568463e-06,1.561503514135864634e-05,9.653150217725503524e-06,1.211315621740816084e-05
4.600000000000000000e+02,1.613310639136944502e-05,1.928413639429304993e-05,1.605593770581670299e-05,1.179194752409795655e-05,6.218827294790507665e-06
4.610000000000000000e+02,1.565645406387261573e-05,2.143798443332567416e-05,1.011334942424557681e-05,1.032558861613352974e-05,1.214753448197658514e-05
4.620000000000000000e+02,1.056648205899346493e-05,1.033174475717490992e-05,1.453598804435074499e-05,1.104832728426874411e-05,7.110538781884833389e-06
4.630000000000000000e+02,9.590409819515421930e-06,1.225369059831837859e-05,1.400557766995103037e-05,1.273556822767307750e-05,1.079060951136856517e-05
4.640000000000000000e+02,1.663518691930043758e-05,1.349372455161645945e-05,5.957277235957292305e-06,1.226475959203998656e-05,9.991504270057127712e-06
4.650000000000000000e+02,8.747200811676236754e-06,1.479056753639351740e-05,1.270910820294623989e-05,1.334649231354845256e-05,7.386983827184501195e-06
4.660000000000000000e+02,1.563353200151329503e-05,2.311732259152599056e-05,8.499881184009794310e-06,1.610851844680016853e-05,1.028210803422080488e-05
4.670000000000000000e+02,1.438737804915213303e-05,7.084103704535493762e-06,1.471592297264123772e-05,1.161410887107194867e-05,8.725169703960311551e-06
4.680000000000000000e+02,1.312089393135096316e-05,9.786929696331547746e-06,1.353321422303821464e-05,1.070525872659544575e-05,2.028219995253710550e-05
4.690000000000000000e+02,1.284454157646219841e-05,7.774310706198939158e-06,1.292919874940068325e-05,1.133406785924773175e-05,1.384902158330092448e-05
4.700000000000000000e+02,1.323699474808925913e-05,1.935717206003051416e-05,9.254594978469476985e-06,1.362323045195346083e-05,1.062098822357526728e-05
4.710000000000000000e+02,1.122995755464817336e-05,1.318402459260514803e-05,9.990139531734776313e-06,1.205565674777808738e-05,9.158841068557244114e-06
4.720000000000000000e+02,1.195899768435815247e-05,8.817532529570293320e-06,9.810893116135588343e-06,6.541943864513122264e-06,7.689817609346505378e-06
4.730000000000000000e+02,6.968647372374014992e-06,1.268884003313708320e-05,8.158391159973632512e-06,1.574990786479268934e-05,8.459628072388092335e-06
4.740000000000000000e+02,1.020847398192081812e-05,1.422959183583483167e-05,1.076445972592043887e-05,9.910141046787224184e-06,1.639642488326931158e-05
4.750000000000000000e+02,1.001493498831163009e-05,9.543545903767380878e-06,1.249842908379594775e-05,6.434750061123928333e-06,8.772602046569488721e-06
4.760000000000000000e+02,1.201110222937007421e-05,8.893973201806737450e-06,1.207054651608530094e-05,2.002367822007133924e-05,1.033113362236548483e-05
4.770000000000000000e+02,1.020402239737538963e-05,1.090596592134840392e-05,1.006822180638078379e-05,1.285039907772400625e-05,1.329445518172267526e-05
4.780000000000000000e+02,9.625452638828413399e-06,1.047715209678834469e-05,8.003643879761490609e-06,1.543708137174970574e-05,9.212686043369444633e-06
4.790000000000000000e+02,1.289140037452618515e-05,7.422985945582105671e-06,1.068242958057741276e-05,9.543861817729037966e-06,9.424009100089669744e-06
4.800000000000000000e+02,7.590527787759704381e-06,7.046794537890477272e-06,1.044600229027636829e-05,1.202950166667715592e-05,1.134487715381826689e-05
4.810000000000000000e+02,1.122334439540573214e-05,1.315099222765070408e-05,8.146757699889484172e-06,1.568872469170923267e-05,6.982243236364205075e-06
4.820000000000000000e+02,1.126936145490198271e-05,6.814018945089372892e-06,1.114285041436957613e-05,9.952177568939291064e-06,1.231230485376766381e-05
4.830000000000000000e+02,1.112528658819833538e-05,1.099062719012167122e-05,1.192232553470784495e-05,1.439951067372380322e-05,1.161441033192822658e-05
4.840000000000000000e+02,1.101818847026869719e-05,8.674675018749411493e-06,1.411694771269456083e-05,8.295618800446824537e-06,1.386550083692927871e-05
4.850000000000000000e+02,9.382340040331449416e-06,1.332637278728121544e-05,9.978381703468208741e-06,8.858372773867806416e-06,1.265895770496960893e-05
4.860000000000000000e+02,7.644570273579454067e-06,1.154915502210585032e-05,1.025490059758382699e-05,1.231247696309445416e-05,1.159090905888948697e-05
4.870000000000000000e+02,9.160955833031891871e-06,1.237980032475771708e-05,9.611047765423208489e-06,7.137862584660759069e-06,7.570690811697922129e-06
4.880000000000000000e+02,1.379401850287731435e-05,1.032932043920631315e-05,1.083178847760546404e-05,9.457881528174283403e-06,1.117324481347825582e-05
4.890000000000000000e+02,1.195726948755027053e-05,6.061709757365640883e-06,6.750414406564431147e-06,9.253685618326734641e-06,1.488428800044960809e-05
4.900000000000000000e+02,1.058312883284173722e-05,9.845271433328584010e-06,1.034152958490075491e-05,5.851187605099283928e-06,1.153309103596455998e-05
4.910000000000000000e+02,8.078551705037462227e-06,8.477210401536261486e-06,9.845040437661545241e-06,1.149916041220944152e-05,1.158760158348481895e-05
4.920000000000000000e+02,1.382680258699142684e-05,1.249922886725762794e-05,1.174315044971674382e-05,1.037492608269019456e-05,1.343795478647713537e-05
4.930000000000000000e+02,1.061837509519492073e-05,1.188663530626854481e-05,1.070432525196451934e-05,1.460875260372862527e-05,1.071835533250631300e-05
4.940000000000000000e+02,9.912655382193769071e-06,1.121683838700704428e-05,1.024791067050223603e-05,9.219992191389358993e-06,6.775419359561496435e-06
4.950000000000000000e+02,9.706567908218666219e-06,8.678511621007523047e-06,8.136667468905400824e-06,9.880232266890054404e-06,9.872819984435565743e-06
4.960000000000000000e+02,6.259905364069950906e-06,1.257519412312113616e-05,9.949017068522358898e-06,1.026867378117746199e-05,9.885087368766143356e-06
4.970000000000000000e+02,1.103414133796221108e-05,1.052939834167432309e-05,8.755207373423168349e-06,7.184569257745465620e-06,1.168443133281460433e-05
4.980000000000000000e+02,9.871076623091390445e-06,6.698796814252894194e-06,1.161370076685486197e-05,8.236634874148052177e-06,7.735215703297271261e-06
4.990000000000000000e+02,1.299658421127780628e-05,1.507690305013742460e-05,7.144859586194485246e-06,8.149992880013279262e-06,1.295998445138835109e-05
5.000000000000000000e+02,1.046075717514582948e-05,8.865491800347236051e-06,1.409105146799038977e-05,1.143058936869945086e-05,9.389460716047182132e-06
5.010000000000000000e+02,9.526484709199145584e-06,1.048486504418022491e-05,9.580791883068151549e-06,7.098286085027716297e-06,1.402040151488037623e-05
5.020000000000000000e+02,1.523837786965298591e-05,1.189117435274056334e-05,6.790093769915017674e-06,1.087487947359910834e-05,1.210546208818552572e-05
5.030000000000000000e+02,1.577304307887050783e-05,6.214117781344619118e-06,1.555330798352905219e-05,1.116126193512201326e-05,5.913680845126556562e-06
5.040000000000000000e+02,2.159154331227153278e-05,8.034514137666981526e-06,9.892010433887321597e-06,1.760687600882437920e-05,7.144703302319754812e-06
5.050000000000000000e+02,1.148892849911486991e-05,9.931927202555534961e-06,1.176352023601889840e-05,1.772468337235544311e-05,1.129832185742252193e-05
5.060000000000000000e+02,8.835111440341769651e-06,1.013604307786852843e-05,1.425093582430037031e-05,1.288414373301627336e-05,9.836040266608669924e-06
5.070000000000000000e+02,1.354361652017299633e-05,8.569094650079378539e-06,9.655700391020261009e-06,1.267154696593664198e-05,1.828012482241181402e-05
5.080000000000000000e+02,1.035133679516686556e-05,9.590879433640786544e-06,9.607308144365944713e-06,8.503055975883633266e-06,7.617327137166007844e-06
5.090000000000000000e+02,1.293946687030977927e-05,1.106174755238775731e-05,9.034510800254302865e-06,1.180079054008409400e-05,8.990561546684538996e-06
5.100000000000000000e+02,1.251271031044165483e-05,6.996134572778700544e-06,7.306265129680689085e-06,1.009288532483054723e-05,1.189123883604814580e-05
5.110000000000000000e+02,1.029795362916807733e-05,1.361147008727137120e-05,8.742937186112520465e-06,1.185633747213810096e-05,1.128244495740560183e-05
5.120000000000000000e+02,1.036594035996873941e-05,1.218764275634498517e-05,1.262060755879979013e-05,1.176490391896489740e-05,1.102360579574579447e-05
5.130000000000000000e+02,8.978397220360534448e-06,9.100551939922318923e-06,1.384115581026801323e-05,1.257097723172950765e-05,1.170599674438221882e-05
5.140000000000000000e+02,4.509166222188554229e-06,1.021907365672536372e-05,9.482429268681258350e-06,9.477222038589694364e-06,8.253889568377026364e-06
5.150000000000000000e+02,5.860088764353399426e-06,1.588230847848759453e-05,1.086454952603510549e-05,1.016823008759271119e-05,7.599960157200769117e-06
5.160000000000000000e+02,7.238353903926686428e-06,1.520671239996218560e-05,1.399871080864922845e-05,1.161761969192820487e-05,1.196632973010647305e-05
5.170000000000000000e+02,1.309204627220061923e-05,7.929488830993314252e-06,1.775613172061429879e-05,1.218764800414717797e-05,9.249601185201683506e-06
5.180000000000000000e+02,1.163966750827860608e-05,1.466922573722939660e-05,1.045851916525730729e-05,1.192197617638779406e-05,1.292302970212766411e-05
5.190000000000000000e+02,9.861516446996176910e-06,1.603964459895301786e-05,1.435769539470665990e-05,1.101782323942313013e-05,1.400748468349810594e-05
5.200000000000000000e+02,8.470847014940829922e-06,8.077035941855825740e-06,1.042819156316099338e-05,1.122420492249975865e-05,8.342281492157432865e-06
5.210000000000000000e+02,1.590104265336567124e-05,1.214692260209648822e-05,8.488777799353641740e-06,9.690633688830274650e-06,9.401678132681112743e-06
5.220000000000000000e+02,9.968861573228515738e-06,8.131948968648217146e-06,1.146973306653809033e-05,1.550306226505426821e-05,1.199811460506072791e-05
5.230000000000000000e+02,1.045693147216919527e-05,9.748857867752924733e-06,1.169376588172621467e-05,1.552836964680004428e-05,1.003969025914486224e-05
5.240000000000000000e+02,1.557063538792924362e-05,1.058252517294189232e-05,1.239785335460652504e-05,1.138657487809169311e-05,1.471934306196409636e-05
5.250000000000000000e+02,1.140713807978865901e-05,1.356919142603274508e-05,1.191257253518873682e-05,7.290982328544970414e-06,8.581265099283363895e-06
5.260000000000000000e+02,9.946590607490257696e-06,1.090845847684374093e-05,1.565365900457749149e-05,1.134956453596736026e-05,8.110260888760656428e-06
5.270000000000000000e+02,1.484658370098923541e-05,1.031792594541336427e-05,1.204070425253611631e-05,1.510714836150395257e-05,1.244767317853945343e-05
5.280000000000000000e+02,9.259293758723252665e-06,9.929078475190422637e-06,9.772957946352356373e-06,1.408296124028041163e-05,7.953572918717455309e-06
5.290000000000000000e+02,1.078005131738279943e-05,1.210686618957623750e-05,1.048515704493713230e-05,8.413659103756465640e-06,9.511954499719088574e-06
5.300000000000000000e+02,8.100760594986766705e-06,1.041107465016288813e-05,1.634690402729788161e-05,9.970956710292355751e-06,9.197051974330072710e-06
5.310000000000000000e+02,1.171832377022674621e-05,9.511610244650192669e-06,1.096041581427620315e-05,8.819396628112485814e-06,1.040470342028587680e-05
5.320000000000000000e+02,1.266953264855708028e-05,9.979867356069149764e-06,1.031936962103685573e-05,7.738060613826647227e-06,8.618163055751359991e-06
5.330000000000000000e+02,1.115659998607299030e-05,1.632385088501386861e-05,1.238634059230747653e-05,8.668878515138978003e-06,9.385249831073139148e-06
5.340000000000000000e+02,1.382925591109085417e-05,1.185154446159408792e-05,7.591787380967218724e-06,1.849777748408332201e-05,1.302624009735797728e-05
5.350000000000000000e+02,9.243172676032251900e-06,1.284914919508217679e-05,5.962396088521337845e-06,1.101315843954342455e-05,7.622641440829802661e-06
5.360000000000000000e+02,9.307625748022907430e-06,1.052647762689318256e-05,8.981547884201468435e-06,2.161860424787498403e-05,1.126723729072409697e-05
5.370000000000000000e+02,1.486209005430172425e-05,1.586733302583187566e-05,1.252874129087366839e-05,1.374558145228466088e-05,8.876418938208452403e-06
5.380000000000000000e+02,9.636624606845778374e-06,1.085809863965447875e-05,1.148146240714797983e-05,1.277618349004860931e-05,8.012401303547633802e-06
5.390000000000000000e+02,1.208051275758403875e-05,1.150681288253352363e-05,1.203284411621652339e-05,8.970000975438985336e-06,1.046712465058163843e-05
5.400000000000000000e+02,1.109139345734089233e-05,1.258602175291390068e-05,1.770511025633858537e-05,1.169717627880206834e-05,6.443393262833829738e-06
5.410000000000000000e+02,8.956970029228017438e-06,1.580653514399177340e-05,1.122517915375098596e-05,1.819367891542356119e-05,8.348716234007902415e-06
5.420000000000000000e+02,1.177369257276961179e-05,1.209890432851690178e-05,1.526710878918535741e-05,1.055954980888618167e-05,1.016677910770091842e-05
5.430000000000000000e+02,1.004278116534251808e-05,1.159932942462749139e-05,1.525715516537129446e-05,1.233299761094208691e-05,9.893283994810708748e-06
5.440000000000000000e+02,8.473397901331836124e-06,1.143558373795094951e-05,1.117268821204664420e-05,8.058949184430730384e-06,1.222885346874313939e-05
5.450000000000000000e+02,1.028336847719302227e-05,1.113136967945127509e-05,1.394827150635880031e-05,7.994509898412438531e-06,1.530859968712494634e-05
5.460000000000000000e+02,2.212084499320088327e-05,8.302884481170558217e-06,1.163328845754652008e-05,9.821422886857611445e-06,1.157526387440821480e-05
5.470000000000000000e+02,1.094981907456826775e-05,1.358037239174159083e-05,1.106473512546557458e-05,1.321279827071197843e-05,1.728391531696793493e-05
5.480000000000000000e+02,1.084561130348937752e-05,1.511928865327583082e-05,1.237515646701492500e-05,1.483860770934430917e-05,6.332651129481448038e-06
5.490000000000000000e+02,1.142511582075123044e-05,6.671051380191528324e-06,1.450266328284488537e-05,1.043920649523855104e-05,8.800736732816893948e-06
5.500000000000000000e+02,1.465760018826145483e-05,1.404097042678742469e-05,1.109430059975657912e-05,8.522369526864359557e-06,8.367076166582165797e-06
5.510000000000000000e+02,8.391552722031292433e-06,1.519430816598887901e-05,1.056799782450656977e-05,1.186729840074729481e-05,1.199458322165281032e-05
5.520000000000000000e+02,1.548258559880277829e-05,9.750335296043743938e-06,1.327681823581894349e-05,7.848078369843136670e-06,8.547101722156114079e-06
5.530000000000000000e+02,1.374932267783623985e-05,9.930802386093340317e-06,1.562583433889486173e-05,7.934844475365743222e-06,1.690318346458941079e-05
5.540000000000000000e+02,1.883005112390812030e-05,9.411510946799594990e-06,6.947898600562218974e-06,1.316499828774020386e-05,9.214879886032534273e-06
5.550000000000000000e+02,7.603408974543590659e-06,1.652697677045900093e-05,8.973405549173030238e-06,1.105449456861862245e-05,1.090256749913809386e-05
5.560000000000000000e+02,1.457526667458797220e-05,1.007947089370908600e-05,1.073605715085079737e-05,1.010927564915053978e-05,1.268170975221583063e-05
5.570000000000000000e+02,7.546158983906536832e-06,1.730609212136080544e-05,1.444791950788726353e-05,1.091545343967492698e-05,9.521321990169084870e-06
5.580000000000000000e+02,1.133284933085842994e-05,1.484522943595578681e-05,8.429732831882752464e-06,9.733795016453328230e-06,1.173699708190145685e-05
5.590000000000000000e+02,1.133284722987237814e-05,1.083781267885441935e-05,1.727627018499600098e-05,1.264430537606386906e-05,1.317199864625528960e-05
5.600000000000000000e+02,1.088821265282646777e-05,8.134628416089917380e-06,7.618402984577166137e-06,1.385246775154058696e-05,1.506935543793552768e-05
5.610000000000000000e+02,1.682003432812440025e-05,1.075400456473918354e-05,8.510905913139410472e-06,1.100301695722283313e-05,1.249663736413442194e-05
5.620000000000000000e+02,1.436875021754158155e-05,9.324041867153631813e-06,1.208232215965665546e-05,1.019625197706819364e-05,1.485435345160990295e-05
5.630000000000000000e+02,1.089610255389228399e-05,1.270162952293762970e-05,9.467565512566444852e-06,1.429014894860358709e-05,1.190288665320338168e-05
5.640000000000000000e+02,1.398588570067360592e-05,1.028531410041111371e-05,9.267436302140552584e-06,8.385710373870480794e-06,1.142445175561501713e-05
5.650000000000000000e+02,9.833378140311488380e-06,1.263050679811694721e-05,1.194307011653794603e-05,9.774198992951177445e-06,1.023687329348987873e-05
5.660000000000000000e+02,1.115850132926698990e-05,1.140561657031469167e-05,1.233148186963184401e-05,8.676121636352895905e-06,1.097095292112992837e-05
5.670000000000000000e+02,1.106545186346785839e-05,1.049923688389853282e-05,1.199548799879490701e-05,8.423630567189199780e-06,7.911169979557541865e-06
5.680000000000000000e+02,1.304928774448210760e-05,9.100393542738061115e-06,1.125381894617749623e-05,7.479378426600291618e-06,9.950190787089141509e-06
5.690000000000000000e+02,9.336119304093060123e-06,7.448342496219062525e-06,1.004354344025237822e-05,1.633831986447287221e-05,8.914010422800267008e-06
5.700000000000000000e+02,7.500232733992362455e-06,9.518857339352315705e-06,1.008320688622443839e-05,1.204817514399714184e-05,1.025190376291451599e-05
5.710000000000000000e+02,1.622294138026170174e-05,1.207232760203069688e-05,6.349015967965776497e-06,7.414579944908794573e-06,1.631450466843542557e-05
5.720000000000000000e+02,7.971389902050596277e-06,1.073784713645498101e-05,1.011996874478171549e-05,1.029403687058394468e-05,1.184924623398586618e-05
5.730000000000000000e+02,1.005869058590125320e-05,1.155546167563858972e-05,9.152264229039808185e-06,9.850326022964317474e-06,6.560485806383908880e-06
5.740000000000000000e+02,8.444535016249865578e-06,6.658474468568265081e-06,1.544198378411465455e-05,1.067490554018668547e-05,1.105422731562111238e-05
5.750000000000000000e+02,1.447234020113263853e-05,8.304462738806250854e-06,1.219334592006404705e-05,9.855438851569253700e-06,1.578771267674028422e-05
5.760000000000000000e+02,1.068178470986502759e-05,1.223929084614994167e-05,8.883524468150660880e-06,1.302308376227578890e-05,8.254824953590755854e-06
5.770000000000000000e+02,1.430801164647999002e-05,8.643169662869709668e-06,7.972654322618843992e-06,7.923895057548868692e-06,8.843291131044317410e-06
5.780000000000000000e+02,8.684990750240650925e-06,8.323143156352408312e-06,1.047797112441184453e-05,8.558917619638783947e-06,9.066139360025537997e-06
5.790000000000000000e+02,9.916990144409609798e-06,5.668002291070450838e-06,1.004497055101527536e-05,1.459120821623027808e-05,1.335098889831964897e-05
5.800000000000000000e+02,1.499436211183091672e-05,9.017716398829200841e-06,1.223202617484098198e-05,6.987414641224098943e-06,1.507601280026360513e-05
5.810000000000000000e+02,7.750835649744658440e-06,9.548902068390319187e-06,1.521766632472942860e-05,8.709340348023175693e-06,6.363886827287501546e-06
5.820000000000000000e+02,1.239228262117642032e-05,1.159382670301578599e-05,1.670085636418239261e-05,1.141486102040900619e-05,1.020127385364943962e-05
5.830000000000000000e+02,9.441982793068071089e-06,1.063022975700267381e-05,6.031104256454256074e-06,1.220130367740601685e-05,9.632081249710822135e-06
5.840000000000000000e+02,1.048324606400807824e-05,7.618271135823029283e-06,1.348512537446833193e-05,7.562097851798732506e-06,1.125765763465569336e-05
5.850000000000000000e+02,1.274309525312045110e-05,1.543587399943646687e-05,1.171052495929636450e-05,1.178435306348202261e-05,7.472310279310612202e-06
5.860000000000000000e+02,1.339136099010040937e-05,1.288158157131125137e-05,9.137374665568742671e-06,1.159476271206383302e-05,1.567365736065973181e-05
5.870000000000000000e+02,1.231514912802822437e-05,8.522372256347665598e-06,9.678273210744769983e-06,1.712990048041707070e-05,1.060499529292879828e-05
5.880000000000000000e+02,1.461541357838935795e-05,1.290265379538801938e-05,8.264808869729023399e-06,1.325598326473720334e-05,1.274038224141627040e-05
5.890000000000000000e+02,1.666890953910815654e-05,9.755831755442478936e-06,1.554634035605406694e-05,8.095949269315561025e-06,2.277214226342749726e-05
5.900000000000000000e+02,8.447601049454966926e-06,1.192551621354009939e-05,1.149357737084688580e-05,9.050981607194863443e-06,5.763964291416456831e-06
5.910000000000000000e+02,1.384269018489536762e-05,1.066337669586303605e-05,8.832430052119200070e-06,1.046135065341236015e-05,1.120273268473415129e-05
5.920000000000000000e+02,1.287112725067984798e-05,9.248083234769666205e-06,8.130285803709114134e-06,1.648884946137130214e-05,7.968788249268499158e-06
5.930000000000000000e+02,1.097765899549241198e-05,8.646065201567409986e-06,1.321318313984853887e-05,1.284784154187423866e-05,1.216870281051107838e-05
5.940000000000000000e+02,1.248127398945086952e-05,1.074171546500135577e-05,1.390856121408212687e-05,1.312342317905113021e-05,7.181434332204084114e-06
5.950000000000000000e+02,1.195991938596208115e-05,1.311780043100618798e-05,9.972469072527800904e-06,8.412933369617014989e-06,1.657281186595582767e-05
5.960000000000000000e+02,1.254462663968780589e-05,1.538690730862324330e-05,1.383052945003182543e-05,1.584911533070165746e-05,1.055074327427352188e-05
5.970000000000000000e+02,1.034663950427727741e-05,1.618883763465639447e-05,1.666237903119593966e-05,9.009164323336982250e-06,1.472796196000381030e-05
5.980000000000000000e+02,9.648984523380477185e-06,1.130622635248101915e-05,1.075548123818936830e-05,1.164937617648131862e-05,1.121249997870776838e-05
5.990000000000000000e+02,8.864272051267718666e-06,5.803531346271206814e-06,9.279562220299020225e-06,6.608164603516542002e-06,1.254578898934877174e-05
6.000000000000000000e+02,7.758928003642751037e-06,1.018237548722211727e-05,1.227212858145865226e-05,1.401478804108347020e-05,1.447250544106548631e-05
6.010000000000000000e+02,1.316357972902526541e-05,1.548259577544008891e-05,8.373976083220213695e-06,6.972205500277439683e-06,9.543770560838105155e-06
6.020000000000000000e+02,1.709653521086984540e-05,1.274505323789476563e-05,1.038822643684156333e-05,1.862232084803849830e-05,1.035340887678426469e-05
6.030000000000000000e+02,1.015649283686581583e-05,1.001869557804013766e-05,1.514231348342942596e-05,9.299111907168366997e-06,9.281581650477654932e-06
6.040000000000000000e+02,9.438516092918902700e-06,1.152555285111045436e-05,1.483673698476906111e-05,1.039330533936233536e-05,1.447866013193355172e-05
6.050000000000000000e+02,1.246662839515799703e-05,1.533157017541419975e-05,1.244517314602511249e-05,1.287753143597303307e-05,1.073181444666282403e-05
6.060000000000000000e+02,1.266626514140334336e-05,6.400741798695541718e-06,1.199733966039673305e-05,7.327674197421529811e-06,1.054380048737257880e-05
6.070000000000000000e+02,1.612240283344057445e-05,1.061573474303578735e-05,1.343625992700214766e-05,9.129034424626425448e-06,1.110865251485737559e-05
6.080000000000000000e+02,1.360589365462239186e-05,1.120284168587559748e-05,1.336866905876643585e-05,1.567947337310915401e-05,6.733081064025370210e-06
6.090000000000000000e+02,8.799288247263170604e-06,1.185196099262597613e-05,1.095943094087115099e-05,1.320925035064313136e-05,7.892741257786717313e-06
6.100000000000000000e+02,1.149134904898652110e-05,1.055432724705873682e-05,1.191322801619154603e-05,1.407364252503651159e-05,1.451085715131750220e-05
6.110000000000000000e+02,1.220573771032462673e-05,8.066092769598576240e-06,1.164821009014271880e-05,1.539124541405367808e-05,8.557971882705572853e-06
6.120000000000000000e+02,1.106168551268105205e-05,8.979324170876878952e-06,2.437241613417739927e-05,1.938274806356776736e-05,1.134173568662077969e-05
6.130000000000000000e+02,1.020437527143869261e-05,1.161210319677863367e-05,1.384551703409453438e-05,1.353329867359587269e-05,1.332348771487801287e-05
6.140000000000000000e+02,1.346487667885920558e-05,1.273024167802727646e-05,1.967000319857969970e-05,9.302866295746170522e-06,1.239982541156869900e-05
6.150000000000000000e+02,1.144567247146621725e-05,1.440269883246081406e-05,1.496907547238190972e-05,1.202675105049788584e-05,1.149610167716641485e-05
6.160000000000000000e+02,1.183103442681243678e-05,1.156647361211238234e-05,1.097628402535466563e-05,9.262681598065647393e-06,8.368451574924939962e-06
6.170000000000000000e+02,1.071856935053183690e-05,1.494397595158680758e-05,1.145674962643727923e-05,1.066575177954831588e-05,7.244935999906054747e-06
6.180000000000000000e+02,1.525300217375402667e-05,1.029751386572019811e-05,1.114300099835929814e-05,1.048508226120237197e-05,9.327192361907599150e-06
6.190000000000000000e+02,9.627664872891017467e-06,1.428424247462700691e-05,1.809081591996886118e-05,7.161079599748987334e-06,9.778857257947137782e-06
6.200000000000000000e+02,8.604649425203447777e-06,9.614875292052182942e-06,1.618520382840049621e-05,1.157849996136217641e-05,7.589142897335143800e-06
6.210000000000000000e+02,7.280634587880641106e-06,7.036320894049374886e-06,1.369657772898325021e-05,1.219357381199159818e-05,1.464939026518674581e-05
6.220000000000000000e+02,7.542136465810145296e-06,8.188987846269313309e-06,1.560696012725681925e-05,8.241661759611496052e-06,1.035347995925750553e-05
6.230000000000000000e+02,1.584656771891346239e-05,9.960368809958097813e-06,1.646286628320670076e-05,1.186391968099886896e-05,1.384937450299439377e-05
6.240000000000000000e+02,1.287411557160389464e-05,1.048219896515600880e-05,1.070485638099416548e-05,1.146857071931961514e-05,1.399302194815543743e-05
6.250000000000000000e+02,8.904144502275279649e-06,1.126122783878802380e-05,1.059367102063113464e-05,9.788829709145296931e-06,1.263440724363906753e-05
6.260000000000000000e+02,8.820084387295423767e-06,9.533821597851321883e-06,1.259423648980462218e-05,8.372622052998934805e-06,7.440588477791720834e-06
6.270000000000000000e+02,7.962054773158477872e-06,1.091196359681578798e-05,2.286004949059172731e-05,1.175981425127758939e-05,8.583273053086593052e-06
6.280000000000000000e+02,1.686302902681457994e-05,1.096008727619057765e-05,1.986857726676838354e-05,1.178546471347630131e-05,1.059942652270606800e-05
6.290000000000000000e+02,1.155597111757167283e-05,7.726568812538303632e-06,9.868118636346956407e-06,1.306478991169868209e-05,1.253110850241156982e-05
6.300000000000000000e+02,1.012341157169416306e-05,1.224580443526246398e-05,9.531424538522514922e-06,8.083598075248055181e-06,8.231132279989950007e-06
6.310000000000000000e+02,9.589734028092600227e-06,1.154084137355848583e-05,9.831474692023611794e-06,1.314166628163526696e-05,1.059650411883161780e-05
6.320000000000000000e+02,8.188805578623892245e-06,1.097553550166718850e-05,1.033817680440307640e-05,1.180732145344975947e-05,8.601592780821398776e-06
6.330000000000000000e+02,1.290839428536028066e-05,1.373899854339999393e-05,1.116346370699794477e-05,1.103740042696088608e-05,1.192286394091635060e-05
6.340000000000000000e+02,1.152647447111299073e-05,9.353284556756769064e-06,1.096945870115995092e-05,1.210790467576217111e-05,8.454859019235705375e-06
6.350000000000000000e+02,7.190291353542654917e-06,1.428864053654166355e-05,1.182561731105646885e-05,1.249135995129435628e-05,1.029409343500375940e-05
6.360000000000000000e+02,1.211803040912506901e-05,1.205388072877955352e-05,1.426599428755448429e-05,1.144303197664342520e-05,1.194592163067387247e-05
6.370000000000000000e+02,1.011630929914630883e-05,8.279633798569108194e-06,9.966673259587111033e-06,1.595351245975429322e-05,1.439288590809884028e-05
6.380000000000000000e+02,1.056376009811454963e-05,1.040602490154363124e-05,1.405285833999680989e-05,1.034966336144194088e-05,1.187222513765462395e-05
6.390000000000000000e+02,1.196911727885385801e-05,9.195684826157624059e-06,8.665139095698215499e-06,1.284599093376304069e-05,8.712821836009965182e-06
6.400000000000000000e+02,9.406491001118233442e-06,1.373363841539188002e-05,1.150562025675760935e-05,1.555487215776363286e-05,8.146226824878866069e-06
6.410000000000000000e+02,1.328116962906467080e-05,1.256828499340834071e-05,1.544410051335098899e-05,9.013617822128949797e-06,1.192985705000815244e-05
6.420000000000000000e+02,1.245392960258495663e-05,1.059961160188027662e-05,9.331310004578874384e-06,1.129422468981733374e-05,1.310985762681404765e-05
6.430000000000000000e+02,1.195428486333582896e-05,1.251608396835024450e-05,8.574091352131496535e-06,1.475039093390417663e-05,8.052139024328219818e-06
6.440000000000000000e+02,1.039695631754877780e-05,7.178869633195361644e-06,1.480623857086360573e-05,1.006160649963394604e-05,1.139162436780694065e-05
6.450000000000000000e+02,8.299553499568901316e-06,1.467419672929182184e-05,1.594113793390583567e-05,1.212051672705438676e-05,7.348989404576400375e-06
6.460000000000000000e+02,8.656956638319890374e-06,1.258752308419541777e-05,1.344644337186728933e-05,1.128087611190764505e-05,1.118833158264553873e-05
6.470000000000000000e+02,1.288435710722346528e-05,7.856981862008893813e-06,7.597870916642435191e-06,1.112222153309971873e-05,1.471451955359359687e-05
6.480000000000000000e+02,8.332078220929517443e-06,9.479662183786707885e-06,1.095224975466990713e-05,7.576226260241902821e-06,7.463539791086049036e-06
6.490000000000000000e+02,1.810292287551806822e-05,1.438895396732586818e-05,1.145451376349804207e-05,1.001746194695396497e-05,8.843358248578070402e-06
6.500000000000000000e+02,8.579902820327056645e-06,1.361718597758798666e-05,7.915854352558149287e-06,7.478433388219407618e-06,1.287109780867545794e-05
6.510000000000000000e+02,1.052341106344556465e-05,1.293865216822620567e-05,1.248163336386998168e-05,1.185595289210361614e-05,1.402276845841043951e-05
6.520000000000000000e+02,1.029538987740163947e-05,9.317306725487028984e-06,1.386416497661802083e-05,1.321533032383470641e-05,1.189858812022936974e-05
6.530000000000000000e+02,1.111218147908932252e-05,1.665040162801556534e-05,9.436721310596141166e-06,7.625634580454843103e-06,1.174288236671650054e-05
6.540000000000000000e+02,1.264148101554063430e-05,1.073899147507884066e-05,1.004877521404434759e-05,8.507023975812266769e-06,9.391243148804129248e-06
6.550000000000000000e+02,6.195289383281732398e-06,8.637443488668239411e-06,1.012317520621142108e-05,1.119625495160647688e-05,8.610283350418690418e-06
6.560000000000000000e+02,1.100375541873699348e-05,1.436128621268295547e-05,1.363571809009922475e-05,1.345129555974100555e-05,1.243311157339554995e-05
6.570000000000000000e+02,8.968123539232486507e-06,9.465102821404336453e-06,9.366242320285600442e-06,9.220536813625557215e-06,8.856616866892430551e-06
6.580000000000000000e+02,1.694188480538816322e-05,1.177614107616964390e-05,1.019342820407498351e-05,6.381411830513883388e-06,1.100424809419298100e-05
6.590000000000000000e+02,8.235960866853631046e-06,1.075901986480332084e-05,1.086965586227783831e-05,6.970451018051271319e-06,1.155995540658150134e-05
6.600000000000000000e+02,1.130092884338296244e-05,8.018291393518950372e-06,1.284536385348644671e-05,1.333185227070377010e-05,1.406060969166844643e-05
6.610000000000000000e+02,1.087020419132667115e-05,1.265203750022703133e-05,1.184244332252948340e-05,1.809771562533146749e-05,1.684029433723921443e-05
6.620000000000000000e+02,9.563611160334772876e-06,1.119557069328980248e-05,1.056002094423913462e-05,9.133133332506204738e-06,1.891781178930962426e-05
6.630000000000000000e+02,9.700169179449602552e-06,1.286296857061497434e-05,7.060407820502767606e-06,1.547573303106730691e-05,1.112685090753906536e-05
6.640000000000000000e+02,2.234781234522476012e-05,1.910728139975503836e-05,1.406838861972570243e-05,1.317050878080205933e-05,1.646391276377556778e-05
6.650000000000000000e+02,1.270452312007730455e-05,1.615103789132099621e-05,9.717223096505911428e-06,1.642788601385891667e-05,1.710887311889841556e-05
6.660000000000000000e+02,9.061911131591493529e-06,9.341552163588673352e-06,9.243979330220142288e-06,8.322261428106436654e-06,1.468054764353077246e-05
6.670000000000000000e+02,1.122963761557294049e-05,1.214909599367430815e-05,8.500193836913361167e-06,6.621600993517162692e-06,7.952701722935273665e-06
6.680000000000000000e+02,1.290735342263094054e-05,9.647994892336697603e-06,9.963981736582638860e-06,6.436036948276324665e-06,1.081235011624048781e-05
6.690000000000000000e+02,1.008038288141666072e-05,1.080770741823666725e-05,1.658726897568740810e-05,7.860825577576946444e-06,1.444682560813870253e-05
6.700000000000000000e+02,1.406341707910208072e-05,1.344598467889479565e-05,8.237809696831632778e-06,1.117994593236026901e-05,1.022135151274028431e-05
6.710000000000000000e+02,1.026274648097125208e-05,1.301770383299594158e-05,1.218684169490558133e-05,9.617811213558091765e-06,1.054382119447527799e-05
6.720000000000000000e+02,7.765605068210668094e-06,8.172632674718904866e-06,1.039599611318831052e-05,9.275538362274460269e-06,1.003103847374564594e-05
6.730000000000000000e+02,7.802318952143671993e-06,7.522817943694803944e-06,8.872613850963162463e-06,7.552208185157560649e-06,1.016989757607333900e-05
6.740000000000000000e+02,1.083220356978831234e-05,1.656829409013571563e-05,1.197936761121454197e-05,8.989010402138397637e-06,1.487709028424877289e-05
6.750000000000000000e+02,1.547279971836346135e-05,8.387836745726851007e-06,1.084286606811701859e-05,5.974549032505827029e-06,6.784522403546766611e-06
6.760000000000000000e+02,1.047551767086041252e-05,1.351935312643437470e-05,7.828672897725041935e-06,8.221975368427614228e-06,1.319821090073336478e-05
6.770000000000000000e+02,8.329586955180268149e-06,1.595027793666048410e-05,1.071287378706653470e-05,9.239294395668729010e-06,1.282266338165083397e-05
6.780000000000000000e+02,9.624804139685139148e-06,8.789337871295543891e-06,9.626597291312322113e-06,7.797380397800424134e-06,1.390831997449826049e-05
6.790000000000000000e+02,9.947495420714602687e-06,1.104220342584838477e-05,1.552995289000325130e-05,1.298595695764515057e-05,1.187618972131598838e-05
6.800000000000000000e+02,1.298334007970858295e-05,1.821641875798807320e-05,1.121568399731209809e-05,7.370257244287969911e-06,9.896370281814448333e-06
6.810000000000000000e+02,1.001712173676061468e-05,8.401563615700879950e-06,1.254534163253051560e-05,1.122959744337403976e-05,9.657076207147952118e-06
6.820000000000000000e+02,1.014976058533179071e-05,1.393014779560441951e-05,6.431857662803075470e-06,9.448862125394086320e-06,7.826076740213849803e-06
6.830000000000000000e+02,1.055990002518658599e-05,8.018414684785035718e-06,1.186685009613164254e-05,7.007105687906189928e-06,1.385933800235328306e-05
6.840000000000000000e+02,1.452390953071702739e-05,1.174543359339086379e-05,8.434410594615471268e-06,1.114638748622720499e-05,8.867732761763669203e-06
6.850000000000000000e+02,1.142830591793764228e-05,7.149340383483249184e-06,1.144273983400001526e-05,1.073809217599919208e-05,1.494276100511005012e-05
6.860000000000000000e+02,1.028048567186523599e-05,1.239163561417289117e-05,6.849266890318617129e-06,1.476206144568337209e-05,1.276765738522644966e-05
6.870000000000000000e+02,1.175812476661430850e-05,1.529632548902259970e-05,1.108516199888054388e-05,8.953542360634614283e-06,9.845692260590510614e-06
6.880000000000000000e+02,9.737591123437638885e-06,1.124440574884477684e-05,1.248340862758379188e-05,1.044340663480802789e-05,1.108399681737370912e-05
6.890000000000000000e+02,9.857123242085208403e-06,1.778555631759548561e-05,1.139887118684068668e-05,1.017057966679058012e-05,5.958531904104447108e-06
6.900000000000000000e+02,1.413029520669351058e-05,8.749671222552102279e-06,9.014284200192790308e-06,1.073363383230496737e-05,9.145624905060323329e-06
6.910000000000000000e+02,1.180796785726911935e-05,9.047932405414904622e-06,1.041782864619200666e-05,1.129307789682343355e-05,1.282276653147285117e-05
6.920000000000000000e+02,1.350880351003169721e-05,7.364243408303217109e-06,1.057565113715686067e-05,1.170422054808106793e-05,1.130911071633988740e-05
6.930000000000000000e+02,1.327445543886085488e-05,1.148029713193832180e-05,1.074040499104977897e-05,1.007278237874498217e-05,1.026161422790217159e-05
6.940000000000000000e+02,7.923301892365230970e-06,1.173324732295366601e-05,7.893691963856142024e-06,1.065840722314082001e-05,8.829236879503987723e-06
6.950000000000000000e+02,1.403602962313232894e-05,9.990324598363464759e-06,1.249116132495675657e-05,1.017424663063426493e-05,7.929604741163664983e-06
6.960000000000000000e+02,1.783331852533986961e-05,9.617708233933264239e-06,9.444363697652669032e-06,1.006253822299907341e-05,8.861443829388804261e-06
6.970000000000000000e+02,1.040361907500564342e-05,1.303280806397300040e-05,1.210987379185457513e-05,1.334914468487102823e-05,9.803010842190928997e-06
6.980000000000000000e+02,9.286060240643045915e-06,6.096757679041608924e-06,7.809105478373545850e-06,1.767705292143872953e-05,1.358003202289737033e-05
6.990000000000000000e+02,1.341086705619609631e-05,1.242066162143729002e-05,1.107557362489686170e-05,7.051922118361808600e-06,1.435986478026674007e-05
7.000000000000000000e+02,1.359172199677516346e-05,1.732133340859309811e-05,6.865152175072886109e-06,1.243378341231338169e-05,9.934444269998898847e-06
7.010000000000000000e+02,6.695726436634075185e-06,1.501949112436840039e-05,1.514283774628477630e-05,1.104088090853050375e-05,8.303488914340739768e-06
7.020000000000000000e+02,8.960837646787567223e-06,1.125996600037648676e-05,8.962218279839895274e-06,9.185914725984289930e-06,1.262579830696441974e-05
7.030000000000000000e+02,1.014850382885512659e-05,1.110885771360425878e-05,1.048124749358780861e-05,9.852130545606740952e-06,1.339458403126769781e-05
7.040000000000000000e+02,1.340352845757841749e-05,1.205256158276490908e-05,1.155415941733739515e-05,1.144888486848127940e-05,1.228645111395199052e-05
7.050000000000000000e+02,9.410670828824407863e-06,8.501469347832468770e-06,8.763009223922146873e-06,8.385388974740948242e-06,1.172477502464630561e-05
7.060000000000000000e+02,1.155752430825884858e-05,7.122154632832611298e-06,1.411199793788231460e-05,7.436803525218138589e-06,1.237864680214695312e-05
7.070000000000000000e+02,5.117671997512118764e-06,7.330858988852106961e-06,7.720432946389799156e-06,1.381352727425344540e-05,1.853785257277529297e-05
7.080000000000000000e+02,9.051078798005818271e-06,1.477619661505169546e-05,6.341295849310313315e-06,8.740055006062341647e-06,6.416518816165783790e-06
7.090000000000000000e+02,6.438689110210837896e-06,1.096785453924553622e-05,1.666202483163736758e-05,9.679135830498175608e-06,1.441143543534639804e-05
7.100000000000000000e+02,1.339308095049673852e-05,8.848744872502756209e-06,1.060815427611494499e-05,1.008687745551739567e-05,9.350693814580424146e-06
7.110000000000000000e+02,1.691198448683373101e-05,1.043460283745023531e-05,1.189089935893505867e-05,8.356569362932830813e-06,1.379778104770856828e-05
7.120000000000000000e+02,1.057266836168579971e-05,1.249721917306878538e-05,8.411228957116989591e-06,1.006846436646391396e-05,1.125799945422834014e-05
7.130000000000000000e+02,1.006886835186460161e-05,9.946799870652611730e-06,8.233679450242448183e-06,1.151692341549992449e-05,8.343512298281119399e-06
7.140000000000000000e+02,1.207761020660669260e-05,1.320666260451464069e-05,8.895008036913232274e-06,9.702526794108656816e-06,1.131901511353117229e-05
7.150000000000000000e+02,1.005405746812293444e-05,8.877977063725950302e-06,1.446623684020487133e-05,1.002245568237913886e-05,8.358618031834019746e-06
7.160000000000000000e+02,1.303589879264599460e-05,1.001936461630936748e-05,1.095814505591707899e-05,1.841522275136675546e-05,8.506297151877895146e-06
7.170000000000000000e+02,7.819533940911504999e-06,9.041499585027423791e-06,8.380305646427110844e-06,1.573304578084133709e-05,1.549849102211453555e-05
7.180000000000000000e+02,9.065704737132307400e-06,1.352528711706657560e-05,1.227969178996257682e-05,1.401102337517112773e-05,7.151151608653094627e-06
7.190000000000000000e+02,1.773989297071398852e-05,1.554958769878211911e-05,1.064150478358172336e-05,8.003206223294867527e-06,1.032786643406780058e-05
7.200000000000000000e+02,1.262407103208573744e-05,6.599377706861808690e-06,7.679960882245318032e-06,9.496109203421809752e-06,6.470143720571641666e-06
7.210000000000000000e+02,1.129587249903973856e-05,1.234362347191098053e-05,9.796679354301396359e-06,1.073347881130892745e-05,5.857025854649755559e-06
7.220000000000000000e+02,1.486147581830632447e-05,1.071653785822412885e-05,9.868826663317342707e-06,1.055195125410079982e-05,1.696816400165168659e-05
7.230000000000000000e+02,1.179394458206139973e-05,1.146511386107551544e-05,1.429697811561325693e-05,1.653367477738587610e-05,1.057705984552903544e-05
7.240000000000000000e+02,1.161662609405755830e-05,1.608539965136657202e-05,1.205352310784668646e-05,8.135871193193366935e-06,8.520224267893894421e-06
7.250000000000000000e+02,1.456458665050064383e-05,1.035312667729826330e-05,1.058341912385518668e-05,6.467682430622012646e-06,8.686334922236582656e-06
7.260000000000000000e+02,1.390702971026946955e-05,1.526577165578135720e-05,8.999341669313487557e-06,1.062658722439380199e-05,8.394869960293149802e-06
7.270000000000000000e+02,1.124646911199178589e-05,1.418138703201954343e-05,1.376286045595698226e-05,8.137112412875957546e-06,9.281700786289981409e-06
7.280000000000000000e+02,8.768030607564369916e-06,1.256584563624763007e-05,2.003176857545696521e-05,7.887306415765849010e-06,1.266234544650135518e-05
7.290000000000000000e+02,1.208561431909060957e-05,1.047236933482409427e-05,1.403325298399149546e-05,8.877301409637716745e-06,1.222411151313718136e-05
7.300000000000000000e+02,7.664776934701578170e-06,9.484286591532331556e-06,1.215271774157589135e-05,1.362683642536222095e-05,9.627433792847028826e-06
7.310000000000000000e+02,8.435964968134257447e-06,7.826904068752860155e-06,7.219748461739783352e-06,1.238368439138159971e-05,1.077247906544620548e-05
7.320000000000000000e+02,9.237213501989138820e-06,1.183584160502348936e-05,9.790756628325070210e-06,9.069436948783149433e-06,9.721934859929781680e-06
7.330000000000000000e+02,1.423187095006550607e-05,9.907831402755640227e-06,1.100867898951030099e-05,1.460106372364045058e-05,1.236332735210510236e-05
7.340000000000000000e+02,1.257046074920609158e-05,1.275471889461421426e-05,2.064818148939107090e-05,8.678108694648578592e-06,9.595432043263407706e-06
7.350000000000000000e+02,1.184169112067312568e-05,8.775245317282909241e-06,1.073620562952459778e-05,1.100537433940118603e-05,1.326099914089606813e-05
7.360000000000000000e+02,1.355305649730631501e-05,1.177131198004666146e-05,1.106885182644568033e-05,1.101442344408898322e-05,7.736138048053398109e-06
7.370000000000000000e+02,6.807934929797809787e-06,1.052539722901091324e-05,9.811909446932887136e-06,1.270815628007238018e-05,1.236454905328976395e-05
7.380000000000000000e+02,1.029519210149487662e-05,9.189625617245233968e-06,9.410993413561108412e-06,7.638854298885888738e-06,8.445378622656818379e-06
7.390000000000000000e+02,1.233998898009236456e-05,9.541124128209510502e-06,1.040002502761261383e-05,8.012537369372907392e-06,1.308553148593460946e-05
7.400000000000000000e+02,8.257429704450203189e-06,9.727760954758579715e-06,5.543351648373828766e-06,1.089078692928513448e-05,8.062553281118489679e-06
7.410000000000000000e+02,7.714897432675726918e-06,1.267179894604009149e-05,1.516534377410394541e-05,1.033461896338128128e-05,9.101143385370491501e-06
7.420000000000000000e+02,9.819417839951327664e-06,1.459335359377256225e-05,1.229185509543651023e-05,9.669579659532523408e-06,1.018246009598655633e-05
7.430000000000000000e+02,1.586601456193825754e-05,2.138870820322935629e-05,1.037769717437964090e-05,6.886569601904923843e-06,1.290994406910606074e-05
7.440000000000000000e+02,9.739721722024086148e-06,1.113194546698004217e-05,1.411178485066777455e-05,1.417329989217286368e-05,8.044730656853182893e-06
7.450000000000000000e+02,1.102805453723210150e-05,7.868987777825964258e-06,7.589142824171446478e-06,1.134365791466418472e-05,1.906013915042858997e-05
7.460000000000000000e+02,9.932957117264606950e-06,1.063619975050222877e-05,9.312193958832537533e-06,7.492097824690624464e-06,8.623178940569964368e-06
7.470000000000000000e+02,1.692116189411230209e-05,1.319688269352248255e-05,1.329568583285922756e-05,8.786689194795194169e-06,1.970153324604151379e-05
7.480000000000000000e+02,1.490579146989912118e-05,9.092200958571439173e-06,1.128820843854239087e-05,1.144116149021101592e-05,1.150992213128088082e-05
7.490000000000000000e+02,7.604733760047110991e-06,1.887599069216872039e-05,9.550530167046211716e-06,9.826512254895725107e-06,1.039439189565172228e-05


==> figs/sim/train_loss_edge_07_mal_0_out_max_tukey.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.027457904436308844e+01,9.782323793366501263e+00,1.011354606933951317e+01,9.930149252648508451e+00,9.971405575156708778e+00
1.000000000000000000e+00,9.569958808372097891e+00,8.972215368691394133e+00,9.327793178452724376e+00,9.228031287032987251e+00,9.397335736957366237e+00
2.000000000000000000e+00,9.069239520436081392e+00,8.432352958370781693e+00,8.804074081792062856e+00,8.878747236134273635e+00,8.901682514076458830e+00
3.000000000000000000e+00,8.653698536707977951e+00,7.970625260984604665e+00,8.315730245979462865e+00,8.550528773612187550e+00,8.510250776851936649e+00
4.000000000000000000e+00,8.207719466960142540e+00,7.551234995264703542e+00,7.908399784686432454e+00,8.146543874238037830e+00,8.091138649600171817e+00
5.000000000000000000e+00,7.724003029326126146e+00,7.120699070549500576e+00,7.462487147774975682e+00,7.729266436356244441e+00,7.782899886420381996e+00
6.000000000000000000e+00,7.242901067653165548e+00,6.606435804154047631e+00,7.059102244240024859e+00,7.351606552890242341e+00,7.228895174043993954e+00
7.000000000000000000e+00,6.782145570366621357e+00,6.206439587924478474e+00,6.668283196731653817e+00,7.117708179163207305e+00,6.859984660715127802e+00
8.000000000000000000e+00,6.398188882804324074e+00,5.889255900498757690e+00,6.327207967231636587e+00,6.684562956882595941e+00,6.582239419757645038e+00
9.000000000000000000e+00,5.912886794003450852e+00,5.543756090243389778e+00,6.082176080386572536e+00,6.303279572916543394e+00,6.253201698004481557e+00
1.000000000000000000e+01,5.440208292027959303e+00,5.229042915579992901e+00,5.839882591595481287e+00,5.954775427324417336e+00,5.854538364444398013e+00
1.100000000000000000e+01,5.123930147977551641e+00,4.889907045897276205e+00,5.517703688205845225e+00,5.667753935504677543e+00,5.676719147397752074e+00
1.200000000000000000e+01,4.844694140506419444e+00,4.610017712255480404e+00,5.255943697319160890e+00,5.313059490946978158e+00,5.426393333176093847e+00
1.300000000000000000e+01,4.560335566833666476e+00,4.367935292279723214e+00,4.928751701972194255e+00,4.950094586883087899e+00,5.167513371107316900e+00
1.400000000000000000e+01,4.288980766458895033e+00,4.061840378565497289e+00,4.611856283570817894e+00,4.601207197081400579e+00,4.893120141483588093e+00
1.500000000000000000e+01,4.035837473559701571e+00,3.746351116923321900e+00,4.270982769673417501e+00,4.255430650487263655e+00,4.663784781564450199e+00
1.600000000000000000e+01,3.699865134968297387e+00,3.431074211452086686e+00,4.002699452453055251e+00,4.033367679617585466e+00,4.389519090970280146e+00
1.700000000000000000e+01,3.400575911993303890e+00,3.167273645590708231e+00,3.718113760308110916e+00,3.702596899504349892e+00,4.132611998627668370e+00
1.800000000000000000e+01,3.115009359052115734e+00,2.937924738552148973e+00,3.440425520250430136e+00,3.442188592290597260e+00,3.820834764671420913e+00
1.900000000000000000e+01,2.824984552886578903e+00,2.724303428831815310e+00,3.167159597937072579e+00,3.186402700371215424e+00,3.571767336682362792e+00
2.000000000000000000e+01,2.581790018230595507e+00,2.402904822499026594e+00,2.870641568369967978e+00,2.994119809935797960e+00,3.437000482639009924e+00
2.100000000000000000e+01,2.317354235063600498e+00,2.209902528425119250e+00,2.702608508233941276e+00,2.716268586191980638e+00,3.254181967733628777e+00
2.200000000000000000e+01,2.044922609067783892e+00,1.981756908469821443e+00,2.590687406784975444e+00,2.500906981270011542e+00,3.074989494712899507e+00
2.300000000000000000e+01,1.836323280831409832e+00,1.776341094090986727e+00,2.452700387928413939e+00,2.301518791647211959e+00,2.915143086871954559e+00
2.400000000000000000e+01,1.646075321879666653e+00,1.640241950051204878e+00,2.230123483500972448e+00,2.110976237309647896e+00,2.750769848433398668e+00
2.500000000000000000e+01,1.455032420179337205e+00,1.441183849224974445e+00,2.090855599555259126e+00,2.032848216397918684e+00,2.574975054368227934e+00
2.600000000000000000e+01,1.279627261163321705e+00,1.317526376332708082e+00,1.888283469056496466e+00,1.897647116218999841e+00,2.365352096186103648e+00
2.700000000000000000e+01,1.135432857574536492e+00,1.171978493506361962e+00,1.711595840716894967e+00,1.744152208399598170e+00,2.219874549206983794e+00
2.800000000000000000e+01,9.654860492746488720e-01,1.025748410547351330e+00,1.548058871552957072e+00,1.609009596649566554e+00,2.078195295075858429e+00
2.900000000000000000e+01,8.339240268726052507e-01,8.886521993877652958e-01,1.431212567998317420e+00,1.454427535059031662e+00,1.965226105614909624e+00
3.000000000000000000e+01,7.203233554753328827e-01,7.683865643901430786e-01,1.339635896105158430e+00,1.317953093355844763e+00,1.869072805225948430e+00
3.100000000000000000e+01,6.081708084566804784e-01,6.566712716266500660e-01,1.219550915459570062e+00,1.163200551651807135e+00,1.757613866841863492e+00
3.200000000000000000e+01,5.115072953514328002e-01,5.689890533988922749e-01,1.139871120451928288e+00,1.017059703373072610e+00,1.644364126182161767e+00
3.300000000000000000e+01,4.386260585480175056e-01,4.862421490808371827e-01,1.041000589726251313e+00,9.152575985589909147e-01,1.539909220331336481e+00
3.400000000000000000e+01,3.726862474564911487e-01,3.952113771751748494e-01,9.374656276107863340e-01,8.004578833783546621e-01,1.418131629174542496e+00
3.500000000000000000e+01,3.207880517193888448e-01,3.431137431511299685e-01,8.575007888058864269e-01,7.273726734221703794e-01,1.338654293286100083e+00
3.600000000000000000e+01,2.797624336648941723e-01,2.811654181596094926e-01,7.686818323006354703e-01,6.451825351208706483e-01,1.223287676641276356e+00
3.700000000000000000e+01,2.430112247629471200e-01,2.466111430128047344e-01,6.258594749282467840e-01,5.875085271760243089e-01,1.160289948910932400e+00
3.800000000000000000e+01,1.996084022992594686e-01,2.111468828391961372e-01,5.634853108956636714e-01,5.251235190554170984e-01,1.081286599043006724e+00
3.900000000000000000e+01,1.686467636259607605e-01,1.843842660508208109e-01,5.032174852472476312e-01,4.548292492938154075e-01,9.940704733131462412e-01
4.000000000000000000e+01,1.405753500651253374e-01,1.581398092697401392e-01,4.427339621062686970e-01,4.109240163590669459e-01,9.017149379506352869e-01
4.100000000000000000e+01,1.215400861790565390e-01,1.339138144698975852e-01,3.904248680759299095e-01,3.739267640935052261e-01,8.445269515168359886e-01
4.200000000000000000e+01,9.305682300574713572e-02,1.150925878041328954e-01,3.564086728000663840e-01,3.434831418045950491e-01,7.882393396911213657e-01
4.300000000000000000e+01,7.605907918672039081e-02,9.514395742395376221e-02,3.395555025430126994e-01,3.074618460847268198e-01,7.216506869811826208e-01
4.400000000000000000e+01,6.476886448099405946e-02,8.127621486964520248e-02,3.054325803167078357e-01,2.825068659513144675e-01,6.824995443237698023e-01
4.500000000000000000e+01,5.761517713226960158e-02,6.505232079992984140e-02,2.896706404616654629e-01,2.672118779579959469e-01,6.219818639417847850e-01
4.600000000000000000e+01,4.692561798558303465e-02,5.326938435407180261e-02,2.544966370159497115e-01,2.469855195883634558e-01,5.862840322558280359e-01
4.700000000000000000e+01,3.697339901342766577e-02,4.631274931098416925e-02,2.350336584523529115e-01,2.337947184059437911e-01,5.493958984650861854e-01
4.800000000000000000e+01,3.033088418859319901e-02,3.932944312587582925e-02,2.171010629142779980e-01,2.154419265908914527e-01,5.287410496493000212e-01
4.900000000000000000e+01,2.479278367764892188e-02,2.990069093820302282e-02,1.988194191741514683e-01,2.112744684571707943e-01,5.022440523076088237e-01
5.000000000000000000e+01,1.950893753711979706e-02,2.636729119846437097e-02,1.773754455077800607e-01,1.927047157926304877e-01,4.754678299212644621e-01
5.100000000000000000e+01,1.624591866482194558e-02,2.209098490428273998e-02,1.519078035780643265e-01,1.750831214144710213e-01,4.590116203615300927e-01
5.200000000000000000e+01,1.291213350158804118e-02,1.872837932821935780e-02,1.315566965936663113e-01,1.658760326744341818e-01,4.344885813655358087e-01
5.300000000000000000e+01,1.029749621175601870e-02,1.554509445610374740e-02,1.155305796522082540e-01,1.473776471487193707e-01,4.052132763455843500e-01
5.400000000000000000e+01,8.473728869532681784e-03,1.294560202105299318e-02,1.075348816857639722e-01,1.386930298252714300e-01,3.962319051104994383e-01
5.500000000000000000e+01,7.126549815975047331e-03,1.102494074719895245e-02,1.027929925348959328e-01,1.319842761765240846e-01,3.823318163111579793e-01
5.600000000000000000e+01,5.865172225039461118e-03,9.016086593166661167e-03,8.692595677140169119e-02,1.199264903609352784e-01,3.580829130325542398e-01
5.700000000000000000e+01,4.608956587292545315e-03,7.475063054311226196e-03,7.569839273108747157e-02,1.070776287995770515e-01,3.199550620954612068e-01
5.800000000000000000e+01,3.716370431230631155e-03,6.927012992123615653e-03,6.838136209341438843e-02,9.548893729893093152e-02,3.083703611348007634e-01
5.900000000000000000e+01,2.696242101068002661e-03,6.125443418402043427e-03,6.218377112003703466e-02,8.550558809074060296e-02,2.823370176343497073e-01
6.000000000000000000e+01,2.166416210170551970e-03,5.324089481233196253e-03,5.771222786895102708e-02,7.517844719425803568e-02,2.578974934112557849e-01
6.100000000000000000e+01,1.828091131169884420e-03,4.533034929345980402e-03,5.081783625032909590e-02,7.003957391534132437e-02,2.333205772863817806e-01
6.200000000000000000e+01,1.327673730620593240e-03,3.827106052969320160e-03,4.712878350142146733e-02,6.444309925639712944e-02,2.124297149271342500e-01
6.300000000000000000e+01,1.042180053200669754e-03,3.078270203096811208e-03,4.166169661217578035e-02,5.767527953783302408e-02,1.901366609997643398e-01
6.400000000000000000e+01,8.960208341672881716e-04,2.598520751203481360e-03,3.627212492056020032e-02,5.132540828461595872e-02,1.846108296765265333e-01
6.500000000000000000e+01,7.680665002246511719e-04,2.277848183733888199e-03,3.164310557694072212e-02,4.827466204403429995e-02,1.657948864592156957e-01
6.600000000000000000e+01,6.137046938552437325e-04,1.953947775906739182e-03,2.766358140831703949e-02,4.292398111636919200e-02,1.573526779110513418e-01
6.700000000000000000e+01,5.284001731071796826e-04,1.554245627764405668e-03,2.472161753710688803e-02,3.983852874045090697e-02,1.442917026816017412e-01
6.800000000000000000e+01,4.441579753107216533e-04,1.135084696901489387e-03,2.274341438734472920e-02,3.359000787822774559e-02,1.345897939480672489e-01
6.900000000000000000e+01,3.274158032765539517e-04,9.440478344293623536e-04,1.970622961187240563e-02,2.992298975971119379e-02,1.240127426667497756e-01
7.000000000000000000e+01,2.476006548228770754e-04,8.107020808276743651e-04,1.822960329100298260e-02,2.582150743089739464e-02,1.193393019270182487e-01
7.100000000000000000e+01,2.060690525940156448e-04,6.991911325661126497e-04,1.617437577748292998e-02,2.284234819849373377e-02,1.093305615160822253e-01
7.200000000000000000e+01,1.702961385674495176e-04,6.084455016399648031e-04,1.525449428569103372e-02,2.146772780235040035e-02,1.053119704821992020e-01
7.300000000000000000e+01,1.488520788852643051e-04,5.461534361276276783e-04,1.396666400987323087e-02,1.921282554930381359e-02,9.717683651155395452e-02
7.400000000000000000e+01,1.223169781595645489e-04,4.303268672909421610e-04,1.333964727185232846e-02,1.761496477148472017e-02,8.863000693415246101e-02
7.500000000000000000e+01,1.011482824772036437e-04,3.478088286498204340e-04,1.227026500175387724e-02,1.562261372819540028e-02,8.700576446269525643e-02
7.600000000000000000e+01,7.683027957183785617e-05,2.823825505955390724e-04,1.083064741696959654e-02,1.420971906545009933e-02,7.865877060542514343e-02
7.700000000000000000e+01,5.964083333653835695e-05,2.470131343254022838e-04,9.746557498903074546e-03,1.267025494227658200e-02,7.469289282151037046e-02
7.800000000000000000e+01,4.803733528457865276e-05,1.960606905143658096e-04,8.288587869174079970e-03,1.177269154793947337e-02,6.845120236832258342e-02
7.900000000000000000e+01,4.933626708047977871e-05,1.663785569900877448e-04,7.175509584903982940e-03,1.099183673621195734e-02,6.398033228451749377e-02
8.000000000000000000e+01,4.292377104286870804e-05,1.425004700303933447e-04,6.398895795611814208e-03,1.022659929800040501e-02,5.947460763814793605e-02
8.100000000000000000e+01,3.038615439943104235e-05,1.205092569507293376e-04,5.965828657462646234e-03,8.915443473434425670e-03,5.302382155328466684e-02
8.200000000000000000e+01,2.552584691306591935e-05,1.041612319795381936e-04,5.324113573007549505e-03,7.901271628965589322e-03,4.583866956589299768e-02
8.300000000000000000e+01,3.164264717525622217e-05,8.623357924197883051e-05,4.821699924746236654e-03,7.106233019382623972e-03,4.210101181396697090e-02
8.400000000000000000e+01,2.335535616748707355e-05,7.037859289027448284e-05,4.324205362219446513e-03,6.381145881842908985e-03,3.793862771159828284e-02
8.500000000000000000e+01,2.365947259519440848e-05,5.042536048260881643e-05,3.687699410560019153e-03,5.918339539314643183e-03,3.586610067727502571e-02
8.600000000000000000e+01,2.208300713579802732e-05,5.201115651243259919e-05,3.344752195908573533e-03,5.452490204546300845e-03,3.242003156320849566e-02
8.700000000000000000e+01,1.891669184816979765e-05,3.972758401182829857e-05,3.026095174279208599e-03,5.026587510897129185e-03,2.879734046899706801e-02
8.800000000000000000e+01,1.603406264161222339e-05,4.582693572130480675e-05,2.742229555536157548e-03,4.606032960407069332e-03,2.553104506864289913e-02
8.900000000000000000e+01,1.805426676015908782e-05,2.971110534033538642e-05,2.422704248808194016e-03,4.226109676122247194e-03,2.238071585364964644e-02
9.000000000000000000e+01,1.430844131322661639e-05,2.802843596194648512e-05,2.164088713110579043e-03,3.698819487383486759e-03,2.060371409753003480e-02
9.100000000000000000e+01,1.453759817349187244e-05,2.477089336072602066e-05,1.952947052022091512e-03,3.246572706124939423e-03,1.859950995187087397e-02
9.200000000000000000e+01,1.304177073191414848e-05,2.652043645989810017e-05,1.777842787043182327e-03,2.976099663824061103e-03,1.653233363115269583e-02
9.300000000000000000e+01,1.269487212030018242e-05,2.622521705586411400e-05,1.685724196521132257e-03,2.692639842472588363e-03,1.513193651300415166e-02
9.400000000000000000e+01,8.494864378927324822e-06,2.060310199758497163e-05,1.473943359533214092e-03,2.505948255709600225e-03,1.436522904776749154e-02
9.500000000000000000e+01,6.241917902105598159e-06,1.608252209128746557e-05,1.401718895656989261e-03,2.273647281826218780e-03,1.358561340559438779e-02
9.600000000000000000e+01,1.332357284300478284e-05,2.326976140210046395e-05,1.289068521963421254e-03,2.108217285150093545e-03,1.170820527561089452e-02
9.700000000000000000e+01,1.122219636640053864e-05,1.566576679112863246e-05,1.248520340423664443e-03,2.003607047100675054e-03,1.135534211493838264e-02
9.800000000000000000e+01,1.307228873481669496e-05,1.315860804107504833e-05,1.076136489498780158e-03,1.741701060770872722e-03,1.043878579609469615e-02
9.900000000000000000e+01,1.019170927440971042e-05,1.565131047598367076e-05,1.030285263559527209e-03,1.585874831871558754e-03,9.635749307133623098e-03
1.000000000000000000e+02,9.448975616499488694e-06,1.475846183929263589e-05,9.276639570282574354e-04,1.464700193381962556e-03,9.149426517835235195e-03
1.010000000000000000e+02,1.128496245517141006e-05,2.028412022292425121e-05,8.358361351636922620e-04,1.390097675546098088e-03,8.274637647582738786e-03
1.020000000000000000e+02,1.144917450202065368e-05,1.426202534571263669e-05,7.766523938208536038e-04,1.305920524127923699e-03,7.806131047322528715e-03
1.030000000000000000e+02,7.306909948656681308e-06,1.707804664430323527e-05,7.155608512550148959e-04,1.183970708148018858e-03,6.959916745835181828e-03
1.040000000000000000e+02,9.398096645796272242e-06,1.334936303909461941e-05,6.601401740154999587e-04,1.069496940201308810e-03,6.585191385004462994e-03
1.050000000000000000e+02,1.039622256759908936e-05,9.592202421360163100e-06,5.695296054852860834e-04,9.486464556172080620e-04,6.028534308088917548e-03
1.060000000000000000e+02,1.391108299042542740e-05,1.126505544624123445e-05,5.343693667808624426e-04,9.056976391611515353e-04,5.523876490898693703e-03
1.070000000000000000e+02,1.083111288768812130e-05,1.056000123156319859e-05,4.844858555715925164e-04,8.811890673003919261e-04,5.054408052518111205e-03
1.080000000000000000e+02,8.715675181014681527e-06,1.123050066287323290e-05,4.211530168195531942e-04,7.876441545683343648e-04,4.476050791604069268e-03
1.090000000000000000e+02,1.161298496565876803e-05,1.168345556035177424e-05,3.764099125777020660e-04,7.406328480863422214e-04,4.316980643566115106e-03
1.100000000000000000e+02,1.023389138110619712e-05,1.303220550052941462e-05,3.476964393317460988e-04,6.727470729623874490e-04,4.138546716770163947e-03
1.110000000000000000e+02,8.458108388231799779e-06,9.133632137725555822e-06,3.259257621739397592e-04,6.371396336875001509e-04,3.714737940237355929e-03
1.120000000000000000e+02,1.268500086737400778e-05,1.045724759984878460e-05,3.131685000645756389e-04,5.688670656656125146e-04,3.454801079195379820e-03
1.130000000000000000e+02,7.659995967856936261e-06,1.498194598303914660e-05,3.026541437982643856e-04,5.010486120023971424e-04,3.214970898680169498e-03
1.140000000000000000e+02,1.001111038889668237e-05,1.461568904592702722e-05,2.679753819129215842e-04,4.687141362416102908e-04,2.968550549380055692e-03
1.150000000000000000e+02,1.470135016823359564e-05,1.775359877975724032e-05,2.314764012019132622e-04,4.257290486785469952e-04,2.782819954201265489e-03
1.160000000000000000e+02,7.913891049260435295e-06,1.170480980772214963e-05,2.248223107497171469e-04,4.011802990037116601e-04,2.703278567674716193e-03
1.170000000000000000e+02,1.018617681125544294e-05,1.379300425852214573e-05,2.058926665642335507e-04,3.955409190907754891e-04,2.584372936418555255e-03
1.180000000000000000e+02,1.270648475559799095e-05,9.699930646478449603e-06,1.659429618752206181e-04,3.631196825403248951e-04,2.314241197788113880e-03
1.190000000000000000e+02,1.097633956337329408e-05,2.110115399533984970e-05,1.543224341082893858e-04,3.347928784969145255e-04,2.147380761777895053e-03
1.200000000000000000e+02,7.413391008292968820e-06,1.553684287547429932e-05,1.421073233573988404e-04,3.159646398852578031e-04,1.879775712511744246e-03
1.210000000000000000e+02,6.315305127180259603e-06,1.109537244681213508e-05,1.293095118958254020e-04,2.903479680432807797e-04,1.827494181235622683e-03
1.220000000000000000e+02,1.132784663315788976e-05,1.004217987610189766e-05,1.194436163792778061e-04,2.641818937356710251e-04,1.724169563791622117e-03
1.230000000000000000e+02,1.070512430068060183e-05,1.450173710682012285e-05,1.123412226211595311e-04,2.435892220584712220e-04,1.658650767198510678e-03
1.240000000000000000e+02,7.455474919204618800e-06,1.696068725898225438e-05,1.052696544900921793e-04,2.263458146503083412e-04,1.538456282242028905e-03
1.250000000000000000e+02,1.088686836359098464e-05,7.317833918718541497e-06,9.774667331075015397e-05,1.878222068752988250e-04,1.483574279401711493e-03
1.260000000000000000e+02,1.605037438145995310e-05,9.546890950562492151e-06,8.868177121323927992e-05,1.697085747933702038e-04,1.338607407659453408e-03
1.270000000000000000e+02,9.428453175641671180e-06,8.620520978941392798e-06,8.461050715213858098e-05,1.519514830574664188e-04,1.177483189187644719e-03
1.280000000000000000e+02,1.366483560472087078e-05,8.460478789107384046e-06,8.643578656364336865e-05,1.227240099830329001e-04,1.107522713581388096e-03
1.290000000000000000e+02,1.090340259324307226e-05,9.517797648128656363e-06,7.090149371113962928e-05,1.308051430605194909e-04,9.718077348539466698e-04
1.300000000000000000e+02,9.850855845594530535e-06,7.769099229282261376e-06,7.098117032344752886e-05,1.132584155268956394e-04,8.752923295961556605e-04
1.310000000000000000e+02,1.501050482033416955e-05,1.203942637550969863e-05,6.592770392688240833e-05,1.061115039614479727e-04,8.284320254933197347e-04
1.320000000000000000e+02,9.965326660754669774e-06,1.120170526636155017e-05,6.592597229981844720e-05,9.975921789173725074e-05,8.331130003944586804e-04
1.330000000000000000e+02,1.014231542251220475e-05,7.933459496789474485e-06,5.990484960982644935e-05,9.275631609140244649e-05,7.597912784059746016e-04
1.340000000000000000e+02,1.221529435013746223e-05,9.429064977473089471e-06,6.203655065994961859e-05,9.449087424784341493e-05,6.836767337951021872e-04
1.350000000000000000e+02,1.499673345617402731e-05,1.321747003724116354e-05,5.488705142686622906e-05,8.286047730143852874e-05,6.095823107541420427e-04
1.360000000000000000e+02,1.028627289900718722e-05,8.707218214776268894e-06,5.492159447506583803e-05,7.664592562517391627e-05,5.719414120511912003e-04
1.370000000000000000e+02,9.429705621899486800e-06,7.770397036366283317e-06,4.343469747558614813e-05,7.243049093519360326e-05,5.459102741488530697e-04
1.380000000000000000e+02,1.029097024429770357e-05,6.576493951304662744e-06,4.555974230346926390e-05,6.912566955696863857e-05,5.100981350329991670e-04
1.390000000000000000e+02,1.140499292984209490e-05,1.261808884456261382e-05,3.544975963576391109e-05,5.624392333569705471e-05,4.760617575247927391e-04
1.400000000000000000e+02,1.090097926947919404e-05,1.685894372260854368e-05,3.568341854776058142e-05,6.175156604049103493e-05,4.339936649544462455e-04
1.410000000000000000e+02,1.223655887172547807e-05,1.687673228056851826e-05,2.745202152121262174e-05,5.434095780543213294e-05,4.036208165641985701e-04
1.420000000000000000e+02,1.061135336244412031e-05,1.744941852832582185e-05,2.434458177824616598e-05,5.602316040975718892e-05,3.650220733055764555e-04
1.430000000000000000e+02,8.066070612544606888e-06,9.953606321499997023e-06,2.485859921153021901e-05,5.188588779203584522e-05,3.256105059636915655e-04
1.440000000000000000e+02,9.448711564163936316e-06,1.179335576773077321e-05,2.398017079530134765e-05,4.759207732463188734e-05,2.862064824089571857e-04
1.450000000000000000e+02,7.211668055062681049e-06,9.228598163879553340e-06,2.105840028088223903e-05,4.684640731578149087e-05,2.695232221610055490e-04
1.460000000000000000e+02,1.597166647127057360e-05,1.211660536659664444e-05,2.453659447354539225e-05,4.319191318080672914e-05,2.478560234743243385e-04
1.470000000000000000e+02,1.060126674956585191e-05,1.304549647851427352e-05,2.328416058483551154e-05,4.529688016241539827e-05,2.223205344640266645e-04
1.480000000000000000e+02,8.985381762083299861e-06,1.652367619842110003e-05,2.390011954289672502e-05,3.607721674969699421e-05,1.972736357606086344e-04
1.490000000000000000e+02,1.017774959455319816e-05,1.245358373025418075e-05,1.710809277799540951e-05,3.052545963833086518e-05,1.854977528007450971e-04
1.500000000000000000e+02,2.152128865062774565e-05,1.127003927370306968e-05,1.842489679360070909e-05,3.259431333213491655e-05,1.740719863942974399e-04
1.510000000000000000e+02,1.069402585829326569e-05,1.405822192346306565e-05,1.287503559610492232e-05,2.760217965103173299e-05,1.517524372929290877e-04
1.520000000000000000e+02,1.706883286367588681e-05,1.056599378224110097e-05,1.530795795645634172e-05,2.390946767649726468e-05,1.341681416904272339e-04
1.530000000000000000e+02,1.170927482874173364e-05,1.063673857504277009e-05,1.718382308835142425e-05,2.415250176857064446e-05,1.364071132481381454e-04
1.540000000000000000e+02,1.020286140784865125e-05,1.253057537631274698e-05,1.933186373903605926e-05,2.609655669116861532e-05,1.268417504840524401e-04
1.550000000000000000e+02,1.416754555105814717e-05,1.044461827537368492e-05,1.614366588353899346e-05,2.039682459120673030e-05,1.213591796768165310e-04
1.560000000000000000e+02,1.102399670227516282e-05,1.087706612989958188e-05,1.260743552700116510e-05,1.878782063124972979e-05,1.055806909218137690e-04
1.570000000000000000e+02,1.303774023420078976e-05,1.335651388179037724e-05,1.510018648576139100e-05,1.762058818632894486e-05,1.035711283539075822e-04
1.580000000000000000e+02,1.109511769670223913e-05,1.335804292801334725e-05,1.670816036369870972e-05,1.974796619930163644e-05,9.949307166567944449e-05
1.590000000000000000e+02,9.879678367852307019e-06,1.714277626851945513e-05,8.846594708455945977e-06,1.643979935861406005e-05,9.071689278206118701e-05
1.600000000000000000e+02,9.955793980442884106e-06,5.755246606509167862e-06,1.132445306062379586e-05,1.716609639312860480e-05,9.172300342663586292e-05
1.610000000000000000e+02,1.024396436100083463e-05,8.865838963756367264e-06,1.009052802802834492e-05,2.014145493400842923e-05,8.386477178246032338e-05
1.620000000000000000e+02,8.806810805395137720e-06,1.383725333437002547e-05,1.388982550909467761e-05,1.693518888534750744e-05,8.258427701457460302e-05
1.630000000000000000e+02,1.327288903962831057e-05,1.073247948157884935e-05,1.778787495743117120e-05,1.200990060268303239e-05,7.210629899934151155e-05
1.640000000000000000e+02,8.137803432450851915e-06,8.464647540895597899e-06,1.163177652963032216e-05,1.279113040608681473e-05,6.916917452026716262e-05
1.650000000000000000e+02,9.716063305797995042e-06,8.690924079512996059e-06,1.672457170709407137e-05,1.520148348710392838e-05,6.724656496537306793e-05
1.660000000000000000e+02,1.038560379840181014e-05,5.943251991658016209e-06,8.610419297339078071e-06,1.350422868129363962e-05,7.570514925314686394e-05
1.670000000000000000e+02,9.108354735776202915e-06,1.033738464573108473e-05,1.416399775855392562e-05,1.670633819561562206e-05,6.394585957025800127e-05
1.680000000000000000e+02,1.293469982510675464e-05,9.901313142823831015e-06,9.450152344325779552e-06,9.172825181424926200e-06,5.369081293327138127e-05
1.690000000000000000e+02,9.297236186367463517e-06,1.097240802072629862e-05,1.346557646331181246e-05,1.594876699217984140e-05,5.505896403901200387e-05
1.700000000000000000e+02,1.395393031544678308e-05,6.388647161847949008e-06,1.561036410702154598e-05,1.232414620100374947e-05,4.270396488159633464e-05
1.710000000000000000e+02,1.292253309215229962e-05,1.395900232314950529e-05,1.638153880900716786e-05,1.349481710855027217e-05,3.947379988811228202e-05
1.720000000000000000e+02,9.176102841568223312e-06,8.232614648107094979e-06,1.198729782458940463e-05,1.017740544084766441e-05,3.677581027472509589e-05
1.730000000000000000e+02,1.180083630725192734e-05,8.325274203024868314e-06,1.141489741485202103e-05,1.596409014692490302e-05,3.789734217685136741e-05
1.740000000000000000e+02,1.217791230323506113e-05,7.942660446347282743e-06,1.024147911443673564e-05,1.150856266840527553e-05,4.004845303906545695e-05
1.750000000000000000e+02,1.098999974324943452e-05,1.188550116137943036e-05,1.234824240925469496e-05,1.151567234469741408e-05,3.542718474280892593e-05
1.760000000000000000e+02,9.554885764817555582e-06,7.743891402345326469e-06,1.323647419126938729e-05,1.683403175634090587e-05,3.948463309810801292e-05
1.770000000000000000e+02,1.269248877489026484e-05,1.306394428912671657e-05,9.660616328455162716e-06,1.221401972573143979e-05,3.327970791822121299e-05
1.780000000000000000e+02,1.337731768735750393e-05,6.470573482797448150e-06,1.014422544498572165e-05,1.976680544246711690e-05,2.611761238668908192e-05
1.790000000000000000e+02,1.186215521664646388e-05,8.814298185777502681e-06,1.324760203191832630e-05,9.374775827408754481e-06,2.821060450075574266e-05
1.800000000000000000e+02,1.057765157175261095e-05,1.444028338615233054e-05,1.431514841221392942e-05,1.567345361674910009e-05,2.788713125589925568e-05
1.810000000000000000e+02,8.755517545422364378e-06,1.036977486190693298e-05,1.568193836254394569e-05,7.926323690066183758e-06,2.451253537660846860e-05
1.820000000000000000e+02,1.191571890457598926e-05,1.216757425892556199e-05,1.028142433856515936e-05,1.131880774918325727e-05,2.654071655616707659e-05
1.830000000000000000e+02,1.438627991146024243e-05,1.293920152090066722e-05,1.852769437771240035e-05,1.531155621636859365e-05,2.506304585436769372e-05
1.840000000000000000e+02,1.408130614055647101e-05,1.262378893818194570e-05,1.382322692533577424e-05,9.259987824750126606e-06,2.823224970249782473e-05
1.850000000000000000e+02,1.428252067914304035e-05,1.086423154250670819e-05,9.538573717549070352e-06,1.212197124567104822e-05,2.277213072920947212e-05
1.860000000000000000e+02,1.513302120437209908e-05,1.061758821196967517e-05,1.391330511801847081e-05,1.412802966904713742e-05,2.048257719988733072e-05
1.870000000000000000e+02,9.586536317662819329e-06,8.280138947269755079e-06,9.617331154010422267e-06,1.064287464058732979e-05,2.147723139900303835e-05
1.880000000000000000e+02,1.144102659689227863e-05,1.091416194853866983e-05,1.106323195376734958e-05,1.292673380093312119e-05,1.842620479342027551e-05
1.890000000000000000e+02,1.230743769742304039e-05,9.663743737564622904e-06,1.166860473733599690e-05,1.376299629918253942e-05,2.083283625342602363e-05
1.900000000000000000e+02,1.101714260764996567e-05,1.413684735784848101e-05,1.146020966202865310e-05,1.363325965608730428e-05,1.604586766379423324e-05
1.910000000000000000e+02,1.230273750207899752e-05,1.221662681460955469e-05,7.427792579783876192e-06,1.388975054650298802e-05,1.694074419789082242e-05
1.920000000000000000e+02,1.378075357094665776e-05,1.306470551221128318e-05,1.229493206877929623e-05,1.375703501005354212e-05,1.665020792185334386e-05
1.930000000000000000e+02,1.205142658888824769e-05,1.261405780184077230e-05,1.461343476560905685e-05,1.900332825910400203e-05,1.660796240954276470e-05
1.940000000000000000e+02,1.256681795613889818e-05,9.592892581955503317e-06,1.270808280029456228e-05,1.157749800950735874e-05,1.955522315744140371e-05
1.950000000000000000e+02,1.321065675363719549e-05,9.524736231281138998e-06,1.338624150615252972e-05,1.277976702218630578e-05,1.960704929193646251e-05
1.960000000000000000e+02,1.056855150305402447e-05,8.752865901850981345e-06,1.260317428475321577e-05,9.728457422197855919e-06,1.745371808892226539e-05
1.970000000000000000e+02,1.624217836104779877e-05,1.047523348407519705e-05,1.274346947888194137e-05,1.630958893639178342e-05,1.438818298804545037e-05
1.980000000000000000e+02,1.082744421898595988e-05,7.598015790200030040e-06,8.661328836367943040e-06,1.229373238997855111e-05,1.331970970874785110e-05
1.990000000000000000e+02,9.304254840247772051e-06,1.094732646456098024e-05,8.081452097630226206e-06,1.267919445313570037e-05,1.875673503137775811e-05
2.000000000000000000e+02,1.087161589385932103e-05,9.023201698044047703e-06,1.438786134888569990e-05,1.517958113661510566e-05,1.762336861921287579e-05
2.010000000000000000e+02,9.592215325926467528e-06,1.050076708553060456e-05,1.313468113295357398e-05,1.264045542448410941e-05,1.385357471339609958e-05
2.020000000000000000e+02,1.127568166314762976e-05,1.193928254217269114e-05,1.805510442620672507e-05,1.134391621493424651e-05,1.188149467190591224e-05
2.030000000000000000e+02,7.569115085037658730e-06,1.132237522405432628e-05,1.355511827871858088e-05,1.031021464603654181e-05,1.957890525550176619e-05
2.040000000000000000e+02,8.195460892146400056e-06,1.161835828278334759e-05,1.246655146158737182e-05,1.372944099575779120e-05,1.369458884803442800e-05
2.050000000000000000e+02,8.497083060721166703e-06,1.073544572072204772e-05,8.628378572739237029e-06,1.320299960660964445e-05,1.361525231025062510e-05
2.060000000000000000e+02,1.156029694970861499e-05,1.170589686116940698e-05,9.566543310635111652e-06,1.128223953683615832e-05,1.205252572822335111e-05
2.070000000000000000e+02,1.380489511670912606e-05,9.202197212010432281e-06,1.756034872069101027e-05,1.369078624879893624e-05,8.193954854185392378e-06
2.080000000000000000e+02,1.067189233894261235e-05,1.098422278389410423e-05,7.627186602632285428e-06,1.061604780405733806e-05,1.303774776151289672e-05
2.090000000000000000e+02,1.755380126178263112e-05,8.462236600448314050e-06,1.153001398768171981e-05,1.356598337454162362e-05,1.256839621455174694e-05
2.100000000000000000e+02,8.226901168972844403e-06,9.244087758153440859e-06,1.063301462989052482e-05,8.146469521297383665e-06,1.486684965390505653e-05
2.110000000000000000e+02,9.923227094477127253e-06,1.333012324156168660e-05,1.065631451080406578e-05,1.257046045644027998e-05,1.720101824032038706e-05
2.120000000000000000e+02,1.421387349820335544e-05,1.433191562261182384e-05,9.126157044403448992e-06,1.313566353278172727e-05,9.094174870383220366e-06
2.130000000000000000e+02,1.070394130409102473e-05,1.093813855812530988e-05,8.808742846588835107e-06,1.532031832152114248e-05,9.274901231037802063e-06
2.140000000000000000e+02,8.900641384590457506e-06,9.966697466001761541e-06,1.026932375391975683e-05,9.862889100098470863e-06,1.090202325471079092e-05
2.150000000000000000e+02,9.885621803151778408e-06,1.954683240557031354e-05,1.253223270158976277e-05,1.307193495203584632e-05,9.078031800835439924e-06
2.160000000000000000e+02,1.715145051861544090e-05,9.451340758248605312e-06,1.579275668384116926e-05,1.371169223418622352e-05,1.099924332492729917e-05
2.170000000000000000e+02,1.291198038255725322e-05,1.326299781190254379e-05,8.576922996605951255e-06,1.418993042623384326e-05,9.667701221682811763e-06
2.180000000000000000e+02,9.996601023187778878e-06,1.319415192757578126e-05,8.641368442363628333e-06,1.543644225943108239e-05,9.378225738321255278e-06
2.190000000000000000e+02,1.147574761573011415e-05,1.109006224653263928e-05,1.102370758865323097e-05,1.400820027208649066e-05,1.138678057466258053e-05
2.200000000000000000e+02,1.122052641444604149e-05,9.681675098738296015e-06,7.151667900329172767e-06,1.264528512234797120e-05,1.329850958897704771e-05
2.210000000000000000e+02,1.733203865206256467e-05,1.243712165543975345e-05,9.028500766894431706e-06,1.327140022078232562e-05,9.418013659723278863e-06
2.220000000000000000e+02,9.117273494174682469e-06,1.342695072581445714e-05,1.312589807112019002e-05,1.232522000504943094e-05,9.874671896170639229e-06
2.230000000000000000e+02,1.304655144740429762e-05,1.429210770820255050e-05,1.165774453981693881e-05,9.695471282045176054e-06,8.925648519841899997e-06
2.240000000000000000e+02,7.647006590505434076e-06,1.433406305872964026e-05,1.144508532002763701e-05,1.066269781657691595e-05,1.370852253235188556e-05
2.250000000000000000e+02,1.957807883856688136e-05,1.122973780642855246e-05,1.285813970786087168e-05,1.426908001445070795e-05,1.303714261979838085e-05
2.260000000000000000e+02,7.096647794413435406e-06,1.101419517390844760e-05,7.479005609378752695e-06,2.199587759965648814e-05,1.203652102343966135e-05
2.270000000000000000e+02,7.122086075783684578e-06,9.384829020908647124e-06,9.785125995032117885e-06,1.273316639416322005e-05,1.733262157455062180e-05
2.280000000000000000e+02,1.572959357920566958e-05,1.064072907019930625e-05,6.753168233286643840e-06,1.253892639729858871e-05,1.426855188479958514e-05
2.290000000000000000e+02,9.189453517355339329e-06,1.110955892325016237e-05,1.318145193118791525e-05,8.054528105261304916e-06,9.876907196004758305e-06
2.300000000000000000e+02,7.912714363178530164e-06,1.113503696004158883e-05,8.822084182957823373e-06,9.738914846346702348e-06,9.404771535104217151e-06
2.310000000000000000e+02,1.945056828600577603e-05,1.151579902614052742e-05,1.285892692226564549e-05,8.377744778687024052e-06,1.428893271215869731e-05
2.320000000000000000e+02,9.593612443792309818e-06,1.255110212927679214e-05,1.459560972849605065e-05,1.197955868936784185e-05,1.238657110347318735e-05
2.330000000000000000e+02,8.563565594532640546e-06,1.253617741192591950e-05,9.558741880022481041e-06,8.642002701786388741e-06,1.046148286876213973e-05
2.340000000000000000e+02,1.182172217262245084e-05,1.716870729340236323e-05,9.360948542092017988e-06,1.055724553755688078e-05,1.263344611734940059e-05
2.350000000000000000e+02,1.158768032416546134e-05,1.120039705715392131e-05,7.556379303941263004e-06,8.858273172540620521e-06,1.466850267861641299e-05
2.360000000000000000e+02,9.274488198429686747e-06,1.496170470149937870e-05,7.894768518590389306e-06,6.365453782519736592e-06,1.141590592301788831e-05
2.370000000000000000e+02,1.229098625077362783e-05,8.901576003750300004e-06,1.028752538045907272e-05,7.290235320533966501e-06,9.904613335054435197e-06
2.380000000000000000e+02,9.816403675366736081e-06,1.574469724718863262e-05,8.403008016522051093e-06,1.169441964843365156e-05,1.289038749252569005e-05
2.390000000000000000e+02,1.025910783625239020e-05,1.079509830193003950e-05,1.574609461796327992e-05,1.152108592261669173e-05,1.297079485240715258e-05
2.400000000000000000e+02,1.348798025169184456e-05,1.132712922691236912e-05,1.226532861786644446e-05,1.813806536477002851e-05,1.517469392364745318e-05
2.410000000000000000e+02,1.026273881798989152e-05,1.439235326272658710e-05,1.221552780328316601e-05,9.477917023437143484e-06,1.000303137399516373e-05
2.420000000000000000e+02,1.727692109720901925e-05,6.058449314783054263e-06,1.975421479172290162e-05,1.018540383757038370e-05,1.257755275907435077e-05
2.430000000000000000e+02,1.166473685032531904e-05,1.016963031907902604e-05,1.010641186971472649e-05,1.027565646971595470e-05,1.065704630964781074e-05
2.440000000000000000e+02,6.921555521843814063e-06,1.347596109957382993e-05,8.770904554755709626e-06,9.461007669075982562e-06,8.128155034592410288e-06
2.450000000000000000e+02,1.140812270483682056e-05,1.296954187401944125e-05,9.342908110943071165e-06,1.317046436621893690e-05,1.029750010617114242e-05
2.460000000000000000e+02,1.234815167439062833e-05,1.128779196568618914e-05,1.199187946676616434e-05,2.222763764825330668e-05,1.262695797898949479e-05
2.470000000000000000e+02,1.256255982962084516e-05,9.097771547006416881e-06,1.268555389433156932e-05,8.738411761965991786e-06,1.034297123048144584e-05
2.480000000000000000e+02,7.219159801952201860e-06,1.169827616909202561e-05,1.401755867425080737e-05,6.224926107578632184e-06,1.094438222848381770e-05
2.490000000000000000e+02,1.174608567700019535e-05,7.632887456754389177e-06,8.139945078422528013e-06,1.441483635178375522e-05,1.504015588815743598e-05
2.500000000000000000e+02,1.146665752949083128e-05,1.340027879870309135e-05,9.171355406678571853e-06,1.213432056346164245e-05,1.115476942592508180e-05
2.510000000000000000e+02,1.439114864998369825e-05,1.641910305505422940e-05,1.078447595270759507e-05,6.962883202565883778e-06,1.415400694304569384e-05
2.520000000000000000e+02,1.513119294882514509e-05,1.201845962184311389e-05,1.247353893152336468e-05,9.569608895976244867e-06,8.353504234004383022e-06
2.530000000000000000e+02,1.918387635302387650e-05,1.052509168009141405e-05,1.054942066280872837e-05,1.184907003304314088e-05,9.477128112056476539e-06
2.540000000000000000e+02,1.191634666264373976e-05,1.275784179988193046e-05,9.430508221663913559e-06,8.482541974164092835e-06,1.241040602550924632e-05
2.550000000000000000e+02,1.294323832867760871e-05,9.810813997424006061e-06,1.663362101322896081e-05,1.902979903833923458e-05,1.283207831448418546e-05
2.560000000000000000e+02,8.962396212952583596e-06,1.492467271146935559e-05,9.671355726936781139e-06,1.401249092680689756e-05,1.370201593065001333e-05
2.570000000000000000e+02,1.940203340256019260e-05,7.538639614113051834e-06,1.331416450955913433e-05,1.182461225868181032e-05,1.261900116888980961e-05
2.580000000000000000e+02,9.416646443161091895e-06,1.420602075918875329e-05,7.658794103915234075e-06,1.464996246114402823e-05,1.048833539429860906e-05
2.590000000000000000e+02,1.388211699715480307e-05,1.092912877953544637e-05,1.030850082128775824e-05,7.281448183960037568e-06,8.543551110129499193e-06
2.600000000000000000e+02,4.878151724341250883e-06,9.983863583085117455e-06,9.146775467372414425e-06,9.485118038998763268e-06,1.083295876536105595e-05
2.610000000000000000e+02,1.574526371683759862e-05,1.226823738365023786e-05,1.034459000681664520e-05,1.532565005402108937e-05,8.678515622140281494e-06
2.620000000000000000e+02,9.130369459153797607e-06,1.885990965433403943e-05,9.864599329389989180e-06,1.426054330655457392e-05,1.205680180360602094e-05
2.630000000000000000e+02,8.307837761956093914e-06,1.159967557662344717e-05,9.452870114112776889e-06,1.008460921825271583e-05,1.081940723202112764e-05
2.640000000000000000e+02,9.886725720220645997e-06,9.641555689388070505e-06,1.046445663788198033e-05,9.846306136318538904e-06,1.448359782862951306e-05
2.650000000000000000e+02,1.401623025909515263e-05,1.155483600745466077e-05,1.078784696684209621e-05,1.937031530951927039e-05,9.132949737145068525e-06
2.660000000000000000e+02,1.503522342261032207e-05,1.025923246067428352e-05,1.162345703964451360e-05,1.485084569774475227e-05,1.004915616442669801e-05
2.670000000000000000e+02,1.520535735732853055e-05,1.140665531951245981e-05,1.496998612815492180e-05,1.205769227319297698e-05,1.344843914663496065e-05
2.680000000000000000e+02,1.301296382516525796e-05,1.934544424708750654e-05,9.075010280357176384e-06,9.267977189253429060e-06,7.453058535222822911e-06
2.690000000000000000e+02,1.520512031205623060e-05,8.989244660639883477e-06,1.101712095152862503e-05,1.772191979354520441e-05,1.426301835283361186e-05
2.700000000000000000e+02,9.863590769265684344e-06,9.435961396020431380e-06,9.748476447413167989e-06,1.451626476978162827e-05,1.056115327424667072e-05
2.710000000000000000e+02,6.304104099741358880e-06,5.574112293627031534e-06,1.257928169229316495e-05,1.259706617739997370e-05,1.143405485515280873e-05
2.720000000000000000e+02,1.280986372698134090e-05,1.110931747705379280e-05,1.222786354970750722e-05,1.208565208055123463e-05,1.213149586742900965e-05
2.730000000000000000e+02,9.712829361907537873e-06,1.303272677388722656e-05,1.628220279625836042e-05,1.093417372977079083e-05,1.067442359869996693e-05
2.740000000000000000e+02,8.185936691051942660e-06,7.404879105332717870e-06,9.539150430892817667e-06,1.111207033921424170e-05,8.316921379369901501e-06
2.750000000000000000e+02,1.208882738923389155e-05,9.203037223737275951e-06,1.384363615652972612e-05,9.399200631143855844e-06,1.359859669947116600e-05
2.760000000000000000e+02,1.036376495577862045e-05,9.328999517999037039e-06,8.936759328892485144e-06,1.054119552146293159e-05,1.326555325398270924e-05
2.770000000000000000e+02,1.635111108455600260e-05,8.675002329594505568e-06,1.227856041341457427e-05,9.116305379919253937e-06,5.838138450453556061e-06
2.780000000000000000e+02,8.838301621127975238e-06,7.420195751728364542e-06,9.588669512505809678e-06,1.265565080388331154e-05,1.357441760896360705e-05
2.790000000000000000e+02,1.413120226190223150e-05,8.172165827713406827e-06,6.409236454674172023e-06,1.157158417242065696e-05,9.955163244979026160e-06
2.800000000000000000e+02,1.052301786630405189e-05,1.111092246808276229e-05,1.808521056800849180e-05,1.461775784983299076e-05,1.031151328023671709e-05
2.810000000000000000e+02,1.376379949613593112e-05,1.195587585089974425e-05,9.052287773037015484e-06,9.228981372233491243e-06,9.160885243275629364e-06
2.820000000000000000e+02,1.043792435651003103e-05,7.264071298695995438e-06,1.651638694843970967e-05,9.236853504956954453e-06,1.274959436714517835e-05
2.830000000000000000e+02,7.875931487988374613e-06,1.189570583193244602e-05,8.330147959312306227e-06,1.512213487775415643e-05,9.008335312254978078e-06
2.840000000000000000e+02,1.426920703784251288e-05,8.341561695490717909e-06,1.441629810783329191e-05,1.004093454759491522e-05,1.027920099583301550e-05
2.850000000000000000e+02,8.904038683144044342e-06,7.390313501387524298e-06,1.172576701913286001e-05,2.122015190342274593e-05,1.036712205992884606e-05
2.860000000000000000e+02,1.035065155008396687e-05,1.042412460872110813e-05,1.046079047795078765e-05,1.176251021972607447e-05,9.206538091888205599e-06
2.870000000000000000e+02,1.195582345281387404e-05,1.224753805684208885e-05,1.199918275240907661e-05,1.248054389002550835e-05,1.313159201110636332e-05
2.880000000000000000e+02,1.199581390720627638e-05,1.341583345160213270e-05,9.886487985832914660e-06,1.116226919317675481e-05,1.177577437849741671e-05
2.890000000000000000e+02,1.157818003671984286e-05,1.291457355834246812e-05,9.395302007608741235e-06,1.229752687625929042e-05,7.043348768109858327e-06
2.900000000000000000e+02,6.559816415396824141e-06,1.244620387386152771e-05,1.028651806922464829e-05,9.900559282849386022e-06,1.120574548740815857e-05
2.910000000000000000e+02,1.095754492863587615e-05,6.419497781018357330e-06,1.152565867368338104e-05,1.351518424608233460e-05,1.007458125101834412e-05
2.920000000000000000e+02,1.304774635724204046e-05,1.734840935252446315e-05,9.317328988012185675e-06,1.138241994780297972e-05,1.204535971788267545e-05
2.930000000000000000e+02,7.710029426788445051e-06,1.297640708275427102e-05,1.306405864665016736e-05,6.826706787532721421e-06,1.025932942488871902e-05
2.940000000000000000e+02,1.121717132968047537e-05,1.804139684025152235e-05,8.241932213159941512e-06,8.685987758827451444e-06,1.113871116664721939e-05
2.950000000000000000e+02,1.179045479027251986e-05,9.332234472858580432e-06,7.165440467304939887e-06,1.357654362577065399e-05,1.301676301090903820e-05
2.960000000000000000e+02,1.918511058340843789e-05,1.280654463298169787e-05,8.840767586004716350e-06,1.586675143039339986e-05,1.079738188802803478e-05
2.970000000000000000e+02,1.338272712214649829e-05,7.115153465631074425e-06,1.190644210402602710e-05,1.146803156859554917e-05,1.707676178885897400e-05
2.980000000000000000e+02,1.279343538163058014e-05,1.184552899491375655e-05,7.994285814660884171e-06,1.466059603949521062e-05,6.460585889711545349e-06
2.990000000000000000e+02,1.405280600308422834e-05,1.407415125675992584e-05,9.278770511822465039e-06,8.194766440761114268e-06,1.304969375393039144e-05
3.000000000000000000e+02,1.052813763136040137e-05,1.492337834430035315e-05,9.917232061007474897e-06,1.361160278900985787e-05,9.547772157780798352e-06
3.010000000000000000e+02,1.315753610797720796e-05,6.356023653841802457e-06,1.071652767692388153e-05,9.282101618879323723e-06,1.358405185325484155e-05
3.020000000000000000e+02,9.535933447990529999e-06,1.760021997909699820e-05,1.199984706201639995e-05,1.441325119333480842e-05,6.514664043111295655e-06
3.030000000000000000e+02,9.041106427298828407e-06,9.588145073680109931e-06,7.822144908353756421e-06,1.118442531078400748e-05,1.204631369799979979e-05
3.040000000000000000e+02,9.093313521280066425e-06,1.650887734239159244e-05,1.204067436988420781e-05,1.330223682993736389e-05,9.049413240314052587e-06
3.050000000000000000e+02,1.474143177560005569e-05,1.413604355759989772e-05,9.034152442577436659e-06,1.221620538238710196e-05,7.039600317115812800e-06
3.060000000000000000e+02,8.516580497830439356e-06,1.037040484197504497e-05,6.085097291275154419e-06,1.039134121061380256e-05,1.655898224228735671e-05
3.070000000000000000e+02,8.432327252450022570e-06,9.888534700630557950e-06,9.840389147863781716e-06,8.388988706475863921e-06,1.167336602225788056e-05
3.080000000000000000e+02,1.458976291845992534e-05,1.552678178917688001e-05,1.063738657125501419e-05,1.075260863714344595e-05,8.901160613361547291e-06
3.090000000000000000e+02,1.562333511118119134e-05,1.022702781461326538e-05,7.458322365039293800e-06,1.192116281456545579e-05,1.391621779811558213e-05
3.100000000000000000e+02,1.375104396694748488e-05,1.261536358787562762e-05,1.531224327677715991e-05,1.197640361594309866e-05,8.408525265402033710e-06
3.110000000000000000e+02,1.061399973312227019e-05,1.325053775547146984e-05,1.621082475933288691e-05,6.233275220313139187e-06,7.023371824677049347e-06
3.120000000000000000e+02,1.111777862494722768e-05,1.115498532067160653e-05,1.751470628452711509e-05,1.273014142921802261e-05,7.924603914410965899e-06
3.130000000000000000e+02,1.176081400855455428e-05,9.955998033217561272e-06,9.707529743052667470e-06,1.166574020927679811e-05,5.639302850912741860e-06
3.140000000000000000e+02,8.322765936319420632e-06,9.779968071388367434e-06,1.698624181489805096e-05,7.246274595140711483e-06,1.035043196839779966e-05
3.150000000000000000e+02,1.538121827415750431e-05,1.477832672625023491e-05,1.176772878341836304e-05,9.672097400437174031e-06,7.149149446661340335e-06
3.160000000000000000e+02,1.369971660125646196e-05,1.750955485002592127e-05,1.598385835677174072e-05,9.337743815840404693e-06,1.174363632017172421e-05
3.170000000000000000e+02,9.708138095199103645e-06,1.106712883602867237e-05,1.082107824867950541e-05,1.129894099471950852e-05,1.269405773474119314e-05
3.180000000000000000e+02,1.157792367145749068e-05,1.193726346027101926e-05,8.967948305182993352e-06,1.504369232618874008e-05,1.124996992696303266e-05
3.190000000000000000e+02,1.034096204455270396e-05,1.626741556659538901e-05,1.504082091008385191e-05,1.611060250994444942e-05,1.180972654213352513e-05
3.200000000000000000e+02,1.128618780810164424e-05,1.050475399921868558e-05,1.050297402427347038e-05,8.189120963786322704e-06,1.203306694974592972e-05
3.210000000000000000e+02,1.062978309152029510e-05,9.961393418134179001e-06,9.918138085929228964e-06,8.930754755942515999e-06,1.306188537675279093e-05
3.220000000000000000e+02,8.908345221825264559e-06,1.420431747845007919e-05,1.233041350490182708e-05,1.543181536645121810e-05,1.468850119701325951e-05
3.230000000000000000e+02,7.814143794138139754e-06,8.326341355502364650e-06,7.948375318034273107e-06,1.255702574820549700e-05,1.056787406805703711e-05
3.240000000000000000e+02,7.579378175193163258e-06,1.712222798433415960e-05,9.031742850162949310e-06,1.385584245727766728e-05,1.135275269381619268e-05
3.250000000000000000e+02,5.858386294854689424e-06,9.820610616495528689e-06,6.311367787614763358e-06,1.262103261401303911e-05,1.043146221002544394e-05
3.260000000000000000e+02,1.271278801440178796e-05,1.167622762476838716e-05,1.204517053876585919e-05,1.189676062895994590e-05,1.418661079266581027e-05
3.270000000000000000e+02,9.008836609591952538e-06,8.654385979856016320e-06,8.376484790906246758e-06,7.098844944763982312e-06,1.162125344178477349e-05
3.280000000000000000e+02,9.643549504168014153e-06,1.492205917985600649e-05,1.035041073227382924e-05,1.010155515179800290e-05,1.167517493461112110e-05
3.290000000000000000e+02,1.427321377434065397e-05,1.615924851472438917e-05,7.657946833883322313e-06,1.158826795955025801e-05,1.057497695278186711e-05
3.300000000000000000e+02,1.323772996519867462e-05,9.659743669621079221e-06,9.225402893719980568e-06,8.081872922227617551e-06,1.321590312042264515e-05
3.310000000000000000e+02,1.573604626869951062e-05,1.075303716180364688e-05,9.565659791155312064e-06,1.010168964565849592e-05,1.022587562682364393e-05
3.320000000000000000e+02,9.622479712367848492e-06,1.085300966430224889e-05,9.034000932883756718e-06,1.587411636572166884e-05,1.058619244553860028e-05
3.330000000000000000e+02,8.032590423034946525e-06,1.222421558111363993e-05,8.936832135764127827e-06,7.376369709488628246e-06,1.084315369681565500e-05
3.340000000000000000e+02,8.911128493771514059e-06,1.008525458567888222e-05,1.049721454760010886e-05,9.225964209269577054e-06,9.719208365677189931e-06
3.350000000000000000e+02,1.143360342370502991e-05,9.451757545186900700e-06,1.171593093018952203e-05,9.164172340536680395e-06,9.309738335350203897e-06
3.360000000000000000e+02,1.166779536865281131e-05,8.067962876556755702e-06,1.324272092784184451e-05,1.122467419756301155e-05,1.363941778520505466e-05
3.370000000000000000e+02,1.039990603546314674e-05,1.075739553346721777e-05,1.449877431192181376e-05,1.320314830766111669e-05,7.225466041704819986e-06
3.380000000000000000e+02,1.754262620401458861e-05,1.565098079026050470e-05,1.277017715473061088e-05,1.030849767569286257e-05,8.291743133215234707e-06
3.390000000000000000e+02,1.231982206595372276e-05,2.083563435639756989e-05,1.503048816642316154e-05,1.282793808810023251e-05,1.217089683214211959e-05
3.400000000000000000e+02,1.756302322142300198e-05,7.373396778920238148e-06,9.689107937638219425e-06,7.150251191245793336e-06,1.187119211498721683e-05
3.410000000000000000e+02,8.509153917479750362e-06,8.349589056488859740e-06,1.437764685618958538e-05,1.057165886808597577e-05,1.322668203773691431e-05
3.420000000000000000e+02,6.808654601897501379e-06,1.167464361184755717e-05,8.474114154277678779e-06,9.631478776639390560e-06,8.774043264492270566e-06
3.430000000000000000e+02,1.146340386937172440e-05,6.687561907137151707e-06,8.896028367288977279e-06,7.441030853816421597e-06,6.247722234453689794e-06
3.440000000000000000e+02,1.035558408701842126e-05,1.242544430035685821e-05,1.055751502132551423e-05,4.542195669143822556e-06,1.254501184999590180e-05
3.450000000000000000e+02,1.415000020754675347e-05,1.243850406784652307e-05,1.952298764607007797e-05,9.218218309903214447e-06,1.244009124334866101e-05
3.460000000000000000e+02,1.396625847127630493e-05,1.034389520426781672e-05,1.231226311737554369e-05,8.857522805438833302e-06,1.011151159902023977e-05
3.470000000000000000e+02,9.850679141498730473e-06,1.316329110856440110e-05,1.179539827034226107e-05,7.871366733414042471e-06,1.123148124826389704e-05
3.480000000000000000e+02,8.429332730264249562e-06,1.301372402617850810e-05,1.067446382796433113e-05,7.959987063155260500e-06,1.638521126090530800e-05
3.490000000000000000e+02,1.279454400338053688e-05,1.471808266273466614e-05,1.319508654251677626e-05,8.299739435835284951e-06,8.581358517001369535e-06
3.500000000000000000e+02,1.219067026614339966e-05,1.217777123951879759e-05,1.591387677424282998e-05,1.176549210790689415e-05,8.214419216168167281e-06
3.510000000000000000e+02,1.159545210949186611e-05,7.505309032596052532e-06,1.184597418246724487e-05,9.472984179303978181e-06,7.070830953415097042e-06
3.520000000000000000e+02,1.404754106393291124e-05,9.565633440122844888e-06,1.453667258366486692e-05,8.220296594640963406e-06,1.087792077891780451e-05
3.530000000000000000e+02,1.323235672823219744e-05,9.716152609473560631e-06,2.233656547423468197e-05,6.559299248865002596e-06,8.836867905759326902e-06
3.540000000000000000e+02,8.140730972328036330e-06,1.021726626149188633e-05,1.407110229012520364e-05,1.077766833190718643e-05,1.593406810806996532e-05
3.550000000000000000e+02,8.832427132343667608e-06,7.651736081859539240e-06,6.634071350153369906e-06,1.077445080088779150e-05,7.634747556495291576e-06
3.560000000000000000e+02,7.935251435609025350e-06,9.671484082041104102e-06,1.691056859842721138e-05,1.753267377480050015e-05,9.062167209750171537e-06
3.570000000000000000e+02,1.278962464434929558e-05,1.312286364396619831e-05,1.518665801780727520e-05,1.064527996674780042e-05,1.376180687018280224e-05
3.580000000000000000e+02,7.505522461093150355e-06,9.360695584548217596e-06,1.057435051932120729e-05,6.298481213473650087e-06,1.050027938509501269e-05
3.590000000000000000e+02,1.081160171156891892e-05,9.654823367899467712e-06,1.039105425137965000e-05,1.188263252749344190e-05,7.201227801623133473e-06
3.600000000000000000e+02,9.715404626131629584e-06,6.888455350906319552e-06,9.551116528117020721e-06,1.140843364011434602e-05,9.387707115005028413e-06
3.610000000000000000e+02,9.934359634700129504e-06,7.340855521120737137e-06,9.507163885702496486e-06,1.206680287979544630e-05,7.915044185069497473e-06
3.620000000000000000e+02,1.448693660077715606e-05,1.382888372103430186e-05,8.886029053689625812e-06,1.542093245820996827e-05,8.371960578457127156e-06
3.630000000000000000e+02,8.771048405242787283e-06,1.072668158774714442e-05,9.160053207057927693e-06,1.267173841712487814e-05,7.866084115071281246e-06
3.640000000000000000e+02,1.524550346143627166e-05,1.299316239167236375e-05,1.038409419518160348e-05,1.267112196701170035e-05,1.026482130572770046e-05
3.650000000000000000e+02,9.125141034904693527e-06,1.368229924625374849e-05,7.063741386814648138e-06,8.180868720675249506e-06,4.298647814371392428e-06
3.660000000000000000e+02,9.702918759790790659e-06,7.685081545361072131e-06,1.515358132941901914e-05,1.575379571339130536e-05,1.145389142442887476e-05
3.670000000000000000e+02,1.089484448857369614e-05,8.579174835321445869e-06,1.835409022665768219e-05,9.231819172339505997e-06,8.492142093086130217e-06
3.680000000000000000e+02,1.252248562400026799e-05,1.124604176916399467e-05,9.567096418749976294e-06,1.247409548366107401e-05,8.365294465795258816e-06
3.690000000000000000e+02,1.541173547869867377e-05,1.055552900086631496e-05,1.607104212564269829e-05,1.394332581872159693e-05,1.398225131665764565e-05
3.700000000000000000e+02,1.204502308771449037e-05,9.447385290628496080e-06,7.597877416554155161e-06,9.336259171321970030e-06,8.991526571633379206e-06
3.710000000000000000e+02,9.237796963601496714e-06,9.617668623396191663e-06,9.428093635133194539e-06,8.794884996943252986e-06,1.060159655952297442e-05
3.720000000000000000e+02,1.181352045187544775e-05,1.247722693320518772e-05,1.109157995493603721e-05,1.303120040740957108e-05,1.018881546899219614e-05
3.730000000000000000e+02,1.176153747606267785e-05,1.320124619696994017e-05,9.802419352222813131e-06,1.113118069218099748e-05,1.050663987411937228e-05
3.740000000000000000e+02,8.105088222132295073e-06,7.943034975865792546e-06,1.738139942342176170e-05,8.850181147157520911e-06,1.354407749398767180e-05
3.750000000000000000e+02,1.302668059444123116e-05,1.471739986658171517e-05,7.389632093790510226e-06,1.050773805866267452e-05,7.693129484565019993e-06
3.760000000000000000e+02,1.175358672667048410e-05,9.716774060808397451e-06,8.251170621975667530e-06,1.026152100525035138e-05,1.380696701047678943e-05
3.770000000000000000e+02,1.216882221677373366e-05,1.116022481106870856e-05,9.255476146052821207e-06,1.601699871844886047e-05,8.256139598095124654e-06
3.780000000000000000e+02,9.594022650216693648e-06,1.495618780311680496e-05,1.114141261016055040e-05,1.071684953213303260e-05,1.088160290230177907e-05
3.790000000000000000e+02,1.316621001767881438e-05,9.894023292655873547e-06,9.894752132644235587e-06,1.207831146621263230e-05,1.375289007499169713e-05
3.800000000000000000e+02,8.275526581003056492e-06,9.000801547420778093e-06,1.313016175485959280e-05,1.172305543040152997e-05,9.164772653336150654e-06
3.810000000000000000e+02,8.179368595206959469e-06,9.415986220950856023e-06,1.362669667293037179e-05,1.439484095500098704e-05,8.441855220753247124e-06
3.820000000000000000e+02,1.061892995690705277e-05,1.031470182211169373e-05,1.667070455624308778e-05,1.325460137890921430e-05,8.785683576650882287e-06
3.830000000000000000e+02,1.482235711947055279e-05,1.690754733008059674e-05,9.043279512233048933e-06,1.721563114431834407e-05,8.120422129165305591e-06
3.840000000000000000e+02,1.023321442394919956e-05,5.035600186054089988e-06,1.115887820546390685e-05,1.047544204690886716e-05,9.882767089464117305e-06
3.850000000000000000e+02,1.269656469382596242e-05,9.080935067573570052e-06,1.345109457173698786e-05,9.339841854583141867e-06,9.426133513068535308e-06
3.860000000000000000e+02,1.144086983373426847e-05,1.579916662741709388e-05,1.365880847747913407e-05,1.366858649676228055e-05,1.066005451311191621e-05
3.870000000000000000e+02,1.233654582122323262e-05,1.591683142676547646e-05,1.220494772546931728e-05,7.744396010145315756e-06,8.267010483287151601e-06
3.880000000000000000e+02,1.845794797550315280e-05,1.098683603339978276e-05,9.355902725882714321e-06,9.388672796206698479e-06,8.912607418865015063e-06
3.890000000000000000e+02,1.347211230218192668e-05,1.166596114221540859e-05,1.272632210047586199e-05,9.544549979700889253e-06,9.552093060527511170e-06
3.900000000000000000e+02,1.315608750074304112e-05,1.259436941802860588e-05,7.336775179167531746e-06,1.292435014621506895e-05,1.386313380324910582e-05
3.910000000000000000e+02,8.134267486470392328e-06,1.048259055891342939e-05,1.292379981521207810e-05,1.330473961824729656e-05,1.051981946253999212e-05
3.920000000000000000e+02,1.074790601673925039e-05,7.796591378728123800e-06,1.036987216429530179e-05,1.258580659513341971e-05,8.981974681687709960e-06
3.930000000000000000e+02,9.182904980531425565e-06,1.066855435016833553e-05,1.246544010613526154e-05,8.530308516108142669e-06,1.101959712868083585e-05
3.940000000000000000e+02,1.223951019624358594e-05,1.068356662692337977e-05,1.289238528012770502e-05,9.234516931244662885e-06,1.243015846152939474e-05
3.950000000000000000e+02,1.007667829777680879e-05,1.149043007786509918e-05,1.097729863142049567e-05,1.143063491615414762e-05,1.557977846911029474e-05
3.960000000000000000e+02,1.023362477425848738e-05,6.812098696684643073e-06,7.312995906949559810e-06,1.061086135190070223e-05,7.566238137246550366e-06
3.970000000000000000e+02,1.129126183674333816e-05,9.159260000335400775e-06,1.107887995899226041e-05,1.435129077986818658e-05,1.011045667809185034e-05
3.980000000000000000e+02,1.534437292360912863e-05,8.387156205325041469e-06,1.127404728074044016e-05,7.426781155617234731e-06,1.076772191732633388e-05
3.990000000000000000e+02,8.345601883896769380e-06,1.137134156981023381e-05,1.235361552864855383e-05,1.046216538902466908e-05,1.379398360734640505e-05
4.000000000000000000e+02,1.186220926563397171e-05,9.313917989639541872e-06,1.451038114097524812e-05,1.083915328248252763e-05,8.287549974617114401e-06
4.010000000000000000e+02,1.005186747937703018e-05,1.460864940239225973e-05,1.180102857056830601e-05,8.011565329035796879e-06,1.233647595311193612e-05
4.020000000000000000e+02,2.179148968139976716e-05,1.065170257164016476e-05,9.569332505954264434e-06,1.480860985203502622e-05,6.938911841669614944e-06
4.030000000000000000e+02,1.094448055549701593e-05,8.084237788530401758e-06,2.102012069160608121e-05,1.380146798046766321e-05,1.520963971934907732e-05
4.040000000000000000e+02,1.571592708049518450e-05,1.053454413657561872e-05,1.548970728149079434e-05,1.233084014962138042e-05,8.150046590049697670e-06
4.050000000000000000e+02,9.441711079305470378e-06,1.561414022410723135e-05,1.422486354851759671e-05,7.817230734619151633e-06,1.085409208578802520e-05
4.060000000000000000e+02,1.071647799955055547e-05,1.241929857342949362e-05,1.120403779930612131e-05,1.362488739953260364e-05,1.056161559909174485e-05
4.070000000000000000e+02,8.913610613170419583e-06,1.089104575946464593e-05,1.598360042243118784e-05,9.814913292660598643e-06,7.460540919379532454e-06
4.080000000000000000e+02,1.078694239620148210e-05,6.303496950188502979e-06,7.973687345952384931e-06,1.097357001611509730e-05,1.041356296971329698e-05
4.090000000000000000e+02,9.385447739762575736e-06,8.208820427069163372e-06,1.040432717913652994e-05,1.117356740742980747e-05,1.434144700462880451e-05
4.100000000000000000e+02,1.083062273710133638e-05,1.103883442266084813e-05,1.471295139932049523e-05,1.068695605477287813e-05,7.924684885085575559e-06
4.110000000000000000e+02,1.709754979517530415e-05,1.032339887019340097e-05,9.214000826096579999e-06,1.331372802082508855e-05,1.692029075583967312e-05
4.120000000000000000e+02,1.079666360837006067e-05,1.118875308636635424e-05,1.457217729927684502e-05,1.429908018113490442e-05,9.118028121091192872e-06
4.130000000000000000e+02,9.824420361237429233e-06,1.323620258630864299e-05,1.061807552771298901e-05,1.333508672662908623e-05,1.117624763180558034e-05
4.140000000000000000e+02,9.739459179369802655e-06,7.280991645486345476e-06,1.013650236225682733e-05,1.301735404346526792e-05,1.156175851357854611e-05
4.150000000000000000e+02,8.791954437481486195e-06,9.727295848915851195e-06,1.477815255734871158e-05,1.014635598783897308e-05,1.159836419473148084e-05
4.160000000000000000e+02,1.529637380559556448e-05,9.331211031304853520e-06,1.153272816756256702e-05,1.032384531984842369e-05,1.362487629885666962e-05
4.170000000000000000e+02,7.058878324306405716e-06,1.090519624702412926e-05,1.189676228074976194e-05,1.079340137122297705e-05,1.070481335441186843e-05
4.180000000000000000e+02,1.100792987240861720e-05,7.801025327935917630e-06,9.324252349784956095e-06,1.586399847652852912e-05,1.207246845524867496e-05
4.190000000000000000e+02,1.247073773957829701e-05,8.361517152333242109e-06,1.393829301010729438e-05,1.392317748971638736e-05,9.381093868943146674e-06
4.200000000000000000e+02,9.413823015336220124e-06,6.608933536988992330e-06,8.715514675072810746e-06,1.119491659840043951e-05,6.184642861395417412e-06
4.210000000000000000e+02,1.251843094796090128e-05,7.787097292544231664e-06,8.013259970351960249e-06,7.062024016235568524e-06,1.123245495671110206e-05
4.220000000000000000e+02,1.085462425909344830e-05,1.154124693625302456e-05,1.213959586088275699e-05,1.311236702550289124e-05,8.409517161966917342e-06
4.230000000000000000e+02,1.557120522066579582e-05,1.411323049560486709e-05,1.747696039022805792e-05,7.753711499192128542e-06,8.958764481814540659e-06
4.240000000000000000e+02,9.859685552116026486e-06,9.296378348011558046e-06,1.430223759524285043e-05,7.576475851478470247e-06,1.453560807673781596e-05
4.250000000000000000e+02,9.904192621812413222e-06,1.377268925806252042e-05,1.153124976038810701e-05,1.651782603750984180e-05,1.011066582712327744e-05
4.260000000000000000e+02,9.546679116900769202e-06,1.233371147479900287e-05,1.426906205581612852e-05,1.177815370578816356e-05,1.080027874500455454e-05
4.270000000000000000e+02,8.554633423529800496e-06,1.110277706772855311e-05,8.750574877480765679e-06,6.048664284552529580e-06,1.800088852232928360e-05
4.280000000000000000e+02,1.038475763004420571e-05,9.352533501538751182e-06,1.603754627144127198e-05,1.327510312976176721e-05,1.140246716879733668e-05
4.290000000000000000e+02,7.217103281775827384e-06,1.394160441792191563e-05,1.290347623683629763e-05,4.512516623589313269e-06,1.009786132732948261e-05
4.300000000000000000e+02,9.925581749059553260e-06,1.185628988176201659e-05,1.122748255599770317e-05,5.596522504536238785e-06,1.631323226614078692e-05
4.310000000000000000e+02,1.304818353575765144e-05,1.837145927108263521e-05,8.865988477158026626e-06,1.098825121792490478e-05,1.410226890319332682e-05
4.320000000000000000e+02,1.437517172675484289e-05,1.535452996070940657e-05,1.306092874153730321e-05,9.826526024991899533e-06,1.236063274612231311e-05
4.330000000000000000e+02,7.464462654538372988e-06,1.360235431613343593e-05,9.515035325757814633e-06,1.343484863980393129e-05,1.825695172086305718e-05
4.340000000000000000e+02,1.420239300164993779e-05,1.097456202503455103e-05,9.451854082853650141e-06,1.731118191883318502e-05,7.513153418958751217e-06
4.350000000000000000e+02,9.848956529223684697e-06,1.059092088340207738e-05,1.108178013087268710e-05,8.264873536667494136e-06,9.646905936189220654e-06
4.360000000000000000e+02,9.269295626501694585e-06,1.170963773711175548e-05,2.070955788524564412e-05,1.107713761472339797e-05,1.273657776490466631e-05
4.370000000000000000e+02,6.445487780282199708e-06,1.254346615930934661e-05,1.483383257039339043e-05,2.055124289301879514e-05,1.206765660199948798e-05
4.380000000000000000e+02,9.722570517123330092e-06,8.309646608917198307e-06,1.117786720372659914e-05,7.743454658704074234e-06,7.652089140330886607e-06
4.390000000000000000e+02,9.429757546919326217e-06,9.802979863970939789e-06,1.082866459867215525e-05,9.913906063419020143e-06,1.226275838250856509e-05
4.400000000000000000e+02,6.707334080036098101e-06,1.519641141944916285e-05,1.017653507107141309e-05,9.633399867814418371e-06,1.139099039992874651e-05
4.410000000000000000e+02,1.400793860961702109e-05,9.450909116193173531e-06,1.362842073493464312e-05,1.289350615341078310e-05,8.832238663658564803e-06
4.420000000000000000e+02,6.538901606512048659e-06,8.174669960059333107e-06,1.333731475605670624e-05,1.557582989375472238e-05,5.715287469509888751e-06
4.430000000000000000e+02,1.041735607065774616e-05,9.957142692584852739e-06,1.214749693156935706e-05,6.385057303881502833e-06,1.160363647767503892e-05
4.440000000000000000e+02,1.583417033379497241e-05,1.148869721911971284e-05,1.518703671532506405e-05,7.704032175426256401e-06,9.639454499388300235e-06
4.450000000000000000e+02,1.538069061202129717e-05,2.158224474502201673e-05,1.167264164636527823e-05,6.145923881928361254e-06,1.378890961278855798e-05
4.460000000000000000e+02,1.098649387054617677e-05,1.182666280541422310e-05,1.218809325864711468e-05,1.347999816148082175e-05,1.562740343730162351e-05
4.470000000000000000e+02,1.253186717065091216e-05,8.559151794429453730e-06,1.038981730294707972e-05,1.326910981158668790e-05,6.937660429029435250e-06
4.480000000000000000e+02,1.252296845355438393e-05,6.022177271969297863e-06,1.543034251783037547e-05,1.304157918691206675e-05,1.039468833208267995e-05
4.490000000000000000e+02,8.882452567915422037e-06,1.275370796960384467e-05,1.221932004102921354e-05,9.861242832198691133e-06,1.404252570580410975e-05
4.500000000000000000e+02,9.182285680808810469e-06,1.103126180024283087e-05,1.505164131421210527e-05,1.413690498630604253e-05,1.337330417539028815e-05
4.510000000000000000e+02,1.109080052275057682e-05,1.547711339577872991e-05,6.336410799501202007e-06,1.231550673952419572e-05,1.161800132221113557e-05
4.520000000000000000e+02,9.862589625764250911e-06,1.200421022307107677e-05,1.158185023419910920e-05,1.297036324920952666e-05,1.307928815286185653e-05
4.530000000000000000e+02,7.629580623391696292e-06,1.528353007540506070e-05,1.243455940858062547e-05,1.247278787286365542e-05,8.047808780720089317e-06
4.540000000000000000e+02,1.435731326360212279e-05,9.771412012415936488e-06,1.135767930493525313e-05,1.462633644810917843e-05,8.640951554839126914e-06
4.550000000000000000e+02,1.442892262293327121e-05,1.304568618731849483e-05,1.074245586674127395e-05,1.039310338046828264e-05,8.302230460666137901e-06
4.560000000000000000e+02,1.261093700977156118e-05,1.231684336056027007e-05,1.105393659373010706e-05,1.243250018045927163e-05,1.492528422863959037e-05
4.570000000000000000e+02,1.116977989656930959e-05,1.055710655539776610e-05,1.207048415541311925e-05,1.259664508046487441e-05,1.642837578896827466e-05
4.580000000000000000e+02,1.243513479731728211e-05,1.041032497461902295e-05,1.182511935826635607e-05,1.487624522977792907e-05,1.041355876751914877e-05
4.590000000000000000e+02,1.659913697094062002e-05,1.066243331226957025e-05,1.488019872086798756e-05,1.364704746464884266e-05,1.197216567805359233e-05
4.600000000000000000e+02,1.271089906007549786e-05,9.887217364279443643e-06,1.206923924379488255e-05,9.405314003729792205e-06,1.521412882088402085e-05
4.610000000000000000e+02,1.067492712980566694e-05,1.547157393266829217e-05,1.184316893032555384e-05,8.469977409442108751e-06,1.272418416520260109e-05
4.620000000000000000e+02,1.153474227189033030e-05,1.771563708519163782e-05,1.510358652190291195e-05,1.146213460101463966e-05,7.298460008908769225e-06
4.630000000000000000e+02,9.866342677189443577e-06,1.041253504086014914e-05,1.314840720945120722e-05,7.453209488805789817e-06,8.317415518210857783e-06
4.640000000000000000e+02,1.225451278608069572e-05,1.708576326575617088e-05,1.478075718508442549e-05,9.656505442157126140e-06,1.846730992727252385e-05
4.650000000000000000e+02,1.592452947007938491e-05,9.458213233171086642e-06,9.572170279970038109e-06,8.919458148737291481e-06,1.775123478364726282e-05
4.660000000000000000e+02,9.414748014413554245e-06,1.593923887410753082e-05,6.805984725688496439e-06,1.402833203334452605e-05,1.170955792539896123e-05
4.670000000000000000e+02,1.004068703203131463e-05,1.380704413689315402e-05,9.992204747732991166e-06,1.704226145049503316e-05,1.618156785732072223e-05
4.680000000000000000e+02,9.723423193275237963e-06,9.298291147485926444e-06,8.701545804012944529e-06,9.543614407081513207e-06,1.092013316272844037e-05
4.690000000000000000e+02,1.199453787170678964e-05,1.722245764823604475e-05,1.480919470009389727e-05,1.061161146853617510e-05,1.056455007453216410e-05
4.700000000000000000e+02,1.069203870229795683e-05,1.255121341048326400e-05,1.160743755024284951e-05,1.133630414573705281e-05,8.818139884625431080e-06
4.710000000000000000e+02,9.245812251701401863e-06,1.106398300532163148e-05,1.186604518632616845e-05,1.411794661554388597e-05,1.270611353787476361e-05
4.720000000000000000e+02,7.703555976124043525e-06,9.029171215702014308e-06,1.363347029958994483e-05,8.570457418310972741e-06,1.668842661939340388e-05
4.730000000000000000e+02,7.350267392403075917e-06,9.254870970032413879e-06,9.415930816714102036e-06,1.254160363406420231e-05,1.222067191153364263e-05
4.740000000000000000e+02,1.010295547199113741e-05,1.101780870094160036e-05,9.400396271508348889e-06,9.543881970497380962e-06,1.187930621171506829e-05
4.750000000000000000e+02,1.597453288582073583e-05,1.500072220739223638e-05,1.763152726708128171e-05,1.004371696344819043e-05,1.014870125570777049e-05
4.760000000000000000e+02,1.234561583141058350e-05,1.123308291406388548e-05,1.188262848350607470e-05,1.659031077005934662e-05,1.169634591891011155e-05
4.770000000000000000e+02,9.117599028329870237e-06,9.328383170137399816e-06,1.236728659459451762e-05,9.087828819143162207e-06,1.027497139061139819e-05
4.780000000000000000e+02,1.305476514901204865e-05,8.693907483370288958e-06,8.077764278469068415e-06,1.832597494233478841e-05,9.329532114743521731e-06
4.790000000000000000e+02,8.891234884234044955e-06,1.290694050981588958e-05,8.348815258019115504e-06,1.253813256429925360e-05,1.138553040358480928e-05
4.800000000000000000e+02,8.298550140839466849e-06,1.512754325794229970e-05,7.381030904030083661e-06,9.860659780813740838e-06,1.203966662133293397e-05
4.810000000000000000e+02,1.196404377901139071e-05,8.839588933051700792e-06,1.031310647703342909e-05,1.353528253578151208e-05,1.020272628837748385e-05
4.820000000000000000e+02,8.835322542588563977e-06,9.778803872428909472e-06,1.279231630524346741e-05,1.174160670092128100e-05,9.992497207456096930e-06
4.830000000000000000e+02,1.175133137765183022e-05,1.627683973637328307e-05,8.663978986023224138e-06,1.859147039140474078e-05,1.588364423221744204e-05
4.840000000000000000e+02,1.483725311857142515e-05,1.419394438950671855e-05,8.212182686317959224e-06,9.973815342623204572e-06,6.712568558109310857e-06
4.850000000000000000e+02,2.043167168874759909e-05,1.241544181174170092e-05,1.098256346732107147e-05,9.661208636102536218e-06,6.227696400906701513e-06
4.860000000000000000e+02,1.380840253761839165e-05,1.045594461146492904e-05,1.212010949147579453e-05,1.037477759446847614e-05,8.789121886954021079e-06
4.870000000000000000e+02,1.469441287904604820e-05,1.207247756773721648e-05,1.341024353840314376e-05,1.095817636664886408e-05,1.209521592104856325e-05
4.880000000000000000e+02,1.346396047774423010e-05,1.191189365556954982e-05,1.119213001399277374e-05,1.446342636235442569e-05,1.170752478529824003e-05
4.890000000000000000e+02,8.594407042705753952e-06,1.180222029506516890e-05,1.483322772466433292e-05,8.868834153519244978e-06,8.143301935215063736e-06
4.900000000000000000e+02,1.140382835251863014e-05,8.710737206318874826e-06,1.329561529461731340e-05,7.154468399495073072e-06,9.172180093552917413e-06
4.910000000000000000e+02,1.163108731105921834e-05,9.187718663539179431e-06,1.081160319305052298e-05,8.080551072819908143e-06,1.845575757064565892e-05
4.920000000000000000e+02,8.321563541691112675e-06,1.400023619257950713e-05,7.845100980619079678e-06,9.777754344297839850e-06,1.301290107380559391e-05
4.930000000000000000e+02,9.051244005853220642e-06,1.133406770992273493e-05,1.064667543970720942e-05,1.199297123055664827e-05,1.386275921111401743e-05
4.940000000000000000e+02,9.905416983868597924e-06,1.103528871659875676e-05,5.165767548720445745e-06,1.079129273806600509e-05,1.242848751770164739e-05
4.950000000000000000e+02,8.367641726847452333e-06,1.309478609134995253e-05,1.100457540326171824e-05,1.514050108286646434e-05,8.770371543009858328e-06
4.960000000000000000e+02,1.370136539757815797e-05,8.699919498256214467e-06,9.069060708299936380e-06,1.013043397035673365e-05,9.375151064916487087e-06
4.970000000000000000e+02,9.188624324085736816e-06,1.138172563031059070e-05,1.272945717356588347e-05,8.138860952300319695e-06,1.178616930097575732e-05
4.980000000000000000e+02,1.241989624689576743e-05,1.099213355859607333e-05,5.839531926343788371e-06,8.830523692715530615e-06,1.042558522457159853e-05
4.990000000000000000e+02,1.282662038371018554e-05,1.592187756083163208e-05,1.059638430644938012e-05,6.060116976680518519e-06,9.722478320650651540e-06
5.000000000000000000e+02,1.092162814564368034e-05,6.808685655390611657e-06,9.378209113286573029e-06,1.418523032092888769e-05,1.058368065731674079e-05
5.010000000000000000e+02,1.375605357212261737e-05,7.283236807542614599e-06,9.140095283077798172e-06,1.042994031452693093e-05,1.027935650466105244e-05
5.020000000000000000e+02,1.338919193893950421e-05,1.023620412621273346e-05,9.949059273539617720e-06,8.596234144842007652e-06,8.899065528700234040e-06
5.030000000000000000e+02,1.361350267303773620e-05,1.033309876441457220e-05,6.687030948970829058e-06,9.089194708211678631e-06,9.684204734128343262e-06
5.040000000000000000e+02,9.764881870211183923e-06,1.052725530470421944e-05,1.185071645348756419e-05,9.153176008025454280e-06,8.162000307398997734e-06
5.050000000000000000e+02,1.350190169646658944e-05,1.276324219190438924e-05,8.548810754516189547e-06,1.339895084540021486e-05,8.529572433135790277e-06
5.060000000000000000e+02,1.409354056980394176e-05,1.128983622056267677e-05,8.673805450887250856e-06,6.208017083841887995e-06,1.070406606629159540e-05
5.070000000000000000e+02,1.354819305920962336e-05,9.252230540823802585e-06,1.435131352700569352e-05,6.122112453765815587e-06,1.172217645062367808e-05
5.080000000000000000e+02,1.440939445340738700e-05,1.201812298201598850e-05,1.006103505696298583e-05,9.466145738823428246e-06,1.091538439657036008e-05
5.090000000000000000e+02,8.529161394377204886e-06,8.443441294470055425e-06,1.327113259730339223e-05,1.105254089095453196e-05,1.146869509327519410e-05
5.100000000000000000e+02,1.468049301112106519e-05,9.968966756868091750e-06,1.073406828888678888e-05,1.072995065065640574e-05,1.400869666901005672e-05
5.110000000000000000e+02,1.718594780064641725e-05,9.579287570504746441e-06,7.284204338042776783e-06,1.301309084777990677e-05,1.828903960343630786e-05
5.120000000000000000e+02,1.386915652401565779e-05,1.232239735149409654e-05,7.801886096947541205e-06,1.022383232129886466e-05,1.142027324319005999e-05
5.130000000000000000e+02,7.915029134109019537e-06,8.826074308077025421e-06,1.125649457267563491e-05,9.354849182741098446e-06,1.244880557915717390e-05
5.140000000000000000e+02,1.741920390230244919e-05,1.123911620060091821e-05,1.561260109084194880e-05,9.243099420630507268e-06,1.940803874533880702e-05
5.150000000000000000e+02,1.173408207610915355e-05,1.560171469383586640e-05,7.217738914433446951e-06,1.509040131097982851e-05,1.266211605843725607e-05
5.160000000000000000e+02,1.218434618566188732e-05,1.153586841318166023e-05,1.322084560062553038e-05,1.390313978610890899e-05,1.215665602261051248e-05
5.170000000000000000e+02,1.505613575358832890e-05,1.622001621048863029e-05,1.293006546110309074e-05,1.424461474253124749e-05,9.231628633199484568e-06
5.180000000000000000e+02,9.412695378574476024e-06,1.289735560494609246e-05,1.147718395322350204e-05,7.048356084449203252e-06,1.305198102707905150e-05
5.190000000000000000e+02,7.862584836981767467e-06,8.856573751270246930e-06,1.336470156221292171e-05,1.568502645310498878e-05,8.201030494703331897e-06
5.200000000000000000e+02,1.191900971808657062e-05,1.614407685479601895e-05,1.175903808325884370e-05,1.135528697582266489e-05,6.739940262345811561e-06
5.210000000000000000e+02,8.954189299026360516e-06,1.158036592929789776e-05,7.911344330757685839e-06,1.197190179502705121e-05,1.005779926277483582e-05
5.220000000000000000e+02,9.455555286752570510e-06,9.720675272495427066e-06,1.001636724762278163e-05,7.699845124609083769e-06,1.391992486632354087e-05
5.230000000000000000e+02,1.053877661227886620e-05,1.817175817631078161e-05,1.108852932962811622e-05,1.329600908894779110e-05,9.470083593643430220e-06
5.240000000000000000e+02,1.368493234410461667e-05,1.513590682034049451e-05,8.767354172989350047e-06,1.167130161150442547e-05,1.192942156658105546e-05
5.250000000000000000e+02,1.035011286809606190e-05,1.033391171789688201e-05,1.359349749807670094e-05,8.833355584880742128e-06,1.186708730527286093e-05
5.260000000000000000e+02,1.279337400539315439e-05,1.079437797768534324e-05,8.964256357102406980e-06,1.009816802000074176e-05,1.222270192913210707e-05
5.270000000000000000e+02,1.715916549516194323e-05,7.929174299592389730e-06,1.107816522871729603e-05,1.545904725275271119e-05,1.241202883639491716e-05
5.280000000000000000e+02,1.231761197728609147e-05,1.419778605149524253e-05,8.901496133528752353e-06,1.114894591436321747e-05,1.134842684447079364e-05
5.290000000000000000e+02,1.284270287260635968e-05,1.212633201252977244e-05,7.479056304826592338e-06,1.262182204020412257e-05,8.570784180261803442e-06
5.300000000000000000e+02,1.461879250819198006e-05,1.088136225724234407e-05,1.149711038961331866e-05,8.955644787533856288e-06,1.355943674985482517e-05
5.310000000000000000e+02,1.467906375729466362e-05,1.241679979957499569e-05,1.409782249528479525e-05,1.364900713696215462e-05,1.031712864840717003e-05
5.320000000000000000e+02,9.344783524656286033e-06,2.100706340790736704e-05,1.413286499951649233e-05,1.015504474655148925e-05,1.163312264373939087e-05
5.330000000000000000e+02,9.191391897367395813e-06,8.618503950064138053e-06,1.244940545741535232e-05,1.163931586078970071e-05,7.709348188722486839e-06
5.340000000000000000e+02,1.010319653582669730e-05,1.575750331894720802e-05,1.145864123353046438e-05,6.852924852918107490e-06,8.397024897965899015e-06
5.350000000000000000e+02,1.218089096322039211e-05,9.690689839358945790e-06,6.938220265206851423e-06,1.002861321086623292e-05,6.967321832140882520e-06
5.360000000000000000e+02,1.052113419730549282e-05,1.307320977139703189e-05,9.814515936068524127e-06,1.100051468150287093e-05,9.424966264215406397e-06
5.370000000000000000e+02,9.237841713360950280e-06,9.660110035114577443e-06,9.929082027571034530e-06,1.019879117092337140e-05,7.741715422837636140e-06
5.380000000000000000e+02,6.482070848190524259e-06,1.064741119161105587e-05,2.187429761157932973e-05,8.599071341763853127e-06,8.792254154288414725e-06
5.390000000000000000e+02,7.471304643402731926e-06,1.241711200050676922e-05,1.555349889503787608e-05,1.647674116100894537e-05,1.508915752768125174e-05
5.400000000000000000e+02,1.107359651575379189e-05,1.455878642386831956e-05,9.063934602315804057e-06,9.653900413963967253e-06,1.199150059683073977e-05
5.410000000000000000e+02,1.074371189102585333e-05,1.369004762741266035e-05,1.324781884171066793e-05,9.527518019081249179e-06,1.243989358279407043e-05
5.420000000000000000e+02,1.511424305455921768e-05,8.964883419282365651e-06,1.039027174098983153e-05,9.528183208540319526e-06,1.273327374251564947e-05
5.430000000000000000e+02,1.166196995183721441e-05,1.480194881109397897e-05,1.243671298534199110e-05,8.836249221544356658e-06,1.465659830113263951e-05
5.440000000000000000e+02,2.156092410932064496e-05,1.362999173903922667e-05,1.435081787493075467e-05,8.584180221982151693e-06,1.123050638685008096e-05
5.450000000000000000e+02,6.329982546904311391e-06,1.006585136476001452e-05,2.287142653101259526e-05,1.427524466202090281e-05,1.177887730197113569e-05
5.460000000000000000e+02,9.453286634819590972e-06,8.897026795740003990e-06,1.021625360797528970e-05,1.424732256749550174e-05,9.604401057794476060e-06
5.470000000000000000e+02,1.004785749714187659e-05,1.477071842825861125e-05,1.206765265160392175e-05,1.152935130432908295e-05,1.115847380250833965e-05
5.480000000000000000e+02,8.168556197452048195e-06,1.762221649093120845e-05,1.438666163666724174e-05,1.599451649658689689e-05,1.635606597250038874e-05
5.490000000000000000e+02,8.581424411735483204e-06,1.190454484301106675e-05,9.037805743572491224e-06,1.120913226682063168e-05,1.199061797330092105e-05
5.500000000000000000e+02,9.360250101786427024e-06,1.062692064401904446e-05,1.036814680899222907e-05,1.472155195714197617e-05,8.481141358429589161e-06
5.510000000000000000e+02,8.747949637344376583e-06,1.248893206207135620e-05,9.561733630869539979e-06,1.887002712996910248e-05,8.225685078522282367e-06
5.520000000000000000e+02,1.053695125685649714e-05,1.036922643860016535e-05,9.009079944055642386e-06,1.212215062063037863e-05,1.005441118340222317e-05
5.530000000000000000e+02,1.588471152547121790e-05,1.444837769692952634e-05,1.062506724047729278e-05,1.230472578550578788e-05,9.596777709508508281e-06
5.540000000000000000e+02,1.107853817439163890e-05,1.214943735372564504e-05,7.334275263004563783e-06,1.046259088532952575e-05,9.705141020388552420e-06
5.550000000000000000e+02,1.385547113552654253e-05,1.626881061667084793e-05,1.694850050693030852e-05,9.107237153971325938e-06,7.253149369779166022e-06
5.560000000000000000e+02,1.352569401624759138e-05,7.963340498684523538e-06,1.043492616581431776e-05,9.159829154725684930e-06,8.100408333655551019e-06
5.570000000000000000e+02,1.537979650001464194e-05,8.302348620370381127e-06,1.106446450693798766e-05,9.451025399176415931e-06,1.469137185861058015e-05
5.580000000000000000e+02,1.541070748745099195e-05,9.375291908697569454e-06,9.323518316506351766e-06,1.118328092453158007e-05,1.540659009757749942e-05
5.590000000000000000e+02,1.053790554572664462e-05,7.916731869839210844e-06,1.129493150742177932e-05,1.580735715667191954e-05,9.295739206272024546e-06
5.600000000000000000e+02,1.131762326500584948e-05,1.418966267474619514e-05,1.257387837483303628e-05,1.120449468638984314e-05,1.420665696816314494e-05
5.610000000000000000e+02,1.164763094363419071e-05,8.701351854489836057e-06,1.072208799290930159e-05,1.252493261261200530e-05,9.087744665681185552e-06
5.620000000000000000e+02,8.761194892126233924e-06,1.003522898479491943e-05,1.181428554586361201e-05,1.314565349530560923e-05,9.946301056440454147e-06
5.630000000000000000e+02,6.499739435117390940e-06,7.319188835119838643e-06,1.347162255693756805e-05,1.323716457901635835e-05,6.521193314124040796e-06
5.640000000000000000e+02,1.482438066535696208e-05,6.680302217398903508e-06,8.506196907509533389e-06,1.206411223775294417e-05,1.043346173179582337e-05
5.650000000000000000e+02,1.272535343288527798e-05,9.692431815144786356e-06,8.014660804911422076e-06,1.254257966376570721e-05,8.782007289265258976e-06
5.660000000000000000e+02,1.148024734876074149e-05,9.702895187757576423e-06,9.529600304203356131e-06,1.931874601701633054e-05,1.130294011530974529e-05
5.670000000000000000e+02,1.023322119797498431e-05,1.271515903900066746e-05,8.896812208947224576e-06,8.455384554295619637e-06,1.668964166556818896e-05
5.680000000000000000e+02,8.133356817929815463e-06,8.631394699754046940e-06,9.864322018771076728e-06,1.616344958843551893e-05,2.007089368671888252e-05
5.690000000000000000e+02,1.508364191737943116e-05,1.218100397115673417e-05,1.872941842029351989e-05,1.017125658719919556e-05,8.354929304510427812e-06
5.700000000000000000e+02,8.844600624668963462e-06,8.560233118570792499e-06,9.880815432627976236e-06,1.228595536673093847e-05,1.530861765464130997e-05
5.710000000000000000e+02,1.104826058695440594e-05,7.479653445496836639e-06,1.150075503841829772e-05,1.185806591896820805e-05,9.156931976339599544e-06
5.720000000000000000e+02,1.006571496464658821e-05,8.361120039435121498e-06,1.055578321762506988e-05,1.200817926860775486e-05,1.036935708809139101e-05
5.730000000000000000e+02,1.529326658922247617e-05,8.153700204016622877e-06,1.512783129375971924e-05,1.262762620668489433e-05,7.207242724960316593e-06
5.740000000000000000e+02,1.258744007015533128e-05,1.003897010887211394e-05,1.057429938122744772e-05,1.116564865966118703e-05,5.366484383872993646e-06
5.750000000000000000e+02,1.363545918375841381e-05,1.343760241323543880e-05,1.248797457087391649e-05,8.802932231599669421e-06,1.056699362433910494e-05
5.760000000000000000e+02,9.565174942327558938e-06,8.618971514162687697e-06,1.020766137616035962e-05,1.315926655465204931e-05,1.241174118593590947e-05
5.770000000000000000e+02,1.167016890624150705e-05,8.501284900042094250e-06,9.020641112633676073e-06,1.282867409446719620e-05,1.084964571718138870e-05
5.780000000000000000e+02,6.657711643431873938e-06,9.107838297883752432e-06,1.093074199398635926e-05,7.934918652807709805e-06,1.163802213355324966e-05
5.790000000000000000e+02,8.510654804561035291e-06,9.970075099730024704e-06,1.459527070346577915e-05,8.956163260576133212e-06,8.635829457426247302e-06
5.800000000000000000e+02,9.415087991238024756e-06,1.082483088721275521e-05,1.342674411530797585e-05,1.068130218639939955e-05,9.177841973628808603e-06
5.810000000000000000e+02,9.614023609327837505e-06,8.977426673051347450e-06,1.248738265502424838e-05,1.027728058244914422e-05,8.594525001348607418e-06
5.820000000000000000e+02,1.894946762914795357e-05,1.258532283721081058e-05,1.481894439003816899e-05,1.308830120660964269e-05,1.289136779136779154e-05
5.830000000000000000e+02,1.015256223824145820e-05,1.272856553891088538e-05,1.366759344345602756e-05,1.457554051775833415e-05,1.596859985408816129e-05
5.840000000000000000e+02,1.050155676296515850e-05,9.462657643344307701e-06,1.136597662398930453e-05,9.744266804223578049e-06,1.081983720752077716e-05
5.850000000000000000e+02,8.439781942537472048e-06,7.999352217846755764e-06,1.223446494702518095e-05,1.057540975013537832e-05,1.060523792884016103e-05
5.860000000000000000e+02,7.420339829034006129e-06,5.726706608033538259e-06,1.293761145515492927e-05,1.160552013956817063e-05,8.729681286734347623e-06
5.870000000000000000e+02,8.986415076073228647e-06,1.270961535815295917e-05,1.127839848436007486e-05,1.378958391395901373e-05,7.488862287963193864e-06
5.880000000000000000e+02,1.139220555190778583e-05,1.090621955512904862e-05,1.255876129824251564e-05,1.088544617766640243e-05,1.318727196608637797e-05
5.890000000000000000e+02,9.355446458747529448e-06,1.115421070274624782e-05,1.733931963121548847e-05,9.125866665682380585e-06,1.115525968931052603e-05
5.900000000000000000e+02,1.016125512354193461e-05,1.292115324780240826e-05,1.910343133437741869e-05,1.844676796969313415e-05,1.356404953789525081e-05
5.910000000000000000e+02,1.506971820064428869e-05,1.090635705658371535e-05,1.110700346751425371e-05,1.500820073507824759e-05,7.379396964157791672e-06
5.920000000000000000e+02,1.431918626804140615e-05,1.452892972642061409e-05,6.831677805019253924e-06,1.021587285354730312e-05,9.820104655000605476e-06
5.930000000000000000e+02,1.360733725730423060e-05,1.105124868949758365e-05,1.232611888368762010e-05,1.374087676386803736e-05,7.422952276736616284e-06
5.940000000000000000e+02,8.681548137823291711e-06,1.216957238681093401e-05,9.843801936360030425e-06,1.455053453669474806e-05,9.754273420092829383e-06
5.950000000000000000e+02,1.085014549806473383e-05,1.190362348524320879e-05,1.581762257851782039e-05,1.601519338501056211e-05,2.131171245089991118e-05
5.960000000000000000e+02,1.404170161267703776e-05,1.114993260764585159e-05,1.342161315842638203e-05,1.402985531495648530e-05,1.505550671254685113e-05
5.970000000000000000e+02,1.052514591759479146e-05,1.110163777073847058e-05,1.353424205541298164e-05,1.189231676590463138e-05,7.887592015198841011e-06
5.980000000000000000e+02,1.021153688873788212e-05,6.712063845837334952e-06,1.188078326408437135e-05,1.131477466886909866e-05,1.928598541089954210e-05
5.990000000000000000e+02,1.654573678544490889e-05,7.604185629173088046e-06,1.486939629979922017e-05,1.095225368241692365e-05,1.063647494081720879e-05
6.000000000000000000e+02,7.855255227839919030e-06,1.146278875063799774e-05,1.110392718195463146e-05,7.771674669698747095e-06,9.995895446479607926e-06
6.010000000000000000e+02,1.197231180649627191e-05,1.282581116035519386e-05,1.881800635084029949e-05,1.571521401677600238e-05,1.080825517019157189e-05
6.020000000000000000e+02,1.236371300572525200e-05,1.420574401433949419e-05,1.062639404958432010e-05,1.119246919523142481e-05,8.517275051800332619e-06
6.030000000000000000e+02,1.720639533075996042e-05,9.367447902697279005e-06,8.843712880457488268e-06,1.523794343172291121e-05,1.048214192023166902e-05
6.040000000000000000e+02,1.540508033681664557e-05,1.131380264929315871e-05,8.054210020036478568e-06,9.197891748913278320e-06,5.797108402094686141e-06
6.050000000000000000e+02,1.224715072634108282e-05,1.090767974676332130e-05,9.596187894644891969e-06,1.066168200480888117e-05,1.323425073329609347e-05
6.060000000000000000e+02,1.340202030464254790e-05,1.068477715382432081e-05,1.147661868783345085e-05,1.393057522292018291e-05,1.320181927411123723e-05
6.070000000000000000e+02,1.156925145273657307e-05,8.605872305778028419e-06,9.228942974170983859e-06,1.035006242922076325e-05,7.090749559068854069e-06
6.080000000000000000e+02,1.435860849419157148e-05,1.294209832036763430e-05,9.953448139476961387e-06,1.107778434272788104e-05,8.459576829045190038e-06
6.090000000000000000e+02,1.223589946308667464e-05,7.365614718257695870e-06,1.094181377436775904e-05,1.048577851903154112e-05,9.882217545831295524e-06
6.100000000000000000e+02,1.006968172512223703e-05,1.459289687422149484e-05,1.020388496209001516e-05,1.171213786632652187e-05,1.129546685696425357e-05
6.110000000000000000e+02,1.710995438763962539e-05,1.233233176112236151e-05,1.164219666816013188e-05,1.042608531487410062e-05,1.039756504117583802e-05
6.120000000000000000e+02,1.876306707770947213e-05,1.906931005857259720e-05,1.329404687888668946e-05,1.451932051732551798e-05,1.252932221496028120e-05
6.130000000000000000e+02,8.999965472655802046e-06,6.047693587363234258e-06,1.312483440985001693e-05,1.319099355645558802e-05,6.054738775351786728e-06
6.140000000000000000e+02,9.942148305186471191e-06,1.602683374801738836e-05,8.275906169807889512e-06,9.832421929312218367e-06,1.299482051286826589e-05
6.150000000000000000e+02,1.397558381477370659e-05,1.111234294048912830e-05,1.012461437144285270e-05,1.256864365328791422e-05,1.199062242929205269e-05
6.160000000000000000e+02,1.799048048067852790e-05,1.561165021612964665e-05,7.834240049686691520e-06,1.473087540315720645e-05,1.018427693189050132e-05
6.170000000000000000e+02,8.941954327434942229e-06,1.650183389489967567e-05,9.295821537191883976e-06,8.552995156119180820e-06,7.610722762230182070e-06
6.180000000000000000e+02,1.130645816715958318e-05,1.076333943195173504e-05,8.944922104237029714e-06,8.066757077540565035e-06,1.588649617956239268e-05
6.190000000000000000e+02,1.197565855670656987e-05,7.770264890738509678e-06,1.030844235327954550e-05,8.169645268507608193e-06,9.060081768375027877e-06
6.200000000000000000e+02,1.080790703134049124e-05,9.726001523602256782e-06,1.477699736063264879e-05,1.145609338448760894e-05,1.018895241278183761e-05
6.210000000000000000e+02,8.308738914886149018e-06,1.381506840203439168e-05,9.756990667852960541e-06,8.894129043146570268e-06,1.671690018112403919e-05
6.220000000000000000e+02,1.152755454791876133e-05,1.339000747779817146e-05,1.215747636795772024e-05,6.944932928965030783e-06,1.210450665667384129e-05
6.230000000000000000e+02,1.433001381245802008e-05,9.337407276932552236e-06,9.171536530239166041e-06,5.648094785648538618e-06,1.033855118526272321e-05
6.240000000000000000e+02,1.121241654500337859e-05,1.271922450429840978e-05,9.781844188316846100e-06,1.497605579858785063e-05,1.329241326064600770e-05
6.250000000000000000e+02,1.292327719437658118e-05,1.378941067176064905e-05,1.217033987421789476e-05,7.406987021285615924e-06,9.282973972180030842e-06
6.260000000000000000e+02,1.383613797312222005e-05,9.933334435441310006e-06,1.385563004674406073e-05,8.880528810317755983e-06,1.624101862185423073e-05
6.270000000000000000e+02,1.249254456636705868e-05,1.272584385880737301e-05,9.567234032559213119e-06,1.559381978644136524e-05,1.309790847914271694e-05
6.280000000000000000e+02,1.783078179284913745e-05,1.640209616304844076e-05,1.326397735579298853e-05,1.087788470466310997e-05,1.686327620042948894e-05
6.290000000000000000e+02,1.249539867853588504e-05,9.937026964279560559e-06,1.027543160336819028e-05,7.285729138883922928e-06,9.244690302945279825e-06
6.300000000000000000e+02,6.059916604739257195e-06,9.932213335006601085e-06,9.191251736484495893e-06,6.900562874001536784e-06,8.452589205676375173e-06
6.310000000000000000e+02,1.132536180703525019e-05,8.757866759578902816e-06,8.720278804830172703e-06,1.373682617433757969e-05,2.268625417589653637e-05
6.320000000000000000e+02,1.042029832720725580e-05,7.402877775009031325e-06,1.266628214113829642e-05,1.004639948865015953e-05,8.794449053661779203e-06
6.330000000000000000e+02,1.108832848151219963e-05,1.013085781575995270e-05,8.728616506692432608e-06,1.716397101636513156e-05,8.672701058420884124e-06
6.340000000000000000e+02,1.217461401137320820e-05,1.468863917364338079e-05,7.527540148544176191e-06,1.259278815624043091e-05,1.133135971420617949e-05
6.350000000000000000e+02,1.103173262240186858e-05,1.106887590252014775e-05,1.370320530402757697e-05,1.027912614404158376e-05,1.383543208588466911e-05
6.360000000000000000e+02,7.888305637027137607e-06,9.857514921218779591e-06,1.086217454360216550e-05,8.783441384219159431e-06,1.332718026769708075e-05
6.370000000000000000e+02,1.560850339521469010e-05,1.339168524450151665e-05,1.251491321929698586e-05,8.864339121616993111e-06,1.308023767720989383e-05
6.380000000000000000e+02,1.555286868959449009e-05,9.274704314776727188e-06,8.095552556541818490e-06,1.013913888825435095e-05,6.500411918852755377e-06
6.390000000000000000e+02,8.123419602323878053e-06,1.439542526160408897e-05,1.065508726472153000e-05,8.329552917296645376e-06,1.259952554921728307e-05
6.400000000000000000e+02,1.362353703882046574e-05,1.869944481558416527e-05,1.539477360235075309e-05,7.856910341219602856e-06,9.420685978200893373e-06
6.410000000000000000e+02,9.427475480050517831e-06,1.110548481708661939e-05,1.044543759465277333e-05,1.380651089766260498e-05,1.055867855181968906e-05
6.420000000000000000e+02,1.736150521736146146e-05,1.132746929632943989e-05,9.269910371867418064e-06,1.121504786405491672e-05,1.438990548330298935e-05
6.430000000000000000e+02,9.639090418733786692e-06,1.148941482909116019e-05,8.347542770126281653e-06,6.433836059915876149e-06,1.322090442901213692e-05
6.440000000000000000e+02,1.297242821018951275e-05,1.341376183516818088e-05,1.303293863641474815e-05,1.492456033747036059e-05,1.975662740516526128e-05
6.450000000000000000e+02,8.725955868538193272e-06,1.115272969942626702e-05,5.927128069682652267e-06,9.959330087294659961e-06,1.175238088269026093e-05
6.460000000000000000e+02,6.137618444812531493e-06,6.595572736634025546e-06,1.168451248401147780e-05,8.175738755222816678e-06,1.045790575482374862e-05
6.470000000000000000e+02,1.087817458522710723e-05,7.520946923356142122e-06,6.778038892263360538e-06,1.347349181379797756e-05,1.803125259303151040e-05
6.480000000000000000e+02,8.515230403349782762e-06,1.027053773416941596e-05,6.689017348349146630e-06,8.205573964081835925e-06,9.011835603867091038e-06
6.490000000000000000e+02,1.307434222008740932e-05,1.018090238535940273e-05,6.717550877444189439e-06,1.294852442468297227e-05,9.453222229227620232e-06
6.500000000000000000e+02,1.345581191658506981e-05,7.984768456203994447e-06,9.237845930432087016e-06,8.863077658016749183e-06,1.258741486964698453e-05
6.510000000000000000e+02,1.534623941712442985e-05,1.055725926324413422e-05,9.596237903752857790e-06,6.304718314198431983e-06,9.655846862188788293e-06
6.520000000000000000e+02,1.171818461376261666e-05,1.112565814720412050e-05,1.269200458198227466e-05,1.026407007131968641e-05,7.828724435943179571e-06
6.530000000000000000e+02,1.368986690231110970e-05,1.500024423106705029e-05,8.109139927214847887e-06,1.656551295003971802e-05,1.402140793749229175e-05
6.540000000000000000e+02,1.589792346867735517e-05,8.827249069032205853e-06,1.014132804300071911e-05,1.152777135760008065e-05,1.804967382845745760e-05
6.550000000000000000e+02,1.965275314774750370e-05,1.386685988402636127e-05,1.190694752750687258e-05,1.269001269399439025e-05,1.372604976535019006e-05
6.560000000000000000e+02,7.789119964574098276e-06,1.421108322241515509e-05,1.441079968855785154e-05,1.715687994052750298e-05,1.219481255176901868e-05
6.570000000000000000e+02,1.023064028626841093e-05,9.407120128757107125e-06,1.113638374927727881e-05,1.101500635147800722e-05,9.259527830818292671e-06
6.580000000000000000e+02,1.294130529649883954e-05,1.174473266285502859e-05,1.244624536067551190e-05,1.218931270319245641e-05,8.419286542271642304e-06
6.590000000000000000e+02,1.046154097950058315e-05,1.285237548909190508e-05,8.864121680218772781e-06,1.628422770472148784e-05,1.272464292045860645e-05
6.600000000000000000e+02,1.329684028850142141e-05,1.322753881538574205e-05,1.026461645747822615e-05,1.111119424901385599e-05,6.834066515359893401e-06
6.610000000000000000e+02,1.908813376461093725e-05,7.605966979129519245e-06,6.201123039617506549e-06,9.573321966493963942e-06,1.315711134186603629e-05
6.620000000000000000e+02,8.300700334751276444e-06,9.097888845843726813e-06,1.108518615977605037e-05,1.274801793382795978e-05,1.036289920475219617e-05
6.630000000000000000e+02,6.744253572055214363e-06,9.613896318483305947e-06,1.013212359979309696e-05,9.878787565864577402e-06,1.336971847465395768e-05
6.640000000000000000e+02,9.612042305984225266e-06,1.616791832215191960e-05,1.728214270879657732e-05,8.434598526840808574e-06,9.443771055162031303e-06
6.650000000000000000e+02,8.732238341302434037e-06,8.281032913948216390e-06,1.691529941050262664e-05,9.521244241028625765e-06,1.111231038974924701e-05
6.660000000000000000e+02,7.971328075950800951e-06,1.051061809209663522e-05,1.046791872472141449e-05,1.143716660922944328e-05,1.548893064995393587e-05
6.670000000000000000e+02,1.567686488690434032e-05,1.796603246428940537e-05,1.344944294012773156e-05,7.614886783802177206e-06,1.702676279524695246e-05
6.680000000000000000e+02,1.126899104442191657e-05,9.903231055541361627e-06,1.092592265183878197e-05,1.208447155542913265e-05,1.012362325636395610e-05
6.690000000000000000e+02,8.448856083531630645e-06,1.159204672829261540e-05,1.630789854900616120e-05,9.989218190176174517e-06,1.171741637828738192e-05
6.700000000000000000e+02,8.297741505014499808e-06,1.301433426093012713e-05,7.098854863385462011e-06,8.283367594397184064e-06,5.510956236687292176e-06
6.710000000000000000e+02,9.171587928014091062e-06,1.469235225848297688e-05,1.153972022738258829e-05,5.257550235060470811e-06,9.602783520801239092e-06
6.720000000000000000e+02,1.166826483822713811e-05,1.014291384948684538e-05,1.304834182480618665e-05,1.006327859032207783e-05,8.928196269852861633e-06
6.730000000000000000e+02,1.391797847261067034e-05,6.687747457490011982e-06,9.000113076029769843e-06,1.331136529603149654e-05,1.209590514672509443e-05
6.740000000000000000e+02,1.477490442047812991e-05,9.421548770927046235e-06,1.602254545340908720e-05,8.982531091272782930e-06,1.213388477583343672e-05
6.750000000000000000e+02,1.103794473678032517e-05,1.497886392043401571e-05,1.253179833526907316e-05,6.809820365494267946e-06,1.362019826223193064e-05
6.760000000000000000e+02,1.049733039959477310e-05,1.046990693265303918e-05,1.926092526782774428e-05,1.076949956158035349e-05,7.540303106678969414e-06
6.770000000000000000e+02,1.377518746692452112e-05,1.415289074080394727e-05,1.163648824653584768e-05,1.348461600025885332e-05,1.073833880749219816e-05
6.780000000000000000e+02,7.666638488168509014e-06,1.412430541269937834e-05,9.279618059299110655e-06,1.108710478570085201e-05,9.202538976071927834e-06
6.790000000000000000e+02,1.243817321083806604e-05,5.818485440900467154e-06,9.512298837277555208e-06,9.126318674002042997e-06,1.180531480660107491e-05
6.800000000000000000e+02,9.937533468229453604e-06,2.228738180354294940e-05,1.279073420501486424e-05,9.875694074512608722e-06,9.876398134212038826e-06
6.810000000000000000e+02,1.012006006995136431e-05,9.950173467609957356e-06,1.041550497182797130e-05,1.055192542820382329e-05,1.065808568079251728e-05
6.820000000000000000e+02,9.846487137310511173e-06,1.024777307867541509e-05,1.494052181916227795e-05,1.111613776205722104e-05,1.084569865694717805e-05
6.830000000000000000e+02,6.308102758811884314e-06,7.658660260201344272e-06,1.237701883483044440e-05,1.100142555077177065e-05,1.528740695799779559e-05
6.840000000000000000e+02,1.142756831673530371e-05,5.900079303566840849e-06,1.172480358346827956e-05,1.433307948062179094e-05,1.649636751011041014e-05
6.850000000000000000e+02,1.114867745310998970e-05,1.196680216175582956e-05,9.229084666384501645e-06,9.265697362370595158e-06,1.441064628648902612e-05
6.860000000000000000e+02,1.128868203725819086e-05,9.338074392184481098e-06,9.000143248893976988e-06,1.103087863174589955e-05,1.408721955753478028e-05
6.870000000000000000e+02,8.372201528272782411e-06,1.370720220583709903e-05,7.150753515428043272e-06,6.842833820686067270e-06,1.167099735610577227e-05
6.880000000000000000e+02,9.631687713396175354e-06,1.139240316472278636e-05,1.318380386416961869e-05,1.231357282538425579e-05,1.253720046956452450e-05
6.890000000000000000e+02,1.040742229707625199e-05,6.720070578891679247e-06,1.082460164181231477e-05,1.344169011741058739e-05,1.498665799304355062e-05
6.900000000000000000e+02,9.872746754679972980e-06,1.131649870789175338e-05,1.295255952538099109e-05,8.840660715159209815e-06,1.224829869272969773e-05
6.910000000000000000e+02,6.667728941422979005e-06,9.748644719143051418e-06,1.005344023463639047e-05,1.142627992534173131e-05,9.875062231490261411e-06
6.920000000000000000e+02,9.258182034677098216e-06,1.010705941806300245e-05,1.136890109931787407e-05,9.482852830089427698e-06,1.377734554464105088e-05
6.930000000000000000e+02,1.007484816650805470e-05,1.199901734283415067e-05,1.466379943715345746e-05,1.355286824578083582e-05,1.450874181496697446e-05
6.940000000000000000e+02,1.446628837731278594e-05,1.343682607479745883e-05,1.069685623189542412e-05,1.316019939523460636e-05,1.465539337697219224e-05
6.950000000000000000e+02,1.131841017132373395e-05,1.694217122771846107e-05,7.908565363035080509e-06,7.831660289392416985e-06,1.273250711308904215e-05
6.960000000000000000e+02,1.223917359893800239e-05,1.128780373493842859e-05,8.955786304776225393e-06,1.603560172802609429e-05,1.847060489801322092e-05
6.970000000000000000e+02,6.237443801571096458e-06,1.891023778044509385e-05,1.081498146149328932e-05,1.252239421278833476e-05,9.862143479644203126e-06
6.980000000000000000e+02,1.154023778993096272e-05,1.849978887258352245e-05,1.465898059360704053e-05,1.090103045109369617e-05,1.329927369808636684e-05
6.990000000000000000e+02,8.327027996024582990e-06,1.170745804612849383e-05,9.376786619719190696e-06,8.330284085311667752e-06,7.485490279957041082e-06
7.000000000000000000e+02,1.019426471315920679e-05,1.377140143965505104e-05,8.056526446975631472e-06,1.098047016856451563e-05,1.080804652286992962e-05
7.010000000000000000e+02,6.644822215462475867e-06,1.805894369355520723e-05,1.410335661689021691e-05,1.175737723879688446e-05,1.449639344319741951e-05
7.020000000000000000e+02,1.068252395164392965e-05,1.482492700832782617e-05,1.403706918867708708e-05,1.687760253166192825e-05,8.553719240467216878e-06
7.030000000000000000e+02,1.569043315463591881e-05,1.161140976502217370e-05,8.145155731220654616e-06,1.031359538017362354e-05,1.116368767173359089e-05
7.040000000000000000e+02,1.161956294970512005e-05,1.144657662877079929e-05,8.640932639858434072e-06,1.403078252415479454e-05,9.316378480783704674e-06
7.050000000000000000e+02,1.578044072070294845e-05,1.269760714328604934e-05,6.655643589370541235e-06,1.237238809170815301e-05,5.984953057924791153e-06
7.060000000000000000e+02,9.945360388785573491e-06,1.453157928932302667e-05,1.421476962681911260e-05,1.395242508295257977e-05,1.112196159414047258e-05
7.070000000000000000e+02,7.819907833384043272e-06,1.423113748444393423e-05,8.638390588733280140e-06,8.476857645489666027e-06,1.804805655902796957e-05
7.080000000000000000e+02,6.735997101658952602e-06,1.082427088505699686e-05,1.577366671245972185e-05,1.457077292077446629e-05,1.228732353419914602e-05
7.090000000000000000e+02,7.099307296698498249e-06,6.745270537011904821e-06,1.062205946433802950e-05,9.719671548835684405e-06,1.006760318655874897e-05
7.100000000000000000e+02,1.168508516358190974e-05,1.063435559456316071e-05,9.078680500596014724e-06,1.224438608238287429e-05,1.052682005908689433e-05
7.110000000000000000e+02,1.185309605200579597e-05,9.986847133380827302e-06,1.070461018071178216e-05,1.029137777663891029e-05,9.498276923203263777e-06
7.120000000000000000e+02,6.635189645609607112e-06,1.045298691848550732e-05,8.085118249567813109e-06,1.064418708363046306e-05,9.639720195520062873e-06
7.130000000000000000e+02,1.182235746088888817e-05,1.540513977738022788e-05,1.437977472296125825e-05,1.641448844602599877e-05,1.181214624068616104e-05
7.140000000000000000e+02,9.684250189545551279e-06,1.055467456523295766e-05,1.148381038962309475e-05,1.284686455382821890e-05,7.722631956141867704e-06
7.150000000000000000e+02,9.145429612611444270e-06,1.093991161549290325e-05,1.465738379236025679e-05,1.166380618733420249e-05,9.680020583879844764e-06
7.160000000000000000e+02,1.123032301175719283e-05,9.272576297125745270e-06,9.206989430077250347e-06,8.919155572995052239e-06,7.521274812960498934e-06
7.170000000000000000e+02,7.196520861119104495e-06,9.938799285458266297e-06,1.070178129958243574e-05,1.381626755703191378e-05,1.375275933290787123e-05
7.180000000000000000e+02,7.616066394655618410e-06,9.379670855347299607e-06,1.031714060961697044e-05,8.210582200351979054e-06,1.505189938766360314e-05
7.190000000000000000e+02,9.817037437631626062e-06,9.113610859423637578e-06,9.626557963215987002e-06,8.286159241643886730e-06,1.159649357240777334e-05
7.200000000000000000e+02,1.108065630706089877e-05,9.183400738077551750e-06,1.032267974476752670e-05,1.253616889018704939e-05,1.120613643579293495e-05
7.210000000000000000e+02,1.104035586807494695e-05,1.237837251444329212e-05,1.248696906497315240e-05,9.760833786676137436e-06,1.364828887029378990e-05
7.220000000000000000e+02,1.380225734848306018e-05,1.146070553970091055e-05,1.368680602387151168e-05,1.225695200612886282e-05,7.992517572441570906e-06
7.230000000000000000e+02,1.455580899778485815e-05,1.488505021440822418e-05,1.142441903301261164e-05,1.119631269952403585e-05,6.323238892047555737e-06
7.240000000000000000e+02,1.337987582061828107e-05,7.088781397102117410e-06,7.696167862003555626e-06,1.221296722520026634e-05,1.495720303879011226e-05
7.250000000000000000e+02,8.261026839706531177e-06,1.744560604932665626e-05,5.435944736897901919e-06,1.014604292248755257e-05,9.171269493402078865e-06
7.260000000000000000e+02,9.334988096187935014e-06,1.148316656129910740e-05,1.271005208047792934e-05,9.476130067742616347e-06,1.074247010113271728e-05
7.270000000000000000e+02,1.022222710422848735e-05,1.089935663345364958e-05,9.715983653069137915e-06,9.939782612988778965e-06,1.079500051903714564e-05
7.280000000000000000e+02,8.520654006249905876e-06,9.210823328831274637e-06,1.043289539237601815e-05,7.458164938078937212e-06,8.843288085813583166e-06
7.290000000000000000e+02,8.227973106511576873e-06,1.563698823048298436e-05,1.400084854696892478e-05,8.772121771416507841e-06,9.547610164584163783e-06
7.300000000000000000e+02,9.363012715035701206e-06,9.404638577792390208e-06,1.628461459501906461e-05,1.053421821972655437e-05,4.856128186681019088e-06
7.310000000000000000e+02,1.502497374650246798e-05,9.702508910525153851e-06,1.215099467022362489e-05,1.018757347404086744e-05,1.104710132882047446e-05
7.320000000000000000e+02,1.388389834022785152e-05,1.136340153828907518e-05,9.009998407250030539e-06,1.017801848957056166e-05,1.331162951301312347e-05
7.330000000000000000e+02,7.376723940022422710e-06,8.954568781582850079e-06,8.469698033031214379e-06,1.036146943589333347e-05,6.892911387113009880e-06
7.340000000000000000e+02,9.461821464884501154e-06,9.702205221118198608e-06,9.142715918231125727e-06,8.387024231670814345e-06,1.395432586459577351e-05
7.350000000000000000e+02,1.144179509571241482e-05,8.403074392648868240e-06,8.668036599046580193e-06,1.217252228991050345e-05,9.871845906062048925e-06
7.360000000000000000e+02,9.877018943393878203e-06,1.545007130765441161e-05,8.432135178426669597e-06,1.049218362580983666e-05,8.244934026069294930e-06
7.370000000000000000e+02,9.186190435661600873e-06,1.191359801266944629e-05,1.496567421854777535e-05,9.528152777438236853e-06,7.698059034999538142e-06
7.380000000000000000e+02,6.485266893396790522e-06,8.767675883536441006e-06,1.250433316879462353e-05,1.004885115796216866e-05,1.034075516781474136e-05
7.390000000000000000e+02,1.279926496344785392e-05,6.907251811072434577e-06,1.309517586622899188e-05,8.506048058687376567e-06,8.148565434518140194e-06
7.400000000000000000e+02,1.131260435049963320e-05,1.149856102566904070e-05,9.584819120944665372e-06,1.146750699576593036e-05,1.318250164539236380e-05
7.410000000000000000e+02,1.007435236899389963e-05,9.668613913715873309e-06,8.766487910816245233e-06,9.976433361535974598e-06,1.406286753702357117e-05
7.420000000000000000e+02,8.983213344748719464e-06,1.467996963988582593e-05,1.178027186188312925e-05,8.902129427390548244e-06,8.154095735513067211e-06
7.430000000000000000e+02,9.189529580733157843e-06,1.391795887240032670e-05,1.286019543378369434e-05,1.260515899870195966e-05,1.455710831976819719e-05
7.440000000000000000e+02,1.164093294048207383e-05,1.246723181191899954e-05,1.289813768545755579e-05,8.512422986939327529e-06,9.625833149451423765e-06
7.450000000000000000e+02,7.464006723023608458e-06,9.230233351975591916e-06,9.726299197487797699e-06,1.143294450156595587e-05,7.108916098785833526e-06
7.460000000000000000e+02,1.137498380432422351e-05,1.020344958369001631e-05,1.275507712883428013e-05,8.929763918641420162e-06,1.032941111966945158e-05
7.470000000000000000e+02,9.754552514729120105e-06,8.172101400472087107e-06,1.520425219714294229e-05,1.232164063891261208e-05,7.385894512990098804e-06
7.480000000000000000e+02,1.111126564556919050e-05,8.832580758677543997e-06,1.365746289216929199e-05,8.953116588772402906e-06,8.357385620105794999e-06
7.490000000000000000e+02,8.821743368025991572e-06,1.357501208509859225e-05,6.360888655354557386e-06,1.746992436768568524e-05,1.375189832752976571e-05


==> figs/sim/train_loss_edge_07_mal_10_out_large_value.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.003802464674565265e+01,9.866810364546910961e+00,1.002784362168912224e+01,1.023330574499721202e+01,9.759569710729699921e+00
1.000000000000000000e+00,1.042675401546777342e+06,9.366212811241286108e+05,9.455380339472027273e+00,9.319703281082585278e+00,6.278515986524099368e+00
2.000000000000000000e+00,4.134881821426280774e+06,3.705900739448200911e+06,8.971435124216906587e+00,8.889369872292956387e+00,4.901355877164400354e+00
3.000000000000000000e+00,9.290760266989912838e+06,8.326578471211476251e+06,8.442466149909021667e+00,8.520165358263716016e+00,3.884517520374939359e+00
4.000000000000000000e+00,1.651059006890676543e+07,1.479899442738535255e+07,7.900465128539726933e+00,8.059173594418592046e+00,3.284110632258141482e+00
5.000000000000000000e+00,2.579514752137682214e+07,2.312386973569551855e+07,7.477814607341693787e+00,7.587281517008520382e+00,2.545484230522974123e+00
6.000000000000000000e+00,3.714466219702487439e+07,3.330080452274386957e+07,7.186283500756108111e+00,7.208560256021451451e+00,1.940351563728972772e+00
7.000000000000000000e+00,5.055865264959218353e+07,4.533009854402268678e+07,6.841344636861212081e+00,6.798688407556400470e+00,1.352563834815572408e+00
8.000000000000000000e+00,6.603775855426208675e+07,5.921210439140589535e+07,6.466374394676321913e+00,6.410795030515072490e+00,1.012598449136488998e+00
9.000000000000000000e+00,8.358145478856754303e+07,7.494618329012812674e+07,6.080562306065123046e+00,6.034537668739952565e+00,7.461499125116217712e-01
1.000000000000000000e+01,1.031895392146251798e+08,9.253288439685243368e+07,5.695245331352074558e+00,5.608092208063305328e+00,4.612874785706191361e-01
1.100000000000000000e+01,1.248622824005436450e+08,1.119718664660505652e+08,5.185846546788875244e+00,5.285839395148903108e+00,2.896514630742832441e-01
1.200000000000000000e+01,1.485998309086494148e+08,1.332630902067356110e+08,4.784685913970571747e+00,4.971971249822000338e+00,1.511840942969567836e-01
1.300000000000000000e+01,1.744026060547740459e+08,1.564064840546323955e+08,4.463843463127244782e+00,4.717163932734979248e+00,9.287931989311948300e-02
1.400000000000000000e+01,2.022700031936861873e+08,1.814025975964229703e+08,4.119550189102519688e+00,4.430705543452781114e+00,6.186521985572157600e-02
1.500000000000000000e+01,2.322020445255838633e+08,2.082509038775665164e+08,3.760876573274209544e+00,4.058102033595204716e+00,3.976085587209610139e-02
1.600000000000000000e+01,2.641993964199362993e+08,2.369510768584768474e+08,3.550984364981221830e+00,3.779174581511854925e+00,2.204319994339731803e-02
1.700000000000000000e+01,2.982608458966855407e+08,2.675032238002317548e+08,3.309317337652897706e+00,3.548775803035505660e+00,1.450737665891566053e-02
1.800000000000000000e+01,3.343870796057930589e+08,2.999085545345125198e+08,3.033151884218094896e+00,3.321815173467157045e+00,1.119834747276149400e-02
1.900000000000000000e+01,3.725779252810473442e+08,3.341667265964546800e+08,2.749865408745535866e+00,3.112277201741285637e+00,9.419314719671501024e-03
2.000000000000000000e+01,4.128329591598168612e+08,3.702775257622319460e+08,2.477142173044935891e+00,2.825623404924989757e+00,8.029462385220398346e-03
2.100000000000000000e+01,4.551534309618655443e+08,4.082392715533314943e+08,2.214939457482242524e+00,2.535855005901621162e+00,6.541338366282567485e-03
2.200000000000000000e+01,4.995375540079005957e+08,4.480533052689460516e+08,1.943701844740424400e+00,2.257777792727414301e+00,6.384679042626739687e-03
2.300000000000000000e+01,5.459880252945389748e+08,4.897197482604764700e+08,1.684920894731413155e+00,2.070343950299171176e+00,5.841082002377206983e-03
2.400000000000000000e+01,5.945024864293622971e+08,5.332394712573689222e+08,1.539779756597573712e+00,1.862104474335698256e+00,5.845914027667320489e-03
2.500000000000000000e+01,6.450819939495043755e+08,5.786117439978454113e+08,1.394745426925225740e+00,1.656599177713061088e+00,6.074761181211307814e-03
2.600000000000000000e+01,6.977252103144843578e+08,6.258352961661781073e+08,1.218974348747051684e+00,1.480084221808912304e+00,6.506846553396283817e-03
2.700000000000000000e+01,7.524341840411032438e+08,6.749111644582822323e+08,1.055672668237953582e+00,1.338322119120188169e+00,6.820994783136802297e-03
2.800000000000000000e+01,8.092082356045259237e+08,7.258397516191895008e+08,9.551297297134380138e-01,1.177688571109318127e+00,7.161872999353668945e-03
2.900000000000000000e+01,8.680468033625711203e+08,7.786210836029641628e+08,8.545391261955823659e-01,1.024811610356807456e+00,7.785323063483229333e-03
3.000000000000000000e+01,9.289480161736762524e+08,8.332544142080466747e+08,7.309062157305025176e-01,9.512741025480138113e-01,8.394233049395904978e-03
3.100000000000000000e+01,9.919165399166013002e+08,8.897406978558785915e+08,6.345372461398754993e-01,8.435144801100598055e-01,9.687991793514427741e-03
3.200000000000000000e+01,1.056949305355138302e+09,9.480787905029377937e+08,5.467359423706288357e-01,7.205630598741594728e-01,1.061978425960174999e-02
3.300000000000000000e+01,1.124046512314458847e+09,1.008269420723192811e+09,4.707608972880271692e-01,6.192084950640543983e-01,1.167111046019375653e-02
3.400000000000000000e+01,1.193208669582268238e+09,1.070312032654019713e+09,3.992288926916707226e-01,5.245754275549904255e-01,1.269789069379223534e-02
3.500000000000000000e+01,1.264435257951514482e+09,1.134206899405234814e+09,3.568529037790417746e-01,4.271245399146059718e-01,1.446029981391394603e-02
3.600000000000000000e+01,1.337725956175822020e+09,1.199953648436218739e+09,2.979280263782290161e-01,3.631505863176754945e-01,1.603311156565045970e-02
3.700000000000000000e+01,1.413082671261297703e+09,1.267554479660728931e+09,2.420610737866452089e-01,3.020605521538249905e-01,1.909714795121475461e-02
3.800000000000000000e+01,1.490504311247738838e+09,1.337007675620486259e+09,2.014365828389681479e-01,2.504171809548502159e-01,2.096863744601018542e-02
3.900000000000000000e+01,1.569989667984260082e+09,1.408312637597475052e+09,1.691480138557077684e-01,2.184722945342926215e-01,2.329725038522578728e-02
4.000000000000000000e+01,1.651539578958753824e+09,1.481469668979244709e+09,1.388082560959895684e-01,1.892958281001326792e-01,2.416789243030181833e-02
4.100000000000000000e+01,1.735153810315605164e+09,1.556479530904415607e+09,1.211568125251376582e-01,1.591720694912515111e-01,2.895180380981576818e-02
4.200000000000000000e+01,1.820833931293802738e+09,1.633342144068254232e+09,9.758977771893295738e-02,1.326185380638161826e-01,3.344151074167855953e-02
4.300000000000000000e+01,1.908580700654098034e+09,1.712055396492319584e+09,8.476885623336860576e-02,1.162261262808426121e-01,3.686696547836709748e-02
4.400000000000000000e+01,1.998389741539177895e+09,1.792621267467766285e+09,7.622122145729925968e-02,9.185409968075031184e-02,4.180311603039321700e-02
4.500000000000000000e+01,2.090263575416313171e+09,1.875039498892224789e+09,6.483478067656944788e-02,6.610115363181612302e-02,4.859559109277911126e-02
4.600000000000000000e+01,2.184202749100811005e+09,1.959309403278026104e+09,5.333069537269652383e-02,5.079438786174761411e-02,5.417426690514548504e-02
4.700000000000000000e+01,2.280205844006275654e+09,2.045431205869236708e+09,4.675297839448377957e-02,4.257654888015893757e-02,5.895836602823922856e-02
4.800000000000000000e+01,2.378272805269894600e+09,2.133406802135949612e+09,3.900556028824198052e-02,3.447818488368481482e-02,6.960927049861653781e-02
4.900000000000000000e+01,2.478403171470628262e+09,2.223234188990800858e+09,2.933367544244569469e-02,2.828825900716325226e-02,8.143120192285713266e-02
5.000000000000000000e+01,2.580601396875040531e+09,2.314914381833063126e+09,2.507723850113452446e-02,2.120708827459516499e-02,8.762052304135314884e-02
5.100000000000000000e+01,2.684863333574381828e+09,2.408447487214765072e+09,1.816553576532964343e-02,1.837968133481249211e-02,9.329894195273868984e-02
5.200000000000000000e+01,2.791189318474014759e+09,2.503831579566054344e+09,1.611839334739983975e-02,1.481178441043295990e-02,1.043693568107160186e-01
5.300000000000000000e+01,2.899581861253070831e+09,2.601068707025460243e+09,1.382621019763674575e-02,1.224989566134648822e-02,1.185293622813428094e-01
5.400000000000000000e+01,3.010041142389960289e+09,2.700157327310665131e+09,1.096701260260413147e-02,1.092591202808723683e-02,1.352792197722542111e-01
5.500000000000000000e+01,3.122563089151969910e+09,2.801099403126287460e+09,8.825545049671590370e-03,9.862878762502358398e-03,1.511967844830444108e-01
5.600000000000000000e+01,3.237150328212892056e+09,2.903893460728054047e+09,7.466875383374094177e-03,8.327730432639013358e-03,1.704552577590124907e-01
5.700000000000000000e+01,3.353802457377167702e+09,3.008539341974357605e+09,6.431285795163499408e-03,6.766643254604631785e-03,1.908594926265091418e-01
5.800000000000000000e+01,3.472520828455190659e+09,3.115038415507269859e+09,5.448320462640321438e-03,5.326755578265340851e-03,1.990226917117575711e-01
5.900000000000000000e+01,3.593302236382628918e+09,3.223388175595979691e+09,4.397106324964594748e-03,4.020163606721860461e-03,2.289623986949609336e-01
6.000000000000000000e+01,3.716145192096151829e+09,3.333592159096186638e+09,3.529634963265304570e-03,3.487372115705378306e-03,2.555347076282202812e-01
6.100000000000000000e+01,3.841054022947337151e+09,3.445649443676966190e+09,2.808403000677861527e-03,2.868362724464113001e-03,2.806162461397899710e-01
6.200000000000000000e+01,3.968029994834869862e+09,3.559557552849936008e+09,2.214214166288863694e-03,2.405263968096926774e-03,3.026407612121839730e-01
6.300000000000000000e+01,4.097069858213071823e+09,3.675318228909015656e+09,1.834353598433646759e-03,2.069711132537177534e-03,3.379196358873621797e-01
6.400000000000000000e+01,4.228172686230141163e+09,3.792929060516656876e+09,1.357443476992292730e-03,1.773945537055010568e-03,3.999523434369548491e-01
6.500000000000000000e+01,4.361341580561582565e+09,3.912395026901625633e+09,1.005999244846456087e-03,1.463053022417781790e-03,4.224588567583125176e-01
6.600000000000000000e+01,4.496576184986228943e+09,4.033713836112878799e+09,8.228226538273819557e-04,1.272112297203364939e-03,4.844528738223725650e-01
6.700000000000000000e+01,4.633873800918703079e+09,4.156884825441366196e+09,7.104052214578215896e-04,1.044794271153670628e-03,5.271781780378677063e-01
6.800000000000000000e+01,4.773236001039731979e+09,4.281907838417899609e+09,5.862416900163092137e-04,8.252670284996099781e-04,5.964334060602070053e-01
6.900000000000000000e+01,4.914664706644023895e+09,4.408783030401854515e+09,4.673886915840252954e-04,6.323304221862446894e-04,6.273811150892578681e-01
7.000000000000000000e+01,5.058156727406986237e+09,4.537510315159626961e+09,3.774580068056643256e-04,5.179176640812688248e-04,7.205802799800058445e-01
7.100000000000000000e+01,5.203713622192569733e+09,4.668092356748316765e+09,3.255199749162551726e-04,4.649509355687531098e-04,8.034316161051680005e-01
7.200000000000000000e+01,5.351333993327358246e+09,4.800525483746880531e+09,2.962235403941582135e-04,3.968969998127125365e-04,8.915157062811749356e-01
7.300000000000000000e+01,5.501020631840516090e+09,4.934811836458738327e+09,2.685515463780596690e-04,3.531184111679186444e-04,9.697640577951404106e-01
7.400000000000000000e+01,5.652772236743816376e+09,5.070948980887688637e+09,2.352473702253998766e-04,3.047797607894642269e-04,1.065521991797053758e+00
7.500000000000000000e+01,5.806587871150301933e+09,5.208938286542034149e+09,2.018809955188771710e-04,2.566216069042059900e-04,1.169658903983281650e+00
7.600000000000000000e+01,5.962467890968304634e+09,5.348779600980455399e+09,1.792140647330908720e-04,2.089892075589627751e-04,1.365709352224995676e+00
7.700000000000000000e+01,6.120414665879991531e+09,5.490476566198306084e+09,1.588518307159558773e-04,1.775337175468072459e-04,1.520415328213592154e+00
7.800000000000000000e+01,6.280424304995560646e+09,5.634023396402344704e+09,1.390195436163921272e-04,1.524545562000545473e-04,1.702799748315377393e+00
7.900000000000000000e+01,6.442495479860223770e+09,5.779420781246527672e+09,1.205249061877466943e-04,1.375128333531705493e-04,1.874645904221090120e+00
8.000000000000000000e+01,6.606634122988430023e+09,5.926672091091864586e+09,9.792688067822297171e-05,1.110714434375825732e-04,2.080729734456361335e+00
8.100000000000000000e+01,6.772838495268819809e+09,6.075775794485233307e+09,8.565241568403436645e-05,9.454918345253027212e-05,2.316715661698673934e+00
8.200000000000000000e+01,6.941107426872590065e+09,6.226733047595397949e+09,8.201057766965558216e-05,8.396166210078437331e-05,2.497717996179037669e+00
8.300000000000000000e+01,7.111441952794299126e+09,6.379541841972912788e+09,7.648242905566871030e-05,7.824525742738952516e-05,2.719909743910113864e+00
8.400000000000000000e+01,7.283841742775318146e+09,6.534203203027620316e+09,6.556664113599453003e-05,5.736792391575207262e-05,2.928957756116568500e+00
8.500000000000000000e+01,7.458306497078432083e+09,6.690715322694702148e+09,5.417514378036614175e-05,5.604530307912192200e-05,3.197710472880723298e+00
8.600000000000000000e+01,7.634834171405290604e+09,6.849078390044282913e+09,5.086905431173072145e-05,5.208137512380250911e-05,3.493394990359565799e+00
8.700000000000000000e+01,7.813426745255665779e+09,7.009298075480020523e+09,3.447095397202115663e-05,3.797468820798677314e-05,3.761744333284515296e+00
8.800000000000000000e+01,7.994085745026953697e+09,7.171372613203769684e+09,4.047812356466895523e-05,4.321054163114457225e-05,4.097459837699437557e+00
8.900000000000000000e+01,8.176809192615814209e+09,7.335292599541349411e+09,2.891608783550658757e-05,3.219075001281712645e-05,4.406985852120389957e+00
9.000000000000000000e+01,8.361594846288917542e+09,7.501065021476065636e+09,3.027709073177842214e-05,2.417148193789575572e-05,4.819871982411737754e+00
9.100000000000000000e+01,8.548440866624232292e+09,7.668694560287321091e+09,2.904980942664003862e-05,1.620788325873423474e-05,5.243225368444124790e+00
9.200000000000000000e+01,8.737357538959915161e+09,7.838178995878209114e+09,2.003686422913375509e-05,2.232199639384813139e-05,5.711278691405965446e+00
9.300000000000000000e+01,8.928336670453025818e+09,8.009510240043869019e+09,1.624915206643873233e-05,1.294124930173445875e-05,6.134754490894357204e+00
9.400000000000000000e+01,9.121381615287866592e+09,8.182695284681451797e+09,1.897980520360054157e-05,2.031919404366089310e-05,6.615151138522191943e+00
9.500000000000000000e+01,9.316492849471614838e+09,8.357734526973120689e+09,1.273544595492559495e-05,1.763586996450516864e-05,7.117307606554582833e+00
9.600000000000000000e+01,9.513667577849367142e+09,8.534623811122888565e+09,1.690488105032805777e-05,1.148160886366156319e-05,7.556020479360523012e+00
9.700000000000000000e+01,9.712906960431688309e+09,8.713366488760179520e+09,1.241889480740887564e-05,1.503191012719451436e-05,8.118362156908775162e+00
9.800000000000000000e+01,9.914210795299396515e+09,8.893961046885139465e+09,1.740242603021080470e-05,1.201843364340149378e-05,8.734650079856521643e+00
9.900000000000000000e+01,1.011758067666295815e+10,9.076406056289106369e+09,1.408290730620098685e-05,1.139048273812726109e-05,9.321137565848477635e+00
1.000000000000000000e+02,1.032301447423631668e+10,9.260701464897640228e+09,1.278381199165679050e-05,1.230314603561932785e-05,9.803563095023449137e+00
1.010000000000000000e+02,1.053051561206875229e+10,9.446856705987110138e+09,9.944924972526969498e-06,1.306388417798842738e-05,1.035626176940727561e+01
1.020000000000000000e+02,1.074008116406406784e+10,9.634860862510414124e+09,1.362726986486872960e-05,1.055868277743954309e-05,1.080389701721779261e+01
1.030000000000000000e+02,1.095170883310192299e+10,9.824717317691844940e+09,1.237778493634600352e-05,8.337310812955855965e-06,1.141284671139291973e+01
1.040000000000000000e+02,1.116540456538259697e+10,1.001642537502751541e+10,1.223812389949952006e-05,1.237552888755377722e-05,1.197374665172691621e+01
1.050000000000000000e+02,1.138116393041020966e+10,1.020998408844009399e+10,1.690459916592335077e-05,1.618052994623031537e-05,1.245100658146709449e+01
1.060000000000000000e+02,1.159899007356639481e+10,1.040539638917204666e+10,1.406552384164427849e-05,1.153481870042050161e-05,1.313767243918945837e+01
1.070000000000000000e+02,1.181887635012979507e+10,1.060266122360908890e+10,1.241240170235524687e-05,7.606192299003389223e-06,1.374765528127364433e+01
1.080000000000000000e+02,1.204082425290331650e+10,1.080178236555094910e+10,1.142080010196888651e-05,1.152150143546304406e-05,1.458401815283419722e+01
1.090000000000000000e+02,1.226483989533927917e+10,1.100275265100869751e+10,1.769831118092479727e-05,1.069948632448358694e-05,1.564024458085779656e+01
1.100000000000000000e+02,1.249092108408382416e+10,1.120557431622979736e+10,9.453435421913347625e-06,1.231391672096293632e-05,1.637357363754415118e+01
1.110000000000000000e+02,1.271906287871449280e+10,1.141024608221198082e+10,1.090653953594866721e-05,8.790803175284800375e-06,1.705163666363844399e+01
1.120000000000000000e+02,1.294927310016978264e+10,1.161677151070440102e+10,1.504341834568378999e-05,8.398657696084832480e-06,1.779960465054551122e+01
1.130000000000000000e+02,1.318154600836282349e+10,1.182515102602154541e+10,8.634517629446669673e-06,1.021013493418543305e-05,1.856637570250452995e+01
1.140000000000000000e+02,1.341588700153904343e+10,1.203538461453850937e+10,1.037667281511556183e-05,1.747451413369738304e-05,1.944620253488979955e+01
1.150000000000000000e+02,1.365229497438203812e+10,1.224747155885791016e+10,9.549987814549965037e-06,8.588505736817353409e-06,2.045373196827811668e+01
1.160000000000000000e+02,1.389076392609608841e+10,1.246140714664834976e+10,1.020030256748682973e-05,1.043326649063924805e-05,2.156223018866295149e+01
1.170000000000000000e+02,1.413129575266104507e+10,1.267719059531601906e+10,9.584852751931549619e-06,8.835492151137991357e-06,2.245099320584552416e+01
1.180000000000000000e+02,1.437389396628172302e+10,1.289483143974440956e+10,1.248532785691480740e-05,6.956832643401078542e-06,2.325198853426210732e+01
1.190000000000000000e+02,1.461855642750723648e+10,1.311432727273243523e+10,1.436440044211284572e-05,9.502486416068656183e-06,2.431748075936674525e+01
1.200000000000000000e+02,1.486528886793877029e+10,1.333566915394770432e+10,7.994494152563369482e-06,9.333869820049578436e-06,2.518254520587939282e+01
1.210000000000000000e+02,1.511408100927001190e+10,1.355886841310964203e+10,1.397382477397179912e-05,1.027600644865067636e-05,2.629958031543262109e+01
1.220000000000000000e+02,1.536494136978586578e+10,1.378392074251518631e+10,9.709553125070158330e-06,9.756756640055819219e-06,2.728428594918014127e+01
1.230000000000000000e+02,1.561786325881865501e+10,1.401082523281278419e+10,1.285581088361631430e-05,1.006107759138341606e-05,2.836347148152257347e+01
1.240000000000000000e+02,1.587285435458028793e+10,1.423958242267798996e+10,7.973387372794960015e-06,1.559411953822031904e-05,2.919271920348849392e+01
1.250000000000000000e+02,1.612990434395918274e+10,1.447018720684703445e+10,1.634864940702751568e-05,1.578431380322431465e-05,3.018467187279006581e+01
1.260000000000000000e+02,1.638902043406298828e+10,1.470264851549654388e+10,8.351037024567631306e-06,1.116605078932408901e-05,3.123955567660243915e+01
1.270000000000000000e+02,1.665020621644658661e+10,1.493696136482615471e+10,8.640031684437055048e-06,1.529693607194015925e-05,3.237189770133932143e+01
1.280000000000000000e+02,1.691344920474451637e+10,1.517312829597803116e+10,1.347673775753399639e-05,1.406220533439750398e-05,3.363203816555420644e+01
1.290000000000000000e+02,1.717875390453617287e+10,1.541114037259930801e+10,1.362083614719900027e-05,1.542402532850317698e-05,3.496623008562433199e+01
1.300000000000000000e+02,1.744612626929756165e+10,1.565100955557452393e+10,1.342727953235200999e-05,1.549258079669435517e-05,3.587326438512381088e+01
1.310000000000000000e+02,1.771556478486695480e+10,1.589273411846264458e+10,1.164870332615031145e-05,1.359309923065765702e-05,3.692899447823079129e+01
1.320000000000000000e+02,1.798706829928305054e+10,1.613630808888684845e+10,9.442531503256468284e-06,1.355448040407658539e-05,3.792122109139554453e+01
1.330000000000000000e+02,1.826063613779985809e+10,1.638173395690327835e+10,9.104330210951694369e-06,1.323020792287632474e-05,3.939719900828247745e+01
1.340000000000000000e+02,1.853626834387945557e+10,1.662900721713563156e+10,1.412879820716916868e-05,1.185174956186418882e-05,4.048063329777900776e+01
1.350000000000000000e+02,1.881396945439644241e+10,1.687813505247896957e+10,9.181062869956235772e-06,1.373102388135816199e-05,4.171362027065705291e+01
1.360000000000000000e+02,1.909373105786174774e+10,1.712911649997434044e+10,1.155467122182507467e-05,1.393545520533834292e-05,4.289217599141885273e+01
1.370000000000000000e+02,1.937556098304842377e+10,1.738195289944028473e+10,7.642204244096006960e-06,1.684094246279244089e-05,4.443553033475659220e+01
1.380000000000000000e+02,1.965945177205069351e+10,1.763663905283044052e+10,1.281501402394802369e-05,1.559875179846237359e-05,4.616061224362923099e+01
1.390000000000000000e+02,1.994540916059094238e+10,1.789318076304364014e+10,1.553501342066443414e-05,6.501737305431021241e-06,4.693113586942615001e+01
1.400000000000000000e+02,2.023342464877220917e+10,1.815157138709116364e+10,1.183746768440574471e-05,1.253692014346885486e-05,4.832516273874233548e+01
1.410000000000000000e+02,2.052351205580258560e+10,1.841181329354974747e+10,9.460622640844462694e-06,1.026653955538137097e-05,5.033008031678308924e+01
1.420000000000000000e+02,2.081566847264974976e+10,1.867391255067911530e+10,1.141740491517051481e-05,1.102087072379909216e-05,5.173068056260791536e+01
1.430000000000000000e+02,2.110988408071913910e+10,1.893785610502101135e+10,1.490900375811232692e-05,1.168327359224452522e-05,5.325491278662076411e+01
1.440000000000000000e+02,2.140616717982667160e+10,1.920365457645698166e+10,1.053096101744088742e-05,1.132599873032713589e-05,5.476648613946186828e+01
1.450000000000000000e+02,2.170451003486771393e+10,1.947131171519388199e+10,1.607178989615487552e-05,1.011753471169551943e-05,5.620916693737640912e+01
1.460000000000000000e+02,2.200492122336647034e+10,1.974082026103572845e+10,1.064388697491480684e-05,9.287123766243965406e-06,5.753256807543885998e+01
1.470000000000000000e+02,2.230740284995757675e+10,2.001217739903274536e+10,1.673032359350568044e-05,1.241888516401168374e-05,5.931713577684072192e+01
1.480000000000000000e+02,2.261194336800653076e+10,2.028538981659020233e+10,1.421276047719466362e-05,1.059779484890999157e-05,6.131843488009592136e+01
1.490000000000000000e+02,2.291855486624082947e+10,2.056044488877575684e+10,1.444310398313053412e-05,9.581858525287145767e-06,6.316023614044485157e+01
1.500000000000000000e+02,2.322722641728081512e+10,2.083735719460754776e+10,1.301056265801125988e-05,1.585086041988592598e-05,6.508072455348332142e+01
1.510000000000000000e+02,2.353795940086134338e+10,2.111612364043843460e+10,9.993387655393703994e-06,1.373137677596059092e-05,6.668478036783639595e+01
1.520000000000000000e+02,2.385075815298665619e+10,2.139674695660909653e+10,9.346842670843180656e-06,1.220376423216595896e-05,6.835392579329422347e+01
1.530000000000000000e+02,2.416562234514080048e+10,2.167922152717275238e+10,8.675869783147938108e-06,1.417347796861534448e-05,7.082548948350728324e+01
1.540000000000000000e+02,2.448254751744985962e+10,2.196354753012406921e+10,7.481145517185261440e-06,1.815415464601066731e-05,7.251425798850641513e+01
1.550000000000000000e+02,2.480154212931465149e+10,2.224972389667024994e+10,1.097106703062955546e-05,1.165327255980841414e-05,7.397373880697641368e+01
1.560000000000000000e+02,2.512259859252144623e+10,2.253775047678787613e+10,1.099306410401457157e-05,8.975146872369776929e-06,7.555200309379696932e+01
1.570000000000000000e+02,2.544572715623648834e+10,2.282762983730524063e+10,1.418671933628434800e-05,1.025322789272031798e-05,7.689553530365361667e+01
1.580000000000000000e+02,2.577091473318026733e+10,2.311936825516471863e+10,1.020634598791758663e-05,1.078854240177395951e-05,7.847638328665527752e+01
1.590000000000000000e+02,2.609816775080527878e+10,2.341295976424030304e+10,1.066534578297861913e-05,9.115405668502774006e-06,8.130160353042705879e+01
1.600000000000000000e+02,2.642748683236137009e+10,2.370839574327417374e+10,1.352061831372264322e-05,1.319068481597795994e-05,8.328537328416690855e+01
1.610000000000000000e+02,2.675886187247611237e+10,2.400568781907800293e+10,1.347889441194460858e-05,1.464848832144483026e-05,8.537443201689302441e+01
1.620000000000000000e+02,2.709231107898377228e+10,2.430483700405646896e+10,1.569829780967424426e-05,1.101258103486379980e-05,8.684451970871946003e+01
1.630000000000000000e+02,2.742782495561503220e+10,2.460583861333247757e+10,1.408266258118295866e-05,1.289209205745933673e-05,8.842721557152046330e+01
1.640000000000000000e+02,2.776539964305069733e+10,2.490868709194044495e+10,1.214151109496519609e-05,1.342858604480579032e-05,9.020493777993311824e+01
1.650000000000000000e+02,2.810503480836226654e+10,2.521339150602319336e+10,1.179882621815675492e-05,1.182621237738601394e-05,9.227798819123718488e+01
1.660000000000000000e+02,2.844674429427556610e+10,2.551994313866348267e+10,1.017563691330103381e-05,1.186003940323310246e-05,9.435072557027103812e+01
1.670000000000000000e+02,2.879051845276376343e+10,2.582835133305610275e+10,1.217358321914385755e-05,8.831535973974347087e-06,9.637510200278364891e+01
1.680000000000000000e+02,2.913635343919318390e+10,2.613860915033235168e+10,1.111334797632146376e-05,7.862668775393544252e-06,9.870932928113997207e+01
1.690000000000000000e+02,2.948424695332116318e+10,2.645071950582557678e+10,1.798461323798683509e-05,1.470284884430572703e-05,1.011685478282950896e+02
1.700000000000000000e+02,2.983421105805921555e+10,2.676468259701371765e+10,1.478237307417362700e-05,1.241235203230939277e-05,1.032496194744522882e+02
1.710000000000000000e+02,3.018624311376082611e+10,2.708049096456891632e+10,1.091995844004767235e-05,1.522030881018210380e-05,1.058253396411796103e+02
1.720000000000000000e+02,3.054033822981352234e+10,2.739815743818075562e+10,1.439891488685951515e-05,1.521386141534186720e-05,1.086536862501450003e+02
1.730000000000000000e+02,3.089649926824836731e+10,2.771768113349509430e+10,1.649239781020828133e-05,1.429133102714974513e-05,1.109022297403602977e+02
1.740000000000000000e+02,3.125472092942657852e+10,2.803905917502525711e+10,1.177669982221907219e-05,1.822973389864479543e-05,1.133701493666994509e+02
1.750000000000000000e+02,3.161500854961820984e+10,2.836228635194188309e+10,1.330619466488602853e-05,1.227929059111065868e-05,1.157271631764170792e+02
1.760000000000000000e+02,3.197735663207267380e+10,2.868737006415665436e+10,1.170932440452965295e-05,8.895930645680394377e-06,1.181537750494882459e+02
1.770000000000000000e+02,3.234178180208129120e+10,2.901430129792955017e+10,9.982599342595044334e-06,1.015972623430450028e-05,1.204249071848246615e+02
1.780000000000000000e+02,3.270826415033452225e+10,2.934307788863796234e+10,8.997662072296463975e-06,1.457246399871880982e-05,1.228900476306998542e+02
1.790000000000000000e+02,3.307681411933930969e+10,2.967370625007649994e+10,1.245581892361791176e-05,1.186128489083504434e-05,1.258780083090819062e+02
1.800000000000000000e+02,3.344742298865152740e+10,3.000619158122375870e+10,1.077093178025734233e-05,1.215736537962808228e-05,1.285600950565136600e+02
1.810000000000000000e+02,3.382009710503942108e+10,3.034052919547083282e+10,1.010447277349779682e-05,1.326836623738447685e-05,1.309075184481792462e+02
1.820000000000000000e+02,3.419484061217938995e+10,3.067671632101456833e+10,1.032171209403021095e-05,1.029694435938921515e-05,1.336532267348887899e+02
1.830000000000000000e+02,3.457165210155142975e+10,3.101475748615597534e+10,9.918933359220893919e-06,8.564223118567859672e-06,1.357291810182624658e+02
1.840000000000000000e+02,3.495052312186550903e+10,3.135465104392203903e+10,1.595887309779886465e-05,1.131329624770582853e-05,1.380920454215610107e+02
1.850000000000000000e+02,3.533145396067184448e+10,3.169640085239555740e+10,1.023195746674421258e-05,1.437874569965025273e-05,1.414695700678284425e+02
1.860000000000000000e+02,3.571445342433415985e+10,3.204000157827305603e+10,1.251874525332041799e-05,8.133762790185627978e-06,1.440673497360188264e+02
1.870000000000000000e+02,3.609952217245960999e+10,3.238545689105448151e+10,8.842174653023171516e-06,8.834936821133787532e-06,1.461289701982761642e+02
1.880000000000000000e+02,3.648665509798680878e+10,3.273275310889183044e+10,9.934903919539550543e-06,6.698078763189840856e-06,1.492044523498781814e+02
1.890000000000000000e+02,3.687584624809292603e+10,3.308190547760077667e+10,6.699969832046903662e-06,1.358212456770147014e-05,1.514683002906688785e+02
1.900000000000000000e+02,3.726711035273806763e+10,3.343291182741487122e+10,1.255548878542622759e-05,7.951250690751976435e-06,1.540249870534730121e+02
1.910000000000000000e+02,3.766043920355169678e+10,3.378577303833916473e+10,1.472767075816339144e-05,1.106660974481421533e-05,1.566304317292193673e+02
1.920000000000000000e+02,3.805582858964651489e+10,3.414047632334255981e+10,1.414693009194056827e-05,1.026980004681377068e-05,1.602487681951713796e+02
1.930000000000000000e+02,3.845328839148170471e+10,3.449704333943931580e+10,1.584723990066816413e-05,1.095954940422139146e-05,1.628675283624372696e+02
1.940000000000000000e+02,3.885279788143609619e+10,3.485546319187677002e+10,1.334998228530448472e-05,1.285963581321158955e-05,1.653386467611146600e+02
1.950000000000000000e+02,3.925438727360595703e+10,3.521574062377603912e+10,1.265184254473084025e-05,1.470293538474720663e-05,1.682233267226608007e+02
1.960000000000000000e+02,3.965803890236984253e+10,3.557786643162387085e+10,1.227036863349351137e-05,9.530288875292391992e-06,1.709297624664079081e+02
1.970000000000000000e+02,4.006375290553942871e+10,3.594184123885085297e+10,1.557017656195203159e-05,9.677758760484600487e-06,1.739197130126947570e+02
1.980000000000000000e+02,4.047152877836906433e+10,3.630767470776988983e+10,9.287142088365563097e-06,1.315825007375259759e-05,1.764323628313530889e+02
1.990000000000000000e+02,4.088137008364442444e+10,3.667535382978610229e+10,1.235357913231815985e-05,1.053592137023606767e-05,1.789457322994071262e+02
2.000000000000000000e+02,4.129327983086939240e+10,3.704488384717118835e+10,1.499217991463019928e-05,9.712163514197236225e-06,1.827457017731362612e+02
2.010000000000000000e+02,4.170725959501262665e+10,3.741627147686291504e+10,1.296292491492767596e-05,1.558739801910125067e-05,1.853433545078987947e+02
2.020000000000000000e+02,4.212329658825175476e+10,3.778951356295634460e+10,1.049651779660987216e-05,1.146739245394545748e-05,1.878319955564743964e+02
2.030000000000000000e+02,4.254140633615544128e+10,3.816459369633547974e+10,1.028002804359662292e-05,8.944076197892059099e-06,1.907315228579354880e+02
2.040000000000000000e+02,4.296157147542030334e+10,3.854153990733747101e+10,1.089431564438303468e-05,1.195604714110398703e-05,1.931634089425083971e+02
2.050000000000000000e+02,4.338380313581858063e+10,3.892033774272557068e+10,1.292511018002873158e-05,1.232001637807567107e-05,1.963718600224452473e+02
2.060000000000000000e+02,4.380810021783859253e+10,3.930099235557066345e+10,1.234380224657272151e-05,1.727643524618294180e-05,1.999028722184053493e+02
2.070000000000000000e+02,4.423446746781030273e+10,3.968349502817658234e+10,1.713139569392563288e-05,1.046574777607833795e-05,2.033518032654216370e+02
2.080000000000000000e+02,4.466289051112118530e+10,4.006784200880003357e+10,1.448608916243543376e-05,1.270696624133815789e-05,2.063300164129945529e+02
2.090000000000000000e+02,4.509337652398425293e+10,4.045404795325653076e+10,1.448267178416617895e-05,8.512466935450824224e-06,2.096724346147768472e+02
2.100000000000000000e+02,4.552592882487890625e+10,4.084210656905601501e+10,1.300470645693163618e-05,6.080632627858406636e-06,2.128355779944011772e+02
2.110000000000000000e+02,4.596055218012654877e+10,4.123200605707174683e+10,8.312274858979229464e-06,1.576268146452619590e-05,2.156350746980785402e+02
2.120000000000000000e+02,4.639723722196417999e+10,4.162376611893872833e+10,1.241205812119172691e-05,1.494216875119747101e-05,2.185230913039095242e+02
2.130000000000000000e+02,4.683598519086917877e+10,4.201737995524316406e+10,9.663566846285220890e-06,9.525816830668887292e-06,2.218210587221278161e+02
2.140000000000000000e+02,4.727679641569046021e+10,4.241285556533245850e+10,1.575658311825378632e-05,1.115894474146283954e-05,2.249869119362253684e+02
2.150000000000000000e+02,4.771967689812515259e+10,4.281017941228317261e+10,1.996909578816374875e-05,1.371184726239871310e-05,2.283140335716511231e+02
2.160000000000000000e+02,4.816462709062689209e+10,4.320934386886595917e+10,9.174236077713615600e-06,1.353731279307712754e-05,2.309809177749714877e+02
2.170000000000000000e+02,4.861164081661946106e+10,4.361036752913304138e+10,6.838860344249297896e-06,1.130007727212500868e-05,2.346055038325234818e+02
2.180000000000000000e+02,4.906071610812957764e+10,4.401323987999047089e+10,1.121316814745032531e-05,1.111339880388584334e-05,2.375723914115428954e+02
2.190000000000000000e+02,4.951185373390769958e+10,4.441797444653758240e+10,1.070074901843298676e-05,1.095199551448544639e-05,2.411893550689561891e+02
2.200000000000000000e+02,4.996505041970942688e+10,4.482455747202545929e+10,1.251461878237769554e-05,1.362614876598833291e-05,2.447555889167592227e+02
2.210000000000000000e+02,5.042031232012168884e+10,4.523298525477124786e+10,1.639012088372471254e-05,1.214384524916845010e-05,2.483522907068570760e+02
2.220000000000000000e+02,5.087764678021752167e+10,4.564327735570207214e+10,1.778262738594271752e-05,1.166851430034476778e-05,2.512648903325938647e+02
2.230000000000000000e+02,5.133704099454219818e+10,4.605541163027902222e+10,1.262505586618889453e-05,9.313801706767321775e-06,2.557022705104275246e+02
2.240000000000000000e+02,5.179849788004345703e+10,4.646940248340734863e+10,1.254770332825838608e-05,1.038928850016773708e-05,2.590865134423072504e+02
2.250000000000000000e+02,5.226202755562819672e+10,4.688524052163656616e+10,9.855575457518028770e-06,9.119353705067112514e-06,2.632409214498156871e+02
2.260000000000000000e+02,5.272762568236874390e+10,4.730293647717909241e+10,1.140260176135665660e-05,1.144014498311030081e-05,2.676306583356866327e+02
2.270000000000000000e+02,5.319527675005155945e+10,4.772248102553034973e+10,1.520534358256941942e-05,1.210117526473375449e-05,2.704778219226807323e+02
2.280000000000000000e+02,5.366498729795834351e+10,4.814387496035139465e+10,1.048267837011618298e-05,9.975200606637812939e-06,2.750938722652149977e+02
2.290000000000000000e+02,5.413677197185078430e+10,4.856711682941622162e+10,1.058493871297638833e-05,1.103533469548612089e-05,2.789727496958334996e+02
2.300000000000000000e+02,5.461062416414019775e+10,4.899222649621615601e+10,1.140071489225125134e-05,1.349596373323436183e-05,2.821427012989188938e+02
2.310000000000000000e+02,5.508654064198631287e+10,4.941918320711968231e+10,1.388017649395223430e-05,1.206849367674234230e-05,2.851483486223104364e+02
2.320000000000000000e+02,5.556452529963990021e+10,4.984798745158576965e+10,9.812776742501583271e-06,1.003002703481303826e-05,2.877317481722532193e+02
2.330000000000000000e+02,5.604457013076747131e+10,5.027865224806230164e+10,1.735308693895376564e-05,1.280530442382410428e-05,2.920447665595984290e+02
2.340000000000000000e+02,5.652667951071678925e+10,5.071116769027143860e+10,1.168706161436272595e-05,7.906897716458693992e-06,2.962534000310214424e+02
2.350000000000000000e+02,5.701085556395283508e+10,5.114554230750172424e+10,1.403336081062800389e-05,1.017458378116398166e-05,3.006144975752474693e+02
2.360000000000000000e+02,5.749709974242356873e+10,5.158175758246116638e+10,9.194084025221371803e-06,1.959164030662652323e-05,3.044695002263187575e+02
2.370000000000000000e+02,5.798540554085285950e+10,5.201982827371043396e+10,7.627935917353667605e-06,9.420313980212924321e-06,3.080167717787524566e+02
2.380000000000000000e+02,5.847576663172949982e+10,5.245974530908570862e+10,1.297085038987066952e-05,1.210695421072216504e-05,3.121788600463034982e+02
2.390000000000000000e+02,5.896819265382854462e+10,5.290151156477951050e+10,1.031360705960882029e-05,1.354443513079672812e-05,3.155449577609314815e+02
2.400000000000000000e+02,5.946268896847819519e+10,5.334513077499729919e+10,1.233176742310160279e-05,1.505470122009633371e-05,3.195264562785004046e+02
2.410000000000000000e+02,5.995924422421023560e+10,5.379061218464175415e+10,9.718309095241295381e-06,1.463774581966781341e-05,3.242536495500745559e+02
2.420000000000000000e+02,6.045785923548589325e+10,5.423794930294094849e+10,1.123654953283370617e-05,1.324897469401342676e-05,3.274230591529614003e+02
2.430000000000000000e+02,6.095855924712226868e+10,5.468713073457881165e+10,1.027502905082133822e-05,1.204678520305701994e-05,3.306395530317808493e+02
2.440000000000000000e+02,6.146131862024015808e+10,5.513815970012214661e+10,9.632585184382591592e-06,1.396090264071947473e-05,3.341692441144723489e+02
2.450000000000000000e+02,6.196613626928710175e+10,5.559105140940744019e+10,1.474004384049987237e-05,1.173054261682793253e-05,3.388529461388753248e+02
2.460000000000000000e+02,6.247302739143026733e+10,5.604579344105448914e+10,1.936203270791470032e-05,1.856113940790216077e-05,3.441093858057746502e+02
2.470000000000000000e+02,6.298197119612930298e+10,5.650238787021866608e+10,1.506578006493786148e-05,1.129692150358962976e-05,3.488820009662969142e+02
2.480000000000000000e+02,6.349299312116606140e+10,5.696083258232299805e+10,1.325742230562365620e-05,1.558731208239905186e-05,3.527038696540853380e+02
2.490000000000000000e+02,6.400607947415739441e+10,5.742113792829608154e+10,2.070354207028834992e-05,8.438981947023194152e-06,3.563236386332894199e+02
2.500000000000000000e+02,6.452123568340958405e+10,5.788328000781124878e+10,1.450271672376324261e-05,1.124985857181570736e-05,3.628178873062161074e+02
2.510000000000000000e+02,6.503844211428695679e+10,5.834727827720339966e+10,1.075362991787010003e-05,1.243768660175170737e-05,3.664531913355681922e+02
2.520000000000000000e+02,6.555771523635868073e+10,5.881313497667187500e+10,1.749573205211962801e-05,1.278176610264303292e-05,3.704840520198011973e+02
2.530000000000000000e+02,6.607904839222407532e+10,5.928083801651013947e+10,6.387284052777886245e-06,8.345777459450864910e-06,3.748664900231278239e+02
2.540000000000000000e+02,6.660245127077966309e+10,5.975039762548336792e+10,8.942550263180137904e-06,1.143922017177168016e-05,3.783569589855476352e+02
2.550000000000000000e+02,6.712791792075692749e+10,6.022180872520847321e+10,9.406871178674336420e-06,1.888856795861926230e-05,3.829920449040359927e+02
2.560000000000000000e+02,6.765544632664147949e+10,6.069507443627600098e+10,1.009198148771428549e-05,1.315345109531573797e-05,3.870502779781561458e+02
2.570000000000000000e+02,6.818505685018431091e+10,6.117018616705306244e+10,1.027980189183264059e-05,1.049309535705589269e-05,3.920436590888789965e+02
2.580000000000000000e+02,6.871671847967222595e+10,6.164716255215980530e+10,1.160933220212267969e-05,2.201904516008212909e-05,3.973066459246628597e+02
2.590000000000000000e+02,6.925044500901632690e+10,6.212598164614266968e+10,1.986659342012586649e-05,1.217897958627478516e-05,4.024025122369633323e+02
2.600000000000000000e+02,6.978623415284300232e+10,6.260665129464669800e+10,8.290258274534778593e-06,9.041407433407755434e-06,4.065859182229471571e+02
2.610000000000000000e+02,7.032407948900378418e+10,6.308917445573321533e+10,1.057961198469570263e-05,1.313238277100836626e-05,4.104391000005638261e+02
2.620000000000000000e+02,7.086401019000213623e+10,6.357355641004821777e+10,1.022728593946808928e-05,9.501576289872026848e-06,4.152742928748554050e+02
2.630000000000000000e+02,7.140599096746875000e+10,6.405978612666998291e+10,8.983721158317692357e-06,9.066340059815658492e-06,4.184003627939387115e+02
2.640000000000000000e+02,7.195002854069622803e+10,6.454786916505979919e+10,1.037180565188755565e-05,1.382465810151334296e-05,4.230440884798473462e+02
2.650000000000000000e+02,7.249615165569830322e+10,6.503779320748072815e+10,6.852146195335251377e-06,1.026225666156399541e-05,4.283061981138332044e+02
2.660000000000000000e+02,7.304432133306845093e+10,6.552957891420066833e+10,1.588923089945737388e-05,1.616159657680249495e-05,4.332546865548481492e+02
2.670000000000000000e+02,7.359456977324638367e+10,6.602321747191204834e+10,1.537350573355134031e-05,1.085276506695986853e-05,4.380190004974352860e+02
2.680000000000000000e+02,7.414687099497235107e+10,6.651870616987445068e+10,1.163668846737575535e-05,1.348692211866620028e-05,4.418838159452582204e+02
2.690000000000000000e+02,7.470125381998648071e+10,6.701605055164222717e+10,7.295029510467898604e-06,1.081120270063351541e-05,4.461780034340561656e+02
2.700000000000000000e+02,7.525769474685910034e+10,6.751525486376110840e+10,1.182922942044584147e-05,1.799711003580561908e-05,4.511194995110774357e+02
2.710000000000000000e+02,7.581619022750109863e+10,6.801631402417398071e+10,1.797406974790582979e-05,1.041943833368641492e-05,4.575383318150305740e+02
2.720000000000000000e+02,7.637676074093057251e+10,6.851921692013152313e+10,1.557672754692873696e-05,1.070652219403722683e-05,4.636526297190300738e+02
2.730000000000000000e+02,7.693939510749319458e+10,6.902397618420510864e+10,9.860992177923577628e-06,1.351513180047891893e-05,4.684043694735915437e+02
2.740000000000000000e+02,7.750409658740161133e+10,6.953057280569549561e+10,1.379416164581925841e-05,1.446625941370349722e-05,4.724393906817355742e+02
2.750000000000000000e+02,7.807086019176876831e+10,7.003903290418362427e+10,1.113685460740754252e-05,1.117402660733013420e-05,4.760666629873957731e+02
2.760000000000000000e+02,7.863968763074914551e+10,7.054934999660057068e+10,1.360259974991784304e-05,7.073880313068769965e-06,4.796744925038636893e+02
2.770000000000000000e+02,7.921057123715193176e+10,7.106150836151254272e+10,1.227556082628034062e-05,1.381556013146933992e-05,4.847234079528172401e+02
2.780000000000000000e+02,7.978352576342849731e+10,7.157553146132585144e+10,1.351192144949386886e-05,1.274110275273354631e-05,4.872924243392945982e+02
2.790000000000000000e+02,8.035854286268632507e+10,7.209139714090982056e+10,1.856458368709734685e-05,1.358787596550392607e-05,4.928444816071148580e+02
2.800000000000000000e+02,8.093562848053945923e+10,7.260912218509471130e+10,1.480222285599186449e-05,1.228878855985549023e-05,4.968689570473467256e+02
2.810000000000000000e+02,8.151478042299890137e+10,7.312867634936557007e+10,1.015268262449797732e-05,1.289962359130036873e-05,5.036591187236132328e+02
2.820000000000000000e+02,8.209599807347685242e+10,7.365011335750558472e+10,7.970726458417232152e-06,1.101050714991114177e-05,5.094330559031321854e+02
2.830000000000000000e+02,8.267927101980859375e+10,7.417339114465228271e+10,9.053362581390445030e-06,1.164077344406599934e-05,5.141426876370948094e+02
2.840000000000000000e+02,8.326461746483213806e+10,7.469852618263140869e+10,1.323834438227144972e-05,1.019142379010684607e-05,5.194149316031841863e+02
2.850000000000000000e+02,8.385202400342051697e+10,7.522551261978146362e+10,1.299325599124490083e-05,1.389744119573155245e-05,5.241548610200782150e+02
2.860000000000000000e+02,8.444148888597720337e+10,7.575434836934344482e+10,1.343890807581349378e-05,1.490330741382717150e-05,5.279630577154072171e+02
2.870000000000000000e+02,8.503303468757211304e+10,7.628503853136822510e+10,1.175833413680216211e-05,1.216651636781751478e-05,5.325656330587954699e+02
2.880000000000000000e+02,8.562664857387603760e+10,7.681758688182980347e+10,1.138386653798395542e-05,1.040093734805402903e-05,5.369763835097610354e+02
2.890000000000000000e+02,8.622231474397412109e+10,7.735197703061349487e+10,1.500233972318021358e-05,1.172802114191018319e-05,5.432576446642005976e+02
2.900000000000000000e+02,8.682003244010333252e+10,7.788822580670808411e+10,1.149763592334096529e-05,1.362607572785723420e-05,5.469061860365841312e+02
2.910000000000000000e+02,8.741984694145797729e+10,7.842632458131423950e+10,1.387953843567935053e-05,1.057484088440308057e-05,5.527125861446618273e+02
2.920000000000000000e+02,8.802170750791769409e+10,7.896627510934095764e+10,1.275249043908299740e-05,1.292744340641860390e-05,5.597247981169880404e+02
2.930000000000000000e+02,8.862563775443957520e+10,7.950807159943737793e+10,1.361281712164430502e-05,1.292962886434434466e-05,5.654964636672692677e+02
2.940000000000000000e+02,8.923162380932315063e+10,8.005171499451936340e+10,1.014421600820103464e-05,1.372281553002618892e-05,5.715038840345032440e+02
2.950000000000000000e+02,8.983968130677133179e+10,8.059721977453138733e+10,1.714113928086291594e-05,1.034191905635584163e-05,5.763538472551606446e+02
2.960000000000000000e+02,9.044981004611941528e+10,8.114456471273947144e+10,1.122098756012324117e-05,1.473510455418658438e-05,5.827151637630867071e+02
2.970000000000000000e+02,9.106198735193298340e+10,8.169378252167854309e+10,1.166037438526945635e-05,1.720016779993560618e-05,5.877809778618129712e+02
2.980000000000000000e+02,9.167624106223205566e+10,8.224484586159051514e+10,1.203352861445239341e-05,1.196745035525470513e-05,5.916254533935807558e+02
2.990000000000000000e+02,9.229256200843457031e+10,8.279776155327008057e+10,8.110571791952736476e-06,7.781344962043412750e-06,5.976609560535941910e+02
3.000000000000000000e+02,9.291094089468614197e+10,8.335253636643038940e+10,1.454599911299148118e-05,1.376781936646143123e-05,6.023310113614975307e+02
3.010000000000000000e+02,9.353139158782716370e+10,8.390917780719094849e+10,1.445004907019153961e-05,1.346681445524300358e-05,6.088182574373121270e+02
3.020000000000000000e+02,9.415389051423788452e+10,8.446765233703921509e+10,1.419220523368736053e-05,1.380575245035764453e-05,6.155969182134940638e+02
3.030000000000000000e+02,9.477846446023965454e+10,8.502796559340516663e+10,1.011761448932446683e-05,1.012470402095289046e-05,6.225720908695921025e+02
3.040000000000000000e+02,9.540510332601229858e+10,8.559014892661680603e+10,1.545914610590060079e-05,2.107272477869237548e-05,6.271218938158428955e+02
3.050000000000000000e+02,9.603379357764877319e+10,8.615418578031820679e+10,1.424407231320756750e-05,1.569031261750009065e-05,6.318839700760343021e+02
3.060000000000000000e+02,9.666456448985931396e+10,8.672007793235183716e+10,1.146175584576525353e-05,6.738536382333570884e-06,6.375511577990826027e+02
3.070000000000000000e+02,9.729739037950753784e+10,8.728782218369528198e+10,7.976147031296676460e-06,1.590908580462180311e-05,6.446840454220667880e+02
3.080000000000000000e+02,9.793228476457771301e+10,8.785742044263243103e+10,9.230461105569354174e-06,1.620993145823312886e-05,6.504897853867433923e+02
3.090000000000000000e+02,9.856924196807244873e+10,8.842886727702661133e+10,1.024355122103415283e-05,1.175871684888640800e-05,6.564855111542109398e+02
3.100000000000000000e+02,9.920826512750585938e+10,8.900216185891271973e+10,1.666267658773090687e-05,8.964575280212550012e-06,6.619935511956105074e+02
3.110000000000000000e+02,9.984935737781867981e+10,8.957731092340512085e+10,1.411334064027602864e-05,9.900936820739225652e-06,6.673500892254101018e+02
3.120000000000000000e+02,1.004925064849222412e+11,9.015431501784654236e+10,1.437331163223198871e-05,1.212777532799691471e-05,6.729321136085137596e+02
3.130000000000000000e+02,1.011377164441136169e+11,9.073315690703060913e+10,1.567954126502346668e-05,1.610840486088171986e-05,6.797570824004399128e+02
3.140000000000000000e+02,1.017849955363295593e+11,9.131386986290452576e+10,1.133401249175935988e-05,9.335555526068795018e-06,6.871662747384459635e+02
3.150000000000000000e+02,1.024343323985988007e+11,9.189642939350341797e+10,1.350336924854644849e-05,1.048499690503579274e-05,6.942019945223552213e+02
3.160000000000000000e+02,1.030857430659507294e+11,9.248082675628596497e+10,1.587626403076747295e-05,1.138888002083504603e-05,6.990950748429002033e+02
3.170000000000000000e+02,1.037392219726433105e+11,9.306707249048931885e+10,1.107655452403655261e-05,1.111301521228291733e-05,7.053198728348514805e+02
3.180000000000000000e+02,1.043947702382093964e+11,9.365517589405949402e+10,1.576042397410937212e-05,1.060891782833639496e-05,7.112367134545629597e+02
3.190000000000000000e+02,1.050523773897230072e+11,9.424513999684683228e+10,1.737384173494671558e-05,1.115320529521124371e-05,7.165046519534098479e+02
3.200000000000000000e+02,1.057120447417259827e+11,9.483695027340046692e+10,9.790724892266844392e-06,9.973715955235995523e-06,7.240334210844207519e+02
3.210000000000000000e+02,1.063737834807421875e+11,9.543061782598660278e+10,1.226564780731909110e-05,1.205241975399395926e-05,7.306599103017026664e+02
3.220000000000000000e+02,1.070375851211499939e+11,9.602613538332275391e+10,1.558880590069033900e-05,1.110330308762286222e-05,7.360852286544279650e+02
3.230000000000000000e+02,1.077034641535199585e+11,9.662351022244927979e+10,1.391875609868531427e-05,1.483538620594693214e-05,7.418557574367719099e+02
3.240000000000000000e+02,1.083713960272341309e+11,9.722273833588092041e+10,1.560880916728901724e-05,1.341096511342509956e-05,7.484949776399960228e+02
3.250000000000000000e+02,1.090413923184071655e+11,9.782380946153340149e+10,1.208043369727018757e-05,1.228138903153208616e-05,7.545112375378607794e+02
3.260000000000000000e+02,1.097134557843434906e+11,9.842673227753088379e+10,1.234755195156367336e-05,1.103961404158582127e-05,7.611278253822711122e+02
3.270000000000000000e+02,1.103875760317213440e+11,9.903151681257781982e+10,1.315927993172927302e-05,1.012544094514122861e-05,7.663414639916348960e+02
3.280000000000000000e+02,1.110637597784981079e+11,9.963814602328894043e+10,1.889884874883840382e-05,1.156800968993287881e-05,7.714464240932935581e+02
3.290000000000000000e+02,1.117420110302186432e+11,1.002466353787611847e+11,1.216975855011792618e-05,9.480970346698036622e-06,7.777313874192160483e+02
3.300000000000000000e+02,1.124223317083007202e+11,1.008569835677619476e+11,1.402540314388023290e-05,1.176416315018524728e-05,7.835534928710318354e+02
3.310000000000000000e+02,1.131047172046689606e+11,1.014691860348898163e+11,1.379834950077096778e-05,6.325900801407158269e-06,7.899146478651343841e+02
3.320000000000000000e+02,1.137891798255904541e+11,1.020832378181235657e+11,1.999287288145801256e-05,1.290404162956892975e-05,7.972845973302255516e+02
3.330000000000000000e+02,1.144757008115996094e+11,1.026991369497261963e+11,9.573739851220786079e-06,7.027198534181877676e-06,8.044015394873974856e+02
3.340000000000000000e+02,1.151642735639706116e+11,1.033168701411253967e+11,1.553601752379840661e-05,9.959467377584907410e-06,8.103597491521314851e+02
3.350000000000000000e+02,1.158549132613320923e+11,1.039364724668260956e+11,1.020993835543215766e-05,1.347305847831936632e-05,8.174080037429873755e+02
3.360000000000000000e+02,1.165476215555738373e+11,1.045579167091828766e+11,1.370096574582202464e-05,1.156681511282897645e-05,8.225697972347190898e+02
3.370000000000000000e+02,1.172423896468043365e+11,1.051812136195059204e+11,1.502179056733776719e-05,1.108802651828000307e-05,8.284388200254209096e+02
3.380000000000000000e+02,1.179392287515708160e+11,1.058063664337601471e+11,1.432376063503770780e-05,9.459717643989229430e-06,8.331720502707913738e+02
3.390000000000000000e+02,1.186381292720610352e+11,1.064333793290624390e+11,1.309090805678980729e-05,1.664655028599248965e-05,8.395576700514309323e+02
3.400000000000000000e+02,1.193391012810078125e+11,1.070622439382813110e+11,7.291418383958969684e-06,1.072460065465463686e-05,8.470806571440845119e+02
3.410000000000000000e+02,1.200421532296718445e+11,1.076929691211624146e+11,1.724143422210389076e-05,1.792810077660966783e-05,8.549095200117170634e+02
3.420000000000000000e+02,1.207472533263724976e+11,1.083255236474244690e+11,9.019668475884756731e-06,1.644763645147762077e-05,8.601937921389585426e+02
3.430000000000000000e+02,1.214544150972490234e+11,1.089599477195471191e+11,1.125743670704615340e-05,8.479190658383650714e-06,8.690010936078517716e+02
3.440000000000000000e+02,1.221636515183987274e+11,1.095962233588021240e+11,1.630102079830386685e-05,1.320271164906294814e-05,8.754727781901472099e+02
3.450000000000000000e+02,1.228749355027366638e+11,1.102343466021697845e+11,1.165910131961656049e-05,1.460776426998044997e-05,8.808383284237880844e+02
3.460000000000000000e+02,1.235882890631661530e+11,1.108743097478299408e+11,1.087343095995674247e-05,1.182980871761163399e-05,8.866088176682568474e+02
3.470000000000000000e+02,1.243036988278048401e+11,1.115161594057071533e+11,8.307661257367371377e-06,1.265660978733151865e-05,8.945614574461430948e+02
3.480000000000000000e+02,1.250211811211841431e+11,1.121598359383800659e+11,8.702185009701324248e-06,1.222022580604775754e-05,9.024274255406571683e+02
3.490000000000000000e+02,1.257407353902387390e+11,1.128053666542140808e+11,1.149443599302024666e-05,9.523273035827450883e-06,9.114334045646332925e+02
3.500000000000000000e+02,1.264623604493243256e+11,1.134527491972755127e+11,1.287638169844562697e-05,9.305965374406532931e-06,9.191892700052686678e+02
3.510000000000000000e+02,1.271860535351605530e+11,1.141019886073845215e+11,1.571982362691404234e-05,1.581457120014562179e-05,9.262312920791017632e+02
3.520000000000000000e+02,1.279117959103855286e+11,1.147530801661685181e+11,7.848494768647462649e-06,1.182917434561225889e-05,9.320450722114030668e+02
3.530000000000000000e+02,1.286396087954036407e+11,1.154060245931091309e+11,9.542858563138523209e-06,9.304284549149777206e-06,9.397840542943720266e+02
3.540000000000000000e+02,1.293694799375491028e+11,1.160608246557727356e+11,1.041555851244435615e-05,1.136981947813531235e-05,9.473870411662182960e+02
3.550000000000000000e+02,1.301014263058578796e+11,1.167174690237170105e+11,1.352233692042403845e-05,1.268727207914821520e-05,9.541883146669865710e+02
3.560000000000000000e+02,1.308354385095382385e+11,1.173759653970633087e+11,1.292039149369816897e-05,9.912656292132560054e-06,9.608375867382569595e+02
3.570000000000000000e+02,1.315715088682271423e+11,1.180363177695960541e+11,1.046796826742468767e-05,9.085291305610532220e-06,9.685206861613643241e+02
3.580000000000000000e+02,1.323096467207849731e+11,1.186985156847305908e+11,1.373739891785685785e-05,1.224423386536610536e-05,9.757496586809986638e+02
3.590000000000000000e+02,1.330498284716146851e+11,1.193625727346100464e+11,9.731705439941507052e-06,1.337667938150488567e-05,9.840416532372729534e+02
3.600000000000000000e+02,1.337921077927350464e+11,1.200284705272840271e+11,6.078877591852993589e-06,8.724343248056598554e-06,9.910367424485002630e+02
3.610000000000000000e+02,1.345364355609302979e+11,1.206962411586692200e+11,1.186328162872118952e-05,1.097210909917212263e-05,9.992872963265065209e+02
3.620000000000000000e+02,1.352828201694295044e+11,1.213658509030461731e+11,1.091247746010104436e-05,1.354746904513870476e-05,1.006991712281783180e+03
3.630000000000000000e+02,1.360312616565061340e+11,1.220373177225216370e+11,1.581513070125772913e-05,1.261524461848573253e-05,1.015189310921820152e+03
3.640000000000000000e+02,1.367817875305906525e+11,1.227106233689855347e+11,9.855597122410131306e-06,8.952956287555657866e-06,1.021135250589675593e+03
3.650000000000000000e+02,1.375343687680419617e+11,1.233857934390226593e+11,8.215831042268639806e-06,1.056682977784717536e-05,1.029078210775387788e+03
3.660000000000000000e+02,1.382890264730230103e+11,1.240628162936976929e+11,6.986599082381417247e-06,7.788235820815891941e-06,1.036868074905930825e+03
3.670000000000000000e+02,1.390457506650611572e+11,1.247416958010886230e+11,1.834962835789433200e-05,6.862689181263981197e-06,1.043596756041421713e+03
3.680000000000000000e+02,1.398045340301710205e+11,1.254224264340400085e+11,1.195176191060021154e-05,1.280092671041010988e-05,1.050009303012593591e+03
3.690000000000000000e+02,1.405653694573043213e+11,1.261049987254387512e+11,1.152398840431612115e-05,1.152863115116975479e-05,1.057541684729923190e+03
3.700000000000000000e+02,1.413282739102949219e+11,1.267894429013676147e+11,1.298605078337011776e-05,7.879107778996363720e-06,1.063997335881813569e+03
3.710000000000000000e+02,1.420932507390036621e+11,1.274757320513661804e+11,1.106967777941836317e-05,8.795237277592349301e-06,1.072389939396548016e+03
3.720000000000000000e+02,1.428603000618117065e+11,1.281638726280789948e+11,1.383365867979602370e-05,1.085631838537715055e-05,1.079085490035247631e+03
3.730000000000000000e+02,1.436294022853740845e+11,1.288538451220116577e+11,1.354573964040817202e-05,1.269453132224374059e-05,1.086513679519334346e+03
3.740000000000000000e+02,1.444005766224303284e+11,1.295456810483377075e+11,1.117664160421583119e-05,1.013596502530411669e-05,1.092508580145695305e+03
3.750000000000000000e+02,1.451738366491881409e+11,1.302393688929643860e+11,1.536572557114812554e-05,9.212678710457389286e-06,1.100517263519529479e+03
3.760000000000000000e+02,1.459491502222667847e+11,1.309349127500535889e+11,1.274782438964727760e-05,9.553633739334266295e-06,1.107700378859871080e+03
3.770000000000000000e+02,1.467265118022524414e+11,1.316323345352542419e+11,1.027968408995327820e-05,8.698874482848673040e-06,1.116508627595919734e+03
3.780000000000000000e+02,1.475059422472549438e+11,1.323315845279503632e+11,1.346986665839988717e-05,9.770740260983679093e-06,1.124130425785248462e+03
3.790000000000000000e+02,1.482874417725323486e+11,1.330326821830382233e+11,1.070801299785095750e-05,1.347418101882436048e-05,1.130451077805724253e+03
3.800000000000000000e+02,1.490710020565197449e+11,1.337356441358832550e+11,1.080102340100808078e-05,1.184929592967787215e-05,1.137580662370605751e+03
3.810000000000000000e+02,1.498566202776843872e+11,1.344404431212666931e+11,1.485398800715742595e-05,1.616293264672385988e-05,1.144658058221704550e+03
3.820000000000000000e+02,1.506442884599072571e+11,1.351470967355127716e+11,8.668663115440899958e-06,1.160890422324811766e-05,1.152392294774804213e+03
3.830000000000000000e+02,1.514340361047133789e+11,1.358555909421412354e+11,8.430089905142601481e-06,1.006962099914243680e-05,1.159339835218603184e+03
3.840000000000000000e+02,1.522258476722973633e+11,1.365659684917015991e+11,9.089482473245702465e-06,1.336102882187883978e-05,1.167456367730875854e+03
3.850000000000000000e+02,1.530197326416900940e+11,1.372781874741695862e+11,1.318786109527625428e-05,1.587839014827174822e-05,1.174563391036752364e+03
3.860000000000000000e+02,1.538156665408268433e+11,1.379922634040420532e+11,9.242222467786831430e-06,1.011700547748350942e-05,1.182345938398059388e+03
3.870000000000000000e+02,1.546136747650587158e+11,1.387081683593988037e+11,1.131243119412150833e-05,1.172572108443237227e-05,1.190415752372884754e+03
3.880000000000000000e+02,1.554137535486717529e+11,1.394259422318537598e+11,1.227842956008640130e-05,1.135166899146611286e-05,1.197151603353495375e+03
3.890000000000000000e+02,1.562158932867618408e+11,1.401455779394011536e+11,1.476736796601763047e-05,9.203968381998883785e-06,1.204956875826368560e+03
3.900000000000000000e+02,1.570201159236110840e+11,1.408670494660086670e+11,1.087404389221724443e-05,1.182309252112379028e-05,1.214460250598927587e+03
3.910000000000000000e+02,1.578263825258598633e+11,1.415903802601694031e+11,1.556923685386291112e-05,9.805582484201380566e-06,1.223826585203440573e+03
3.920000000000000000e+02,1.586347221374116821e+11,1.423155717964895630e+11,1.261377886585535180e-05,1.322376365986421831e-05,1.233186296942844820e+03
3.930000000000000000e+02,1.594451396917415771e+11,1.430426100533604736e+11,6.374895075378361753e-06,8.094513699097305448e-06,1.240198764388885138e+03
3.940000000000000000e+02,1.602575953725377502e+11,1.437714966299204407e+11,1.155676359199109271e-05,1.011018265872909438e-05,1.247763729715463114e+03
3.950000000000000000e+02,1.610721072499502258e+11,1.445022277910625000e+11,1.149250822063407895e-05,1.456160195656419631e-05,1.254371347808394148e+03
3.960000000000000000e+02,1.618887143238989868e+11,1.452348376177348328e+11,8.253460385465594129e-06,9.403831139898066738e-06,1.262937526601056106e+03
3.970000000000000000e+02,1.627073625325759583e+11,1.459692772818618774e+11,1.589924369016504357e-05,7.879242195363289625e-06,1.271287330260313411e+03
3.980000000000000000e+02,1.635281074505510254e+11,1.467055688538803711e+11,8.660456245479508652e-06,8.649765684487498163e-06,1.282538674673295645e+03
3.990000000000000000e+02,1.643508723841113586e+11,1.474437079976425781e+11,1.077491642476058331e-05,1.319908121322210803e-05,1.291756591055807576e+03
4.000000000000000000e+02,1.651757225749989929e+11,1.481837135727879639e+11,1.104590313005804347e-05,8.913606945215590827e-06,1.301721864716391792e+03
4.010000000000000000e+02,1.660026399436281128e+11,1.489255718696469727e+11,9.478956717323683279e-06,1.208344292558116706e-05,1.309834302640091437e+03
4.020000000000000000e+02,1.668316281590273438e+11,1.496692957985333252e+11,2.054740277868116749e-05,1.165167969885416710e-05,1.319024907905206874e+03
4.030000000000000000e+02,1.676626697434135132e+11,1.504148503562220459e+11,1.397289153626246616e-05,1.409121824846870652e-05,1.328330434716211130e+03
4.040000000000000000e+02,1.684957743881015930e+11,1.511622776507635193e+11,1.094760846676035015e-05,9.159343912878981087e-06,1.335917122876505118e+03
4.050000000000000000e+02,1.693309266990201416e+11,1.519115361173546143e+11,1.029796709461905380e-05,1.340823829953929902e-05,1.345742006360691221e+03
4.060000000000000000e+02,1.701681694751864624e+11,1.526626500368825073e+11,1.539038655795632593e-05,1.140077970407382679e-05,1.355024319698681893e+03
4.070000000000000000e+02,1.710074619959390869e+11,1.534156303296353760e+11,1.025775643814785809e-05,7.639693406003011944e-06,1.362769326060121557e+03
4.080000000000000000e+02,1.718488360100951538e+11,1.541704535613119202e+11,9.640088219242670675e-06,8.450840275786575262e-06,1.372101610339252147e+03
4.090000000000000000e+02,1.726922697587515869e+11,1.549271292182015991e+11,1.290366703143863703e-05,1.081652932577448212e-05,1.380279127347476560e+03
4.100000000000000000e+02,1.735377773678551636e+11,1.556856690504429932e+11,1.665244587900627238e-05,1.278287083195106533e-05,1.388372862440989138e+03
4.110000000000000000e+02,1.743853334913706360e+11,1.564460515188620605e+11,8.956415507133108633e-06,9.222418945187271788e-06,1.397491192617535944e+03
4.120000000000000000e+02,1.752349662009002991e+11,1.572082733742936096e+11,9.264714438184107337e-06,1.658709771290567403e-05,1.406839589733115872e+03
4.130000000000000000e+02,1.760866575670685425e+11,1.579723663776762695e+11,1.521214158617389955e-05,9.047698648845248215e-06,1.415740114522756357e+03
4.140000000000000000e+02,1.769404123454375000e+11,1.587383069850367737e+11,1.058446649271349571e-05,7.249379606277805976e-06,1.424587216177193568e+03
4.150000000000000000e+02,1.777962462900567017e+11,1.595061109858612366e+11,1.478894694484367278e-05,1.159083000845662070e-05,1.434037498964014958e+03
4.160000000000000000e+02,1.786541545492442932e+11,1.602757590795439453e+11,6.404744753218949427e-06,1.040207654778857460e-05,1.443942038932613286e+03
4.170000000000000000e+02,1.795141077360725098e+11,1.610472553420842590e+11,1.391959990781899137e-05,1.290195690772932835e-05,1.451779486637411082e+03
4.180000000000000000e+02,1.803761169921426392e+11,1.618206025399807739e+11,1.007507267758445124e-05,1.098982427494288316e-05,1.460992522857997528e+03
4.190000000000000000e+02,1.812401969865723877e+11,1.625958000425127563e+11,8.747144553344909923e-06,7.037549959565403412e-06,1.469709824095030854e+03
4.200000000000000000e+02,1.821063484225408630e+11,1.633728523325189819e+11,1.357480990427095691e-05,1.542062626813667237e-05,1.477338029908176168e+03
4.210000000000000000e+02,1.829745628936272888e+11,1.641517554030498657e+11,8.887116455635890588e-06,1.308974086478009724e-05,1.485776312853040963e+03
4.220000000000000000e+02,1.838448382569788513e+11,1.649325281452110291e+11,1.208588958667711211e-05,9.885458289171644708e-06,1.497026650642058030e+03
4.230000000000000000e+02,1.847171901660677490e+11,1.657151347772205200e+11,1.058919984509021361e-05,1.464626543656866176e-05,1.505984753645471301e+03
4.240000000000000000e+02,1.855915955370907593e+11,1.664995897154816895e+11,2.180020659181547416e-05,1.512244058965439564e-05,1.512481641182643671e+03
4.250000000000000000e+02,1.864680684333293762e+11,1.672858878405726929e+11,1.192375306913184829e-05,1.018655024720427349e-05,1.519784531731805600e+03
4.260000000000000000e+02,1.873466050087799072e+11,1.680740484888907471e+11,7.817547802768665122e-06,1.327235141490579196e-05,1.530386133142244944e+03
4.270000000000000000e+02,1.882272038936082153e+11,1.688640686469400024e+11,8.706421999682412149e-06,1.324020259740876782e-05,1.539835518507591132e+03
4.280000000000000000e+02,1.891098802667686157e+11,1.696559370999407349e+11,1.167522290701494825e-05,1.058710296242271198e-05,1.550519381418315788e+03
4.290000000000000000e+02,1.899946340747181396e+11,1.704496566810565186e+11,9.964733282741278231e-06,8.595431986502255484e-06,1.560011883398267400e+03
4.300000000000000000e+02,1.908814170937333679e+11,1.712452210208994446e+11,1.261294674204105348e-05,9.975140832896300935e-06,1.571407421456438897e+03
4.310000000000000000e+02,1.917702826570225830e+11,1.720426478377203979e+11,1.324838829774854787e-05,1.106390628591302772e-05,1.581928014056474240e+03
4.320000000000000000e+02,1.926612158079679565e+11,1.728419268116963501e+11,1.153763895145321072e-05,9.704247892927675423e-06,1.591393697261455372e+03
4.330000000000000000e+02,1.935542239262553711e+11,1.736430609674029236e+11,9.335136849197844811e-06,9.678227137821515669e-06,1.604124153168181465e+03
4.340000000000000000e+02,1.944492852880076904e+11,1.744460576820218506e+11,1.296646406434565080e-05,8.752997371352932987e-06,1.610601488190431155e+03
4.350000000000000000e+02,1.953463842544974060e+11,1.752508940130217896e+11,2.091580348151378388e-05,1.056933063492415670e-05,1.617441787465724019e+03
4.360000000000000000e+02,1.962455679697527466e+11,1.760575756987684937e+11,1.093210253966248047e-05,1.605171517105041801e-05,1.623767783107859941e+03
4.370000000000000000e+02,1.971468201202849121e+11,1.768661189297033691e+11,2.371756383945378133e-05,1.436597240178638657e-05,1.631663188879439076e+03
4.380000000000000000e+02,1.980501407281573792e+11,1.776765162142324219e+11,2.014151469553748797e-05,8.836322675898067303e-06,1.641201328757377269e+03
4.390000000000000000e+02,1.989554955140520020e+11,1.784887350842099609e+11,1.546872508750851694e-05,1.281356910054487486e-05,1.650673896783481268e+03
4.400000000000000000e+02,1.998629350968847046e+11,1.793028216112113647e+11,1.022863734123635737e-05,1.101516112278488890e-05,1.662076723145353753e+03
4.410000000000000000e+02,2.007724579373665771e+11,1.801187718416125488e+11,1.697374995179856683e-05,1.025512678021200941e-05,1.673953580346465969e+03
4.420000000000000000e+02,2.016840405849626465e+11,1.809365771842682190e+11,1.616471301024713370e-05,1.064326912136870362e-05,1.682911890914436526e+03
4.430000000000000000e+02,2.025976799519437561e+11,1.817562189639297485e+11,1.546472133362453150e-05,1.682700981697760056e-05,1.691777896472817247e+03
4.440000000000000000e+02,2.035133943676333923e+11,1.825777224098791504e+11,1.652307401722730162e-05,1.377570021343643702e-05,1.699933172957398028e+03
4.450000000000000000e+02,2.044311656198888245e+11,1.834010933966902466e+11,1.327476616985734381e-05,1.214897464640873892e-05,1.709165049608887784e+03
4.460000000000000000e+02,2.053510107271918640e+11,1.842262992841936035e+11,1.107134771272111351e-05,9.971115138340813644e-06,1.716861463389864184e+03
4.470000000000000000e+02,2.062728949554938965e+11,1.850533774349706726e+11,1.170333194266959254e-05,1.163483107124996252e-05,1.725895282527173094e+03
4.480000000000000000e+02,2.071968470981515198e+11,1.858822780446804810e+11,1.316369640758097148e-05,1.203531046978234542e-05,1.735526946848025545e+03
4.490000000000000000e+02,2.081228695677048950e+11,1.867130311864757385e+11,1.117723176313756284e-05,1.072260414769488079e-05,1.743242985870751681e+03
4.500000000000000000e+02,2.090509705929949341e+11,1.875456441223173523e+11,1.157605403012684775e-05,2.226767764590409371e-05,1.752730590107431453e+03
4.510000000000000000e+02,2.099811412130383301e+11,1.883801172637123718e+11,9.699523669359777500e-06,1.526343418190023726e-05,1.762955891307895627e+03
4.520000000000000000e+02,2.109133601875678406e+11,1.892164498762622681e+11,1.014656487396958795e-05,1.099253228464824872e-05,1.772965467024908321e+03
4.530000000000000000e+02,2.118476518441903687e+11,1.900546428275889282e+11,1.235458255077759304e-05,1.019478896835401827e-05,1.784477503036204325e+03
4.540000000000000000e+02,2.127839846273405151e+11,1.908946715925125122e+11,7.669074175042922548e-06,8.168192416002639789e-06,1.794906902654653322e+03
4.550000000000000000e+02,2.137224013453407593e+11,1.917365735259672241e+11,1.084000709472565660e-05,1.121889036215240054e-05,1.803279423884005155e+03
4.560000000000000000e+02,2.146628735001398315e+11,1.925803085148179932e+11,2.065787889027337343e-05,8.754177067471502482e-06,1.812268823236968501e+03
4.570000000000000000e+02,2.156054163817221985e+11,1.934259040087070923e+11,9.518467698144128519e-06,1.173920111541271183e-05,1.826042912841526231e+03
4.580000000000000000e+02,2.165500215577670898e+11,1.942733446649579773e+11,5.638098537708025049e-06,8.048888459510905591e-06,1.838376950785764620e+03
4.590000000000000000e+02,2.174967074388685303e+11,1.951226311436848145e+11,1.279199558101851153e-05,8.967145239457963157e-06,1.846238674860247556e+03
4.600000000000000000e+02,2.184454415115321655e+11,1.959737364382641296e+11,1.428479737530796712e-05,9.660494714847089881e-06,1.856881225542204902e+03
4.610000000000000000e+02,2.193962433382072144e+11,1.968267229734539185e+11,1.321676608712074596e-05,9.781555474819292328e-06,1.868893231829893466e+03
4.620000000000000000e+02,2.203491074343851013e+11,1.976815785607555237e+11,1.242789600586213794e-05,1.158593391925588634e-05,1.880614399414466334e+03
4.630000000000000000e+02,2.213040446679564819e+11,1.985382814304199829e+11,9.076949888719987314e-06,8.928432562727017796e-06,1.890203611286554860e+03
4.640000000000000000e+02,2.222610309429517822e+11,1.993968260488148804e+11,8.753045511733503758e-06,1.198155601422890015e-05,1.900425960286714599e+03
4.650000000000000000e+02,2.232200871536871338e+11,2.002572271146875000e+11,1.370366382635879177e-05,7.501311211410843782e-06,1.910102531687910414e+03
4.660000000000000000e+02,2.241811984273046875e+11,2.011194751097723999e+11,1.718534785455361202e-05,9.855876421216436256e-06,1.918984954226126774e+03
4.670000000000000000e+02,2.251443509299462585e+11,2.019835723635228882e+11,8.133894084827453241e-06,1.378077404357025415e-05,1.930291505672405719e+03
4.680000000000000000e+02,2.261096226209305115e+11,2.028495280307078857e+11,1.244205316164315178e-05,1.035085685152647983e-05,1.939995577568195131e+03
4.690000000000000000e+02,2.270769502941547852e+11,2.037173601265836792e+11,1.195884573024219577e-05,1.127424528646336910e-05,1.950566310878454260e+03
4.700000000000000000e+02,2.280463589510215759e+11,2.045870403169830627e+11,1.230979501554152478e-05,1.607554956817303093e-05,1.958857400041597202e+03
4.710000000000000000e+02,2.290178014094763184e+11,2.054585654951127014e+11,1.099230466561351705e-05,1.638072946585911183e-05,1.971697546072247405e+03
4.720000000000000000e+02,2.299912974556244507e+11,2.063319525820842896e+11,1.524512053585613813e-05,1.420644295202500018e-05,1.983240339049222712e+03
4.730000000000000000e+02,2.309668957108554993e+11,2.072071968600667114e+11,1.080413097298560388e-05,1.275317271487441673e-05,1.993040274188794683e+03
4.740000000000000000e+02,2.319445376627030029e+11,2.080842962394163513e+11,7.718273925760854581e-06,9.719706824284912727e-06,2.001224467702903894e+03
4.750000000000000000e+02,2.329242367410270996e+11,2.089632444050968018e+11,7.913532610537288292e-06,7.529791410165742604e-06,2.009675860791183595e+03
4.760000000000000000e+02,2.339060227590765686e+11,2.098440326805033264e+11,8.671582393593446625e-06,8.953501483999204424e-06,2.016490634729025714e+03
4.770000000000000000e+02,2.348898478308843079e+11,2.107266758975870361e+11,7.705450834949445493e-06,1.329971247121530808e-05,2.029923951008476251e+03
4.780000000000000000e+02,2.358757404209244690e+11,2.116111676558977661e+11,1.600845854787813494e-05,1.316555278152442554e-05,2.040386555286373778e+03
4.790000000000000000e+02,2.368637107821259155e+11,2.124974821841090698e+11,1.042457790856321509e-05,1.020880959401448962e-05,2.052248513263225959e+03
4.800000000000000000e+02,2.378537528141815796e+11,2.133856740667368164e+11,8.547811901404855917e-06,9.164798435712384617e-06,2.061595783520217083e+03
4.810000000000000000e+02,2.388458442322913208e+11,2.142757260125335693e+11,1.035360347079183896e-05,1.729649169290858879e-05,2.074446624213031100e+03
4.820000000000000000e+02,2.398400127564871826e+11,2.151675932568562317e+11,1.081177550410483690e-05,1.042279030838422216e-05,2.079253506373928758e+03
4.830000000000000000e+02,2.408362490716706238e+11,2.160613503256609497e+11,6.521701443107374985e-06,1.289475917376492475e-05,2.091865128467259638e+03
4.840000000000000000e+02,2.418345286017084656e+11,2.169569504357515564e+11,9.068995316274808260e-06,1.433667126982118845e-05,2.104451784449380284e+03
4.850000000000000000e+02,2.428348897005990601e+11,2.178543968353233643e+11,1.056514857822321574e-05,1.273150554248481114e-05,2.117831667696216755e+03
4.860000000000000000e+02,2.438373187681386414e+11,2.187536936898478699e+11,1.028994005591865601e-05,1.176902707922256042e-05,2.125593841412992333e+03
4.870000000000000000e+02,2.448417982294663696e+11,2.196548607981646729e+11,9.547168323353893982e-06,1.280101708756031798e-05,2.136725767079931757e+03
4.880000000000000000e+02,2.458483540434940491e+11,2.205578650712772827e+11,8.957810643805963480e-06,1.418325742896797692e-05,2.146822546416852219e+03
4.890000000000000000e+02,2.468569885829599609e+11,2.214627430363509521e+11,8.721347784179656060e-06,1.162746407112891234e-05,2.155883423582186879e+03
4.900000000000000000e+02,2.478676785462357788e+11,2.223694466106691589e+11,1.193891143447256553e-05,1.094802500167801895e-05,2.169919800825544826e+03
4.910000000000000000e+02,2.488804027867656250e+11,2.232780100939540710e+11,8.412954156655771953e-06,1.339001720901400461e-05,2.178458039685095173e+03
4.920000000000000000e+02,2.498951987663645325e+11,2.241884299968742981e+11,1.192614732226093821e-05,1.547592525741325886e-05,2.186466597697555699e+03
4.930000000000000000e+02,2.509120728997095642e+11,2.251007012279357910e+11,1.317209386431095197e-05,1.011805220352268719e-05,2.198515791258710124e+03
4.940000000000000000e+02,2.519310236940079651e+11,2.260148421236871338e+11,1.036547505994800389e-05,8.614679225749100056e-06,2.211586781633208375e+03
4.950000000000000000e+02,2.529520265404686279e+11,2.269308170525502319e+11,1.267502068824644113e-05,1.003138444999329693e-05,2.222978325859266988e+03
4.960000000000000000e+02,2.539750930275128174e+11,2.278486384298827209e+11,8.842706073486361618e-06,1.634462254207491583e-05,2.233126583287005360e+03
4.970000000000000000e+02,2.550002268967051392e+11,2.287683122738584595e+11,1.493814690523009858e-05,1.087916232633823199e-05,2.243845638974250051e+03
4.980000000000000000e+02,2.560274222142243042e+11,2.296898523586715393e+11,1.403650407083567586e-05,1.439066721353743361e-05,2.254419981895455749e+03
4.990000000000000000e+02,2.570566680154055176e+11,2.306132460016605225e+11,7.982429298225568459e-06,7.729547042090167963e-06,2.264544142215175270e+03
5.000000000000000000e+02,2.580879965207260132e+11,2.315384793801497192e+11,1.135303749977278898e-05,1.417474962850384657e-05,2.278287505362723095e+03
5.010000000000000000e+02,2.591213841091187744e+11,2.324655914608000488e+11,1.204906653196058386e-05,1.491417194232624865e-05,2.289221494567264017e+03
5.020000000000000000e+02,2.601568187761232300e+11,2.333945249433079224e+11,1.527979514048816156e-05,1.602991287741328819e-05,2.301925617794358004e+03
5.030000000000000000e+02,2.611943599115773926e+11,2.343252957880244446e+11,1.189454638927944785e-05,1.033987413356918239e-05,2.313697607044860888e+03
5.040000000000000000e+02,2.622339261603280334e+11,2.352579558821488647e+11,1.591236396214501525e-05,1.144757332194323851e-05,2.323918231730956450e+03
5.050000000000000000e+02,2.632755648385143433e+11,2.361924640211556396e+11,1.033878398448706548e-05,1.295872647733009586e-05,2.335824917678265592e+03
5.060000000000000000e+02,2.643192794662774658e+11,2.371288164222924194e+11,1.154577636686138220e-05,8.559486861958731652e-06,2.345216979258631000e+03
5.070000000000000000e+02,2.653650811037163696e+11,2.380670294614317017e+11,9.665728689878250179e-06,1.227582584928388343e-05,2.357906077552050192e+03
5.080000000000000000e+02,2.664129359224746094e+11,2.390070835642967529e+11,1.732070586657474820e-05,1.324214080411501016e-05,2.370329631201817847e+03
5.090000000000000000e+02,2.674628390659040222e+11,2.399489786520895386e+11,1.327790421956631661e-05,1.105069399620628445e-05,2.384364384049945784e+03
5.100000000000000000e+02,2.685148046745848389e+11,2.408927280038649292e+11,1.340286581408278721e-05,8.542048538728863605e-06,2.394013298438700986e+03
5.110000000000000000e+02,2.695688489366537170e+11,2.418383419653881531e+11,1.397798081970158535e-05,1.801743856222337570e-05,2.405200419652846904e+03
5.120000000000000000e+02,2.706249279030656128e+11,2.427858169438588867e+11,1.311775337409226694e-05,7.568781684397229981e-06,2.417191773152355381e+03
5.130000000000000000e+02,2.716831033816336060e+11,2.437351542203672180e+11,1.155752322301584201e-05,1.049133032160476375e-05,2.428916161721439494e+03
5.140000000000000000e+02,2.727433299120382690e+11,2.446863436110065918e+11,1.516651836175331169e-05,1.040519950956664275e-05,2.440032960268725674e+03
5.150000000000000000e+02,2.738056287431748657e+11,2.456393912459349976e+11,1.407324842994661651e-05,1.772954881618105105e-05,2.451991723870067290e+03
5.160000000000000000e+02,2.748699923129377441e+11,2.465942532816327515e+11,1.334054351032065711e-05,1.216937829340292154e-05,2.463458478158601793e+03
5.170000000000000000e+02,2.759364285690111694e+11,2.475509771430637207e+11,1.376355632098924531e-05,1.571205833650335393e-05,2.473437155411923413e+03
5.180000000000000000e+02,2.770049074922761230e+11,2.485095153105761719e+11,1.220464230766715730e-05,1.239208781278478000e-05,2.485081949967362561e+03
5.190000000000000000e+02,2.780754501174632568e+11,2.494699647490494385e+11,2.020704304084297576e-05,8.305028003974257444e-06,2.494423981793426719e+03
5.200000000000000000e+02,2.791480843407160645e+11,2.504322574727084961e+11,1.488771076818551364e-05,1.738286932650989769e-05,2.504367416302332458e+03
5.210000000000000000e+02,2.802227586651710205e+11,2.513963915918049622e+11,9.666064349600489436e-06,1.266176899683557622e-05,2.515148629214118046e+03
5.220000000000000000e+02,2.812994867069496460e+11,2.523624188417450867e+11,1.174032412631920153e-05,1.215948750610262863e-05,2.523905513961092765e+03
5.230000000000000000e+02,2.823783243486848145e+11,2.533302547557142944e+11,1.189166216508663609e-05,1.640781136347246871e-05,2.532505434956609861e+03
5.240000000000000000e+02,2.834592149732385254e+11,2.542999577877576294e+11,1.361595574067564485e-05,1.721034791091202720e-05,2.547031208546069138e+03
5.250000000000000000e+02,2.845421702132457275e+11,2.552714938506992798e+11,9.452388471609118881e-06,1.027284095933556074e-05,2.557108518737211853e+03
5.260000000000000000e+02,2.856271804787381592e+11,2.562448952009827881e+11,8.619229826312135856e-06,9.538124504770983947e-06,2.569216104811293917e+03
5.270000000000000000e+02,2.867142640819559937e+11,2.572201440549297791e+11,1.341541117305666830e-05,1.337713935367634832e-05,2.578476550910942024e+03
5.280000000000000000e+02,2.878033857758499756e+11,2.581972468081273193e+11,1.148323706845477687e-05,1.052506618615112188e-05,2.590825394314940240e+03
5.290000000000000000e+02,2.888945857523402100e+11,2.591762129173367310e+11,1.451550934350454014e-05,1.372764550977567666e-05,2.605397552542197900e+03
5.300000000000000000e+02,2.899878570910192871e+11,2.601570121982256775e+11,1.343480933724272575e-05,9.670796654592805908e-06,2.615777309421693644e+03
5.310000000000000000e+02,2.910831958418564453e+11,2.611396604761659546e+11,1.650799782593193044e-05,1.568282325792313969e-05,2.628468359593954574e+03
5.320000000000000000e+02,2.921805990137222900e+11,2.621241721241259155e+11,1.976014283322502507e-05,1.238496282263135129e-05,2.639022948596365950e+03
5.330000000000000000e+02,2.932800639207493896e+11,2.631105494204523926e+11,1.165456318730218044e-05,1.450401039593263164e-05,2.653797022558205754e+03
5.340000000000000000e+02,2.943815937386685791e+11,2.640987654652955933e+11,8.979460523916849013e-06,1.035808791804981865e-05,2.666464757508064395e+03
5.350000000000000000e+02,2.954851976995972900e+11,2.650888444974692688e+11,1.492028492189323430e-05,1.116227549047277279e-05,2.677658579854199161e+03
5.360000000000000000e+02,2.965908544911752930e+11,2.660807837229983826e+11,1.066332259669344751e-05,1.257750158212278535e-05,2.686261295535552563e+03
5.370000000000000000e+02,2.976985891691215820e+11,2.670745542874963074e+11,1.402567005504007369e-05,1.028353404786130909e-05,2.699849902396610560e+03
5.380000000000000000e+02,2.988083388183815918e+11,2.680701861448248596e+11,7.553868928034113139e-06,8.564075654859948372e-06,2.712423131485942577e+03
5.390000000000000000e+02,2.999201946734488525e+11,2.690676663554731140e+11,9.735207333050333034e-06,9.165351910533914293e-06,2.723763045707157289e+03
5.400000000000000000e+02,3.010341159456864624e+11,2.700669908972214355e+11,1.297887872975245216e-05,1.611338283014074335e-05,2.736151375741787888e+03
5.410000000000000000e+02,3.021501040168175049e+11,2.710681585971196594e+11,1.519924981319142887e-05,9.665101551092902810e-06,2.744846877393812974e+03
5.420000000000000000e+02,3.032681454534222412e+11,2.720711982367897644e+11,1.031038337073741928e-05,1.216030111128585389e-05,2.758155290216393496e+03
5.430000000000000000e+02,3.043882544922858276e+11,2.730761010433685913e+11,1.138358102981129605e-05,1.400621334446405797e-05,2.768539831233056702e+03
5.440000000000000000e+02,3.055104074424182129e+11,2.740828426749024658e+11,1.325189995726727687e-05,1.153885162152867849e-05,2.778037685021264224e+03
5.450000000000000000e+02,3.066346488202105103e+11,2.750914338938759155e+11,1.349679693563032856e-05,8.317181783734639566e-06,2.791999086645914304e+03
5.460000000000000000e+02,3.077609708668403320e+11,2.761018910919651489e+11,1.276592192456238450e-05,7.104839909732874048e-06,2.801999727275559053e+03
5.470000000000000000e+02,3.088893086160693970e+11,2.771142118841268311e+11,9.384181047233930428e-06,1.123502258426611888e-05,2.814516305265691244e+03
5.480000000000000000e+02,3.100197355890988770e+11,2.781283540104650269e+11,1.106467084055484662e-05,7.971523221295129247e-06,2.826300965715108759e+03
5.490000000000000000e+02,3.111522208800139160e+11,2.791443593828559570e+11,1.503879888731241010e-05,1.180538858558399795e-05,2.839980930673754301e+03
5.500000000000000000e+02,3.122867857054765625e+11,2.801622313313850708e+11,1.132733737319036038e-05,1.147424458003420966e-05,2.855500325925826473e+03
5.510000000000000000e+02,3.134233782651098633e+11,2.811819280174725952e+11,1.575124617381185033e-05,1.234259570581652810e-05,2.868317338316077439e+03
5.520000000000000000e+02,3.145620811554874878e+11,2.822035029327886963e+11,1.189352342112481864e-05,9.941054093021151061e-06,2.877041192696080543e+03
5.530000000000000000e+02,3.157028307695368652e+11,2.832269207165574951e+11,1.269078875865137235e-05,1.190473847167972110e-05,2.892562274868165787e+03
5.540000000000000000e+02,3.168456541264476318e+11,2.842521796756056519e+11,1.422349944713019454e-05,9.909141976072177727e-06,2.904903296265087192e+03
5.550000000000000000e+02,3.179905462339807129e+11,2.852793076089726562e+11,1.109994551684589936e-05,1.934798340941235040e-05,2.917730399402417333e+03
5.560000000000000000e+02,3.191374828526870117e+11,2.863082776911391602e+11,9.059913892994764240e-06,8.609051715402493699e-06,2.930873169108193451e+03
5.570000000000000000e+02,3.202864967259719238e+11,2.873391031011663818e+11,1.461477358744023292e-05,8.715633307065928648e-06,2.942484939813111851e+03
5.580000000000000000e+02,3.214375714836215210e+11,2.883717747426980591e+11,1.137924837035786396e-05,1.457648431701930036e-05,2.951865744207864736e+03
5.590000000000000000e+02,3.225906786635659180e+11,2.894062978827528076e+11,1.030730763107445824e-05,1.076887531792358743e-05,2.965801410951925391e+03
5.600000000000000000e+02,3.237458984215643311e+11,2.904426966702420654e+11,7.663074810704273432e-06,1.414677527922236777e-05,2.971116790324581871e+03
5.610000000000000000e+02,3.249031913850848999e+11,2.914809286859432983e+11,1.410637198540065640e-05,9.272579407970660270e-06,2.982027878832160695e+03
5.620000000000000000e+02,3.260625128273914795e+11,2.925209983734541016e+11,1.216990067787193652e-05,1.062588209255199700e-05,2.993124865841435167e+03
5.630000000000000000e+02,3.272239012220010986e+11,2.935629390810018921e+11,1.425072761418455514e-05,1.124485534909069884e-05,3.003996776641080032e+03
5.640000000000000000e+02,3.283873873898838501e+11,2.946067320001323242e+11,1.387638250405220930e-05,1.087241479946765566e-05,3.016428600619581630e+03
5.650000000000000000e+02,3.295529167241245117e+11,2.956523462168947754e+11,1.407495552974147301e-05,1.237453834812551889e-05,3.033192306173189081e+03
5.660000000000000000e+02,3.307205139766577148e+11,2.966998436345237427e+11,1.111174954049332086e-05,6.851557129872176688e-06,3.047224074704608938e+03
5.670000000000000000e+02,3.318901917823310547e+11,2.977491583737647705e+11,1.655695576108229261e-05,2.134174075851813512e-05,3.056865065369538115e+03
5.680000000000000000e+02,3.330619147616080322e+11,2.988003363145355835e+11,1.326058824291376226e-05,1.459068164533228185e-05,3.071530940773608563e+03
5.690000000000000000e+02,3.342357174600296631e+11,2.998533814236904907e+11,1.170148012075156174e-05,9.502794217186583126e-06,3.087093603793208331e+03
5.700000000000000000e+02,3.354115824159605713e+11,3.009082891987418213e+11,1.600754561603690007e-05,1.312842010481318766e-05,3.101699201704349434e+03
5.710000000000000000e+02,3.365894900994954834e+11,3.019650394952641602e+11,1.410869766715894258e-05,1.258206247756188390e-05,3.112626865314276984e+03
5.720000000000000000e+02,3.377694425383128662e+11,3.030236376995189209e+11,1.290495814754155646e-05,1.030733076978762597e-05,3.127150033290312422e+03
5.730000000000000000e+02,3.389514973373865967e+11,3.040840967505666504e+11,1.129543694511347951e-05,1.037897453093350464e-05,3.142247055049971095e+03
5.740000000000000000e+02,3.401356257136921997e+11,3.051463980702744141e+11,8.854293649052102921e-06,1.332921300356559868e-05,3.151845957345331954e+03
5.750000000000000000e+02,3.413217973877628784e+11,3.062105554714067383e+11,9.922310415633184277e-06,1.070376795975214179e-05,3.165293054935094915e+03
5.760000000000000000e+02,3.425100442468825684e+11,3.072765655318106689e+11,7.778147804504698115e-06,9.954460191252678669e-06,3.179243388570207117e+03
5.770000000000000000e+02,3.437003592818922729e+11,3.083444407783564453e+11,1.071133508567800874e-05,1.127457327942948950e-05,3.188350741644926529e+03
5.780000000000000000e+02,3.448927394268740234e+11,3.094141586131109009e+11,1.096735732319942258e-05,9.404362619203077145e-06,3.200776806984799350e+03
5.790000000000000000e+02,3.460871754179835815e+11,3.104857256863649902e+11,1.391449044740866725e-05,1.458977682344819726e-05,3.216209995657607578e+03
5.800000000000000000e+02,3.472836568395447998e+11,3.115591569751544189e+11,8.432408890368670029e-06,1.249861047425415705e-05,3.230084007188827854e+03
5.810000000000000000e+02,3.484822377202801514e+11,3.126344131771669922e+11,9.531678452634473331e-06,1.252299726084427078e-05,3.246423880497841310e+03
5.820000000000000000e+02,3.496828947048643799e+11,3.137115114441807861e+11,8.287425804387460460e-06,8.910333431977335295e-06,3.258311923284007207e+03
5.830000000000000000e+02,3.508855791770215454e+11,3.147904635185606079e+11,1.020118002770242782e-05,1.021305636317304533e-05,3.272638122634268257e+03
5.840000000000000000e+02,3.520903666328194580e+11,3.158713139987099609e+11,9.918044986290119880e-06,2.093991817686546852e-05,3.288208293608074655e+03
5.850000000000000000e+02,3.532971820070668945e+11,3.169539974057838135e+11,8.458849221959496845e-06,1.399078161756772687e-05,3.302151707829549650e+03
5.860000000000000000e+02,3.545060826529487915e+11,3.180385383788012085e+11,9.885564644540600909e-06,1.695645891408581463e-05,3.314903150253148397e+03
5.870000000000000000e+02,3.557170591095435791e+11,3.191249259442497559e+11,1.049846052803005136e-05,1.789367736493296945e-05,3.328270952752879111e+03
5.880000000000000000e+02,3.569300905867762451e+11,3.202131707269873047e+11,7.541039054759224314e-06,1.069713466828048354e-05,3.342463484660427184e+03
5.890000000000000000e+02,3.581451670563392944e+11,3.213032781978029785e+11,1.101238098455414871e-05,1.154957202664785854e-05,3.355432196254837891e+03
5.900000000000000000e+02,3.593623350535042114e+11,3.223952175284580078e+11,1.003084958683952976e-05,7.504793135826304251e-06,3.367291328068817165e+03
5.910000000000000000e+02,3.605815561575121460e+11,3.234890146298675537e+11,1.132319400098946716e-05,9.634383011380975859e-06,3.380061272313519112e+03
5.920000000000000000e+02,3.618028635550489502e+11,3.245846763762532349e+11,1.001864941352348382e-05,1.314426446696881357e-05,3.391745635595960721e+03
5.930000000000000000e+02,3.630262156798648682e+11,3.256821672357095337e+11,1.679969942203207722e-05,8.361462935813079866e-06,3.405764503256141325e+03
5.940000000000000000e+02,3.642516189485183105e+11,3.267815077405589600e+11,1.137304873666256100e-05,1.041846768357057584e-05,3.417195982213186653e+03
5.950000000000000000e+02,3.654791018510664673e+11,3.278827086663008423e+11,1.015817310578981392e-05,1.092762048349182891e-05,3.431405855315838380e+03
5.960000000000000000e+02,3.667086487633510742e+11,3.289857558916942139e+11,9.716013724681005215e-06,9.360837704086577560e-06,3.442007303749854145e+03
5.970000000000000000e+02,3.679402396432796631e+11,3.300906891179670410e+11,9.107750455039642645e-06,1.156841095928395902e-05,3.457455328061093496e+03
5.980000000000000000e+02,3.691739010119611206e+11,3.311974335198315430e+11,9.161715069816445123e-06,9.410782008112406061e-06,3.469557846078104376e+03
5.990000000000000000e+02,3.704096466359351807e+11,3.323060857330433350e+11,9.078467641310261627e-06,1.204028851897742669e-05,3.486034472866619581e+03
6.000000000000000000e+02,3.716474662554527588e+11,3.334165725681981201e+11,9.697838546318671149e-06,6.222929302857060918e-06,3.498451790321706540e+03
6.010000000000000000e+02,3.728873544418123169e+11,3.345289055536630859e+11,8.582582120664206116e-06,1.954923396896290910e-05,3.512124454126748788e+03
6.020000000000000000e+02,3.741292498269736328e+11,3.356430558521660767e+11,1.055581634712421391e-05,8.631665790903575441e-06,3.527421612684165666e+03
6.030000000000000000e+02,3.753732533520383301e+11,3.367590971073707275e+11,9.310497726233712967e-06,8.018312786850501084e-06,3.540952682903463028e+03
6.040000000000000000e+02,3.766193233434656372e+11,3.378769832182993164e+11,1.103922043199645486e-05,1.271254519086273405e-05,3.555529887591934767e+03
6.050000000000000000e+02,3.778674429211295166e+11,3.389966993866258545e+11,8.449690616973981605e-06,1.468989531905329216e-05,3.570390618824203557e+03
6.060000000000000000e+02,3.791176218977197266e+11,3.401182932410767822e+11,1.388949426239793894e-05,1.288725928760836581e-05,3.586359625858955042e+03
6.070000000000000000e+02,3.803698667072272949e+11,3.412417351453273926e+11,1.180891850371956764e-05,1.517867857003807330e-05,3.599567502540578516e+03
6.080000000000000000e+02,3.816241855813154297e+11,3.423670425946206055e+11,8.615852453819350387e-06,1.330844355329485751e-05,3.614535630946174024e+03
6.090000000000000000e+02,3.828805804604605103e+11,3.434941769176618652e+11,1.373219499112288133e-05,1.490949229743243620e-05,3.626113486984149858e+03
6.100000000000000000e+02,3.841390160006875000e+11,3.446231802490119629e+11,1.232254081662276235e-05,1.580396335099099048e-05,3.640410755649438670e+03
6.110000000000000000e+02,3.853995419221123047e+11,3.457540564633342896e+11,1.929584458260080737e-05,7.665964884218112729e-06,3.654276854070418722e+03
6.120000000000000000e+02,3.866621182250808716e+11,3.468867440156396484e+11,1.523476303655346697e-05,1.448817841720462241e-05,3.667997805904368306e+03
6.130000000000000000e+02,3.879267621395103760e+11,3.480212743978956299e+11,1.549269325684665688e-05,1.183122792280943969e-05,3.685156961632303592e+03
6.140000000000000000e+02,3.891934989203212891e+11,3.491576731106491089e+11,2.025746284328722169e-05,1.288294700518832769e-05,3.701352968465277172e+03
6.150000000000000000e+02,3.904622596240441895e+11,3.502959433422310791e+11,1.084726443278949404e-05,1.674228254588960851e-05,3.714765200814087621e+03
6.160000000000000000e+02,3.917330753653658447e+11,3.514360370272072754e+11,8.409653993846077924e-06,1.918814510126765072e-05,3.724739995845347948e+03
6.170000000000000000e+02,3.930059962384981689e+11,3.525780064932432861e+11,1.098792170650675359e-05,1.515110129601815458e-05,3.736686403367959883e+03
6.180000000000000000e+02,3.942809439051699219e+11,3.537218178693442383e+11,1.355072538067325638e-05,1.076486846962598776e-05,3.748473213733919238e+03
6.190000000000000000e+02,3.955579708148990479e+11,3.548674576481899414e+11,7.777536869757462057e-06,9.640353938245027621e-06,3.762099411881077685e+03
6.200000000000000000e+02,3.968370688747498779e+11,3.560149694058555908e+11,1.149388255716754514e-05,6.725610211644195147e-06,3.772241764622286155e+03
6.210000000000000000e+02,3.981182336090635376e+11,3.571643628392474365e+11,1.248074563986456553e-05,1.131561137834857789e-05,3.786691652054164479e+03
6.220000000000000000e+02,3.994014541351911621e+11,3.583155778148439331e+11,1.192138089511907140e-05,1.346487578079980096e-05,3.801439854016542085e+03
6.230000000000000000e+02,4.006867608682458496e+11,3.594686699202843628e+11,1.057358763367766130e-05,1.350086938445294038e-05,3.812920272511549229e+03
6.240000000000000000e+02,4.019741057738763428e+11,3.606235962504140625e+11,7.927260375573119688e-06,9.949452192570262810e-06,3.826081660313153407e+03
6.250000000000000000e+02,4.032635053809551392e+11,3.617803624714406128e+11,1.141267593962602689e-05,7.688644709902270336e-06,3.838044841448417628e+03
6.260000000000000000e+02,4.045549677019110107e+11,3.629389897449162598e+11,1.077732501797434850e-05,8.481501719059814093e-06,3.853496708410358224e+03
6.270000000000000000e+02,4.058485072747966919e+11,3.640994736238440552e+11,1.406705329298763019e-05,1.029594562507174516e-05,3.866135001235094023e+03
6.280000000000000000e+02,4.071441162809042969e+11,3.652618020174273071e+11,9.808160365887275134e-06,1.860071859693945839e-05,3.878014451221467425e+03
6.290000000000000000e+02,4.084417600110386963e+11,3.664260268280300293e+11,7.657071528721637321e-06,1.243480672896701833e-05,3.892129106981660243e+03
6.300000000000000000e+02,4.097415100894728394e+11,3.675920426984954224e+11,1.290944907428315247e-05,7.480874119614178142e-06,3.905376766665375726e+03
6.310000000000000000e+02,4.110432970007584839e+11,3.687599271404912720e+11,8.514494262645833089e-06,9.298246678390853504e-06,3.919447490267448757e+03
6.320000000000000000e+02,4.123471731725837402e+11,3.699296950716490479e+11,1.414185840420412177e-05,1.463846491711606745e-05,3.933307855212265167e+03
6.330000000000000000e+02,4.136530948312203369e+11,3.711012868284572144e+11,1.352326645553958429e-05,1.055118102843977113e-05,3.942776622843185123e+03
6.340000000000000000e+02,4.149611169772087402e+11,3.722747169576461182e+11,1.257428619005906967e-05,1.095798313444085181e-05,3.955302077767277297e+03
6.350000000000000000e+02,4.162711814131399536e+11,3.734500212632560425e+11,1.086145033757368594e-05,1.003631383567071822e-05,3.971637312865402691e+03
6.360000000000000000e+02,4.175833111829752808e+11,3.746271803784801025e+11,1.456307571545689683e-05,7.768569995958429786e-06,3.986781245976304490e+03
6.370000000000000000e+02,4.188974930867738037e+11,3.758061817964833374e+11,9.219204317068019350e-06,9.229145005118510880e-06,3.998742052716179842e+03
6.380000000000000000e+02,4.202137763119497070e+11,3.769870463553402100e+11,1.403490515794469928e-05,1.308660675625183956e-05,4.009867517816167947e+03
6.390000000000000000e+02,4.215321227526184692e+11,3.781697423813238525e+11,9.930468615193532855e-06,1.232249351224012912e-05,4.023296351817271898e+03
6.400000000000000000e+02,4.228525191182857666e+11,3.793543148562520752e+11,1.228933962715839101e-05,7.183319099546281450e-06,4.036564995546511454e+03
6.410000000000000000e+02,4.241749993592690430e+11,3.805407570353103027e+11,1.035723934839083427e-05,1.111482265159224880e-05,4.055914198934557135e+03
6.420000000000000000e+02,4.254995216531204834e+11,3.817290361813164673e+11,1.453391278938287456e-05,9.057804637002675463e-06,4.069149038691359237e+03
6.430000000000000000e+02,4.268260810403629761e+11,3.829191768689685059e+11,1.717187624439286964e-05,8.019494542543803561e-06,4.081597314945764083e+03
6.440000000000000000e+02,4.281547273250418701e+11,3.841111552204110107e+11,1.124772042049304588e-05,1.413339342037911450e-05,4.096891103186930195e+03
6.450000000000000000e+02,4.294854278106052856e+11,3.853049958993316040e+11,1.278768541268515690e-05,8.251135109826890357e-06,4.115459940910731348e+03
6.460000000000000000e+02,4.308182019131287842e+11,3.865006757225515137e+11,1.621649169536443225e-05,1.200675866663836189e-05,4.127797446028794184e+03
6.470000000000000000e+02,4.321530319891406250e+11,3.876982157716534424e+11,1.499805433780032615e-05,1.076942098876543241e-05,4.142341596875962750e+03
6.480000000000000000e+02,4.334899190520468750e+11,3.888976106956642456e+11,9.484940591497625917e-06,9.689562754933156441e-06,4.156346284909535825e+03
6.490000000000000000e+02,4.348289007055410156e+11,3.900988344676478882e+11,8.605411623063830007e-06,1.172822547079732658e-05,4.169603882964144759e+03
6.500000000000000000e+02,4.361699689609849854e+11,3.913019176909731445e+11,1.398694139709277806e-05,1.249308742845567366e-05,4.185151891463906395e+03
6.510000000000000000e+02,4.375130728324699097e+11,3.925068373705072021e+11,1.220599809770295252e-05,1.558445840543765115e-05,4.195675318427955062e+03
6.520000000000000000e+02,4.388581992907846680e+11,3.937136135962543945e+11,1.232070462520162835e-05,1.443952975632711855e-05,4.214529895143105023e+03
6.530000000000000000e+02,4.402054481538364258e+11,3.949222395875814209e+11,1.182572371216661367e-05,9.591264398034482497e-06,4.229763465938787704e+03
6.540000000000000000e+02,4.415547574932962036e+11,3.961327421711188965e+11,6.486539695704784947e-06,8.137620577053361615e-06,4.251723020851153706e+03
6.550000000000000000e+02,4.429061083845607910e+11,3.973451091728404541e+11,9.098926519346406394e-06,1.872965392835101994e-05,4.267860088910478225e+03
6.560000000000000000e+02,4.442595295327899170e+11,3.985593090750979004e+11,1.456079052730707532e-05,9.282258946696764212e-06,4.282077045547312991e+03
6.570000000000000000e+02,4.456150154105217896e+11,3.997753578023936157e+11,1.101481556287087216e-05,1.070195418739761095e-05,4.291353626048865408e+03
6.580000000000000000e+02,4.469725688959356689e+11,4.009932674551149902e+11,1.322213805421412758e-05,1.100814959165141715e-05,4.307779973772690937e+03
6.590000000000000000e+02,4.483321962071956787e+11,4.022130390559852905e+11,1.065363823138376631e-05,1.234474000910701363e-05,4.324606632672759588e+03
6.600000000000000000e+02,4.496938930476081543e+11,4.034346420429820557e+11,1.099018262218365294e-05,1.155410319564342814e-05,4.340391407394740781e+03
6.610000000000000000e+02,4.510576293470979004e+11,4.046581091416315918e+11,1.348570340509169796e-05,1.188212321157067208e-05,4.357135082657784551e+03
6.620000000000000000e+02,4.524234729365370483e+11,4.058834374559793091e+11,1.029506567162830066e-05,1.417465576181164977e-05,4.367271941727782178e+03
6.630000000000000000e+02,4.537913203856074219e+11,4.071106080904901123e+11,1.153906565465323553e-05,1.734585946600031292e-05,4.379739332912380632e+03
6.640000000000000000e+02,4.551612476875861816e+11,4.083395949570994263e+11,1.543318894670075991e-05,1.256013016459611720e-05,4.399826032125672100e+03
6.650000000000000000e+02,4.565332480239741821e+11,4.095704676644058838e+11,1.533872668335600764e-05,1.121952955529526008e-05,4.406485011896043943e+03
6.660000000000000000e+02,4.579072842372060547e+11,4.108031853932260742e+11,1.562152203204991707e-05,1.469520386931932876e-05,4.425370618755528994e+03
6.670000000000000000e+02,4.592834319428871460e+11,4.120377576200188599e+11,7.147209521995989689e-06,1.203843876351751163e-05,4.439329810265609012e+03
6.680000000000000000e+02,4.606616226282995605e+11,4.132741752204956055e+11,8.674187234158914350e-06,7.780495798637154792e-06,4.451808869110823252e+03
6.690000000000000000e+02,4.620418815798348389e+11,4.145124612326293945e+11,1.042895269243171441e-05,1.144010116427285340e-05,4.463182935868425375e+03
6.700000000000000000e+02,4.634242088095927124e+11,4.157526037875849609e+11,9.331186911154532027e-06,8.736196868697199136e-06,4.477619079234787932e+03
6.710000000000000000e+02,4.648085938169201660e+11,4.169945967017241211e+11,1.397128173130646189e-05,6.465771929864416734e-06,4.492850176780043512e+03
6.720000000000000000e+02,4.661950658813808594e+11,4.182383928617594604e+11,1.811816938201982197e-05,8.804463859424238592e-06,4.509488739780956166e+03
6.730000000000000000e+02,4.675835718745323486e+11,4.194840726181951904e+11,1.220355246478455058e-05,1.180646965892595546e-05,4.521430856357284938e+03
6.740000000000000000e+02,4.689741510075797729e+11,4.207316357376287842e+11,1.248494942773792360e-05,1.218789513202089836e-05,4.536104205014770741e+03
6.750000000000000000e+02,4.703667617937933350e+11,4.219810217679254761e+11,1.474026125314331637e-05,1.417354640487200612e-05,4.548680554768253387e+03
6.760000000000000000e+02,4.717614861881005859e+11,4.232322974788934326e+11,1.381784368736926893e-05,9.992548466453143874e-06,4.563755681017337338e+03
6.770000000000000000e+02,4.731582908400828247e+11,4.244853889956818848e+11,1.598719249384927821e-05,1.170305416064998383e-05,4.581171938859232796e+03
6.780000000000000000e+02,4.745571351787503052e+11,4.257403426900422363e+11,1.186431781485808301e-05,1.430890014086916295e-05,4.597153156597874840e+03
6.790000000000000000e+02,4.759580199405572510e+11,4.269971461080805054e+11,1.665802542194505520e-05,1.294239349991510579e-05,4.610684092296652125e+03
6.800000000000000000e+02,4.773610064861184692e+11,4.282557840758640137e+11,9.598391054299604264e-06,1.439615233955748863e-05,4.628123769028694369e+03
6.810000000000000000e+02,4.787660607764756470e+11,4.295163085383464355e+11,1.466558415075258637e-05,1.074069732065474625e-05,4.645231888586631612e+03
6.820000000000000000e+02,4.801731443130698242e+11,4.307786263956667480e+11,8.817497598845314144e-06,1.559223151825772646e-05,4.660230790590383549e+03
6.830000000000000000e+02,4.815823347270012817e+11,4.320428480240399170e+11,1.292161453014806227e-05,8.027935193943847025e-06,4.678180294476502240e+03
6.840000000000000000e+02,4.829935740438944092e+11,4.333089460094593506e+11,1.508939906957884602e-05,1.324714237160851127e-05,4.695869134292033777e+03
6.850000000000000000e+02,4.844068720838105469e+11,4.345768866402222900e+11,1.654291519348483064e-05,1.141484795375014016e-05,4.715246951637165694e+03
6.860000000000000000e+02,4.858222509859561768e+11,4.358466733611273193e+11,1.577496590832172529e-05,9.730983507760804230e-06,4.733301896412058341e+03
6.870000000000000000e+02,4.872396851758123779e+11,4.371183018498651733e+11,8.061154323169006375e-06,1.142830790779036931e-05,4.750506301815506049e+03
6.880000000000000000e+02,4.886591741739292603e+11,4.383917687839215088e+11,1.409691121989631313e-05,1.002851112918978771e-05,4.766406575352188156e+03
6.890000000000000000e+02,4.900807311270380859e+11,4.396670816829887695e+11,1.044128847671466076e-05,1.367426133369598062e-05,4.781428031756378914e+03
6.900000000000000000e+02,4.915043603877481689e+11,4.409442694404569092e+11,1.161230498114562693e-05,1.014573815605324114e-05,4.795025770834907235e+03
6.910000000000000000e+02,4.929300164383904419e+11,4.422232830677758179e+11,1.020104168181212856e-05,6.981864726474107385e-06,4.805436086510322639e+03
6.920000000000000000e+02,4.943577790338084717e+11,4.435041736521633301e+11,1.564938902920420816e-05,1.460363751315529868e-05,4.821864345313671947e+03
6.930000000000000000e+02,4.957875950685530396e+11,4.447868949633512573e+11,1.678520940939787209e-05,8.349606085311656045e-06,4.839116125433671186e+03
6.940000000000000000e+02,4.972194638530961304e+11,4.460714834195061035e+11,1.102966485999612445e-05,6.847217131955574132e-06,4.857078477055511030e+03
6.950000000000000000e+02,4.986534165134736328e+11,4.473579266930694580e+11,1.127055093463891211e-05,1.195454120817007748e-05,4.869392003256835778e+03
6.960000000000000000e+02,5.000894286856042480e+11,4.486462444442084961e+11,1.629087530097272918e-05,1.059037224393488685e-05,4.888682852348461893e+03
6.970000000000000000e+02,5.015275082065126953e+11,4.499364061052901611e+11,1.570618924651157045e-05,7.290829603601167719e-06,4.911715153551574986e+03
6.980000000000000000e+02,5.029676432579703369e+11,4.512284309308358154e+11,2.118797586359022489e-05,6.991372605735790557e-06,4.930529361021410296e+03
6.990000000000000000e+02,5.044098702226318359e+11,4.525222967472652588e+11,1.132935563386006095e-05,1.549696991609561536e-05,4.943202403937653798e+03
7.000000000000000000e+02,5.058541602147701416e+11,4.538179831160859985e+11,1.175383678320152114e-05,1.221526969819031194e-05,4.956625949597293584e+03
7.010000000000000000e+02,5.073004560334262695e+11,4.551155261449163818e+11,1.361247794062769856e-05,9.215052580002769389e-06,4.973701038128168875e+03
7.020000000000000000e+02,5.087488904825439453e+11,4.564149567317523193e+11,2.045279087736773249e-05,1.387316941403593518e-05,4.993261043746608266e+03
7.030000000000000000e+02,5.101993432124208984e+11,4.577162180022254639e+11,1.847809576993597602e-05,7.662525239204853733e-06,5.011577408983217538e+03
7.040000000000000000e+02,5.116518588645477295e+11,4.590193315977997437e+11,1.672868802160554225e-05,1.261826015552802716e-05,5.029195221111693172e+03
7.050000000000000000e+02,5.131064783615773315e+11,4.603243099085133057e+11,1.657486778283701057e-05,1.024453499809396817e-05,5.046316406118146915e+03
7.060000000000000000e+02,5.145631373993896484e+11,4.616311284208538818e+11,1.440618444736863069e-05,1.095118124816440996e-05,5.063619269875825012e+03
7.070000000000000000e+02,5.160218261179249268e+11,4.629397896056630249e+11,1.457982875596730565e-05,9.065599832380755174e-06,5.079448293772180477e+03
7.080000000000000000e+02,5.174826463229284668e+11,4.642503237238375244e+11,1.172732107512786115e-05,8.886045424483235422e-06,5.100894607622147305e+03
7.090000000000000000e+02,5.189455082221424561e+11,4.655626826142739258e+11,9.417798913502473113e-06,6.874288783986770568e-06,5.115682830113026284e+03
7.100000000000000000e+02,5.204104431043686523e+11,4.668768931614798584e+11,1.589857440376096775e-05,1.416120440012047510e-05,5.135645088532131922e+03
7.110000000000000000e+02,5.218774342778041992e+11,4.681929762961802979e+11,1.191369424680122080e-05,9.666467684299462348e-06,5.152630275394089949e+03
7.120000000000000000e+02,5.233464674305628052e+11,4.695108986511790771e+11,1.112030124683638377e-05,1.537942223928112639e-05,5.169523016657517474e+03
7.130000000000000000e+02,5.248176191751068115e+11,4.708306720468225098e+11,1.700377360580596076e-05,1.146865265033714110e-05,5.189860955907292009e+03
7.140000000000000000e+02,5.262908160433162231e+11,4.721523034866758423e+11,1.066181753939243748e-05,1.637833326673110435e-05,5.205290925285633421e+03
7.150000000000000000e+02,5.277660483032523193e+11,4.734757872396109009e+11,1.609691237458577007e-05,1.251169630323012427e-05,5.222497251025548394e+03
7.160000000000000000e+02,5.292434059312158203e+11,4.748011346032321777e+11,1.614709871322617118e-05,1.407557067778508753e-05,5.237786301835063568e+03
7.170000000000000000e+02,5.307227669975350952e+11,4.761283044905678711e+11,1.173764209461136687e-05,1.028177764916815562e-05,5.257277605744246102e+03
7.180000000000000000e+02,5.322041893845133057e+11,4.774573834090577393e+11,1.609681588488065529e-05,1.798183702839128983e-05,5.272040178967396969e+03
7.190000000000000000e+02,5.336877118927728271e+11,4.787882914689443359e+11,1.167748281483138584e-05,1.682897808907846127e-05,5.286335124535122304e+03
7.200000000000000000e+02,5.351732869796702881e+11,4.801210514722185059e+11,1.410283559422076394e-05,9.943504049148010893e-06,5.304008564572218347e+03
7.210000000000000000e+02,5.366609227446646118e+11,4.814556484063881836e+11,1.326682365432318988e-05,1.346808191404758048e-05,5.322454695456352965e+03
7.220000000000000000e+02,5.381506239327177124e+11,4.827921030227214355e+11,1.313913771794350538e-05,1.549903746334013732e-05,5.339295157203269810e+03
7.230000000000000000e+02,5.396423817046921387e+11,4.841304230896115723e+11,1.162355629558131484e-05,1.740539557226750134e-05,5.359590876086516801e+03
7.240000000000000000e+02,5.411361653469619141e+11,4.854705673434622803e+11,8.534712648833320259e-06,1.175165142563994181e-05,5.370804568864967223e+03
7.250000000000000000e+02,5.426320647916331787e+11,4.868125634595148926e+11,1.176759636001278864e-05,1.647487058809016247e-05,5.386254474565327655e+03
7.260000000000000000e+02,5.441300100790296021e+11,4.881564036754196167e+11,1.467689731393662100e-05,1.865679659496244369e-05,5.399803480997594306e+03
7.270000000000000000e+02,5.456299815197534790e+11,4.895021462825303955e+11,1.299130451104524298e-05,1.100878662951831899e-05,5.415784435914181813e+03
7.280000000000000000e+02,5.471320625568945923e+11,4.908497051690219727e+11,9.244019048226803648e-06,1.495283610319919632e-05,5.436966350925320512e+03
7.290000000000000000e+02,5.486361724068820801e+11,4.921991155052913818e+11,1.034619700945871301e-05,1.073173142718264472e-05,5.456880909143372264e+03
7.300000000000000000e+02,5.501424293366977539e+11,4.935504202289810791e+11,1.307451241994161961e-05,1.269464758002492033e-05,5.478928911410011096e+03
7.310000000000000000e+02,5.516507123560008545e+11,4.949035528315411377e+11,9.487428374477246962e-06,1.089167651679989746e-05,5.491552676101862744e+03
7.320000000000000000e+02,5.531610833087871094e+11,4.962585504059686890e+11,8.238707013719093197e-06,1.317842627079901519e-05,5.509224607383566763e+03
7.330000000000000000e+02,5.546734792717569580e+11,4.976153777190493164e+11,5.915075070639375099e-06,1.659132233067239781e-05,5.524819170568188383e+03
7.340000000000000000e+02,5.561879468515646973e+11,4.989740429564246826e+11,1.061507436139752514e-05,1.361312065095710011e-05,5.541933382206792885e+03
7.350000000000000000e+02,5.577044955210227051e+11,5.003345945724707642e+11,8.988701292511613872e-06,1.027000997166904739e-05,5.560386840203493193e+03
7.360000000000000000e+02,5.592230731532631836e+11,5.016969679367531128e+11,9.094357258154772694e-06,9.582064752655661266e-06,5.582746834065686016e+03
7.370000000000000000e+02,5.607437716465097656e+11,5.030611806841104736e+11,1.264803411260562171e-05,1.263131571782594165e-05,5.592338127180986703e+03
7.380000000000000000e+02,5.622664823887860107e+11,5.044272467847272339e+11,1.237123246455862358e-05,8.694622117721984011e-06,5.609948797093801659e+03
7.390000000000000000e+02,5.637912188421245117e+11,5.057951748171178589e+11,1.052718455507584139e-05,9.053553473581388289e-06,5.626583070954928189e+03
7.400000000000000000e+02,5.653180990425603027e+11,5.071649692240595093e+11,8.590527426299843228e-06,1.494618989239526741e-05,5.644267753329768311e+03
7.410000000000000000e+02,5.668470524020316162e+11,5.085366582438982544e+11,1.236644792823593519e-05,9.918597898561642978e-06,5.657956097149498419e+03
7.420000000000000000e+02,5.683780319105108643e+11,5.099101315625267334e+11,1.221620980362825293e-05,1.903509574108230851e-05,5.677084346702205949e+03
7.430000000000000000e+02,5.699110483791770020e+11,5.112854922561783447e+11,1.357988345218608117e-05,1.502146010601279613e-05,5.694238333684790632e+03
7.440000000000000000e+02,5.714461476804521484e+11,5.126627225540314331e+11,1.162352460515325703e-05,1.401743466089566681e-05,5.710168684797808965e+03
7.450000000000000000e+02,5.729833326992753906e+11,5.140418052511312866e+11,1.144683295162263192e-05,1.280969816697119512e-05,5.732514690811929540e+03
7.460000000000000000e+02,5.745225857212280273e+11,5.154227181840354004e+11,1.257079283034645556e-05,1.383120907672008570e-05,5.747360433844385625e+03
7.470000000000000000e+02,5.760638912945363770e+11,5.168054783448305664e+11,8.392095547815614509e-06,1.691870351505642134e-05,5.764878774428065299e+03
7.480000000000000000e+02,5.776072606388344727e+11,5.181901008474622803e+11,1.406019260896673728e-05,7.677883552714703796e-06,5.777495376633613887e+03
7.490000000000000000e+02,5.791526878725892334e+11,5.195765915083424683e+11,1.257375832841578500e-05,1.196486495536053241e-05,5.798806212520954432e+03


==> figs/sim/train_loss_edge_07_mal_10_out_max_alpha_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.017866459546545244e+01,9.652854405363171963e+00,9.724329073841595061e+00,9.871288310205819982e+00,9.797706458338252489e+00
1.000000000000000000e+00,7.264569295838715135e+00,6.935972113751677881e+00,6.707579024275005075e+00,6.914266887161935493e+00,6.313915553258830471e+00
2.000000000000000000e+00,6.035657757788142064e+00,5.581776378694732088e+00,5.246834476717241458e+00,5.545031903347490854e+00,5.018213107117629690e+00
3.000000000000000000e+00,4.790206289065748635e+00,4.527303662866857259e+00,4.086472889147392706e+00,4.507497750630708566e+00,4.235726746663173614e+00
4.000000000000000000e+00,3.832716065861487387e+00,3.633715935805155617e+00,3.170262370712916500e+00,3.567823344492199844e+00,3.378735238403603347e+00
5.000000000000000000e+00,2.945493747941486440e+00,2.667323999873479679e+00,2.368426792693186123e+00,2.694263357663469804e+00,2.661652570155990993e+00
6.000000000000000000e+00,2.237472212467102928e+00,1.909797267310508140e+00,1.676826614420181105e+00,1.915575835726023524e+00,1.969449947698611370e+00
7.000000000000000000e+00,1.592597915563207955e+00,1.345678407223554363e+00,1.107739196150481442e+00,1.299758588305381268e+00,1.481981856682801579e+00
8.000000000000000000e+00,9.830588330671745645e-01,8.949104882524280269e-01,7.531906721626325796e-01,8.848059540521205912e-01,1.113530041402246207e+00
9.000000000000000000e+00,6.164962632946501264e-01,5.472738884500130130e-01,4.760640695614614115e-01,5.311274937350688452e-01,7.960550680668488921e-01
1.000000000000000000e+01,3.255692845130757629e-01,2.910782256861413897e-01,2.804083949835221024e-01,2.807333267571902047e-01,5.017941358683291053e-01
1.100000000000000000e+01,1.708123829093834978e-01,1.156008214830270830e-01,1.400138382337143828e-01,1.311289328308750113e-01,3.189332291916062712e-01
1.200000000000000000e+01,7.912763865714345091e-02,5.697985677160644080e-02,7.312117421161878905e-02,6.074734072481846603e-02,1.874512608332336017e-01
1.300000000000000000e+01,4.033069822734980381e-02,2.526908921347514880e-02,3.957705760286789332e-02,3.036090276412173328e-02,1.096875305099958009e-01
1.400000000000000000e+01,1.708767515438136542e-02,1.119910894863707096e-02,2.828497025701981471e-02,2.134356681060389782e-02,6.553334973185964696e-02
1.500000000000000000e+01,1.081433288014432836e-02,4.603785300198226516e-03,2.071273639867177163e-02,1.665181737634990888e-02,4.148999922012586161e-02
1.600000000000000000e+01,7.264708633285765771e-03,2.580848684968439777e-03,1.072601917966553575e-02,1.322610233336807273e-02,2.060124255407580485e-02
1.700000000000000000e+01,5.453764584296361129e-03,1.448650634949699700e-03,7.264059437121717089e-03,1.175301720359123170e-02,1.447399259891468670e-02
1.800000000000000000e+01,4.912642324777949376e-03,7.042708817538434474e-04,5.621996157262887372e-03,1.106186541810794122e-02,1.009692213397339611e-02
1.900000000000000000e+01,4.769925942040620370e-03,5.003000138019686460e-04,4.944876826024291461e-03,1.127946442676175387e-02,7.354514016506774610e-03
2.000000000000000000e+01,4.627498789425144032e-03,3.551390531415510310e-04,4.847695187439549080e-03,1.195776055541519778e-02,6.057395919481511903e-03
2.100000000000000000e+01,4.804411461378887971e-03,2.917682080139094580e-04,5.006467674051551242e-03,1.463184805996020632e-02,4.625201351686647477e-03
2.200000000000000000e+01,4.886600365956339509e-03,2.801237819957114183e-04,5.563576889834775940e-03,1.636828169320081461e-02,4.042951631006097557e-03
2.300000000000000000e+01,5.389448500912830120e-03,2.968388808488597874e-04,6.168714008539688542e-03,1.949885754547087124e-02,3.550692904870311750e-03
2.400000000000000000e+01,5.941821373143696405e-03,3.020214358750994421e-04,7.190245812593976105e-03,2.325269808761998291e-02,3.213419324438082647e-03
2.500000000000000000e+01,6.295569840005788009e-03,3.085435236914735313e-04,8.807033738710945414e-03,2.856818183536913303e-02,3.027657838513775346e-03
2.600000000000000000e+01,6.461552010136317747e-03,3.758285138671935144e-04,1.012835127035105476e-02,3.393348134129547944e-02,2.947866774884455587e-03
2.700000000000000000e+01,7.200639728659585792e-03,4.472821135348414856e-04,1.087919746569698809e-02,4.113364108132377961e-02,2.978360192585238764e-03
2.800000000000000000e+01,8.051416552344314859e-03,4.969675909545223647e-04,1.244252808949664058e-02,4.844032104909756775e-02,3.152302219804892225e-03
2.900000000000000000e+01,8.731133828015824605e-03,5.964347819187310051e-04,1.472867790636556151e-02,5.860780556807176911e-02,3.407738630070822339e-03
3.000000000000000000e+01,9.284826485121855377e-03,7.410232753687351348e-04,1.691970870064063437e-02,7.048743223332076813e-02,3.744121467326499975e-03
3.100000000000000000e+01,1.009770456803626981e-02,8.609513457854545138e-04,2.023824328088230651e-02,8.436779723474963077e-02,4.253193803893440261e-03
3.200000000000000000e+01,1.196588281917743135e-02,9.866050942149984238e-04,2.327083982450128818e-02,1.054972289774941396e-01,4.623370694468054154e-03
3.300000000000000000e+01,1.287003257029561976e-02,1.180511417656848749e-03,2.752119211360615214e-02,1.254867753173071199e-01,5.077346155025197483e-03
3.400000000000000000e+01,1.394381969909397334e-02,1.347607716059129324e-03,3.196047512060040674e-02,1.497783614823690046e-01,5.889480463609597649e-03
3.500000000000000000e+01,1.687420883982237996e-02,1.543569102836817031e-03,3.797312715603295974e-02,1.796296430406536526e-01,6.444728810792499374e-03
3.600000000000000000e+01,1.893483776607918223e-02,1.889426230037627441e-03,4.548040827764820992e-02,2.247644199064972037e-01,7.285102306986757092e-03
3.700000000000000000e+01,2.109357976366765808e-02,2.173607450509429384e-03,5.109123309803098589e-02,2.609644766789731563e-01,7.699203766627582546e-03
3.800000000000000000e+01,2.312776914151093433e-02,2.227870280671617742e-03,5.895637496796890531e-02,2.851988669054260628e-01,8.671803492483309839e-03
3.900000000000000000e+01,2.568436899370662996e-02,2.661692775134949507e-03,7.208713846047243301e-02,3.226549118956046902e-01,1.039488368327856627e-02
4.000000000000000000e+01,2.928347949398257821e-02,3.277972607589774157e-03,8.247706674695554074e-02,3.898449164330674011e-01,1.217518164416220294e-02
4.100000000000000000e+01,3.387941354878865052e-02,3.813726175588061373e-03,9.857537788158710068e-02,4.458526095533016376e-01,1.293621746092266100e-02
4.200000000000000000e+01,3.573572579338823996e-02,4.647768333071122804e-03,1.209777976775964214e-01,5.114910949353915770e-01,1.511708068570383201e-02
4.300000000000000000e+01,3.871934945034316566e-02,5.401572424432399266e-03,1.409177946459118091e-01,6.058246846289958576e-01,1.652976343374068513e-02
4.400000000000000000e+01,4.370349531665107534e-02,6.147865472878932813e-03,1.676516463719224248e-01,6.904275643234374371e-01,1.850607461524833575e-02
4.500000000000000000e+01,4.878864313288444610e-02,7.417063438484916560e-03,2.060493011807871255e-01,7.787453087064810653e-01,2.107739208592751545e-02
4.600000000000000000e+01,5.140904415948266415e-02,8.714715062876021712e-03,2.322930353097280021e-01,9.411634518826086371e-01,2.447016988896644207e-02
4.700000000000000000e+01,5.259155793288206038e-02,1.026209544408973606e-02,2.750613155310730473e-01,1.104978329894693356e+00,2.551528753205567490e-02
4.800000000000000000e+01,5.819302557905126072e-02,1.173313619413918207e-02,3.131481457057859741e-01,1.290502006881204533e+00,3.029861857534710268e-02
4.900000000000000000e+01,6.817238929867885933e-02,1.385444235155586234e-02,4.014871866621045893e-01,1.460987276323363560e+00,3.521146639316852234e-02
5.000000000000000000e+01,7.832386807849500698e-02,1.610471863396656378e-02,4.511829316284355906e-01,1.697110928910157579e+00,3.884339603467112934e-02
5.100000000000000000e+01,8.761108633595848794e-02,1.718045797472012026e-02,5.137643514262572042e-01,1.899440491211738635e+00,4.161219312207298238e-02
5.200000000000000000e+01,9.588571587344085767e-02,1.944389077551933465e-02,5.930131477019142672e-01,2.077328303557643085e+00,4.546854678358136503e-02
5.300000000000000000e+01,1.058065611150310614e-01,2.207663220907007950e-02,7.101156013418998825e-01,2.271506080647579306e+00,5.218654489857710299e-02
5.400000000000000000e+01,1.137415361553346660e-01,2.631410256019861560e-02,8.213808829316189275e-01,2.446176925356998488e+00,5.843923591581001720e-02
5.500000000000000000e+01,1.345469934860453742e-01,3.258764415565118533e-02,9.347409090905247631e-01,2.687058169113890838e+00,6.719790217441723446e-02
5.600000000000000000e+01,1.470617229585178265e-01,3.999347751482495994e-02,1.039202128332139097e+00,3.018079405579266350e+00,7.608025932982043216e-02
5.700000000000000000e+01,1.585983425908487066e-01,4.502964910738394000e-02,1.162615217059828066e+00,3.252030677469153641e+00,8.609151011099969164e-02
5.800000000000000000e+01,1.601321378815444563e-01,5.404985620996005657e-02,1.267091331188882730e+00,3.462891879052182098e+00,9.499591143212149369e-02
5.900000000000000000e+01,1.746445769563975681e-01,6.304136730603182581e-02,1.404476978254876940e+00,3.744591927154255817e+00,1.074564883827549000e-01
6.000000000000000000e+01,1.876477931033276869e-01,7.698075841059370816e-02,1.565606432430896255e+00,4.167884135651355848e+00,1.180700361349643623e-01
6.100000000000000000e+01,2.155462840619095655e-01,9.056676942958297172e-02,1.693553830732501986e+00,4.484801372090883476e+00,1.354429946276642927e-01
6.200000000000000000e+01,2.428417887551177490e-01,1.131812658853792453e-01,1.882669585241452559e+00,4.919591610128156489e+00,1.446458997379646005e-01
6.300000000000000000e+01,2.802679297355067378e-01,1.388193388396504746e-01,2.086263797329855674e+00,5.298663403658225413e+00,1.549097639723260311e-01
6.400000000000000000e+01,3.195722720154013929e-01,1.583410116132303314e-01,2.294547030304348922e+00,5.734527745651027075e+00,1.692117749069655952e-01
6.500000000000000000e+01,3.580921725535730626e-01,1.975630725510379992e-01,2.504265273040538808e+00,6.175722416416588700e+00,1.911172475957448880e-01
6.600000000000000000e+01,4.061880202830274733e-01,2.322292045849251307e-01,2.790164813664862908e+00,6.690736233803917798e+00,2.081942178643589880e-01
6.700000000000000000e+01,4.352604600561141845e-01,2.889493484817118318e-01,3.036069493762955318e+00,7.207982828380447238e+00,2.402977598305474638e-01
6.800000000000000000e+01,4.842707266230172891e-01,3.512227094795814519e-01,3.301923188431900691e+00,7.682176995258206631e+00,2.778254843151123366e-01
6.900000000000000000e+01,5.393670007613265982e-01,4.061889936980209725e-01,3.562665472719404036e+00,8.153046234471851506e+00,2.993574467002599881e-01
7.000000000000000000e+01,5.903164451980914551e-01,4.684879518129662079e-01,3.873897617426160789e+00,8.917107306676808065e+00,3.326467039514591217e-01
7.100000000000000000e+01,6.532251513390519015e-01,5.308792791706036240e-01,4.264396040465519455e+00,9.238442930973480571e+00,3.801501730993084305e-01
7.200000000000000000e+01,7.341006174496400583e-01,6.050306358506554183e-01,4.605817631585276573e+00,9.844810171959661460e+00,4.288303859186903821e-01
7.300000000000000000e+01,8.379525364374882379e-01,7.095330181679392334e-01,5.032911091437703988e+00,1.052679959979584545e+01,4.762689869548727417e-01
7.400000000000000000e+01,9.240932350996016176e-01,7.749234682522431195e-01,5.449036857298194647e+00,1.127989482028764101e+01,5.407246182276088664e-01
7.500000000000000000e+01,9.878315886759811981e-01,9.157021622219474466e-01,5.764941599400291494e+00,1.192276448476081185e+01,6.130579293342339753e-01
7.600000000000000000e+01,1.103831615376749564e+00,1.034086516610633222e+00,6.062885544297232698e+00,1.249520930130254825e+01,7.095630896673933430e-01
7.700000000000000000e+01,1.203245502960018865e+00,1.145849918616704599e+00,6.646079882834860619e+00,1.315322282882191551e+01,7.831464525042974856e-01
7.800000000000000000e+01,1.293826850827481945e+00,1.350094824415691175e+00,7.303705173841515297e+00,1.386243065656632822e+01,8.730006265352010519e-01
7.900000000000000000e+01,1.468607535564232069e+00,1.460138620389300979e+00,7.738380498918299821e+00,1.456082434909187739e+01,1.033929240124735305e+00
8.000000000000000000e+01,1.636299394098280846e+00,1.634950091633727176e+00,8.002089037890623757e+00,1.552429607482197582e+01,1.172580113325963680e+00
8.100000000000000000e+01,1.677052251660888338e+00,1.824989699914583596e+00,8.382018100631658086e+00,1.631464319199233515e+01,1.232900277168647030e+00
8.200000000000000000e+01,1.795506608301045137e+00,2.060125270636168793e+00,8.846305424777801463e+00,1.729422866161270633e+01,1.407947944960993070e+00
8.300000000000000000e+01,1.920823148618533871e+00,2.332685785310131710e+00,9.335969846486449342e+00,1.806043104520216502e+01,1.562288035829906274e+00
8.400000000000000000e+01,2.113745748537282143e+00,2.546990503782383009e+00,9.838133811932863182e+00,1.897109237834539996e+01,1.706984039346944648e+00
8.500000000000000000e+01,2.232204878847681151e+00,2.781721899953873756e+00,1.053512422788141123e+01,1.987016386595169593e+01,1.920696523343274897e+00
8.600000000000000000e+01,2.451751296282874915e+00,3.097117739732781594e+00,1.108639062707117162e+01,2.048906389462555211e+01,2.175863247134731004e+00
8.700000000000000000e+01,2.680303104294991190e+00,3.479798064779262567e+00,1.169819098899634824e+01,2.160209228607075005e+01,2.399980845545528929e+00
8.800000000000000000e+01,2.854983521552239889e+00,3.884327166984834268e+00,1.232027114851558736e+01,2.271223392378435335e+01,2.539175769278632089e+00
8.900000000000000000e+01,3.058669560468089355e+00,4.165999381251252132e+00,1.278768047269449859e+01,2.370645520498197101e+01,2.886719107240224069e+00
9.000000000000000000e+01,3.256229988920235741e+00,4.434774689693963268e+00,1.338424219222159550e+01,2.447899213993849088e+01,3.255145932471258607e+00
9.100000000000000000e+01,3.341195346238777564e+00,4.825047145182210784e+00,1.385679652305960730e+01,2.550812436698951302e+01,3.508440833924576285e+00
9.200000000000000000e+01,3.737307557587059126e+00,5.203465230132120922e+00,1.476325956600128819e+01,2.709635596074753749e+01,3.911600226992459906e+00
9.300000000000000000e+01,3.997254858077657680e+00,5.684086420593756017e+00,1.549035651300903460e+01,2.808936958697663755e+01,4.162833511396244468e+00
9.400000000000000000e+01,4.273505785261652257e+00,6.166947405948918437e+00,1.620897135566282188e+01,2.910258104128034873e+01,4.602019427194071532e+00
9.500000000000000000e+01,4.526653690110624240e+00,6.581834355447413465e+00,1.704532494266284104e+01,3.015107969359770834e+01,5.012871949526784832e+00
9.600000000000000000e+01,4.793338604119400159e+00,6.958749684630182841e+00,1.785681726968468297e+01,3.144969635651989037e+01,5.351096356942043109e+00
9.700000000000000000e+01,5.085921517784658619e+00,7.433439986669418076e+00,1.846498775651538082e+01,3.222360455969842263e+01,5.677484623602783387e+00
9.800000000000000000e+01,5.467422472852774717e+00,7.854619591021000602e+00,1.908014181270704412e+01,3.364802365039230381e+01,6.014059245619439942e+00
9.900000000000000000e+01,5.801411567157050087e+00,8.412121153096514092e+00,1.997042621143156538e+01,3.453786523749543846e+01,6.597846478212806787e+00
1.000000000000000000e+02,6.264827998682653387e+00,8.844133477091418172e+00,2.071490741760237952e+01,3.569547596589355720e+01,6.995089360495359898e+00
1.010000000000000000e+02,6.684185660287013775e+00,9.348540939970853003e+00,2.162797516246747875e+01,3.660742999015937471e+01,7.570411989145961584e+00
1.020000000000000000e+02,6.917923833931177491e+00,9.781852165258493770e+00,2.260125564458194702e+01,3.807357838617418366e+01,7.935665866034289806e+00
1.030000000000000000e+02,7.391896781359083235e+00,1.066364278833011170e+01,2.361745542223800243e+01,3.934428670422697394e+01,8.475411543226771371e+00
1.040000000000000000e+02,7.906706902683435345e+00,1.123379707290333229e+01,2.466725543208493576e+01,4.066811979720476700e+01,8.995186560990472202e+00
1.050000000000000000e+02,8.182282540909989521e+00,1.191202526609648160e+01,2.582741789308567348e+01,4.162066102042837912e+01,9.589647440224320363e+00
1.060000000000000000e+02,8.683240686289831700e+00,1.266441703779759820e+01,2.696230311992969320e+01,4.299237759951328997e+01,1.012563010745673253e+01
1.070000000000000000e+02,8.931897483554404715e+00,1.344166539500699642e+01,2.805186181908644016e+01,4.462020600507774759e+01,1.074838178023501989e+01
1.080000000000000000e+02,9.439236788924112886e+00,1.429378872361869668e+01,2.912476005166944404e+01,4.648701709262157777e+01,1.136735344120753410e+01
1.090000000000000000e+02,9.798466161919716200e+00,1.476396754472038353e+01,3.008472859358078466e+01,4.804091675775833892e+01,1.208774050368825925e+01
1.100000000000000000e+02,1.043947199945841042e+01,1.539865432141648682e+01,3.134012141778629257e+01,4.950513199960231958e+01,1.252050185456300468e+01
1.110000000000000000e+02,1.109951026965173959e+01,1.653110188804853209e+01,3.259681246261898480e+01,5.068714733167107056e+01,1.315596148200089566e+01
1.120000000000000000e+02,1.163267975791628572e+01,1.710989032891785655e+01,3.378585897004899152e+01,5.207169059128835187e+01,1.378899155634220364e+01
1.130000000000000000e+02,1.230616835876976900e+01,1.785242485834294257e+01,3.484132241019094067e+01,5.350226587901567399e+01,1.465468849380018668e+01
1.140000000000000000e+02,1.295782314391155943e+01,1.868753223048256018e+01,3.581314170743380743e+01,5.501763640008220335e+01,1.554547714898725985e+01
1.150000000000000000e+02,1.333458295226883727e+01,1.949763706889093129e+01,3.723273737186443100e+01,5.657264210766568624e+01,1.654212404607795506e+01
1.160000000000000000e+02,1.395938500059177834e+01,2.041109043552211588e+01,3.887322279252140333e+01,5.811759223260919782e+01,1.728545634815439769e+01
1.170000000000000000e+02,1.457284934332101578e+01,2.141124776160879861e+01,4.016112190664498627e+01,5.963600586928823333e+01,1.831784548132556978e+01
1.180000000000000000e+02,1.505491185775149354e+01,2.229029993355762329e+01,4.126354130375294460e+01,6.140162948120020303e+01,1.926365964856172042e+01
1.190000000000000000e+02,1.582904478173198548e+01,2.347124689952062226e+01,4.258748471675755809e+01,6.317496221120950395e+01,2.021280632835417279e+01
1.200000000000000000e+02,1.647373036075861563e+01,2.461453744122151477e+01,4.364838902692865474e+01,6.455028887288247574e+01,2.111995980574262788e+01
1.210000000000000000e+02,1.716551702693653425e+01,2.563635058041347392e+01,4.492090529517210484e+01,6.628449308298192477e+01,2.197307743852467254e+01
1.220000000000000000e+02,1.766085468016274618e+01,2.665450838030220027e+01,4.621555488721664062e+01,6.787192353674667800e+01,2.299367251858785721e+01
1.230000000000000000e+02,1.850790414895733704e+01,2.775092745375656023e+01,4.714486520002736114e+01,6.951017708997726174e+01,2.397958863949484964e+01
1.240000000000000000e+02,1.895987138566296792e+01,2.885299362844140347e+01,4.867899901484096148e+01,7.139710666277804307e+01,2.507640257673923756e+01
1.250000000000000000e+02,1.956880238867308108e+01,3.012953997190905397e+01,5.011656768038207588e+01,7.320821579776412591e+01,2.570018921324576411e+01
1.260000000000000000e+02,2.029099241494703421e+01,3.083137965126334024e+01,5.138454233777186175e+01,7.506440084967110238e+01,2.670065831529780098e+01
1.270000000000000000e+02,2.061215378615863969e+01,3.177423360212621617e+01,5.269379130952175672e+01,7.657723284042576495e+01,2.759942148328926947e+01
1.280000000000000000e+02,2.106080367853757807e+01,3.283155926065857955e+01,5.431348396516104060e+01,7.829031205189519937e+01,2.841715171981610411e+01
1.290000000000000000e+02,2.168112073735750656e+01,3.361595503947184227e+01,5.602792656478867173e+01,8.020809316958157353e+01,2.977440743744185880e+01
1.300000000000000000e+02,2.273167220497599317e+01,3.520972878579716792e+01,5.769552224211021496e+01,8.175672181284951989e+01,3.115970710707220803e+01
1.310000000000000000e+02,2.354021910475178458e+01,3.643038489131248525e+01,5.936574207657475455e+01,8.338918304543068416e+01,3.216664521099167473e+01
1.320000000000000000e+02,2.449076468880485891e+01,3.738946642572324208e+01,6.153201759982873398e+01,8.510771654331486502e+01,3.311599859139117541e+01
1.330000000000000000e+02,2.527715485757074987e+01,3.838255894568948179e+01,6.338401602496197285e+01,8.724170515113917190e+01,3.460112435626053440e+01
1.340000000000000000e+02,2.599788033052137592e+01,3.965365117801744077e+01,6.465381215159837325e+01,8.908622995798472743e+01,3.591673732892586912e+01
1.350000000000000000e+02,2.697122371343545666e+01,4.058867754794193417e+01,6.604254426945038858e+01,9.118995552734020293e+01,3.694575810094040946e+01
1.360000000000000000e+02,2.788733914462110874e+01,4.183339651256143554e+01,6.728711745776752196e+01,9.305297160389440592e+01,3.831445503355914894e+01
1.370000000000000000e+02,2.862441505037569556e+01,4.314473844010031200e+01,6.885242045843907022e+01,9.509418198472316419e+01,3.974277948635712931e+01
1.380000000000000000e+02,2.941866430870932447e+01,4.467041270946469922e+01,7.065520963814238087e+01,9.711753157637544120e+01,4.110679846296068263e+01
1.390000000000000000e+02,3.016045586146006485e+01,4.587126705758093692e+01,7.256517000791333771e+01,9.914545689788079130e+01,4.215855770994769358e+01
1.400000000000000000e+02,3.107258293162371032e+01,4.719407679366403841e+01,7.425666441626430014e+01,1.010367652302321915e+02,4.363384194399028360e+01
1.410000000000000000e+02,3.205824642988697804e+01,4.862126575147156160e+01,7.571300862942167953e+01,1.036108482653531837e+02,4.496111927121071261e+01
1.420000000000000000e+02,3.329427314974604002e+01,5.008460224534907468e+01,7.745703824690035333e+01,1.062217328504464575e+02,4.633493005842481693e+01
1.430000000000000000e+02,3.451178257839355012e+01,5.127069558324954812e+01,7.866710530501816834e+01,1.090429286797648558e+02,4.757940410847537294e+01
1.440000000000000000e+02,3.553865105765014221e+01,5.234323773069188235e+01,8.050186159342948145e+01,1.109724150286436384e+02,4.848170220784960804e+01
1.450000000000000000e+02,3.648325336597474688e+01,5.435445249946783974e+01,8.251147057632866222e+01,1.131897114461896194e+02,4.992846942058231008e+01
1.460000000000000000e+02,3.733915597927551033e+01,5.588817666179351562e+01,8.484942248306266777e+01,1.153050369698569568e+02,5.118134549088018304e+01
1.470000000000000000e+02,3.841413458290780625e+01,5.695438630140827740e+01,8.726729951369146931e+01,1.179086475900076891e+02,5.260675963145433798e+01
1.480000000000000000e+02,3.924060423234710981e+01,5.843080924503443896e+01,8.896869485114801535e+01,1.197137708455370557e+02,5.439062683175033897e+01
1.490000000000000000e+02,4.010826204688849828e+01,6.010582068134301181e+01,9.124380865577876421e+01,1.219715512776947719e+02,5.594456578284609805e+01
1.500000000000000000e+02,4.088702034550313158e+01,6.216600723608674173e+01,9.306078416480536930e+01,1.245433417961378666e+02,5.757572572616781770e+01
1.510000000000000000e+02,4.200980511808795370e+01,6.357852354385238414e+01,9.478298314617387632e+01,1.270925310233198076e+02,5.894309162879389419e+01
1.520000000000000000e+02,4.305919281346054106e+01,6.502257017015546126e+01,9.666108612399651179e+01,1.294846974397212307e+02,6.086880275174335964e+01
1.530000000000000000e+02,4.460909344873118698e+01,6.671268152067665369e+01,9.896196883751272821e+01,1.327778869171719407e+02,6.282191987539268041e+01
1.540000000000000000e+02,4.621925531868050996e+01,6.857502233117880053e+01,1.012523024535087472e+02,1.348951262979045396e+02,6.374122457826346988e+01
1.550000000000000000e+02,4.707511324816113785e+01,7.003601016534210544e+01,1.030522759371462769e+02,1.378433365699379465e+02,6.571958070669185759e+01
1.560000000000000000e+02,4.822483157504569817e+01,7.211132662674816629e+01,1.050367001408598071e+02,1.404241101420104769e+02,6.740307282805321165e+01
1.570000000000000000e+02,4.942489812992549503e+01,7.372630835499033708e+01,1.070538401509978428e+02,1.425021356950167331e+02,6.966220045288666540e+01
1.580000000000000000e+02,5.101286936855719034e+01,7.568677038708085547e+01,1.094779078118402822e+02,1.448500058341332419e+02,7.171805242391059210e+01
1.590000000000000000e+02,5.219175389126303344e+01,7.754870263456159307e+01,1.118641617342465793e+02,1.475708241315275586e+02,7.390017405207069601e+01
1.600000000000000000e+02,5.317203830290178246e+01,7.922794513056078358e+01,1.140081217387969161e+02,1.501067404568850918e+02,7.619762918898668147e+01
1.610000000000000000e+02,5.434270485837583919e+01,8.098822223256215125e+01,1.157808058032957064e+02,1.531176000859658757e+02,7.770281068019235704e+01
1.620000000000000000e+02,5.531857561981296101e+01,8.213189755078234100e+01,1.179848481154158719e+02,1.559264349266869090e+02,7.996696752940378872e+01
1.630000000000000000e+02,5.642581036966527819e+01,8.350690774058068655e+01,1.202680188307550111e+02,1.581567960947051574e+02,8.203726934962332962e+01
1.640000000000000000e+02,5.788695108623962682e+01,8.508690737103525237e+01,1.227755386395769932e+02,1.608157619859115925e+02,8.415054032243330084e+01
1.650000000000000000e+02,5.950086829163453217e+01,8.705187473524500774e+01,1.247948037518538911e+02,1.639609806755008492e+02,8.646445843009344401e+01
1.660000000000000000e+02,6.078694849659834176e+01,8.924307907807886409e+01,1.276456959813983190e+02,1.666941845595172254e+02,8.870518700681719793e+01
1.670000000000000000e+02,6.174603620006123350e+01,9.129980105600455431e+01,1.295599186985504332e+02,1.692458026728404548e+02,9.060629979589856475e+01
1.680000000000000000e+02,6.303149924934661641e+01,9.384022663000219211e+01,1.314922302651679047e+02,1.719517803238275064e+02,9.205819477025269748e+01
1.690000000000000000e+02,6.431803403221563542e+01,9.612157727363234017e+01,1.333021639688790856e+02,1.749541886229131364e+02,9.483384136993932145e+01
1.700000000000000000e+02,6.554000238229406250e+01,9.779919396486423011e+01,1.358375591221762591e+02,1.780807163816197090e+02,9.650595110733279114e+01
1.710000000000000000e+02,6.692421635638899602e+01,9.988070187670821554e+01,1.383244799294607219e+02,1.806313574517753295e+02,9.885116348716888979e+01
1.720000000000000000e+02,6.790675389303982001e+01,1.013418734469210136e+02,1.407862571634733797e+02,1.842380279701311565e+02,1.010801038813233674e+02
1.730000000000000000e+02,6.947725461657785218e+01,1.030701055749982942e+02,1.437932129020825585e+02,1.864988927551817994e+02,1.037820584704636389e+02
1.740000000000000000e+02,7.098276263334440728e+01,1.049706571931201609e+02,1.456142398222206111e+02,1.891733832726260687e+02,1.064820146109875907e+02
1.750000000000000000e+02,7.153790961262319570e+01,1.068046883072102702e+02,1.487931311915621109e+02,1.919153355390811271e+02,1.091516350441344798e+02
1.760000000000000000e+02,7.325938651264091561e+01,1.090985045003951370e+02,1.518476399588984123e+02,1.944278060189877806e+02,1.115582689644515000e+02
1.770000000000000000e+02,7.391852400676455659e+01,1.113000724225584577e+02,1.546173927365043141e+02,1.962021396779501288e+02,1.134036478991762635e+02
1.780000000000000000e+02,7.464250380873711777e+01,1.136891461117929794e+02,1.565050158569272583e+02,1.983951212804303452e+02,1.152166534128497801e+02
1.790000000000000000e+02,7.649761267365150275e+01,1.158411858127249445e+02,1.592845915739629845e+02,2.015096638023243827e+02,1.177755662865545503e+02
1.800000000000000000e+02,7.771252533910477212e+01,1.184716762897792108e+02,1.614518868584412985e+02,2.049954056722264681e+02,1.198538082128713853e+02
1.810000000000000000e+02,7.958439206597346072e+01,1.209133343523304518e+02,1.633976723577404755e+02,2.081788793918278486e+02,1.229873538239270658e+02
1.820000000000000000e+02,8.069599573952638139e+01,1.231843384241453805e+02,1.658943511684711609e+02,2.125424628355090420e+02,1.252435492616994281e+02
1.830000000000000000e+02,8.227138966712180945e+01,1.257556013806065351e+02,1.688378136544847052e+02,2.159431891854092669e+02,1.275716400856290988e+02
1.840000000000000000e+02,8.379405724230505825e+01,1.281020559233958522e+02,1.722994707045776295e+02,2.192552974148267140e+02,1.303070903950331854e+02
1.850000000000000000e+02,8.495722066068466916e+01,1.307305175422133630e+02,1.753838310963356548e+02,2.225006330665417238e+02,1.321850103203781828e+02
1.860000000000000000e+02,8.680704359803509362e+01,1.329399383749728827e+02,1.782424011762746829e+02,2.255768562020374475e+02,1.335083420133173036e+02
1.870000000000000000e+02,8.860174214185394703e+01,1.348011957169239565e+02,1.811207822434957393e+02,2.288123396805282255e+02,1.357875613286915666e+02
1.880000000000000000e+02,9.088323401838505333e+01,1.368284424487218303e+02,1.837091972323029836e+02,2.327361775791989089e+02,1.381231948340686699e+02
1.890000000000000000e+02,9.244936260329888000e+01,1.388896571181448394e+02,1.867082599864075121e+02,2.365754350931536578e+02,1.403366590859467351e+02
1.900000000000000000e+02,9.435738583334796203e+01,1.410438776481148011e+02,1.895462830876315934e+02,2.401231231442384058e+02,1.420813662296774851e+02
1.910000000000000000e+02,9.641665885777021572e+01,1.434907508479632838e+02,1.921449272732073155e+02,2.424638297626708550e+02,1.450073315058868104e+02
1.920000000000000000e+02,9.766688228041033426e+01,1.466598433946418538e+02,1.943346007933407407e+02,2.461747652368333661e+02,1.470221174946101712e+02
1.930000000000000000e+02,9.923551697247924608e+01,1.485406955147686006e+02,1.971600706842843920e+02,2.492694244763490019e+02,1.497943502079962741e+02
1.940000000000000000e+02,1.009759435007442647e+02,1.510257273278600110e+02,2.001453824422305274e+02,2.523617478786660797e+02,1.519242434802268917e+02
1.950000000000000000e+02,1.026891350270503551e+02,1.540077382936604238e+02,2.026197856990008859e+02,2.560505158457123116e+02,1.552039680911427126e+02
1.960000000000000000e+02,1.044131823485332689e+02,1.563774810860371076e+02,2.055926565984638614e+02,2.591568122691913345e+02,1.573156624374914259e+02
1.970000000000000000e+02,1.057451285868716582e+02,1.585704576136886033e+02,2.086952151342753154e+02,2.630114865041308008e+02,1.603407458507387560e+02
1.980000000000000000e+02,1.075785170158001165e+02,1.611765333285926545e+02,2.123300616796540794e+02,2.655864231261987811e+02,1.631176451771751204e+02
1.990000000000000000e+02,1.094565696061800963e+02,1.642926937339420306e+02,2.156343739441306866e+02,2.688218144969594618e+02,1.664276269812073394e+02
2.000000000000000000e+02,1.113932258070163641e+02,1.666420729440778814e+02,2.196779502115755918e+02,2.715492644851344721e+02,1.693231535384502990e+02
2.010000000000000000e+02,1.133942773192153339e+02,1.701228918765697813e+02,2.225792925522760584e+02,2.755253948486521836e+02,1.717064608157884322e+02
2.020000000000000000e+02,1.156803674572343255e+02,1.724372492674882551e+02,2.252558255932821680e+02,2.785935952840759455e+02,1.745416695307762893e+02
2.030000000000000000e+02,1.175807400669819458e+02,1.752885866708704725e+02,2.291551888783217237e+02,2.831956029413713054e+02,1.780753096314686559e+02
2.040000000000000000e+02,1.191397824373213439e+02,1.780154185777732891e+02,2.332668249130872766e+02,2.871953517730648855e+02,1.808032344950841548e+02
2.050000000000000000e+02,1.212557203950530607e+02,1.806022155586352085e+02,2.354133470506979506e+02,2.921905412632465300e+02,1.847121816207696838e+02
2.060000000000000000e+02,1.232304152869901372e+02,1.833803779254745336e+02,2.392877706464731205e+02,2.960589192665478322e+02,1.872302522520024013e+02
2.070000000000000000e+02,1.254747752435258974e+02,1.864767627586011258e+02,2.417179091507713906e+02,2.999332366172415050e+02,1.908905788078930073e+02
2.080000000000000000e+02,1.272483662712509158e+02,1.899078412942674845e+02,2.447755910869904596e+02,3.037194049515653091e+02,1.943843019567127044e+02
2.090000000000000000e+02,1.287205619018255902e+02,1.929017723878250763e+02,2.488299807980368996e+02,3.080107520029347370e+02,1.973006323506081117e+02
2.100000000000000000e+02,1.305435576344112860e+02,1.965105761171480481e+02,2.523176895652886458e+02,3.127743759187119394e+02,1.997538148717687818e+02
2.110000000000000000e+02,1.322169772991317984e+02,1.999070416273943067e+02,2.548580869647487930e+02,3.157585752822493532e+02,2.029377778024153542e+02
2.120000000000000000e+02,1.345377647783226962e+02,2.028985889183231279e+02,2.567670762616522779e+02,3.195929329130741507e+02,2.054963621803605633e+02
2.130000000000000000e+02,1.367684257344095613e+02,2.062136669298406275e+02,2.604157427708214527e+02,3.242809724896328589e+02,2.084913911490141913e+02
2.140000000000000000e+02,1.394326814183968963e+02,2.091598788674826892e+02,2.630378836863138758e+02,3.290237188148972791e+02,2.113086718891607916e+02
2.150000000000000000e+02,1.421778937647060275e+02,2.125995352435719496e+02,2.671129533729640002e+02,3.328335961951007675e+02,2.146215702815613326e+02
2.160000000000000000e+02,1.443596966430434350e+02,2.159666979684572539e+02,2.708606355417344957e+02,3.371144537284766329e+02,2.180713891371214572e+02
2.170000000000000000e+02,1.463227650096286823e+02,2.187907982897531838e+02,2.732655465199072751e+02,3.415150388019385446e+02,2.207521262809012796e+02
2.180000000000000000e+02,1.485057036186875621e+02,2.216589544260369280e+02,2.773207793890211406e+02,3.451641585799371796e+02,2.242229097443357944e+02
2.190000000000000000e+02,1.502252778287885349e+02,2.234639104525890332e+02,2.815533118305761491e+02,3.506331742133891112e+02,2.280381317465875384e+02
2.200000000000000000e+02,1.530262181006554556e+02,2.271469837066835851e+02,2.841766714878011726e+02,3.548889678453336387e+02,2.308214995119603827e+02
2.210000000000000000e+02,1.546414518977754824e+02,2.304195500577385189e+02,2.867866332240642464e+02,3.596480737867782409e+02,2.347574995670558451e+02
2.220000000000000000e+02,1.570287397646980594e+02,2.330944908693076627e+02,2.885456435987965733e+02,3.636965999037329880e+02,2.382275866436559681e+02
2.230000000000000000e+02,1.590679419231375391e+02,2.357070510467951578e+02,2.915170876759032126e+02,3.686092512326000588e+02,2.421934860218153744e+02
2.240000000000000000e+02,1.612299804760532709e+02,2.385515648381706910e+02,2.948896208301728166e+02,3.733580031016533098e+02,2.457617372721821312e+02
2.250000000000000000e+02,1.636597106840633842e+02,2.411243331553947371e+02,2.982109796270346465e+02,3.769779844814831904e+02,2.496679936233004184e+02
2.260000000000000000e+02,1.655329114824741339e+02,2.440557903140593510e+02,3.025579053529648945e+02,3.813947937625538316e+02,2.537534773764910483e+02
2.270000000000000000e+02,1.674015157188264880e+02,2.471643329655209413e+02,3.051813210252249746e+02,3.861508334687000570e+02,2.586494254149105245e+02
2.280000000000000000e+02,1.707044773711669450e+02,2.505677516291888480e+02,3.087249207210840609e+02,3.913709183792029762e+02,2.629992431856302915e+02
2.290000000000000000e+02,1.728210122997453766e+02,2.533010637708465538e+02,3.122157941249923852e+02,3.965748221277759171e+02,2.658839413021727296e+02
2.300000000000000000e+02,1.749755864920499278e+02,2.573915380657851983e+02,3.166752280240147002e+02,4.006004782578556274e+02,2.694504773715040074e+02
2.310000000000000000e+02,1.770167167742333163e+02,2.608825728308692078e+02,3.206612308099466873e+02,4.043409497490350759e+02,2.723500715528527394e+02
2.320000000000000000e+02,1.786341570303568176e+02,2.644472577253206964e+02,3.255343686407303494e+02,4.092337897094320169e+02,2.750965003278516292e+02
2.330000000000000000e+02,1.813911437424056317e+02,2.676551443336492184e+02,3.293610329474937544e+02,4.134865978795014598e+02,2.792042616928743541e+02
2.340000000000000000e+02,1.838018090102061706e+02,2.709633708263042990e+02,3.332886592194456625e+02,4.175516256213996940e+02,2.841224308732060990e+02
2.350000000000000000e+02,1.863904250841711132e+02,2.737285512729993115e+02,3.374043114253979638e+02,4.221836924882106246e+02,2.879133301587730784e+02
2.360000000000000000e+02,1.887431772267341046e+02,2.779966967384550571e+02,3.411895300875082739e+02,4.279637835169727396e+02,2.921479458750094409e+02
2.370000000000000000e+02,1.911913154389537510e+02,2.823838761244060152e+02,3.450204798715716379e+02,4.319322690869832400e+02,2.965406918071529958e+02
2.380000000000000000e+02,1.939580739271220580e+02,2.858391699444833307e+02,3.492346974936335187e+02,4.357388064975869497e+02,3.007531863569232655e+02
2.390000000000000000e+02,1.960116151666839528e+02,2.899213580641074373e+02,3.530788350844725301e+02,4.406680989469343785e+02,3.036795000702313132e+02
2.400000000000000000e+02,1.980130265642051768e+02,2.941082447928055217e+02,3.573249800693433826e+02,4.461718609462954532e+02,3.081743062915114706e+02
2.410000000000000000e+02,2.007308591689469779e+02,2.984017341875818374e+02,3.598822721095004908e+02,4.509046152721064118e+02,3.114732960926231158e+02
2.420000000000000000e+02,2.036739198880298432e+02,3.026561855084879653e+02,3.643548509094451902e+02,4.561180962242279406e+02,3.149901051244507926e+02
2.430000000000000000e+02,2.059189427489454545e+02,3.055715988876017946e+02,3.683547009280968609e+02,4.609749136278543347e+02,3.188016773440907627e+02
2.440000000000000000e+02,2.087288313401032553e+02,3.097747051734619390e+02,3.730380330437541261e+02,4.661322738914941510e+02,3.248795493882508367e+02
2.450000000000000000e+02,2.110440291300804461e+02,3.124062647613427544e+02,3.776452907767137503e+02,4.708558261034919497e+02,3.287379496955849731e+02
2.460000000000000000e+02,2.137420809980200147e+02,3.164511637470907317e+02,3.809741169263659799e+02,4.753845092518142224e+02,3.343006127184306706e+02
2.470000000000000000e+02,2.164234066424467073e+02,3.209168043592711683e+02,3.846509796742034268e+02,4.798619979592141362e+02,3.384644946053630861e+02
2.480000000000000000e+02,2.193358731067783083e+02,3.253489582865291254e+02,3.871632515323002508e+02,4.845983511298220492e+02,3.429690604453306833e+02
2.490000000000000000e+02,2.217029095494935405e+02,3.288940835248814665e+02,3.907230156615770511e+02,4.891296251047335772e+02,3.463873842617573473e+02
2.500000000000000000e+02,2.246730279388418694e+02,3.332283684571977460e+02,3.941489636768224045e+02,4.930239634860611204e+02,3.494493912200865111e+02
2.510000000000000000e+02,2.268987296607844542e+02,3.368110728709762043e+02,3.977673131509205291e+02,4.980697893300699661e+02,3.545465589664746631e+02
2.520000000000000000e+02,2.295364689186948794e+02,3.399438283350451115e+02,4.021054213704413769e+02,5.036740202349458855e+02,3.582195821868808707e+02
2.530000000000000000e+02,2.308630906401375000e+02,3.432441591248323220e+02,4.074410803952392826e+02,5.083031365221705187e+02,3.626409829099369517e+02
2.540000000000000000e+02,2.328626946880311550e+02,3.472821315646712037e+02,4.120614963647223021e+02,5.146412877634950291e+02,3.666500905800404553e+02
2.550000000000000000e+02,2.349191525195455199e+02,3.508549705852566376e+02,4.165140220608639083e+02,5.197456238801021300e+02,3.709927708049856392e+02
2.560000000000000000e+02,2.372863999876574326e+02,3.551337054325131817e+02,4.209738400194999031e+02,5.244026764225992565e+02,3.760919282072496799e+02
2.570000000000000000e+02,2.404682867681272000e+02,3.575187320026266207e+02,4.244418884930728950e+02,5.299262622321707568e+02,3.810300758740668812e+02
2.580000000000000000e+02,2.427600168004347267e+02,3.623189736288542235e+02,4.268233474775712466e+02,5.344914543474810671e+02,3.848641409758029681e+02
2.590000000000000000e+02,2.455529111856994291e+02,3.665212042674565964e+02,4.302366052941898715e+02,5.407242586851789383e+02,3.883718886431726105e+02
2.600000000000000000e+02,2.490306607654287063e+02,3.704410301883672787e+02,4.341145103033618398e+02,5.458881364356466293e+02,3.927768844228028229e+02
2.610000000000000000e+02,2.520646592986264523e+02,3.756079360170923565e+02,4.388926109341950905e+02,5.525141676206543480e+02,3.968744040802643553e+02
2.620000000000000000e+02,2.553745869917358959e+02,3.792121976543560322e+02,4.422773827952273109e+02,5.591755348584081275e+02,4.026288748549790739e+02
2.630000000000000000e+02,2.583488567694112135e+02,3.832386790151921332e+02,4.462380350818265242e+02,5.659895130684540163e+02,4.065895710643453640e+02
2.640000000000000000e+02,2.617631259177871925e+02,3.878920631139866373e+02,4.505849530975583548e+02,5.709165627960738902e+02,4.101028631525695687e+02
2.650000000000000000e+02,2.651348128479939987e+02,3.927113018000866305e+02,4.548008976528262224e+02,5.748340344190338556e+02,4.147418811209806790e+02
2.660000000000000000e+02,2.682667431366508026e+02,3.976582736906240712e+02,4.579459350337219803e+02,5.803081579382708242e+02,4.192663444179684120e+02
2.670000000000000000e+02,2.711611133120804880e+02,4.022800619888948859e+02,4.624207724890602549e+02,5.858960789496769621e+02,4.245814440632191236e+02
2.680000000000000000e+02,2.733426989683866282e+02,4.052036007659720553e+02,4.678846839063036214e+02,5.925647124347030967e+02,4.290773379688032492e+02
2.690000000000000000e+02,2.755261712390787920e+02,4.104612986633882770e+02,4.721017294337359544e+02,5.981894725842952312e+02,4.350985293629297530e+02
2.700000000000000000e+02,2.785437541932973318e+02,4.156647812627525127e+02,4.768444995317327084e+02,6.036139323676885624e+02,4.412991375771961202e+02
2.710000000000000000e+02,2.807862588574500933e+02,4.194364903784081662e+02,4.804598004771489741e+02,6.107594786122099322e+02,4.457164747556693669e+02
2.720000000000000000e+02,2.835782671116659799e+02,4.244983759690851457e+02,4.856228482829747009e+02,6.172564023313468624e+02,4.513744601961075205e+02
2.730000000000000000e+02,2.865107444417349711e+02,4.285089026167261181e+02,4.919592873273813893e+02,6.215242577701650362e+02,4.560148377566863473e+02
2.740000000000000000e+02,2.892632058223907734e+02,4.331150876879645466e+02,4.969133166488998086e+02,6.262011043205686747e+02,4.620984713121872574e+02
2.750000000000000000e+02,2.925866092057694914e+02,4.370545457711132258e+02,5.007268553174462795e+02,6.335034701911354205e+02,4.673200434385541371e+02
2.760000000000000000e+02,2.955687850388667925e+02,4.415194296767432434e+02,5.065644363904349348e+02,6.392413921914850334e+02,4.723535888462720322e+02
2.770000000000000000e+02,2.975168001622806742e+02,4.466258022840622743e+02,5.103887398044878410e+02,6.451909606087090197e+02,4.770872434242560303e+02
2.780000000000000000e+02,3.000466186193674503e+02,4.504586048635724183e+02,5.146515110216342919e+02,6.508528499186741101e+02,4.799512984346781082e+02
2.790000000000000000e+02,3.035663660762222662e+02,4.548776293729093254e+02,5.198021285692834681e+02,6.564254209215114315e+02,4.840086142076240776e+02
2.800000000000000000e+02,3.068118548652875006e+02,4.590455754420756875e+02,5.238675334340101699e+02,6.619014114432220595e+02,4.911535573007930680e+02
2.810000000000000000e+02,3.091551730334538775e+02,4.637342108533014198e+02,5.296559411582024950e+02,6.672265692422665779e+02,4.969014320424721518e+02
2.820000000000000000e+02,3.128437981726934822e+02,4.687157915591243977e+02,5.347621505408023950e+02,6.739206684085401093e+02,5.035436343382386895e+02
2.830000000000000000e+02,3.169752045441592259e+02,4.728126781513674359e+02,5.392891913036914957e+02,6.789478968279345281e+02,5.080590972637613731e+02
2.840000000000000000e+02,3.199244004747864665e+02,4.781302744650868135e+02,5.438486414783759528e+02,6.846810058932355787e+02,5.132919272208064285e+02
2.850000000000000000e+02,3.238882029477980495e+02,4.835356545463250200e+02,5.498660180492597647e+02,6.908686497528694872e+02,5.181802142653657484e+02
2.860000000000000000e+02,3.268713810582817132e+02,4.878439265780750134e+02,5.551084161638316345e+02,6.962947274983544048e+02,5.222230056806317862e+02
2.870000000000000000e+02,3.304034187325596577e+02,4.926278594023792721e+02,5.608362948359568918e+02,7.027869414106821750e+02,5.272019497779566564e+02
2.880000000000000000e+02,3.340376581603583190e+02,4.955373963657158924e+02,5.669879727409679617e+02,7.084808447241346130e+02,5.336413407231927977e+02
2.890000000000000000e+02,3.380560194035374479e+02,5.003971333098689911e+02,5.716553119328198136e+02,7.138942019440169133e+02,5.385197078295275332e+02
2.900000000000000000e+02,3.418678725065612980e+02,5.050187752465533322e+02,5.767915097625590306e+02,7.206897474083907582e+02,5.445918672777989968e+02
2.910000000000000000e+02,3.453808364330997165e+02,5.098921553395890101e+02,5.830107550875377456e+02,7.286401328700521844e+02,5.499807630279765363e+02
2.920000000000000000e+02,3.491130991240763706e+02,5.150356632245129731e+02,5.864279585478531089e+02,7.353990475417458583e+02,5.569563754199550658e+02
2.930000000000000000e+02,3.521554676838797491e+02,5.190372100486863474e+02,5.921051962732044558e+02,7.410717055099860318e+02,5.616104132668726834e+02
2.940000000000000000e+02,3.545610380576547414e+02,5.230137957114844767e+02,5.971662237159048345e+02,7.470714853016004326e+02,5.664102089682368160e+02
2.950000000000000000e+02,3.575822056966607079e+02,5.285215568263159867e+02,6.026217699833973711e+02,7.539313686499881442e+02,5.708017585803020211e+02
2.960000000000000000e+02,3.617818777533906882e+02,5.343747231935942636e+02,6.080326952392631483e+02,7.611117747764303658e+02,5.757597964457081616e+02
2.970000000000000000e+02,3.658380211600729695e+02,5.385490949511296321e+02,6.131600465731216900e+02,7.685483432489995721e+02,5.805919304859028216e+02
2.980000000000000000e+02,3.689691620394484062e+02,5.441359126199158709e+02,6.174161076396131875e+02,7.742211899335135286e+02,5.847131278710278366e+02
2.990000000000000000e+02,3.726960097097640983e+02,5.492920927792977182e+02,6.223394071799752965e+02,7.813923341637898830e+02,5.917738779473399973e+02
3.000000000000000000e+02,3.756361036537144855e+02,5.534101094481713972e+02,6.269132862127887620e+02,7.868491916233783741e+02,5.973710775308496750e+02
3.010000000000000000e+02,3.793134973794325902e+02,5.581697487865437779e+02,6.319831373859109362e+02,7.918874774018227072e+02,6.033200935170125376e+02
3.020000000000000000e+02,3.820560761757183741e+02,5.626870814454066476e+02,6.373562716949686546e+02,7.979444604996195949e+02,6.109872460126339320e+02
3.030000000000000000e+02,3.849915350007365760e+02,5.693740985587778596e+02,6.412236123052289258e+02,8.022753818806700110e+02,6.179340009798946767e+02
3.040000000000000000e+02,3.892026607856037117e+02,5.755349187696156150e+02,6.461289953118002813e+02,8.105302930613563603e+02,6.220699539198302546e+02
3.050000000000000000e+02,3.930403323298809255e+02,5.799678163474292205e+02,6.524795967884406309e+02,8.150580271721560166e+02,6.295520442125114187e+02
3.060000000000000000e+02,3.967002655051314832e+02,5.857823196614269818e+02,6.588012987704297529e+02,8.214022994081008164e+02,6.350393847351003842e+02
3.070000000000000000e+02,4.005380583713914575e+02,5.917515816198388166e+02,6.631690158738060745e+02,8.277565313564130065e+02,6.396190235853229069e+02
3.080000000000000000e+02,4.048998071868207944e+02,5.952723765216146603e+02,6.685152698970343863e+02,8.341267021881035362e+02,6.445163426583359296e+02
3.090000000000000000e+02,4.084809980178816318e+02,6.012181411255951389e+02,6.730630873592183434e+02,8.410509554799892840e+02,6.523033358142024554e+02
3.100000000000000000e+02,4.125270350757834308e+02,6.062484958276634188e+02,6.778515102018773177e+02,8.475978713425118940e+02,6.593946129689722966e+02
3.110000000000000000e+02,4.165935084073521466e+02,6.116300914403693696e+02,6.838992082854538239e+02,8.535682621546218343e+02,6.645157378311272396e+02
3.120000000000000000e+02,4.197893130711809135e+02,6.162221066193751540e+02,6.873046643440297885e+02,8.597864794555397339e+02,6.701987459898854240e+02
3.130000000000000000e+02,4.240316602653041400e+02,6.215032773776924842e+02,6.925274535933226616e+02,8.649785939867192610e+02,6.757108873256208881e+02
3.140000000000000000e+02,4.280727966962725759e+02,6.276763332389649577e+02,6.989040016890928655e+02,8.707493111785258861e+02,6.824358518026833735e+02
3.150000000000000000e+02,4.314312025543788423e+02,6.336070296472986456e+02,7.032370269770774485e+02,8.779710860028039860e+02,6.875745549299070944e+02
3.160000000000000000e+02,4.346645007286500686e+02,6.388283373148246937e+02,7.086545221130722894e+02,8.860984998676592568e+02,6.939151382095882354e+02
3.170000000000000000e+02,4.384955170952988510e+02,6.450106716302248060e+02,7.141647805542912693e+02,8.920346692896858940e+02,6.980275818504342169e+02
3.180000000000000000e+02,4.441164705252720069e+02,6.501599615895632951e+02,7.210504817649565439e+02,8.993285491280148563e+02,7.040943590959909670e+02
3.190000000000000000e+02,4.481407404112251243e+02,6.557622200489059878e+02,7.253607512060685849e+02,9.068832817668629787e+02,7.098939193143615967e+02
3.200000000000000000e+02,4.510798039799208254e+02,6.604336938224565756e+02,7.333721271522028928e+02,9.119598082070613145e+02,7.157636883551950859e+02
3.210000000000000000e+02,4.549163148138368911e+02,6.650357753092517896e+02,7.391271072978946677e+02,9.183912425615883421e+02,7.207720788336317810e+02
3.220000000000000000e+02,4.573792110677737810e+02,6.705132706241306551e+02,7.451417324024721438e+02,9.253556677046761934e+02,7.283127778406595780e+02
3.230000000000000000e+02,4.612476104807720390e+02,6.754131830288097262e+02,7.505632910204061545e+02,9.326767421312740680e+02,7.343745388143104265e+02
3.240000000000000000e+02,4.660103226525990863e+02,6.795860804896717582e+02,7.572691839497622368e+02,9.412682113549549285e+02,7.411517572567331626e+02
3.250000000000000000e+02,4.705254812937754991e+02,6.850424829629780561e+02,7.635026073675098814e+02,9.482890509703042881e+02,7.482599948160266194e+02
3.260000000000000000e+02,4.745834451941253747e+02,6.902598393243733881e+02,7.705516613467353864e+02,9.558724219242150184e+02,7.525409912303562123e+02
3.270000000000000000e+02,4.773384682183924497e+02,6.957289116077755580e+02,7.751084115596404445e+02,9.641579283322103038e+02,7.583828240444665880e+02
3.280000000000000000e+02,4.808107088446185458e+02,7.026700213192310684e+02,7.792706395475338468e+02,9.704177020804780796e+02,7.644570990362641396e+02
3.290000000000000000e+02,4.838739118591464035e+02,7.086349076990195499e+02,7.835278244530670690e+02,9.770949277830842448e+02,7.695550650175549663e+02
3.300000000000000000e+02,4.873038811533348849e+02,7.137978480947999742e+02,7.887005558382801382e+02,9.831131049788069731e+02,7.743640014413249446e+02
3.310000000000000000e+02,4.933239205058624179e+02,7.192162696231788459e+02,7.944474552502383631e+02,9.908022032199085061e+02,7.823463937635833645e+02
3.320000000000000000e+02,4.987053928642289975e+02,7.250331902816971024e+02,8.012610919600310808e+02,9.995755452419296034e+02,7.875922661911223486e+02
3.330000000000000000e+02,5.031139036966783920e+02,7.312128186480579188e+02,8.080716220318557816e+02,1.006844478548095594e+03,7.921743369277226066e+02
3.340000000000000000e+02,5.070030621813493781e+02,7.366544661110617653e+02,8.134274480167309775e+02,1.014531274813339678e+03,7.978551947507908153e+02
3.350000000000000000e+02,5.105808475598018958e+02,7.415064139963759544e+02,8.202016048202798402e+02,1.018033191035337836e+03,8.022752839568763648e+02
3.360000000000000000e+02,5.143964874892353691e+02,7.473388137885597189e+02,8.272472318943579239e+02,1.025881974990024673e+03,8.078645861742608076e+02
3.370000000000000000e+02,5.194136544468976808e+02,7.526255917253836287e+02,8.338771758697939731e+02,1.033546313477475451e+03,8.153713114585177664e+02
3.380000000000000000e+02,5.222204399397597854e+02,7.587119388163308713e+02,8.390544499243453629e+02,1.041795925460751050e+03,8.217773323526211016e+02
3.390000000000000000e+02,5.268605584472826422e+02,7.654002142090025700e+02,8.441479488568307943e+02,1.049837680177267430e+03,8.290208931311751712e+02
3.400000000000000000e+02,5.311816370843469031e+02,7.714188862178498312e+02,8.495498387498662396e+02,1.057700173201393682e+03,8.344634212083245757e+02
3.410000000000000000e+02,5.338368235199766332e+02,7.776000064537140588e+02,8.547132468853209275e+02,1.065920842953271858e+03,8.386688614545871587e+02
3.420000000000000000e+02,5.360779208286714947e+02,7.833953899744503815e+02,8.611917351239484333e+02,1.073778349499574688e+03,8.439185000300477668e+02
3.430000000000000000e+02,5.414451196900897685e+02,7.888266674321596383e+02,8.673480709595843337e+02,1.081787553928905709e+03,8.503242786072613626e+02
3.440000000000000000e+02,5.456732248631835773e+02,7.939341259409812892e+02,8.747626294606232022e+02,1.087384715533023154e+03,8.574308964680940335e+02
3.450000000000000000e+02,5.510211539582171554e+02,8.000105737368119208e+02,8.809695768640557390e+02,1.095011673404324711e+03,8.643489323223504925e+02
3.460000000000000000e+02,5.561526021413563967e+02,8.061578339033283100e+02,8.875666843236931527e+02,1.101039867192434031e+03,8.714082159353024508e+02
3.470000000000000000e+02,5.612908278826159858e+02,8.131207403979281025e+02,8.950957856153564762e+02,1.108134347846183118e+03,8.786524147099364654e+02
3.480000000000000000e+02,5.651909445677911208e+02,8.197451795765800853e+02,9.021629907518060918e+02,1.115036751266337433e+03,8.871274309824491411e+02
3.490000000000000000e+02,5.677588270152220957e+02,8.234311743867139057e+02,9.072131585383806396e+02,1.122854498420247182e+03,8.926172159680296545e+02
3.500000000000000000e+02,5.722752901689630107e+02,8.300522619944759981e+02,9.142703415557957669e+02,1.130707226080904547e+03,8.975275748676812100e+02
3.510000000000000000e+02,5.762620016800691474e+02,8.368982463996665047e+02,9.192899975571782534e+02,1.139418958607010836e+03,9.053568657788021028e+02
3.520000000000000000e+02,5.801523260551490466e+02,8.423118843475958784e+02,9.272601914544625288e+02,1.145000472807448432e+03,9.112260831917726591e+02
3.530000000000000000e+02,5.857699419390932007e+02,8.487028175136315440e+02,9.326685777299596793e+02,1.150710908573596953e+03,9.178339817711159867e+02
3.540000000000000000e+02,5.909530307440033994e+02,8.523975191017270845e+02,9.389128783778943443e+02,1.157902211141187763e+03,9.245432037359203150e+02
3.550000000000000000e+02,5.964370814664697491e+02,8.586795123355487931e+02,9.465893752612123535e+02,1.165625613534713466e+03,9.315347282403672580e+02
3.560000000000000000e+02,5.995217002507899906e+02,8.655301214834701113e+02,9.543912546213441601e+02,1.171167259993007292e+03,9.396398321512454004e+02
3.570000000000000000e+02,6.048292403843604461e+02,8.707945422625609808e+02,9.609749796597773184e+02,1.179119787709622187e+03,9.470368449723702042e+02
3.580000000000000000e+02,6.098907060107906091e+02,8.772216966427325815e+02,9.695801138381225428e+02,1.185642413469271332e+03,9.536660550540957502e+02
3.590000000000000000e+02,6.135505568569567458e+02,8.827214067391341814e+02,9.797549035361233791e+02,1.194227056776486279e+03,9.581040804442059198e+02
3.600000000000000000e+02,6.175785887602116873e+02,8.908849711702575860e+02,9.845189595483851690e+02,1.202060251514675201e+03,9.661509571776930443e+02
3.610000000000000000e+02,6.222029094690333295e+02,8.998717216605480189e+02,9.903034533092945821e+02,1.209031651151272399e+03,9.729117079501924081e+02
3.620000000000000000e+02,6.270566311852534227e+02,9.066246903049443517e+02,9.974766347106750572e+02,1.217303063298153347e+03,9.811107181694683277e+02
3.630000000000000000e+02,6.322820734335259658e+02,9.109205216909394949e+02,1.005161032673495242e+03,1.224510236053128210e+03,9.886062499203471816e+02
3.640000000000000000e+02,6.380176458005610129e+02,9.146953727427844569e+02,1.012313582215115275e+03,1.233676506379442344e+03,9.958570857212578176e+02
3.650000000000000000e+02,6.414692485225957626e+02,9.209696946258502521e+02,1.018418236764393896e+03,1.241108240585046815e+03,1.003172884729112752e+03
3.660000000000000000e+02,6.458836279422628195e+02,9.272591638296340761e+02,1.025998673737403806e+03,1.248275741639519765e+03,1.010794182286015484e+03
3.670000000000000000e+02,6.504387412171766982e+02,9.330624940434422570e+02,1.032096117716242588e+03,1.254119991121381190e+03,1.019444270906073825e+03
3.680000000000000000e+02,6.548361569178821355e+02,9.391455516751864252e+02,1.039236275919224681e+03,1.258990708107616683e+03,1.027820193199536334e+03
3.690000000000000000e+02,6.596924854460049801e+02,9.457987774880056122e+02,1.044859206030834002e+03,1.267767367620606137e+03,1.036248251061887458e+03
3.700000000000000000e+02,6.644604949428376131e+02,9.535462849060841108e+02,1.051597795780648994e+03,1.276147943798005144e+03,1.046111460739466111e+03
3.710000000000000000e+02,6.699215699325659443e+02,9.594567056852639553e+02,1.058186205638950923e+03,1.286150660130449069e+03,1.053342193763045543e+03
3.720000000000000000e+02,6.745185970072574264e+02,9.647228120098710633e+02,1.065377869816829616e+03,1.296297169339567745e+03,1.060288740275816053e+03
3.730000000000000000e+02,6.784564102841135309e+02,9.728306599219919235e+02,1.072270596786019951e+03,1.303592354757853627e+03,1.067652502900843274e+03
3.740000000000000000e+02,6.837603362559952984e+02,9.804472933390975413e+02,1.079308646388906936e+03,1.311373019696795154e+03,1.076702194863609748e+03
3.750000000000000000e+02,6.892165101262374947e+02,9.872815716559380235e+02,1.085462051078932291e+03,1.319140909750309675e+03,1.083527886082739315e+03
3.760000000000000000e+02,6.950808625115275845e+02,9.930706321517895958e+02,1.091424334757492034e+03,1.328587972487157913e+03,1.091863385985320974e+03
3.770000000000000000e+02,7.002290906426287620e+02,1.000372943978314879e+03,1.097684702873686774e+03,1.335058315803699315e+03,1.100463565719999906e+03
3.780000000000000000e+02,7.042810188498599473e+02,1.007276107216067089e+03,1.104944096715393925e+03,1.343010068693092762e+03,1.107561205822216380e+03
3.790000000000000000e+02,7.086045880293493155e+02,1.014745570246785974e+03,1.111453597825506222e+03,1.350081293899253978e+03,1.115047536408297219e+03
3.800000000000000000e+02,7.120534765467660918e+02,1.021545725103287396e+03,1.119054465667468094e+03,1.356221028634219465e+03,1.123810531180898579e+03
3.810000000000000000e+02,7.166878059700587755e+02,1.027284887710809471e+03,1.125069347660980384e+03,1.362994914630452513e+03,1.132887902839373965e+03
3.820000000000000000e+02,7.223821002218346621e+02,1.034723050090025481e+03,1.131332149361546044e+03,1.371421728624771731e+03,1.138844148857250730e+03
3.830000000000000000e+02,7.257555419562452244e+02,1.043530780921898440e+03,1.138362174658724598e+03,1.378058367969522351e+03,1.147197427588422897e+03
3.840000000000000000e+02,7.322124521385849221e+02,1.050974994984491104e+03,1.146272058194302190e+03,1.387992760100903979e+03,1.154566274935750243e+03
3.850000000000000000e+02,7.363037360367977726e+02,1.058707086876286439e+03,1.152683938586348631e+03,1.395254588317931848e+03,1.161888305535384461e+03
3.860000000000000000e+02,7.414711297434259905e+02,1.065810329232293498e+03,1.159060811588125489e+03,1.402800780025911536e+03,1.171193328889889472e+03
3.870000000000000000e+02,7.464770292794175930e+02,1.072294981253163087e+03,1.167770821892611139e+03,1.409554695763743894e+03,1.179412858761082589e+03
3.880000000000000000e+02,7.519834240511574990e+02,1.078130129500662179e+03,1.175130645516505865e+03,1.417265799915871412e+03,1.187070586994593214e+03
3.890000000000000000e+02,7.577820450340996103e+02,1.084069401619847213e+03,1.180793599219382486e+03,1.426618992698908869e+03,1.195919774996385740e+03
3.900000000000000000e+02,7.627876396637735752e+02,1.087670094017685642e+03,1.188328280573423626e+03,1.435316203707959176e+03,1.200367631867795808e+03
3.910000000000000000e+02,7.686126022566926395e+02,1.091882492744123965e+03,1.196711574219304566e+03,1.445021795875986527e+03,1.207724528055871588e+03
3.920000000000000000e+02,7.721827675135457412e+02,1.096300264757570858e+03,1.202312125761052812e+03,1.452184291152441801e+03,1.213293206629219640e+03
3.930000000000000000e+02,7.755478064153767264e+02,1.101871270783339924e+03,1.209515731852720819e+03,1.460013582607996796e+03,1.222085525080277421e+03
3.940000000000000000e+02,7.807668032363266093e+02,1.108986586161842069e+03,1.217045574916067835e+03,1.469294072738203567e+03,1.228853982782580033e+03
3.950000000000000000e+02,7.850354210782452355e+02,1.116830569909344831e+03,1.223749805050965733e+03,1.480517700405265714e+03,1.237520964415614799e+03
3.960000000000000000e+02,7.896945490226614766e+02,1.123489635290928618e+03,1.230724406234596245e+03,1.488857589531844951e+03,1.245693304846077808e+03
3.970000000000000000e+02,7.942536352189345052e+02,1.132312017454297120e+03,1.236990090156919905e+03,1.498210474076349783e+03,1.252989624584240573e+03
3.980000000000000000e+02,7.978385407588680209e+02,1.139720891771758033e+03,1.243710941615410775e+03,1.508153347432242299e+03,1.260310989176094608e+03
3.990000000000000000e+02,8.010484821498675956e+02,1.147176648360804620e+03,1.252069723471287489e+03,1.519045227304291529e+03,1.267378822111634918e+03
4.000000000000000000e+02,8.072301770610583844e+02,1.154258990866285785e+03,1.258910250046962574e+03,1.528414339062037925e+03,1.276980193724599758e+03
4.010000000000000000e+02,8.142878630223860910e+02,1.160035607208143801e+03,1.265133853847215960e+03,1.536941986360204282e+03,1.284263759914680122e+03
4.020000000000000000e+02,8.193083944233320608e+02,1.165091890054510031e+03,1.271481139485716540e+03,1.546208150274057516e+03,1.292028143221472192e+03
4.030000000000000000e+02,8.246116011430942763e+02,1.169625484636759893e+03,1.279635111670933838e+03,1.554717592810945462e+03,1.301154232700741204e+03
4.040000000000000000e+02,8.289771093018526926e+02,1.177119779820100575e+03,1.286893497351481301e+03,1.562538103674000922e+03,1.308903811611389301e+03
4.050000000000000000e+02,8.339496598854211697e+02,1.185658823817804205e+03,1.294722352419462368e+03,1.571367107745103112e+03,1.318546058731400080e+03
4.060000000000000000e+02,8.395584807667005407e+02,1.194594465822053280e+03,1.301778462761754781e+03,1.580783556578824346e+03,1.326796921956100277e+03
4.070000000000000000e+02,8.439112267279194839e+02,1.202693495636838861e+03,1.310709725434255688e+03,1.589022841955269541e+03,1.336038890525292345e+03
4.080000000000000000e+02,8.496913254589935605e+02,1.210181111771111091e+03,1.319295366037050371e+03,1.597897012365890987e+03,1.345175900331612866e+03
4.090000000000000000e+02,8.526929372314669990e+02,1.217685763712669541e+03,1.326704352680764032e+03,1.606195997003112097e+03,1.355675722123591413e+03
4.100000000000000000e+02,8.578937462605862265e+02,1.224120269599134190e+03,1.336447595213352088e+03,1.613957611201723012e+03,1.364373981665488600e+03
4.110000000000000000e+02,8.629260096455871007e+02,1.232582976465338334e+03,1.344008963797775550e+03,1.623718829101330812e+03,1.370049338547390789e+03
4.120000000000000000e+02,8.687241421490494986e+02,1.240685683647424412e+03,1.351719958025520555e+03,1.633331107503110388e+03,1.378786326733070382e+03
4.130000000000000000e+02,8.740521789038634779e+02,1.247130954615630117e+03,1.359619969820059850e+03,1.640224990057552532e+03,1.388415370694851163e+03
4.140000000000000000e+02,8.790923635480553457e+02,1.254805679302278804e+03,1.368523417119920850e+03,1.650566223192995039e+03,1.395656893779284019e+03
4.150000000000000000e+02,8.835737351175882850e+02,1.260573413399904439e+03,1.374704564983890577e+03,1.659997925857065638e+03,1.404944248324899036e+03
4.160000000000000000e+02,8.883209681862354046e+02,1.267790379966993669e+03,1.381702633921878032e+03,1.668086846419097128e+03,1.414407043838781647e+03
4.170000000000000000e+02,8.944754250103442246e+02,1.275526309485197544e+03,1.388554456627119635e+03,1.678871592267057395e+03,1.423032088288913201e+03
4.180000000000000000e+02,9.005946513782764669e+02,1.286310873571816956e+03,1.395389204402291625e+03,1.688466769816531269e+03,1.430963815885739677e+03
4.190000000000000000e+02,9.061158564264155757e+02,1.293952103843375880e+03,1.402317150525294664e+03,1.695817839626210571e+03,1.440253474781065506e+03
4.200000000000000000e+02,9.120663940618351262e+02,1.303075298646777355e+03,1.409916151630741297e+03,1.703321415956034343e+03,1.451439461636639862e+03
4.210000000000000000e+02,9.178895375675414243e+02,1.310161984306314025e+03,1.418358607065157003e+03,1.711610137928968243e+03,1.459106039137940115e+03
4.220000000000000000e+02,9.215530549977009969e+02,1.317298512540813590e+03,1.423796903727013841e+03,1.720510116391413703e+03,1.469201520005688053e+03
4.230000000000000000e+02,9.253742413148092965e+02,1.324295749626586030e+03,1.433744747149271689e+03,1.727193607663235071e+03,1.477652116298040255e+03
4.240000000000000000e+02,9.310829715989482338e+02,1.332353429338097385e+03,1.441380172959906304e+03,1.739691268743621094e+03,1.485322224962321570e+03
4.250000000000000000e+02,9.379785253881760809e+02,1.341109186285734722e+03,1.448253235841553987e+03,1.746311721906594585e+03,1.496111801121648114e+03
4.260000000000000000e+02,9.435592245690468189e+02,1.350501147558553839e+03,1.457954299451147563e+03,1.757204931077069887e+03,1.505095192161179511e+03
4.270000000000000000e+02,9.506749875894035995e+02,1.361033303869407291e+03,1.465859642935854708e+03,1.768243761747986582e+03,1.512390763083304591e+03
4.280000000000000000e+02,9.577022955759696288e+02,1.368666129465381800e+03,1.473863723133946223e+03,1.778171972116172128e+03,1.521790410132097350e+03
4.290000000000000000e+02,9.624459673006003868e+02,1.377284433328532032e+03,1.480988487853098377e+03,1.788336279916270314e+03,1.528428194938709566e+03
4.300000000000000000e+02,9.686396196193311425e+02,1.386633487101706578e+03,1.489009409855153535e+03,1.798697604568799761e+03,1.537747262855420558e+03
4.310000000000000000e+02,9.747811364664230496e+02,1.396143447075954555e+03,1.497889599916829411e+03,1.804872887686386321e+03,1.546717348527514787e+03
4.320000000000000000e+02,9.814322944508684259e+02,1.402757590914974116e+03,1.506218761621815020e+03,1.815444485699811139e+03,1.556508418914928825e+03
4.330000000000000000e+02,9.881460083877655052e+02,1.412388161694135306e+03,1.511667102027960482e+03,1.823779783769152800e+03,1.564673210033277428e+03
4.340000000000000000e+02,9.928448142696162222e+02,1.420688575090518498e+03,1.517760541025529619e+03,1.832092683091193976e+03,1.574760084672280527e+03
4.350000000000000000e+02,9.964177945843357520e+02,1.431408613568966302e+03,1.525909368981088392e+03,1.843257176040739523e+03,1.584187221690370734e+03
4.360000000000000000e+02,1.002824051322844525e+03,1.441743398492373672e+03,1.533018790022032363e+03,1.853494052967615744e+03,1.593341123463148506e+03
4.370000000000000000e+02,1.008092034875827153e+03,1.449637623635015871e+03,1.541304971703397996e+03,1.862476614475022416e+03,1.602523001072349871e+03
4.380000000000000000e+02,1.013785256432597407e+03,1.458748255494844443e+03,1.550569719145385989e+03,1.874193415998257024e+03,1.613666729943933660e+03
4.390000000000000000e+02,1.017443873637132356e+03,1.465984879544854948e+03,1.559851565139074864e+03,1.883879495655299706e+03,1.620135893106287767e+03
4.400000000000000000e+02,1.022210653194243605e+03,1.472612905392597213e+03,1.570203786874963498e+03,1.893111943716879068e+03,1.629355117944367976e+03
4.410000000000000000e+02,1.028618662860040786e+03,1.479802583223517559e+03,1.577326871107429724e+03,1.902196304843554117e+03,1.639300101358588336e+03
4.420000000000000000e+02,1.033496851335670272e+03,1.491212618570186805e+03,1.586911400097660362e+03,1.911742319905676595e+03,1.649994249265402232e+03
4.430000000000000000e+02,1.039887262345797808e+03,1.499734604577746722e+03,1.593884918953584474e+03,1.921347970478673460e+03,1.657033221737338181e+03
4.440000000000000000e+02,1.047288389415595020e+03,1.507885849135465151e+03,1.601716555900500225e+03,1.932199872579054954e+03,1.666166854709801783e+03
4.450000000000000000e+02,1.052794396809283171e+03,1.516053630781721949e+03,1.611635055401423642e+03,1.942275534111700836e+03,1.674792366544307697e+03
4.460000000000000000e+02,1.057642187806782204e+03,1.525026507268089972e+03,1.623047547764261026e+03,1.954033465839255769e+03,1.682112695912372601e+03
4.470000000000000000e+02,1.064085245177747311e+03,1.532867145435988277e+03,1.632980736979167659e+03,1.963007665811250263e+03,1.692961044126601337e+03
4.480000000000000000e+02,1.070709585070100957e+03,1.539809387051101567e+03,1.639732514648203960e+03,1.970291046225415357e+03,1.704185123428063662e+03
4.490000000000000000e+02,1.076797414328710374e+03,1.546415647186419392e+03,1.647479471490823471e+03,1.980102740993284442e+03,1.712690363551280598e+03
4.500000000000000000e+02,1.083385518435910171e+03,1.554352509947334056e+03,1.655538987888620113e+03,1.991022862738000640e+03,1.721568531008989794e+03
4.510000000000000000e+02,1.091643926168224425e+03,1.561747061913830748e+03,1.662790966513812236e+03,2.000225847427390363e+03,1.731762849827327955e+03
4.520000000000000000e+02,1.095925131621389937e+03,1.570856482832706661e+03,1.670780087994331097e+03,2.011027520276655196e+03,1.741221079540117898e+03
4.530000000000000000e+02,1.100107033722013057e+03,1.579734400376420353e+03,1.679216369515790802e+03,2.020192112982054141e+03,1.755389175800959038e+03
4.540000000000000000e+02,1.107936116240785395e+03,1.588934323103727138e+03,1.688772828101350115e+03,2.029417746070740122e+03,1.765742808139631506e+03
4.550000000000000000e+02,1.114351841014472939e+03,1.598159213614108921e+03,1.697405860408849321e+03,2.039609567723257442e+03,1.776761679728862418e+03
4.560000000000000000e+02,1.121241095957223479e+03,1.606821689748249128e+03,1.705294761576075416e+03,2.048820180851586429e+03,1.786008858107614287e+03
4.570000000000000000e+02,1.125965966627501984e+03,1.614075228502705613e+03,1.713740102411898533e+03,2.059776293487560906e+03,1.797621513610011334e+03
4.580000000000000000e+02,1.132554416384094111e+03,1.622563654855247023e+03,1.721360237778366809e+03,2.070276813810443400e+03,1.808431819692340923e+03
4.590000000000000000e+02,1.137852284798305845e+03,1.628307185405275277e+03,1.728484017661080088e+03,2.077353410312287451e+03,1.818928642784655722e+03
4.600000000000000000e+02,1.144216750989742650e+03,1.635817648060906322e+03,1.738732957111084488e+03,2.090933068339368219e+03,1.826732490845413849e+03
4.610000000000000000e+02,1.150123596042234112e+03,1.644682348357645424e+03,1.746006571394594857e+03,2.101393464042256710e+03,1.834779691571812009e+03
4.620000000000000000e+02,1.156711756551757844e+03,1.656632793451813541e+03,1.756191479837085808e+03,2.113478937405115175e+03,1.843066282299368368e+03
4.630000000000000000e+02,1.163968783680556271e+03,1.663846229184366848e+03,1.764968341887634097e+03,2.124512637959118820e+03,1.854039181287313795e+03
4.640000000000000000e+02,1.170453080445704472e+03,1.672498053464940313e+03,1.773851251110539806e+03,2.134453887551061143e+03,1.862456264713997143e+03
4.650000000000000000e+02,1.176094849046430681e+03,1.679663367053332877e+03,1.782826292172502235e+03,2.143962379139299628e+03,1.870326360408901564e+03
4.660000000000000000e+02,1.180772957831793292e+03,1.690479964996015497e+03,1.792687991093317351e+03,2.154742520168140800e+03,1.881389075995013627e+03
4.670000000000000000e+02,1.186826376577664178e+03,1.700702185362782757e+03,1.801051041312221059e+03,2.165204273879499851e+03,1.890414846130211117e+03
4.680000000000000000e+02,1.193376497947467442e+03,1.707843464337695877e+03,1.810639839753537217e+03,2.176626425147161171e+03,1.901964263045290409e+03
4.690000000000000000e+02,1.198720946216174980e+03,1.715254149690259510e+03,1.820423625242833850e+03,2.186688152526654449e+03,1.910297307299990734e+03
4.700000000000000000e+02,1.207532409217995337e+03,1.724315978990329768e+03,1.829305825247913162e+03,2.199555203654611432e+03,1.923241744639273293e+03
4.710000000000000000e+02,1.215784736471304996e+03,1.735087855342190778e+03,1.837931223751489597e+03,2.209143329805273879e+03,1.932206385949253217e+03
4.720000000000000000e+02,1.220468287472796646e+03,1.744617483713638194e+03,1.844446891920651979e+03,2.217501376644366246e+03,1.942273573371591738e+03
4.730000000000000000e+02,1.225441495393294417e+03,1.752983465863271249e+03,1.851780323347841659e+03,2.228327715633901335e+03,1.953831801828288917e+03
4.740000000000000000e+02,1.232118062411360825e+03,1.761908480962769772e+03,1.861679936552902291e+03,2.240364453939607756e+03,1.960988753040265010e+03
4.750000000000000000e+02,1.240352224473221895e+03,1.770015195485081222e+03,1.869527065485745879e+03,2.254056664260002890e+03,1.971771003389163525e+03
4.760000000000000000e+02,1.247880919443738094e+03,1.777566630823843525e+03,1.878744232979644949e+03,2.265295032837121198e+03,1.984398411453694280e+03
4.770000000000000000e+02,1.252901617948437433e+03,1.784857454867707474e+03,1.887478345517078878e+03,2.275907279243130688e+03,1.994678902238384580e+03
4.780000000000000000e+02,1.257757781475364254e+03,1.792447885206076535e+03,1.898066137323516386e+03,2.286293717388278310e+03,2.006450330941482207e+03
4.790000000000000000e+02,1.262703378412859593e+03,1.800173669605809437e+03,1.910033415285147839e+03,2.295416148046565922e+03,2.016992420750568954e+03
4.800000000000000000e+02,1.270591420401098048e+03,1.807821783683704325e+03,1.919462280752729384e+03,2.303324256244916796e+03,2.025563997901913808e+03
4.810000000000000000e+02,1.276634395303673045e+03,1.817337168182177038e+03,1.927318111670145072e+03,2.315207773677533623e+03,2.032977988485180958e+03
4.820000000000000000e+02,1.281927372140012722e+03,1.826386545214155831e+03,1.936527621508387938e+03,2.328670775420915561e+03,2.040338400104907123e+03
4.830000000000000000e+02,1.290180470275991865e+03,1.835728950267421169e+03,1.945884611476010150e+03,2.336822884477862772e+03,2.052286808736391322e+03
4.840000000000000000e+02,1.295244856671212347e+03,1.844605122080174169e+03,1.957170919077727376e+03,2.346878726880531758e+03,2.060834752687695982e+03
4.850000000000000000e+02,1.302357237363886043e+03,1.851668150111953992e+03,1.968109171035338250e+03,2.360782879921413951e+03,2.070133454474019345e+03
4.860000000000000000e+02,1.308459233405179475e+03,1.861978677332469715e+03,1.978097962834835471e+03,2.374233110252563620e+03,2.080988408978863390e+03
4.870000000000000000e+02,1.312464781951802252e+03,1.869075189067199972e+03,1.989190117358180942e+03,2.384332403801616238e+03,2.091665424883146443e+03
4.880000000000000000e+02,1.318990495472150087e+03,1.881705482205317139e+03,1.997795595602593266e+03,2.396419420975395042e+03,2.102836459691367054e+03
4.890000000000000000e+02,1.324605684360915120e+03,1.891212515277003831e+03,2.007868911866172084e+03,2.406520381768102197e+03,2.111159899591091744e+03
4.900000000000000000e+02,1.332386486675350397e+03,1.902578938969699948e+03,2.017362881904030019e+03,2.418962806649307822e+03,2.121527492990820065e+03
4.910000000000000000e+02,1.337377222454701496e+03,1.910647019990627768e+03,2.025290005175074839e+03,2.430951145994393755e+03,2.132628299752737803e+03
4.920000000000000000e+02,1.343970088531587862e+03,1.918542766352390800e+03,2.035324006634803936e+03,2.444779609438768603e+03,2.139667409222269271e+03
4.930000000000000000e+02,1.351653378021072513e+03,1.925224402206188415e+03,2.045614710896574707e+03,2.458297675577287919e+03,2.154662713429500400e+03
4.940000000000000000e+02,1.358711474957364544e+03,1.935041754287144613e+03,2.055605612708106491e+03,2.469231860976769894e+03,2.163843550024386786e+03
4.950000000000000000e+02,1.363722601960601423e+03,1.943430827269730344e+03,2.063906184507533908e+03,2.478750980670695299e+03,2.175665851733268937e+03
4.960000000000000000e+02,1.369265323703369177e+03,1.950470826119909589e+03,2.069532581214728452e+03,2.490969452536780409e+03,2.186201049442995554e+03
4.970000000000000000e+02,1.376979429438600846e+03,1.962754976536064305e+03,2.078246894464724392e+03,2.502310252200651121e+03,2.196635271886270857e+03
4.980000000000000000e+02,1.383352345573736102e+03,1.973626397820358079e+03,2.088094570788671717e+03,2.513773602515175298e+03,2.208980188096138590e+03
4.990000000000000000e+02,1.389244270032915665e+03,1.985453063276156627e+03,2.101080687422065694e+03,2.526889728986444425e+03,2.217284757114019158e+03
5.000000000000000000e+02,1.397321312965671723e+03,1.994862017418018922e+03,2.109602210503630886e+03,2.537012403479961904e+03,2.230691416005346127e+03
5.010000000000000000e+02,1.405282397260560401e+03,2.006495549696531270e+03,2.119473018830748515e+03,2.549695563985088484e+03,2.241125126624865516e+03
5.020000000000000000e+02,1.412471225101986875e+03,2.013891108815112602e+03,2.130624863186299535e+03,2.560409505411515966e+03,2.251640521324560723e+03
5.030000000000000000e+02,1.419670456278265192e+03,2.023133004336356180e+03,2.142489543125765522e+03,2.571117533104737959e+03,2.260333308093099276e+03
5.040000000000000000e+02,1.426480222334849714e+03,2.034502509234117042e+03,2.152660994340153593e+03,2.581313942181639959e+03,2.272965449264997915e+03
5.050000000000000000e+02,1.434432462064709853e+03,2.043239589468820895e+03,2.163415800787302942e+03,2.591326183357920854e+03,2.286610570146862301e+03
5.060000000000000000e+02,1.442565966141294666e+03,2.055477680131014949e+03,2.170313466587766925e+03,2.603114243655250448e+03,2.298769405177702083e+03
5.070000000000000000e+02,1.449237352695529353e+03,2.065927798085845097e+03,2.180459988944222459e+03,2.615161744667300354e+03,2.310950885188147367e+03
5.080000000000000000e+02,1.457236832423744545e+03,2.075855502253624763e+03,2.189042660216613513e+03,2.627502089818654895e+03,2.322144046640309625e+03
5.090000000000000000e+02,1.464294817895431152e+03,2.085545977130452229e+03,2.195126966075779364e+03,2.638185042076736408e+03,2.335143787271787005e+03
5.100000000000000000e+02,1.471502114251258718e+03,2.097564294798775336e+03,2.206324386642162608e+03,2.652738160824094848e+03,2.344961391234932307e+03
5.110000000000000000e+02,1.476930785315793401e+03,2.105957874647376684e+03,2.217743513665450791e+03,2.663611229303071923e+03,2.355439959675615228e+03
5.120000000000000000e+02,1.484256099530459323e+03,2.116879215036056394e+03,2.228466355715584086e+03,2.674126112627939619e+03,2.366923906487405475e+03
5.130000000000000000e+02,1.490378432652516040e+03,2.127269868872545885e+03,2.239000168822200976e+03,2.684460466905340581e+03,2.378952394951427777e+03
5.140000000000000000e+02,1.497961883117848402e+03,2.136975988812132528e+03,2.249582666491337932e+03,2.696774117296386976e+03,2.391998278640838180e+03
5.150000000000000000e+02,1.503055134492192792e+03,2.148308133986000939e+03,2.263012802385518626e+03,2.708123456752820402e+03,2.402696458647567852e+03
5.160000000000000000e+02,1.513131175763235206e+03,2.157149244108582934e+03,2.276264061488926927e+03,2.716940532331466329e+03,2.413063852214363578e+03
5.170000000000000000e+02,1.522408208379053121e+03,2.165411162848049116e+03,2.284773528349482149e+03,2.727032721807604503e+03,2.422971612744243430e+03
5.180000000000000000e+02,1.528196622709212079e+03,2.173856156040026690e+03,2.293421013021347790e+03,2.740442538451758992e+03,2.435554797737295303e+03
5.190000000000000000e+02,1.534253633443289118e+03,2.185879058637375238e+03,2.303127945555454971e+03,2.752987172160243063e+03,2.448097730018055245e+03
5.200000000000000000e+02,1.542581148434735269e+03,2.195648777927378887e+03,2.310626808570638786e+03,2.766028712424752484e+03,2.457795558933800748e+03
5.210000000000000000e+02,1.548645357651724225e+03,2.206752656284763361e+03,2.320245563955886610e+03,2.778586874444160912e+03,2.467471293117793721e+03
5.220000000000000000e+02,1.555067549532971952e+03,2.216528200710004057e+03,2.328047728413040659e+03,2.791189698854580001e+03,2.478210666628925537e+03
5.230000000000000000e+02,1.561437381441060325e+03,2.226240188149831283e+03,2.338502330333331884e+03,2.805362825477509432e+03,2.493507989640932465e+03
5.240000000000000000e+02,1.567074751217149696e+03,2.238059971058245537e+03,2.349501189135551613e+03,2.816256727531897923e+03,2.506187233874044068e+03
5.250000000000000000e+02,1.574003572281380002e+03,2.245569319282391007e+03,2.361714459866382640e+03,2.830600778877235371e+03,2.517264379793411536e+03
5.260000000000000000e+02,1.581763514904210524e+03,2.256478353772910850e+03,2.372991376496083831e+03,2.839868303554007525e+03,2.530684856306423626e+03
5.270000000000000000e+02,1.585822115225948437e+03,2.265860380634182548e+03,2.385015594005989442e+03,2.852886736239971469e+03,2.545734948377608816e+03
5.280000000000000000e+02,1.591748762718955277e+03,2.277325490219191124e+03,2.395274581096807651e+03,2.861676775275347154e+03,2.554878066105906782e+03
5.290000000000000000e+02,1.601300671624535426e+03,2.288444411775186381e+03,2.405111009461043977e+03,2.874669956976351386e+03,2.568716369469244910e+03
5.300000000000000000e+02,1.609535863997311935e+03,2.300155899126888471e+03,2.418929383275022701e+03,2.887278733118465425e+03,2.579322156214253937e+03
5.310000000000000000e+02,1.614623596605477360e+03,2.312178434376213318e+03,2.427632992938129064e+03,2.901245350340087043e+03,2.590330591940400154e+03
5.320000000000000000e+02,1.623484800458534437e+03,2.325644821768672045e+03,2.437982114779447329e+03,2.913255338547777683e+03,2.602581331318039247e+03
5.330000000000000000e+02,1.631638371205319345e+03,2.337227474566436740e+03,2.448976435688683068e+03,2.923301294887692620e+03,2.610984530746776727e+03
5.340000000000000000e+02,1.638579953942887641e+03,2.347950391011038846e+03,2.461411140346276625e+03,2.936239658219400553e+03,2.621234446201411174e+03
5.350000000000000000e+02,1.644129940999901919e+03,2.357167188577656816e+03,2.473119902942436056e+03,2.949227434556601565e+03,2.629238488703718758e+03
5.360000000000000000e+02,1.651327960831042219e+03,2.368262584984927798e+03,2.485848414225370561e+03,2.962408866265914185e+03,2.641869250900734187e+03
5.370000000000000000e+02,1.660502599200909117e+03,2.375186785598513779e+03,2.497050961237046977e+03,2.973162979785374773e+03,2.652292089554360246e+03
5.380000000000000000e+02,1.666622315434913844e+03,2.384486588080374077e+03,2.509655444117959632e+03,2.984860799532900728e+03,2.667622204514151235e+03
5.390000000000000000e+02,1.676088381673611366e+03,2.394063822251082001e+03,2.521495305824172647e+03,2.998457696397255859e+03,2.677628132485676360e+03
5.400000000000000000e+02,1.681666687782668760e+03,2.405884273356688936e+03,2.530171741602466682e+03,3.014386505157828196e+03,2.686878414659522150e+03
5.410000000000000000e+02,1.690114599137218647e+03,2.417284631858692592e+03,2.541066480976860930e+03,3.027170444003254488e+03,2.699339149072609416e+03
5.420000000000000000e+02,1.697615293455778101e+03,2.427828944711061922e+03,2.553909698251895861e+03,3.039539433423052287e+03,2.712929184522033211e+03
5.430000000000000000e+02,1.703542967960339865e+03,2.436523461587095881e+03,2.565647918846437733e+03,3.052035641770111397e+03,2.722053949656467921e+03
5.440000000000000000e+02,1.710880387301516521e+03,2.447820222178133008e+03,2.575353657773786381e+03,3.062776794553152286e+03,2.736349548646886433e+03
5.450000000000000000e+02,1.717000911885050755e+03,2.457628248891315707e+03,2.584714072923729873e+03,3.074823155013087671e+03,2.748927023218980139e+03
5.460000000000000000e+02,1.722366012327086992e+03,2.464504734498678772e+03,2.596329229891046907e+03,3.088818262614007381e+03,2.761631376105327945e+03
5.470000000000000000e+02,1.728760958932576159e+03,2.478488705512488195e+03,2.604276148791680498e+03,3.104356061355253132e+03,2.773859564368655811e+03
5.480000000000000000e+02,1.735963663412324195e+03,2.491558653574137224e+03,2.614836511375787722e+03,3.116908142972650239e+03,2.784943199138450836e+03
5.490000000000000000e+02,1.746705947874948606e+03,2.503784681742737121e+03,2.624132945523853778e+03,3.132118538680295387e+03,2.795000128803861571e+03
5.500000000000000000e+02,1.754492753582765090e+03,2.515652104152295578e+03,2.633365928159974374e+03,3.145016442167784135e+03,2.805990785416567633e+03
5.510000000000000000e+02,1.763574076394565282e+03,2.525882143286299652e+03,2.645642093371297051e+03,3.157523503220542807e+03,2.815309526668638682e+03
5.520000000000000000e+02,1.770741086082775837e+03,2.534799146049204865e+03,2.658848060243148211e+03,3.170315490269792463e+03,2.828398231284869325e+03
5.530000000000000000e+02,1.778311390854615411e+03,2.543805410242998732e+03,2.668162800340176545e+03,3.183145400236242949e+03,2.840195542377020047e+03
5.540000000000000000e+02,1.786569922652693549e+03,2.553991231552454792e+03,2.676882925354907456e+03,3.193665102968733663e+03,2.851547917808020429e+03
5.550000000000000000e+02,1.793146022689175197e+03,2.569476040198013379e+03,2.689127497359475456e+03,3.207979610039462386e+03,2.864335437974744764e+03
5.560000000000000000e+02,1.800521009399070863e+03,2.579229933918675670e+03,2.700589141495408512e+03,3.223053396255907501e+03,2.877085975394604247e+03
5.570000000000000000e+02,1.806691445023214555e+03,2.588514944673615446e+03,2.709229608014975383e+03,3.236811253182851488e+03,2.892453693150267100e+03
5.580000000000000000e+02,1.810585652498279160e+03,2.601109609038901908e+03,2.723680338296846458e+03,3.248623738081445481e+03,2.905303913489315619e+03
5.590000000000000000e+02,1.817048434148118986e+03,2.611835999986473325e+03,2.731356988917810668e+03,3.262588351786354906e+03,2.916816078604443192e+03
5.600000000000000000e+02,1.826098245223728554e+03,2.625087339677375894e+03,2.743724251508664565e+03,3.278300222942395067e+03,2.930855855936592434e+03
5.610000000000000000e+02,1.836398379861764624e+03,2.634715114726501724e+03,2.754785436206071608e+03,3.289438201810276951e+03,2.940252418780814423e+03
5.620000000000000000e+02,1.843661431376869359e+03,2.644155192016923138e+03,2.763798343645124078e+03,3.300041401298852179e+03,2.953789804564528367e+03
5.630000000000000000e+02,1.852041330656979426e+03,2.655928992965797534e+03,2.773908288851840098e+03,3.315852279648555850e+03,2.964017665953914275e+03
5.640000000000000000e+02,1.860310723285673703e+03,2.666514054837522963e+03,2.781411118435412391e+03,3.328753108907918886e+03,2.977601476473537787e+03
5.650000000000000000e+02,1.865683643806236432e+03,2.678228526616412637e+03,2.788901293393047126e+03,3.343502424672486995e+03,2.990183245849129435e+03
5.660000000000000000e+02,1.876040425861983977e+03,2.691320076497679111e+03,2.804799041892581954e+03,3.357073126850985773e+03,3.005267156844435704e+03
5.670000000000000000e+02,1.884355651809018582e+03,2.704825405593167943e+03,2.817665825154070717e+03,3.367964372153724980e+03,3.015204759060077777e+03
5.680000000000000000e+02,1.893047143612759555e+03,2.717868866707357483e+03,2.827835682308817468e+03,3.379145779663836038e+03,3.025711123384160146e+03
5.690000000000000000e+02,1.904048438927173947e+03,2.728469181693502833e+03,2.838380606116159470e+03,3.393179783581560059e+03,3.041536556043709425e+03
5.700000000000000000e+02,1.914093667406995337e+03,2.735886450025511749e+03,2.848004536290229680e+03,3.407865438579335660e+03,3.054494861147864412e+03
5.710000000000000000e+02,1.920965883125182927e+03,2.743231971417551904e+03,2.860786555187121394e+03,3.422500377508381916e+03,3.066751261446850094e+03
5.720000000000000000e+02,1.927896549252692694e+03,2.750871095885198883e+03,2.868141822899658564e+03,3.437418610467747840e+03,3.078005714596090002e+03
5.730000000000000000e+02,1.936081044927968833e+03,2.761382353729872648e+03,2.880890557301188892e+03,3.449110962076826581e+03,3.093396866585488624e+03
5.740000000000000000e+02,1.942237066817071764e+03,2.774504294005705560e+03,2.890886551295167919e+03,3.462939111566415249e+03,3.104417935085861245e+03
5.750000000000000000e+02,1.948065737546660785e+03,2.784867156526674535e+03,2.901422217984519193e+03,3.474924851196185955e+03,3.115220847604510709e+03
5.760000000000000000e+02,1.954732062295349351e+03,2.793917626833783288e+03,2.913738239248713398e+03,3.485135044579794794e+03,3.127344268713613928e+03
5.770000000000000000e+02,1.963068988644695310e+03,2.804743519918837592e+03,2.927191949563434264e+03,3.497757532327033005e+03,3.140603182875477160e+03
5.780000000000000000e+02,1.970097556867156072e+03,2.816757092848546108e+03,2.938714099228426676e+03,3.513164569529933033e+03,3.154016576195750531e+03
5.790000000000000000e+02,1.980143442935125222e+03,2.825105520505439927e+03,2.951963612775816728e+03,3.526978893895551664e+03,3.166471769877465704e+03
5.800000000000000000e+02,1.986234777050756747e+03,2.836850831075144015e+03,2.963240386792195750e+03,3.540228469681664592e+03,3.185748542426948461e+03
5.810000000000000000e+02,1.993512072187179456e+03,2.848469428266828345e+03,2.974203674294923985e+03,3.551514768003082281e+03,3.201290428902503663e+03
5.820000000000000000e+02,2.000406313984480676e+03,2.859508011555257326e+03,2.986882975479138622e+03,3.565461672994794753e+03,3.217971342418371933e+03
5.830000000000000000e+02,2.009940575879030348e+03,2.871299985420500889e+03,2.997712017627417026e+03,3.576482006602594083e+03,3.234496679033031796e+03
5.840000000000000000e+02,2.018741625945107899e+03,2.881403279039635891e+03,3.008614900969177143e+03,3.591339056132385849e+03,3.248431663351156203e+03
5.850000000000000000e+02,2.024554699847456959e+03,2.894144110435482617e+03,3.019738974119197337e+03,3.604007927000608106e+03,3.262863541526858171e+03
5.860000000000000000e+02,2.031902197935757840e+03,2.905548716706582127e+03,3.033706156757174085e+03,3.620313688445138268e+03,3.279243738987216148e+03
5.870000000000000000e+02,2.039242823307394929e+03,2.917438053084647891e+03,3.046277660071472383e+03,3.633576257090324361e+03,3.291597245046288663e+03
5.880000000000000000e+02,2.045211560827693120e+03,2.926539533886418212e+03,3.059161062368300009e+03,3.643089213654641753e+03,3.306331818170803217e+03
5.890000000000000000e+02,2.052066920466773354e+03,2.942090253773408676e+03,3.071499056422203466e+03,3.657616667685997527e+03,3.316932125461530632e+03
5.900000000000000000e+02,2.058923360810394570e+03,2.957713196483929551e+03,3.079736311792947163e+03,3.669956735272156948e+03,3.330183872705297290e+03
5.910000000000000000e+02,2.065987311213547855e+03,2.966754506269067406e+03,3.087572767198970723e+03,3.686626684302475041e+03,3.342742958261860167e+03
5.920000000000000000e+02,2.075215753035463422e+03,2.979674907261652152e+03,3.099574579026114407e+03,3.697972835035332537e+03,3.360764517001522108e+03
5.930000000000000000e+02,2.083612647122904946e+03,2.992401867054186368e+03,3.110203448361687151e+03,3.710857224607103944e+03,3.377154053339464099e+03
5.940000000000000000e+02,2.090370975987103520e+03,3.003017286743632212e+03,3.120452408335292603e+03,3.721520668223953180e+03,3.389272034216370230e+03
5.950000000000000000e+02,2.098805119604970514e+03,3.011367452195680016e+03,3.130417815794080525e+03,3.735049173946069459e+03,3.401510436927641422e+03
5.960000000000000000e+02,2.109186135751101574e+03,3.019784753234209347e+03,3.139648233742002049e+03,3.746222826292542777e+03,3.414158648103304586e+03
5.970000000000000000e+02,2.117812624521050111e+03,3.032405029548069706e+03,3.154133477673846755e+03,3.759019245214065450e+03,3.430635758916923805e+03
5.980000000000000000e+02,2.126135361792607910e+03,3.045093200480097948e+03,3.164896106595072069e+03,3.773208023017817140e+03,3.442359307836693006e+03
5.990000000000000000e+02,2.135565182003945665e+03,3.055477006761117536e+03,3.178335812011921917e+03,3.788004140324177570e+03,3.458657383948505867e+03
6.000000000000000000e+02,2.141012562455915031e+03,3.068937023077005506e+03,3.190750080390760559e+03,3.797853914221875584e+03,3.473476695517094413e+03
6.010000000000000000e+02,2.150694565397377573e+03,3.077066291088067373e+03,3.200513283527073327e+03,3.810108769122612557e+03,3.486987870417969134e+03
6.020000000000000000e+02,2.159779327606264815e+03,3.089714976225569899e+03,3.211149948765640147e+03,3.826240817069905916e+03,3.502530981855538357e+03
6.030000000000000000e+02,2.168279363026840656e+03,3.100936574950242175e+03,3.224221416379561560e+03,3.837770958484063158e+03,3.515745989883730545e+03
6.040000000000000000e+02,2.178727310436699099e+03,3.113719922729647806e+03,3.234565696517414835e+03,3.852454909652721199e+03,3.525922697375345706e+03
6.050000000000000000e+02,2.184761086016954323e+03,3.122239706939702955e+03,3.246004912080312351e+03,3.868594337193363572e+03,3.538005108120160003e+03
6.060000000000000000e+02,2.192143052457676276e+03,3.132974990114087632e+03,3.253855517739711104e+03,3.883932410139525018e+03,3.550600245452795207e+03
6.070000000000000000e+02,2.200223891596254816e+03,3.147314875668121203e+03,3.268271289889776654e+03,3.899874650245017165e+03,3.567784950851921167e+03
6.080000000000000000e+02,2.211089705351004341e+03,3.157187688016197171e+03,3.281755168747025891e+03,3.915433158282447494e+03,3.583397838785469958e+03
6.090000000000000000e+02,2.218913183427869171e+03,3.174148507037039508e+03,3.292436611416497726e+03,3.926571617942997364e+03,3.597207924093275324e+03
6.100000000000000000e+02,2.230382242780201068e+03,3.189343116500127053e+03,3.304475610827571018e+03,3.935826327003991537e+03,3.605540549518351327e+03
6.110000000000000000e+02,2.238790738086639976e+03,3.200651711480495578e+03,3.314407961692359549e+03,3.951653505725323157e+03,3.621362020002465670e+03
6.120000000000000000e+02,2.251303328838313973e+03,3.214395797537760700e+03,3.327732217598399984e+03,3.963530651994099117e+03,3.636941963902867428e+03
6.130000000000000000e+02,2.259436698418103333e+03,3.225940317929238972e+03,3.341051635384624660e+03,3.976748504315312857e+03,3.654328125596375230e+03
6.140000000000000000e+02,2.269045854619730562e+03,3.239590440391780248e+03,3.353905372619320588e+03,3.989233582198149634e+03,3.671528083012956358e+03
6.150000000000000000e+02,2.276372693378950316e+03,3.249545187842833002e+03,3.365392908244642513e+03,4.006974255030120275e+03,3.685837287066782665e+03
6.160000000000000000e+02,2.285012399272733091e+03,3.262331014794705879e+03,3.374071901068568422e+03,4.021064481280054224e+03,3.704670514219920733e+03
6.170000000000000000e+02,2.293591100888148048e+03,3.272952433131454654e+03,3.382297765579163752e+03,4.033124593638957776e+03,3.718165622237110256e+03
6.180000000000000000e+02,2.301830128292870540e+03,3.284617368727100256e+03,3.393663957855332228e+03,4.048643030087731404e+03,3.731220403883142353e+03
6.190000000000000000e+02,2.310897466665348475e+03,3.293822083238995674e+03,3.401225146015744031e+03,4.066434564574704382e+03,3.742792607506613876e+03
6.200000000000000000e+02,2.317814731097789263e+03,3.305003046417088626e+03,3.412419710144466990e+03,4.083077478359567976e+03,3.752549962617441452e+03
6.210000000000000000e+02,2.326270750271030920e+03,3.316538103052455881e+03,3.424582999213338553e+03,4.097158333220745590e+03,3.767626589796014741e+03
6.220000000000000000e+02,2.336811445036629721e+03,3.331329017373530405e+03,3.437433375934577271e+03,4.110924558212086595e+03,3.782383078872876467e+03
6.230000000000000000e+02,2.347249410228796478e+03,3.343280605923644544e+03,3.448689549654936854e+03,4.126256824577549196e+03,3.797941067138427570e+03
6.240000000000000000e+02,2.356786264075099098e+03,3.356017637963208927e+03,3.462456806030906137e+03,4.142217521759060219e+03,3.809718970219025323e+03
6.250000000000000000e+02,2.366718640471696744e+03,3.366183843845280080e+03,3.473026621145710578e+03,4.152332229136327442e+03,3.823653264712352666e+03
6.260000000000000000e+02,2.377019841645790166e+03,3.376664905433860440e+03,3.484906999758671191e+03,4.169547823406261159e+03,3.838262519780260845e+03
6.270000000000000000e+02,2.387440347853778803e+03,3.389759016393430102e+03,3.498196775337865802e+03,4.184545388266740702e+03,3.851755566410015490e+03
6.280000000000000000e+02,2.396549723141383765e+03,3.403177364646780006e+03,3.511476805969332418e+03,4.199154495881992261e+03,3.864461328321162910e+03
6.290000000000000000e+02,2.407002317451525414e+03,3.417066187724873089e+03,3.524807495213160109e+03,4.210678382613874419e+03,3.877943490762276724e+03
6.300000000000000000e+02,2.417630680414159997e+03,3.429783505540518490e+03,3.537105714646005254e+03,4.227603947562865869e+03,3.886728193367725908e+03
6.310000000000000000e+02,2.427683858401047928e+03,3.441854854608542155e+03,3.552133723527575967e+03,4.242902126563412821e+03,3.900410992500567772e+03
6.320000000000000000e+02,2.438454389924390398e+03,3.455037857038334550e+03,3.564903675674378064e+03,4.257945121477527209e+03,3.915319821412756937e+03
6.330000000000000000e+02,2.448091824195020308e+03,3.466339094194545396e+03,3.578061054989804688e+03,4.273649830323705828e+03,3.928515156308358655e+03
6.340000000000000000e+02,2.458862914710805398e+03,3.479659552499163510e+03,3.596330669669856434e+03,4.289667718145981780e+03,3.942760801326191540e+03
6.350000000000000000e+02,2.466334965748292234e+03,3.493677199919990926e+03,3.610553581557162943e+03,4.305938592110776881e+03,3.954711172802524743e+03
6.360000000000000000e+02,2.475034207981619147e+03,3.506398484267592721e+03,3.622422279704602261e+03,4.323729290675159064e+03,3.970342057842072791e+03
6.370000000000000000e+02,2.484409820749457140e+03,3.520514918930074600e+03,3.631877354515471779e+03,4.338226301764821983e+03,3.984437261561788091e+03
6.380000000000000000e+02,2.493539643890187108e+03,3.533633537524299754e+03,3.641185958443114941e+03,4.353310612450364715e+03,3.997395507870869551e+03
6.390000000000000000e+02,2.505920901163457074e+03,3.542620811836944995e+03,3.652622913874942242e+03,4.365465268739574640e+03,4.011777654530820655e+03
6.400000000000000000e+02,2.514992468054695564e+03,3.556431391499144411e+03,3.663064637158135611e+03,4.375972958742453557e+03,4.027302774139282064e+03
6.410000000000000000e+02,2.523672681614434623e+03,3.571941097751053348e+03,3.676113113925738617e+03,4.393535268559178803e+03,4.043626609237979210e+03
6.420000000000000000e+02,2.532153267917002267e+03,3.588496578271222461e+03,3.692001234121500602e+03,4.408505784218422377e+03,4.055546316534891048e+03
6.430000000000000000e+02,2.539889659388833934e+03,3.605610725092805296e+03,3.706785404468570050e+03,4.424199891072066748e+03,4.075495262583921885e+03
6.440000000000000000e+02,2.552986610979883608e+03,3.623673993251128650e+03,3.718149531758927424e+03,4.438699766159992578e+03,4.088308201122642913e+03
6.450000000000000000e+02,2.561077348256972982e+03,3.634678196079783447e+03,3.728596558884796195e+03,4.453224350159392998e+03,4.101392767857434592e+03
6.460000000000000000e+02,2.572917943431631102e+03,3.649385552026898040e+03,3.742371677013690260e+03,4.464364267581695458e+03,4.115924060287386965e+03
6.470000000000000000e+02,2.583294738053358742e+03,3.664990445893187825e+03,3.754876623914083666e+03,4.484758582515849412e+03,4.131649127121040692e+03
6.480000000000000000e+02,2.591015505696852415e+03,3.680327756311860867e+03,3.766053057460765558e+03,4.500958670884016101e+03,4.141763664411979335e+03
6.490000000000000000e+02,2.601553559883656817e+03,3.696525122667827418e+03,3.778950867386262871e+03,4.515570438385308080e+03,4.159817997814370756e+03
6.500000000000000000e+02,2.609825013863184722e+03,3.707243909204688407e+03,3.798262996958773783e+03,4.532483899822556850e+03,4.180130691053027476e+03
6.510000000000000000e+02,2.619447552058897145e+03,3.717529044661626358e+03,3.809865200740465298e+03,4.547068007313400813e+03,4.194738628382210663e+03
6.520000000000000000e+02,2.629195056343546639e+03,3.732251696697463558e+03,3.823926484593243458e+03,4.564986454028463413e+03,4.206570564059389653e+03
6.530000000000000000e+02,2.643115881000458103e+03,3.745843341145403429e+03,3.836233509152697934e+03,4.583125713169152732e+03,4.223568760117421334e+03
6.540000000000000000e+02,2.649559307265696134e+03,3.758191857926261946e+03,3.849989400512497923e+03,4.595716739361041618e+03,4.238221392365356223e+03
6.550000000000000000e+02,2.656439648856899112e+03,3.772290290394635122e+03,3.861471932266431395e+03,4.610612569212695234e+03,4.253990874969520519e+03
6.560000000000000000e+02,2.664312841343648415e+03,3.786821786820747548e+03,3.871197028711349049e+03,4.627097498558861844e+03,4.267155773762971876e+03
6.570000000000000000e+02,2.673028822158076309e+03,3.801157485715503299e+03,3.883847409721344775e+03,4.644674026803184461e+03,4.277485978604941010e+03
6.580000000000000000e+02,2.681821751382791263e+03,3.815833976105935108e+03,3.896205757726396769e+03,4.661722526099629249e+03,4.294412366733699855e+03
6.590000000000000000e+02,2.690606876502082741e+03,3.828573251391051599e+03,3.909693868673458383e+03,4.678005045083211371e+03,4.308815368193341783e+03
6.600000000000000000e+02,2.698408312083891360e+03,3.844677742676043636e+03,3.923463589975342984e+03,4.688317774927459141e+03,4.325812612934576464e+03
6.610000000000000000e+02,2.709015814481084817e+03,3.852875940413252920e+03,3.940824422367255920e+03,4.707623241515208065e+03,4.342431132213670935e+03
6.620000000000000000e+02,2.718584350577314581e+03,3.866829785300687945e+03,3.953060660318485134e+03,4.719968679862171484e+03,4.361941904652119774e+03
6.630000000000000000e+02,2.726177206010218924e+03,3.882593669937336017e+03,3.966068440495952018e+03,4.739317880745122238e+03,4.380846120607233388e+03
6.640000000000000000e+02,2.735469293870024103e+03,3.895957491739102352e+03,3.981132632139328962e+03,4.758574753791264811e+03,4.395932976963880719e+03
6.650000000000000000e+02,2.742390971344947502e+03,3.911419321717382900e+03,3.993593106663184244e+03,4.777212873312360898e+03,4.413091391151674543e+03
6.660000000000000000e+02,2.752597591156958060e+03,3.925355482783791558e+03,4.005113936221329823e+03,4.793800800622670977e+03,4.426157642693231537e+03
6.670000000000000000e+02,2.765184661865642738e+03,3.939153540811108087e+03,4.020269932277282351e+03,4.814158729600564584e+03,4.440550492813258643e+03
6.680000000000000000e+02,2.775230020323453573e+03,3.950280496027929530e+03,4.039192856239698813e+03,4.827010407165491415e+03,4.457060286664930572e+03
6.690000000000000000e+02,2.784999979045623604e+03,3.964571556990009412e+03,4.054417416921810400e+03,4.842464626411057907e+03,4.472312223074752183e+03
6.700000000000000000e+02,2.795167301983638936e+03,3.978068104835851500e+03,4.065930060847611003e+03,4.861511617676795140e+03,4.487946022004625775e+03
6.710000000000000000e+02,2.805923569451140793e+03,3.989551995977576098e+03,4.078023271075856428e+03,4.875845409596180616e+03,4.506131724756842232e+03
6.720000000000000000e+02,2.814676680712163943e+03,4.004868218790783430e+03,4.091686532982159406e+03,4.891911654577531408e+03,4.518880706278756406e+03
6.730000000000000000e+02,2.825542104438084152e+03,4.015232202360563406e+03,4.104029790551021506e+03,4.906663153577354024e+03,4.534834047660227952e+03
6.740000000000000000e+02,2.834762730290079617e+03,4.026711608029523632e+03,4.118100160270563720e+03,4.926956954459745248e+03,4.551179858552395672e+03
6.750000000000000000e+02,2.843652089995197457e+03,4.037763948793284271e+03,4.132311288822696042e+03,4.942838854745343269e+03,4.561594774299874189e+03
6.760000000000000000e+02,2.851388387616209911e+03,4.049885218542358416e+03,4.145521110082505402e+03,4.959877473498853760e+03,4.578069615215668819e+03
6.770000000000000000e+02,2.863338175013086129e+03,4.061532335184666408e+03,4.160177394394869225e+03,4.976643978694475663e+03,4.596647189278110091e+03
6.780000000000000000e+02,2.872195416690192360e+03,4.078306139583588902e+03,4.175192952221173073e+03,4.994003694010625622e+03,4.610655490653023662e+03
6.790000000000000000e+02,2.882323669877423981e+03,4.094569738065823458e+03,4.190525077222906475e+03,5.010812224940535998e+03,4.627747921186544772e+03
6.800000000000000000e+02,2.891019451473046047e+03,4.105879343299978245e+03,4.204074049883496627e+03,5.025670963218146426e+03,4.647113273764820406e+03
6.810000000000000000e+02,2.903469929589900403e+03,4.120061325615023634e+03,4.217382724584793323e+03,5.039105324231413761e+03,4.660677006954638273e+03
6.820000000000000000e+02,2.913846956885253348e+03,4.137194233765963872e+03,4.233395554896776957e+03,5.056144342783878528e+03,4.677872148604055837e+03
6.830000000000000000e+02,2.925335614012912629e+03,4.148224466877154555e+03,4.247890943675678500e+03,5.072306569541084173e+03,4.697917696468748545e+03
6.840000000000000000e+02,2.936602683230527873e+03,4.162203728460497587e+03,4.263737710920462632e+03,5.087977302382658308e+03,4.715209565577844842e+03
6.850000000000000000e+02,2.947134928818519256e+03,4.176617604697784373e+03,4.277564597621818393e+03,5.101437718260547626e+03,4.725121328486843595e+03
6.860000000000000000e+02,2.956638110049862917e+03,4.189795380620545075e+03,4.291937760175869698e+03,5.118855036961367659e+03,4.739006297755544438e+03
6.870000000000000000e+02,2.965303517513592851e+03,4.201860046457308272e+03,4.304275397978357432e+03,5.135784736448795229e+03,4.759698512236332135e+03
6.880000000000000000e+02,2.973910869889457899e+03,4.214814389427101560e+03,4.319968805848556258e+03,5.151198578891903708e+03,4.779441198513588461e+03
6.890000000000000000e+02,2.985326500071156261e+03,4.229174665542848743e+03,4.335959604358649813e+03,5.168266878125120456e+03,4.792838488147923272e+03
6.900000000000000000e+02,2.995365499126404757e+03,4.244763192130840253e+03,4.349149463978910717e+03,5.181433369563359520e+03,4.807157604399267257e+03
6.910000000000000000e+02,3.006739318281869600e+03,4.261011238334613154e+03,4.357301427047463221e+03,5.198167772941492331e+03,4.828847194666032010e+03
6.920000000000000000e+02,3.011995958510518449e+03,4.277370875534997140e+03,4.372921970641048574e+03,5.213254789482845808e+03,4.845861534599945116e+03
6.930000000000000000e+02,3.022384617673013054e+03,4.288895622210196962e+03,4.388759380396641063e+03,5.231977431411406542e+03,4.864937233422688223e+03
6.940000000000000000e+02,3.032503048818965453e+03,4.300884968602813387e+03,4.401149915498177506e+03,5.247384051829502823e+03,4.882382810495248123e+03
6.950000000000000000e+02,3.046774331131508916e+03,4.317113286709696695e+03,4.414868220755593939e+03,5.262829966716677518e+03,4.898822254113954841e+03
6.960000000000000000e+02,3.054610596633863679e+03,4.334879180488986094e+03,4.427067868063375499e+03,5.277859850420461953e+03,4.913048624386996380e+03
6.970000000000000000e+02,3.065033413900907362e+03,4.347373163677936645e+03,4.442644066095135713e+03,5.296144878157338098e+03,4.927767709661824483e+03
6.980000000000000000e+02,3.075099694524308688e+03,4.364653764560247510e+03,4.459333444521531419e+03,5.316553901073653833e+03,4.940770035645766256e+03
6.990000000000000000e+02,3.083304008797254028e+03,4.382662239806611979e+03,4.474982060950456798e+03,5.331080218822286042e+03,4.958318224615561121e+03
7.000000000000000000e+02,3.096577054985282757e+03,4.398425575742933688e+03,4.490476254603031521e+03,5.350507943132463879e+03,4.973117599709185924e+03
7.010000000000000000e+02,3.102829473947711904e+03,4.413985081819253537e+03,4.501995262311722399e+03,5.367473196521347745e+03,4.986689399777428662e+03
7.020000000000000000e+02,3.112468149212433673e+03,4.422180262156948629e+03,4.514942702608163017e+03,5.382401021657145066e+03,5.001324507733600512e+03
7.030000000000000000e+02,3.120189322889508730e+03,4.439075834901513190e+03,4.533237628367276557e+03,5.396708182633197794e+03,5.018552436549989579e+03
7.040000000000000000e+02,3.131664586729895746e+03,4.453260368132065196e+03,4.548047626518175093e+03,5.409441091893026169e+03,5.029559451241824718e+03
7.050000000000000000e+02,3.140058054998238731e+03,4.466909579344022859e+03,4.562827201944772241e+03,5.427838768000041455e+03,5.049404553763258264e+03
7.060000000000000000e+02,3.152440693297035978e+03,4.477137292694554162e+03,4.573513038485378274e+03,5.446860794898492713e+03,5.063591683343450313e+03
7.070000000000000000e+02,3.166215793528463109e+03,4.495043798679951578e+03,4.588744797153762192e+03,5.464172534503195493e+03,5.077114974280244496e+03
7.080000000000000000e+02,3.174078618627941069e+03,4.506433999123808462e+03,4.599896891320792747e+03,5.483825203385750683e+03,5.094286314480625151e+03
7.090000000000000000e+02,3.187258168510176802e+03,4.519970224360089560e+03,4.613484479695123810e+03,5.499280387221033379e+03,5.110218851168357105e+03
7.100000000000000000e+02,3.199098523929432758e+03,4.532330404531854583e+03,4.633115234776976649e+03,5.518065675145251589e+03,5.123635031753564363e+03
7.110000000000000000e+02,3.208070370089614698e+03,4.547637144319910476e+03,4.644795501506464461e+03,5.535768645471160198e+03,5.143384869469926343e+03
7.120000000000000000e+02,3.218574104705820901e+03,4.566284751959798086e+03,4.663292890850193544e+03,5.551877607650691061e+03,5.164393291237442099e+03
7.130000000000000000e+02,3.232840137905547181e+03,4.578690683555758369e+03,4.676661797236208258e+03,5.568654755301746263e+03,5.184483218115248746e+03
7.140000000000000000e+02,3.244048545482435202e+03,4.590833306917532354e+03,4.687240148547809440e+03,5.588518470945042282e+03,5.195900295353986621e+03
7.150000000000000000e+02,3.253093593962849809e+03,4.606686817943908864e+03,4.698942072698482662e+03,5.602614529147813300e+03,5.217320586940827525e+03
7.160000000000000000e+02,3.262038727768038370e+03,4.620015738693766252e+03,4.713297373365042404e+03,5.621593096439470173e+03,5.239036211002663549e+03
7.170000000000000000e+02,3.273441617516577480e+03,4.631885981435810208e+03,4.730882561177819298e+03,5.640202378272653732e+03,5.254176015662978898e+03
7.180000000000000000e+02,3.281879587047836139e+03,4.649472025668679635e+03,4.744721380094660162e+03,5.657987682530750135e+03,5.272426308502080246e+03
7.190000000000000000e+02,3.292616942499019842e+03,4.665919062642066820e+03,4.760318056416534091e+03,5.678411824880673521e+03,5.288580497061510869e+03
7.200000000000000000e+02,3.299961562259818038e+03,4.682615959497046788e+03,4.775192143664075047e+03,5.697836410635003631e+03,5.305242586975004087e+03
7.210000000000000000e+02,3.311368747251636250e+03,4.693924603494924668e+03,4.791559219457669315e+03,5.714744904408446928e+03,5.320095194847423954e+03
7.220000000000000000e+02,3.322341335925726526e+03,4.709826851850434650e+03,4.810590945242513044e+03,5.729330054208751790e+03,5.337062636475935506e+03
7.230000000000000000e+02,3.332450253493309901e+03,4.722931725774129518e+03,4.822006732874400768e+03,5.746636651058117423e+03,5.351074794240616029e+03
7.240000000000000000e+02,3.344796831498638312e+03,4.740894984785894849e+03,4.838435583645183215e+03,5.758710971690114093e+03,5.364759237411215508e+03
7.250000000000000000e+02,3.352582677784809675e+03,4.755935198328901606e+03,4.854682874076631379e+03,5.775275869305680317e+03,5.378408946472736716e+03
7.260000000000000000e+02,3.365271211920243331e+03,4.770235233567566866e+03,4.869004974729032256e+03,5.789320903100986470e+03,5.398001008638546409e+03
7.270000000000000000e+02,3.376086473017610842e+03,4.786084296809715852e+03,4.886048312835020624e+03,5.806957010022425493e+03,5.414841254916155776e+03
7.280000000000000000e+02,3.388867729115166185e+03,4.804403406847566657e+03,4.904410705007936485e+03,5.826458428464509780e+03,5.432387912499963932e+03
7.290000000000000000e+02,3.398788464955745440e+03,4.815524767695620540e+03,4.919054867960536285e+03,5.844964084936080326e+03,5.444745316976794129e+03
7.300000000000000000e+02,3.409808958913337847e+03,4.829839953633416371e+03,4.934150718698227138e+03,5.862061573357131238e+03,5.466123569985827089e+03
7.310000000000000000e+02,3.423132448386830220e+03,4.845585061945072084e+03,4.949068878357650647e+03,5.878962318043812957e+03,5.480983458304588567e+03
7.320000000000000000e+02,3.432707200477305378e+03,4.862712138395682814e+03,4.966683566584565597e+03,5.898877656516139723e+03,5.500937273492452732e+03
7.330000000000000000e+02,3.444860528866615823e+03,4.875596903141033181e+03,4.982317806520417435e+03,5.914054829486387462e+03,5.520127472353500707e+03
7.340000000000000000e+02,3.455286185767500683e+03,4.892679449369584290e+03,5.001252175662956688e+03,5.930241425953264297e+03,5.537908828128482128e+03
7.350000000000000000e+02,3.466488788289008880e+03,4.910103187969358260e+03,5.014646275254568536e+03,5.951685462510697107e+03,5.549458286693166883e+03
7.360000000000000000e+02,3.475408726752393250e+03,4.922850877300568754e+03,5.030490975076560062e+03,5.965733170841011088e+03,5.568691065467586668e+03
7.370000000000000000e+02,3.488270075689853911e+03,4.936152455576018838e+03,5.050632892512118815e+03,5.986565240811534750e+03,5.587059156335822991e+03
7.380000000000000000e+02,3.498409160462936143e+03,4.948710330018705463e+03,5.063408211502017366e+03,6.001247005147817617e+03,5.601924833029674119e+03
7.390000000000000000e+02,3.508452792321910692e+03,4.964153840600601143e+03,5.076275836191442068e+03,6.015431821451888936e+03,5.619743267396037481e+03
7.400000000000000000e+02,3.520518550329926711e+03,4.980099405718206071e+03,5.090248022539977683e+03,6.029053130250587856e+03,5.632678581364725687e+03
7.410000000000000000e+02,3.529488385136053694e+03,4.997023664607549108e+03,5.103918897610719796e+03,6.048702042870766491e+03,5.647662820831514182e+03
7.420000000000000000e+02,3.536241156616778426e+03,5.015134561502400175e+03,5.117449038457278220e+03,6.063407435266348330e+03,5.663145340232787021e+03
7.430000000000000000e+02,3.543237335593942134e+03,5.029877662046672413e+03,5.133355101472146998e+03,6.082095911371045986e+03,5.680963758911938385e+03
7.440000000000000000e+02,3.557418668000476828e+03,5.045515609752964338e+03,5.145261936245557081e+03,6.099622051479106631e+03,5.699042526214235295e+03
7.450000000000000000e+02,3.565533182907483933e+03,5.063106156479489982e+03,5.161834844615177644e+03,6.120781367694739856e+03,5.718521393049817561e+03
7.460000000000000000e+02,3.571055089499871883e+03,5.078613833957930183e+03,5.180463570483208059e+03,6.140718508687714348e+03,5.736699385486640494e+03
7.470000000000000000e+02,3.576131495929219000e+03,5.092047312203515503e+03,5.195186052962159010e+03,6.156521055238943518e+03,5.751115129681999861e+03
7.480000000000000000e+02,3.583297425011668565e+03,5.111232677146008427e+03,5.213093800151904361e+03,6.171308766177544385e+03,5.768738866259695897e+03
7.490000000000000000e+02,3.593641179799789825e+03,5.128975461656048537e+03,5.229538440003501819e+03,6.195535327067289472e+03,5.780114103780354526e+03


==> figs/sim/train_loss_edge_07_mal_10_out_max_talwar_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.766924308664933108e+00,9.846226241215696007e+00,9.922833348526033603e+00,9.964245263136598751e+00,1.003234348863414738e+01
1.000000000000000000e+00,2.838591742322121636e+00,2.838156988275560622e+00,2.959362774833148357e+00,4.102497293451861538e+00,6.719781291096830422e+00
2.000000000000000000e+00,6.848210185422822782e-01,4.993590427621669159e-01,6.144893647050254648e-01,1.777975477893966261e+00,5.401030557809399113e+00
3.000000000000000000e+00,4.060842265345837587e-01,1.859727976089123880e-01,3.207870519281814659e-01,6.876917315109351003e-01,4.300695376957929028e+00
4.000000000000000000e+00,9.633026563380228113e-01,5.207608633662150766e-01,8.149448439256187227e-01,2.089130431939776322e-01,3.443440676940564771e+00
5.000000000000000000e+00,1.796500866644423988e+00,1.154615538559554899e+00,1.669693851097591386e+00,6.813292031100925961e-02,2.752309049361662652e+00
6.000000000000000000e+00,3.066890607342190656e+00,2.068342039697737000e+00,3.091860436097198850e+00,6.005712820523878559e-02,2.001842628735017726e+00
7.000000000000000000e+00,5.475854003970551886e+00,3.742954941676916114e+00,5.236147758543243214e+00,9.039137654482209960e-02,1.534949000960109222e+00
8.000000000000000000e+00,8.559446681688683611e+00,6.127210233063761891e+00,8.049160182542209441e+00,1.413646225474612939e-01,1.059007681172870585e+00
9.000000000000000000e+00,1.239052862250266251e+01,9.816860822409392284e+00,1.128410677927531047e+01,2.602061458912655612e-01,7.714134252074036358e-01
1.000000000000000000e+01,1.693375557892651884e+01,1.373873177662689749e+01,1.528956539674769743e+01,3.923986821904119626e-01,4.744760572466418802e-01
1.100000000000000000e+01,2.240161767092598666e+01,1.868903551609782809e+01,2.003345294434615909e+01,7.425719287704918292e-01,3.223513712002611387e-01
1.200000000000000000e+01,2.735271238645061942e+01,2.521544944160766732e+01,2.655433507843883945e+01,1.275813543313119691e+00,1.708122441787406354e-01
1.300000000000000000e+01,3.409883084775411533e+01,3.265827656738805018e+01,3.405787318476494363e+01,2.002022703802049719e+00,8.626230888222297111e-02
1.400000000000000000e+01,4.140068535228833468e+01,3.951822776241466784e+01,4.173736618634343642e+01,2.968843168230395513e+00,5.114108688073104592e-02
1.500000000000000000e+01,4.985649910364175241e+01,4.791006767020005697e+01,4.975461099835090550e+01,4.246819266933359316e+00,2.965607032143302568e-02
1.600000000000000000e+01,5.877849522690175377e+01,5.616431877864316391e+01,5.985806875095722290e+01,5.635809719946646368e+00,1.801242822878723615e-02
1.700000000000000000e+01,6.804362057381707984e+01,6.577663804388507174e+01,6.933889116154611543e+01,7.250069563531529759e+00,1.223338062437417939e-02
1.800000000000000000e+01,7.856405836565565437e+01,7.689867834436707028e+01,7.971427925999329034e+01,8.975465425436127020e+00,8.866616461606469102e-03
1.900000000000000000e+01,9.059160134822560906e+01,8.955644639091579506e+01,9.075212826481667605e+01,1.133068344871232291e+01,6.189280158157228762e-03
2.000000000000000000e+01,1.053873029601722635e+02,1.031485143872021126e+02,1.025035488881725598e+02,1.407164467831722732e+01,4.625305736886797803e-03
2.100000000000000000e+01,1.206500290047471253e+02,1.166499943186886128e+02,1.169891715717950547e+02,1.698970785289650820e+01,3.856994591826312657e-03
2.200000000000000000e+01,1.364204866017707047e+02,1.330007157025847278e+02,1.327923735464768242e+02,2.021565602298603892e+01,3.398833539054568753e-03
2.300000000000000000e+01,1.514860559236117865e+02,1.486413169948849600e+02,1.489254789953815248e+02,2.361045321165288868e+01,3.203610308707416365e-03
2.400000000000000000e+01,1.680266239568010747e+02,1.668609646134431159e+02,1.626193695137443456e+02,2.837461829762454713e+01,2.854737340789337274e-03
2.500000000000000000e+01,1.861825227024706919e+02,1.846449339143421184e+02,1.783902356144175201e+02,3.302320311445245693e+01,2.684503568015195185e-03
2.600000000000000000e+01,2.031733624381438972e+02,2.045670751130396070e+02,1.931549673569260221e+02,3.812017308017262707e+01,2.671815608764616101e-03
2.700000000000000000e+01,2.239274808836038346e+02,2.244372408001186727e+02,2.102228485483594227e+02,4.270421816916174862e+01,2.832185216084748269e-03
2.800000000000000000e+01,2.451500027343213901e+02,2.444853250343940090e+02,2.297995824057367429e+02,4.820175105758416834e+01,2.931499002206017224e-03
2.900000000000000000e+01,2.686311445207636552e+02,2.638024858548835141e+02,2.505263997004910550e+02,5.326614109026164101e+01,3.321964276079114597e-03
3.000000000000000000e+01,2.908255154975969958e+02,2.834916685640104106e+02,2.729411433364443837e+02,5.937185333549341237e+01,3.632249684238031406e-03
3.100000000000000000e+01,3.135135486307924566e+02,3.057799128554286199e+02,2.951804544001339536e+02,6.667642639637557522e+01,3.829345335588096866e-03
3.200000000000000000e+01,3.380439645556015194e+02,3.306366730808955481e+02,3.190748373503728317e+02,7.303326726775425470e+01,4.138560187108897281e-03
3.300000000000000000e+01,3.662373630255710850e+02,3.544245115116841589e+02,3.427480397319029066e+02,7.993269789515858292e+01,4.736449523551344853e-03
3.400000000000000000e+01,3.974379179258992281e+02,3.782393055083724676e+02,3.686380952323602287e+02,8.823592202349851732e+01,5.376174634461272639e-03
3.500000000000000000e+01,4.294696112713317575e+02,4.035073380180593858e+02,3.957972974571649729e+02,9.616237643966553605e+01,6.301487268561500876e-03
3.600000000000000000e+01,4.599319627512210786e+02,4.314455476085844339e+02,4.239117083524382679e+02,1.044685776569112079e+02,7.142642195855253284e-03
3.700000000000000000e+01,4.890483947375246316e+02,4.568266981640972517e+02,4.569704816402795586e+02,1.118485904415202015e+02,7.953601874333138255e-03
3.800000000000000000e+01,5.197932594531076802e+02,4.853256007438261577e+02,4.918229100340645914e+02,1.214925872754188845e+02,9.336037472356673028e-03
3.900000000000000000e+01,5.569082434930326144e+02,5.153372788669958027e+02,5.230077756854714153e+02,1.327708948612960569e+02,9.887280491215455491e-03
4.000000000000000000e+01,5.918484142389091858e+02,5.486044740276186076e+02,5.551198880464131662e+02,1.430811649923431332e+02,1.098244595444086702e-02
4.100000000000000000e+01,6.279186014033293759e+02,5.833291910992387557e+02,5.881794640566845374e+02,1.522750146132511588e+02,1.221739617360284580e-02
4.200000000000000000e+01,6.616707942656264549e+02,6.195188846517696675e+02,6.216803138764051937e+02,1.625368164975475338e+02,1.435116820135129423e-02
4.300000000000000000e+01,6.980288146048176259e+02,6.560441942947345524e+02,6.544861446798787483e+02,1.731287527931601460e+02,1.504455783524971668e-02
4.400000000000000000e+01,7.392097857977387321e+02,6.966007732414241218e+02,6.878871667928503939e+02,1.831096251665166506e+02,1.756567128233477160e-02
4.500000000000000000e+01,7.785526977332460774e+02,7.358261519721838795e+02,7.237301870974426947e+02,1.964953537279559725e+02,1.903641476760753459e-02
4.600000000000000000e+01,8.235022207953331872e+02,7.722487205339621141e+02,7.601888866106846763e+02,2.093031819826087201e+02,2.179179526695140812e-02
4.700000000000000000e+01,8.616370985973917414e+02,8.125547369536573115e+02,8.026370432758374136e+02,2.235681745921586980e+02,2.380135992188248117e-02
4.800000000000000000e+01,9.054548351646703850e+02,8.480194835577308368e+02,8.405350577753740708e+02,2.359265831441489922e+02,2.647503865410405499e-02
4.900000000000000000e+01,9.487052276001168138e+02,8.826627647525212979e+02,8.837058948409289769e+02,2.504354281596727958e+02,3.019826551864168707e-02
5.000000000000000000e+01,9.924009371206051355e+02,9.268428800728414672e+02,9.282649155515791790e+02,2.646009985885126525e+02,3.385554187770578594e-02
5.100000000000000000e+01,1.039077535614754652e+03,9.650942293721481064e+02,9.707859920154934343e+02,2.795662014792667378e+02,3.753867224465123886e-02
5.200000000000000000e+01,1.086541132607090049e+03,1.009813012579238489e+03,1.013362563317207446e+03,2.932771251388264773e+02,4.514777244982770554e-02
5.300000000000000000e+01,1.136246738131334496e+03,1.047944312887629621e+03,1.055951909526191912e+03,3.091981018192194597e+02,5.069369807657397864e-02
5.400000000000000000e+01,1.185524363870790694e+03,1.086654126938410172e+03,1.098948347905742594e+03,3.244099825510736537e+02,5.973992359784274786e-02
5.500000000000000000e+01,1.241083822049828086e+03,1.130265715503894171e+03,1.142351951493775687e+03,3.391732796842427433e+02,6.221123966470676336e-02
5.600000000000000000e+01,1.293482924639650946e+03,1.173563760748101231e+03,1.188159151306149852e+03,3.551658907523215589e+02,7.364710265753582341e-02
5.700000000000000000e+01,1.348365065585581533e+03,1.215102117004186539e+03,1.234645640957636260e+03,3.709712026931711080e+02,8.117170043986698946e-02
5.800000000000000000e+01,1.396369648998764660e+03,1.264663472636670122e+03,1.283399426967186855e+03,3.894479614590164829e+02,9.106076690181919009e-02
5.900000000000000000e+01,1.445554694021102023e+03,1.311889631700904374e+03,1.330725084976557355e+03,4.079476307925544347e+02,1.020649959311710209e-01
6.000000000000000000e+01,1.501055968842455513e+03,1.364931780001805691e+03,1.380913564440859773e+03,4.254534654961142337e+02,1.191550814505224487e-01
6.100000000000000000e+01,1.552434375306488619e+03,1.416270393737622271e+03,1.425097312723869663e+03,4.425534452736118283e+02,1.348929471374885614e-01
6.200000000000000000e+01,1.596492007804632522e+03,1.464687641188105772e+03,1.477148031490563881e+03,4.574947852302625506e+02,1.479789226372206778e-01
6.300000000000000000e+01,1.652407882432278711e+03,1.517974190930135364e+03,1.532389029294963166e+03,4.765357267306083031e+02,1.658375695928746563e-01
6.400000000000000000e+01,1.711125231676593330e+03,1.568147944340777940e+03,1.590848104159434570e+03,4.963397235610965481e+02,1.861648308907186689e-01
6.500000000000000000e+01,1.762549960038987138e+03,1.617219142877015202e+03,1.645823894939733236e+03,5.190443800207070808e+02,2.133924164731951789e-01
6.600000000000000000e+01,1.830340212853699541e+03,1.670743174912011682e+03,1.700205745102764922e+03,5.385844116523580851e+02,2.478095020422746986e-01
6.700000000000000000e+01,1.891300629137950182e+03,1.725082848571854356e+03,1.755313906672819712e+03,5.590770856081502416e+02,2.587874024825046471e-01
6.800000000000000000e+01,1.948933091149595839e+03,1.785936906327730867e+03,1.811170484127505460e+03,5.769455629242573877e+02,3.195637181648702807e-01
6.900000000000000000e+01,2.009837021416172320e+03,1.846877775033728994e+03,1.867662423488021432e+03,5.992209052404051590e+02,3.400555567619399921e-01
7.000000000000000000e+01,2.072760095425577674e+03,1.897453231956043055e+03,1.928841931372068984e+03,6.225075823478185839e+02,4.064480858686270182e-01
7.100000000000000000e+01,2.137158850994468139e+03,1.955692112337191702e+03,1.979808705456544430e+03,6.452632168926626264e+02,4.517139441899820085e-01
7.200000000000000000e+01,2.212563767234254101e+03,2.012483987925938663e+03,2.038113359899264879e+03,6.693489918848899833e+02,5.020177361331219501e-01
7.300000000000000000e+01,2.281320036223544776e+03,2.071450359745283095e+03,2.104165386843119450e+03,6.928782661679156263e+02,5.634801151765418403e-01
7.400000000000000000e+01,2.340066810042772886e+03,2.136300381377986923e+03,2.170895500967161297e+03,7.166472521507106421e+02,6.278571169279512088e-01
7.500000000000000000e+01,2.401989668511646869e+03,2.195373687588900793e+03,2.236893819601993982e+03,7.385878729270581289e+02,6.812733971446918169e-01
7.600000000000000000e+01,2.465779003951821778e+03,2.259653903664107020e+03,2.317487019009638061e+03,7.575442396823073068e+02,7.995581286589152903e-01
7.700000000000000000e+01,2.538027278154119358e+03,2.325488096846624103e+03,2.385229864448718217e+03,7.818029038927761576e+02,8.984195496053293262e-01
7.800000000000000000e+01,2.608859139734961445e+03,2.380158003692422426e+03,2.452657581477737949e+03,8.084845355065353942e+02,9.939559813394023280e-01
7.900000000000000000e+01,2.672295223164911022e+03,2.444985207569216527e+03,2.521098380642009033e+03,8.362971219934919418e+02,1.093469509251513205e+00
8.000000000000000000e+01,2.738790128144083155e+03,2.515953618597028708e+03,2.598919945121757337e+03,8.641870220675193650e+02,1.267289150272729259e+00
8.100000000000000000e+01,2.800092970378347673e+03,2.588367965332188760e+03,2.675333601558932969e+03,8.943718029192543781e+02,1.370534381370518417e+00
8.200000000000000000e+01,2.872656710338825178e+03,2.661717625699491691e+03,2.746044236434301638e+03,9.190419160265962546e+02,1.483451963702293153e+00
8.300000000000000000e+01,2.935789189091783555e+03,2.741538473852891912e+03,2.819975329626992789e+03,9.456171538070303768e+02,1.681821658994945512e+00
8.400000000000000000e+01,3.002131892783590047e+03,2.815821542038592270e+03,2.898121241744922372e+03,9.765091453354482383e+02,1.774820394233993071e+00
8.500000000000000000e+01,3.070283681953220366e+03,2.883785084193920738e+03,2.977197205650779324e+03,1.004533746942623679e+03,1.888149728502027003e+00
8.600000000000000000e+01,3.152434957846455291e+03,2.952004919721378883e+03,3.059537168520931118e+03,1.031226038187624908e+03,2.157603811089864543e+00
8.700000000000000000e+01,3.237119243809182080e+03,3.026311205500274809e+03,3.144271607847723772e+03,1.060161765420459687e+03,2.412414213331767421e+00
8.800000000000000000e+01,3.311939281525853403e+03,3.103030184503305463e+03,3.224539039580879944e+03,1.090611492680709944e+03,2.669006534670655295e+00
8.900000000000000000e+01,3.392344172154678745e+03,3.179702694410089407e+03,3.298290378065958066e+03,1.120463534055767468e+03,2.817669021545700758e+00
9.000000000000000000e+01,3.475164353939962893e+03,3.260793901346092298e+03,3.381252612553026665e+03,1.153158638923364379e+03,2.888099965748180509e+00
9.100000000000000000e+01,3.557033587349924346e+03,3.334198680951151800e+03,3.461907353946162402e+03,1.181584358062340016e+03,3.250594353417178173e+00
9.200000000000000000e+01,3.644438016103096743e+03,3.410587967879548160e+03,3.558845638849771603e+03,1.217523556578506032e+03,3.503739327635979617e+00
9.300000000000000000e+01,3.735327686967747468e+03,3.488715278843340457e+03,3.642073297486405863e+03,1.249937102503622555e+03,3.865667924327171434e+00
9.400000000000000000e+01,3.831474490635836446e+03,3.560649873952104826e+03,3.732299643000485048e+03,1.281014280887450923e+03,4.148550298466976649e+00
9.500000000000000000e+01,3.915860836192351599e+03,3.634739606495552380e+03,3.817853107049176288e+03,1.310498328134758140e+03,4.478200144347273870e+00
9.600000000000000000e+01,4.004508765318842961e+03,3.712622485415195570e+03,3.903298759906076157e+03,1.338447008425114745e+03,4.678109256827779561e+00
9.700000000000000000e+01,4.083576072907840626e+03,3.790576434123184299e+03,3.984854900847073623e+03,1.369431566297960217e+03,5.090566864573535355e+00
9.800000000000000000e+01,4.166899511408393664e+03,3.874560107410871751e+03,4.072492022351222658e+03,1.400112325887342649e+03,5.513685277229454229e+00
9.900000000000000000e+01,4.256404479460827133e+03,3.955722162570995351e+03,4.158270445498709705e+03,1.439992393744458241e+03,5.973547228823432143e+00
1.000000000000000000e+02,4.353697443782235496e+03,4.043565004265643438e+03,4.241269139647096381e+03,1.471216941914483414e+03,6.458175299894582722e+00
1.010000000000000000e+02,4.448624918825647001e+03,4.130405776567341491e+03,4.326661159398814561e+03,1.501473296594519070e+03,6.947011599445017893e+00
1.020000000000000000e+02,4.532925454583122701e+03,4.209640635924053640e+03,4.430666055184277866e+03,1.540743478321474640e+03,7.449727015904175076e+00
1.030000000000000000e+02,4.633702737604606227e+03,4.291944480362090871e+03,4.531795235242893796e+03,1.576194134338411914e+03,7.994587846642749795e+00
1.040000000000000000e+02,4.733107409247092619e+03,4.392744983825825329e+03,4.638448191809604396e+03,1.612500998070691821e+03,8.514980203943643744e+00
1.050000000000000000e+02,4.831198431784860077e+03,4.485025993788212872e+03,4.735743962737842594e+03,1.646481526014217479e+03,9.006060991632656609e+00
1.060000000000000000e+02,4.914814451739417564e+03,4.589966654317074244e+03,4.826969859289331907e+03,1.680231873935756539e+03,9.807850510268385946e+00
1.070000000000000000e+02,5.004821412124825656e+03,4.692753062413032239e+03,4.917476205812929038e+03,1.717318557043445935e+03,1.028056111580733045e+01
1.080000000000000000e+02,5.103119606746763566e+03,4.793578247624407595e+03,5.002688558055657268e+03,1.753124828504481684e+03,1.085184608382593474e+01
1.090000000000000000e+02,5.200570430049459901e+03,4.890883532749899132e+03,5.093827879025055154e+03,1.792393355504467763e+03,1.132391312082711643e+01
1.100000000000000000e+02,5.304379303100542529e+03,4.980393242335766445e+03,5.192585789611435757e+03,1.825437582449221054e+03,1.202485080931938377e+01
1.110000000000000000e+02,5.417549802615316366e+03,5.076551975516143102e+03,5.305611211646235461e+03,1.859762148862402228e+03,1.295189368268372654e+01
1.120000000000000000e+02,5.531940840284471051e+03,5.167085224828027094e+03,5.401313250271467041e+03,1.898924108601781427e+03,1.345899553096798407e+01
1.130000000000000000e+02,5.633896355315299843e+03,5.265929680601610926e+03,5.491336791684405398e+03,1.937727690375147631e+03,1.439245269449821407e+01
1.140000000000000000e+02,5.734774627474493172e+03,5.362618382443884911e+03,5.588131027032266502e+03,1.973936723872561060e+03,1.508557640683873480e+01
1.150000000000000000e+02,5.839468312930221146e+03,5.448979865244980829e+03,5.681218279015951339e+03,2.012065961649002929e+03,1.599583844897412277e+01
1.160000000000000000e+02,5.941952386706117068e+03,5.524193953843956479e+03,5.782183507507255854e+03,2.056559369466776843e+03,1.655724717521466260e+01
1.170000000000000000e+02,6.049667350006568086e+03,5.627494069386226329e+03,5.891390561318405162e+03,2.105069483023351040e+03,1.742193807001233807e+01
1.180000000000000000e+02,6.170754031538307572e+03,5.740309838766936082e+03,6.003102512976412982e+03,2.154625744011447750e+03,1.831157391649829336e+01
1.190000000000000000e+02,6.291282190988400544e+03,5.839926013102798606e+03,6.110116051388627966e+03,2.202519296503616260e+03,1.910137803758868813e+01
1.200000000000000000e+02,6.402208330214141824e+03,5.951661436094072997e+03,6.231466102632144612e+03,2.244563449047104768e+03,1.984937192697882935e+01
1.210000000000000000e+02,6.511714830988738868e+03,6.066048194302624324e+03,6.349371853589097555e+03,2.282042265908385616e+03,2.048838809463770616e+01
1.220000000000000000e+02,6.640312762219607976e+03,6.185209957850012870e+03,6.463994446312912260e+03,2.319517350581619212e+03,2.120257499150750391e+01
1.230000000000000000e+02,6.761072375558958811e+03,6.300230538983695624e+03,6.564663028210714401e+03,2.361788610031753251e+03,2.187597894120435882e+01
1.240000000000000000e+02,6.872396383923067333e+03,6.406331028473517108e+03,6.677540303881817636e+03,2.401058354399384370e+03,2.275071503425556330e+01
1.250000000000000000e+02,6.978665885146124310e+03,6.526470152353031153e+03,6.801606165761832926e+03,2.440888274192833251e+03,2.397270676734519412e+01
1.260000000000000000e+02,7.090300406135796038e+03,6.648842186991126255e+03,6.916579436777026785e+03,2.483524195121063713e+03,2.485940519279918703e+01
1.270000000000000000e+02,7.208589326812483705e+03,6.762763143547328582e+03,7.038998640732788772e+03,2.527531781322300503e+03,2.571773232081520888e+01
1.280000000000000000e+02,7.326679192437066376e+03,6.879154857305369660e+03,7.151526712469407357e+03,2.573566159886078367e+03,2.695990415806803497e+01
1.290000000000000000e+02,7.443363017280053100e+03,6.989888630883740007e+03,7.258761294290608930e+03,2.623047261342127968e+03,2.785956626273744519e+01
1.300000000000000000e+02,7.583101479930759524e+03,7.096653871718775918e+03,7.368743799833195226e+03,2.673343627171464050e+03,2.893750629967027521e+01
1.310000000000000000e+02,7.701480198259175268e+03,7.206688371700471180e+03,7.470868821114898310e+03,2.725816430154412956e+03,2.979249397806027844e+01
1.320000000000000000e+02,7.832297098305707550e+03,7.331495769569663025e+03,7.597919850541003143e+03,2.776417980282001736e+03,3.076905412518622640e+01
1.330000000000000000e+02,7.961656014143060929e+03,7.453242357147586517e+03,7.711535776363129116e+03,2.826279648782207460e+03,3.189408864958038237e+01
1.340000000000000000e+02,8.084556439202604452e+03,7.573843742542869222e+03,7.822848893930377926e+03,2.874214772189176983e+03,3.325368718996507766e+01
1.350000000000000000e+02,8.212119395040863310e+03,7.683830308689812227e+03,7.935740291170919591e+03,2.919366122713106051e+03,3.424428341896518191e+01
1.360000000000000000e+02,8.329414032786789903e+03,7.808172356544118884e+03,8.056657005509776354e+03,2.969082222106456356e+03,3.557917551967017289e+01
1.370000000000000000e+02,8.454363348883296567e+03,7.922964267499034577e+03,8.172703013640160862e+03,3.018973368863435098e+03,3.688490284039082212e+01
1.380000000000000000e+02,8.570647885498070536e+03,8.045527433209848823e+03,8.300483280571024807e+03,3.070950453008132627e+03,3.770525721172751332e+01
1.390000000000000000e+02,8.697274063406952337e+03,8.171903169716433695e+03,8.438628744556746824e+03,3.117973899526872174e+03,3.922873080192436390e+01
1.400000000000000000e+02,8.824827871352055809e+03,8.299166334878074849e+03,8.566646022551525675e+03,3.168137108167870792e+03,4.016765389296549671e+01
1.410000000000000000e+02,8.958499039838683530e+03,8.426731243685884692e+03,8.702946146781630887e+03,3.222202525087897811e+03,4.125433135033080134e+01
1.420000000000000000e+02,9.099486337727012142e+03,8.560812084707948088e+03,8.797247102381163131e+03,3.273282823067246227e+03,4.213181605239658722e+01
1.430000000000000000e+02,9.228833364687057838e+03,8.685002902935204474e+03,8.910101334571130792e+03,3.327475336942269678e+03,4.325313104886453175e+01
1.440000000000000000e+02,9.351314084279525559e+03,8.822072575963455165e+03,9.026776558345904050e+03,3.382167523962887572e+03,4.494901858471537537e+01
1.450000000000000000e+02,9.467404195464965596e+03,8.943667202418655506e+03,9.132156107790833630e+03,3.432558847569368481e+03,4.646466721163803726e+01
1.460000000000000000e+02,9.594723739624629161e+03,9.056110898067736343e+03,9.268222842907056474e+03,3.485700554608026323e+03,4.778014314954944552e+01
1.470000000000000000e+02,9.726365543347617859e+03,9.189316328675471595e+03,9.420887701571160505e+03,3.535510078340177643e+03,4.927850902870563488e+01
1.480000000000000000e+02,9.859946843854671897e+03,9.312767325435608655e+03,9.553299177729240910e+03,3.588650391643001967e+03,5.060422666707016504e+01
1.490000000000000000e+02,9.987301762905892247e+03,9.456387051421344950e+03,9.687718056591176719e+03,3.635491315714078610e+03,5.239162106479365377e+01
1.500000000000000000e+02,1.012397646287917632e+04,9.601421251480667706e+03,9.832844143716345570e+03,3.685109639778298970e+03,5.406819771450049927e+01
1.510000000000000000e+02,1.024205435407690129e+04,9.734153001904540361e+03,9.958444864553999651e+03,3.741741774914557027e+03,5.587414936373042451e+01
1.520000000000000000e+02,1.037916981329248301e+04,9.857532150086226466e+03,1.010077605674870210e+04,3.787512145606149716e+03,5.695449631323906203e+01
1.530000000000000000e+02,1.052585878275534196e+04,9.995823215383999923e+03,1.022965345433153561e+04,3.842250800768860699e+03,5.825903743744817120e+01
1.540000000000000000e+02,1.067001924814516497e+04,1.012694674798012238e+04,1.036883924937831762e+04,3.894000525092854787e+03,6.001964952751104931e+01
1.550000000000000000e+02,1.080124851510002190e+04,1.026911835568708557e+04,1.050833529703950080e+04,3.949813255308445150e+03,6.213693778751919439e+01
1.560000000000000000e+02,1.094588578985940330e+04,1.040729738340013864e+04,1.064188171101512125e+04,4.002663625343565400e+03,6.405631219088006389e+01
1.570000000000000000e+02,1.109247200459805754e+04,1.056600768083266848e+04,1.078212523795003290e+04,4.063574724267791680e+03,6.499074704911657818e+01
1.580000000000000000e+02,1.126682900111303752e+04,1.070895960146986727e+04,1.092902372710150121e+04,4.123457156341715745e+03,6.711507764893677574e+01
1.590000000000000000e+02,1.140870056890526757e+04,1.085531532243688525e+04,1.108270163927804060e+04,4.175739048844619902e+03,6.858427616008523842e+01
1.600000000000000000e+02,1.155715773759678814e+04,1.099135860890634649e+04,1.121853633640543194e+04,4.237182640872249976e+03,7.037326325607719468e+01
1.610000000000000000e+02,1.171803362804412427e+04,1.115556696942600865e+04,1.132927593674238597e+04,4.289927828322025562e+03,7.244410874236527320e+01
1.620000000000000000e+02,1.189074415172711088e+04,1.131184439685014695e+04,1.146398687016401891e+04,4.344030962699805059e+03,7.417244996197217688e+01
1.630000000000000000e+02,1.205008746894005526e+04,1.146224590700506269e+04,1.161510618224125028e+04,4.394453251190077935e+03,7.586790650579888506e+01
1.640000000000000000e+02,1.220556841743273253e+04,1.161455214493531457e+04,1.176434300293400702e+04,4.456400216163397999e+03,7.760898078154909285e+01
1.650000000000000000e+02,1.235828143281642042e+04,1.177493250021239146e+04,1.191320037478440645e+04,4.514033673756377539e+03,7.928312154454719973e+01
1.660000000000000000e+02,1.253626503619668983e+04,1.191455239529255778e+04,1.206670861891648747e+04,4.573703652486633473e+03,8.169663899702355536e+01
1.670000000000000000e+02,1.271233943157660542e+04,1.205894345950600291e+04,1.222864859998778957e+04,4.635117385895735424e+03,8.322859002839537368e+01
1.680000000000000000e+02,1.288195997242616977e+04,1.220083646892567049e+04,1.237154347813007917e+04,4.688256498847977127e+03,8.383980362437641531e+01
1.690000000000000000e+02,1.304807049493412342e+04,1.235463724257099966e+04,1.253215185761919565e+04,4.746401918645807200e+03,8.594400044688380547e+01
1.700000000000000000e+02,1.321364750424359954e+04,1.249100215604318510e+04,1.269593093120531194e+04,4.807610617784785063e+03,8.778218862354394503e+01
1.710000000000000000e+02,1.337981198044997655e+04,1.262858101124898167e+04,1.286249611485628520e+04,4.867517004108046422e+03,9.011795504105909060e+01
1.720000000000000000e+02,1.354197486016055336e+04,1.276639990807727372e+04,1.303394630515818790e+04,4.923593925291708729e+03,9.223751012150796669e+01
1.730000000000000000e+02,1.370766203011816469e+04,1.290351821860092787e+04,1.321480753548121902e+04,4.987687547854967306e+03,9.385454716556856170e+01
1.740000000000000000e+02,1.384260338607685298e+04,1.306347997153705364e+04,1.338819016376673608e+04,5.046609227333005947e+03,9.621402478512331413e+01
1.750000000000000000e+02,1.398991480662298636e+04,1.321292946970013872e+04,1.354311457602360315e+04,5.105331849591550053e+03,9.835590637471517539e+01
1.760000000000000000e+02,1.415648077638704490e+04,1.337417589842790767e+04,1.370709849094511083e+04,5.167743456700875868e+03,1.002156554196008074e+02
1.770000000000000000e+02,1.432442987246543817e+04,1.354404254821451650e+04,1.386769695015245816e+04,5.223288414950867264e+03,1.026750234974020515e+02
1.780000000000000000e+02,1.447846669351585479e+04,1.369273218804260250e+04,1.401644315966499198e+04,5.285622619626310552e+03,1.051135664324434771e+02
1.790000000000000000e+02,1.464039320417469753e+04,1.382356098147147895e+04,1.418120431013131019e+04,5.345876900768536871e+03,1.075996089574074972e+02
1.800000000000000000e+02,1.480794343795198802e+04,1.398945752919457664e+04,1.433832674592646799e+04,5.412751086217515876e+03,1.098394524749102033e+02
1.810000000000000000e+02,1.496811940908474207e+04,1.416132687272091789e+04,1.451794575967654600e+04,5.477235727818169835e+03,1.125976611308574036e+02
1.820000000000000000e+02,1.510810676168656028e+04,1.433599400739477096e+04,1.468058633724582978e+04,5.532788901190391698e+03,1.153880686280471650e+02
1.830000000000000000e+02,1.527007173121398228e+04,1.449397059660904051e+04,1.487080074468043676e+04,5.595099384829016344e+03,1.178764281898259298e+02
1.840000000000000000e+02,1.542653540419628189e+04,1.465897234890616164e+04,1.506940833297565587e+04,5.658543272833662741e+03,1.200003371663227796e+02
1.850000000000000000e+02,1.557974722525109428e+04,1.481254660966850315e+04,1.525052130529019450e+04,5.722969604549508404e+03,1.223299878704024053e+02
1.860000000000000000e+02,1.576529016578884512e+04,1.496865083718748792e+04,1.543557837503758128e+04,5.789484748573626348e+03,1.252546666174740153e+02
1.870000000000000000e+02,1.593208373622989347e+04,1.512189067405185779e+04,1.561128751800464852e+04,5.854642733348853653e+03,1.276825579141500100e+02
1.880000000000000000e+02,1.609441456634043425e+04,1.529046354835085731e+04,1.578546677289530635e+04,5.916714813143326865e+03,1.294500893454961101e+02
1.890000000000000000e+02,1.625183032489361358e+04,1.546806097387673253e+04,1.594853535180353356e+04,5.984222559514933891e+03,1.318152631143473172e+02
1.900000000000000000e+02,1.639983363061251293e+04,1.562129656962367517e+04,1.608758532399958131e+04,6.051981802520721430e+03,1.328705049742106610e+02
1.910000000000000000e+02,1.656376152531890330e+04,1.578314068504966417e+04,1.624706339075204232e+04,6.124061527125277280e+03,1.345465779041952032e+02
1.920000000000000000e+02,1.674380238611146706e+04,1.592216758803331140e+04,1.642537712807991920e+04,6.193575197867214229e+03,1.372780248585749518e+02
1.930000000000000000e+02,1.695088741570191632e+04,1.609364866011593222e+04,1.658216388170164282e+04,6.266459047467600612e+03,1.390497952220669617e+02
1.940000000000000000e+02,1.715488357910926061e+04,1.630241869412654341e+04,1.676140078197142066e+04,6.328209534636423996e+03,1.420216198971052393e+02
1.950000000000000000e+02,1.732243717408302837e+04,1.649760171190086112e+04,1.695000260407487804e+04,6.401454321033428641e+03,1.447152068308783726e+02
1.960000000000000000e+02,1.750665987459071766e+04,1.670376490401203046e+04,1.714035816724035976e+04,6.470947946173825585e+03,1.472254551595022178e+02
1.970000000000000000e+02,1.769904759006078530e+04,1.692425851273777516e+04,1.731668006726112071e+04,6.541423175912306760e+03,1.502225342243973216e+02
1.980000000000000000e+02,1.790348400404777203e+04,1.712033720811003877e+04,1.748992046405437577e+04,6.609291211101879526e+03,1.516696105730710542e+02
1.990000000000000000e+02,1.810571505047379833e+04,1.729962062060833341e+04,1.764807422405942270e+04,6.679164606855311831e+03,1.539483813172004716e+02
2.000000000000000000e+02,1.829502227377292729e+04,1.746892650427059561e+04,1.782282457693007746e+04,6.748200541810128016e+03,1.565788435085246419e+02
2.010000000000000000e+02,1.847845377231782913e+04,1.764011686762853788e+04,1.799619421740597681e+04,6.829971643204620705e+03,1.603214850180370945e+02
2.020000000000000000e+02,1.866787003149194788e+04,1.781637870923294395e+04,1.817602028280874219e+04,6.906228015923506973e+03,1.635242609779528209e+02
2.030000000000000000e+02,1.885081515713160479e+04,1.797730346723266484e+04,1.835199678344309723e+04,6.977034286029122086e+03,1.661352406188727002e+02
2.040000000000000000e+02,1.903933630030519271e+04,1.815179062892962611e+04,1.853004475425905548e+04,7.053108219683550487e+03,1.683176341990348419e+02
2.050000000000000000e+02,1.924495519799647809e+04,1.835059252176135487e+04,1.871835065475929150e+04,7.134115229581513631e+03,1.708598270488574258e+02
2.060000000000000000e+02,1.945137796164861356e+04,1.851847980819785153e+04,1.890483483177996823e+04,7.215266718890733500e+03,1.737665894163797589e+02
2.070000000000000000e+02,1.961846673376255785e+04,1.869424738320588949e+04,1.908239259712054627e+04,7.303029602732260173e+03,1.759991408032490199e+02
2.080000000000000000e+02,1.982053881705657841e+04,1.887814488199683183e+04,1.926385365322900179e+04,7.377048196152785749e+03,1.792949123604016108e+02
2.090000000000000000e+02,2.002424434696195749e+04,1.906501007164017574e+04,1.945874331846389759e+04,7.451777598355531154e+03,1.817002447362315820e+02
2.100000000000000000e+02,2.022943125339684775e+04,1.923695262740548424e+04,1.967154328908197931e+04,7.523789355056007480e+03,1.848541756846028363e+02
2.110000000000000000e+02,2.043631015037433826e+04,1.941374238064566453e+04,1.987468827200085070e+04,7.604802762713386983e+03,1.874503342120665650e+02
2.120000000000000000e+02,2.065715919383340224e+04,1.961154562881284801e+04,2.007886796464496729e+04,7.676877008021821894e+03,1.907068428808453859e+02
2.130000000000000000e+02,2.084809846515732715e+04,1.982491966730482090e+04,2.028565199180328636e+04,7.747244057241273367e+03,1.939581530026632947e+02
2.140000000000000000e+02,2.104904720014830673e+04,2.000973382187096286e+04,2.047612956021496575e+04,7.826701644479247989e+03,1.969667637974129946e+02
2.150000000000000000e+02,2.125246799716052919e+04,2.020284377082402352e+04,2.068520233225370248e+04,7.901427560993073712e+03,2.002223084293357260e+02
2.160000000000000000e+02,2.145756119765159383e+04,2.039435812039229495e+04,2.090210611757391598e+04,7.972468085380860430e+03,2.043934101092129936e+02
2.170000000000000000e+02,2.169080366181684076e+04,2.057589758646176051e+04,2.112737334875267334e+04,8.038143251094870720e+03,2.081303451874741768e+02
2.180000000000000000e+02,2.190745195776066248e+04,2.076647416412216262e+04,2.133748441154255124e+04,8.108667137096986153e+03,2.108425618945968267e+02
2.190000000000000000e+02,2.212415213210794900e+04,2.094545751950618433e+04,2.153632023227052923e+04,8.189063587497509616e+03,2.137265999406815524e+02
2.200000000000000000e+02,2.231602920285535220e+04,2.113139293415066641e+04,2.175790980193772339e+04,8.268572220905780341e+03,2.182281049651245155e+02
2.210000000000000000e+02,2.250407769062006264e+04,2.130525875360942882e+04,2.196747811432379967e+04,8.356189739699220809e+03,2.207076453172398374e+02
2.220000000000000000e+02,2.270578803030806012e+04,2.147430289355551213e+04,2.219745870077597647e+04,8.445198034134966292e+03,2.250068748179398312e+02
2.230000000000000000e+02,2.292105425326401746e+04,2.165525726920747911e+04,2.240624527029967430e+04,8.527975444283736579e+03,2.277161884701643828e+02
2.240000000000000000e+02,2.313342626931342966e+04,2.185506587837924599e+04,2.260727853364489056e+04,8.612305392096110154e+03,2.307242450610391415e+02
2.250000000000000000e+02,2.333210118475305353e+04,2.206172695602210297e+04,2.280448998939057492e+04,8.707456772362354968e+03,2.343289539325575106e+02
2.260000000000000000e+02,2.352690911601545668e+04,2.226085911113712064e+04,2.301127743274865134e+04,8.798882354424926234e+03,2.377624665283141780e+02
2.270000000000000000e+02,2.372552337326997804e+04,2.243346393083095609e+04,2.322433013064362603e+04,8.893931985076585988e+03,2.408016422189615469e+02
2.280000000000000000e+02,2.392011278415064589e+04,2.261307042203649326e+04,2.342359363112590654e+04,8.980646923199074081e+03,2.445726013606336267e+02
2.290000000000000000e+02,2.411188204291521106e+04,2.280371129626773836e+04,2.361507737929567156e+04,9.065607682699188445e+03,2.495701038907593272e+02
2.300000000000000000e+02,2.433379111194729558e+04,2.301645230854025795e+04,2.380685068413232875e+04,9.144841275380567822e+03,2.516647237879866736e+02
2.310000000000000000e+02,2.457484966295022605e+04,2.324185924985310703e+04,2.402372259120849412e+04,9.217145845496797847e+03,2.552437061639110425e+02
2.320000000000000000e+02,2.479016222609455144e+04,2.346290353519613564e+04,2.423999701350039686e+04,9.303184806456876686e+03,2.590177156122030624e+02
2.330000000000000000e+02,2.502207547552017786e+04,2.369944838378526765e+04,2.445606331475380284e+04,9.394316595296131709e+03,2.629344485005374850e+02
2.340000000000000000e+02,2.525545750576494902e+04,2.390674281204961881e+04,2.466974805616175581e+04,9.487788147934459630e+03,2.658438273786499622e+02
2.350000000000000000e+02,2.547201475107073202e+04,2.412597254491789499e+04,2.492649060054626534e+04,9.580708362283894530e+03,2.698999491102779302e+02
2.360000000000000000e+02,2.570035999487659137e+04,2.431761732953622777e+04,2.516565212415497081e+04,9.668345775199652053e+03,2.733329693036964727e+02
2.370000000000000000e+02,2.594342115525418194e+04,2.450953228449824746e+04,2.542094860936405166e+04,9.760013482856487826e+03,2.766593921158914213e+02
2.380000000000000000e+02,2.620075073011378845e+04,2.469474964707381514e+04,2.566186161255166371e+04,9.850465978490981797e+03,2.797005596241675676e+02
2.390000000000000000e+02,2.646235147429497010e+04,2.488320784997880401e+04,2.589279684868417462e+04,9.947799094353124019e+03,2.840784008216069196e+02
2.400000000000000000e+02,2.669913239327419433e+04,2.509162298772395297e+04,2.610554131672637595e+04,1.003108094682574665e+04,2.873940063693310094e+02
2.410000000000000000e+02,2.692197782147863472e+04,2.528371447772992542e+04,2.632353684019142020e+04,1.012627918865297033e+04,2.900818497437619499e+02
2.420000000000000000e+02,2.713980690024913929e+04,2.550849544717550089e+04,2.655860102624646970e+04,1.021560102472246581e+04,2.943126403538931299e+02
2.430000000000000000e+02,2.736265761487957934e+04,2.575906308142960916e+04,2.680305112128491965e+04,1.030637472304928269e+04,2.977098629578554210e+02
2.440000000000000000e+02,2.760486897225919165e+04,2.600367505344053643e+04,2.705609653511930810e+04,1.039963181758365863e+04,3.010014902181192724e+02
2.450000000000000000e+02,2.785595386590148701e+04,2.625096564828877308e+04,2.729759234416564141e+04,1.048495989363441367e+04,3.048858872264852380e+02
2.460000000000000000e+02,2.810447943533883517e+04,2.646919410247887572e+04,2.752541772232072253e+04,1.058194395734435602e+04,3.079658319973572134e+02
2.470000000000000000e+02,2.834415331858182253e+04,2.671371787416213192e+04,2.773738071498391946e+04,1.067399143151940370e+04,3.124944392013986771e+02
2.480000000000000000e+02,2.861189759289628273e+04,2.693704414272062058e+04,2.793612032659081888e+04,1.076850362861426584e+04,3.166408613865902453e+02
2.490000000000000000e+02,2.884520977478768327e+04,2.717276632999423964e+04,2.816481369309381989e+04,1.086931461127621878e+04,3.206839614882957790e+02
2.500000000000000000e+02,2.907832489208868355e+04,2.740893814116559952e+04,2.839893144035555451e+04,1.095651396569804274e+04,3.246723114587589976e+02
2.510000000000000000e+02,2.933327024672876723e+04,2.765898372334870510e+04,2.860043542982902727e+04,1.105062524267063964e+04,3.278397559471316072e+02
2.520000000000000000e+02,2.961777827033342692e+04,2.787238436233430184e+04,2.882065392623274602e+04,1.115491136054408707e+04,3.318257091650596067e+02
2.530000000000000000e+02,2.987721053971886067e+04,2.810790978916848690e+04,2.903122823948088626e+04,1.124964300513226772e+04,3.363762035157038781e+02
2.540000000000000000e+02,3.011006994506093906e+04,2.837118859730317490e+04,2.923445984844558552e+04,1.133636552481144827e+04,3.402041861178076374e+02
2.550000000000000000e+02,3.032675417864337942e+04,2.862462874756273959e+04,2.948594210569330244e+04,1.142668015375393406e+04,3.432818579233895662e+02
2.560000000000000000e+02,3.051861711454167744e+04,2.883973579928698746e+04,2.975405142330011950e+04,1.152670899825911692e+04,3.480949775389340175e+02
2.570000000000000000e+02,3.073255161255359781e+04,2.904264989630551281e+04,2.997840574559744709e+04,1.162297184793046472e+04,3.529559618136025847e+02
2.580000000000000000e+02,3.097701669632475387e+04,2.926043895620375406e+04,3.021061625717602874e+04,1.173513184541411829e+04,3.568231724915694372e+02
2.590000000000000000e+02,3.121754895119192588e+04,2.948054083967423867e+04,3.050180771097452453e+04,1.182975697963962557e+04,3.608130670711901757e+02
2.600000000000000000e+02,3.147415584417504579e+04,2.970230634960639145e+04,3.074339384567124580e+04,1.192740078693679607e+04,3.649802067225564883e+02
2.610000000000000000e+02,3.171675751987258627e+04,2.991630791376310663e+04,3.102031178289306263e+04,1.202299614317210944e+04,3.695058825206082247e+02
2.620000000000000000e+02,3.194534305512022547e+04,3.011219261739323701e+04,3.129378309871933016e+04,1.211981577342281162e+04,3.747139716020849391e+02
2.630000000000000000e+02,3.217695616958107712e+04,3.033250668623975071e+04,3.156360997066194977e+04,1.220329063089944611e+04,3.791046587152827669e+02
2.640000000000000000e+02,3.238757964958596131e+04,3.057831232278638345e+04,3.179984916500721738e+04,1.230240098854685857e+04,3.833605242319704303e+02
2.650000000000000000e+02,3.261708428974049457e+04,3.084037268297350965e+04,3.202489250012885168e+04,1.240249359903289042e+04,3.886071447323114967e+02
2.660000000000000000e+02,3.287127307314550853e+04,3.106700573869790969e+04,3.228114054435563230e+04,1.249968109388280936e+04,3.929479256638620654e+02
2.670000000000000000e+02,3.312434584199461824e+04,3.133706088257259398e+04,3.250517219845129875e+04,1.261006156075088074e+04,3.984776406520846876e+02
2.680000000000000000e+02,3.339280394485524448e+04,3.157218316141081596e+04,3.275932341322326829e+04,1.271328179884220663e+04,4.025247473830531817e+02
2.690000000000000000e+02,3.367044233928914036e+04,3.180264696301895310e+04,3.303196741721140279e+04,1.280298461914185827e+04,4.059574925371545646e+02
2.700000000000000000e+02,3.392601264294196153e+04,3.200355503343518285e+04,3.330722331678187766e+04,1.290225737517194830e+04,4.097055993474982643e+02
2.710000000000000000e+02,3.419782576448236068e+04,3.225696116119735234e+04,3.355182354086208215e+04,1.300841095803535245e+04,4.149261542094437800e+02
2.720000000000000000e+02,3.448889691923947248e+04,3.250591250455100817e+04,3.376773179889973835e+04,1.310569599199412187e+04,4.203889269340612600e+02
2.730000000000000000e+02,3.474071235743528814e+04,3.274283923832744040e+04,3.403317659162257041e+04,1.320009507363114244e+04,4.249392749152106035e+02
2.740000000000000000e+02,3.503767687763847061e+04,3.301187926724384306e+04,3.429757233537296997e+04,1.328375206993294705e+04,4.291398663189715990e+02
2.750000000000000000e+02,3.530999526134156622e+04,3.328034925023996038e+04,3.455772652147268673e+04,1.337425168827705420e+04,4.329230647850897640e+02
2.760000000000000000e+02,3.558484169282173389e+04,3.357377490608271910e+04,3.481626853916703840e+04,1.346652912187778202e+04,4.378630814772481017e+02
2.770000000000000000e+02,3.584140954298303404e+04,3.384413925757815014e+04,3.507952422895352356e+04,1.355138378945115619e+04,4.421040419767840604e+02
2.780000000000000000e+02,3.607810413054699893e+04,3.410531483405845211e+04,3.536360069136797392e+04,1.364958502369181952e+04,4.460335974548100353e+02
2.790000000000000000e+02,3.634975419050655910e+04,3.436203643188676506e+04,3.564396904701192398e+04,1.375399235641525593e+04,4.500340672791623433e+02
2.800000000000000000e+02,3.663096455673761375e+04,3.460601643372745457e+04,3.589382312590150104e+04,1.385075559610268465e+04,4.538496044628913637e+02
2.810000000000000000e+02,3.688727137522726844e+04,3.483701062516885577e+04,3.619682410507190798e+04,1.395327490520109677e+04,4.584249185558069257e+02
2.820000000000000000e+02,3.715726240080173011e+04,3.509752172142713243e+04,3.648418156450978131e+04,1.405060544782195575e+04,4.646881112813348409e+02
2.830000000000000000e+02,3.745645731447911385e+04,3.535184680445173581e+04,3.674887914538873883e+04,1.416706200003459526e+04,4.695287667527230155e+02
2.840000000000000000e+02,3.772960865135982021e+04,3.561324566706779297e+04,3.702085701946401241e+04,1.427284370135491918e+04,4.740837755348941300e+02
2.850000000000000000e+02,3.801059472392316820e+04,3.587805342713231221e+04,3.727498260270339233e+04,1.437846278514576625e+04,4.799082494594915715e+02
2.860000000000000000e+02,3.830895868542388780e+04,3.615570640887321497e+04,3.752577423127902148e+04,1.448132539960676149e+04,4.844083134864142721e+02
2.870000000000000000e+02,3.854788392604992259e+04,3.641259210096576862e+04,3.783229711717652390e+04,1.457662872584084471e+04,4.885602253348702106e+02
2.880000000000000000e+02,3.879577912626991747e+04,3.668140975354849070e+04,3.811642378821505554e+04,1.467119679450924014e+04,4.933492508430803127e+02
2.890000000000000000e+02,3.906633934351943026e+04,3.692344860196857917e+04,3.837221919389100367e+04,1.476979409077046330e+04,4.986592157900790880e+02
2.900000000000000000e+02,3.934531530908965942e+04,3.718246994666560204e+04,3.866251833473682927e+04,1.486859354272339442e+04,5.029506193220253181e+02
2.910000000000000000e+02,3.963934855381834495e+04,3.746794584866429068e+04,3.898195424809498945e+04,1.494794782801196197e+04,5.079069198145189148e+02
2.920000000000000000e+02,3.992818959196924698e+04,3.772956334100822278e+04,3.926912769642096828e+04,1.505114034404909034e+04,5.136881562423291143e+02
2.930000000000000000e+02,4.018532214765266690e+04,3.802832228470325208e+04,3.956683062477751810e+04,1.516513687067924366e+04,5.201946853987917621e+02
2.940000000000000000e+02,4.047901823645396507e+04,3.828827708788432938e+04,3.991534699267130054e+04,1.526826759119240523e+04,5.263868996826356579e+02
2.950000000000000000e+02,4.077372865030233515e+04,3.855335317785231018e+04,4.022761275465312065e+04,1.537421140691074652e+04,5.321070051001111096e+02
2.960000000000000000e+02,4.103400784710818698e+04,3.883702902255470690e+04,4.054007231700133707e+04,1.549374697518162066e+04,5.368106966809194773e+02
2.970000000000000000e+02,4.132063402994963690e+04,3.909887988387107907e+04,4.086103752751855063e+04,1.560627169431071707e+04,5.425328974912260946e+02
2.980000000000000000e+02,4.160279933609830186e+04,3.937547410712417332e+04,4.116953945358371129e+04,1.571034444965185321e+04,5.474973667944270801e+02
2.990000000000000000e+02,4.188308001197380509e+04,3.966997020369191887e+04,4.147684898302345391e+04,1.582775063507883351e+04,5.518453549507829621e+02
3.000000000000000000e+02,4.215491876693745144e+04,3.995852114711850299e+04,4.178820254424009909e+04,1.593919055181208387e+04,5.565003703762879468e+02
3.010000000000000000e+02,4.239421726514981128e+04,4.024073436362839857e+04,4.206553043007336964e+04,1.603883406608299993e+04,5.618520640515421292e+02
3.020000000000000000e+02,4.264883506030226999e+04,4.051651473775901832e+04,4.231991883213075198e+04,1.615934664522200364e+04,5.683107807268787610e+02
3.030000000000000000e+02,4.294746465777244885e+04,4.079488148472964531e+04,4.260808351997439604e+04,1.627062323370310696e+04,5.741351963603437980e+02
3.040000000000000000e+02,4.323552436095276789e+04,4.110097551338891208e+04,4.289787505628903455e+04,1.637805815307821467e+04,5.809626227102835401e+02
3.050000000000000000e+02,4.352217058441642439e+04,4.137008772201151442e+04,4.316252896570618759e+04,1.649666947637053090e+04,5.860615182272422317e+02
3.060000000000000000e+02,4.379466228079423308e+04,4.165377485960729973e+04,4.344283549793486600e+04,1.661486560359694704e+04,5.912417016635278060e+02
3.070000000000000000e+02,4.408044423787644337e+04,4.192742712906378438e+04,4.372158370641969668e+04,1.672834379412869021e+04,5.966620715576589191e+02
3.080000000000000000e+02,4.437498214843879396e+04,4.217987611744051537e+04,4.400323526895033137e+04,1.684528518107857963e+04,6.022795383873409492e+02
3.090000000000000000e+02,4.464379046254336572e+04,4.244907418590315501e+04,4.427764992646702740e+04,1.696260463384914328e+04,6.095264904331127127e+02
3.100000000000000000e+02,4.490212847551681625e+04,4.272085022891382687e+04,4.459289951728555752e+04,1.708382191741099086e+04,6.144321175419486281e+02
3.110000000000000000e+02,4.518916461104309565e+04,4.300446302124687645e+04,4.494300341960130027e+04,1.719847376613606320e+04,6.206857599231382210e+02
3.120000000000000000e+02,4.548367706394275592e+04,4.328239300107942836e+04,4.526547579393197520e+04,1.731109650866088123e+04,6.265798913612766228e+02
3.130000000000000000e+02,4.577976905590832030e+04,4.356723642738396302e+04,4.557518727600702550e+04,1.743018403649741958e+04,6.353627320884634173e+02
3.140000000000000000e+02,4.609711807154562121e+04,4.388923996763319883e+04,4.591329490129467740e+04,1.753718649807816109e+04,6.419876195705739974e+02
3.150000000000000000e+02,4.639985324287712865e+04,4.413876523101810017e+04,4.625833624464731110e+04,1.765743981975310453e+04,6.467008377789738915e+02
3.160000000000000000e+02,4.669753903526831709e+04,4.438635022883427155e+04,4.658774510839239520e+04,1.778458192808951571e+04,6.528592147594324615e+02
3.170000000000000000e+02,4.700806451633322285e+04,4.466341264213486284e+04,4.688719477793558326e+04,1.789967625121282617e+04,6.579693319071460564e+02
3.180000000000000000e+02,4.731681506967128371e+04,4.493776020378869725e+04,4.719494253912396380e+04,1.802901127994104172e+04,6.634319455840528690e+02
3.190000000000000000e+02,4.762506350372939050e+04,4.522535423820483265e+04,4.753704638343623083e+04,1.816465278103952733e+04,6.670253370027137407e+02
3.200000000000000000e+02,4.795991315719462000e+04,4.552757533397389489e+04,4.781623467091463681e+04,1.828134551465298136e+04,6.721565139826382165e+02
3.210000000000000000e+02,4.827560983470038627e+04,4.582941023108542140e+04,4.809502087232801568e+04,1.840884578175301431e+04,6.785601701726434385e+02
3.220000000000000000e+02,4.861756598481655237e+04,4.611293616936860781e+04,4.838937046778093645e+04,1.854285811981064762e+04,6.845160304573943222e+02
3.230000000000000000e+02,4.889840795315687137e+04,4.638658833276719088e+04,4.868680247655459971e+04,1.866052903179670102e+04,6.893058801251429486e+02
3.240000000000000000e+02,4.918724021777894814e+04,4.667514716761009913e+04,4.898666525949005154e+04,1.877490587031586620e+04,6.951587509894859522e+02
3.250000000000000000e+02,4.949139711191896640e+04,4.697220159542151669e+04,4.925605345560290152e+04,1.889215907986508682e+04,7.005953919183357357e+02
3.260000000000000000e+02,4.979687365422870789e+04,4.725782403437171888e+04,4.956600741556250432e+04,1.900962674761009475e+04,7.067131629050827542e+02
3.270000000000000000e+02,5.014400745365608600e+04,4.754638960560390842e+04,4.987862644996936433e+04,1.914327612177918490e+04,7.137557064969756766e+02
3.280000000000000000e+02,5.047351647313839203e+04,4.783237018953257939e+04,5.015777220481615950e+04,1.928765841040307714e+04,7.207261137652367324e+02
3.290000000000000000e+02,5.074868480075463594e+04,4.813546653208286443e+04,5.045870984472607233e+04,1.941071433871531917e+04,7.263268899239128586e+02
3.300000000000000000e+02,5.109811698253031500e+04,4.843799591264620540e+04,5.080042126491873933e+04,1.952845801195359309e+04,7.311444110617576371e+02
3.310000000000000000e+02,5.143903409798580833e+04,4.872388293432719365e+04,5.110227957554691966e+04,1.966251732068161073e+04,7.367679372514563738e+02
3.320000000000000000e+02,5.175822478210027475e+04,4.901967380534800759e+04,5.139266154460275720e+04,1.978592276675390895e+04,7.412638769302602668e+02
3.330000000000000000e+02,5.206920831979691138e+04,4.932261100594900199e+04,5.166945139384496724e+04,1.990477922511073120e+04,7.478589378465268283e+02
3.340000000000000000e+02,5.233925266450617346e+04,4.964473175038045156e+04,5.195734904353571619e+04,2.003083756690296286e+04,7.548462120219807048e+02
3.350000000000000000e+02,5.265929173575178720e+04,4.992946940374356927e+04,5.228642558577152522e+04,2.015449679394068153e+04,7.599994541489631956e+02
3.360000000000000000e+02,5.296704222870726517e+04,5.023960725344409002e+04,5.259622799646599015e+04,2.028159505614361478e+04,7.651921663041339343e+02
3.370000000000000000e+02,5.328592374369987374e+04,5.055350211945133196e+04,5.295531464214219886e+04,2.040401401000022452e+04,7.716455571365490869e+02
3.380000000000000000e+02,5.361446772712687380e+04,5.088518447077949531e+04,5.328279199111892376e+04,2.051922070399622316e+04,7.777352302256196026e+02
3.390000000000000000e+02,5.393697993545053032e+04,5.120824066813873651e+04,5.361309093799475522e+04,2.064345042336360348e+04,7.845534254770617508e+02
3.400000000000000000e+02,5.427802050471455732e+04,5.152138999070080172e+04,5.394612348063282843e+04,2.077019537169417163e+04,7.916148265130619848e+02
3.410000000000000000e+02,5.459546169318095053e+04,5.180173833424077020e+04,5.425040178363901214e+04,2.088638557419156132e+04,7.966293281994718427e+02
3.420000000000000000e+02,5.494135379115722026e+04,5.208006613894361362e+04,5.456480793549118971e+04,2.102023755395878834e+04,8.037977081018349281e+02
3.430000000000000000e+02,5.525161778671154752e+04,5.235275513713367400e+04,5.486587457195574825e+04,2.114419874780409009e+04,8.103997800440313313e+02
3.440000000000000000e+02,5.556647547648806358e+04,5.263386539393525891e+04,5.520500897254428855e+04,2.126994097714358941e+04,8.157450022596076451e+02
3.450000000000000000e+02,5.591246438283182215e+04,5.293666661852097604e+04,5.552485297919946606e+04,2.139133623184583121e+04,8.225834458012831192e+02
3.460000000000000000e+02,5.627395550347260723e+04,5.327204312198739353e+04,5.585405420040466561e+04,2.153019199940310500e+04,8.294577622470504821e+02
3.470000000000000000e+02,5.659998838475486991e+04,5.361447548598144931e+04,5.617633817777670629e+04,2.166107701296913001e+04,8.363245375777783011e+02
3.480000000000000000e+02,5.692100161000448134e+04,5.393045543615793576e+04,5.653178212199974951e+04,2.179593552829349937e+04,8.427461225963538709e+02
3.490000000000000000e+02,5.725785421025114192e+04,5.421575371836125123e+04,5.684821195688920852e+04,2.191444283467276182e+04,8.487353173200074252e+02
3.500000000000000000e+02,5.759262072811377584e+04,5.450541858292235702e+04,5.721758208758664841e+04,2.205759576838297653e+04,8.549777138399026626e+02
3.510000000000000000e+02,5.794049651668077422e+04,5.483523126104927360e+04,5.754534321436284517e+04,2.220971185830292234e+04,8.626032423698567300e+02
3.520000000000000000e+02,5.829218899894722563e+04,5.517150374096233281e+04,5.790416541301859252e+04,2.233849234005789549e+04,8.711059135291667417e+02
3.530000000000000000e+02,5.864130631200873177e+04,5.549935097848523583e+04,5.825491509142000723e+04,2.245479175026830490e+04,8.776940680239000585e+02
3.540000000000000000e+02,5.901361244554904988e+04,5.584397747661401081e+04,5.859985220003323047e+04,2.258448697394073679e+04,8.841291093169097621e+02
3.550000000000000000e+02,5.939732902003598429e+04,5.617784636408605729e+04,5.891201742355815077e+04,2.274358331570340670e+04,8.887242364511733967e+02
3.560000000000000000e+02,5.975112118732910312e+04,5.648882733659147198e+04,5.921821058489975258e+04,2.287950917038110128e+04,8.967614405695999267e+02
3.570000000000000000e+02,6.010330950526021479e+04,5.682029728197679651e+04,5.955086763197781693e+04,2.301201614789874293e+04,9.028944623670239480e+02
3.580000000000000000e+02,6.040975194666348398e+04,5.713238323002688412e+04,5.986891830780556484e+04,2.315171640939022836e+04,9.083728180787798010e+02
3.590000000000000000e+02,6.072231988749245647e+04,5.746556913641598658e+04,6.018928451626140304e+04,2.329682764056156520e+04,9.150135206874241476e+02
3.600000000000000000e+02,6.110252841032140714e+04,5.781449864915595390e+04,6.050226662896113703e+04,2.344074586952228856e+04,9.215786844407894023e+02
3.610000000000000000e+02,6.148852979494100146e+04,5.812441935109800397e+04,6.084996057980092155e+04,2.358194038716296927e+04,9.295397701844050289e+02
3.620000000000000000e+02,6.185261969470936310e+04,5.847971931271118228e+04,6.117829327341933094e+04,2.371473458981966542e+04,9.344226232862688448e+02
3.630000000000000000e+02,6.216436903879215242e+04,5.881535900616626895e+04,6.149395475831397926e+04,2.383658266888051730e+04,9.430478016904496599e+02
3.640000000000000000e+02,6.247457690226510749e+04,5.912756176305694680e+04,6.183035280221683206e+04,2.397713419023744791e+04,9.504748442885164650e+02
3.650000000000000000e+02,6.280701777737125667e+04,5.942063661783572752e+04,6.217358270281749719e+04,2.412604779472273731e+04,9.567987261245020818e+02
3.660000000000000000e+02,6.313854689517605584e+04,5.975732340927334735e+04,6.250526457220662269e+04,2.426480145892373912e+04,9.629383551255391467e+02
3.670000000000000000e+02,6.347135590525301814e+04,6.008507860106983571e+04,6.287443518636225781e+04,2.438223913106347027e+04,9.689643050394556667e+02
3.680000000000000000e+02,6.381192541092088504e+04,6.042021645157898456e+04,6.322724068879899278e+04,2.449794318119529999e+04,9.769592527976346901e+02
3.690000000000000000e+02,6.415282963731693599e+04,6.075501679532846902e+04,6.356962615239940351e+04,2.462418190947779658e+04,9.831156392084291156e+02
3.700000000000000000e+02,6.446043068170122569e+04,6.112494456356627052e+04,6.388162482075211301e+04,2.475667511613332681e+04,9.913692240479251723e+02
3.710000000000000000e+02,6.480172179429251264e+04,6.146220698200853803e+04,6.421579088462870277e+04,2.489802574412422109e+04,9.962635309000728512e+02
3.720000000000000000e+02,6.511801103003890603e+04,6.176011017258359061e+04,6.452520572538967826e+04,2.502502220647529975e+04,1.000243760548223463e+03
3.730000000000000000e+02,6.545829506145964842e+04,6.206952421602359391e+04,6.486933341414517054e+04,2.514805722429103480e+04,1.007773625480147757e+03
3.740000000000000000e+02,6.581117253836354939e+04,6.241489489185703860e+04,6.520371419383341708e+04,2.528388798756244796e+04,1.016153033263216116e+03
3.750000000000000000e+02,6.617088835334317992e+04,6.273474192215361109e+04,6.554195875746171805e+04,2.542325266066740005e+04,1.023532538708192305e+03
3.760000000000000000e+02,6.657401054778027174e+04,6.306409265765259624e+04,6.590447233914157550e+04,2.554428026479308028e+04,1.030135598680756630e+03
3.770000000000000000e+02,6.691968194800434867e+04,6.341924725159704394e+04,6.623451671358261956e+04,2.566717406258584742e+04,1.036233770600867047e+03
3.780000000000000000e+02,6.727853885554843873e+04,6.375215574908336566e+04,6.662913112283416558e+04,2.580312076485114812e+04,1.041772208534537640e+03
3.790000000000000000e+02,6.764445458248228533e+04,6.412324316800629458e+04,6.701391268667603435e+04,2.595235882114273409e+04,1.048901997426800335e+03
3.800000000000000000e+02,6.800090050232439535e+04,6.450464314393145469e+04,6.736299854889545531e+04,2.608984150442240207e+04,1.056160270505379231e+03
3.810000000000000000e+02,6.837161174809574732e+04,6.486950658886460587e+04,6.774915093170893670e+04,2.623581418832911731e+04,1.062425637072060908e+03
3.820000000000000000e+02,6.873621093637433660e+04,6.525904719706185278e+04,6.809589060249243630e+04,2.638053482612383232e+04,1.069368488725831867e+03
3.830000000000000000e+02,6.909783439791810815e+04,6.558132316822979192e+04,6.850942180137716059e+04,2.651248824934990262e+04,1.076232397506714278e+03
3.840000000000000000e+02,6.947321461803336570e+04,6.594851802459685132e+04,6.889875822043698281e+04,2.664682674074132592e+04,1.084735924378092022e+03
3.850000000000000000e+02,6.984280810907701380e+04,6.631460750742629170e+04,6.924124245963638532e+04,2.677358730356804153e+04,1.094067088855510974e+03
3.860000000000000000e+02,7.020786800530292385e+04,6.667186927304469282e+04,6.954316303837132000e+04,2.691920195461179537e+04,1.101378889520574376e+03
3.870000000000000000e+02,7.060615333461212867e+04,6.697897278776037274e+04,6.987377094585732266e+04,2.705860331249916635e+04,1.109214637766343003e+03
3.880000000000000000e+02,7.097714954135048902e+04,6.734793438094423618e+04,7.024060389141400810e+04,2.719759250985344261e+04,1.117121049774682433e+03
3.890000000000000000e+02,7.131071948440285632e+04,6.767981655474043509e+04,7.059280421402017237e+04,2.734935829369717976e+04,1.125351804179074406e+03
3.900000000000000000e+02,7.171670916715325438e+04,6.802907360161536781e+04,7.093420870528095111e+04,2.749353622287851613e+04,1.132908375917990270e+03
3.910000000000000000e+02,7.203447424042935017e+04,6.839909890684329730e+04,7.134064509057786199e+04,2.764950798358992324e+04,1.142516177904803499e+03
3.920000000000000000e+02,7.247012781738850754e+04,6.880153010597151297e+04,7.174897963135386817e+04,2.780547251857868105e+04,1.149607048441503139e+03
3.930000000000000000e+02,7.287332516844094789e+04,6.924161630287648586e+04,7.215194628318738251e+04,2.794427758356749109e+04,1.156389853730634968e+03
3.940000000000000000e+02,7.326560404772570473e+04,6.967101917238005262e+04,7.255918582919221080e+04,2.810111134292686620e+04,1.163394762137148064e+03
3.950000000000000000e+02,7.360402230415106169e+04,7.007559067032922758e+04,7.294302201230474748e+04,2.825181694715014237e+04,1.171155913158480416e+03
3.960000000000000000e+02,7.395496812342689373e+04,7.046958403053085203e+04,7.330994850469520316e+04,2.839955643294152105e+04,1.178461583216571398e+03
3.970000000000000000e+02,7.433226868420963001e+04,7.082441276356225717e+04,7.372580356633375050e+04,2.853592217380178045e+04,1.185965367646024333e+03
3.980000000000000000e+02,7.469742972496952279e+04,7.117325189344887622e+04,7.403217673658645072e+04,2.866932084292410946e+04,1.194295271664512939e+03
3.990000000000000000e+02,7.508583418706886005e+04,7.152645746478014917e+04,7.440013882260711398e+04,2.881157251479542902e+04,1.202757993222749974e+03
4.000000000000000000e+02,7.546735271412330621e+04,7.185214996791603335e+04,7.473611834710143739e+04,2.896519647790613817e+04,1.212118101765861411e+03
4.010000000000000000e+02,7.589014984521659790e+04,7.222978864461819467e+04,7.507316224637111009e+04,2.910238864318807828e+04,1.219156517222473212e+03
4.020000000000000000e+02,7.627283367937016010e+04,7.263853877640515566e+04,7.540995743746843073e+04,2.924791845383463078e+04,1.229663454054417116e+03
4.030000000000000000e+02,7.666583045492605015e+04,7.303263541356247151e+04,7.577462435618399468e+04,2.939130716307641342e+04,1.237703022630337955e+03
4.040000000000000000e+02,7.707912071422682493e+04,7.342758467984516756e+04,7.612431855277364957e+04,2.952688252151959750e+04,1.245002176852740604e+03
4.050000000000000000e+02,7.745576429965614807e+04,7.381251402952335775e+04,7.647952190342306858e+04,2.966836805053868738e+04,1.253954796497475854e+03
4.060000000000000000e+02,7.784090180893076467e+04,7.422832383437850513e+04,7.682613982856688381e+04,2.983055533025903424e+04,1.260788519152448771e+03
4.070000000000000000e+02,7.823232964447402628e+04,7.459857794611850113e+04,7.721347716461811797e+04,2.997234597928091534e+04,1.267835418344704067e+03
4.080000000000000000e+02,7.857424064022215316e+04,7.499704850392839580e+04,7.763851315868597885e+04,3.011392836191593233e+04,1.273633270090244650e+03
4.090000000000000000e+02,7.893285873460388393e+04,7.533054450357303722e+04,7.808202874384220922e+04,3.026794449192478351e+04,1.281922059216762591e+03
4.100000000000000000e+02,7.930723411426316306e+04,7.569600557738477073e+04,7.848626636961598706e+04,3.043465066709507664e+04,1.288092280503570237e+03
4.110000000000000000e+02,7.970910421106623835e+04,7.606512933883989172e+04,7.885640281771472655e+04,3.060223385491297086e+04,1.296641526927210634e+03
4.120000000000000000e+02,8.006574221052783832e+04,7.640636641151901858e+04,7.922578309224941768e+04,3.074952941306091816e+04,1.306572965710251538e+03
4.130000000000000000e+02,8.041989308389328653e+04,7.674288529658960761e+04,7.962435407322087849e+04,3.091991819618290174e+04,1.315851520306749535e+03
4.140000000000000000e+02,8.086170703204373422e+04,7.707089523534619366e+04,8.001599918745920877e+04,3.107284718049797812e+04,1.322674795906903455e+03
4.150000000000000000e+02,8.126949012127547758e+04,7.740709216187024140e+04,8.042410722686190275e+04,3.122585586625760334e+04,1.331022451167721556e+03
4.160000000000000000e+02,8.167816650732782728e+04,7.778864091517985798e+04,8.081255118328385288e+04,3.137726150900027278e+04,1.338368054016968472e+03
4.170000000000000000e+02,8.207297648256554385e+04,7.817000047217853717e+04,8.125206183503530337e+04,3.153701767618271333e+04,1.347983110879731385e+03
4.180000000000000000e+02,8.245755211350736499e+04,7.861009146651042101e+04,8.157701834456106008e+04,3.168178137805488950e+04,1.355580241021111306e+03
4.190000000000000000e+02,8.280031029403765569e+04,7.905421642261075613e+04,8.196907744477075175e+04,3.186023143770044044e+04,1.362803025281222290e+03
4.200000000000000000e+02,8.313855268521215476e+04,7.948460278040797857e+04,8.238067135003034491e+04,3.202042469253614763e+04,1.369936307398747886e+03
4.210000000000000000e+02,8.351917050439112063e+04,7.986996455442940351e+04,8.279036778884357773e+04,3.216475366920655142e+04,1.379094651680950847e+03
4.220000000000000000e+02,8.390095310069297557e+04,8.024870449890222517e+04,8.317661461125958886e+04,3.229292862219534436e+04,1.386534429388941135e+03
4.230000000000000000e+02,8.428422561207461695e+04,8.066471931303187739e+04,8.356770503809775983e+04,3.242967560400254661e+04,1.394105638168881796e+03
4.240000000000000000e+02,8.467374295024704770e+04,8.104717836417997023e+04,8.399025005488075840e+04,3.258703821387130301e+04,1.401643973883832587e+03
4.250000000000000000e+02,8.507596608278181520e+04,8.141484227175105480e+04,8.440718011370324530e+04,3.274939410580017284e+04,1.411437354926876878e+03
4.260000000000000000e+02,8.547316030417782895e+04,8.178856165819303715e+04,8.482163174618202902e+04,3.290487100154282962e+04,1.420281192880708886e+03
4.270000000000000000e+02,8.586969219464433263e+04,8.217297359224365209e+04,8.522776399807160487e+04,3.308261783498252771e+04,1.429170911761525076e+03
4.280000000000000000e+02,8.628741949740110431e+04,8.258641307843924733e+04,8.562613553396514908e+04,3.325929436778434319e+04,1.436155878578439115e+03
4.290000000000000000e+02,8.668591057106159860e+04,8.301755404460438876e+04,8.611194388003929635e+04,3.339287912930229504e+04,1.445513432725536859e+03
4.300000000000000000e+02,8.711443299581624160e+04,8.341237882673225249e+04,8.654866958300057740e+04,3.354539423829504813e+04,1.456006447045268487e+03
4.310000000000000000e+02,8.748891883381476509e+04,8.383211132492900651e+04,8.700444745871202031e+04,3.370091559452294314e+04,1.466345181690574009e+03
4.320000000000000000e+02,8.790528421667980729e+04,8.428076035193605640e+04,8.742298050136383972e+04,3.387608999607981241e+04,1.474219906427421847e+03
4.330000000000000000e+02,8.833535003167590185e+04,8.471260735128883971e+04,8.783573022489571304e+04,3.405262108077885932e+04,1.482472802186756780e+03
4.340000000000000000e+02,8.870593882430644589e+04,8.516299492019753961e+04,8.828250790548426448e+04,3.421473759526240610e+04,1.490787333321897449e+03
4.350000000000000000e+02,8.910156031154608354e+04,8.559347015279285552e+04,8.870012671253274311e+04,3.435854370865908277e+04,1.500884967016402697e+03
4.360000000000000000e+02,8.952816414202765736e+04,8.605533274359993811e+04,8.906489633329630306e+04,3.450257902889642719e+04,1.508419027520910504e+03
4.370000000000000000e+02,8.996102636692338274e+04,8.646570128935601679e+04,8.944021966629945382e+04,3.465799006051843025e+04,1.513212415894477090e+03
4.380000000000000000e+02,9.037156377136969240e+04,8.688231294242493459e+04,8.985183333382262208e+04,3.482967903820793435e+04,1.521410559332518233e+03
4.390000000000000000e+02,9.082916962703652098e+04,8.721857589218027715e+04,9.025233429876444279e+04,3.499635745451490220e+04,1.530618187374036097e+03
4.400000000000000000e+02,9.129085771748723346e+04,8.755712105415854603e+04,9.067206495235243347e+04,3.515194912840207689e+04,1.537950542135892192e+03
4.410000000000000000e+02,9.168772822069964604e+04,8.794346644444475533e+04,9.107447023584580165e+04,3.530568117056085612e+04,1.546450504789157776e+03
4.420000000000000000e+02,9.211151137982736691e+04,8.831798729490436381e+04,9.144424167239313829e+04,3.544315146264551004e+04,1.556124596880901208e+03
4.430000000000000000e+02,9.252954681550890382e+04,8.867713084214567789e+04,9.184815676437248476e+04,3.562490101083210175e+04,1.567191708095840795e+03
4.440000000000000000e+02,9.290468534035817720e+04,8.905674227661863551e+04,9.222243156424681365e+04,3.579016084824524296e+04,1.577761681253711686e+03
4.450000000000000000e+02,9.332224006547019235e+04,8.947325793781089305e+04,9.266391165951747098e+04,3.596601762760564452e+04,1.586448462148720409e+03
4.460000000000000000e+02,9.373116731350767077e+04,8.990995458988334576e+04,9.312449647620644828e+04,3.612554499830245913e+04,1.594903311626242839e+03
4.470000000000000000e+02,9.411439099507997162e+04,9.035776040061326057e+04,9.355001183859942830e+04,3.629197393656455824e+04,1.605338384352496632e+03
4.480000000000000000e+02,9.450494172421094845e+04,9.079848119719413808e+04,9.398118905388789426e+04,3.647255178578007326e+04,1.613287622024275834e+03
4.490000000000000000e+02,9.492717187212976569e+04,9.120959231269416341e+04,9.441742123010517389e+04,3.664595078088358423e+04,1.624867949795676168e+03
4.500000000000000000e+02,9.540662114134320291e+04,9.161620051422411052e+04,9.483612338455245481e+04,3.681252465425597620e+04,1.634360843618180070e+03
4.510000000000000000e+02,9.589302820811567653e+04,9.202115243774064584e+04,9.525936938484411803e+04,3.697292941395043454e+04,1.645863322461081225e+03
4.520000000000000000e+02,9.641955751241336111e+04,9.239696432480218937e+04,9.574154387271808810e+04,3.713912775242005591e+04,1.657001634235697793e+03
4.530000000000000000e+02,9.692749923763345578e+04,9.279745575348893180e+04,9.620329369952389970e+04,3.732738682791061001e+04,1.668979523633999179e+03
4.540000000000000000e+02,9.743503221111961466e+04,9.321858579132005980e+04,9.665853661501998431e+04,3.751190245126531227e+04,1.677066676913187166e+03
4.550000000000000000e+02,9.791588983403483871e+04,9.366355240370573301e+04,9.713338199870227254e+04,3.767804656454994256e+04,1.686782284673539152e+03
4.560000000000000000e+02,9.839080765999318101e+04,9.406057234921905911e+04,9.757740456779496162e+04,3.786421715736127226e+04,1.698531307383277635e+03
4.570000000000000000e+02,9.883668090213063988e+04,9.444989497175827273e+04,9.799329591211845400e+04,3.802759236948426405e+04,1.706625961690714121e+03
4.580000000000000000e+02,9.928564723905376741e+04,9.487281313701740874e+04,9.844503924819690292e+04,3.821547119438139634e+04,1.715558878260382471e+03
4.590000000000000000e+02,9.973250293336961477e+04,9.529017522316423128e+04,9.887784274133243889e+04,3.839581837144996098e+04,1.722332601630751924e+03
4.600000000000000000e+02,1.002274070005605754e+05,9.569321761009120382e+04,9.933830911048428970e+04,3.858525240130009479e+04,1.733712749698711377e+03
4.610000000000000000e+02,1.007147864702744118e+05,9.613441633233352331e+04,9.977666463906262652e+04,3.875802850615842908e+04,1.742686797563158052e+03
4.620000000000000000e+02,1.011706960547415365e+05,9.657204287955659674e+04,1.002061420909349690e+05,3.893106494856769132e+04,1.752204043913501209e+03
4.630000000000000000e+02,1.016316689582088147e+05,9.701295688075358339e+04,1.006779218526044424e+05,3.908042855457792757e+04,1.760516935446470370e+03
4.640000000000000000e+02,1.021022177274224814e+05,9.744190463888962404e+04,1.011190211418518156e+05,3.925199873523366841e+04,1.770000503463098539e+03
4.650000000000000000e+02,1.025245286864119698e+05,9.784747310970796389e+04,1.015753935662437289e+05,3.942320329419546761e+04,1.781406928642619732e+03
4.660000000000000000e+02,1.029617683159728040e+05,9.830585739840957103e+04,1.021020124295130954e+05,3.958374161889549578e+04,1.790974650443422888e+03
4.670000000000000000e+02,1.034377309271469421e+05,9.871080735075322445e+04,1.025799833970988402e+05,3.976507430305010348e+04,1.799456723198671398e+03
4.680000000000000000e+02,1.038887934416270873e+05,9.916969561984056782e+04,1.030381963182035252e+05,3.993955813473970193e+04,1.812108600313505121e+03
4.690000000000000000e+02,1.043212270531638642e+05,9.956401607568369946e+04,1.034688048481159640e+05,4.011885522489307914e+04,1.820182629560412352e+03
4.700000000000000000e+02,1.047959511026670370e+05,1.000420941611687304e+05,1.038800582594868465e+05,4.028159862628318660e+04,1.828730273509526342e+03
4.710000000000000000e+02,1.052290764785322244e+05,1.004942313312127226e+05,1.042894706351647910e+05,4.044715875282269553e+04,1.837537856297375129e+03
4.720000000000000000e+02,1.057285324311171717e+05,1.009602424233746424e+05,1.047139797990167281e+05,4.060593868866734556e+04,1.849501985388964385e+03
4.730000000000000000e+02,1.061482999906506739e+05,1.014447553465403325e+05,1.052227291914073139e+05,4.079078889794176939e+04,1.860467935665250479e+03
4.740000000000000000e+02,1.065182564710059523e+05,1.019622359902487660e+05,1.056977638593341107e+05,4.096697656002526492e+04,1.870276445692622929e+03
4.750000000000000000e+02,1.069554145341912808e+05,1.024128473461089598e+05,1.061185229086258623e+05,4.114126484644102311e+04,1.878482796565867375e+03
4.760000000000000000e+02,1.074048574850317673e+05,1.028818861534748576e+05,1.065281331523802655e+05,4.133551795898597629e+04,1.889502879304334783e+03
4.770000000000000000e+02,1.078737389756165940e+05,1.033391487420471822e+05,1.069597748262942187e+05,4.152062199179796153e+04,1.899197587047938669e+03
4.780000000000000000e+02,1.083423803658620163e+05,1.037397954380465962e+05,1.074634950110300706e+05,4.170376087602095504e+04,1.909615471608277858e+03
4.790000000000000000e+02,1.088159907431461033e+05,1.041847124223908177e+05,1.079103714085526590e+05,4.187111514526605606e+04,1.922315705310476915e+03
4.800000000000000000e+02,1.092650804798621539e+05,1.045994347979872255e+05,1.083708057939135615e+05,4.206471466979342222e+04,1.932550461640928916e+03
4.810000000000000000e+02,1.097284605756573728e+05,1.050361593933904223e+05,1.088714664514882315e+05,4.224925880426512595e+04,1.942772070119851833e+03
4.820000000000000000e+02,1.102333210752233863e+05,1.054866981963148864e+05,1.093196984048784652e+05,4.242140166860357567e+04,1.954328551556959610e+03
4.830000000000000000e+02,1.106352119875220233e+05,1.059354435064584541e+05,1.097445743171775684e+05,4.260514892989752116e+04,1.965381585637524950e+03
4.840000000000000000e+02,1.110936804282696976e+05,1.064217201974760974e+05,1.101588046153430769e+05,4.277493110135820461e+04,1.973945061639077949e+03
4.850000000000000000e+02,1.115384315687772469e+05,1.069342173550584121e+05,1.106016818928004941e+05,4.294189338144495559e+04,1.983125926027770220e+03
4.860000000000000000e+02,1.119162003507910704e+05,1.074208539259592944e+05,1.110483069360445952e+05,4.312690658241893107e+04,1.993757232004498746e+03
4.870000000000000000e+02,1.123518429651363112e+05,1.078536688688303693e+05,1.114916264043133997e+05,4.330394397203219705e+04,2.005160062327825472e+03
4.880000000000000000e+02,1.128235351522136189e+05,1.082818620331586280e+05,1.120681869124038494e+05,4.349056652987924463e+04,2.014126201577033498e+03
4.890000000000000000e+02,1.132963999274607631e+05,1.087651304177172133e+05,1.126262710637054115e+05,4.366990724704731110e+04,2.025195428397136311e+03
4.900000000000000000e+02,1.137964272216555109e+05,1.092958464335708122e+05,1.130718809329836222e+05,4.386510953881886962e+04,2.036384371511249356e+03
4.910000000000000000e+02,1.143035533719238301e+05,1.097491459944265807e+05,1.135145393620049872e+05,4.405671877460139513e+04,2.047489899022524241e+03
4.920000000000000000e+02,1.148240634152919520e+05,1.101842098738412751e+05,1.139891892891234020e+05,4.425016472483325924e+04,2.057675741606097745e+03
4.930000000000000000e+02,1.152569749502874911e+05,1.105973702371807012e+05,1.144381702436616906e+05,4.441814561326878902e+04,2.069584837960007462e+03
4.940000000000000000e+02,1.157547610045692272e+05,1.110607457020433358e+05,1.148587301326139132e+05,4.460732589451966487e+04,2.079297831816313646e+03
4.950000000000000000e+02,1.162090541441496462e+05,1.115450994184548035e+05,1.152533251249603200e+05,4.480910365286983142e+04,2.089651192328722118e+03
4.960000000000000000e+02,1.166263700417309010e+05,1.120361613588999317e+05,1.157447443820554035e+05,4.500947546045274794e+04,2.104915827129962054e+03
4.970000000000000000e+02,1.170947870826308354e+05,1.125205337825611787e+05,1.162176702713202394e+05,4.519845366275688866e+04,2.116293679194994183e+03
4.980000000000000000e+02,1.175711903091909189e+05,1.130027496680136537e+05,1.167634717669733509e+05,4.538402496231798432e+04,2.127011266506918219e+03
4.990000000000000000e+02,1.180560468020359112e+05,1.134048626512292831e+05,1.173170481144056830e+05,4.556164616681497137e+04,2.137952178509671285e+03
5.000000000000000000e+02,1.185167948434039427e+05,1.138522213721009030e+05,1.178494980462492531e+05,4.574490543510788120e+04,2.143968716620508530e+03
5.010000000000000000e+02,1.189525125000596454e+05,1.143163406826364226e+05,1.183809712876066333e+05,4.591945401936193230e+04,2.153582732200641658e+03
5.020000000000000000e+02,1.194020725743918447e+05,1.148058697414307680e+05,1.188901734920154850e+05,4.612412239058876003e+04,2.161980142955829251e+03
5.030000000000000000e+02,1.198803185804987152e+05,1.152892610266642878e+05,1.194474006751357228e+05,4.630187975252716569e+04,2.170257195463029348e+03
5.040000000000000000e+02,1.204113047286244255e+05,1.157457718250486505e+05,1.199518639390977769e+05,4.648234314184178947e+04,2.178678197178595838e+03
5.050000000000000000e+02,1.209284195507715049e+05,1.162199066553451703e+05,1.204653503983104893e+05,4.664671306987308344e+04,2.186643916912382338e+03
5.060000000000000000e+02,1.214134505436230684e+05,1.166736342245550040e+05,1.209912156933613733e+05,4.682439032980384945e+04,2.197747513371314199e+03
5.070000000000000000e+02,1.219143836911861436e+05,1.170965221429096709e+05,1.215418946493197000e+05,4.703032329038206808e+04,2.210801112897779149e+03
5.080000000000000000e+02,1.223116561675211706e+05,1.175063135545575060e+05,1.221082145648844598e+05,4.721388804033974156e+04,2.219508893409356460e+03
5.090000000000000000e+02,1.227966701679811231e+05,1.179607813173133618e+05,1.226785318197089655e+05,4.738668532727839920e+04,2.226372068801964815e+03
5.100000000000000000e+02,1.232910605006397673e+05,1.184869126720450586e+05,1.232049518314722227e+05,4.758603259419085225e+04,2.238576693245561273e+03
5.110000000000000000e+02,1.237524836787955137e+05,1.189683784229698649e+05,1.237148520154000580e+05,4.776600560982917523e+04,2.250252683032421373e+03
5.120000000000000000e+02,1.242797365307408327e+05,1.194418242682461278e+05,1.242111173673326848e+05,4.797102130563220999e+04,2.262859797000104209e+03
5.130000000000000000e+02,1.247662598895070696e+05,1.199042499178419821e+05,1.247477051558760286e+05,4.819760448264118168e+04,2.276835017952036196e+03
5.140000000000000000e+02,1.252554442419956613e+05,1.203259184034206264e+05,1.253094528288953879e+05,4.838963077167663869e+04,2.286854952296451756e+03
5.150000000000000000e+02,1.257209908159035549e+05,1.207547322442368459e+05,1.258509629762918921e+05,4.856231454233331169e+04,2.295020770227113644e+03
5.160000000000000000e+02,1.261316968033624580e+05,1.212004789437288418e+05,1.263155379787036800e+05,4.875252358645557979e+04,2.310047587907303750e+03
5.170000000000000000e+02,1.266159202835140313e+05,1.216460098505143978e+05,1.267724807783334254e+05,4.893845123042479099e+04,2.321278569851202519e+03
5.180000000000000000e+02,1.271357912627210026e+05,1.221248960107052699e+05,1.272267803161601187e+05,4.913937094468454598e+04,2.335486332570113063e+03
5.190000000000000000e+02,1.276360375086915883e+05,1.226844337971968198e+05,1.277557125959800615e+05,4.934293809631137992e+04,2.349292221894694194e+03
5.200000000000000000e+02,1.281475845512114465e+05,1.231609083669846441e+05,1.282622868323223956e+05,4.953917128085339937e+04,2.358298105096442669e+03
5.210000000000000000e+02,1.286850024731011363e+05,1.236687177045781864e+05,1.287750219651036896e+05,4.972181162684221636e+04,2.370744431603667181e+03
5.220000000000000000e+02,1.292648962448911916e+05,1.241031193875132303e+05,1.292752716297148581e+05,4.991809591398532211e+04,2.382103910122229536e+03
5.230000000000000000e+02,1.298388172170983598e+05,1.246054990051525238e+05,1.297697986450465978e+05,5.013490263563806366e+04,2.396414384225035064e+03
5.240000000000000000e+02,1.304084402267916303e+05,1.250592700604738493e+05,1.303187760335542116e+05,5.033184896170259162e+04,2.407997601972090706e+03
5.250000000000000000e+02,1.308987358449087478e+05,1.255461400197545299e+05,1.309194990551564115e+05,5.052849912159299129e+04,2.420108494837563740e+03
5.260000000000000000e+02,1.314208908090873156e+05,1.259968301252056553e+05,1.313975210997676477e+05,5.071436292240620242e+04,2.430741589154074063e+03
5.270000000000000000e+02,1.319201728839662974e+05,1.264690969716410909e+05,1.319135543720852002e+05,5.089959937569118483e+04,2.444743479468044825e+03
5.280000000000000000e+02,1.323752568135406182e+05,1.269309544738867553e+05,1.324682189654019603e+05,5.110345794267274323e+04,2.458202624506958273e+03
5.290000000000000000e+02,1.328398414550413436e+05,1.274521189799629792e+05,1.330199567765503307e+05,5.128607221233309974e+04,2.467743338550235421e+03
5.300000000000000000e+02,1.334484050667030388e+05,1.279448403962545854e+05,1.335852167764162004e+05,5.147919600040130899e+04,2.478723402350102788e+03
5.310000000000000000e+02,1.340055404560065654e+05,1.284316094595159229e+05,1.341104393858429103e+05,5.166810658477467950e+04,2.487644222995278142e+03
5.320000000000000000e+02,1.345744872728430491e+05,1.289446721358354262e+05,1.346533842024969053e+05,5.185806970565349911e+04,2.496239173054057574e+03
5.330000000000000000e+02,1.350933824314992235e+05,1.295275781340485555e+05,1.351219595014795777e+05,5.207059887185558910e+04,2.509593521174220314e+03
5.340000000000000000e+02,1.356206719771492644e+05,1.300444126766177942e+05,1.356171863932301931e+05,5.225894001473519165e+04,2.521433138970961409e+03
5.350000000000000000e+02,1.361228039412992075e+05,1.305469206674235320e+05,1.361562005466207920e+05,5.243259261876167147e+04,2.532183364521687508e+03
5.360000000000000000e+02,1.366340525193135545e+05,1.310292271616201469e+05,1.366821760838846967e+05,5.261540083617693745e+04,2.546334294526870053e+03
5.370000000000000000e+02,1.371178442245268961e+05,1.314964777231063927e+05,1.371666553175211302e+05,5.282098249130083423e+04,2.561320113449357450e+03
5.380000000000000000e+02,1.376235266190295806e+05,1.320026906686373986e+05,1.376496602976080030e+05,5.304294124586445105e+04,2.573503767895810597e+03
5.390000000000000000e+02,1.381386587861427397e+05,1.325561579094525077e+05,1.381738242724798038e+05,5.323337554326839745e+04,2.586903098099917315e+03
5.400000000000000000e+02,1.387086316262995533e+05,1.330959632860154670e+05,1.386869857301523443e+05,5.343075292812006956e+04,2.596393603612497373e+03
5.410000000000000000e+02,1.392266459028699319e+05,1.336022930625662557e+05,1.391993030683393881e+05,5.362223530575346376e+04,2.607263486419916717e+03
5.420000000000000000e+02,1.397470866098878032e+05,1.341014231399948185e+05,1.396924874175367877e+05,5.383593068404740188e+04,2.620629738474743135e+03
5.430000000000000000e+02,1.402677353271977045e+05,1.345535339678046585e+05,1.401605047769462690e+05,5.403545912829245208e+04,2.635980686287570279e+03
5.440000000000000000e+02,1.407903501844676211e+05,1.350248395938327594e+05,1.406219221347123384e+05,5.425433967834951181e+04,2.648294187722937750e+03
5.450000000000000000e+02,1.412849007094120316e+05,1.355198273444805527e+05,1.411424501053661807e+05,5.447243110619969957e+04,2.663860014423207758e+03
5.460000000000000000e+02,1.418600904201728408e+05,1.360244358356159646e+05,1.416085037542186910e+05,5.470442294407852023e+04,2.677901501968929097e+03
5.470000000000000000e+02,1.423874177285558544e+05,1.365049500811413745e+05,1.421447801026144880e+05,5.492564266933794715e+04,2.688572116641235880e+03
5.480000000000000000e+02,1.429098687361677876e+05,1.370168004355418379e+05,1.426889412843381870e+05,5.511675382222954795e+04,2.697561070686487255e+03
5.490000000000000000e+02,1.433938297879226739e+05,1.374704338544398488e+05,1.432511642983944621e+05,5.532079018249028013e+04,2.710139881923477333e+03
5.500000000000000000e+02,1.439289068869473995e+05,1.379851485380617669e+05,1.438415016858384479e+05,5.551651586823438993e+04,2.723512046780555465e+03
5.510000000000000000e+02,1.444252672739699483e+05,1.385052294486677274e+05,1.444285892355641117e+05,5.570757545313597075e+04,2.733872781043089162e+03
5.520000000000000000e+02,1.450318145629160281e+05,1.389942846385745215e+05,1.449306485617456492e+05,5.589512829869713460e+04,2.746250734340820600e+03
5.530000000000000000e+02,1.455868168427970668e+05,1.395730094800972147e+05,1.453989150175279356e+05,5.610863095636589424e+04,2.755378384151129467e+03
5.540000000000000000e+02,1.461636434195013135e+05,1.400786117754814913e+05,1.459556211011270061e+05,5.630607077598031901e+04,2.764918101004820528e+03
5.550000000000000000e+02,1.466662781724665838e+05,1.406261876211025519e+05,1.464854765606272267e+05,5.650446446815894160e+04,2.779185179862677614e+03
5.560000000000000000e+02,1.471205156814537186e+05,1.411293171223965473e+05,1.469750071680797555e+05,5.669487943432704196e+04,2.791595865822680935e+03
5.570000000000000000e+02,1.476857960661688703e+05,1.416763759091696993e+05,1.474583648910396150e+05,5.690563278507839277e+04,2.804258508273659118e+03
5.580000000000000000e+02,1.482655599394000601e+05,1.422709493528036983e+05,1.479576089699846052e+05,5.709132974069249758e+04,2.817934295620641933e+03
5.590000000000000000e+02,1.488476483177323244e+05,1.428171739327081305e+05,1.483850042286167445e+05,5.728603538155867136e+04,2.831988426851536133e+03
5.600000000000000000e+02,1.494494411108343338e+05,1.433578861424141796e+05,1.488887307596163591e+05,5.751608542110410053e+04,2.839312031226663748e+03
5.610000000000000000e+02,1.499359423844347475e+05,1.438518509515431360e+05,1.494575580283000018e+05,5.772164736158858432e+04,2.852129006704782114e+03
5.620000000000000000e+02,1.504566677112376783e+05,1.443395500173492183e+05,1.500258934820938739e+05,5.793072981209885620e+04,2.862995669476529656e+03
5.630000000000000000e+02,1.510458488172787183e+05,1.448529416566021100e+05,1.506090535967016476e+05,5.813339393084699987e+04,2.877596467498935453e+03
5.640000000000000000e+02,1.515592783637801476e+05,1.453146100297162775e+05,1.511366276566314627e+05,5.833693221441282367e+04,2.890408887790456902e+03
5.650000000000000000e+02,1.521050416099954164e+05,1.458614157380577526e+05,1.516038295615703100e+05,5.855520278694912849e+04,2.902998060497919141e+03
5.660000000000000000e+02,1.526089399797768274e+05,1.464197875195166853e+05,1.520244659530323988e+05,5.877499097371040989e+04,2.917340695307767419e+03
5.670000000000000000e+02,1.530820350945860846e+05,1.469700805072643561e+05,1.525183954181038716e+05,5.899250783247061190e+04,2.925155734426666186e+03
5.680000000000000000e+02,1.535599339649016911e+05,1.475002634076916147e+05,1.530189020333481894e+05,5.921227779113384895e+04,2.938576582735011471e+03
5.690000000000000000e+02,1.540418624842344434e+05,1.480208310027068364e+05,1.535746684954122175e+05,5.941841790038351610e+04,2.951059031514431808e+03
5.700000000000000000e+02,1.544967338020381576e+05,1.485485632914966554e+05,1.540921136234285077e+05,5.962571036732340872e+04,2.965523270067217254e+03
5.710000000000000000e+02,1.550053020212540287e+05,1.489951559154802817e+05,1.546647290223812743e+05,5.984321044286801771e+04,2.978254484722726374e+03
5.720000000000000000e+02,1.554952311005954107e+05,1.495178250566276838e+05,1.552086159854124999e+05,6.005413018715637736e+04,2.990362951502676424e+03
5.730000000000000000e+02,1.559828884173317056e+05,1.500812245546738559e+05,1.557195627245567448e+05,6.025617833242491906e+04,3.001000301987246075e+03
5.740000000000000000e+02,1.564396739937706734e+05,1.507052502642038744e+05,1.562211196931375889e+05,6.045966826860925357e+04,3.013838808282269838e+03
5.750000000000000000e+02,1.569649415140387136e+05,1.512224571764902212e+05,1.567354555100812286e+05,6.067716748308185197e+04,3.023779057832472972e+03
5.760000000000000000e+02,1.575545577355902060e+05,1.517934200459749554e+05,1.572748634515085432e+05,6.090734447296683356e+04,3.037500607136429153e+03
5.770000000000000000e+02,1.581631836507114931e+05,1.523380008298930770e+05,1.577902093245963333e+05,6.112723427765664383e+04,3.048833687805642967e+03
5.780000000000000000e+02,1.587519579799881321e+05,1.528596691547560331e+05,1.583544628940928960e+05,6.134110818375501549e+04,3.063777902692792395e+03
5.790000000000000000e+02,1.592923362226746394e+05,1.534286482037985697e+05,1.589171485742475779e+05,6.157041606413156842e+04,3.078068349017555192e+03
5.800000000000000000e+02,1.598330254076799320e+05,1.539899726577294641e+05,1.594414038204694807e+05,6.179629561005365395e+04,3.089122882590598238e+03
5.810000000000000000e+02,1.604377226787937398e+05,1.545100438025172334e+05,1.599736249564288009e+05,6.200301564628869528e+04,3.105361076499807496e+03
5.820000000000000000e+02,1.610446026116817957e+05,1.550374099631089484e+05,1.605349231236937339e+05,6.217108309493467095e+04,3.114115771009861419e+03
5.830000000000000000e+02,1.616006497572675289e+05,1.555608764885034761e+05,1.610654383101862331e+05,6.238089102909273788e+04,3.130499786129106724e+03
5.840000000000000000e+02,1.622022753413234022e+05,1.561758956748628407e+05,1.615920019961116486e+05,6.260041734931633982e+04,3.143341595026947289e+03
5.850000000000000000e+02,1.628022091834032617e+05,1.567512099873650004e+05,1.621379323862440069e+05,6.281269641171912372e+04,3.152851467960425907e+03
5.860000000000000000e+02,1.633289986065136036e+05,1.573366682963566855e+05,1.627198303583283559e+05,6.301924236573091912e+04,3.163657645952019266e+03
5.870000000000000000e+02,1.639435215414829727e+05,1.579111935535608791e+05,1.632855209230600158e+05,6.323695611199535779e+04,3.180672921981910349e+03
5.880000000000000000e+02,1.645546553187321697e+05,1.584406142896238016e+05,1.638596047524074966e+05,6.345123858717597614e+04,3.194817136156192646e+03
5.890000000000000000e+02,1.652034666099561728e+05,1.589751677987458243e+05,1.643738537098114903e+05,6.366226694115160353e+04,3.206351602946942421e+03
5.900000000000000000e+02,1.658142054222442966e+05,1.594955330792513851e+05,1.649181596849386406e+05,6.386602432067996415e+04,3.221471817076605021e+03
5.910000000000000000e+02,1.664646573942089744e+05,1.599837852598712780e+05,1.654654451454993978e+05,6.407968287276870251e+04,3.235031548373219266e+03
5.920000000000000000e+02,1.670197539478562539e+05,1.605191246528631891e+05,1.660266145518984122e+05,6.428064599565954995e+04,3.248707876874465455e+03
5.930000000000000000e+02,1.675911735996787029e+05,1.610923580168028711e+05,1.665971667936927988e+05,6.450384374214429408e+04,3.263661665774881385e+03
5.940000000000000000e+02,1.681385803882663313e+05,1.616429777859153110e+05,1.672101297786494542e+05,6.470715956184488459e+04,3.279997739866561460e+03
5.950000000000000000e+02,1.686859966922930907e+05,1.622011187412588333e+05,1.677300028235500213e+05,6.492768442913691979e+04,3.292275855709327061e+03
5.960000000000000000e+02,1.692223677177655336e+05,1.628269193779390480e+05,1.683212622807461594e+05,6.515130416786323622e+04,3.304111958988330571e+03
5.970000000000000000e+02,1.697745733687158790e+05,1.633488096454314073e+05,1.688621250151069253e+05,6.535274234408232587e+04,3.318198884514255951e+03
5.980000000000000000e+02,1.703620652022132999e+05,1.638589446114284801e+05,1.694054656854271889e+05,6.556459478981787106e+04,3.332830545088279905e+03
5.990000000000000000e+02,1.708942596444263472e+05,1.644559417360489024e+05,1.700225311032214668e+05,6.579294601803369005e+04,3.347926235343458757e+03
6.000000000000000000e+02,1.714187183510093018e+05,1.649831904309544771e+05,1.706406934247194731e+05,6.600240025655642967e+04,3.360220982118912616e+03
6.010000000000000000e+02,1.720299907635561540e+05,1.655394970386306231e+05,1.712811405042473052e+05,6.621053416899303556e+04,3.377072760539062074e+03
6.020000000000000000e+02,1.726866727177570283e+05,1.662301990653465618e+05,1.718725312121310562e+05,6.645017570929863723e+04,3.389037771637855258e+03
6.030000000000000000e+02,1.732910268588932231e+05,1.668226944687931973e+05,1.724015747690984863e+05,6.668936621152033331e+04,3.406095868270554547e+03
6.040000000000000000e+02,1.738184516964465147e+05,1.674495848827388836e+05,1.729789656493617804e+05,6.692315567367910990e+04,3.419035378520666200e+03
6.050000000000000000e+02,1.744866535411082441e+05,1.680696267106521409e+05,1.735748113299647812e+05,6.716944774149326258e+04,3.436277654586911012e+03
6.060000000000000000e+02,1.751179135628827498e+05,1.686206832481436140e+05,1.741649903302129533e+05,6.743088603016710840e+04,3.452705947069466220e+03
6.070000000000000000e+02,1.757514129990795918e+05,1.691516957594847190e+05,1.748146922019697959e+05,6.766229315608821344e+04,3.464603015753814361e+03
6.080000000000000000e+02,1.763900058962837211e+05,1.697328109626246733e+05,1.753913354761885712e+05,6.787694760562996089e+04,3.482516134040358793e+03
6.090000000000000000e+02,1.770239891309318773e+05,1.703512899485668167e+05,1.759933701692055911e+05,6.809943696789923706e+04,3.495356582265785164e+03
6.100000000000000000e+02,1.776305022198799415e+05,1.709436778866066888e+05,1.766105219324642094e+05,6.832912145445933857e+04,3.512403985858300985e+03
6.110000000000000000e+02,1.782172270009462954e+05,1.714904561454937793e+05,1.772032536759177456e+05,6.855423800566725549e+04,3.525023928588128456e+03
6.120000000000000000e+02,1.787810875256533327e+05,1.720615632325420447e+05,1.778093661827490723e+05,6.877248981726767670e+04,3.538982979287390663e+03
6.130000000000000000e+02,1.792848383913831785e+05,1.726661535945063224e+05,1.784093981822957867e+05,6.898908855986359413e+04,3.554633824750546410e+03
6.140000000000000000e+02,1.798010075698102009e+05,1.732389082785177743e+05,1.791085653860710445e+05,6.924020711202816165e+04,3.569278054806437012e+03
6.150000000000000000e+02,1.803563722756750067e+05,1.738269818277915474e+05,1.797526669852777850e+05,6.947831961271254113e+04,3.583380159246017683e+03
6.160000000000000000e+02,1.809171493159556994e+05,1.744185067262882367e+05,1.803412788137890748e+05,6.969708080610464094e+04,3.593676698297058010e+03
6.170000000000000000e+02,1.814395857574448455e+05,1.750789720736251038e+05,1.809280744221621426e+05,6.994087005806880188e+04,3.606864064052580943e+03
6.180000000000000000e+02,1.819348754909361596e+05,1.757356097594904131e+05,1.815177768092055048e+05,7.017993690780892211e+04,3.620797197145672726e+03
6.190000000000000000e+02,1.825443129508038983e+05,1.763314559513557469e+05,1.821151519162224140e+05,7.042842259636122617e+04,3.634545818042767678e+03
6.200000000000000000e+02,1.832063232471403317e+05,1.769075078907021671e+05,1.828175479181518313e+05,7.070597258215794864e+04,3.647111452505816487e+03
6.210000000000000000e+02,1.837499017706006998e+05,1.774237011771107500e+05,1.833808130481755361e+05,7.096241138676079572e+04,3.660113896359025603e+03
6.220000000000000000e+02,1.843320023076767102e+05,1.780315644087482942e+05,1.839571730435510399e+05,7.116873740392198670e+04,3.673447646754510970e+03
6.230000000000000000e+02,1.849712475493657403e+05,1.785601645184111258e+05,1.844911928298378480e+05,7.137057479090828565e+04,3.688653321803320523e+03
6.240000000000000000e+02,1.856142075346816855e+05,1.791372104545466718e+05,1.850442658151360811e+05,7.158956278472527629e+04,3.700450167511065956e+03
6.250000000000000000e+02,1.862139281523051905e+05,1.797206858988928725e+05,1.856090433544213302e+05,7.178187520654305990e+04,3.713377285517875862e+03
6.260000000000000000e+02,1.868385253209293005e+05,1.803368514059500594e+05,1.862046908312713203e+05,7.201526136831828626e+04,3.724664915193549405e+03
6.270000000000000000e+02,1.874907051018524216e+05,1.809689135488100001e+05,1.866961009750256198e+05,7.223748395474578138e+04,3.737640574667155761e+03
6.280000000000000000e+02,1.881207438718261546e+05,1.815932318833621684e+05,1.873401500577947008e+05,7.247279954947016085e+04,3.749565465150012642e+03
6.290000000000000000e+02,1.887476648082085303e+05,1.821509845687679772e+05,1.879305980252891313e+05,7.271028672169454512e+04,3.762383068426534919e+03
6.300000000000000000e+02,1.893379492536988691e+05,1.828401948420149274e+05,1.885263810761455388e+05,7.298303278650956054e+04,3.777189076852497692e+03
6.310000000000000000e+02,1.899315820517726243e+05,1.834174675484578183e+05,1.891928667459956487e+05,7.322230243021459319e+04,3.793507515706252889e+03
6.320000000000000000e+02,1.905415059804883786e+05,1.841102852828648756e+05,1.898257272949817707e+05,7.349004488120981841e+04,3.809550511727710273e+03
6.330000000000000000e+02,1.911241093173062545e+05,1.847795479069511639e+05,1.905492347120700288e+05,7.375082997852916014e+04,3.825619919342960202e+03
6.340000000000000000e+02,1.916518081574897515e+05,1.854071058702987502e+05,1.912526246059597470e+05,7.399912071289919550e+04,3.839346375463965160e+03
6.350000000000000000e+02,1.922569103575244662e+05,1.860712617466012307e+05,1.919372523864823743e+05,7.423350132470819517e+04,3.853751876508617897e+03
6.360000000000000000e+02,1.928587684543001524e+05,1.866603317984329187e+05,1.925240776473028818e+05,7.448048268237042066e+04,3.871142992754975239e+03
6.370000000000000000e+02,1.935130859353863052e+05,1.872945116601244663e+05,1.931371464875720849e+05,7.472682947604628862e+04,3.884784362478856565e+03
6.380000000000000000e+02,1.941326003304890182e+05,1.879085934355098289e+05,1.937668552671647631e+05,7.496310303368220048e+04,3.898782911159880314e+03
6.390000000000000000e+02,1.947260800843153556e+05,1.885114202319537580e+05,1.943737543951328262e+05,7.516695908566776779e+04,3.916035676285782756e+03
6.400000000000000000e+02,1.953226738131158054e+05,1.890899294325922383e+05,1.949803440212824789e+05,7.540547022618881601e+04,3.931002050949724890e+03
6.410000000000000000e+02,1.959306252087231842e+05,1.897532721076764865e+05,1.955808498198304151e+05,7.560924696806102293e+04,3.943398017512406113e+03
6.420000000000000000e+02,1.965782335136171314e+05,1.903110949994430994e+05,1.961482805952099152e+05,7.585358704144350486e+04,3.955377042384108790e+03
6.430000000000000000e+02,1.972695776662314893e+05,1.908836435524412664e+05,1.967796526488716481e+05,7.609611954580356542e+04,3.973293291647266415e+03
6.440000000000000000e+02,1.979383875682320795e+05,1.915242269456254435e+05,1.973904382338206633e+05,7.634099507509793330e+04,3.989258957473908140e+03
6.450000000000000000e+02,1.985668483696568001e+05,1.921536755552312825e+05,1.980502375680131372e+05,7.661036316727250232e+04,4.007572282644931875e+03
6.460000000000000000e+02,1.991522257659969910e+05,1.927288977226519492e+05,1.987017481186713267e+05,7.685671518189570634e+04,4.023453795199078741e+03
6.470000000000000000e+02,1.997084321652447688e+05,1.933723619119685027e+05,1.993378360736769682e+05,7.706588767735223519e+04,4.040079706837429057e+03
6.480000000000000000e+02,2.002731135827644030e+05,1.939221433144760667e+05,1.999821794610475481e+05,7.730300063407520065e+04,4.052748738438688633e+03
6.490000000000000000e+02,2.008182080494519905e+05,1.945031409669794957e+05,2.006816858703540347e+05,7.756513917981195846e+04,4.065870080658459301e+03
6.500000000000000000e+02,2.014177384591010050e+05,1.951157693085029896e+05,2.012744575273963274e+05,7.782141396215968416e+04,4.081084880266985238e+03
6.510000000000000000e+02,2.020112924994307687e+05,1.957656387730605784e+05,2.018128104629780864e+05,7.806714542726101354e+04,4.096296393077504035e+03
6.520000000000000000e+02,2.026510955583134783e+05,1.963925786105431034e+05,2.025111796639077947e+05,7.833274018268180953e+04,4.111706943160662377e+03
6.530000000000000000e+02,2.033156916685096221e+05,1.970029312728756631e+05,2.031488436979614198e+05,7.857053578648209805e+04,4.127862363440225636e+03
6.540000000000000000e+02,2.039536789788081660e+05,1.976707658821223595e+05,2.037560742244211142e+05,7.882147302695996768e+04,4.140515869228285737e+03
6.550000000000000000e+02,2.045702688265886100e+05,1.982387521411795169e+05,2.043487158609125763e+05,7.907116633331662160e+04,4.156846295259945691e+03
6.560000000000000000e+02,2.052262905680060212e+05,1.987887008426923421e+05,2.049484692596290261e+05,7.931580156664170499e+04,4.171543458753770210e+03
6.570000000000000000e+02,2.059111899804485729e+05,1.993883507887886663e+05,2.055764537352600310e+05,7.957275700500946550e+04,4.184467917202300669e+03
6.580000000000000000e+02,2.065870129596639017e+05,1.998956152702786203e+05,2.061915700052187894e+05,7.981428750687808497e+04,4.204489387633722799e+03
6.590000000000000000e+02,2.071710203510682331e+05,2.004309824445556442e+05,2.067988077882363868e+05,8.011153562261442130e+04,4.218896593088318696e+03
6.600000000000000000e+02,2.078603355415609840e+05,2.009834229453781445e+05,2.074525490028181230e+05,8.036607825546263484e+04,4.236758111114837448e+03
6.610000000000000000e+02,2.084621473244175431e+05,2.015839520174241334e+05,2.081191251009420375e+05,8.063494481906987494e+04,4.250559989257146299e+03
6.620000000000000000e+02,2.090810373185290955e+05,2.021798254842599854e+05,2.087821502669028123e+05,8.084414466736548638e+04,4.267003272057008871e+03
6.630000000000000000e+02,2.096927156247173843e+05,2.027871935485572030e+05,2.093939972758025979e+05,8.106510584401068627e+04,4.283956991897204716e+03
6.640000000000000000e+02,2.104194921867909725e+05,2.034662677115321858e+05,2.100451866983410146e+05,8.129143939909570327e+04,4.294120533130297190e+03
6.650000000000000000e+02,2.111391261536511010e+05,2.041206585979877273e+05,2.105987515504891053e+05,8.154103017699196062e+04,4.307699046093104698e+03
6.660000000000000000e+02,2.118225739902429050e+05,2.048120111934737652e+05,2.112609037219748716e+05,8.178895695073209936e+04,4.325447602509568242e+03
6.670000000000000000e+02,2.125656389880591887e+05,2.055049559338419349e+05,2.119227122179410653e+05,8.203757191681698896e+04,4.342591653527371818e+03
6.680000000000000000e+02,2.133338067478495650e+05,2.061169263756801374e+05,2.125421587770968326e+05,8.227774321279580181e+04,4.361776806979719368e+03
6.690000000000000000e+02,2.139812258704949636e+05,2.067469253346455516e+05,2.131310055815736996e+05,8.251903081491644843e+04,4.377533256666628404e+03
6.700000000000000000e+02,2.145824227784709074e+05,2.074138560659876093e+05,2.137897450629071100e+05,8.276728959535062313e+04,4.389973642295244645e+03
6.710000000000000000e+02,2.151953754252503859e+05,2.080669796642632864e+05,2.144390416513274540e+05,8.300442736028112995e+04,4.406161090497533223e+03
6.720000000000000000e+02,2.158621987989620247e+05,2.087123091090825328e+05,2.150660828042294888e+05,8.321553917430390720e+04,4.417499025692432951e+03
6.730000000000000000e+02,2.164670541199205909e+05,2.093549806774684694e+05,2.157043168811495707e+05,8.347724550530478882e+04,4.433194445795419597e+03
6.740000000000000000e+02,2.170603151317153533e+05,2.099454009393605811e+05,2.163345326597573294e+05,8.376525186178435979e+04,4.448116225629733890e+03
6.750000000000000000e+02,2.177058317532775109e+05,2.105837738170751254e+05,2.170481626067314355e+05,8.401950472366414033e+04,4.464440184614711143e+03
6.760000000000000000e+02,2.184044046233682311e+05,2.111696909012834076e+05,2.177320667332783341e+05,8.428268427765677916e+04,4.479454211867974664e+03
6.770000000000000000e+02,2.190433120139505481e+05,2.117040455395873869e+05,2.183490420714638312e+05,8.453681044961088628e+04,4.488154074240132104e+03
6.780000000000000000e+02,2.196382622863817087e+05,2.122991656743366038e+05,2.189861482934071100e+05,8.478430145898043702e+04,4.505615195795564432e+03
6.790000000000000000e+02,2.202861134145395481e+05,2.129408698027613864e+05,2.196756839645992150e+05,8.504878093208716018e+04,4.523730859897454138e+03
6.800000000000000000e+02,2.208740605671876110e+05,2.135931125112767331e+05,2.203114171650497592e+05,8.529185587463446427e+04,4.542455283919661269e+03
6.810000000000000000e+02,2.214680531015877204e+05,2.142853064155118773e+05,2.210081015799155866e+05,8.555015450961751048e+04,4.556766144529983649e+03
6.820000000000000000e+02,2.221175909729446284e+05,2.149922869192027720e+05,2.217083614187693456e+05,8.580789818700597971e+04,4.573601909839168002e+03
6.830000000000000000e+02,2.228457079436560452e+05,2.156847275796149625e+05,2.223576127473847882e+05,8.606122630851410213e+04,4.591025053151124666e+03
6.840000000000000000e+02,2.235160277055506594e+05,2.163152210801944020e+05,2.230701315194059280e+05,8.628198193301520951e+04,4.606651474254931600e+03
6.850000000000000000e+02,2.242008741837163980e+05,2.169908191727269732e+05,2.238604781764833315e+05,8.653311254101392115e+04,4.622123027396933139e+03
6.860000000000000000e+02,2.247525994203014416e+05,2.176416581294609641e+05,2.245169881575750478e+05,8.679915965440199943e+04,4.641675966112405149e+03
6.870000000000000000e+02,2.253960239423789317e+05,2.183957048196908727e+05,2.251187913715411560e+05,8.707313953845390643e+04,4.657076935495445468e+03
6.880000000000000000e+02,2.260184040567120537e+05,2.191490132520403422e+05,2.257109601048555342e+05,8.737342216323410685e+04,4.674601892393594426e+03
6.890000000000000000e+02,2.266201754140878038e+05,2.198065149907186278e+05,2.264011161486741330e+05,8.766196365122446150e+04,4.690596544502289362e+03
6.900000000000000000e+02,2.272729632794482168e+05,2.205123085211545695e+05,2.270456712861358828e+05,8.791246335527260089e+04,4.712856229249553508e+03
6.910000000000000000e+02,2.279548757017849712e+05,2.212025610860733432e+05,2.277515525855276210e+05,8.818410389371766360e+04,4.727156949341746440e+03
6.920000000000000000e+02,2.285379921027397504e+05,2.219277247808993561e+05,2.283704658463980013e+05,8.844117364993947558e+04,4.742655802775052507e+03
6.930000000000000000e+02,2.291939298413132201e+05,2.225487818731629523e+05,2.290255439154313935e+05,8.873596212166832993e+04,4.758900216387628461e+03
6.940000000000000000e+02,2.298105850255070254e+05,2.233713103206646920e+05,2.296739546260778443e+05,8.900705433892240399e+04,4.773202415524431672e+03
6.950000000000000000e+02,2.303855390534076141e+05,2.240459380403631949e+05,2.303390185761845496e+05,8.927094706868962385e+04,4.792811906537277537e+03
6.960000000000000000e+02,2.310059610662933264e+05,2.247691264817680349e+05,2.310035376169863157e+05,8.953857854094469803e+04,4.808084598973873653e+03
6.970000000000000000e+02,2.316809963690061704e+05,2.254891077482801047e+05,2.316384627761702286e+05,8.979666023802506970e+04,4.823750570401742152e+03
6.980000000000000000e+02,2.323589074763203971e+05,2.261052291570086090e+05,2.323061660502875457e+05,9.006255334036925342e+04,4.838780096374095592e+03
6.990000000000000000e+02,2.330622084507491090e+05,2.267074891121475957e+05,2.329781064504766255e+05,9.033694587014375429e+04,4.857866829494629201e+03
7.000000000000000000e+02,2.337098757254846278e+05,2.273243831448582059e+05,2.337200534986724961e+05,9.059230688017167267e+04,4.870241791766938150e+03
7.010000000000000000e+02,2.344100171467654291e+05,2.280789313041936839e+05,2.344042452363237389e+05,9.082958881271479186e+04,4.883617273428991211e+03
7.020000000000000000e+02,2.350563381951498741e+05,2.287626132469797740e+05,2.350607803098087898e+05,9.114304277438850841e+04,4.899259735943373926e+03
7.030000000000000000e+02,2.357223738856607233e+05,2.294363997684859496e+05,2.356789236933584907e+05,9.142142804645441356e+04,4.912002219204258836e+03
7.040000000000000000e+02,2.364609882872375601e+05,2.301206669171107060e+05,2.363076784933650633e+05,9.168346701171142922e+04,4.930331295347576088e+03
7.050000000000000000e+02,2.371011543503775611e+05,2.307245470000272617e+05,2.369506503402650706e+05,9.195968213036320230e+04,4.949504815763697479e+03
7.060000000000000000e+02,2.377419527535287489e+05,2.313756221398235648e+05,2.376251772071034065e+05,9.219206019036006182e+04,4.965875522688822457e+03
7.070000000000000000e+02,2.384735526590383379e+05,2.320172692060545087e+05,2.382628850698226597e+05,9.245768247729117866e+04,4.982366972530222483e+03
7.080000000000000000e+02,2.392038614436046628e+05,2.326279925293659035e+05,2.388950540955746837e+05,9.269541666308118147e+04,4.998805766978861357e+03
7.090000000000000000e+02,2.398490081771714613e+05,2.332086594674192020e+05,2.395065541873371112e+05,9.300028984291589586e+04,5.014428149350754211e+03
7.100000000000000000e+02,2.404867960034739808e+05,2.338454770624575904e+05,2.401724586652203870e+05,9.327566346430036356e+04,5.034049161419153279e+03
7.110000000000000000e+02,2.411684342930863786e+05,2.344983292751260451e+05,2.408417298840333242e+05,9.356473173989160568e+04,5.050013478033009960e+03
7.120000000000000000e+02,2.420009765315423138e+05,2.351302566167467739e+05,2.415364887933410937e+05,9.386517875486046250e+04,5.068253838759299470e+03
7.130000000000000000e+02,2.428424478302000789e+05,2.357450092295669601e+05,2.421612882714405132e+05,9.417475756339023064e+04,5.088401951765265039e+03
7.140000000000000000e+02,2.436073150791433000e+05,2.363665518512524432e+05,2.428076764163401676e+05,9.445867480133078061e+04,5.102869040708146713e+03
7.150000000000000000e+02,2.442519698118095403e+05,2.371005016937071923e+05,2.435200165232990403e+05,9.471732164687910699e+04,5.119454638331984825e+03
7.160000000000000000e+02,2.449054248615961405e+05,2.377987919667770620e+05,2.441441253593085858e+05,9.500091750792638049e+04,5.134741371072812399e+03
7.170000000000000000e+02,2.456295157823495101e+05,2.384578898214584333e+05,2.448044259533534641e+05,9.528803417477087351e+04,5.153838215296443195e+03
7.180000000000000000e+02,2.463221800742987252e+05,2.392203686538636684e+05,2.454709350940558943e+05,9.556147694048241829e+04,5.173007008336369836e+03
7.190000000000000000e+02,2.469722437006193213e+05,2.399276616600427078e+05,2.461844272532353061e+05,9.582872322603009525e+04,5.189017950238681806e+03
7.200000000000000000e+02,2.476435569937734981e+05,2.406679432924236171e+05,2.469799210183895775e+05,9.611933149625358055e+04,5.206083381368160190e+03
7.210000000000000000e+02,2.483867912129434408e+05,2.413784998662910948e+05,2.475934327001406928e+05,9.639787807779249852e+04,5.226457138134759589e+03
7.220000000000000000e+02,2.491541474208941800e+05,2.419807534447698563e+05,2.482884846330294968e+05,9.664034539398219204e+04,5.245677126411655991e+03
7.230000000000000000e+02,2.498525346152629645e+05,2.425860701943835011e+05,2.489503917192278022e+05,9.691617677830145112e+04,5.264030066797559812e+03
7.240000000000000000e+02,2.505679820338259451e+05,2.432264914912593667e+05,2.495959055951253104e+05,9.720429631763193174e+04,5.281062530507171687e+03
7.250000000000000000e+02,2.513896061746079358e+05,2.438483708704403252e+05,2.504205015453445667e+05,9.749236301911831833e+04,5.296785992754039398e+03
7.260000000000000000e+02,2.520452585327033885e+05,2.445614098032154725e+05,2.512082580587581033e+05,9.774893896139749268e+04,5.316798526666090766e+03
7.270000000000000000e+02,2.526746313017591892e+05,2.453707688400059415e+05,2.519937681701859110e+05,9.802349769865314011e+04,5.332638459287709338e+03
7.280000000000000000e+02,2.533896756264936412e+05,2.461082200918303570e+05,2.527200556650086655e+05,9.829943489194900030e+04,5.344562278140562739e+03
7.290000000000000000e+02,2.540727784089295892e+05,2.468640616128405964e+05,2.534781618807292543e+05,9.856876045367194456e+04,5.358648012334497253e+03
7.300000000000000000e+02,2.548178066342582752e+05,2.476098893164483306e+05,2.542063911333305878e+05,9.884668861618402298e+04,5.367760665180048818e+03
7.310000000000000000e+02,2.555843128404732270e+05,2.482729883615674044e+05,2.549278840366615623e+05,9.914666456646424194e+04,5.385569059073266544e+03
7.320000000000000000e+02,2.562792657295051904e+05,2.489571947323080094e+05,2.556407712857408333e+05,9.944267972939190804e+04,5.400182877260461282e+03
7.330000000000000000e+02,2.569846293316105439e+05,2.496344935031608911e+05,2.562791818362644408e+05,9.973505921130714705e+04,5.419302589292903576e+03
7.340000000000000000e+02,2.576022419393023301e+05,2.504228517745506251e+05,2.569553571680916357e+05,1.000010171064416063e+05,5.439928154323177296e+03
7.350000000000000000e+02,2.582156317659800698e+05,2.512236209620803420e+05,2.576912734493261669e+05,1.002665500932213035e+05,5.456272338809916619e+03
7.360000000000000000e+02,2.588682617123549280e+05,2.519539740580555517e+05,2.584215044997626974e+05,1.004754146184403944e+05,5.479881223124034477e+03
7.370000000000000000e+02,2.595762252399839344e+05,2.527037711691423901e+05,2.591394377755942405e+05,1.007297498371299444e+05,5.495298603544270009e+03
7.380000000000000000e+02,2.603118470125233871e+05,2.533882850649689499e+05,2.598890792870501173e+05,1.009926800073845661e+05,5.515798704072578403e+03
7.390000000000000000e+02,2.610821530252742232e+05,2.540995721820228791e+05,2.605268607076087792e+05,1.012659728746166365e+05,5.528778532778500448e+03
7.400000000000000000e+02,2.617821672896121454e+05,2.548085714234202751e+05,2.611273197880785447e+05,1.015700298028828111e+05,5.547084201065556954e+03
7.410000000000000000e+02,2.624660843356000260e+05,2.554752891477290250e+05,2.618290566247786046e+05,1.018137257513485383e+05,5.565550221212912220e+03
7.420000000000000000e+02,2.631004232258030097e+05,2.561987365382245043e+05,2.625224228644167306e+05,1.021002634993465326e+05,5.582529726796401519e+03
7.430000000000000000e+02,2.638643921295375330e+05,2.569309235895515885e+05,2.632859943423794466e+05,1.024026184313771810e+05,5.606021728726380388e+03
7.440000000000000000e+02,2.646766965132199693e+05,2.576322492561748368e+05,2.639132408899228903e+05,1.027233416994065337e+05,5.624621269845119969e+03
7.450000000000000000e+02,2.653955974529639352e+05,2.583924372137447353e+05,2.646298693602862768e+05,1.030418307529250451e+05,5.645521310360229108e+03
7.460000000000000000e+02,2.661747383633294376e+05,2.590560907953387359e+05,2.653083444140021456e+05,1.033504245239964221e+05,5.659762907279420688e+03
7.470000000000000000e+02,2.669322960198690416e+05,2.597509102777635271e+05,2.661246698999734363e+05,1.036338527790560329e+05,5.677873097483072343e+03
7.480000000000000000e+02,2.676520084998356178e+05,2.604278620443836262e+05,2.668532949886731803e+05,1.039237807773012755e+05,5.698622053603150562e+03
7.490000000000000000e+02,2.684464320473340922e+05,2.611271568704544916e+05,2.676064743286425946e+05,1.041865279166618711e+05,5.718113719553641204e+03


==> figs/sim/train_loss_edge_07_mal_10_out_max_tukey.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.038361927561797771e+01,9.985807884714716920e+00,1.001126566253473982e+01,9.934830264309683301e+00,1.012651001058778100e+01
1.000000000000000000e+00,4.793800381257206311e+00,4.456026746368754843e+00,4.294581000170430762e+00,4.518732487578692059e+00,7.075102592283158742e+00
2.000000000000000000e+00,2.430369332692026596e+00,2.637819182514051342e+00,2.157609586581168415e+00,2.507969182089529347e+00,5.547963896910337311e+00
3.000000000000000000e+00,1.278470199414719843e+00,1.399877552721043639e+00,9.063210515702160297e-01,1.393235728568890330e+00,4.396804366705689304e+00
4.000000000000000000e+00,6.415572354198995075e-01,7.163212353098675766e-01,3.922649243820406362e-01,5.724663240931379127e-01,3.401970801259742494e+00
5.000000000000000000e+00,2.722905941103379579e-01,2.894897465303591932e-01,1.632322338839949927e-01,1.662512815561894008e-01,2.543336760376144756e+00
6.000000000000000000e+00,1.391375659101278250e-01,1.128307833359644130e-01,6.196475216436936329e-02,6.145398095191478838e-02,1.896418526055847709e+00
7.000000000000000000e+00,8.412968433749756780e-02,6.495249130971125773e-02,3.996951550684424426e-02,3.872952561659570581e-02,1.367044184713272603e+00
8.000000000000000000e+00,8.537772403710497393e-02,5.596302598764624214e-02,4.251227088599773829e-02,4.074864898234353827e-02,8.683551079708491383e-01
9.000000000000000000e+00,9.892706346953528129e-02,6.322144919624950177e-02,5.731793712975696842e-02,5.092143369463242308e-02,5.762638077498376532e-01
1.000000000000000000e+01,1.494144201261385918e-01,8.851143419558993308e-02,8.098492673936219521e-02,6.421367776999420407e-02,3.618100220852428217e-01
1.100000000000000000e+01,1.954211327030610512e-01,1.327377349420595376e-01,1.137911186931237495e-01,1.042982989442617914e-01,2.108621823530882899e-01
1.200000000000000000e+01,3.244595577642008788e-01,2.047248896400285512e-01,1.760351128828155920e-01,1.696261342960125873e-01,1.112819090240436681e-01
1.300000000000000000e+01,5.298020527796390988e-01,3.081416287703458989e-01,2.601411151558350454e-01,2.384033202632378501e-01,6.174934014538224769e-02
1.400000000000000000e+01,7.516837546914172385e-01,4.740630118503147417e-01,3.415786000340671480e-01,3.518252323188537645e-01,3.687410829632808973e-02
1.500000000000000000e+01,1.190514871125955665e+00,7.036434023463585818e-01,5.764752723984103433e-01,4.658503243372319469e-01,2.039714648044299583e-02
1.600000000000000000e+01,1.705809587304752739e+00,1.044323099631488283e+00,8.848116956355054352e-01,7.637180802912961752e-01,1.415211859747822487e-02
1.700000000000000000e+01,2.228996513598113793e+00,1.353257973609314657e+00,1.275070949311148283e+00,1.000376640946272655e+00,8.991837266048685606e-03
1.800000000000000000e+01,3.119579786790015241e+00,1.965354548395346512e+00,1.811390761073454758e+00,1.455088487650026519e+00,6.328781436255814796e-03
1.900000000000000000e+01,3.935802555086088450e+00,2.727293467695702134e+00,2.428724332786016848e+00,1.972477698313304550e+00,5.016213939215918849e-03
2.000000000000000000e+01,5.022131534114131490e+00,3.776418066230768478e+00,3.181339071859382361e+00,2.621414744886281234e+00,4.446225664914926767e-03
2.100000000000000000e+01,6.322828173479564384e+00,4.826742664894840829e+00,4.565817923220192753e+00,3.438575780841427232e+00,3.955075694018428401e-03
2.200000000000000000e+01,7.722803445765558550e+00,6.178284319886870435e+00,6.001284661824682232e+00,4.257238508276728339e+00,4.046727780465220192e-03
2.300000000000000000e+01,9.652708079653624651e+00,7.699844651333354051e+00,7.630231870929538474e+00,5.440166929766853343e+00,3.914890805078452551e-03
2.400000000000000000e+01,1.185554063154472360e+01,9.700073614407081379e+00,9.594503993074717130e+00,6.765624809489102276e+00,3.928237413735158334e-03
2.500000000000000000e+01,1.459722646420066461e+01,1.205625218332247428e+01,1.138678023589907795e+01,8.201037757030931630e+00,4.008078027905259688e-03
2.600000000000000000e+01,1.741560443477978026e+01,1.417925224522916139e+01,1.292433788975314357e+01,9.667754095344115228e+00,4.462046639075123444e-03
2.700000000000000000e+01,2.030119636004526740e+01,1.633057255116656847e+01,1.546101006132602862e+01,1.143199599300180225e+01,4.432942621667379512e-03
2.800000000000000000e+01,2.353703053072043616e+01,1.963639621568603744e+01,1.899385695166724020e+01,1.320809657299724194e+01,5.016520351097897290e-03
2.900000000000000000e+01,2.644115132578641436e+01,2.198362143720368778e+01,2.172880909962750096e+01,1.563321560111432618e+01,5.409665967099464012e-03
3.000000000000000000e+01,2.976812214841323367e+01,2.487052898535616663e+01,2.487893431032010483e+01,1.793916011492237317e+01,5.978502990172662734e-03
3.100000000000000000e+01,3.398989368426953206e+01,2.844269763552324548e+01,2.783515758162257470e+01,2.050759069173376758e+01,6.833720406985266393e-03
3.200000000000000000e+01,3.737315967491647939e+01,3.233869642237907271e+01,3.155054563714066518e+01,2.340802221228181779e+01,7.586975792323369383e-03
3.300000000000000000e+01,4.194223955769444956e+01,3.648178181862787994e+01,3.509972768816956545e+01,2.704171628918908610e+01,8.361525909708511506e-03
3.400000000000000000e+01,4.633795927397746794e+01,4.076872065598866612e+01,3.906104205408863095e+01,3.048432707439845757e+01,9.404059323565250317e-03
3.500000000000000000e+01,5.075332966060215512e+01,4.523156304112997361e+01,4.312102968294720995e+01,3.399634653043840871e+01,1.028301384389318507e-02
3.600000000000000000e+01,5.566060277575299153e+01,5.002681973751165856e+01,4.672077459567648106e+01,3.726072326596256801e+01,1.144036942689641290e-02
3.700000000000000000e+01,6.089660678641199354e+01,5.460996824695293128e+01,5.184112935525002541e+01,4.201161647171939251e+01,1.309069606248070006e-02
3.800000000000000000e+01,6.657289040936284152e+01,5.917903516207307746e+01,5.722613449608896019e+01,4.588437460988299677e+01,1.477772375004826610e-02
3.900000000000000000e+01,7.179102413933219395e+01,6.466155988172349112e+01,6.239990892218044394e+01,5.029907550961071649e+01,1.603326447298847324e-02
4.000000000000000000e+01,7.807715245452266117e+01,7.120220270811594787e+01,6.850202719759410286e+01,5.462365773952611647e+01,1.885584468100254263e-02
4.100000000000000000e+01,8.479153565702230821e+01,7.748016249943054845e+01,7.519787755768442139e+01,5.981679035841140291e+01,2.168637170868215058e-02
4.200000000000000000e+01,9.135074169452298065e+01,8.319080248856715798e+01,8.206636428056732768e+01,6.503862184886786224e+01,2.431183946123116613e-02
4.300000000000000000e+01,9.746767715412309485e+01,8.912211124378168847e+01,8.965097756144758989e+01,7.024218200061864081e+01,2.656703432586582370e-02
4.400000000000000000e+01,1.052377777939574059e+02,9.613166997739460840e+01,9.601022614831678936e+01,7.577163989456155946e+01,2.684866544871544747e-02
4.500000000000000000e+01,1.139150095268411178e+02,1.029318534852479559e+02,1.029055691719962908e+02,8.049246263862622186e+01,3.172657194456296459e-02
4.600000000000000000e+01,1.218466975323015333e+02,1.104524766422442497e+02,1.108334556348762732e+02,8.558463509022979565e+01,3.670021959492320018e-02
4.700000000000000000e+01,1.303372737462238717e+02,1.189223492439884353e+02,1.188750668373183572e+02,9.119715425163150258e+01,3.784553412779068093e-02
4.800000000000000000e+01,1.378691608548171530e+02,1.260133163240048759e+02,1.278266531312147265e+02,9.636076879821462171e+01,4.599985604128287164e-02
4.900000000000000000e+01,1.471058084491222075e+02,1.330658868987380856e+02,1.372546782642860990e+02,1.024131138008012272e+02,5.228468735241875720e-02
5.000000000000000000e+01,1.561596541260415734e+02,1.416905008003569151e+02,1.436575971855764635e+02,1.085131525234452710e+02,5.819388978077966179e-02
5.100000000000000000e+01,1.653192237250421499e+02,1.504841830776549614e+02,1.539716974965542704e+02,1.152865336776158784e+02,6.356992723834165027e-02
5.200000000000000000e+01,1.752527132279484761e+02,1.596571451847285061e+02,1.625447608628486762e+02,1.225212269063620738e+02,7.080605574629916799e-02
5.300000000000000000e+01,1.852699506899267590e+02,1.680157989067630524e+02,1.714955026568779317e+02,1.293876744390392446e+02,8.546038387102383727e-02
5.400000000000000000e+01,1.945945802377377731e+02,1.782363389480713067e+02,1.813025334532110833e+02,1.363216790662283131e+02,9.746895942730671170e-02
5.500000000000000000e+01,2.046964053118176423e+02,1.894906382638136506e+02,1.914390459659216503e+02,1.442325063528410851e+02,1.071785076267346426e-01
5.600000000000000000e+01,2.152307709967733445e+02,1.989515776503960467e+02,2.009255870968954127e+02,1.520015881555776218e+02,1.263306637061304416e-01
5.700000000000000000e+01,2.258491452057988909e+02,2.096431706293140849e+02,2.111211435357581649e+02,1.593400801893955361e+02,1.358551741869193918e-01
5.800000000000000000e+01,2.372369853824368988e+02,2.192747403655974949e+02,2.216861188750345377e+02,1.674554706687655425e+02,1.550585570498373977e-01
5.900000000000000000e+01,2.486317911826850491e+02,2.302701402150392482e+02,2.315573103199572245e+02,1.762506763048339735e+02,1.725451436643173908e-01
6.000000000000000000e+01,2.604263061339422620e+02,2.416459245670674818e+02,2.429540703440023890e+02,1.830935695348935610e+02,2.035760431074065124e-01
6.100000000000000000e+01,2.725099143128162495e+02,2.531120081952235523e+02,2.569328557000549154e+02,1.921586184324391979e+02,2.191791108788493370e-01
6.200000000000000000e+01,2.845190209094117790e+02,2.612828959050684716e+02,2.703680140469951425e+02,2.018207889485502733e+02,2.592519547414459113e-01
6.300000000000000000e+01,2.962107272794753499e+02,2.727111925642066126e+02,2.824531569949072036e+02,2.096085137937985223e+02,2.982135162641500470e-01
6.400000000000000000e+01,3.087099462298947969e+02,2.851404304606430173e+02,2.949259691794025571e+02,2.192253331591808205e+02,3.512558501389908550e-01
6.500000000000000000e+01,3.218758387083468051e+02,2.971276403173338281e+02,3.069799009253255235e+02,2.268895572131936262e+02,3.924757430303432715e-01
6.600000000000000000e+01,3.355802800238269583e+02,3.093767260094712128e+02,3.179823125068667196e+02,2.341092194045161818e+02,4.272625240811723790e-01
6.700000000000000000e+01,3.480293008369608856e+02,3.201327546558193262e+02,3.308318685572616005e+02,2.431051203653078971e+02,5.010685842793686229e-01
6.800000000000000000e+01,3.611588358205814302e+02,3.352111421683857770e+02,3.455531374834659459e+02,2.524260607462456676e+02,5.515195787799508365e-01
6.900000000000000000e+01,3.756931934984575037e+02,3.496698669619579505e+02,3.586815322843691547e+02,2.625861909337457405e+02,5.902477529491076957e-01
7.000000000000000000e+01,3.920919275657441290e+02,3.632853143741068607e+02,3.724945061310187953e+02,2.734457511737839468e+02,6.824426064668154268e-01
7.100000000000000000e+01,4.055355918825783874e+02,3.771298864794051724e+02,3.842323072859495596e+02,2.850629684892310252e+02,7.557678790925734802e-01
7.200000000000000000e+01,4.210434887476264976e+02,3.900777825094978652e+02,3.985995266134929693e+02,2.964579938037962847e+02,8.353294503571278007e-01
7.300000000000000000e+01,4.376830424575252891e+02,4.034708692252075934e+02,4.136590920860743381e+02,3.066394899054611187e+02,9.115308983907308704e-01
7.400000000000000000e+01,4.538951350312150907e+02,4.190354681978914186e+02,4.252980520966315794e+02,3.163357422151490255e+02,1.025281439361134694e+00
7.500000000000000000e+01,4.708256235599391744e+02,4.359270987324032944e+02,4.374578415887085612e+02,3.277190008303145987e+02,1.107180694396833420e+00
7.600000000000000000e+01,4.862554283841608367e+02,4.529396220437786837e+02,4.522040695609791783e+02,3.385392044896319703e+02,1.286677398043149179e+00
7.700000000000000000e+01,5.022221165831631424e+02,4.697557555974406114e+02,4.673982099327317883e+02,3.507056461282669488e+02,1.442237668753849178e+00
7.800000000000000000e+01,5.168258836466917501e+02,4.855844617235357532e+02,4.847024466321125828e+02,3.625545752480351211e+02,1.557707376152584366e+00
7.900000000000000000e+01,5.356601058404866080e+02,4.999088469735455078e+02,5.007902040067013445e+02,3.740987333324464998e+02,1.746723462058471288e+00
8.000000000000000000e+01,5.551651300948849439e+02,5.176512914697422048e+02,5.160435030702012682e+02,3.868282110794976916e+02,1.966139859954375346e+00
8.100000000000000000e+01,5.722966104362608348e+02,5.342065378776662783e+02,5.326387642773106563e+02,3.987248673715854466e+02,2.098689069987342393e+00
8.200000000000000000e+01,5.881364129003939070e+02,5.527268676943231185e+02,5.500161255256520008e+02,4.083735847681932114e+02,2.289078393107464748e+00
8.300000000000000000e+01,6.063261405158016260e+02,5.713111711000095738e+02,5.666856598005891783e+02,4.191299647994283646e+02,2.475763310715174637e+00
8.400000000000000000e+01,6.257776946537131835e+02,5.857213188433291862e+02,5.843277805445427475e+02,4.316198952840338734e+02,2.739864453389631027e+00
8.500000000000000000e+01,6.445329077850075237e+02,6.047854760736532853e+02,6.002627428753294225e+02,4.458286149955978885e+02,3.065809115863791678e+00
8.600000000000000000e+01,6.640982714583867619e+02,6.264652593612447617e+02,6.184247916134183924e+02,4.593245350633325188e+02,3.369414164830324410e+00
8.700000000000000000e+01,6.823241357197340449e+02,6.460469408288148543e+02,6.374733086534910171e+02,4.745852403660059053e+02,3.571862645311640883e+00
8.800000000000000000e+01,7.028827116053012105e+02,6.641179676753021113e+02,6.550139626137693085e+02,4.893093668038667943e+02,3.982890060794525677e+00
8.900000000000000000e+01,7.194860751970290949e+02,6.833843106161594960e+02,6.739251624882401757e+02,5.021661349521169768e+02,4.357436139735979097e+00
9.000000000000000000e+01,7.390775124435042471e+02,7.030459728409041418e+02,6.925408923880360135e+02,5.155076184190663753e+02,4.665128530373305438e+00
9.100000000000000000e+01,7.568437129398329262e+02,7.226598624822452166e+02,7.133128712905113389e+02,5.289222458810427270e+02,4.928576964519871595e+00
9.200000000000000000e+01,7.763282484116787145e+02,7.455338391889054037e+02,7.327356461613640022e+02,5.430057866887398177e+02,5.089490977991786735e+00
9.300000000000000000e+01,8.007726022382280462e+02,7.663034482656362343e+02,7.525793134339659218e+02,5.580377915254086929e+02,5.501605450297688549e+00
9.400000000000000000e+01,8.197752830791009728e+02,7.854291949826390464e+02,7.754194040278447346e+02,5.743113027853964923e+02,5.707612887098990839e+00
9.500000000000000000e+01,8.419049991958629562e+02,8.039976432720735602e+02,7.971923823532408733e+02,5.885132719129877614e+02,6.051287031652476500e+00
9.600000000000000000e+01,8.650753062825378947e+02,8.273781830507380164e+02,8.199922875891262493e+02,6.008402927739720099e+02,6.404170150752303670e+00
9.700000000000000000e+01,8.919536621172765081e+02,8.510034055059362572e+02,8.424216972021660013e+02,6.157099745287091537e+02,6.775749174630472993e+00
9.800000000000000000e+01,9.137550298849862429e+02,8.733039258791849306e+02,8.660904677035409804e+02,6.328952256559638272e+02,7.191319076702475499e+00
9.900000000000000000e+01,9.379307207022377497e+02,8.951863443037183288e+02,8.910305685447235646e+02,6.485030488134736970e+02,7.807969147438529767e+00
1.000000000000000000e+02,9.578019972064705598e+02,9.169647798021586595e+02,9.127839998638627321e+02,6.658788890305982022e+02,8.206866575610998638e+00
1.010000000000000000e+02,9.795117687723205790e+02,9.424894811465544535e+02,9.386295091883463328e+02,6.821704469616565802e+02,8.693442927426513478e+00
1.020000000000000000e+02,1.000587367123860304e+03,9.679311700583740503e+02,9.621106386331931617e+02,6.982953467955660471e+02,9.181173588455877166e+00
1.030000000000000000e+02,1.023128317867835221e+03,9.922773384913597283e+02,9.874176841181199507e+02,7.176862307570788744e+02,9.783348082687659542e+00
1.040000000000000000e+02,1.044612672388516785e+03,1.015320307221880057e+03,1.007796571521776855e+03,7.360739407952490865e+02,1.056250414591362841e+01
1.050000000000000000e+02,1.067680635836629335e+03,1.039199516853103887e+03,1.029606768060398963e+03,7.521818921473787896e+02,1.118035575592585928e+01
1.060000000000000000e+02,1.089480068341144488e+03,1.062494669976153091e+03,1.052494882581530192e+03,7.705102039088894799e+02,1.165134466021560300e+01
1.070000000000000000e+02,1.113185851364997689e+03,1.087206929550522545e+03,1.077215398637115868e+03,7.908784081611721604e+02,1.229677838635459253e+01
1.080000000000000000e+02,1.140251071607245194e+03,1.110449031923104030e+03,1.099545155330633179e+03,8.102243529876823231e+02,1.273142047885795236e+01
1.090000000000000000e+02,1.167061997006325100e+03,1.134736447660052590e+03,1.123109531800771947e+03,8.294942997049156475e+02,1.346218548506766943e+01
1.100000000000000000e+02,1.196102168626915500e+03,1.161703122903154735e+03,1.148795899106773049e+03,8.481933796659852760e+02,1.406373840809867382e+01
1.110000000000000000e+02,1.225318067921347392e+03,1.187954712250284501e+03,1.175248453364073157e+03,8.675772721958505826e+02,1.463061842592628636e+01
1.120000000000000000e+02,1.253691524923921406e+03,1.214097105740175721e+03,1.202663100485276573e+03,8.862633726563174150e+02,1.524968831802987523e+01
1.130000000000000000e+02,1.281941895315299462e+03,1.240490745425695422e+03,1.230372069448991624e+03,9.061323614822334775e+02,1.618165472757402767e+01
1.140000000000000000e+02,1.304410576269689045e+03,1.267739200955252045e+03,1.255971238440850357e+03,9.275274619714459732e+02,1.688186881272175199e+01
1.150000000000000000e+02,1.327473049021624320e+03,1.292259215284353559e+03,1.279558184280986779e+03,9.476208171462517384e+02,1.776475393236799505e+01
1.160000000000000000e+02,1.353430397747313691e+03,1.315570276594927236e+03,1.304869920520536652e+03,9.679299679183491207e+02,1.854322486040431883e+01
1.170000000000000000e+02,1.380167830465664338e+03,1.340325056654374293e+03,1.328487197360142318e+03,9.866548519406469495e+02,1.936168650358166943e+01
1.180000000000000000e+02,1.405153710739373082e+03,1.365885914643472915e+03,1.354510552822845284e+03,1.007387014033936225e+03,2.023405011525186836e+01
1.190000000000000000e+02,1.428895001934681659e+03,1.388917925199365300e+03,1.385059339214130432e+03,1.026938986142371505e+03,2.121508753425320037e+01
1.200000000000000000e+02,1.454575062478570089e+03,1.414299268634141526e+03,1.411716363833245396e+03,1.046161980278198371e+03,2.209834258723311251e+01
1.210000000000000000e+02,1.483257150125647513e+03,1.445017201393304504e+03,1.438668209303700451e+03,1.064890307211099298e+03,2.316391084628304498e+01
1.220000000000000000e+02,1.510855469570976766e+03,1.468160714486572033e+03,1.470718171873734263e+03,1.089273487780719734e+03,2.401704693010425373e+01
1.230000000000000000e+02,1.540596585166124441e+03,1.494811729719626783e+03,1.501114495031315528e+03,1.114347927301329946e+03,2.495218847961765363e+01
1.240000000000000000e+02,1.574023224447492339e+03,1.524236249462735714e+03,1.529598237130138386e+03,1.135619712970094042e+03,2.629412605197025243e+01
1.250000000000000000e+02,1.605316538344383844e+03,1.556729891578729621e+03,1.559494099941277000e+03,1.158372558923040742e+03,2.739845456539773849e+01
1.260000000000000000e+02,1.632648640925679956e+03,1.591313945606789957e+03,1.589297192088788734e+03,1.181996721834887012e+03,2.818811563610358206e+01
1.270000000000000000e+02,1.658920088296049471e+03,1.625336334956019982e+03,1.612668828517682414e+03,1.202817234971395237e+03,2.901592203641896361e+01
1.280000000000000000e+02,1.686867060986712659e+03,1.657287306293000938e+03,1.639794225721619341e+03,1.224448005251383620e+03,3.019153488361886772e+01
1.290000000000000000e+02,1.718870932781962892e+03,1.688497493403374847e+03,1.669417435411999122e+03,1.246580010824027568e+03,3.120044371535962213e+01
1.300000000000000000e+02,1.747096704117431955e+03,1.716899474846515204e+03,1.705659151762776673e+03,1.267132246297880556e+03,3.253567559228319084e+01
1.310000000000000000e+02,1.778628716864483067e+03,1.746750622876520083e+03,1.732909694061919708e+03,1.290972093377279634e+03,3.352416938079421982e+01
1.320000000000000000e+02,1.813809484663576768e+03,1.782749178160939664e+03,1.758690007665874418e+03,1.314286906409420226e+03,3.486369459192358278e+01
1.330000000000000000e+02,1.846532853045800493e+03,1.816119041212773027e+03,1.785118661978045111e+03,1.336546680064525845e+03,3.587369431230256112e+01
1.340000000000000000e+02,1.880090148791645561e+03,1.846680070651928418e+03,1.816296551992405966e+03,1.364825879902007728e+03,3.722444128366113603e+01
1.350000000000000000e+02,1.912245970470303519e+03,1.878954473455572725e+03,1.848970890566066828e+03,1.389150316205315448e+03,3.821351626596390361e+01
1.360000000000000000e+02,1.943406642220261347e+03,1.908650420124241009e+03,1.879523901456776002e+03,1.412569069482842224e+03,3.933093678380894431e+01
1.370000000000000000e+02,1.978473382368889816e+03,1.941999098604363098e+03,1.910459361909651307e+03,1.433629629320341792e+03,4.078509736521658624e+01
1.380000000000000000e+02,2.010686134054604281e+03,1.978169269739281845e+03,1.941608670501600500e+03,1.459937856517869477e+03,4.237610842201956984e+01
1.390000000000000000e+02,2.045827896050972640e+03,2.013898930157389714e+03,1.977867379393970623e+03,1.478728093760207230e+03,4.370768723055270755e+01
1.400000000000000000e+02,2.081262623998424715e+03,2.048170745050044843e+03,2.012261067024035583e+03,1.503896111004916520e+03,4.526524203375869604e+01
1.410000000000000000e+02,2.115882796350061653e+03,2.080351269357689944e+03,2.043287344868811033e+03,1.529778122311688549e+03,4.699295417675133280e+01
1.420000000000000000e+02,2.144953398729480796e+03,2.109584746160415307e+03,2.079347174712562264e+03,1.556022379548604476e+03,4.879633837887395487e+01
1.430000000000000000e+02,2.180437041216523994e+03,2.141195505839235921e+03,2.113492051634353629e+03,1.582839488770126763e+03,5.025138544574407717e+01
1.440000000000000000e+02,2.217244994873346059e+03,2.173726831786399543e+03,2.144119031429834649e+03,1.604312001807854813e+03,5.187549667459710179e+01
1.450000000000000000e+02,2.247975530241409615e+03,2.209754614020951522e+03,2.174810774148083965e+03,1.631414111286144589e+03,5.296426711755169947e+01
1.460000000000000000e+02,2.284841541519353086e+03,2.246294899626656843e+03,2.215074882244095988e+03,1.657858305979887064e+03,5.392196938866869971e+01
1.470000000000000000e+02,2.321827702926626444e+03,2.281686397214039516e+03,2.250287038632209715e+03,1.683675395151049543e+03,5.549712574398420628e+01
1.480000000000000000e+02,2.359767289425549279e+03,2.315218741116457295e+03,2.296633341864996055e+03,1.713972936321188172e+03,5.686560960417516952e+01
1.490000000000000000e+02,2.390365650465645558e+03,2.354202376235217343e+03,2.329766102396167298e+03,1.741482956123838449e+03,5.839718779232329382e+01
1.500000000000000000e+02,2.423423439620427416e+03,2.386197825006300263e+03,2.371802801967780852e+03,1.769369314674896486e+03,5.955483584630458438e+01
1.510000000000000000e+02,2.459011615455924584e+03,2.424348466960530459e+03,2.408444264859170289e+03,1.797346978094318274e+03,6.078849098226756098e+01
1.520000000000000000e+02,2.499121552590552255e+03,2.460584398667913774e+03,2.443501387005573179e+03,1.822969911193447842e+03,6.308950958330179049e+01
1.530000000000000000e+02,2.534962184166609859e+03,2.491854165805063985e+03,2.476487566984511432e+03,1.847651853184779384e+03,6.489859548367044795e+01
1.540000000000000000e+02,2.572190614338654086e+03,2.528708675270082495e+03,2.510618179590823729e+03,1.874794759388523289e+03,6.656554431900981683e+01
1.550000000000000000e+02,2.609890709184687694e+03,2.563907307057193520e+03,2.541510183591969508e+03,1.899343784595768284e+03,6.826008195223417374e+01
1.560000000000000000e+02,2.649776859759934268e+03,2.600649694496469237e+03,2.573438253171570068e+03,1.929676946299335668e+03,7.030253906238230854e+01
1.570000000000000000e+02,2.689100534331867038e+03,2.646179134211952714e+03,2.613338507670879153e+03,1.954896240272039449e+03,7.305026480643421394e+01
1.580000000000000000e+02,2.724658253009155487e+03,2.686606987474604921e+03,2.650474845061171891e+03,1.981579995563449302e+03,7.501646685725951613e+01
1.590000000000000000e+02,2.757635131992675269e+03,2.727700323167784063e+03,2.691795000779999100e+03,2.014011662974037336e+03,7.718112636308489982e+01
1.600000000000000000e+02,2.800193875884709541e+03,2.762381314088151612e+03,2.727445372012914049e+03,2.045692797363957197e+03,7.866234497807614900e+01
1.610000000000000000e+02,2.835449097754411014e+03,2.800770062556413450e+03,2.762303133455298848e+03,2.076669023000467860e+03,8.088531329277880388e+01
1.620000000000000000e+02,2.874024762868722064e+03,2.836768521758735005e+03,2.804037607800272781e+03,2.104833438172467595e+03,8.275614301566807285e+01
1.630000000000000000e+02,2.914364926502229082e+03,2.877579779767988839e+03,2.843425399894197653e+03,2.132677259655252328e+03,8.472830454790019417e+01
1.640000000000000000e+02,2.948439597444918945e+03,2.920545582236693917e+03,2.882798375740635947e+03,2.161032463841443587e+03,8.710339688562601168e+01
1.650000000000000000e+02,2.985603518107446689e+03,2.962776255579878125e+03,2.922523804081519302e+03,2.190275457097017352e+03,8.936924069769614221e+01
1.660000000000000000e+02,3.025192263820110384e+03,3.000921364402380277e+03,2.954986294915788676e+03,2.217075806496741734e+03,9.073439251029196839e+01
1.670000000000000000e+02,3.070114600895009971e+03,3.044412556187633527e+03,2.995502466538858243e+03,2.248408720059361258e+03,9.298436192953657553e+01
1.680000000000000000e+02,3.116046108274324979e+03,3.086062855543744263e+03,3.038289352181753202e+03,2.276655253053034812e+03,9.478863257675187981e+01
1.690000000000000000e+02,3.155965020339240709e+03,3.130327876445471247e+03,3.077032693574546101e+03,2.301168467864051308e+03,9.736442517006008757e+01
1.700000000000000000e+02,3.200121257587328728e+03,3.173445287160177941e+03,3.110767588393735423e+03,2.333804599859676273e+03,1.001191748319759540e+02
1.710000000000000000e+02,3.234373258181238270e+03,3.211618320397457865e+03,3.149267314388197974e+03,2.369007361256911736e+03,1.022598643706811004e+02
1.720000000000000000e+02,3.271228445909705897e+03,3.251233659596106463e+03,3.197329306745442409e+03,2.400561290387711779e+03,1.040118493323943198e+02
1.730000000000000000e+02,3.315712669844810534e+03,3.293123552822407419e+03,3.238744910526051171e+03,2.427000439830129835e+03,1.062928391451720529e+02
1.740000000000000000e+02,3.353279488760696495e+03,3.333105885720359311e+03,3.286958771258274282e+03,2.458981322831196849e+03,1.087958071551714170e+02
1.750000000000000000e+02,3.392097316629517991e+03,3.375569236335227743e+03,3.334803227399557272e+03,2.489508015054585030e+03,1.111128540284205712e+02
1.760000000000000000e+02,3.440551934246651399e+03,3.418570662426340277e+03,3.371613482683861093e+03,2.521667490520732827e+03,1.138399637821375165e+02
1.770000000000000000e+02,3.484923148777620554e+03,3.463448519353398297e+03,3.410996596594003677e+03,2.550951638073911454e+03,1.164416233077483014e+02
1.780000000000000000e+02,3.526929267262943540e+03,3.508267515893475775e+03,3.455616794341765853e+03,2.584672391646385222e+03,1.192799236677677328e+02
1.790000000000000000e+02,3.562340387995023775e+03,3.556064528947703366e+03,3.493043208993508870e+03,2.621250610521715316e+03,1.217109645597223562e+02
1.800000000000000000e+02,3.605417888339045930e+03,3.597819549654167531e+03,3.536018267554864906e+03,2.653846588078781679e+03,1.241543749860582579e+02
1.810000000000000000e+02,3.651632936893787701e+03,3.637467880671273633e+03,3.586164399506987138e+03,2.686263339197195819e+03,1.260479475036275119e+02
1.820000000000000000e+02,3.689891127527498611e+03,3.683296348988531008e+03,3.631819278268696507e+03,2.714562583603747953e+03,1.283110666741657724e+02
1.830000000000000000e+02,3.725712502941402818e+03,3.725826755811714975e+03,3.671560217994053801e+03,2.744062557972411469e+03,1.312091238927598624e+02
1.840000000000000000e+02,3.779826251783899352e+03,3.768126297206029903e+03,3.717906073191034011e+03,2.773914756137563927e+03,1.344127899383879310e+02
1.850000000000000000e+02,3.828183513551300621e+03,3.812667944610255745e+03,3.760930961276158996e+03,2.811498654911020822e+03,1.365492432929586357e+02
1.860000000000000000e+02,3.875377271035768899e+03,3.856856527595331499e+03,3.804751679707120275e+03,2.846475947410530352e+03,1.399380929617198035e+02
1.870000000000000000e+02,3.926025805886275975e+03,3.910778647963755702e+03,3.849784887049260306e+03,2.886405459058227279e+03,1.427323095572423881e+02
1.880000000000000000e+02,3.969992215042457246e+03,3.963929028341568028e+03,3.886719120300142549e+03,2.924402626948950456e+03,1.444658061974387522e+02
1.890000000000000000e+02,4.015505401087647442e+03,4.006815780430661107e+03,3.933451055250650825e+03,2.954465253796832712e+03,1.470652838668111428e+02
1.900000000000000000e+02,4.058365030276003381e+03,4.052355135139775030e+03,3.980163166661739979e+03,2.986333073271236572e+03,1.497002776569746345e+02
1.910000000000000000e+02,4.093539925958782533e+03,4.100237194510714289e+03,4.029675895046308597e+03,3.020751917187318668e+03,1.523174746418895324e+02
1.920000000000000000e+02,4.140101160405532937e+03,4.149541118057248241e+03,4.079614066413911587e+03,3.056234216333294171e+03,1.546556513336973069e+02
1.930000000000000000e+02,4.185467145023972989e+03,4.194540865010301786e+03,4.126193185608191925e+03,3.093875519226880897e+03,1.568248807736941615e+02
1.940000000000000000e+02,4.234609748559612854e+03,4.248000219578468204e+03,4.171624604440653457e+03,3.128337282516662526e+03,1.589884850689091991e+02
1.950000000000000000e+02,4.290502596550457383e+03,4.294629135531960856e+03,4.222888320023678716e+03,3.162113917113668776e+03,1.610660790539640175e+02
1.960000000000000000e+02,4.345297136867175141e+03,4.344095766104217546e+03,4.270713360738209303e+03,3.198384544726479362e+03,1.644297706543999311e+02
1.970000000000000000e+02,4.393945032321178587e+03,4.395600705671209653e+03,4.324228562977328693e+03,3.226042433131859070e+03,1.674767475824123721e+02
1.980000000000000000e+02,4.442736467830278343e+03,4.440071534437336595e+03,4.372318071820068326e+03,3.262385172127008445e+03,1.710978352546358678e+02
1.990000000000000000e+02,4.497702564101771713e+03,4.491804216422233367e+03,4.428998896321563734e+03,3.294738051698178879e+03,1.738387905141655665e+02
2.000000000000000000e+02,4.545031631333299629e+03,4.546650217060839168e+03,4.483080973670739695e+03,3.333667374494017622e+03,1.775754546313164610e+02
2.010000000000000000e+02,4.596984240922677600e+03,4.599254304445071284e+03,4.530940905002395084e+03,3.370935773643667744e+03,1.798836855290160202e+02
2.020000000000000000e+02,4.637480406675122140e+03,4.647320117828472576e+03,4.581425237788569575e+03,3.408213927021570271e+03,1.830793961658042122e+02
2.030000000000000000e+02,4.686593577341421224e+03,4.700792659542028559e+03,4.630744942088166681e+03,3.447668862222249118e+03,1.857904287378377433e+02
2.040000000000000000e+02,4.743529983489210281e+03,4.754061075413568688e+03,4.687536402728142093e+03,3.482156255215076271e+03,1.894317050520811563e+02
2.050000000000000000e+02,4.792717600918971584e+03,4.813093924609939677e+03,4.737852908970361568e+03,3.517539670157282671e+03,1.922950472406598976e+02
2.060000000000000000e+02,4.851494068938131022e+03,4.864166179998905136e+03,4.789190582138569880e+03,3.554363934143732877e+03,1.951359559148811513e+02
2.070000000000000000e+02,4.907034288947606001e+03,4.916917438373584446e+03,4.845574059869668417e+03,3.597975388180943355e+03,1.985937726574086355e+02
2.080000000000000000e+02,4.954202075287763364e+03,4.971836228710332762e+03,4.900156022608402964e+03,3.634272477307005829e+03,2.026740863003892628e+02
2.090000000000000000e+02,5.006526345777467213e+03,5.018018073557255775e+03,4.961552706464708535e+03,3.666267438955287616e+03,2.061052095634001660e+02
2.100000000000000000e+02,5.065236079976328256e+03,5.065233472551666637e+03,5.010015362123582236e+03,3.702457991671209129e+03,2.085080373383564165e+02
2.110000000000000000e+02,5.117548456805956448e+03,5.117223829090033178e+03,5.058747235985652878e+03,3.747823033128262978e+03,2.118887262132571436e+02
2.120000000000000000e+02,5.166753158639190588e+03,5.171964905281613028e+03,5.112312902793310059e+03,3.788119211141899996e+03,2.142178293309161177e+02
2.130000000000000000e+02,5.214938330551058243e+03,5.217313007955561261e+03,5.168253908303942808e+03,3.823842602647948297e+03,2.176291047747913012e+02
2.140000000000000000e+02,5.272485392428658997e+03,5.275462511475988322e+03,5.217132118469125089e+03,3.871125424801161898e+03,2.204700408082082959e+02
2.150000000000000000e+02,5.326422036109939654e+03,5.325549384663611818e+03,5.273927484644386823e+03,3.909542802241383470e+03,2.228563479601881170e+02
2.160000000000000000e+02,5.378820823487652888e+03,5.376522726430758667e+03,5.331419513571477182e+03,3.945882957405583966e+03,2.251822502415988652e+02
2.170000000000000000e+02,5.436104025552076564e+03,5.431213419907882781e+03,5.375911846049743872e+03,3.989234163618827097e+03,2.285895958617952601e+02
2.180000000000000000e+02,5.491399871184718904e+03,5.487219714026987276e+03,5.431296952205586422e+03,4.033094566206679701e+03,2.316892385276836421e+02
2.190000000000000000e+02,5.554793355491141483e+03,5.546046965501235718e+03,5.495084265617692836e+03,4.077138829895661729e+03,2.348436780589072441e+02
2.200000000000000000e+02,5.609210274517280595e+03,5.606144462738548100e+03,5.541458906720815321e+03,4.115266568046886277e+03,2.382671705386101735e+02
2.210000000000000000e+02,5.666711551727286860e+03,5.663912183612674198e+03,5.591990027362976434e+03,4.157582584524014237e+03,2.427613163987878124e+02
2.220000000000000000e+02,5.720607837861060034e+03,5.720727633295909982e+03,5.646896281301308591e+03,4.192668250995006019e+03,2.452187178101523841e+02
2.230000000000000000e+02,5.776465659618994323e+03,5.784583494612360482e+03,5.703556707049276156e+03,4.240001449362320272e+03,2.482881627904777133e+02
2.240000000000000000e+02,5.842099923997089718e+03,5.842761139450793962e+03,5.754538586217538068e+03,4.277891419158233475e+03,2.522179339505842677e+02
2.250000000000000000e+02,5.903031227442971613e+03,5.900394730256575713e+03,5.812618970001221896e+03,4.311943470051508484e+03,2.561821111690400130e+02
2.260000000000000000e+02,5.957108111173376528e+03,5.953185601549650528e+03,5.875911195105173647e+03,4.356343053168659026e+03,2.593691600381166040e+02
2.270000000000000000e+02,6.006672141503335297e+03,6.009508807971479655e+03,5.934848054764395783e+03,4.394612819354493695e+03,2.634767508021122921e+02
2.280000000000000000e+02,6.073154215894382105e+03,6.069723136297398014e+03,5.998226551756839399e+03,4.438331430153351903e+03,2.667850708314518329e+02
2.290000000000000000e+02,6.134307751867417210e+03,6.128243797606308362e+03,6.054806700652317886e+03,4.478460402994602191e+03,2.711800530474643551e+02
2.300000000000000000e+02,6.187066977365962885e+03,6.181493805939951926e+03,6.118652190164437343e+03,4.525600278345299557e+03,2.748166789591070938e+02
2.310000000000000000e+02,6.242219421060801324e+03,6.235901924252774734e+03,6.182886871497716129e+03,4.573216713548923508e+03,2.776441260467703955e+02
2.320000000000000000e+02,6.290627336650750294e+03,6.290198355406871997e+03,6.235574756596401130e+03,4.616912351280170697e+03,2.821682750298769520e+02
2.330000000000000000e+02,6.347606890533432306e+03,6.350768723410870734e+03,6.294929671568139383e+03,4.659246252100561833e+03,2.871740167658153382e+02
2.340000000000000000e+02,6.418032928685595834e+03,6.411405972455037954e+03,6.349651181478732724e+03,4.704624736280458819e+03,2.909049274383706916e+02
2.350000000000000000e+02,6.484306857299607145e+03,6.483417330111458796e+03,6.400509905234003782e+03,4.741793341029997464e+03,2.938165132972573019e+02
2.360000000000000000e+02,6.537841173277767666e+03,6.533063935342476725e+03,6.460813939863005544e+03,4.787458201636898593e+03,2.971200876014780761e+02
2.370000000000000000e+02,6.597982813380621337e+03,6.599163710782913768e+03,6.522101265187141507e+03,4.833313810112193096e+03,3.003692221099822746e+02
2.380000000000000000e+02,6.655828626796891513e+03,6.664095939573669966e+03,6.579171740980738832e+03,4.874867971244024375e+03,3.029025765939571784e+02
2.390000000000000000e+02,6.718528003222069856e+03,6.733007104727725164e+03,6.641188397321871889e+03,4.921381395924673598e+03,3.059369454546112479e+02
2.400000000000000000e+02,6.779804692278446964e+03,6.805559420824318295e+03,6.696574069626532037e+03,4.964232779852256499e+03,3.101594725349833652e+02
2.410000000000000000e+02,6.847934313551726518e+03,6.869223230617637455e+03,6.755707501875092021e+03,5.012267365138292917e+03,3.142652405509460323e+02
2.420000000000000000e+02,6.918892776003407562e+03,6.937857831195691688e+03,6.822677089219328082e+03,5.057679332626253199e+03,3.172613658838638457e+02
2.430000000000000000e+02,6.990354390022652296e+03,7.003958621478405803e+03,6.882835257370683394e+03,5.105143450198287610e+03,3.225812668565881722e+02
2.440000000000000000e+02,7.049082316659054413e+03,7.065201898863664610e+03,6.941808362396403027e+03,5.156662704168034907e+03,3.269161969203786384e+02
2.450000000000000000e+02,7.109704883973610777e+03,7.131106904669182768e+03,7.009996041719508867e+03,5.197782219116168562e+03,3.312627490951180675e+02
2.460000000000000000e+02,7.174959694209550435e+03,7.197476445495589360e+03,7.079736279099201056e+03,5.237198161459635230e+03,3.336316688097126644e+02
2.470000000000000000e+02,7.238072162153796853e+03,7.269891991958196741e+03,7.136513730709086303e+03,5.283053709021240138e+03,3.371136637434913723e+02
2.480000000000000000e+02,7.299728842251639435e+03,7.340500651801118693e+03,7.199013934244496340e+03,5.323074601995069315e+03,3.417867458487297085e+02
2.490000000000000000e+02,7.362008060229478360e+03,7.400709350502014786e+03,7.269609076431773246e+03,5.368089557175141636e+03,3.472077958508176607e+02
2.500000000000000000e+02,7.425631842576482086e+03,7.456463954721421032e+03,7.330935970651989919e+03,5.422285091905248009e+03,3.514208461843792293e+02
2.510000000000000000e+02,7.482777835824206704e+03,7.519253583548661481e+03,7.383986908582501201e+03,5.468387174082712590e+03,3.555068022517086774e+02
2.520000000000000000e+02,7.543141629850812933e+03,7.581318557444474209e+03,7.448800074380675142e+03,5.518498554366545250e+03,3.604730380252033797e+02
2.530000000000000000e+02,7.602128086228593020e+03,7.647838832793169786e+03,7.516602367701676485e+03,5.574330715446199974e+03,3.659219382504873579e+02
2.540000000000000000e+02,7.662869386095591835e+03,7.715850940851601081e+03,7.577337385312740480e+03,5.626499421712893309e+03,3.705211310514354182e+02
2.550000000000000000e+02,7.729605823116335159e+03,7.791594757151815429e+03,7.645691558896787683e+03,5.671695538447065701e+03,3.751485773851650833e+02
2.560000000000000000e+02,7.804482647760667533e+03,7.858937143651512088e+03,7.714744626819901896e+03,5.724946263860252657e+03,3.786006754261301239e+02
2.570000000000000000e+02,7.868369695434229470e+03,7.921286182202569762e+03,7.793128478418389022e+03,5.771108196185837187e+03,3.833049493907948886e+02
2.580000000000000000e+02,7.939278114056571212e+03,7.987987871554125377e+03,7.857769718760863725e+03,5.830643941751855891e+03,3.876245252186963626e+02
2.590000000000000000e+02,8.019807147784928020e+03,8.051149480390249664e+03,7.924006585448160877e+03,5.873929470680317536e+03,3.928767242295669462e+02
2.600000000000000000e+02,8.089707878928521495e+03,8.127544492444529169e+03,7.983225810971860483e+03,5.926666979489787991e+03,3.971739042925790386e+02
2.610000000000000000e+02,8.166892317577745416e+03,8.210244902545195146e+03,8.047965651543582680e+03,5.974945224797151241e+03,4.011405588514742817e+02
2.620000000000000000e+02,8.227850165042953449e+03,8.274480854574565456e+03,8.118586231068475172e+03,6.027283056443007808e+03,4.052371295357010581e+02
2.630000000000000000e+02,8.290878011780223460e+03,8.348962642957256321e+03,8.180247575771153606e+03,6.080087490612580041e+03,4.102262648123139570e+02
2.640000000000000000e+02,8.362698207448414905e+03,8.420081242895361356e+03,8.252388056354790024e+03,6.125053864715824602e+03,4.160452009407664491e+02
2.650000000000000000e+02,8.426475553438878705e+03,8.491459731979275602e+03,8.323689217189476039e+03,6.178995060529526199e+03,4.194597333376790402e+02
2.660000000000000000e+02,8.486417854498733504e+03,8.556912067740573548e+03,8.395476134459346213e+03,6.225606263756000772e+03,4.254924928354095073e+02
2.670000000000000000e+02,8.556005762315675383e+03,8.619144235420357290e+03,8.461391600149281658e+03,6.267468711218583849e+03,4.309750579920550990e+02
2.680000000000000000e+02,8.614664818392291636e+03,8.689708255904908583e+03,8.527564715639668066e+03,6.312347283515767231e+03,4.360783462632388137e+02
2.690000000000000000e+02,8.686588245359795110e+03,8.751700910690884484e+03,8.610294076774469431e+03,6.361983983034326229e+03,4.402362368075988002e+02
2.700000000000000000e+02,8.751509637976518206e+03,8.823568910264140868e+03,8.683320243536114504e+03,6.405120772081565519e+03,4.442438356662532897e+02
2.710000000000000000e+02,8.821346378370137245e+03,8.901985552769947390e+03,8.748040760946809314e+03,6.459639786764535529e+03,4.495897466159442502e+02
2.720000000000000000e+02,8.888955414544612722e+03,8.970544108044905443e+03,8.819095193746692530e+03,6.511935215240955586e+03,4.541970624811780226e+02
2.730000000000000000e+02,8.952658785040248404e+03,9.039891778451630671e+03,8.891125390576406062e+03,6.564453636914635354e+03,4.603524977212845783e+02
2.740000000000000000e+02,9.021994683597082258e+03,9.117269452345131867e+03,8.962460022612065586e+03,6.614168054087953351e+03,4.662490980438084307e+02
2.750000000000000000e+02,9.087552130281652353e+03,9.182187196676823078e+03,9.026771403024933534e+03,6.668871806108294550e+03,4.717845078127159013e+02
2.760000000000000000e+02,9.154585954305081032e+03,9.249244535168383663e+03,9.101737243196803320e+03,6.722848581804755668e+03,4.768747272791365504e+02
2.770000000000000000e+02,9.221241117318411852e+03,9.317154306505706700e+03,9.168716938122919601e+03,6.766871693358583798e+03,4.799559635634185497e+02
2.780000000000000000e+02,9.285235649303642276e+03,9.395002281172288349e+03,9.245776913034722384e+03,6.812627750889550043e+03,4.852911767866518176e+02
2.790000000000000000e+02,9.345520508138275545e+03,9.474594887826107879e+03,9.311337265231886704e+03,6.865626190690119984e+03,4.886468731736059681e+02
2.800000000000000000e+02,9.423656305899918152e+03,9.548839293048178661e+03,9.386009781685068447e+03,6.919242002676514858e+03,4.924365815851157890e+02
2.810000000000000000e+02,9.494099103233285859e+03,9.636226039144505194e+03,9.452281771061050677e+03,6.981609802434014455e+03,4.970285494079445243e+02
2.820000000000000000e+02,9.563960546150894515e+03,9.714394295231290016e+03,9.525746146636560297e+03,7.031186569131241413e+03,5.027487687655273589e+02
2.830000000000000000e+02,9.638577684815732937e+03,9.791442645239150806e+03,9.596396817356528118e+03,7.091886088161742009e+03,5.087212380638922014e+02
2.840000000000000000e+02,9.719295375031970252e+03,9.877498848235820333e+03,9.660364101430241135e+03,7.151764664147394797e+03,5.144534936776999530e+02
2.850000000000000000e+02,9.798241551802117101e+03,9.952163276092487649e+03,9.740738101460781763e+03,7.212882364588732344e+03,5.191030997909697362e+02
2.860000000000000000e+02,9.882878155630009132e+03,1.002579292269066718e+04,9.816194229302955137e+03,7.265100830829966071e+03,5.233950977246432785e+02
2.870000000000000000e+02,9.953544559162372025e+03,1.010023517537945554e+04,9.883747598110343461e+03,7.319418778032106275e+03,5.289943897442162779e+02
2.880000000000000000e+02,1.002625078110339746e+04,1.016526186182796664e+04,9.958640783191061928e+03,7.378714828106692948e+03,5.335852337518988406e+02
2.890000000000000000e+02,1.009007635017540088e+04,1.024533305137734351e+04,1.003253050159307350e+04,7.437479876749517643e+03,5.392963612264519497e+02
2.900000000000000000e+02,1.016238123841209745e+04,1.032098108087493893e+04,1.011626912734822690e+04,7.497952019238460707e+03,5.447254171888353085e+02
2.910000000000000000e+02,1.023534991310321129e+04,1.040194418163851151e+04,1.019633781532156900e+04,7.554443080347324212e+03,5.512141422464752623e+02
2.920000000000000000e+02,1.031137320050795824e+04,1.049452884374565474e+04,1.027362207311870588e+04,7.614280438307527220e+03,5.564551995358816612e+02
2.930000000000000000e+02,1.037776865724669733e+04,1.056185456932356465e+04,1.034462913844727154e+04,7.674938224247245671e+03,5.626477343245207976e+02
2.940000000000000000e+02,1.044651161187080288e+04,1.063557891886013385e+04,1.042822424482869974e+04,7.735581057391564173e+03,5.687801294580891636e+02
2.950000000000000000e+02,1.052499963837139876e+04,1.071573063401106265e+04,1.049618274610178014e+04,7.803323612401171886e+03,5.730508613738199983e+02
2.960000000000000000e+02,1.059665151163070732e+04,1.078748890386654602e+04,1.056528347864577881e+04,7.851683945345252141e+03,5.780637956564994511e+02
2.970000000000000000e+02,1.067627271306780494e+04,1.086050594916125556e+04,1.065010788865921313e+04,7.907890752642182633e+03,5.845557078932124568e+02
2.980000000000000000e+02,1.073857858230655074e+04,1.094606742023921834e+04,1.070905703498670482e+04,7.964721202537972204e+03,5.881995438515614296e+02
2.990000000000000000e+02,1.082638233519513233e+04,1.102899435993151019e+04,1.079071334382516761e+04,8.022423997268428138e+03,5.925901162332953618e+02
3.000000000000000000e+02,1.089704106919979313e+04,1.110894503818892190e+04,1.085971054579817064e+04,8.075002586854647234e+03,5.997814327120916005e+02
3.010000000000000000e+02,1.096783836160521059e+04,1.117584065512493726e+04,1.093161870101897512e+04,8.134488297304540538e+03,6.052397250833572571e+02
3.020000000000000000e+02,1.104305935909703476e+04,1.124714053406391940e+04,1.100291843616159349e+04,8.192386974971504969e+03,6.107504789720562712e+02
3.030000000000000000e+02,1.111499087741157200e+04,1.132939677431019481e+04,1.108301326283678645e+04,8.251419744747883669e+03,6.148858823005143677e+02
3.040000000000000000e+02,1.119432066204456169e+04,1.141104785511611408e+04,1.116487780018717604e+04,8.313248022843486979e+03,6.200192473824530452e+02
3.050000000000000000e+02,1.126434864735155134e+04,1.148995672580122846e+04,1.123694249881902397e+04,8.376115954862969375e+03,6.264218396640468427e+02
3.060000000000000000e+02,1.135021324212578475e+04,1.157522216753818429e+04,1.131419936346561371e+04,8.439598797108679719e+03,6.308440552513540069e+02
3.070000000000000000e+02,1.142693859102714669e+04,1.164669716754504771e+04,1.140130490893618662e+04,8.500687100590195769e+03,6.360906991616840287e+02
3.080000000000000000e+02,1.151480041171284392e+04,1.173193406888398204e+04,1.147440392782411072e+04,8.560993073135554368e+03,6.437781961759893647e+02
3.090000000000000000e+02,1.159394343942055821e+04,1.181520194135313977e+04,1.155135945584143337e+04,8.622517993558267335e+03,6.483657402246856236e+02
3.100000000000000000e+02,1.167732198732692996e+04,1.189389545967692902e+04,1.163825665187537925e+04,8.675097753151543657e+03,6.547474353588643226e+02
3.110000000000000000e+02,1.175909618293035055e+04,1.198874945531396224e+04,1.172730430321754466e+04,8.734607526019077341e+03,6.600154541421513841e+02
3.120000000000000000e+02,1.182978409164337427e+04,1.207892633089256196e+04,1.179783632445176590e+04,8.792749074938768899e+03,6.676686894523511455e+02
3.130000000000000000e+02,1.190638232235789474e+04,1.216294153902715334e+04,1.188398277850609884e+04,8.852660971027005871e+03,6.730656537853349164e+02
3.140000000000000000e+02,1.198576329617200099e+04,1.225506649936264694e+04,1.196360304226993503e+04,8.917210235820217349e+03,6.784407367312040833e+02
3.150000000000000000e+02,1.205899051862713532e+04,1.233567514579301496e+04,1.205955529056615342e+04,8.980464794304805764e+03,6.847577995307525498e+02
3.160000000000000000e+02,1.213561812767831361e+04,1.241200632469632365e+04,1.215391707499016775e+04,9.043515839283132664e+03,6.907927113545425755e+02
3.170000000000000000e+02,1.222043681568821739e+04,1.250365389935143139e+04,1.223013833277698359e+04,9.100263328517485206e+03,6.966023397546169917e+02
3.180000000000000000e+02,1.229858145167953808e+04,1.258967560802343360e+04,1.230978505577089891e+04,9.169154980489776790e+03,7.036389915614538495e+02
3.190000000000000000e+02,1.238133260485299797e+04,1.266632251555863149e+04,1.239404409249285163e+04,9.228118441880462342e+03,7.093135814783066735e+02
3.200000000000000000e+02,1.246455715017463990e+04,1.275154548136560334e+04,1.247475452361721909e+04,9.302494252107768261e+03,7.155630761280692695e+02
3.210000000000000000e+02,1.255413303854090191e+04,1.283906790513471969e+04,1.256674369586985449e+04,9.362810460432838227e+03,7.211893691892823881e+02
3.220000000000000000e+02,1.264312463291359200e+04,1.292641875085056017e+04,1.264473070145588645e+04,9.414881243928419281e+03,7.271161128516912413e+02
3.230000000000000000e+02,1.272576419437644836e+04,1.301249834829779320e+04,1.271937615737642773e+04,9.483544681889945423e+03,7.324685855254283524e+02
3.240000000000000000e+02,1.280805641401021057e+04,1.309582025566199991e+04,1.279885658642485942e+04,9.554098337473380525e+03,7.379872442805531136e+02
3.250000000000000000e+02,1.289899720371063813e+04,1.318226966935165547e+04,1.289267061671778902e+04,9.622358057572633697e+03,7.442877262092350747e+02
3.260000000000000000e+02,1.298687432085486580e+04,1.326024538871471850e+04,1.297536654352202095e+04,9.685989147724747454e+03,7.504766362058286404e+02
3.270000000000000000e+02,1.306234051758540954e+04,1.336065098550457333e+04,1.306520267723716461e+04,9.751113079719922098e+03,7.572808058038317540e+02
3.280000000000000000e+02,1.313825126030179126e+04,1.345198002261366310e+04,1.314595062315007272e+04,9.816695998223131028e+03,7.648263242250154690e+02
3.290000000000000000e+02,1.322029892983986065e+04,1.353925358745435733e+04,1.322898967859630284e+04,9.880972762278664959e+03,7.714091348206346765e+02
3.300000000000000000e+02,1.330933365949436484e+04,1.362320282375958050e+04,1.331445045797093189e+04,9.943902535195440578e+03,7.775430038428372654e+02
3.310000000000000000e+02,1.339574068966729646e+04,1.371081364998851132e+04,1.340391714789650723e+04,1.000417300666790470e+04,7.856647790946849454e+02
3.320000000000000000e+02,1.349195582203099912e+04,1.378927967590923072e+04,1.348091899705895776e+04,1.006565474063935835e+04,7.921270551338195673e+02
3.330000000000000000e+02,1.357299288666538996e+04,1.387450901729426550e+04,1.355742850613058181e+04,1.012422996699446230e+04,7.976825394070251605e+02
3.340000000000000000e+02,1.366448891569826628e+04,1.396319346792597025e+04,1.365808359348138220e+04,1.019835959500683566e+04,8.046403302840751621e+02
3.350000000000000000e+02,1.376035214343301777e+04,1.405552492804518624e+04,1.374786399611394154e+04,1.025865487571501399e+04,8.116625095263893854e+02
3.360000000000000000e+02,1.384456207478561919e+04,1.414459352114448666e+04,1.383341077768874675e+04,1.032914407160407427e+04,8.182612747321832103e+02
3.370000000000000000e+02,1.393540215696659288e+04,1.424712233335757628e+04,1.392329244086462131e+04,1.039509682148022694e+04,8.236757570020265575e+02
3.380000000000000000e+02,1.402880789927256228e+04,1.434425516716478160e+04,1.401333819375915482e+04,1.045713758227798280e+04,8.321118156129550698e+02
3.390000000000000000e+02,1.412211621612977797e+04,1.442176563302779141e+04,1.410381118907506607e+04,1.051915626568541848e+04,8.393018965054245655e+02
3.400000000000000000e+02,1.419980451096672550e+04,1.452401052724945839e+04,1.419270008615269580e+04,1.058936864340352258e+04,8.449738469480439562e+02
3.410000000000000000e+02,1.428416374951604303e+04,1.460714906435791090e+04,1.427537091336632511e+04,1.065591251060620743e+04,8.515576194033050115e+02
3.420000000000000000e+02,1.435945457044337672e+04,1.468508348358612966e+04,1.436518241084942201e+04,1.071587673480142621e+04,8.581579007138595898e+02
3.430000000000000000e+02,1.445389430292074030e+04,1.476880045516587779e+04,1.446807918381762829e+04,1.077719437571191702e+04,8.640182266100971447e+02
3.440000000000000000e+02,1.455290596430556980e+04,1.485737620189107656e+04,1.454741064704781093e+04,1.084934969541957980e+04,8.709918599630286735e+02
3.450000000000000000e+02,1.464181798057931337e+04,1.494408664721275272e+04,1.462505386334415016e+04,1.093031615035470895e+04,8.787322819029146785e+02
3.460000000000000000e+02,1.474766064065352657e+04,1.503705640738167858e+04,1.471169683370059101e+04,1.099036981052261763e+04,8.865038713277199349e+02
3.470000000000000000e+02,1.482434652844286393e+04,1.513014280144236363e+04,1.480886929585312282e+04,1.105119529953102028e+04,8.936351636152709261e+02
3.480000000000000000e+02,1.491092784292053329e+04,1.521785734513483112e+04,1.489276907771193146e+04,1.113150335474072745e+04,9.017062935751604300e+02
3.490000000000000000e+02,1.499745097183182952e+04,1.531281174218672095e+04,1.498703071463822198e+04,1.120237995270881402e+04,9.081049563106159894e+02
3.500000000000000000e+02,1.507900112921138680e+04,1.541616859436228333e+04,1.507312933939397226e+04,1.127695894283252346e+04,9.156649406616061242e+02
3.510000000000000000e+02,1.516816980359138688e+04,1.550266252998791060e+04,1.515520237915646248e+04,1.135233637568125778e+04,9.223390097425631211e+02
3.520000000000000000e+02,1.523929788427581843e+04,1.559292921597750137e+04,1.524080731200342416e+04,1.143066543402208117e+04,9.283471755182622474e+02
3.530000000000000000e+02,1.532254008944486486e+04,1.569814657693309346e+04,1.532155307660733524e+04,1.150503468914487166e+04,9.355578085185927648e+02
3.540000000000000000e+02,1.541938269668632165e+04,1.579728435572983290e+04,1.541131785457675687e+04,1.157099059389180911e+04,9.429551993318384575e+02
3.550000000000000000e+02,1.549637209406143666e+04,1.590638705621132613e+04,1.550380714001842352e+04,1.164603905386886618e+04,9.503536627518246860e+02
3.560000000000000000e+02,1.558314852835775673e+04,1.601404259193117105e+04,1.558519636893760980e+04,1.171688831957526054e+04,9.576562553123885664e+02
3.570000000000000000e+02,1.568451199197972528e+04,1.610738604464047603e+04,1.566788632013297502e+04,1.178656848427277691e+04,9.636434125701777020e+02
3.580000000000000000e+02,1.577903469754496473e+04,1.621859445830456025e+04,1.577175035259636388e+04,1.186262146351163574e+04,9.702692870991380687e+02
3.590000000000000000e+02,1.586414242577669575e+04,1.631460039130450059e+04,1.585759326244547992e+04,1.193146145654065913e+04,9.749809454992545170e+02
3.600000000000000000e+02,1.593975035819879304e+04,1.640924079151737533e+04,1.594881486659141046e+04,1.201239436429742091e+04,9.822076207186746615e+02
3.610000000000000000e+02,1.603362883572514329e+04,1.650241757746076837e+04,1.604141872164579399e+04,1.209906436706449131e+04,9.878725660905873838e+02
3.620000000000000000e+02,1.613374631520612638e+04,1.660266738562023238e+04,1.613157671786383980e+04,1.218646647569246124e+04,9.966614227095719798e+02
3.630000000000000000e+02,1.622535499563817211e+04,1.671314317651423335e+04,1.622732658737075326e+04,1.226381100675063317e+04,1.004261911035930439e+03
3.640000000000000000e+02,1.630866078233063308e+04,1.681870104044031177e+04,1.630848183105464341e+04,1.233648108822404174e+04,1.011847717434049173e+03
3.650000000000000000e+02,1.640633374171290052e+04,1.692715136113340850e+04,1.639050508434523363e+04,1.241597612425584157e+04,1.017206493714667658e+03
3.660000000000000000e+02,1.649914187190645316e+04,1.702558781627690041e+04,1.648305152750827983e+04,1.248680850207343428e+04,1.025711829320868219e+03
3.670000000000000000e+02,1.662117412936633627e+04,1.712213943681211458e+04,1.658975163551073638e+04,1.255277449893523044e+04,1.032584421534619423e+03
3.680000000000000000e+02,1.671645144009325304e+04,1.722919673068313568e+04,1.668112946621764786e+04,1.261921458997643640e+04,1.040285416759003056e+03
3.690000000000000000e+02,1.681391336374337698e+04,1.732277707018430374e+04,1.678731925593728010e+04,1.268092439665213169e+04,1.048831590924433385e+03
3.700000000000000000e+02,1.688960546386702481e+04,1.740653275342095731e+04,1.688399737886299772e+04,1.275141477939937795e+04,1.056540796279978622e+03
3.710000000000000000e+02,1.697813849939201100e+04,1.749722759531871270e+04,1.698773596045169688e+04,1.281402509526311951e+04,1.063339801191271135e+03
3.720000000000000000e+02,1.707341835544901915e+04,1.759862899638584713e+04,1.707915481463241304e+04,1.289579687368905070e+04,1.072072854870017636e+03
3.730000000000000000e+02,1.717108269982230559e+04,1.770208966419118224e+04,1.716921093432018097e+04,1.296984533390671822e+04,1.081928300969626434e+03
3.740000000000000000e+02,1.727123739426104294e+04,1.780934231818107219e+04,1.728070254290351659e+04,1.305671782906852422e+04,1.089196103640967067e+03
3.750000000000000000e+02,1.738229017453215056e+04,1.791849918534110111e+04,1.738345984139285429e+04,1.313348798086127317e+04,1.095806649305455949e+03
3.760000000000000000e+02,1.749047524723591050e+04,1.802255626239765843e+04,1.749411888063203514e+04,1.320743868336747619e+04,1.104744088874850377e+03
3.770000000000000000e+02,1.757837605276475006e+04,1.812452440071063393e+04,1.759817557459766613e+04,1.328450149603280079e+04,1.111823200690188969e+03
3.780000000000000000e+02,1.765970913141666824e+04,1.823274989143267885e+04,1.771599811996185963e+04,1.335609600229714124e+04,1.118596828700817241e+03
3.790000000000000000e+02,1.775628746469839098e+04,1.834994491911080695e+04,1.781382158596695081e+04,1.343614168200781205e+04,1.125941357525648527e+03
3.800000000000000000e+02,1.786090221323573496e+04,1.844993542089160837e+04,1.791111647603799065e+04,1.351792239075105681e+04,1.130800987966022149e+03
3.810000000000000000e+02,1.795388201360610765e+04,1.855097479430478779e+04,1.799924467757560706e+04,1.359171280660166667e+04,1.138333862156732266e+03
3.820000000000000000e+02,1.805722129058681458e+04,1.865175330635685532e+04,1.810667837675072224e+04,1.365852141285424659e+04,1.147678608745839483e+03
3.830000000000000000e+02,1.816432049204427312e+04,1.876047730262107871e+04,1.821272390103197904e+04,1.372386638680534088e+04,1.156360570755187837e+03
3.840000000000000000e+02,1.824666336981873610e+04,1.886939099920020089e+04,1.832972934928088216e+04,1.380659520270082066e+04,1.165195459114283040e+03
3.850000000000000000e+02,1.834175927124259033e+04,1.897017491551364219e+04,1.841432120111396944e+04,1.388771421781217578e+04,1.173669019402948834e+03
3.860000000000000000e+02,1.844019246231412399e+04,1.907780136084479454e+04,1.850795928173349239e+04,1.397674876393857994e+04,1.180655511129372826e+03
3.870000000000000000e+02,1.853195023121428676e+04,1.919031747164847911e+04,1.861332981756598019e+04,1.406337370267152801e+04,1.187607110311979113e+03
3.880000000000000000e+02,1.863106400917982683e+04,1.928264744671501103e+04,1.871778557466596249e+04,1.413021493252439177e+04,1.196492589704973852e+03
3.890000000000000000e+02,1.875116805529487465e+04,1.936625299291314877e+04,1.881138236730742210e+04,1.420216325725928436e+04,1.207175370950142451e+03
3.900000000000000000e+02,1.884038364843188901e+04,1.948231610586062015e+04,1.891086446744831483e+04,1.427903326030090102e+04,1.216023091886232578e+03
3.910000000000000000e+02,1.892690097031366167e+04,1.958990889009366947e+04,1.901509907755361928e+04,1.435732312311821443e+04,1.222807687510136020e+03
3.920000000000000000e+02,1.901726938365607566e+04,1.969753139962871501e+04,1.909588222259407848e+04,1.443395187002952844e+04,1.229307147426274014e+03
3.930000000000000000e+02,1.911066310987688848e+04,1.979236601646374766e+04,1.919895374010324667e+04,1.452525780784285962e+04,1.236864721927739538e+03
3.940000000000000000e+02,1.922171182722716185e+04,1.990156415131297763e+04,1.929520824454979083e+04,1.459908998986485130e+04,1.245261219691380802e+03
3.950000000000000000e+02,1.930697621091693145e+04,1.999982583376612456e+04,1.939996899763149486e+04,1.468198810894754752e+04,1.254713470856413551e+03
3.960000000000000000e+02,1.940508515425958831e+04,2.010414266642498114e+04,1.948317124482655709e+04,1.475154563586806398e+04,1.265612398222863249e+03
3.970000000000000000e+02,1.951308257133298321e+04,2.020482103225323590e+04,1.957650219769336763e+04,1.483073327443605376e+04,1.271635342684547140e+03
3.980000000000000000e+02,1.961691782120336939e+04,2.029740692024893724e+04,1.968429069721722044e+04,1.491670748446919606e+04,1.279194818768311279e+03
3.990000000000000000e+02,1.973452513807416835e+04,2.039062696471744857e+04,1.977744362181287215e+04,1.498764767026143818e+04,1.285830842903062603e+03
4.000000000000000000e+02,1.983775891061150469e+04,2.049168459955587969e+04,1.987297502555844403e+04,1.506988960250055607e+04,1.295392724139981510e+03
4.010000000000000000e+02,1.994043761891499889e+04,2.059432408826221945e+04,1.998226021373262120e+04,1.514016911104786232e+04,1.304955835850824769e+03
4.020000000000000000e+02,2.005336956950555032e+04,2.067417543240387749e+04,2.009987097013405219e+04,1.522126056336716647e+04,1.313337094289594233e+03
4.030000000000000000e+02,2.015352690976656595e+04,2.076514642021028703e+04,2.020459023437299402e+04,1.530195698844959406e+04,1.323672329765718359e+03
4.040000000000000000e+02,2.027420202139281901e+04,2.085712974027780729e+04,2.030906703692249721e+04,1.538755604108298940e+04,1.331700264359808671e+03
4.050000000000000000e+02,2.037988436289172387e+04,2.097240769566882955e+04,2.043322441943161903e+04,1.546406863850098853e+04,1.339489723860185904e+03
4.060000000000000000e+02,2.048255754348418850e+04,2.108668484820060985e+04,2.052940013868806273e+04,1.553857573627325655e+04,1.349001221654537403e+03
4.070000000000000000e+02,2.060609269752047840e+04,2.118969339013746867e+04,2.063490548288552236e+04,1.560674439174860163e+04,1.356435702805168603e+03
4.080000000000000000e+02,2.069344706035421768e+04,2.128769941268835464e+04,2.072856139965447437e+04,1.568270400168190827e+04,1.365062613468478048e+03
4.090000000000000000e+02,2.079376446765136643e+04,2.141565802440323750e+04,2.084147417234123350e+04,1.576625236583922197e+04,1.371541473758503116e+03
4.100000000000000000e+02,2.089030723375229354e+04,2.153280120433423144e+04,2.095202100576681187e+04,1.584173656868391845e+04,1.380204220271564736e+03
4.110000000000000000e+02,2.101108345948489659e+04,2.162773517362664643e+04,2.107549087961648183e+04,1.592540678236730309e+04,1.387880886285894803e+03
4.120000000000000000e+02,2.113115308162521251e+04,2.173144691315141972e+04,2.118521444648471515e+04,1.599292695786640797e+04,1.394625960298029213e+03
4.130000000000000000e+02,2.122894296003281852e+04,2.185641688311997859e+04,2.129368529117546859e+04,1.607400679473561286e+04,1.400109066772668484e+03
4.140000000000000000e+02,2.133942407102248035e+04,2.195638415198378061e+04,2.139196215350627608e+04,1.616443152595016909e+04,1.409712818526635147e+03
4.150000000000000000e+02,2.144912715836498683e+04,2.206981721526510228e+04,2.150141229587890848e+04,1.624408292162914222e+04,1.416592147954476332e+03
4.160000000000000000e+02,2.155690157326360713e+04,2.219734823538799537e+04,2.158874290328190546e+04,1.632837891733516517e+04,1.425538466662716928e+03
4.170000000000000000e+02,2.167219538333419405e+04,2.232237471394177555e+04,2.168910785877978196e+04,1.640901838805110310e+04,1.434064206033278424e+03
4.180000000000000000e+02,2.177445306077557325e+04,2.244478972814568988e+04,2.178612839257787346e+04,1.648805052065164637e+04,1.441278531893516629e+03
4.190000000000000000e+02,2.189600509364198660e+04,2.255038744191554724e+04,2.189242539580206721e+04,1.658663574572542711e+04,1.449160259032509884e+03
4.200000000000000000e+02,2.198867533469446789e+04,2.267606350011788891e+04,2.198764913933893331e+04,1.667394595901330467e+04,1.458497499681947147e+03
4.210000000000000000e+02,2.209516312111510706e+04,2.279499025454042567e+04,2.209569881933841680e+04,1.676552927058217756e+04,1.469587225787856369e+03
4.220000000000000000e+02,2.219944868250613217e+04,2.290368836706294314e+04,2.220133049591307645e+04,1.687137810214122874e+04,1.476491446410419940e+03
4.230000000000000000e+02,2.230095825143571710e+04,2.302966172517372252e+04,2.231485000702526304e+04,1.696516927091013349e+04,1.483729018032284102e+03
4.240000000000000000e+02,2.241285070707329578e+04,2.314755872159996579e+04,2.242730900891598139e+04,1.704738769998833595e+04,1.491786173669099526e+03
4.250000000000000000e+02,2.252322874828290514e+04,2.328018860660673090e+04,2.253912150457795360e+04,1.712943200399229681e+04,1.503148649227979149e+03
4.260000000000000000e+02,2.264527759984017757e+04,2.340538047485531933e+04,2.264169794283660303e+04,1.720739774393140033e+04,1.510134900222290526e+03
4.270000000000000000e+02,2.275548466484866367e+04,2.351534376496018012e+04,2.275894750652600851e+04,1.729001122775362455e+04,1.518621059630321724e+03
4.280000000000000000e+02,2.288217418059960983e+04,2.362336019140165445e+04,2.287127839293306170e+04,1.737072296729828668e+04,1.527779379662483734e+03
4.290000000000000000e+02,2.298728526738704386e+04,2.373182435138336223e+04,2.298899930809998477e+04,1.746156610133767390e+04,1.536890482157323731e+03
4.300000000000000000e+02,2.311560084366558294e+04,2.383422575953345222e+04,2.310596529403470049e+04,1.754387859293976362e+04,1.545935017873345259e+03
4.310000000000000000e+02,2.323694799453588348e+04,2.395011345097637241e+04,2.322047737868467448e+04,1.763906137189978472e+04,1.554010417265041042e+03
4.320000000000000000e+02,2.332439669690434312e+04,2.406047447107137850e+04,2.333962291685439413e+04,1.771587242716371838e+04,1.564333571396934985e+03
4.330000000000000000e+02,2.344098951093626238e+04,2.417630920287592744e+04,2.344868788236283581e+04,1.780305194047544501e+04,1.572149509927660802e+03
4.340000000000000000e+02,2.355903346301331112e+04,2.429375591207370599e+04,2.355860657707300925e+04,1.789392995612945379e+04,1.581791349348838821e+03
4.350000000000000000e+02,2.367036701375809207e+04,2.444544547077471361e+04,2.364835386290001043e+04,1.798187305729527361e+04,1.588376402033387649e+03
4.360000000000000000e+02,2.379822622586609577e+04,2.456204322874916397e+04,2.375548757727735210e+04,1.806414185438528511e+04,1.598105546835701489e+03
4.370000000000000000e+02,2.390134381463475438e+04,2.468170548030891223e+04,2.387429735424926912e+04,1.815571831353508969e+04,1.606363549138225608e+03
4.380000000000000000e+02,2.402065349889629579e+04,2.480308025806002479e+04,2.398630740206958944e+04,1.823672801447337406e+04,1.616515571177122638e+03
4.390000000000000000e+02,2.413076789762967019e+04,2.489584309333494457e+04,2.409107788352988428e+04,1.833720245942856855e+04,1.627910366973786950e+03
4.400000000000000000e+02,2.423437187330310189e+04,2.501986840138731350e+04,2.421611708718285445e+04,1.842588315988922113e+04,1.636858152348810336e+03
4.410000000000000000e+02,2.435078996773153631e+04,2.515752508346579270e+04,2.433647724849806400e+04,1.851024088045303506e+04,1.646151687181313264e+03
4.420000000000000000e+02,2.448337952963163480e+04,2.528239019100222140e+04,2.445647166259446749e+04,1.860045946685311719e+04,1.656563283451948337e+03
4.430000000000000000e+02,2.460704517279414722e+04,2.541576852643403981e+04,2.456028640676360010e+04,1.869657719990277837e+04,1.668062417434156941e+03
4.440000000000000000e+02,2.473431704495604936e+04,2.552720006981235201e+04,2.468217277167182328e+04,1.879740103824668768e+04,1.679046747330684184e+03
4.450000000000000000e+02,2.485356029299533475e+04,2.565351039613147441e+04,2.482332282473108353e+04,1.887437718320754357e+04,1.686490957360489119e+03
4.460000000000000000e+02,2.496720766908894439e+04,2.577821791159122222e+04,2.493195857688591786e+04,1.896250303217928376e+04,1.694548358381250637e+03
4.470000000000000000e+02,2.509657179018336319e+04,2.588488679186093941e+04,2.505849766610440201e+04,1.904586116416512232e+04,1.703987406832413853e+03
4.480000000000000000e+02,2.524098830074009675e+04,2.601329116449901630e+04,2.516135890331527116e+04,1.913104399232192372e+04,1.716062377455704109e+03
4.490000000000000000e+02,2.535400864147755055e+04,2.613285146766145044e+04,2.528470374172146330e+04,1.922292631658138998e+04,1.728524907491975682e+03
4.500000000000000000e+02,2.546407376884044425e+04,2.625033145486106514e+04,2.541043395386393240e+04,1.931489624498708145e+04,1.737980751031272348e+03
4.510000000000000000e+02,2.558188214448326471e+04,2.635949306678739595e+04,2.552448112548082281e+04,1.940200672077492345e+04,1.748719763141241856e+03
4.520000000000000000e+02,2.569455077302396603e+04,2.648378195285796028e+04,2.566161308399957488e+04,1.948737873385704006e+04,1.756641621352155880e+03
4.530000000000000000e+02,2.581900817478500539e+04,2.662492520317304297e+04,2.577069971217901912e+04,1.958148777647755196e+04,1.764944752990401412e+03
4.540000000000000000e+02,2.595080310454145729e+04,2.674626378353566543e+04,2.587388687716354616e+04,1.966715622561166674e+04,1.774563331987830225e+03
4.550000000000000000e+02,2.606113210423253622e+04,2.688958677784370957e+04,2.598798086133910692e+04,1.975630277868036501e+04,1.785788291119367841e+03
4.560000000000000000e+02,2.619609747027954654e+04,2.699908986183041998e+04,2.610957575442240704e+04,1.986321471384411780e+04,1.796078201078512848e+03
4.570000000000000000e+02,2.630408825682913448e+04,2.711547824439558462e+04,2.623144373087233544e+04,1.994832867729848658e+04,1.806185320517426362e+03
4.580000000000000000e+02,2.640019057752730805e+04,2.722942681436478233e+04,2.634680372209275811e+04,2.003297249868340441e+04,1.816541119047174334e+03
4.590000000000000000e+02,2.653545499506616761e+04,2.734100532376497358e+04,2.648189666361418858e+04,2.013479291928074235e+04,1.826645694889421065e+03
4.600000000000000000e+02,2.664958697883540299e+04,2.748996986689083133e+04,2.660550355195179145e+04,2.022811776025521249e+04,1.836641270174341571e+03
4.610000000000000000e+02,2.677011821405116643e+04,2.760903298418466147e+04,2.672006347403918699e+04,2.032448023365492554e+04,1.845821518711095905e+03
4.620000000000000000e+02,2.687918907483238581e+04,2.773449811392460106e+04,2.684288611220954772e+04,2.043356334853459339e+04,1.855337606526647960e+03
4.630000000000000000e+02,2.698856429798089812e+04,2.784812163110758411e+04,2.694809580971125979e+04,2.052642181826875458e+04,1.862100588231237225e+03
4.640000000000000000e+02,2.708947950568998931e+04,2.797409944287522740e+04,2.707297691557653161e+04,2.061212420355284848e+04,1.872788198207199912e+03
4.650000000000000000e+02,2.721030580834250577e+04,2.810330251756949656e+04,2.720106003055119072e+04,2.071802891619781803e+04,1.882135087770549262e+03
4.660000000000000000e+02,2.731424723146170072e+04,2.822647697151856119e+04,2.731685099792972323e+04,2.081737524389697865e+04,1.892669932986417280e+03
4.670000000000000000e+02,2.741532094471972232e+04,2.833852863132758284e+04,2.744394134946217309e+04,2.091817526747025113e+04,1.901378048143833439e+03
4.680000000000000000e+02,2.753767241579820256e+04,2.845630739347594499e+04,2.754353820011358039e+04,2.100829461175318283e+04,1.908811689394117366e+03
4.690000000000000000e+02,2.767380640540519016e+04,2.857295997709310905e+04,2.766091855165038578e+04,2.109954515844385969e+04,1.920677858912863030e+03
4.700000000000000000e+02,2.779113602387110586e+04,2.869914953538017289e+04,2.777866444119978769e+04,2.120510017013616016e+04,1.933148378986616535e+03
4.710000000000000000e+02,2.791995183793328761e+04,2.883379195676056042e+04,2.790442488330851120e+04,2.130859224137006822e+04,1.944597310428775017e+03
4.720000000000000000e+02,2.805161083586393215e+04,2.896763166596075462e+04,2.803191083595579403e+04,2.140667318780932692e+04,1.953413253491359910e+03
4.730000000000000000e+02,2.817336031678769359e+04,2.908068633643207431e+04,2.814685439575974669e+04,2.149949148459810385e+04,1.961256878654255843e+03
4.740000000000000000e+02,2.830412680337813799e+04,2.918597679189690461e+04,2.828571191082667065e+04,2.160129992365936050e+04,1.972529461515904586e+03
4.750000000000000000e+02,2.842926646606664144e+04,2.930394014417548897e+04,2.842052602909931011e+04,2.169793215877822877e+04,1.981509353254571806e+03
4.760000000000000000e+02,2.855564895715748207e+04,2.943696668978732487e+04,2.854188904759056459e+04,2.178731394707394429e+04,1.991746408960924327e+03
4.770000000000000000e+02,2.868181955830312654e+04,2.956640627228561789e+04,2.867941568375540010e+04,2.189438622535896138e+04,2.001371482981130612e+03
4.780000000000000000e+02,2.880653449365399865e+04,2.970535117826759961e+04,2.881966043446468393e+04,2.199836000323074768e+04,2.012628250359875892e+03
4.790000000000000000e+02,2.893352164584692946e+04,2.985599900644479203e+04,2.894444572781702300e+04,2.210372260363066744e+04,2.024745304885060705e+03
4.800000000000000000e+02,2.904719933591017616e+04,3.000408827390782244e+04,2.908190836214569936e+04,2.220496166979463305e+04,2.033291492633421058e+03
4.810000000000000000e+02,2.915994737983148298e+04,3.013481891983295282e+04,2.922306202876094176e+04,2.230641259494081896e+04,2.040502312385129017e+03
4.820000000000000000e+02,2.927304524748777840e+04,3.025451324423652113e+04,2.934834747738460283e+04,2.240997445003840039e+04,2.052594438621116751e+03
4.830000000000000000e+02,2.941473627248162666e+04,3.037344429010801105e+04,2.946247487929575436e+04,2.252594651829091890e+04,2.061235245782940183e+03
4.840000000000000000e+02,2.956474165536099463e+04,3.047589405525101029e+04,2.958901456955758840e+04,2.263502904755016061e+04,2.071946458921010162e+03
4.850000000000000000e+02,2.969052535752784388e+04,3.058970609077339032e+04,2.971300386774410435e+04,2.274102145835066403e+04,2.079688503374673928e+03
4.860000000000000000e+02,2.982320163352782401e+04,3.073102764849014784e+04,2.980938144013247802e+04,2.284171593223801392e+04,2.087164359792279356e+03
4.870000000000000000e+02,2.992754868664150490e+04,3.086278229067780194e+04,2.992783819950823090e+04,2.293132293017621123e+04,2.097888298481094353e+03
4.880000000000000000e+02,3.004813730573141947e+04,3.099488838258219766e+04,3.006171693333359872e+04,2.304131774164869421e+04,2.110570967069388644e+03
4.890000000000000000e+02,3.017273349161908845e+04,3.112508462826897812e+04,3.019085795979761679e+04,2.315603524270743219e+04,2.122247929937034769e+03
4.900000000000000000e+02,3.030892702375157751e+04,3.125026841491522646e+04,3.030283030180286005e+04,2.326019277435915501e+04,2.130576234948184720e+03
4.910000000000000000e+02,3.044107654876324887e+04,3.138091317652349608e+04,3.042356756048699754e+04,2.335051234524960455e+04,2.141332748310251191e+03
4.920000000000000000e+02,3.056852556144402479e+04,3.150991838232304508e+04,3.054885256505120924e+04,2.345170937441418209e+04,2.156193617705119323e+03
4.930000000000000000e+02,3.070106250778143294e+04,3.162738413227636920e+04,3.069512803025811081e+04,2.355707559795994530e+04,2.165504325823756517e+03
4.940000000000000000e+02,3.084435395604871155e+04,3.176509452916008013e+04,3.081782744251244003e+04,2.365985547248009243e+04,2.176501891429834359e+03
4.950000000000000000e+02,3.096619237360185070e+04,3.189252834419743158e+04,3.094395579835147510e+04,2.376187821082219307e+04,2.187176263311114781e+03
4.960000000000000000e+02,3.111944941757204651e+04,3.203161363001245991e+04,3.106860160418607848e+04,2.384717743910346326e+04,2.201641990366948903e+03
4.970000000000000000e+02,3.126746700565218271e+04,3.217630841665930348e+04,3.118836582859101691e+04,2.393332556673937506e+04,2.212278996177324188e+03
4.980000000000000000e+02,3.140278866687303889e+04,3.232453591553582010e+04,3.131089201302728179e+04,2.404205642355647433e+04,2.222753350715440320e+03
4.990000000000000000e+02,3.151445606033887452e+04,3.246096158432486845e+04,3.143592731997477676e+04,2.414579414899700350e+04,2.233394173301320734e+03
5.000000000000000000e+02,3.164845596282798942e+04,3.258007780731425009e+04,3.157859545426187105e+04,2.423262703211540793e+04,2.244485063932475896e+03
5.010000000000000000e+02,3.178183272609136839e+04,3.272731740076974529e+04,3.171569978621595146e+04,2.432767771944984270e+04,2.255605443162716256e+03
5.020000000000000000e+02,3.193481196124812413e+04,3.284590329198077961e+04,3.186124451950523508e+04,2.442208509816554579e+04,2.268328222238704257e+03
5.030000000000000000e+02,3.206164024414137748e+04,3.298241813163384359e+04,3.200583587799676752e+04,2.453354060055931768e+04,2.277849864009044722e+03
5.040000000000000000e+02,3.218349733497647685e+04,3.311342039203808235e+04,3.214598281022287847e+04,2.462345064736981658e+04,2.289388149029849046e+03
5.050000000000000000e+02,3.232386585742455645e+04,3.325977800463314634e+04,3.228082094239185972e+04,2.471462682511419189e+04,2.299848952997666856e+03
5.060000000000000000e+02,3.245950762497887627e+04,3.337186011006864283e+04,3.242437431593358633e+04,2.480745310061412238e+04,2.308869248516713014e+03
5.070000000000000000e+02,3.258195871011995405e+04,3.349791757885619882e+04,3.256294570401297096e+04,2.491726319036712084e+04,2.319623086841537770e+03
5.080000000000000000e+02,3.271418378426924392e+04,3.363532010741594422e+04,3.269863297009960661e+04,2.502890673790335495e+04,2.331671399794139688e+03
5.090000000000000000e+02,3.285155255432773265e+04,3.377319612727010099e+04,3.282074615583090053e+04,2.513709029278963499e+04,2.341541615127303885e+03
5.100000000000000000e+02,3.298538961435326200e+04,3.389675417720126279e+04,3.294903948638174188e+04,2.524414338429022609e+04,2.357318154246429913e+03
5.110000000000000000e+02,3.311129151163984352e+04,3.403032092933577223e+04,3.307957509627296531e+04,2.533338171340039480e+04,2.367892005736402098e+03
5.120000000000000000e+02,3.322983471384482982e+04,3.416085409157557297e+04,3.320941791177295090e+04,2.543774826350943476e+04,2.377899322291289991e+03
5.130000000000000000e+02,3.336312718856024730e+04,3.428973829627826490e+04,3.333180024771916214e+04,2.554298635082433611e+04,2.390797147357826361e+03
5.140000000000000000e+02,3.351619535625143908e+04,3.440821456908081745e+04,3.345048189002554864e+04,2.564223937410188955e+04,2.402694805462205295e+03
5.150000000000000000e+02,3.364441055893110024e+04,3.454636619304708438e+04,3.357766449472111708e+04,2.575663174960103061e+04,2.409553309476125833e+03
5.160000000000000000e+02,3.377782298204419203e+04,3.469108409690366534e+04,3.371113628596512717e+04,2.585803940269750456e+04,2.420032299852623964e+03
5.170000000000000000e+02,3.392838745656757965e+04,3.483384097341718007e+04,3.387193947248811310e+04,2.595212831310971887e+04,2.432100341656078854e+03
5.180000000000000000e+02,3.407113616602572438e+04,3.497635583787003998e+04,3.402780857471015042e+04,2.606760711659360095e+04,2.443114415509831815e+03
5.190000000000000000e+02,3.420511715187891969e+04,3.512485740033006732e+04,3.415158809903360088e+04,2.618015078505074052e+04,2.456342759276344168e+03
5.200000000000000000e+02,3.431011484659316193e+04,3.525649005741684232e+04,3.427894948840515281e+04,2.629224324426499152e+04,2.467587363681203442e+03
5.210000000000000000e+02,3.445030034055535361e+04,3.538705185391347914e+04,3.440744486886315281e+04,2.639773085388068284e+04,2.476258417755340815e+03
5.220000000000000000e+02,3.457516181209401111e+04,3.553731553103053011e+04,3.455219046080682165e+04,2.651197065664974798e+04,2.490368545524740512e+03
5.230000000000000000e+02,3.473931722758513206e+04,3.568784724013300729e+04,3.467874216361057188e+04,2.664621330017599757e+04,2.504527241132755989e+03
5.240000000000000000e+02,3.486604862091744144e+04,3.585214275269578502e+04,3.483010683519838494e+04,2.677150212821538662e+04,2.515421919905036248e+03
5.250000000000000000e+02,3.500472145050232211e+04,3.600242571232741466e+04,3.496958733534285420e+04,2.689581838630566926e+04,2.527112721128260091e+03
5.260000000000000000e+02,3.514722702043134632e+04,3.615165493535179121e+04,3.511673978005538083e+04,2.701249714357027915e+04,2.538659170107573118e+03
5.270000000000000000e+02,3.529952029161736573e+04,3.627352735978551209e+04,3.527587115019459452e+04,2.710932473973964807e+04,2.550810633171035988e+03
5.280000000000000000e+02,3.543228831405223173e+04,3.641124126992612582e+04,3.540889954298832890e+04,2.721936873444450612e+04,2.563737151228319817e+03
5.290000000000000000e+02,3.556332777222691220e+04,3.654522571653517662e+04,3.555845282433180546e+04,2.732826525008449244e+04,2.578465575078660095e+03
5.300000000000000000e+02,3.570690167765234219e+04,3.669112058729165437e+04,3.571265497411864635e+04,2.741685671245061530e+04,2.588036738865742336e+03
5.310000000000000000e+02,3.583197107860585675e+04,3.685352253411459969e+04,3.584761565933938255e+04,2.751627213927144476e+04,2.600942585082451842e+03
5.320000000000000000e+02,3.598633496898035810e+04,3.700928083901779610e+04,3.597836875677851640e+04,2.760733506234747256e+04,2.609487478884375378e+03
5.330000000000000000e+02,3.613214945854945108e+04,3.713421523065875226e+04,3.611348541530556395e+04,2.771368411249211931e+04,2.623533151082332552e+03
5.340000000000000000e+02,3.625543507638706069e+04,3.729189146457618335e+04,3.625712116655243153e+04,2.783089112657370060e+04,2.636233801896085879e+03
5.350000000000000000e+02,3.642319899151359277e+04,3.742879008073899604e+04,3.641883807503330172e+04,2.794222429952390303e+04,2.646160014667688301e+03
5.360000000000000000e+02,3.656897734098849469e+04,3.756930373383666301e+04,3.656616209300477931e+04,2.803612874595453468e+04,2.659024387457079683e+03
5.370000000000000000e+02,3.673631858920204104e+04,3.770787613671577128e+04,3.671132090069301921e+04,2.814593618805251026e+04,2.673667971873539500e+03
5.380000000000000000e+02,3.686394559883873444e+04,3.783419672817464016e+04,3.687709682698655524e+04,2.825925308828386187e+04,2.687244139322400770e+03
5.390000000000000000e+02,3.703278334427405207e+04,3.798763757322778110e+04,3.706007864569188678e+04,2.837796589786465483e+04,2.699467873187523764e+03
5.400000000000000000e+02,3.715673969570728514e+04,3.815525275616413273e+04,3.720858085710283194e+04,2.848916919572035840e+04,2.711027263808018688e+03
5.410000000000000000e+02,3.728424850126323872e+04,3.833039077997310960e+04,3.736014108539183508e+04,2.858827812300880032e+04,2.722016120592922562e+03
5.420000000000000000e+02,3.743048170509850024e+04,3.845822696900970186e+04,3.750962892425047903e+04,2.870421534029765826e+04,2.737644499692097725e+03
5.430000000000000000e+02,3.759609177733126126e+04,3.858520855039975140e+04,3.765667838543995458e+04,2.879956372340032976e+04,2.748163499795130519e+03
5.440000000000000000e+02,3.774031488186733623e+04,3.872476649740648281e+04,3.783029438952536293e+04,2.891621747717303515e+04,2.761162069196624543e+03
5.450000000000000000e+02,3.788268411249729979e+04,3.887765674661898811e+04,3.798238625423479971e+04,2.903020428929689660e+04,2.770873907514819621e+03
5.460000000000000000e+02,3.801357738810560113e+04,3.901887168388896680e+04,3.813656944464962726e+04,2.912320677642278315e+04,2.782753052166017369e+03
5.470000000000000000e+02,3.815943315258577059e+04,3.916275183905972517e+04,3.829915083313599462e+04,2.922854459733942349e+04,2.793731429696778832e+03
5.480000000000000000e+02,3.828707180993864313e+04,3.929166654570300307e+04,3.844110034400552831e+04,2.933440847249711078e+04,2.807070065370839075e+03
5.490000000000000000e+02,3.843033416712275357e+04,3.940996173782906408e+04,3.857704092481012049e+04,2.943931442770738067e+04,2.819033936580070076e+03
5.500000000000000000e+02,3.858995716111297952e+04,3.954587032195714710e+04,3.873865560884706792e+04,2.956425946245273008e+04,2.832967711213719213e+03
5.510000000000000000e+02,3.873294350641222263e+04,3.970649713825134677e+04,3.889213405356258590e+04,2.968922006700641214e+04,2.847535682606314367e+03
5.520000000000000000e+02,3.886926922310580267e+04,3.986520866433989431e+04,3.903986042412731331e+04,2.981071354101272300e+04,2.856901129293661143e+03
5.530000000000000000e+02,3.901763807735127921e+04,4.001871791094949003e+04,3.919259987921845459e+04,2.992013541563833132e+04,2.867770103096087041e+03
5.540000000000000000e+02,3.918106082856313151e+04,4.017272932526657678e+04,3.933311416400049347e+04,3.002447269990195491e+04,2.877619414451935882e+03
5.550000000000000000e+02,3.934796219085458142e+04,4.032925593738569296e+04,3.948461070374976407e+04,3.014262620755757962e+04,2.890280895807546585e+03
5.560000000000000000e+02,3.949621720439071214e+04,4.047904414311396249e+04,3.965335170327467495e+04,3.025267761592974421e+04,2.904323585299274328e+03
5.570000000000000000e+02,3.967521078972352552e+04,4.063082169828341284e+04,3.979251612286595628e+04,3.037777803590261465e+04,2.916920986129614903e+03
5.580000000000000000e+02,3.984544198653352214e+04,4.079024948937843146e+04,3.991488530700948468e+04,3.047026281276161899e+04,2.932699021170584729e+03
5.590000000000000000e+02,3.998970329302271421e+04,4.093833636998031579e+04,4.006074282310921990e+04,3.060695590332024585e+04,2.946080647072911233e+03
5.600000000000000000e+02,4.014296418975332926e+04,4.107715608341059124e+04,4.021118667844664014e+04,3.074487515847679970e+04,2.959374702347153288e+03
5.610000000000000000e+02,4.027067066548482399e+04,4.123399097053232981e+04,4.035143249739558087e+04,3.085478767783175135e+04,2.968002907753686486e+03
5.620000000000000000e+02,4.041778597009209625e+04,4.137614996601115854e+04,4.051535279152252042e+04,3.096859840823633203e+04,2.980186041074977311e+03
5.630000000000000000e+02,4.057577395224844804e+04,4.151693520535087737e+04,4.065959586704622780e+04,3.109243783483640436e+04,2.992811618167919733e+03
5.640000000000000000e+02,4.073219053397707467e+04,4.165070341511178412e+04,4.080266975521645509e+04,3.121136083792068530e+04,3.009417040479829666e+03
5.650000000000000000e+02,4.086352620719930565e+04,4.179696901983358839e+04,4.097844676673629874e+04,3.132871095046862320e+04,3.020394901373608263e+03
5.660000000000000000e+02,4.099749503738978819e+04,4.192842133616663341e+04,4.115829628510762996e+04,3.145737602241696368e+04,3.032245183753651872e+03
5.670000000000000000e+02,4.114379558154960978e+04,4.208418992964900826e+04,4.132426109225168329e+04,3.159034367640745040e+04,3.045006707039196954e+03
5.680000000000000000e+02,4.127501667754958908e+04,4.222564867216855055e+04,4.148784603232963127e+04,3.170754993162948449e+04,3.057404566366306881e+03
5.690000000000000000e+02,4.142243499284459540e+04,4.237087129362973792e+04,4.165797307399278361e+04,3.182974639590385777e+04,3.066944567231969359e+03
5.700000000000000000e+02,4.157169643169516348e+04,4.253011708221551817e+04,4.180227251265769883e+04,3.193579003937645030e+04,3.080855808927140060e+03
5.710000000000000000e+02,4.173429318987697479e+04,4.269468220441075391e+04,4.194876394733919733e+04,3.204928570148762810e+04,3.093995927192059298e+03
5.720000000000000000e+02,4.188770561814729444e+04,4.286292828935453144e+04,4.208983196542934456e+04,3.216151510759546363e+04,3.107162881975645178e+03
5.730000000000000000e+02,4.206448994495187799e+04,4.303843261397471360e+04,4.223222231684562576e+04,3.225222653202965012e+04,3.122176570599781826e+03
5.740000000000000000e+02,4.223944463342413655e+04,4.322965908258732816e+04,4.238285251978532324e+04,3.237017612895087223e+04,3.136538145958623318e+03
5.750000000000000000e+02,4.240389370651799254e+04,4.339194741944962152e+04,4.255651645625742094e+04,3.249301591101289523e+04,3.148569137756231157e+03
5.760000000000000000e+02,4.256293637370891520e+04,4.356216703588004748e+04,4.269822971046419116e+04,3.262758482965036455e+04,3.163334552388204429e+03
5.770000000000000000e+02,4.270785346585526713e+04,4.371850118323807692e+04,4.284520784671772708e+04,3.275696769971406684e+04,3.174917546103398308e+03
5.780000000000000000e+02,4.285398183119606983e+04,4.385429299413513945e+04,4.300008947400627221e+04,3.288555731706786901e+04,3.193399984127148400e+03
5.790000000000000000e+02,4.302287788865477341e+04,4.400613655051746173e+04,4.315107165149801585e+04,3.297832871142632939e+04,3.204382562358219730e+03
5.800000000000000000e+02,4.318133112264558440e+04,4.416310437067061139e+04,4.328917649521258863e+04,3.309240929316480469e+04,3.218303638487992430e+03
5.810000000000000000e+02,4.334550758987172594e+04,4.432841556170201511e+04,4.343862693502121692e+04,3.320680574715659895e+04,3.231632051168315229e+03
5.820000000000000000e+02,4.349668824131642759e+04,4.447343466738463030e+04,4.359742220825307595e+04,3.330610737072491611e+04,3.249197483822380491e+03
5.830000000000000000e+02,4.365229919341811910e+04,4.462313673694294266e+04,4.376652196584240301e+04,3.343432421480396442e+04,3.267711430945418215e+03
5.840000000000000000e+02,4.380944970520859351e+04,4.477791822372109891e+04,4.390996116655640071e+04,3.355423795677549788e+04,3.279783425545932914e+03
5.850000000000000000e+02,4.395867391649456113e+04,4.493221111620908778e+04,4.406446563195623457e+04,3.366625700600905111e+04,3.295744219325144513e+03
5.860000000000000000e+02,4.412345610743103316e+04,4.507435237074488396e+04,4.421902635345270392e+04,3.378677423067222117e+04,3.307645153638189640e+03
5.870000000000000000e+02,4.429571888577757636e+04,4.523174378045794583e+04,4.435733773625731556e+04,3.390561430248653051e+04,3.319159298297020086e+03
5.880000000000000000e+02,4.443599679208915040e+04,4.541427766238781624e+04,4.451420245423803863e+04,3.403221254557592329e+04,3.330526771843005918e+03
5.890000000000000000e+02,4.459022956691350555e+04,4.557938636739731010e+04,4.465948753516050056e+04,3.414654319700349151e+04,3.346551694545018108e+03
5.900000000000000000e+02,4.473139066368354543e+04,4.574185714575438760e+04,4.480354928900621599e+04,3.428660507392119325e+04,3.360083909706858321e+03
5.910000000000000000e+02,4.491178923123642744e+04,4.591224424051911046e+04,4.493115029544011486e+04,3.442244644437335955e+04,3.372851847248649392e+03
5.920000000000000000e+02,4.506919069732719072e+04,4.606036663542917086e+04,4.508071303941384394e+04,3.454943870636788779e+04,3.385787994359711774e+03
5.930000000000000000e+02,4.523034637924477283e+04,4.619216968025430106e+04,4.524614458483739145e+04,3.468157098134771513e+04,3.400754230504225234e+03
5.940000000000000000e+02,4.539562395747040864e+04,4.634559879132858623e+04,4.541062272889980522e+04,3.479852090354805114e+04,3.413280018709576325e+03
5.950000000000000000e+02,4.554081533309599763e+04,4.652901035152231634e+04,4.555796497874514171e+04,3.492190281650845282e+04,3.426493877573491318e+03
5.960000000000000000e+02,4.567531980543001555e+04,4.668217719610182394e+04,4.571861257534059405e+04,3.504712420253230084e+04,3.440201855973747115e+03
5.970000000000000000e+02,4.582937538170909102e+04,4.685623896747262916e+04,4.586650325900427561e+04,3.514723885135604360e+04,3.452022422389853546e+03
5.980000000000000000e+02,4.597828979653424176e+04,4.700374574552512786e+04,4.603463569314043707e+04,3.526929944677122694e+04,3.467721434276774744e+03
5.990000000000000000e+02,4.613678915786740981e+04,4.713962151247193106e+04,4.619126730706483067e+04,3.538739379635953810e+04,3.481056010456096828e+03
6.000000000000000000e+02,4.628849905113596469e+04,4.732094744569685281e+04,4.634210620612294588e+04,3.550219832561543444e+04,3.492925495923526796e+03
6.010000000000000000e+02,4.644315100888406596e+04,4.747620536058178550e+04,4.651420305097000528e+04,3.562642680157446011e+04,3.509168452717328364e+03
6.020000000000000000e+02,4.660656896007877367e+04,4.763334733892867371e+04,4.664988980896704015e+04,3.576818621300306404e+04,3.525439112878726974e+03
6.030000000000000000e+02,4.676155882612423738e+04,4.779147053938128374e+04,4.682054184159402939e+04,3.591088713077349530e+04,3.540014806430403951e+03
6.040000000000000000e+02,4.691733589576256054e+04,4.795365556081131945e+04,4.699867039709645178e+04,3.603679898224686622e+04,3.552419588158496936e+03
6.050000000000000000e+02,4.708490508175396826e+04,4.811189424109795073e+04,4.714254123154994159e+04,3.614964932116193813e+04,3.563454747568519906e+03
6.060000000000000000e+02,4.722358543505333364e+04,4.823903516712778946e+04,4.729448235982515325e+04,3.627629494502831949e+04,3.575756881990459988e+03
6.070000000000000000e+02,4.738401832082977489e+04,4.839628827225205896e+04,4.743188723139044305e+04,3.640042926543975045e+04,3.589720678307758590e+03
6.080000000000000000e+02,4.755244813697024802e+04,4.855074994970536500e+04,4.756591922550415620e+04,3.653211559344871785e+04,3.603193394640098177e+03
6.090000000000000000e+02,4.772072233934646647e+04,4.873110616078102612e+04,4.770907031787183951e+04,3.665462701865402050e+04,3.620447967202105701e+03
6.100000000000000000e+02,4.788075787713003228e+04,4.889005225395561138e+04,4.786157894289126125e+04,3.678960387220256962e+04,3.636266976160140985e+03
6.110000000000000000e+02,4.804904038043825130e+04,4.904995395770448522e+04,4.801097537340984127e+04,3.691650739895764855e+04,3.647347818965459282e+03
6.120000000000000000e+02,4.819694652807722741e+04,4.921074566768623481e+04,4.816444969003088045e+04,3.705058989163853403e+04,3.658172158765689346e+03
6.130000000000000000e+02,4.833528143604953948e+04,4.938172800843934237e+04,4.829720009914488764e+04,3.718771208308881614e+04,3.673109189780656379e+03
6.140000000000000000e+02,4.853017830560453876e+04,4.956620855786871834e+04,4.845615691568297916e+04,3.731453304152996861e+04,3.685859880852377046e+03
6.150000000000000000e+02,4.870029396628866380e+04,4.971644917055085534e+04,4.860214931969877216e+04,3.744144364339900494e+04,3.699578303851669716e+03
6.160000000000000000e+02,4.888018951859743538e+04,4.986423767525493895e+04,4.875134951748212188e+04,3.757611224385421519e+04,3.715185880934799570e+03
6.170000000000000000e+02,4.906732628483472217e+04,5.003470551902973966e+04,4.893058829669853731e+04,3.771173751774054836e+04,3.729386847927903091e+03
6.180000000000000000e+02,4.924028396492947650e+04,5.018946807813716441e+04,4.908614071457253158e+04,3.783008749191511743e+04,3.743243238561298313e+03
6.190000000000000000e+02,4.939420742224065179e+04,5.035805587991609355e+04,4.929119973019778263e+04,3.794349196527611639e+04,3.756569343181476142e+03
6.200000000000000000e+02,4.951598112385677814e+04,5.053925650191072782e+04,4.946501347261503543e+04,3.806018604846042581e+04,3.765565173173355106e+03
6.210000000000000000e+02,4.966837869549587776e+04,5.070348338954727660e+04,4.962668108834537998e+04,3.818989031280964991e+04,3.781313389109571744e+03
6.220000000000000000e+02,4.978824071403027483e+04,5.088579846404881391e+04,4.981552161678504490e+04,3.830873074026586255e+04,3.796279080097681799e+03
6.230000000000000000e+02,4.994818486432812642e+04,5.103881962432298315e+04,4.997808286191207299e+04,3.844348318769990146e+04,3.808524833445115746e+03
6.240000000000000000e+02,5.011651862170109234e+04,5.120448266799532576e+04,5.012453222626892966e+04,3.857810857850249158e+04,3.824598054306565700e+03
6.250000000000000000e+02,5.025632955307365046e+04,5.135801776569998765e+04,5.027919232693995582e+04,3.870403903563777567e+04,3.835579282284677902e+03
6.260000000000000000e+02,5.044270359042970813e+04,5.152134068169536476e+04,5.045107855018568807e+04,3.883534051727732003e+04,3.848957919844660864e+03
6.270000000000000000e+02,5.062923864758600394e+04,5.168071345588134136e+04,5.061653754291287623e+04,3.895889239079210529e+04,3.863791184189677097e+03
6.280000000000000000e+02,5.081772101391348406e+04,5.186569501184852561e+04,5.078529840135724226e+04,3.905481921968371898e+04,3.880302229247639389e+03
6.290000000000000000e+02,5.098844134957222559e+04,5.204549926341891842e+04,5.096051248977709474e+04,3.918230371437552822e+04,3.889863335187197663e+03
6.300000000000000000e+02,5.115091484839759505e+04,5.221262415623399284e+04,5.111373528850075672e+04,3.930794062762233079e+04,3.908009696099882603e+03
6.310000000000000000e+02,5.133142454684313998e+04,5.237448372367133561e+04,5.129196137638155778e+04,3.944935684922971996e+04,3.923246635728398360e+03
6.320000000000000000e+02,5.150711472297328874e+04,5.253064964802343457e+04,5.147713566585211811e+04,3.957264187398060312e+04,3.936036590567564417e+03
6.330000000000000000e+02,5.167537188042819616e+04,5.270085864814926754e+04,5.167968848235804762e+04,3.970795461866607366e+04,3.952272245382321671e+03
6.340000000000000000e+02,5.183602600242667540e+04,5.286093814381410630e+04,5.186365622178305784e+04,3.983228020931337232e+04,3.971139927054054169e+03
6.350000000000000000e+02,5.200250169054204162e+04,5.304507674036332173e+04,5.205369641545899503e+04,3.996106253843376908e+04,3.980749663616825728e+03
6.360000000000000000e+02,5.215956345120423066e+04,5.322485202356077207e+04,5.221168549029767019e+04,4.009378156595605105e+04,3.992039111754429541e+03
6.370000000000000000e+02,5.232089410879733623e+04,5.341605837576311751e+04,5.238503249850049906e+04,4.023283740839749953e+04,4.010048099478155109e+03
6.380000000000000000e+02,5.249513693466742552e+04,5.356327686424669082e+04,5.254789028890430927e+04,4.035935286218173860e+04,4.029211413313860703e+03
6.390000000000000000e+02,5.267213836192559393e+04,5.372781041782355169e+04,5.273318294833807886e+04,4.048459683162067086e+04,4.046554183131029276e+03
6.400000000000000000e+02,5.281985514610244718e+04,5.391897024509159382e+04,5.292751875443676545e+04,4.059540323140791588e+04,4.059996269422363184e+03
6.410000000000000000e+02,5.296714815691826516e+04,5.408535530670529988e+04,5.310029112169255677e+04,4.072738142687606887e+04,4.075209209199120323e+03
6.420000000000000000e+02,5.314181191436439985e+04,5.423014278853303404e+04,5.327376795904229220e+04,4.086938033072605322e+04,4.089755976450537673e+03
6.430000000000000000e+02,5.331654199653328396e+04,5.440061992267708411e+04,5.346256957924414019e+04,4.099705769580190099e+04,4.106914718591260680e+03
6.440000000000000000e+02,5.347965996319830447e+04,5.458046862859114481e+04,5.365354274008879293e+04,4.114157049140219897e+04,4.118498825398663030e+03
6.450000000000000000e+02,5.364648130079956900e+04,5.473485134344410471e+04,5.382616077897562354e+04,4.126199167658056831e+04,4.133680559239176546e+03
6.460000000000000000e+02,5.381886069028988277e+04,5.491025768067123136e+04,5.397022325594921131e+04,4.139725354211975355e+04,4.150408999924979071e+03
6.470000000000000000e+02,5.399447499633141706e+04,5.508690206104797835e+04,5.415320255586894928e+04,4.152465207565721357e+04,4.164595021511267078e+03
6.480000000000000000e+02,5.417798227385246719e+04,5.527432798693083168e+04,5.431836010971204087e+04,4.167115758705241751e+04,4.178011066418102018e+03
6.490000000000000000e+02,5.433305645014435868e+04,5.544100055757170776e+04,5.450974584055512241e+04,4.180047121506618714e+04,4.193778798922954593e+03
6.500000000000000000e+02,5.450596618090268021e+04,5.561170925304939010e+04,5.470459450696955901e+04,4.194208738489438838e+04,4.207032739693863732e+03
6.510000000000000000e+02,5.467985929353196116e+04,5.578151944085632567e+04,5.487324805058084166e+04,4.206823132920562057e+04,4.225332018636072462e+03
6.520000000000000000e+02,5.484017970672705997e+04,5.598813832341101806e+04,5.503771431514731376e+04,4.219141112439319113e+04,4.243676071051593681e+03
6.530000000000000000e+02,5.501116643671374186e+04,5.616773784273420461e+04,5.521889443035557633e+04,4.233546102193985280e+04,4.254622361613392059e+03
6.540000000000000000e+02,5.520752464416329894e+04,5.636336734514320415e+04,5.536863433509339666e+04,4.246920824520310998e+04,4.265992538980653990e+03
6.550000000000000000e+02,5.539011991649574338e+04,5.652301002075002179e+04,5.552541111746558454e+04,4.260132765644147730e+04,4.279979817710792304e+03
6.560000000000000000e+02,5.556779189555056655e+04,5.669034451933094533e+04,5.567986356559092383e+04,4.274260482871581917e+04,4.295428562538018923e+03
6.570000000000000000e+02,5.575745639035277418e+04,5.684445023555642547e+04,5.586007905080414639e+04,4.284305013171893370e+04,4.311993139158525082e+03
6.580000000000000000e+02,5.595491501119016903e+04,5.703915585133030254e+04,5.603587986229307717e+04,4.298787085320644837e+04,4.328709457560698866e+03
6.590000000000000000e+02,5.613039240415401582e+04,5.722808143628160178e+04,5.620321450919682684e+04,4.312028340533946903e+04,4.347931497813729948e+03
6.600000000000000000e+02,5.632725447989258100e+04,5.742634642387216445e+04,5.641528492555092089e+04,4.328625740246905480e+04,4.358602064153326864e+03
6.610000000000000000e+02,5.652255019651698240e+04,5.758231322343923966e+04,5.660013625701964338e+04,4.340499976700353000e+04,4.373075119622928469e+03
6.620000000000000000e+02,5.667930185675046960e+04,5.774476497669552191e+04,5.680800203819199669e+04,4.353227926195767213e+04,4.386384783856484319e+03
6.630000000000000000e+02,5.684867425490614551e+04,5.789949292494989641e+04,5.700036153183397983e+04,4.366876634506978735e+04,4.401630508323046342e+03
6.640000000000000000e+02,5.701706983768689679e+04,5.808130622816710093e+04,5.716014791369333398e+04,4.381988298886387201e+04,4.420998943266748938e+03
6.650000000000000000e+02,5.719022482349187339e+04,5.825938141157674545e+04,5.733565894747241691e+04,4.399251663875269878e+04,4.436249246142532684e+03
6.660000000000000000e+02,5.737400383967043308e+04,5.841947197646347922e+04,5.751927944235546602e+04,4.413616915277358203e+04,4.452178499317866226e+03
6.670000000000000000e+02,5.757654095695873548e+04,5.865400505100239388e+04,5.769048360390030575e+04,4.427903852034111333e+04,4.469954633020187430e+03
6.680000000000000000e+02,5.773180263625669613e+04,5.886143705659296393e+04,5.786688620497271040e+04,4.442192153107622289e+04,4.487780998771617305e+03
6.690000000000000000e+02,5.793220304190761817e+04,5.904739760452577320e+04,5.805410060425034317e+04,4.453876993924254202e+04,4.501335125584879279e+03
6.700000000000000000e+02,5.810666524977410882e+04,5.922258867009767710e+04,5.824294459682881279e+04,4.468615619905295898e+04,4.520063215681814654e+03
6.710000000000000000e+02,5.828549705321730289e+04,5.939417019126872037e+04,5.843877582644535141e+04,4.483390293485230359e+04,4.537046433758363492e+03
6.720000000000000000e+02,5.850966017787325836e+04,5.956552469208004186e+04,5.863382363193863421e+04,4.498496398029240663e+04,4.549417265833514648e+03
6.730000000000000000e+02,5.866765340510216629e+04,5.974835162072522508e+04,5.881010330660801992e+04,4.510938722412992502e+04,4.559730896552131526e+03
6.740000000000000000e+02,5.885261672437060770e+04,5.991491667688408779e+04,5.899296101112197357e+04,4.524282068798119144e+04,4.573530146553981467e+03
6.750000000000000000e+02,5.901470417956724850e+04,6.010066691917690332e+04,5.919449920287882560e+04,4.538957168888657907e+04,4.593165342733646867e+03
6.760000000000000000e+02,5.920215661705732055e+04,6.028112248716426257e+04,5.937403322018815379e+04,4.551636381848523160e+04,4.609711863773744881e+03
6.770000000000000000e+02,5.938324236962475698e+04,6.047258202095158777e+04,5.954239067842514487e+04,4.564539293756213738e+04,4.625600311479521224e+03
6.780000000000000000e+02,5.958312575574302900e+04,6.068930032921639213e+04,5.969006828838825459e+04,4.577882845752557478e+04,4.641587041135757318e+03
6.790000000000000000e+02,5.976819216625764238e+04,6.088920137208438246e+04,5.989744340792138973e+04,4.592542542087214679e+04,4.656673587460842100e+03
6.800000000000000000e+02,5.996563119648506108e+04,6.106704318269447685e+04,6.010482487157554715e+04,4.605800793533525575e+04,4.677180570426035047e+03
6.810000000000000000e+02,6.015929599348075863e+04,6.124847878643183503e+04,6.030972061299964844e+04,4.618985914406838128e+04,4.690992731919861399e+03
6.820000000000000000e+02,6.035608341050970921e+04,6.141796032394078793e+04,6.051225939162057330e+04,4.633161054707995936e+04,4.709214605285851576e+03
6.830000000000000000e+02,6.055107145243929699e+04,6.160447549759072717e+04,6.069059908181607898e+04,4.648422894477603404e+04,4.726327408333614585e+03
6.840000000000000000e+02,6.074576248118062358e+04,6.181802745219261851e+04,6.087179052379140921e+04,4.663129590764154273e+04,4.742297388897139172e+03
6.850000000000000000e+02,6.093705381266922632e+04,6.201496285641434224e+04,6.105151962904378888e+04,4.678092801111153676e+04,4.760297544935393489e+03
6.860000000000000000e+02,6.112017914611664310e+04,6.220423503467319824e+04,6.122514954436407425e+04,4.692105067026420147e+04,4.776377018531392423e+03
6.870000000000000000e+02,6.133155951383362117e+04,6.242135099111155432e+04,6.139031095840844500e+04,4.706007028487086791e+04,4.794901077466964125e+03
6.880000000000000000e+02,6.153879173474425625e+04,6.260163101979946077e+04,6.156783151912323228e+04,4.719889477509888820e+04,4.803471254330250304e+03
6.890000000000000000e+02,6.171055257358103700e+04,6.278102991600820678e+04,6.175003998457906710e+04,4.732310920408790116e+04,4.819927346320993820e+03
6.900000000000000000e+02,6.188957592233402829e+04,6.295424132526350149e+04,6.197146253921967582e+04,4.744563582860880706e+04,4.838051432236504297e+03
6.910000000000000000e+02,6.207722758062410139e+04,6.317260722156244447e+04,6.212712162753285520e+04,4.759364531337608059e+04,4.854800158975784143e+03
6.920000000000000000e+02,6.225186858404432132e+04,6.336352207877105684e+04,6.229489279142282612e+04,4.772766861887332198e+04,4.873122638519855172e+03
6.930000000000000000e+02,6.241794078092849668e+04,6.355859268415812403e+04,6.246708529309119331e+04,4.787499029315076768e+04,4.883976628727632487e+03
6.940000000000000000e+02,6.261140622751381306e+04,6.373840258124835964e+04,6.266221378715029277e+04,4.802997737668710033e+04,4.899857871073494607e+03
6.950000000000000000e+02,6.278865039629556122e+04,6.392290285749862960e+04,6.284358990152215119e+04,4.818727614143506071e+04,4.917000745156102312e+03
6.960000000000000000e+02,6.299319455987517722e+04,6.412633383008441888e+04,6.301376838119687454e+04,4.833583004825758690e+04,4.933366639746732289e+03
6.970000000000000000e+02,6.319310184684480191e+04,6.431085189452521445e+04,6.319659281541852397e+04,4.847733035136094986e+04,4.949600852190748810e+03
6.980000000000000000e+02,6.338895544821841759e+04,6.451248803340985614e+04,6.337033021692217881e+04,4.862097351597763918e+04,4.965795693071870119e+03
6.990000000000000000e+02,6.361129183038749034e+04,6.468784314683316916e+04,6.355516242610149493e+04,4.875540330950589851e+04,4.981031073511368959e+03
7.000000000000000000e+02,6.380500196140998742e+04,6.493705851055594394e+04,6.373023721248070797e+04,4.891651451727945096e+04,4.998292896110051515e+03
7.010000000000000000e+02,6.400752328075053811e+04,6.512574212478781556e+04,6.390026041321734374e+04,4.906287421180888487e+04,5.010477926113858302e+03
7.020000000000000000e+02,6.422835887430744333e+04,6.533296971595651121e+04,6.407023213502243743e+04,4.919828574604136520e+04,5.024863952862881888e+03
7.030000000000000000e+02,6.441324102340445825e+04,6.553446731154458394e+04,6.424179017573659075e+04,4.935616643097305496e+04,5.040040660672525519e+03
7.040000000000000000e+02,6.459255972510712309e+04,6.569514280306512956e+04,6.440567317452190764e+04,4.949482192936913634e+04,5.052181834207967768e+03
7.050000000000000000e+02,6.479610942480518861e+04,6.588547380616317969e+04,6.459045518566107057e+04,4.961554751726356335e+04,5.071916127365544526e+03
7.060000000000000000e+02,6.500751342787909380e+04,6.609715007259797130e+04,6.478939815370747237e+04,4.976568297552946024e+04,5.091637582688137627e+03
7.070000000000000000e+02,6.517235113151208498e+04,6.629000518864436890e+04,6.496040146609176008e+04,4.989610441403875302e+04,5.110098594024866543e+03
7.080000000000000000e+02,6.535608872020240960e+04,6.649314108849471086e+04,6.514417570580479514e+04,5.004302267351681076e+04,5.127931476318304703e+03
7.090000000000000000e+02,6.552698598892706650e+04,6.667374433500046143e+04,6.535387487105988839e+04,5.020806427910412458e+04,5.147399388581080530e+03
7.100000000000000000e+02,6.573515101112041157e+04,6.688197144455958914e+04,6.554887600158457644e+04,5.036467532160029805e+04,5.157206646069775161e+03
7.110000000000000000e+02,6.590919433620340715e+04,6.706912312707741512e+04,6.574026055125509447e+04,5.050603233375056880e+04,5.172241027733194642e+03
7.120000000000000000e+02,6.611318071208545007e+04,6.727834755497652804e+04,6.593271631456931937e+04,5.065059242584105232e+04,5.197511584349858822e+03
7.130000000000000000e+02,6.629384079743914481e+04,6.746622103186736058e+04,6.617157065786892781e+04,5.078611105241753103e+04,5.216063141704018562e+03
7.140000000000000000e+02,6.649825199796406378e+04,6.764910757097258465e+04,6.638683845809051127e+04,5.092331204978073220e+04,5.233022618049337325e+03
7.150000000000000000e+02,6.670618022797336744e+04,6.783511490865312226e+04,6.657637458180091926e+04,5.106919062943495373e+04,5.253091456898608158e+03
7.160000000000000000e+02,6.690335408374614781e+04,6.804045627200944000e+04,6.678142806230914721e+04,5.123941928876819293e+04,5.270045489298410757e+03
7.170000000000000000e+02,6.709145845158882730e+04,6.821037035166719579e+04,6.700457007777599210e+04,5.139696561057321378e+04,5.284945477478477187e+03
7.180000000000000000e+02,6.728478113749278418e+04,6.841452868512208806e+04,6.721005981698501273e+04,5.156212651264198212e+04,5.299646284390511937e+03
7.190000000000000000e+02,6.746242577082439675e+04,6.860411646377191937e+04,6.742337264005198085e+04,5.172488028076830233e+04,5.317489801788358818e+03
7.200000000000000000e+02,6.768407440953077457e+04,6.875193769265490118e+04,6.761029823025446967e+04,5.185272568796308769e+04,5.334712902004371244e+03
7.210000000000000000e+02,6.785845094554277603e+04,6.897259347822362906e+04,6.782626949722791323e+04,5.196843623502896662e+04,5.351659381947666589e+03
7.220000000000000000e+02,6.807049152796318231e+04,6.915101626723678783e+04,6.802863472853202256e+04,5.211890500553848688e+04,5.367557498671821122e+03
7.230000000000000000e+02,6.825427216726876213e+04,6.935874343333134311e+04,6.819673727299214806e+04,5.224666255765115784e+04,5.385509548217081829e+03
7.240000000000000000e+02,6.843648228235842544e+04,6.954415444005049358e+04,6.838908826742041856e+04,5.240790349827935279e+04,5.405475082414173812e+03
7.250000000000000000e+02,6.865629219828822534e+04,6.973909923754024203e+04,6.857606211701978464e+04,5.256695287511975039e+04,5.424645004395590149e+03
7.260000000000000000e+02,6.885294301897664263e+04,6.995594850737191155e+04,6.875342962287402770e+04,5.271642908070788690e+04,5.437572694675671301e+03
7.270000000000000000e+02,6.905911523446174397e+04,7.016084943643253064e+04,6.897151445655614953e+04,5.285101696794822783e+04,5.457372738856646720e+03
7.280000000000000000e+02,6.927756044614635175e+04,7.039354966914351098e+04,6.918162107603941695e+04,5.301498845335330407e+04,5.477169298502893071e+03
7.290000000000000000e+02,6.948416605233270093e+04,7.061040820446418365e+04,6.938331460649610381e+04,5.317252540339441475e+04,5.488689588720575557e+03
7.300000000000000000e+02,6.965085692474451207e+04,7.079845775425137253e+04,6.959537884292539093e+04,5.327945396550628357e+04,5.504270153415214736e+03
7.310000000000000000e+02,6.983185051479417598e+04,7.100721237414926873e+04,6.979135590379209316e+04,5.343652184184450016e+04,5.518666599371608754e+03
7.320000000000000000e+02,7.001919741441764927e+04,7.119425813262662268e+04,6.998844368668782408e+04,5.358216982406894385e+04,5.530715873059517435e+03
7.330000000000000000e+02,7.020371878440043656e+04,7.136823552179303078e+04,7.017021642969886307e+04,5.372980776869339024e+04,5.545189850627881242e+03
7.340000000000000000e+02,7.041341212888914743e+04,7.152598238556076831e+04,7.038228558378730668e+04,5.386904736045461323e+04,5.559889848590410111e+03
7.350000000000000000e+02,7.063245966046693502e+04,7.170406038325057307e+04,7.056323874743058695e+04,5.402210904843815661e+04,5.581400133205517704e+03
7.360000000000000000e+02,7.080658628291459172e+04,7.190290663478677743e+04,7.071976785779034253e+04,5.415475803464135242e+04,5.600311942674495185e+03
7.370000000000000000e+02,7.096087444896524539e+04,7.209832045159446716e+04,7.090024014504448860e+04,5.430487727894185809e+04,5.620739881481332304e+03
7.380000000000000000e+02,7.113609943310572999e+04,7.226715589330747025e+04,7.111959022221781197e+04,5.445487049196168664e+04,5.637359268433150646e+03
7.390000000000000000e+02,7.132607692774917814e+04,7.248317282488738419e+04,7.130911689198313979e+04,5.462516850915871328e+04,5.657988938994260934e+03
7.400000000000000000e+02,7.151983525202795863e+04,7.268608378183687455e+04,7.150161103988130344e+04,5.479137353024261392e+04,5.674007706208489253e+03
7.410000000000000000e+02,7.175044832404245972e+04,7.288457317746573244e+04,7.170104407698581053e+04,5.496029866338887950e+04,5.697165696432775803e+03
7.420000000000000000e+02,7.194682467657650704e+04,7.309095555629872251e+04,7.192114299284497974e+04,5.512552208941733261e+04,5.710426793544653265e+03
7.430000000000000000e+02,7.217975929482132779e+04,7.328337899870899855e+04,7.215098817314990447e+04,5.528534633717733959e+04,5.724884089278206375e+03
7.440000000000000000e+02,7.237317029802352772e+04,7.351510584485094296e+04,7.233941589958724217e+04,5.543842645093251485e+04,5.739055870960846732e+03
7.450000000000000000e+02,7.258504767434095265e+04,7.373155816752150713e+04,7.256701288487698184e+04,5.560031881676190824e+04,5.757356163929793183e+03
7.460000000000000000e+02,7.278108985688112443e+04,7.392250713635195279e+04,7.280313883510809683e+04,5.574097996895013785e+04,5.769965778375128139e+03
7.470000000000000000e+02,7.297762462697696174e+04,7.412138869734499895e+04,7.298108214753124048e+04,5.589353273361059837e+04,5.786141672054896844e+03
7.480000000000000000e+02,7.318602278468514851e+04,7.430781442161287123e+04,7.316447330301941838e+04,5.606339064621279977e+04,5.807402787128187811e+03
7.490000000000000000e+02,7.338108463849226246e+04,7.450712292720122787e+04,7.338850270985721727e+04,5.624643800147874572e+04,5.829215853727664580e+03


==> figs/sim/train_loss_edge_07_mal_11_out_large_value.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.002426185710637618e+01,9.659215129655940757e+00,1.005589954066503466e+01,9.673619154620118010e+00,9.601435299442083959e+00
1.000000000000000000e+00,1.208438678795436164e+06,1.114360794639252592e+06,9.151229453666694269e+00,8.948346615877589727e+00,6.350185636828586055e+00
2.000000000000000000e+00,4.740925725830257870e+06,4.377861610709908418e+06,8.660100861699060459e+00,8.596345470700079261e+00,5.007199859893189497e+00
3.000000000000000000e+00,1.062612951947832108e+07,9.818942084670463577e+06,8.253046789819741491e+00,8.035104938532635188e+00,4.049087820387347492e+00
4.000000000000000000e+00,1.886821102658173442e+07,1.744623517430873960e+07,7.804752887812410833e+00,7.774071397169665332e+00,3.135087900733654731e+00
5.000000000000000000e+00,2.946966741518119350e+07,2.726078939307319745e+07,7.330777749102553642e+00,7.310251253908427671e+00,2.321306485443382250e+00
6.000000000000000000e+00,4.242991792144347727e+07,3.926325437286065519e+07,6.856042249459096460e+00,6.928253974151636463e+00,1.604871975881192459e+00
7.000000000000000000e+00,5.774989479413938522e+07,5.345420181800560653e+07,6.347487580490014381e+00,6.484407135731116156e+00,1.186128100011010877e+00
8.000000000000000000e+00,7.542917788660311699e+07,6.983301951087477803e+07,5.885076539071585344e+00,6.044512831770592953e+00,7.633473289814841634e-01
9.000000000000000000e+00,9.546767233816775680e+07,8.839990657159098983e+07,5.491092302910833389e+00,5.568932190906559221e+00,4.490103315484412771e-01
1.000000000000000000e+01,1.178654729354391396e+08,1.091547389181342721e+08,5.087309955815843665e+00,5.290528621999227354e+00,2.646654095426929088e-01
1.100000000000000000e+01,1.426230259196469784e+08,1.320978139547389448e+08,4.659909499395418209e+00,4.962291629132867143e+00,1.584442403388883758e-01
1.200000000000000000e+01,1.697400596902857125e+08,1.572297825437255502e+08,4.374272815495399591e+00,4.714337969023960184e+00,8.487403188857933767e-02
1.300000000000000000e+01,1.992163090568175316e+08,1.845489017788344026e+08,4.100610842664413447e+00,4.407333009514319500e+00,4.377794609107832358e-02
1.400000000000000000e+01,2.310520583520455658e+08,2.140567442361679375e+08,3.819017955554362409e+00,4.109111855552756154e+00,2.776674540401813385e-02
1.500000000000000000e+01,2.652466475135120153e+08,2.457519393406624198e+08,3.526509236597989094e+00,3.838188674149317414e+00,2.070263960934359826e-02
1.600000000000000000e+01,3.018007889469548464e+08,2.796356819248317480e+08,3.184985059511228123e+00,3.495542086845138563e+00,1.867440153184252161e-02
1.700000000000000000e+01,3.407140514941902161e+08,3.157072865813989639e+08,2.964649716810301427e+00,3.199399051990933440e+00,1.729293331571113423e-02
1.800000000000000000e+01,3.819868695972220302e+08,3.539672019412254095e+08,2.689177679777370322e+00,2.930743198864153687e+00,1.760113984116817853e-02
1.900000000000000000e+01,4.256193632497437000e+08,3.944141148887688518e+08,2.464488381285187213e+00,2.654033534427912233e+00,1.765115283040208372e-02
2.000000000000000000e+01,4.716113579305531979e+08,4.370504198048678637e+08,2.286828701584695978e+00,2.397785169604399247e+00,1.941731428683513005e-02
2.100000000000000000e+01,5.199626964476950765e+08,4.818747455397838354e+08,2.019772304830675047e+00,2.172931626724674103e+00,2.047724277019069561e-02
2.200000000000000000e+01,5.706733071872129440e+08,5.288870764374942183e+08,1.813488901271645970e+00,1.919923504986628782e+00,2.210009511090860190e-02
2.300000000000000000e+01,6.237428553062285185e+08,5.780877440738430023e+08,1.669812397255836744e+00,1.726440766269185856e+00,2.539568877357467613e-02
2.400000000000000000e+01,6.791713220072053671e+08,6.294759265033853054e+08,1.449072698486148614e+00,1.506674911636168623e+00,3.014712319246570793e-02
2.500000000000000000e+01,7.369592219053052664e+08,6.830528708853237629e+08,1.248002016959118166e+00,1.365415400888027486e+00,3.339730540286656169e-02
2.600000000000000000e+01,7.971069978454129696e+08,7.388171751742902994e+08,1.050364330727880269e+00,1.234982377237789697e+00,3.875634750093570613e-02
2.700000000000000000e+01,8.596138663987805843e+08,7.967712660777089596e+08,8.646618602987231617e-01,1.116055375504536373e+00,4.455078397858192041e-02
2.800000000000000000e+01,9.244812662646281719e+08,8.569131807794928551e+08,7.298902179208942576e-01,9.931891758265001258e-01,5.063887737285877044e-02
2.900000000000000000e+01,9.917054951938405037e+08,9.192425401921645403e+08,5.899832906941439026e-01,8.608408314835905850e-01,6.039124199354939382e-02
3.000000000000000000e+01,1.061291839196540356e+09,9.837593205964446068e+08,4.800961911712245955e-01,7.811075766220874073e-01,6.823753689074774087e-02
3.100000000000000000e+01,1.133236011608413219e+09,1.050464494854519725e+09,3.968777754904292410e-01,6.812118308072484529e-01,8.112016306586855574e-02
3.200000000000000000e+01,1.207540190441489458e+09,1.119359101325136662e+09,3.266667320126160901e-01,5.938246411478476094e-01,9.036264157841289446e-02
3.300000000000000000e+01,1.284204256617367744e+09,1.190439612405271530e+09,2.774783509439752160e-01,5.034210872218257693e-01,9.971781276545310657e-02
3.400000000000000000e+01,1.363227009080796242e+09,1.263709286069125891e+09,2.293000709703200135e-01,4.214252722722543476e-01,1.210842132395344439e-01
3.500000000000000000e+01,1.444609594004557610e+09,1.339167648473839760e+09,1.864241571064298997e-01,3.747152907618290785e-01,1.439899907854903516e-01
3.600000000000000000e+01,1.528350019296786308e+09,1.416813621002122402e+09,1.437353019157288081e-01,3.228522123252549614e-01,1.676750467158213409e-01
3.700000000000000000e+01,1.614450739271084785e+09,1.496646981198306084e+09,1.255056624998942549e-01,2.822023855000546089e-01,1.834181836180248659e-01
3.800000000000000000e+01,1.702909420396464825e+09,1.578670367486179113e+09,1.098788265712581369e-01,2.199752362033553510e-01,2.218098831296531070e-01
3.900000000000000000e+01,1.793729016801851988e+09,1.662879273486002445e+09,9.552892132748058707e-02,1.811877016537374319e-01,2.656004953303179317e-01
4.000000000000000000e+01,1.886907849515073776e+09,1.749278327539068222e+09,7.891954669253065102e-02,1.464014408717935201e-01,2.955057861111221040e-01
4.100000000000000000e+01,1.982447161154058218e+09,1.837865670756408215e+09,6.346965271088977900e-02,1.258538122637389289e-01,3.263593696532807176e-01
4.200000000000000000e+01,2.080344399028122663e+09,1.928639460674586773e+09,5.112163281138681903e-02,1.073937929357616783e-01,4.137490178237910321e-01
4.300000000000000000e+01,2.180601691535623550e+09,2.021603103995848179e+09,4.090856186825508889e-02,9.454376262664587749e-02,4.683049863356792963e-01
4.400000000000000000e+01,2.283217980448250771e+09,2.116754339044814587e+09,3.361026222940755037e-02,8.490946700340007425e-02,5.568567340690014911e-01
4.500000000000000000e+01,2.388193565108668327e+09,2.214093588629364967e+09,2.642529138287108559e-02,7.582431231193553778e-02,6.428360028383451885e-01
4.600000000000000000e+01,2.495528378206250191e+09,2.313621459848535538e+09,2.252378776996222243e-02,6.762991665559892063e-02,7.819116385249793577e-01
4.700000000000000000e+01,2.605223640457492828e+09,2.415337853450001717e+09,1.905060193242147371e-02,5.887973734608242804e-02,8.953160487070621620e-01
4.800000000000000000e+01,2.717277579042687893e+09,2.519241608223740101e+09,1.425675186504959946e-02,5.386960083822178724e-02,9.984961854312315310e-01
4.900000000000000000e+01,2.831689714198009491e+09,2.625334586201446533e+09,1.234251001512320922e-02,4.544369277484705538e-02,1.124225745661633358e+00
5.000000000000000000e+01,2.948461734360945702e+09,2.733612878146331310e+09,9.898635439298031358e-03,3.896612379223884925e-02,1.315838247978398989e+00
5.100000000000000000e+01,3.067594355038269520e+09,2.844081779032428265e+09,7.526723955379344133e-03,3.453542475366422337e-02,1.442654351161659854e+00
5.200000000000000000e+01,3.189084472900611401e+09,2.956737374997069359e+09,6.457900517634729276e-03,3.005031540696678771e-02,1.646739548646322771e+00
5.300000000000000000e+01,3.312934856630761147e+09,3.071581082973713398e+09,5.203754204650801185e-03,2.598613371641333991e-02,1.835651335999480604e+00
5.400000000000000000e+01,3.439146411663415909e+09,3.188614648670334816e+09,4.249949434690036831e-03,2.120310062908148385e-02,2.048472393423751203e+00
5.500000000000000000e+01,3.567713009552528858e+09,3.307837384608743668e+09,3.466351711935988789e-03,1.995309040914117205e-02,2.328134471609677902e+00
5.600000000000000000e+01,3.698641496625908375e+09,3.429248448952201843e+09,2.723390977690587356e-03,1.693711008975395949e-02,2.595111158953763653e+00
5.700000000000000000e+01,3.831931045511582375e+09,3.552845031256549835e+09,2.293478796343118020e-03,1.432939114105902245e-02,2.841176507052316946e+00
5.800000000000000000e+01,3.967579466279101372e+09,3.678630148689871311e+09,1.667577987420454377e-03,1.120121817657504515e-02,3.282069823481251980e+00
5.900000000000000000e+01,4.105585898779150009e+09,3.806602720317433834e+09,1.353003220161630438e-03,9.125042444838138422e-03,3.503873251949072287e+00
6.000000000000000000e+01,4.245952771315590858e+09,3.936762533933064461e+09,1.156555072097664727e-03,8.212938500302136013e-03,4.130861555258938722e+00
6.100000000000000000e+01,4.388678136115742683e+09,4.069112167523355961e+09,9.431553867299546923e-04,6.867587097769911608e-03,4.515888278611594586e+00
6.200000000000000000e+01,4.533762118476415634e+09,4.203652439164037704e+09,7.596300987319226650e-04,6.034567531065015977e-03,4.915835609833372644e+00
6.300000000000000000e+01,4.681204185756505966e+09,4.340379289679995537e+09,5.753164918194109134e-04,4.659215947259598423e-03,5.457507612656320006e+00
6.400000000000000000e+01,4.831008277162746429e+09,4.479294144327849388e+09,4.863009252946692840e-04,3.818806471532099067e-03,5.956909995909015265e+00
6.500000000000000000e+01,4.983171521832385063e+09,4.620397024211587906e+09,4.195865713771951278e-04,3.157399452248021987e-03,6.534800156395998982e+00
6.600000000000000000e+01,5.137691634380064011e+09,4.763685864084474564e+09,3.758712635180128103e-04,2.630030723716814123e-03,6.984073918494487110e+00
6.700000000000000000e+01,5.294572011069307327e+09,4.909163945322824478e+09,3.057494550735562200e-04,2.162125083815746862e-03,7.644372128796515398e+00
6.800000000000000000e+01,5.453815021476556778e+09,5.056829778447755814e+09,2.681107451333319958e-04,2.051001216702430519e-03,8.235795835269360765e+00
6.900000000000000000e+01,5.615418033936477661e+09,5.206682589894655228e+09,1.956937329805619186e-04,1.797373610796459964e-03,8.658063973412188474e+00
7.000000000000000000e+01,5.779380882775753975e+09,5.358721554150756836e+09,1.720486581625602085e-04,1.520992191663239623e-03,9.317748099370181336e+00
7.100000000000000000e+01,5.945700163520929337e+09,5.512953525783266068e+09,1.638791688212126729e-04,1.137585806066820915e-03,9.942190289589925456e+00
7.200000000000000000e+01,6.114379355032157898e+09,5.669367443251733780e+09,1.309625922589763292e-04,9.745179399534009690e-04,1.063518055432049181e+01
7.300000000000000000e+01,6.285421448932640076e+09,5.827973588045772552e+09,1.092988488660129320e-04,8.235521144879243138e-04,1.135381337946524383e+01
7.400000000000000000e+01,6.458814879508538246e+09,5.988770154585907936e+09,8.578013756943558832e-05,6.666938628739904615e-04,1.202603084318455551e+01
7.500000000000000000e+01,6.634569192695318222e+09,6.151751378681707382e+09,6.684688725211440641e-05,5.832142674948581629e-04,1.258729718596763725e+01
7.600000000000000000e+01,6.812683210546564102e+09,6.316922297893711090e+09,6.385638087791356554e-05,5.138909317524698039e-04,1.381837030253311660e+01
7.700000000000000000e+01,6.993157988889767647e+09,6.484282491490533829e+09,4.950082094545837919e-05,4.134334386184379539e-04,1.476584865464625196e+01
7.800000000000000000e+01,7.175992488383143425e+09,6.653828944348033905e+09,5.187124522798569615e-05,3.336159055392640127e-04,1.563581537945885991e+01
7.900000000000000000e+01,7.361185029545587540e+09,6.825563397655328751e+09,3.856170644678247328e-05,2.923976351857371370e-04,1.655800604998414727e+01
8.000000000000000000e+01,7.548740911498665810e+09,6.999484448043681145e+09,3.496874770025915069e-05,2.337465012424155830e-04,1.753117826780804478e+01
8.100000000000000000e+01,7.738653857127216339e+09,7.175594949227715492e+09,3.383950982327466050e-05,1.999318016879803039e-04,1.850240749443907617e+01
8.200000000000000000e+01,7.930922252203649521e+09,7.353892339063825607e+09,2.979521307799881669e-05,1.554236331582359298e-04,1.951527083379831851e+01
8.300000000000000000e+01,8.125556705658445358e+09,7.534381260376489639e+09,2.817877297700555062e-05,1.228129065348193549e-04,2.051528865699205539e+01
8.400000000000000000e+01,8.322547173396087646e+09,7.717058854210770607e+09,2.529385104999004596e-05,1.010863382603366389e-04,2.158351970884427828e+01
8.500000000000000000e+01,8.521897601259534836e+09,7.901926259912848473e+09,3.413859380629880036e-05,8.847530636779676882e-05,2.328242652122332856e+01
8.600000000000000000e+01,8.723603077677539825e+09,8.088981690878941536e+09,2.212806689039226171e-05,7.899390301646658230e-05,2.413274188775812235e+01
8.700000000000000000e+01,8.927671815758037567e+09,8.278224213731161118e+09,1.561281979112205676e-05,6.992530572846877845e-05,2.549628797028035265e+01
8.800000000000000000e+01,9.134099173599767685e+09,8.469651715275129318e+09,2.104931286417421887e-05,6.801233829301089884e-05,2.643250773027581957e+01
8.900000000000000000e+01,9.342885635405395508e+09,8.663269425088371277e+09,2.048516312991299770e-05,5.203311108392671969e-05,2.770601161765283393e+01
9.000000000000000000e+01,9.554035414056144714e+09,8.859072107497320175e+09,1.888356262724766310e-05,4.380191523845056167e-05,2.866428729319490998e+01
9.100000000000000000e+01,9.767539415875654221e+09,9.057065613375617981e+09,1.369551510521649362e-05,3.830414473404708531e-05,3.024975525013068989e+01
9.200000000000000000e+01,9.983406198906520844e+09,9.257248066514305115e+09,1.609299463845026423e-05,3.636470763790367045e-05,3.149030893052424318e+01
9.300000000000000000e+01,1.020163329437089348e+10,9.459616009205253601e+09,1.892802514069646946e-05,3.166038656687852892e-05,3.301639442959791637e+01
9.400000000000000000e+01,1.042221991720084190e+10,9.664174565498622894e+09,1.506930844885623344e-05,2.936879617210230720e-05,3.431843641511655107e+01
9.500000000000000000e+01,1.064516810674503899e+10,9.870916093912956238e+09,2.074336961910283605e-05,3.263332142311448081e-05,3.600811393393627924e+01
9.600000000000000000e+01,1.087047085531753922e+10,1.007984737068931389e+10,1.154254919133457236e-05,2.494060143876097868e-05,3.760988319805074553e+01
9.700000000000000000e+01,1.109813025092064476e+10,1.029096807397452164e+10,1.060349298231955117e-05,2.780541919811252427e-05,3.895836244466845244e+01
9.800000000000000000e+01,1.132815510242623901e+10,1.050427413400225067e+10,8.976181909869929143e-06,2.513043717033980329e-05,4.015857035676888387e+01
9.900000000000000000e+01,1.156053864975639343e+10,1.071977490217130280e+10,1.311137761295100290e-05,2.564180019182238368e-05,4.113749833509504583e+01
1.000000000000000000e+02,1.179527691155866241e+10,1.093746406678999138e+10,8.710005078960136871e-06,2.518805885431962821e-05,4.246081292667450668e+01
1.010000000000000000e+02,1.203237948363217545e+10,1.115733870796548843e+10,1.256995148735118306e-05,2.103028402045126199e-05,4.428548716657026318e+01
1.020000000000000000e+02,1.227183909682962227e+10,1.137940614168652725e+10,1.603909239966672118e-05,1.987844641582192651e-05,4.585338288193581491e+01
1.030000000000000000e+02,1.251365800393340874e+10,1.160365393159012413e+10,1.222362089392525775e-05,1.864398582085424749e-05,4.748411107316877633e+01
1.040000000000000000e+02,1.275783635773427200e+10,1.183009083951024246e+10,7.008143653841614196e-06,2.000970372040278278e-05,4.919311626043071328e+01
1.050000000000000000e+02,1.300437734138193893e+10,1.205871975917546082e+10,9.377269171606528175e-06,1.737024238768203332e-05,5.100984841620713439e+01
1.060000000000000000e+02,1.325327547954757309e+10,1.228953730861026764e+10,1.017132629255179666e-05,2.103008143461426727e-05,5.276161735423538346e+01
1.070000000000000000e+02,1.350452838129272842e+10,1.252253460789609337e+10,1.163203161558268306e-05,1.833875251244787563e-05,5.439012403459560119e+01
1.080000000000000000e+02,1.375814778639994621e+10,1.275772318895443916e+10,1.440784725770249963e-05,1.696843604004349970e-05,5.627900953446798837e+01
1.090000000000000000e+02,1.401412347026215172e+10,1.299510287999306488e+10,1.690938034104583210e-05,1.762624921242128551e-05,5.840445204001153456e+01
1.100000000000000000e+02,1.427245984161450768e+10,1.323467246492529297e+10,1.276498278446336343e-05,1.146380464589480397e-05,6.043048555436392633e+01
1.110000000000000000e+02,1.453315632898382950e+10,1.347643122256964493e+10,1.461669756996908376e-05,1.413486368229133205e-05,6.193805358404412686e+01
1.120000000000000000e+02,1.479620798476964378e+10,1.372037551517807388e+10,1.041582611616131970e-05,9.152792743605253634e-06,6.395891781202805504e+01
1.130000000000000000e+02,1.506162081306329727e+10,1.396650785669486046e+10,1.210145374486160108e-05,1.336613553704069091e-05,6.531786203859269335e+01
1.140000000000000000e+02,1.532939015266136169e+10,1.421482774552049446e+10,9.813085790177922263e-06,8.103284082960904300e-06,6.772738300435094061e+01
1.150000000000000000e+02,1.559952156734218788e+10,1.446533516537384033e+10,1.006755892551947085e-05,1.413319204301988208e-05,7.018657571445037036e+01
1.160000000000000000e+02,1.587201209000148392e+10,1.471802939112530327e+10,1.421032896453677807e-05,1.272492770143518470e-05,7.204526434033070359e+01
1.170000000000000000e+02,1.614686221093784714e+10,1.497291203349839020e+10,9.613835258992509125e-06,1.012822333379403972e-05,7.454803677890048164e+01
1.180000000000000000e+02,1.642406984184050751e+10,1.522998146445712662e+10,1.642099189302914652e-05,1.386667075253811277e-05,7.735725341902437435e+01
1.190000000000000000e+02,1.670364037420595551e+10,1.548924053899404907e+10,1.259471946746248960e-05,1.007821541798570308e-05,7.981726507640343016e+01
1.200000000000000000e+02,1.698556856901195145e+10,1.575068651365307236e+10,1.134572116578969059e-05,1.644129638289637541e-05,8.216070583460057719e+01
1.210000000000000000e+02,1.726985865985950851e+10,1.601432921077960777e+10,1.333004041847996035e-05,1.135192836554388407e-05,8.394731111996259187e+01
1.220000000000000000e+02,1.755650646051587677e+10,1.628015577649003220e+10,1.074032095282895227e-05,1.400751451241522005e-05,8.653652871068635477e+01
1.230000000000000000e+02,1.784551701135365295e+10,1.654816833228268814e+10,9.502556052809474352e-06,1.267607775279344651e-05,8.914290833672481540e+01
1.240000000000000000e+02,1.813688499911753082e+10,1.681837244893363190e+10,1.171543762301663349e-05,1.913661920627252044e-05,9.211175694956155269e+01
1.250000000000000000e+02,1.843061189541488266e+10,1.709076112928664017e+10,1.201209940571157375e-05,1.564895853456427233e-05,9.440794902744934802e+01
1.260000000000000000e+02,1.872668772387120056e+10,1.736533300417137909e+10,1.216430452966044129e-05,9.720561572446051457e-06,9.673772205242943301e+01
1.270000000000000000e+02,1.902513267687612534e+10,1.764209719173570251e+10,1.525992421391730858e-05,1.023987776438417541e-05,9.980065518600699193e+01
1.280000000000000000e+02,1.932593519463296509e+10,1.792104991436849976e+10,1.250400938823670316e-05,9.044550622450131527e-06,1.019253417535994117e+02
1.290000000000000000e+02,1.962909913865782166e+10,1.820219253065087891e+10,9.636481076435998716e-06,1.659306929235881967e-05,1.044682052730371140e+02
1.300000000000000000e+02,1.993462201406678009e+10,1.848552002390290070e+10,1.707729723543494060e-05,1.304807232904714454e-05,1.068114167502232590e+02
1.310000000000000000e+02,2.024250863232316589e+10,1.877103680582658386e+10,1.551793757448294286e-05,1.327564522757285204e-05,1.096437283414870478e+02
1.320000000000000000e+02,2.055275267873201370e+10,1.905874860840966797e+10,1.612843571130451181e-05,1.126468413448211692e-05,1.129315216682002898e+02
1.330000000000000000e+02,2.086535612570233154e+10,1.934864615649337769e+10,1.545359152732572738e-05,1.211912910881185468e-05,1.158033996148464269e+02
1.340000000000000000e+02,2.118031673601338959e+10,1.964072718260544205e+10,1.091489836102521593e-05,8.934176721764330864e-06,1.180899051713749941e+02
1.350000000000000000e+02,2.149763561544242477e+10,1.993499844971934128e+10,1.298218607148626802e-05,1.826894837309023245e-05,1.206232140257939704e+02
1.360000000000000000e+02,2.181731033543105316e+10,2.023145855800114822e+10,9.552351659447566590e-06,1.420193305867734068e-05,1.229937713406505253e+02
1.370000000000000000e+02,2.213934850003182220e+10,2.053010307631999969e+10,1.626608591620559707e-05,1.027625301530665780e-05,1.259316610372508052e+02
1.380000000000000000e+02,2.246374658996656036e+10,2.083093669950144196e+10,9.553522906546874083e-06,1.091902449834591948e-05,1.290259138026956407e+02
1.390000000000000000e+02,2.279050344139569855e+10,2.113395704942109680e+10,1.358154077446549479e-05,1.017906510936139597e-05,1.315650149329076726e+02
1.400000000000000000e+02,2.311962231655461121e+10,2.143915858556858826e+10,1.247175128260558097e-05,9.929917308304503365e-06,1.344328134635613878e+02
1.410000000000000000e+02,2.345110241664389801e+10,2.174656217332905579e+10,1.283130774054619394e-05,1.700852397701346774e-05,1.373777315535330388e+02
1.420000000000000000e+02,2.378493531934061432e+10,2.205615124346554565e+10,1.040465583146410466e-05,1.006225428723528381e-05,1.406256244680053271e+02
1.430000000000000000e+02,2.412112654093012238e+10,2.236792668324523926e+10,1.659030987311016503e-05,1.690847867086286982e-05,1.434699208873383895e+02
1.440000000000000000e+02,2.445967976086158752e+10,2.268188614963508224e+10,1.445278925560344874e-05,9.682384959130985180e-06,1.468046566275173177e+02
1.450000000000000000e+02,2.480059491208232498e+10,2.299803727279615021e+10,8.334106073037972351e-06,1.179535189821390162e-05,1.511078571075494210e+02
1.460000000000000000e+02,2.514386737963468552e+10,2.331638209618026733e+10,1.169129968969784272e-05,1.356855113820998326e-05,1.539735013146924985e+02
1.470000000000000000e+02,2.548949388503993988e+10,2.363690427243330002e+10,1.600836754478418555e-05,1.477248522929741625e-05,1.572062666148349876e+02
1.480000000000000000e+02,2.583748168363225937e+10,2.395962100669469452e+10,1.248528572517226820e-05,1.356019078724290949e-05,1.610386162885359340e+02
1.490000000000000000e+02,2.618783128605173874e+10,2.428452425958027267e+10,1.503424604454295377e-05,1.272695561538306208e-05,1.649346610501856958e+02
1.500000000000000000e+02,2.654053521418854523e+10,2.461161441274085236e+10,1.154087091959077327e-05,1.193464490523155064e-05,1.685145685292978044e+02
1.510000000000000000e+02,2.689560393877716827e+10,2.494088818468883133e+10,1.192915462100430091e-05,1.265640296266301590e-05,1.701700833344041826e+02
1.520000000000000000e+02,2.725302949300063324e+10,2.527235798977501297e+10,1.229756332554732268e-05,1.637018285383096128e-05,1.730041618695245802e+02
1.530000000000000000e+02,2.761282075592394638e+10,2.560601774492671967e+10,9.731471786067480423e-06,1.550192537524974767e-05,1.760222657163615736e+02
1.540000000000000000e+02,2.797495862443220139e+10,2.594186075580275345e+10,7.614623907414852511e-06,1.297769597796705199e-05,1.794160415722122366e+02
1.550000000000000000e+02,2.833946286890176010e+10,2.627989142949762726e+10,1.737670570345350995e-05,1.690820864730380180e-05,1.824637470230745180e+02
1.560000000000000000e+02,2.870633320551639938e+10,2.662010496950415421e+10,1.407652485652111096e-05,1.217764363992124288e-05,1.863075364457960745e+02
1.570000000000000000e+02,2.907555503351729584e+10,2.696251492831871033e+10,1.316690796016040110e-05,1.986121453712019758e-05,1.905208115691091564e+02
1.580000000000000000e+02,2.944714246863912582e+10,2.730710806751904297e+10,7.161753242224122573e-06,1.499530263582293799e-05,1.939060057105912733e+02
1.590000000000000000e+02,2.982108369063800049e+10,2.765389873057434082e+10,1.603203027655819568e-05,2.201036566273906203e-05,1.975031478155655122e+02
1.600000000000000000e+02,3.019738586431657410e+10,2.800287490823001862e+10,1.404341350486060236e-05,1.046538626359172497e-05,2.012697355917946425e+02
1.610000000000000000e+02,3.057604731165182114e+10,2.835404044255369949e+10,2.089243400393847594e-05,1.674386537509064965e-05,2.046263596514295955e+02
1.620000000000000000e+02,3.095707293582026672e+10,2.870739229321339417e+10,1.257706580160000698e-05,1.520385816522473732e-05,2.094989839002234930e+02
1.630000000000000000e+02,3.134045762300000763e+10,2.906293232332590103e+10,1.021982323090586675e-05,1.533582800983257499e-05,2.146055608026697428e+02
1.640000000000000000e+02,3.172619639720352936e+10,2.942066039135642242e+10,1.120347665761745048e-05,1.231633509357621392e-05,2.172289738024407484e+02
1.650000000000000000e+02,3.211429820939236832e+10,2.978057155009671783e+10,1.938474722795735516e-05,1.242860619576902081e-05,2.221223586036338702e+02
1.660000000000000000e+02,3.250476301936320496e+10,3.014267407502166367e+10,1.523985169915587079e-05,1.285873007239590748e-05,2.267403972792028526e+02
1.670000000000000000e+02,3.289758553237858200e+10,3.050696724464056396e+10,1.369032960563121293e-05,7.494639175043005253e-06,2.302239502579704720e+02
1.680000000000000000e+02,3.329276469951891708e+10,3.087344235932557678e+10,1.853146288122164975e-05,9.330303552879115614e-06,2.349839963226902739e+02
1.690000000000000000e+02,3.369030131456595612e+10,3.124210334617743301e+10,1.272804520724424293e-05,1.759788713551202477e-05,2.397530267430726951e+02
1.700000000000000000e+02,3.409019019304234695e+10,3.161295886352650452e+10,1.743670365839111724e-05,2.107830225106521738e-05,2.438957476112022107e+02
1.710000000000000000e+02,3.449244698076733398e+10,3.198599931774469757e+10,1.419206913921833291e-05,1.097757902457363599e-05,2.469810298017694663e+02
1.720000000000000000e+02,3.489705949972702026e+10,3.236123256582772446e+10,1.494595335338466668e-05,1.334020299559313116e-05,2.520818270238000025e+02
1.730000000000000000e+02,3.530403412584805298e+10,3.273865498175078583e+10,1.400382295690949519e-05,1.534595103036551222e-05,2.575850887141199337e+02
1.740000000000000000e+02,3.571336645227996063e+10,3.311826865020989990e+10,1.263377997107184569e-05,1.869881032268150278e-05,2.607704044710045537e+02
1.750000000000000000e+02,3.612505651813134766e+10,3.350006374207146454e+10,1.710054291603757548e-05,1.243166742082024712e-05,2.646225814472512639e+02
1.760000000000000000e+02,3.653911413952384186e+10,3.388404828205326080e+10,1.505725227668452959e-05,1.246028009505018019e-05,2.694175170455035868e+02
1.770000000000000000e+02,3.695552001131978607e+10,3.427022197880598450e+10,1.419589116946617935e-05,1.521705496243530575e-05,2.724355212250977729e+02
1.780000000000000000e+02,3.737428932426491547e+10,3.465858369261160278e+10,1.493654708539793319e-05,1.200047597138542699e-05,2.782531989932228385e+02
1.790000000000000000e+02,3.779541832457899475e+10,3.504912307693132782e+10,9.647351788433233821e-06,1.197101006844558668e-05,2.818593838293415956e+02
1.800000000000000000e+02,3.821890776637989807e+10,3.544186548121482849e+10,1.534413940318390956e-05,1.104308577937196389e-05,2.852529650524963927e+02
1.810000000000000000e+02,3.864476165901979065e+10,3.583678985255567932e+10,1.467627615703293031e-05,9.245599610574473104e-06,2.898414300144483491e+02
1.820000000000000000e+02,3.907296930811824036e+10,3.623390610422441101e+10,1.476994677407361678e-05,1.166957743592433872e-05,2.947948785140445125e+02
1.830000000000000000e+02,3.950353601988128662e+10,3.663320990128393555e+10,1.443312619919812079e-05,8.954577203179603373e-06,2.981050730200166754e+02
1.840000000000000000e+02,3.993646490259420776e+10,3.703469631797589111e+10,1.356314651035361862e-05,1.096478791062782676e-05,3.024898510550281685e+02
1.850000000000000000e+02,4.037175021869659424e+10,3.743837128692889404e+10,1.842601005797028790e-05,7.601695547365672212e-06,3.077865017569332053e+02
1.860000000000000000e+02,4.080939434357514954e+10,3.784423336124462891e+10,9.585891437291493844e-06,1.159856165011685647e-05,3.129599219554216347e+02
1.870000000000000000e+02,4.124940338317225647e+10,3.825227861417338562e+10,9.743274572593385585e-06,1.002544010308970002e-05,3.167472919613614408e+02
1.880000000000000000e+02,4.169177181490136719e+10,3.866252016928288269e+10,1.312058731517407040e-05,1.264870736472634150e-05,3.222662377847533435e+02
1.890000000000000000e+02,4.213650439039627075e+10,3.907495346710865784e+10,8.458595748828123817e-06,1.016980254464616706e-05,3.270591282260065213e+02
1.900000000000000000e+02,4.258358303013674927e+10,3.948957199144696045e+10,1.056687375844411747e-05,1.506140849383275082e-05,3.325549973958976011e+02
1.910000000000000000e+02,4.303302362008642578e+10,3.990637943663984680e+10,1.379312659366416227e-05,8.936789305025172325e-06,3.370042616581156949e+02
1.920000000000000000e+02,4.348482157926765442e+10,4.032536676050494385e+10,1.752290129375388972e-05,1.039932051871694796e-05,3.415303508417658804e+02
1.930000000000000000e+02,4.393898721607843018e+10,4.074654953529593658e+10,5.011580567204632075e-06,1.726005001168040565e-05,3.452631521039413087e+02
1.940000000000000000e+02,4.439550791241166687e+10,4.116990773305581665e+10,8.484846565681714026e-06,1.006236245371106008e-05,3.505451878780863808e+02
1.950000000000000000e+02,4.485438823953215790e+10,4.159546760547994995e+10,1.118716414860720931e-05,1.127733958383725366e-05,3.566159754668084361e+02
1.960000000000000000e+02,4.531562185273688507e+10,4.202321821591231537e+10,8.921426259966835914e-06,9.072202765247894263e-06,3.623035574919779833e+02
1.970000000000000000e+02,4.577922538249894714e+10,4.245315258562936401e+10,1.041056335226997476e-05,2.392011496166190909e-05,3.675192304746097989e+02
1.980000000000000000e+02,4.624518139010064697e+10,4.288527637570028687e+10,1.290873593529084928e-05,1.193648210651154784e-05,3.729508167673750449e+02
1.990000000000000000e+02,4.671350347918681335e+10,4.331958482568562317e+10,1.366790043766386020e-05,8.626356715613070492e-06,3.784918278389956185e+02
2.000000000000000000e+02,4.718418333874378967e+10,4.375608284970196533e+10,1.497322798726941073e-05,8.105369595945433048e-06,3.833064645648115629e+02
2.010000000000000000e+02,4.765721464927754211e+10,4.419477311959257507e+10,1.367632524074124944e-05,1.049409180875482406e-05,3.882967842661046234e+02
2.020000000000000000e+02,4.813259934348890686e+10,4.463564441156700897e+10,1.262816452407555801e-05,7.682364727590318410e-06,3.931306853807274138e+02
2.030000000000000000e+02,4.861035971153881836e+10,4.507870956004334259e+10,1.321404746479348802e-05,1.016269939912994857e-05,3.979108175114525920e+02
2.040000000000000000e+02,4.909047237868597412e+10,4.552396235949189758e+10,1.065969970348579210e-05,6.166571842491919142e-06,4.043458754448761283e+02
2.050000000000000000e+02,4.957294393583553314e+10,4.597140208181046295e+10,1.113969770571987539e-05,1.165987293116899082e-05,4.107832008237365926e+02
2.060000000000000000e+02,5.005777051368135834e+10,4.642102847258964539e+10,1.759739471030030700e-05,1.274659587646720382e-05,4.152348002443854398e+02
2.070000000000000000e+02,5.054496784234120178e+10,4.687284377669832611e+10,1.458331884429675540e-05,9.854869793324283478e-06,4.190730162022409786e+02
2.080000000000000000e+02,5.103451560549211884e+10,4.732684230046599579e+10,1.082282280040480771e-05,1.249532235680916870e-05,4.252874070960700692e+02
2.090000000000000000e+02,5.152643540274163818e+10,4.778302333418882751e+10,1.287387534254502697e-05,1.161324737619651160e-05,4.307283574195764686e+02
2.100000000000000000e+02,5.202071180203137207e+10,4.824140418997657776e+10,1.531387569153608297e-05,1.301103843498463419e-05,4.366583558604883137e+02
2.110000000000000000e+02,5.251734370315087128e+10,4.870196974838414001e+10,1.622602127027139574e-05,9.106057647811915956e-06,4.413564380279499346e+02
2.120000000000000000e+02,5.301633907095957947e+10,4.916472707571722412e+10,1.033965506813672164e-05,6.649673314096382626e-06,4.467715832802098817e+02
2.130000000000000000e+02,5.351768582059100342e+10,4.962967256069497681e+10,1.064565018815688546e-05,1.064465035160999662e-05,4.529015096353845138e+02
2.140000000000000000e+02,5.402139696991253662e+10,5.009680359575988770e+10,1.502758309901430778e-05,1.196583563489728164e-05,4.587212035324795352e+02
2.150000000000000000e+02,5.452745452064897156e+10,5.056612356333487701e+10,9.992320640139773502e-06,1.547758692854728224e-05,4.652998713957067025e+02
2.160000000000000000e+02,5.503588101586396027e+10,5.103762914094277954e+10,1.323630113558849075e-05,1.533243489326707731e-05,4.708455907971114129e+02
2.170000000000000000e+02,5.554665737323179626e+10,5.151132831388591003e+10,1.234086755463881246e-05,9.048057285854227416e-06,4.774017621531230020e+02
2.180000000000000000e+02,5.605979837146160126e+10,5.198721146291184235e+10,1.272523714679341111e-05,1.324361829702080939e-05,4.863036502388973759e+02
2.190000000000000000e+02,5.657530685309568024e+10,5.246527774360925293e+10,1.240113290601474461e-05,1.262883294173011706e-05,4.927803627879961823e+02
2.200000000000000000e+02,5.709316502695642090e+10,5.294553692905034637e+10,1.451418284548200432e-05,1.232389119398824562e-05,4.992090371093659655e+02
2.210000000000000000e+02,5.761338779272795105e+10,5.342798318280458832e+10,8.300662787230628226e-06,1.516754632158168192e-05,5.046231397252199713e+02
2.220000000000000000e+02,5.813597461954263306e+10,5.391261452164226532e+10,9.663229394551997586e-06,1.265834773533924817e-05,5.092058506362295702e+02
2.230000000000000000e+02,5.866092105961529541e+10,5.439943822773686218e+10,9.918306534739684821e-06,1.219860680901074801e-05,5.156547367945731821e+02
2.240000000000000000e+02,5.918822512153295898e+10,5.488844942751693726e+10,2.003408033446341108e-05,1.114770307086843104e-05,5.219395043650683874e+02
2.250000000000000000e+02,5.971788481299317932e+10,5.537964966873127747e+10,2.008107067930087197e-05,8.812954154224783565e-06,5.280015837956323139e+02
2.260000000000000000e+02,6.024990576206434631e+10,5.587303671187199402e+10,1.104404310592332905e-05,1.479847061458539059e-05,5.341318337430733436e+02
2.270000000000000000e+02,6.078429405187405396e+10,5.636861831332984924e+10,1.632905224424607837e-05,8.160160916537151365e-06,5.402338350394702502e+02
2.280000000000000000e+02,6.132102989581137848e+10,5.686638224633936310e+10,1.755060125352425615e-05,9.342542468426806579e-06,5.472099481058585297e+02
2.290000000000000000e+02,6.186013461540766144e+10,5.736634240068190002e+10,1.351361012069673961e-05,8.188859488611477389e-06,5.538740635453675623e+02
2.300000000000000000e+02,6.240160585413964081e+10,5.786848813235624695e+10,1.765501971728866693e-05,7.411599973861092968e-06,5.607852523310680226e+02
2.310000000000000000e+02,6.294542044801629639e+10,5.837281284968473053e+10,1.365142799969465415e-05,1.202473085559763177e-05,5.667830286353357678e+02
2.320000000000000000e+02,6.349159524272620392e+10,5.887933612162595367e+10,1.945076104759024815e-05,7.811033444049542140e-06,5.724036729905851644e+02
2.330000000000000000e+02,6.404012934400927734e+10,5.938803879038970947e+10,1.422436772002821925e-05,1.035950145278352608e-05,5.791306841176653961e+02
2.340000000000000000e+02,6.459102727189411926e+10,5.989892196396035004e+10,1.489584439162694451e-05,1.691528089198257589e-05,5.848800617646153341e+02
2.350000000000000000e+02,6.514428241038333130e+10,6.041200268385548401e+10,1.748430733572448048e-05,1.258775662926758798e-05,5.902977263113550634e+02
2.360000000000000000e+02,6.569989544515435028e+10,6.092726625776633453e+10,1.521411463967226041e-05,9.686051437696185928e-06,5.957503230961534655e+02
2.370000000000000000e+02,6.625786330044179535e+10,6.144472566004916382e+10,1.471447824252791747e-05,8.546082805427346329e-06,6.019108495021696399e+02
2.380000000000000000e+02,6.681818763420495605e+10,6.196436428477893829e+10,1.315729740658522218e-05,1.276825856699748130e-05,6.084558365985860746e+02
2.390000000000000000e+02,6.738087716126693726e+10,6.248620257377687073e+10,1.153977743617584650e-05,1.433206754297700058e-05,6.153048984798913352e+02
2.400000000000000000e+02,6.794594368692509460e+10,6.301022852520150757e+10,1.378210880154107087e-05,1.327038681731007586e-05,6.230763829971683663e+02
2.410000000000000000e+02,6.851336162399310303e+10,6.353643918153617859e+10,1.497022106333734115e-05,1.796327169611977581e-05,6.286694795907220623e+02
2.420000000000000000e+02,6.908312435922042847e+10,6.406484550198294067e+10,1.496825724456307682e-05,9.886613045129166721e-06,6.367471802299592127e+02
2.430000000000000000e+02,6.965525128294813538e+10,6.459543003240356445e+10,1.983061908206185109e-05,1.135958837727990556e-05,6.433154278201027410e+02
2.440000000000000000e+02,7.022974205914633179e+10,6.512822068919924164e+10,1.434608864014919050e-05,1.409301186816591667e-05,6.488454308244329241e+02
2.450000000000000000e+02,7.080659039250350952e+10,6.566317552668848419e+10,1.309191005516296968e-05,9.574953403368446914e-06,6.568886491533895651e+02
2.460000000000000000e+02,7.138580052796875000e+10,6.620033810578587341e+10,1.566731427105061414e-05,1.010849578808592497e-05,6.647750777703984113e+02
2.470000000000000000e+02,7.196737102572256470e+10,6.673968392808390808e+10,1.158552121505174171e-05,1.078579015201253100e-05,6.729492518632423526e+02
2.480000000000000000e+02,7.255128446083798218e+10,6.728120235979312134e+10,1.665938967598812326e-05,1.061206408325965356e-05,6.791415393142108314e+02
2.490000000000000000e+02,7.313758233253796387e+10,6.782492160170475006e+10,1.493934850327338637e-05,1.218723544293975891e-05,6.852581890345990132e+02
2.500000000000000000e+02,7.372623390449340820e+10,6.837082656515914917e+10,9.131506357507035432e-06,1.197546096964874351e-05,6.919963461329716665e+02
2.510000000000000000e+02,7.431724060101614380e+10,6.891891061783337402e+10,1.438441384271627044e-05,1.335123702339569007e-05,6.987179281057733533e+02
2.520000000000000000e+02,7.491060870829928589e+10,6.946919118502273560e+10,9.809443891950486716e-06,1.236883953570355743e-05,7.066093175124149184e+02
2.530000000000000000e+02,7.550634142071722412e+10,7.002166265727011108e+10,1.945567271377512952e-05,1.398923338824520357e-05,7.157940605654400770e+02
2.540000000000000000e+02,7.610442694016610718e+10,7.057632473595040894e+10,1.682707942896044528e-05,1.035430809714910083e-05,7.212705431655213033e+02
2.550000000000000000e+02,7.670487400349047852e+10,7.113315971740866089e+10,1.146846064492557105e-05,1.371528960791845719e-05,7.274517776969470333e+02
2.560000000000000000e+02,7.730767352575457764e+10,7.169219532740965271e+10,1.509700778457023773e-05,8.691855313935903382e-06,7.366615834683989306e+02
2.570000000000000000e+02,7.791283515242782593e+10,7.225340996853421021e+10,1.812748527452168190e-05,1.443367268649797808e-05,7.449042776122894338e+02
2.580000000000000000e+02,7.852036013003256226e+10,7.281682491162205505e+10,1.662541848967968861e-05,1.056997744075527379e-05,7.519240939746241565e+02
2.590000000000000000e+02,7.913024281076438904e+10,7.338241749252856445e+10,1.688834590773957700e-05,9.608257118820517917e-06,7.588317617577906731e+02
2.600000000000000000e+02,7.974247997584988403e+10,7.395020525104959106e+10,1.303020193388348957e-05,1.168666539230756030e-05,7.663933517840710010e+02
2.610000000000000000e+02,8.035708381659207153e+10,7.452018562631423950e+10,1.438165287048764895e-05,1.213380211051440227e-05,7.732183710039000744e+02
2.620000000000000000e+02,8.097403607199273682e+10,7.509235006629270935e+10,1.177346144043411869e-05,1.024653953973775344e-05,7.794823081232308368e+02
2.630000000000000000e+02,8.159335126878030396e+10,7.566670927026821899e+10,1.493888573100843331e-05,8.512259843551639449e-06,7.881465289103502982e+02
2.640000000000000000e+02,8.221502549404519653e+10,7.624325343084390259e+10,8.401112528644283373e-06,9.218829591262078793e-06,7.956608364074575093e+02
2.650000000000000000e+02,8.283906288811788940e+10,7.682198359862435913e+10,9.480429741026696888e-06,9.900592639833227793e-06,8.046113585795932295e+02
2.660000000000000000e+02,8.346545908849401855e+10,7.740289961986958313e+10,1.018019218146370974e-05,1.056159366208397898e-05,8.101646912955312700e+02
2.670000000000000000e+02,8.409421943472395325e+10,7.798599915507046509e+10,7.806071823490690065e-06,5.972185926905737574e-06,8.149050649605081844e+02
2.680000000000000000e+02,8.472532440869822693e+10,7.857127087969232178e+10,1.339172609893246771e-05,9.740999867169364279e-06,8.216160826066693517e+02
2.690000000000000000e+02,8.535879574948492432e+10,7.915873983666964722e+10,1.659109044727102855e-05,1.195796268205207014e-05,8.300387144405218578e+02
2.700000000000000000e+02,8.599463291756475830e+10,7.974839906888107300e+10,1.311332208420168399e-05,9.784079161190284424e-06,8.380404649768909167e+02
2.710000000000000000e+02,8.663282249224859619e+10,8.034024965609133911e+10,1.019001299573663033e-05,9.350607879099470665e-06,8.448741541030419739e+02
2.720000000000000000e+02,8.727337766425296021e+10,8.093428160690173340e+10,1.318284928464308337e-05,1.277490853690554928e-05,8.530473174875505720e+02
2.730000000000000000e+02,8.791627078247489929e+10,8.153051636211288452e+10,1.460956452581374521e-05,9.815205702090601392e-06,8.625240810317113755e+02
2.740000000000000000e+02,8.856154105924136353e+10,8.212893204631452942e+10,1.047214100358129230e-05,1.117911693815365481e-05,8.709251554939927473e+02
2.750000000000000000e+02,8.920916448405720520e+10,8.272953864816270447e+10,1.314469645130600384e-05,1.054658295218668940e-05,8.795851816133231296e+02
2.760000000000000000e+02,8.985914551414108276e+10,8.333233157736669922e+10,1.064435132536178941e-05,1.386572160688714916e-05,8.869760844248761487e+02
2.770000000000000000e+02,9.051149888395043945e+10,8.393731480938325500e+10,1.378364645931995369e-05,1.418999994118319563e-05,8.944198645169287829e+02
2.780000000000000000e+02,9.116621027599504089e+10,8.454449780188534546e+10,2.250968010630849392e-05,7.513325108510215955e-06,9.032317922338640983e+02
2.790000000000000000e+02,9.182327627960366821e+10,8.515385918951647949e+10,1.904423482768091702e-05,1.179150806074336089e-05,9.112044395896882634e+02
2.800000000000000000e+02,9.248270150205578613e+10,8.576541189635409546e+10,1.212138067130386077e-05,1.254029184116767226e-05,9.168012782275279733e+02
2.810000000000000000e+02,9.314449031783949280e+10,8.637914604849871826e+10,1.071107125960590878e-05,1.658293874884364527e-05,9.238542644576726843e+02
2.820000000000000000e+02,9.380863138686982727e+10,8.699507148605622864e+10,1.217066731851179640e-05,1.360769006519824131e-05,9.318280881591267644e+02
2.830000000000000000e+02,9.447513636965553284e+10,8.761318616553413391e+10,1.143568507322445527e-05,1.406763005129541000e-05,9.399591098135146012e+02
2.840000000000000000e+02,9.514400988020645142e+10,8.823348913988012695e+10,1.223801022498527402e-05,1.680181679875047962e-05,9.496315876471281854e+02
2.850000000000000000e+02,9.581523823380490112e+10,8.885598133710574341e+10,1.230548168562606293e-05,1.761730289839835706e-05,9.576161151598626020e+02
2.860000000000000000e+02,9.648883073276025391e+10,8.948065867944696045e+10,1.371849266673663692e-05,1.225946980532022224e-05,9.647196909553795194e+02
2.870000000000000000e+02,9.716476996595037842e+10,9.010752831716400146e+10,8.610314848223055151e-06,1.583586291031835458e-05,9.734203567614387111e+02
2.880000000000000000e+02,9.784307616908505249e+10,9.073657401958581543e+10,1.040851194444858407e-05,1.731219326106536727e-05,9.839631223499745829e+02
2.890000000000000000e+02,9.852372583549432373e+10,9.136782981784613037e+10,1.396283758436922540e-05,1.962967487667555133e-05,9.918692382265792276e+02
2.900000000000000000e+02,9.920674653599795532e+10,9.200125830307698059e+10,1.342468589138334778e-05,1.994305942187857283e-05,9.978989396183237659e+02
2.910000000000000000e+02,9.989211602715728760e+10,9.263686704557998657e+10,8.337481684494996159e-06,1.605772916013492591e-05,1.006477435062894529e+03
2.920000000000000000e+02,1.005798655735524597e+11,9.327467554924017334e+10,1.322303957040915634e-05,1.905667667467803028e-05,1.017280541642015351e+03
2.930000000000000000e+02,1.012699630979168701e+11,9.391467457213932800e+10,9.970140694148810212e-06,1.163704794115982821e-05,1.026993321326471232e+03
2.940000000000000000e+02,1.019624160528480835e+11,9.455686260291801453e+10,1.059044218254534542e-05,1.510718552799605874e-05,1.035978805005255253e+03
2.950000000000000000e+02,1.026572315159307098e+11,9.520123718673150635e+10,1.325015084874259230e-05,1.274383576255200268e-05,1.043391715817130716e+03
2.960000000000000000e+02,1.033544049258477173e+11,9.584779727558967590e+10,8.742137203476829654e-06,1.187700795168833423e-05,1.051884662102908806e+03
2.970000000000000000e+02,1.040539386645971680e+11,9.649654403242955017e+10,1.358978751131445506e-05,1.284033654358474053e-05,1.060121703012068110e+03
2.980000000000000000e+02,1.047558261757694092e+11,9.714747329567706299e+10,1.369978590670672958e-05,1.203925260373495121e-05,1.069350559844911004e+03
2.990000000000000000e+02,1.054600721982984772e+11,9.780060172196401978e+10,1.558348191221803347e-05,1.504239353489200681e-05,1.077532416397794123e+03
3.000000000000000000e+02,1.061666829138223267e+11,9.845591774823442078e+10,1.609692146342656116e-05,1.026439155138447745e-05,1.088159227478854064e+03
3.010000000000000000e+02,1.068756645758513184e+11,9.911341975283811951e+10,1.332888608462923230e-05,1.238116994628501999e-05,1.097998174067399532e+03
3.020000000000000000e+02,1.075869939165974426e+11,9.977310155914944458e+10,1.140459024118190001e-05,1.264465581485296752e-05,1.105520616968077093e+03
3.030000000000000000e+02,1.083006826423551941e+11,1.004349757641586304e+11,1.290300478007377905e-05,1.392245203390984898e-05,1.113821224962751330e+03
3.040000000000000000e+02,1.090167339834310913e+11,1.010990495638826599e+11,1.116057150252203201e-05,1.095626979685793145e-05,1.122447716280500572e+03
3.050000000000000000e+02,1.097351511853390656e+11,1.017653068895004272e+11,1.277712093128435811e-05,1.803374870523732909e-05,1.132260032098439297e+03
3.060000000000000000e+02,1.104559121852826538e+11,1.024337420920667877e+11,1.017407592796004678e-05,1.287139303984830008e-05,1.140749711270367243e+03
3.070000000000000000e+02,1.111790431114638672e+11,1.031043735807032166e+11,1.199632710391362878e-05,1.396555036370372704e-05,1.151330070680621247e+03
3.080000000000000000e+02,1.119045214805785675e+11,1.037771978814974976e+11,1.429784098894160138e-05,1.154806779990469323e-05,1.163480526885196923e+03
3.090000000000000000e+02,1.126323629676507263e+11,1.044522081665028534e+11,1.696968850051217004e-05,1.370107967535449944e-05,1.172306078553435782e+03
3.100000000000000000e+02,1.133625608228652649e+11,1.051293951002447815e+11,1.548239394266737179e-05,1.159619486812424327e-05,1.179920320156158141e+03
3.110000000000000000e+02,1.140951263260979004e+11,1.058087748090887756e+11,1.284961252157046374e-05,1.385270038778418922e-05,1.191061159323310903e+03
3.120000000000000000e+02,1.148300697506447144e+11,1.064903366879409790e+11,1.415580339825250888e-05,8.379591112883666426e-06,1.201454675371700887e+03
3.130000000000000000e+02,1.155673380714255371e+11,1.071741025827918091e+11,1.407370512473971047e-05,1.706271489076982562e-05,1.212497530005056660e+03
3.140000000000000000e+02,1.163069851355007324e+11,1.078600406349933014e+11,1.299323150438791430e-05,1.125701187165706330e-05,1.220300327505456380e+03
3.150000000000000000e+02,1.170489756188644409e+11,1.085481685355690308e+11,1.084365256698305302e-05,7.252360785692246736e-06,1.229854613940372701e+03
3.160000000000000000e+02,1.177933575943633728e+11,1.092384860072721863e+11,9.740213022468857673e-06,1.275256849375683288e-05,1.241927688807199956e+03
3.170000000000000000e+02,1.185400901169528046e+11,1.099309907357457275e+11,1.268675603605107227e-05,1.617141034937485955e-05,1.252879894703637547e+03
3.180000000000000000e+02,1.192891871947519379e+11,1.106256957801039734e+11,1.441275781288720026e-05,9.222612731396573338e-06,1.260844298930610194e+03
3.190000000000000000e+02,1.200406218965829163e+11,1.113225819727095337e+11,1.403365270413736710e-05,9.052127800890374942e-06,1.271530818400533462e+03
3.200000000000000000e+02,1.207944213996230774e+11,1.120216582253094635e+11,1.059986529738932148e-05,8.348638237731798029e-06,1.282894356771159892e+03
3.210000000000000000e+02,1.215505963016546173e+11,1.127229240140818176e+11,1.277334576144095904e-05,8.913959370526747250e-06,1.290364671037101289e+03
3.220000000000000000e+02,1.223091270933682556e+11,1.134263834648503113e+11,9.698250206691128028e-06,1.408348574083451155e-05,1.300213154109642574e+03
3.230000000000000000e+02,1.230700120536228485e+11,1.141320245827027588e+11,1.035803677429392167e-05,1.246981528857382671e-05,1.311563759837096541e+03
3.240000000000000000e+02,1.238332444714521484e+11,1.148398497159878998e+11,9.464359591260240734e-06,1.222797019551080666e-05,1.321951004193213521e+03
3.250000000000000000e+02,1.245988460110489349e+11,1.155498631714167633e+11,8.036277668543867492e-06,1.114787976674858072e-05,1.332447068810705787e+03
3.260000000000000000e+02,1.253667965096654968e+11,1.162620482785700073e+11,8.312529043763561276e-06,1.377092104148935903e-05,1.341266989875614854e+03
3.270000000000000000e+02,1.261371174696225586e+11,1.169764182440648804e+11,1.007352863380273078e-05,8.272629211658610870e-06,1.349887162438293217e+03
3.280000000000000000e+02,1.269097991871264038e+11,1.176929945701093445e+11,1.162429120415975348e-05,1.184771933904205099e-05,1.361526663638873742e+03
3.290000000000000000e+02,1.276848371591999054e+11,1.184117391461111298e+11,1.047287026412213606e-05,1.076689540713271498e-05,1.368373493191324542e+03
3.300000000000000000e+02,1.284622356142865601e+11,1.191326948599946899e+11,8.015934688909709394e-06,1.499484139610984812e-05,1.379652960218852513e+03
3.310000000000000000e+02,1.292419842387748718e+11,1.198558385813294220e+11,1.102368672534215222e-05,1.311247825763750541e-05,1.388416778414828741e+03
3.320000000000000000e+02,1.300240918571256714e+11,1.205811742921004181e+11,1.054449339654706108e-05,9.991746107718135761e-06,1.397739801990227534e+03
3.330000000000000000e+02,1.308085750736568451e+11,1.213086953175203552e+11,1.219205471469919644e-05,1.340271141148097200e-05,1.404491913512303654e+03
3.340000000000000000e+02,1.315953959734303436e+11,1.220383976226198425e+11,1.263005014817686344e-05,6.929106928010853039e-06,1.417696191129831277e+03
3.350000000000000000e+02,1.323845816765949402e+11,1.227702908970341797e+11,8.909317655958481907e-06,8.538914364586425165e-06,1.428378849480335475e+03
3.360000000000000000e+02,1.331761386024569702e+11,1.235043856349841614e+11,1.032880613882625198e-05,1.328187892202237208e-05,1.438149776375297279e+03
3.370000000000000000e+02,1.339700392660955353e+11,1.242406681855357666e+11,1.373931679005124806e-05,1.143668787118023999e-05,1.448476426448805341e+03
3.380000000000000000e+02,1.347663012772130127e+11,1.249791158896394043e+11,1.220951425828786796e-05,1.306580571447391037e-05,1.460483105646817876e+03
3.390000000000000000e+02,1.355649387590855713e+11,1.257197582700302734e+11,8.840831594025821971e-06,1.018135170938183620e-05,1.472105589235153275e+03
3.400000000000000000e+02,1.363659341130908203e+11,1.264625981449976501e+11,9.219535524573885255e-06,9.544232852931600064e-06,1.483567877835552963e+03
3.410000000000000000e+02,1.371692728569658356e+11,1.272076069786742859e+11,1.108873147781519464e-05,1.483035867644311168e-05,1.494335665458211679e+03
3.420000000000000000e+02,1.379749797561984863e+11,1.279548209958483276e+11,8.296700842680415633e-06,1.455402700423213957e-05,1.502911065631185465e+03
3.430000000000000000e+02,1.387830509596086731e+11,1.287042181474015808e+11,8.729389897155215294e-06,1.033656531634896680e-05,1.512940603761186139e+03
3.440000000000000000e+02,1.395934769399570923e+11,1.294558138642163849e+11,1.433276557039064869e-05,1.043134711731230624e-05,1.522445112857167260e+03
3.450000000000000000e+02,1.404062713648004761e+11,1.302095853712806396e+11,1.167941217705692480e-05,9.459726088567599334e-06,1.534348932840950738e+03
3.460000000000000000e+02,1.412214246364431763e+11,1.309655481622283173e+11,9.468212022523125881e-06,1.168950383323430486e-05,1.542811432849627636e+03
3.470000000000000000e+02,1.420389356772081909e+11,1.317236820867537384e+11,1.587359992272219245e-05,1.122855965740576778e-05,1.556116203132402916e+03
3.480000000000000000e+02,1.428587940006238403e+11,1.324840124650066528e+11,1.363446114899247164e-05,1.966672637110367106e-05,1.564294054069865979e+03
3.490000000000000000e+02,1.436810135244761658e+11,1.332465380765764313e+11,1.244938005173779061e-05,1.339429842828199213e-05,1.571661105990456235e+03
3.500000000000000000e+02,1.445055914061555176e+11,1.340112595696146393e+11,1.203472977728825555e-05,1.904663259977290579e-05,1.582950783438488997e+03
3.510000000000000000e+02,1.453325366878090820e+11,1.347781659412298279e+11,9.811476617938019729e-06,1.527430927095174695e-05,1.595417739272327708e+03
3.520000000000000000e+02,1.461618415873146057e+11,1.355472444116311798e+11,8.723002947408353691e-06,1.210738897605700970e-05,1.608048208218707259e+03
3.530000000000000000e+02,1.469935058157063599e+11,1.363185422913694763e+11,7.000022553937945702e-06,1.143123873503792964e-05,1.616338834851634829e+03
3.540000000000000000e+02,1.478275283576141052e+11,1.370920255191739197e+11,9.679789273020489304e-06,1.121743485310577881e-05,1.627537362362255408e+03
3.550000000000000000e+02,1.486639077355848389e+11,1.378676842243534851e+11,1.597290068344747738e-05,1.871206035686245883e-05,1.642251809750965549e+03
3.560000000000000000e+02,1.495026342949416504e+11,1.386455132835415649e+11,6.419489261944022473e-06,2.324020442312502155e-05,1.654162334542631925e+03
3.570000000000000000e+02,1.503437354178989868e+11,1.394255559274688110e+11,1.002402066307972461e-05,1.214264219229210795e-05,1.664888448668169303e+03
3.580000000000000000e+02,1.511871857837976685e+11,1.402077889949081726e+11,1.078841462465174317e-05,1.238796316660462082e-05,1.676652980352655959e+03
3.590000000000000000e+02,1.520330065580585327e+11,1.409921725590982056e+11,1.098570537760856780e-05,1.079384043045639174e-05,1.689057713650285223e+03
3.600000000000000000e+02,1.528811953457315369e+11,1.417787781270041809e+11,1.118838484237549835e-05,9.019552824063303831e-06,1.701250740740335232e+03
3.610000000000000000e+02,1.537317203160776367e+11,1.425675718667554932e+11,1.084689495167712181e-05,1.267446167652064304e-05,1.709622928359807474e+03
3.620000000000000000e+02,1.545846141339703369e+11,1.433585463858761292e+11,9.872549275202757713e-06,1.564346408799988097e-05,1.722485854907152316e+03
3.630000000000000000e+02,1.554398730381753540e+11,1.441517146054864502e+11,1.765328885172667839e-05,1.003228153351187757e-05,1.735573075593776593e+03
3.640000000000000000e+02,1.562974816365341492e+11,1.449470668707285461e+11,1.058272363885226497e-05,1.428436029093926862e-05,1.746257913819199757e+03
3.650000000000000000e+02,1.571574507899435425e+11,1.457446075695007019e+11,1.291369726996727252e-05,1.388956235237603920e-05,1.757408894287193334e+03
3.660000000000000000e+02,1.580197864571440735e+11,1.465443378040779114e+11,9.666273666941727072e-06,1.650710248224385168e-05,1.766254952940121029e+03
3.670000000000000000e+02,1.588844699617813416e+11,1.473462449808021851e+11,1.538795384914415365e-05,1.122139640730157595e-05,1.779197528291795606e+03
3.680000000000000000e+02,1.597515025905992432e+11,1.481503416279789429e+11,9.734120049786909590e-06,1.468564156836826839e-05,1.789918704761735398e+03
3.690000000000000000e+02,1.606209042030302734e+11,1.489566388641795654e+11,1.798037488742743051e-05,1.236084216205135533e-05,1.802589270295881761e+03
3.700000000000000000e+02,1.614926835018749390e+11,1.497651156035419922e+11,1.280301197659206025e-05,8.854538437019776609e-06,1.813240178479738006e+03
3.710000000000000000e+02,1.623668134534615173e+11,1.505757876265265503e+11,1.234629530244557571e-05,1.279611490634380289e-05,1.825112921629777475e+03
3.720000000000000000e+02,1.632433022637143860e+11,1.513886518961723022e+11,1.242827531866552704e-05,9.405779254012536228e-06,1.837447298715564102e+03
3.730000000000000000e+02,1.641221406258692627e+11,1.522036949282004395e+11,1.743484485361435077e-05,1.187727162899054889e-05,1.848499347341324210e+03
3.740000000000000000e+02,1.650033501073986816e+11,1.530209333391990051e+11,1.166947477104773867e-05,1.224694897894451628e-05,1.864131787586884457e+03
3.750000000000000000e+02,1.658869249994843445e+11,1.538403539720249329e+11,1.394855458725086095e-05,1.373583436514724809e-05,1.876021608278771964e+03
3.760000000000000000e+02,1.667728524331494141e+11,1.546619637516778259e+11,8.705886529236650517e-06,1.133163633515454904e-05,1.885816538743074034e+03
3.770000000000000000e+02,1.676611471362389221e+11,1.554857553463401489e+11,1.101426864946741802e-05,1.103530347601466843e-05,1.897161252970281794e+03
3.780000000000000000e+02,1.685517875624145203e+11,1.563117438957201843e+11,1.339616684947753100e-05,1.030891279918400016e-05,1.906993942084744504e+03
3.790000000000000000e+02,1.694448032282452087e+11,1.571399153153423462e+11,1.261321223733347097e-05,1.238763458932812256e-05,1.916399056882743480e+03
3.800000000000000000e+02,1.703401778276996765e+11,1.579702851734974976e+11,1.569071723894754911e-05,9.036080080515596080e-06,1.928406883756964135e+03
3.810000000000000000e+02,1.712378924004478149e+11,1.588028424588222656e+11,1.298016809225810420e-05,1.434446195081040712e-05,1.942416417291325615e+03
3.820000000000000000e+02,1.721379909137583008e+11,1.596375763811530762e+11,1.419311822881130780e-05,1.479015101246705655e-05,1.952365314368400050e+03
3.830000000000000000e+02,1.730404410955137939e+11,1.604744788676638184e+11,1.460529223740181237e-05,1.340317473685903593e-05,1.962654043209661268e+03
3.840000000000000000e+02,1.739452530219202576e+11,1.613135780439778137e+11,1.278663645210009747e-05,1.183938088522573651e-05,1.975171058129943503e+03
3.850000000000000000e+02,1.748524018903883667e+11,1.621548830614981995e+11,1.941383512060745886e-05,1.290339949977514777e-05,1.986285176601701551e+03
3.860000000000000000e+02,1.757619368727179565e+11,1.629983599264556885e+11,1.178111813193716273e-05,1.182921876696774177e-05,1.996399884323126116e+03
3.870000000000000000e+02,1.766738098759984131e+11,1.638440386255404053e+11,1.389829215869831103e-05,1.231439665838607311e-05,2.010859764323882700e+03
3.880000000000000000e+02,1.775880609570210266e+11,1.646918935995216370e+11,1.340591680354386028e-05,1.398044729716829693e-05,2.021341113248067813e+03
3.890000000000000000e+02,1.785046526866809387e+11,1.655419317588704529e+11,1.352076987704009525e-05,1.320720658481988607e-05,2.037369465761541960e+03
3.900000000000000000e+02,1.794236130340039673e+11,1.663941767807281799e+11,1.182422564482976668e-05,1.036397582887538249e-05,2.046119633041892939e+03
3.910000000000000000e+02,1.803449112628962097e+11,1.672486227075564575e+11,1.655488360219337096e-05,1.391710035814064383e-05,2.059385864537589441e+03
3.920000000000000000e+02,1.812685951832880249e+11,1.681052463133217468e+11,1.369538776230250221e-05,9.719460389412404311e-06,2.071391861347795384e+03
3.930000000000000000e+02,1.821946344367753906e+11,1.689640429211536255e+11,1.521248811497954989e-05,1.293659802470426001e-05,2.082024455561285322e+03
3.940000000000000000e+02,1.831230433725186157e+11,1.698250590457627563e+11,1.165882905806991943e-05,1.220469886653585689e-05,2.096585761651223493e+03
3.950000000000000000e+02,1.840537753158956604e+11,1.706882344896862183e+11,1.282458435480915426e-05,9.706553145583107778e-06,2.107235741112395772e+03
3.960000000000000000e+02,1.849868857760751343e+11,1.715535989178278809e+11,1.245550657069660616e-05,8.543323503418243092e-06,2.117727786315803314e+03
3.970000000000000000e+02,1.859223444082516479e+11,1.724211478643558960e+11,9.986971791553500566e-06,1.024980097275030033e-05,2.128146027181785485e+03
3.980000000000000000e+02,1.868601738103190002e+11,1.732908950346978149e+11,1.424941237626597967e-05,1.279583309887755149e-05,2.140973048570464471e+03
3.990000000000000000e+02,1.878003695229100952e+11,1.741628305959374390e+11,1.928661971917211559e-05,1.441002797908375044e-05,2.152892445297888116e+03
4.000000000000000000e+02,1.887429169890764771e+11,1.750369347606699829e+11,1.267599822607490268e-05,1.061650508193956455e-05,2.164428875335581324e+03
4.010000000000000000e+02,1.896878131536930542e+11,1.759132448249884949e+11,7.816082068790031201e-06,1.309728490606065776e-05,2.175066971190832646e+03
4.020000000000000000e+02,1.906350942562925415e+11,1.767917517427968140e+11,1.357711702143493682e-05,1.016133159925658447e-05,2.190822540467787803e+03
4.030000000000000000e+02,1.915847135557890015e+11,1.776724534276447754e+11,9.326405488008226996e-06,1.178227665732389795e-05,2.204556059964669657e+03
4.040000000000000000e+02,1.925367138575596924e+11,1.785553357572081299e+11,8.418513324448539947e-06,1.449095789718413130e-05,2.217372331555323399e+03
4.050000000000000000e+02,1.934910575487310486e+11,1.794404094899071655e+11,9.351178472449817036e-06,1.374842262613640287e-05,2.233093207618528140e+03
4.060000000000000000e+02,1.944477453488840332e+11,1.803276722182254028e+11,1.083494788078898097e-05,8.850532231985397402e-06,2.249775419612040423e+03
4.070000000000000000e+02,1.954068198380200500e+11,1.812171032483177490e+11,1.085652670096415306e-05,1.369816411633806297e-05,2.263835316876897650e+03
4.080000000000000000e+02,1.963682671605450439e+11,1.821087492696260681e+11,1.656476533251627359e-05,1.086583600617974099e-05,2.278165287501362855e+03
4.090000000000000000e+02,1.973320444523359985e+11,1.830025791234403381e+11,7.992151541569292306e-06,1.339680134038179204e-05,2.291228372521190522e+03
4.100000000000000000e+02,1.982981845125282898e+11,1.838985632419877625e+11,9.108803473156790176e-06,1.697250855725584984e-05,2.302488879057415033e+03
4.110000000000000000e+02,1.992666846189925537e+11,1.847967777777530823e+11,8.809783948682259336e-06,1.430304024430117948e-05,2.315598273509115643e+03
4.120000000000000000e+02,2.002375146439668884e+11,1.856971773332698059e+11,9.780924877800245554e-06,9.594570246296285632e-06,2.325077156609651865e+03
4.130000000000000000e+02,2.012107254613914795e+11,1.865997596364404297e+11,1.491381421991899714e-05,1.149139809986099436e-05,2.340870527575671986e+03
4.140000000000000000e+02,2.021863079546708984e+11,1.875045266574311218e+11,7.763478794498013258e-06,1.496726746608167957e-05,2.354321846538684440e+03
4.150000000000000000e+02,2.031642246264894409e+11,1.884114514200049438e+11,1.128134285077742049e-05,1.511979936952290160e-05,2.369847975845837937e+03
4.160000000000000000e+02,2.041445269281300049e+11,1.893205765626324463e+11,1.268834725098866301e-05,1.291103750933331185e-05,2.381578007176442952e+03
4.170000000000000000e+02,2.051271923739095459e+11,1.902318814493533936e+11,1.141375309177128372e-05,1.481474177444930262e-05,2.398273507645706559e+03
4.180000000000000000e+02,2.061122058461058655e+11,1.911453994974313354e+11,1.237378682550360764e-05,1.229719945838869677e-05,2.410690272618620838e+03
4.190000000000000000e+02,2.070995657397257080e+11,1.920610975761683350e+11,7.499752694983818913e-06,1.399687282122030751e-05,2.422614433462559191e+03
4.200000000000000000e+02,2.080893074465034180e+11,1.929789896317085266e+11,9.511915084470246029e-06,1.425116178277452406e-05,2.436643975145895638e+03
4.210000000000000000e+02,2.090814043140363770e+11,1.938990569138399353e+11,1.430018782000441746e-05,1.420539739160897597e-05,2.453775835925161573e+03
4.220000000000000000e+02,2.100758603975741272e+11,1.948213328748170776e+11,9.382806658853048987e-06,1.646257120102578853e-05,2.469943451746083156e+03
4.230000000000000000e+02,2.110726952743741150e+11,1.957457668328589172e+11,7.495959674974628228e-06,1.421239213961200676e-05,2.485082523532760206e+03
4.240000000000000000e+02,2.120718766696212463e+11,1.966724141805423584e+11,9.182813397345945816e-06,1.104812597829685217e-05,2.499596352866722555e+03
4.250000000000000000e+02,2.130734124766410217e+11,1.976012263597449951e+11,1.351145029804268205e-05,9.250669003590950012e-06,2.509166950546170483e+03
4.260000000000000000e+02,2.140773196584541321e+11,1.985322556080422974e+11,9.589494204154114243e-06,9.608643988689991033e-06,2.521764588571867534e+03
4.270000000000000000e+02,2.150835942839510498e+11,1.994654588634943848e+11,1.247608811438816190e-05,1.060934645125133358e-05,2.533729857513561001e+03
4.280000000000000000e+02,2.160921920472794800e+11,2.004008473324722595e+11,1.449372862594167088e-05,5.446646226259233003e-06,2.549681703151355578e+03
4.290000000000000000e+02,2.171031669573685913e+11,2.013384269785575562e+11,1.192685239248536533e-05,9.243701048822217103e-06,2.562030607643727762e+03
4.300000000000000000e+02,2.181165013769319458e+11,2.022781915433694458e+11,1.736801974572266261e-05,8.460260294218535648e-06,2.573196350887748395e+03
4.310000000000000000e+02,2.191321936009348145e+11,2.032201592721258240e+11,1.302496093880112227e-05,1.311744221810240418e-05,2.588786119774255440e+03
4.320000000000000000e+02,2.201502631646109009e+11,2.041643065347404175e+11,1.104689473918618603e-05,9.055201380947508483e-06,2.599961762824458219e+03
4.330000000000000000e+02,2.211706767840940857e+11,2.051106545089568787e+11,1.096062161132227430e-05,1.965788602409368480e-05,2.615342687605575520e+03
4.340000000000000000e+02,2.221934512386646729e+11,2.060591576119633484e+11,8.200505572153460321e-06,9.803915988260136771e-06,2.629637622146001831e+03
4.350000000000000000e+02,2.232185871407957153e+11,2.070098404589667053e+11,1.756170107580778961e-05,8.798216456273877384e-06,2.641758174927680557e+03
4.360000000000000000e+02,2.242460777506340332e+11,2.079627431616263428e+11,9.661659509663245160e-06,9.815231381216094064e-06,2.653732126084958509e+03
4.370000000000000000e+02,2.252759184943418274e+11,2.089178426435957031e+11,8.801248553402807318e-06,1.328741105222075447e-05,2.668805859475140096e+03
4.380000000000000000e+02,2.263081271159464111e+11,2.098751220966942444e+11,8.847199759909329941e-06,1.128264133232192989e-05,2.681718047590131391e+03
4.390000000000000000e+02,2.273427049602606201e+11,2.108346021821676636e+11,6.169481802542620130e-06,8.618119702763493706e-06,2.698606443202046648e+03
4.400000000000000000e+02,2.283796186315312500e+11,2.117962344002301941e+11,9.600599378045693300e-06,9.871154143747951082e-06,2.709988570791559141e+03
4.410000000000000000e+02,2.294189145457852173e+11,2.127600828481082458e+11,9.306070420711520796e-06,9.839093479846461321e-06,2.726580728701293992e+03
4.420000000000000000e+02,2.304605599345720825e+11,2.137261070883784180e+11,9.157709213836184858e-06,1.151903654883490447e-05,2.739306631460554854e+03
4.430000000000000000e+02,2.315045703423891602e+11,2.146943086983101807e+11,9.994320567474623829e-06,1.009080828151542875e-05,2.753809377002134170e+03
4.440000000000000000e+02,2.325509419194412537e+11,2.156647052742155151e+11,1.299340794502779062e-05,9.323086878620934215e-06,2.769629866109733030e+03
4.450000000000000000e+02,2.335996780006906128e+11,2.166373105056699829e+11,1.061919488354323704e-05,1.480588392477333315e-05,2.783856211044134398e+03
4.460000000000000000e+02,2.346507688583671265e+11,2.176120515105253601e+11,1.442913889315722287e-05,9.857870505891597190e-06,2.798324738610500390e+03
4.470000000000000000e+02,2.357042054817108154e+11,2.185889872525310669e+11,1.147080449592774443e-05,1.038963886412780369e-05,2.816378459482582002e+03
4.480000000000000000e+02,2.367600014526441345e+11,2.195681345654979248e+11,1.141349380329170771e-05,1.293729226459205961e-05,2.829552473022799859e+03
4.490000000000000000e+02,2.378181490980711060e+11,2.205494847849255371e+11,1.051998294365752429e-05,1.087157450097020472e-05,2.845288500737841787e+03
4.500000000000000000e+02,2.388786648060900879e+11,2.215330223001539612e+11,1.391031606035042500e-05,1.207981097084420696e-05,2.857238404806139442e+03
4.510000000000000000e+02,2.399415428812142944e+11,2.225187476637977295e+11,1.159811234408003600e-05,1.454072044870802216e-05,2.868982420104692210e+03
4.520000000000000000e+02,2.410067754847337036e+11,2.235066451427396545e+11,1.511164212630866643e-05,8.068169307873240825e-06,2.885242882603076396e+03
4.530000000000000000e+02,2.420743930983899841e+11,2.244967378840882263e+11,1.360533559513488200e-05,1.396389525687435906e-05,2.898258353293658729e+03
4.540000000000000000e+02,2.431443549451957092e+11,2.254890237228812866e+11,1.206254634622538902e-05,1.578004719859915639e-05,2.913758693968450189e+03
4.550000000000000000e+02,2.442166615273213196e+11,2.264835078418221436e+11,9.244128319374489422e-06,1.779163785842197143e-05,2.927073883504235710e+03
4.560000000000000000e+02,2.452913161152267761e+11,2.274801775032692566e+11,1.215439430146680877e-05,1.326043103688778757e-05,2.942689270049380411e+03
4.570000000000000000e+02,2.463683318126529541e+11,2.284790071433241577e+11,1.084600568856952663e-05,1.105689109170970852e-05,2.960624558156715466e+03
4.580000000000000000e+02,2.474477277079644165e+11,2.294800385943868713e+11,1.012406197353765691e-05,8.627552193218868126e-06,2.974823193949564029e+03
4.590000000000000000e+02,2.485294680319773254e+11,2.304832578501545105e+11,1.193520471953757323e-05,1.396275923892797977e-05,2.990412541964753018e+03
4.600000000000000000e+02,2.496135772260315857e+11,2.314886817071042175e+11,1.276607350941816321e-05,7.783242968018022623e-06,3.002606686395183260e+03
4.610000000000000000e+02,2.507000436103152466e+11,2.324962681468593140e+11,1.420338491475714449e-05,1.242987911942439183e-05,3.018991188949062234e+03
4.620000000000000000e+02,2.517888643664243469e+11,2.335060572810916748e+11,1.034290070323073962e-05,1.125594683426545117e-05,3.034804564081945045e+03
4.630000000000000000e+02,2.528800682293782959e+11,2.345180175022035217e+11,1.343577743995183482e-05,1.121608516274630318e-05,3.049096922517604071e+03
4.640000000000000000e+02,2.539736134316702576e+11,2.355321893035960083e+11,1.148453231358814719e-05,1.255103845732019607e-05,3.072058409347889665e+03
4.650000000000000000e+02,2.550695412417850952e+11,2.365485327584369507e+11,7.868739572702843077e-06,8.038733396609210047e-06,3.088474081299164936e+03
4.660000000000000000e+02,2.561678022341400757e+11,2.375670802447101440e+11,1.247629541378802998e-05,1.100047407065485316e-05,3.102786303242560280e+03
4.670000000000000000e+02,2.572684332102680664e+11,2.385877905583168335e+11,1.457167926555147375e-05,8.824091391024246889e-06,3.116727066616914271e+03
4.680000000000000000e+02,2.583714224593471069e+11,2.396106759282230530e+11,1.410690665393232734e-05,1.419322692886026971e-05,3.127492707210356912e+03
4.690000000000000000e+02,2.594767356856197510e+11,2.406357610839698486e+11,1.439081298015842947e-05,1.366146713344118524e-05,3.140978911018661620e+03
4.700000000000000000e+02,2.605844361920435181e+11,2.416630443234616699e+11,1.046163643103614760e-05,9.759006465825947885e-06,3.157797208802353452e+03
4.710000000000000000e+02,2.616945162875411987e+11,2.426925366523234253e+11,1.070494942534416793e-05,1.359875506301566617e-05,3.171770317606672961e+03
4.720000000000000000e+02,2.628069334631507568e+11,2.437241993114562378e+11,1.809475791680892343e-05,1.544480603155040654e-05,3.184751536975196359e+03
4.730000000000000000e+02,2.639217042708211975e+11,2.447580163128889771e+11,1.308620851081521153e-05,1.202956668355792402e-05,3.201138907801494497e+03
4.740000000000000000e+02,2.650388407374254150e+11,2.457940786773856812e+11,1.278867427889629482e-05,9.111158495000992730e-06,3.218579111796941561e+03
4.750000000000000000e+02,2.661583413334072876e+11,2.468323060850336609e+11,1.437500891743326292e-05,9.393791288503372527e-06,3.234850615866532735e+03
4.760000000000000000e+02,2.672802084622825317e+11,2.478727328279926758e+11,1.363372138685203794e-05,9.458938144635276046e-06,3.249895247069869129e+03
4.770000000000000000e+02,2.684044308067336426e+11,2.489153142649545288e+11,1.914211885045702388e-05,9.653422416877610601e-06,3.263317986345422469e+03
4.780000000000000000e+02,2.695310072448372498e+11,2.499601442600420532e+11,1.846750872480651395e-05,8.423198992191238688e-06,3.279541445119576565e+03
4.790000000000000000e+02,2.706599692110682983e+11,2.510071219718895264e+11,1.815598374432791928e-05,1.218702676397676044e-05,3.294553956121242663e+03
4.800000000000000000e+02,2.717912732486199646e+11,2.520563169310855103e+11,1.360601611088974039e-05,1.199543351837473182e-05,3.308177697822513437e+03
4.810000000000000000e+02,2.729249234301461792e+11,2.531076875005423584e+11,1.845187716886798057e-05,1.458671343124162689e-05,3.324628071088820434e+03
4.820000000000000000e+02,2.740609491141696777e+11,2.541612403418160706e+11,1.732650595298590446e-05,9.762727511075652842e-06,3.341255220694920354e+03
4.830000000000000000e+02,2.751993304789504395e+11,2.552169739754337769e+11,1.229938234081906501e-05,1.000117125837807208e-05,3.354081893753239910e+03
4.840000000000000000e+02,2.763400572493742676e+11,2.562749037026053162e+11,1.615137694177537497e-05,8.237149435763591043e-06,3.369394389202831007e+03
4.850000000000000000e+02,2.774831517972799072e+11,2.573350367600931091e+11,1.464386033922515651e-05,1.636994534892632913e-05,3.386721647622502132e+03
4.860000000000000000e+02,2.786285929995007324e+11,2.583973484466599426e+11,1.176248690637482497e-05,1.012956140145071515e-05,3.402362710578371662e+03
4.870000000000000000e+02,2.797764181654311523e+11,2.594618190375269775e+11,1.423165443636964511e-05,1.373032332907531128e-05,3.419284918723842566e+03
4.880000000000000000e+02,2.809266006113216553e+11,2.605285025939691772e+11,1.112247315038228379e-05,1.436327264359160694e-05,3.437462032143794204e+03
4.890000000000000000e+02,2.820791634480160522e+11,2.615973512071245117e+11,9.855812182046896908e-06,1.233350747809058845e-05,3.454627071927677207e+03
4.900000000000000000e+02,2.832340709791821899e+11,2.626684125953842468e+11,1.281686277720961442e-05,1.248690816346709198e-05,3.474257496009744045e+03
4.910000000000000000e+02,2.843913143789580688e+11,2.637416515010646667e+11,1.413761079038788893e-05,1.543334226239423401e-05,3.489263745700335676e+03
4.920000000000000000e+02,2.855509068801166382e+11,2.648170650062703247e+11,1.071025346388587707e-05,1.128439499842315286e-05,3.505225623465676108e+03
4.930000000000000000e+02,2.867128622966063232e+11,2.658946872727283936e+11,1.752008320277109732e-05,1.330105591745844862e-05,3.517391496049647230e+03
4.940000000000000000e+02,2.878772207594189453e+11,2.669744748380207520e+11,1.198466246632445831e-05,2.221855876949341280e-05,3.533354765952954040e+03
4.950000000000000000e+02,2.890438889000413818e+11,2.680564798923851013e+11,1.207077933196298858e-05,1.067260345188891790e-05,3.551022559480681593e+03
4.960000000000000000e+02,2.902129339415253906e+11,2.691406684590833130e+11,1.182052514026032952e-05,1.178388220890447258e-05,3.568190222335714680e+03
4.970000000000000000e+02,2.913843443297702026e+11,2.702270151565559387e+11,6.834426147572791876e-06,8.944878397865174691e-06,3.583969180658209552e+03
4.980000000000000000e+02,2.925581226180214844e+11,2.713155754549069214e+11,1.007457736523775793e-05,1.357468992790877849e-05,3.599698124143949372e+03
4.990000000000000000e+02,2.937342490895071411e+11,2.724063353297573853e+11,1.590457184552640513e-05,1.484296625475778342e-05,3.615888409216529453e+03
5.000000000000000000e+02,2.949127261989142456e+11,2.734992677198652649e+11,9.733073088047383692e-06,9.513029860963584383e-06,3.629924148820305163e+03
5.010000000000000000e+02,2.960936090118074951e+11,2.745943860942755737e+11,9.807446124665553100e-06,1.411593272304667579e-05,3.647932654858538626e+03
5.020000000000000000e+02,2.972768276037454834e+11,2.756916935649916992e+11,1.738419236374522114e-05,9.691266681377541659e-06,3.665459998604258544e+03
5.030000000000000000e+02,2.984624086512139893e+11,2.767912006775505371e+11,8.994410133467134472e-06,1.122626510452473525e-05,3.683815152323934853e+03
5.040000000000000000e+02,2.996503293375102539e+11,2.778928860077114258e+11,8.851758518835239897e-06,9.630480197864166314e-06,3.702593721718488268e+03
5.050000000000000000e+02,3.008406098905528564e+11,2.789967310656763916e+11,9.375326819660578792e-06,1.758817072583518382e-05,3.721064588978623760e+03
5.060000000000000000e+02,3.020332219710914917e+11,2.801028094039140625e+11,1.257462172743473161e-05,1.059731999286661619e-05,3.736122547122388823e+03
5.070000000000000000e+02,3.032282175914516602e+11,2.812110435028079834e+11,1.274281295116086454e-05,1.044318449650027958e-05,3.755244983547333504e+03
5.080000000000000000e+02,3.044255631851128540e+11,2.823214723767746582e+11,1.200369387732713733e-05,1.152029276596522323e-05,3.768212795865552380e+03
5.090000000000000000e+02,3.056252918082695312e+11,2.834340847192673340e+11,8.088416947882315355e-06,1.089528130970851549e-05,3.785612386323308783e+03
5.100000000000000000e+02,3.068273911068169556e+11,2.845489127991949463e+11,1.486417373852688684e-05,1.192565399510403523e-05,3.801540247845427984e+03
5.110000000000000000e+02,3.080318406179561157e+11,2.856659004995404053e+11,1.747892102788028978e-05,1.028288200233262728e-05,3.820092757600625191e+03
5.120000000000000000e+02,3.092386292312718506e+11,2.867850802285095825e+11,1.480966151912177509e-05,9.254775415579175046e-06,3.838624997983173671e+03
5.130000000000000000e+02,3.104478029962387695e+11,2.879064586489967651e+11,1.315722523254070353e-05,1.026383700708510816e-05,3.858372877780886483e+03
5.140000000000000000e+02,3.116593099879136353e+11,2.890300324753615112e+11,1.127220002350437511e-05,1.630279468312068047e-05,3.871817727088808169e+03
5.150000000000000000e+02,3.128731783633952637e+11,2.901558045759048462e+11,2.256607811867983315e-05,7.918842226173339327e-06,3.888488433034149239e+03
5.160000000000000000e+02,3.140893989829776001e+11,2.912837323706258545e+11,2.049285773919606868e-05,1.073921108118991441e-05,3.905909722244549812e+03
5.170000000000000000e+02,3.153079969271453857e+11,2.924138463963919678e+11,1.613006542144912459e-05,1.329034720354282939e-05,3.925413018287340492e+03
5.180000000000000000e+02,3.165289502492392578e+11,2.935461466241872559e+11,1.569947243440505957e-05,5.919719289537717088e-06,3.947095633658150291e+03
5.190000000000000000e+02,3.177522357669133301e+11,2.946806263492484741e+11,1.717315112015338485e-05,1.254257353000554076e-05,3.963146929404369985e+03
5.200000000000000000e+02,3.189779012984102783e+11,2.958173515194488525e+11,2.035645544573583265e-05,6.846126255788398396e-06,3.977635761314849788e+03
5.210000000000000000e+02,3.202059474826765747e+11,2.969562326087202148e+11,1.737629567177823020e-05,4.604944682906619846e-06,3.996178732775287244e+03
5.220000000000000000e+02,3.214363513262834473e+11,2.980973068636173706e+11,1.780076497426286153e-05,8.203803878670257177e-06,4.011921589635343025e+03
5.230000000000000000e+02,3.226690886139477539e+11,2.992405738102192993e+11,1.650188853208334194e-05,1.051618198799619819e-05,4.029168552430172895e+03
5.240000000000000000e+02,3.239042108798905029e+11,3.003860497022476807e+11,1.386499380418015903e-05,1.500365154738503293e-05,4.044698105630164719e+03
5.250000000000000000e+02,3.251416654206489868e+11,3.015336705897344360e+11,1.914493907606562573e-05,1.225197725363003087e-05,4.063066631274877182e+03
5.260000000000000000e+02,3.263814969114654541e+11,3.026835130070032959e+11,1.613515679588228835e-05,1.090611979759348316e-05,4.079742090176383499e+03
5.270000000000000000e+02,3.276236856482465820e+11,3.038355456452200928e+11,1.124077217706798137e-05,8.612468540558637642e-06,4.094813912854640421e+03
5.280000000000000000e+02,3.288682560675523682e+11,3.049897594931077881e+11,1.178859626427275487e-05,1.018356998017111437e-05,4.117443221885425373e+03
5.290000000000000000e+02,3.301151580613460083e+11,3.061461399815501709e+11,1.319441181235614380e-05,1.209691491843578603e-05,4.133364844967927638e+03
5.300000000000000000e+02,3.313644254614730225e+11,3.073047338690787964e+11,1.469031455558766908e-05,1.140486959072539719e-05,4.153318853698843668e+03
5.310000000000000000e+02,3.326160584403754883e+11,3.084654914186603394e+11,9.374910384107870698e-06,1.301933995012660716e-05,4.169107298312333114e+03
5.320000000000000000e+02,3.338700540159655151e+11,3.096284583681473389e+11,1.373337398069551796e-05,1.364778868828686598e-05,4.186878058333402805e+03
5.330000000000000000e+02,3.351264313499065552e+11,3.107936007452519531e+11,1.140630929430397345e-05,2.270242047008874664e-05,4.202682339506283824e+03
5.340000000000000000e+02,3.363851615409937134e+11,3.119609521186730347e+11,1.043166580949606015e-05,7.014877639099914575e-06,4.219483866783777557e+03
5.350000000000000000e+02,3.376462474089804688e+11,3.131304868447490234e+11,1.153997126279726615e-05,1.278918090474867597e-05,4.241650555222175171e+03
5.360000000000000000e+02,3.389096810321221313e+11,3.143022055965299072e+11,1.158325969774498532e-05,1.356774546301675599e-05,4.257978875123057151e+03
5.370000000000000000e+02,3.401754553372513428e+11,3.154761137438477173e+11,1.588465435842234541e-05,1.516248519228824421e-05,4.277013894701560275e+03
5.380000000000000000e+02,3.414435882511394043e+11,3.166521725149593506e+11,1.394769757112612751e-05,1.145758673359864588e-05,4.294471483663769504e+03
5.390000000000000000e+02,3.427140678270231934e+11,3.178304368851061401e+11,1.408629887345025367e-05,1.148708075449089705e-05,4.312251927586431520e+03
5.400000000000000000e+02,3.439869219000733032e+11,3.190109156965289917e+11,1.149847143255833259e-05,7.669316308467344356e-06,4.333790783499183817e+03
5.410000000000000000e+02,3.452621416663709717e+11,3.201935720447531738e+11,9.319738425994650299e-06,8.940318503625199753e-06,4.353082610877800107e+03
5.420000000000000000e+02,3.465397022539368286e+11,3.213784020106306152e+11,1.685720290256487175e-05,1.180496180530621331e-05,4.367438006969230628e+03
5.430000000000000000e+02,3.478196397979533691e+11,3.225654228891131592e+11,9.968570926499609186e-06,8.408948042770703069e-06,4.379368215589157444e+03
5.440000000000000000e+02,3.491019564010737305e+11,3.237546074676433716e+11,1.323262115116019544e-05,1.139427839957907196e-05,4.398963384586875691e+03
5.450000000000000000e+02,3.503866064687014160e+11,3.249459943159008789e+11,1.480851752977407898e-05,1.434102135156045676e-05,4.415389859326915030e+03
5.460000000000000000e+02,3.516736175402057495e+11,3.261396052070202026e+11,7.904879092857086675e-06,1.420992881306926137e-05,4.436613704801672611e+03
5.470000000000000000e+02,3.529629952737144775e+11,3.273354138433554688e+11,1.035322090647827764e-05,8.651483263122372591e-06,4.448858109712015903e+03
5.480000000000000000e+02,3.542547305403796387e+11,3.285333912474074097e+11,7.735797888264173139e-06,1.239535609209863054e-05,4.467119419745599771e+03
5.490000000000000000e+02,3.555488369596787109e+11,3.297335511486838379e+11,8.097989084188128572e-06,1.112414915704906804e-05,4.486931474204721781e+03
5.500000000000000000e+02,3.568452946541365967e+11,3.309358977776063232e+11,1.218075124720385816e-05,7.933360957612656250e-06,4.499582552508902154e+03
5.510000000000000000e+02,3.581440984201314087e+11,3.321404300501456299e+11,1.448094391975907058e-05,1.432854596772337175e-05,4.516813334819744341e+03
5.520000000000000000e+02,3.594452535691627197e+11,3.333471273040215454e+11,1.538664210343210215e-05,1.187236775024302915e-05,4.533809969150912366e+03
5.530000000000000000e+02,3.607487772574445190e+11,3.345560379414539795e+11,9.529386154283336907e-06,1.519778987413289428e-05,4.555991367276545134e+03
5.540000000000000000e+02,3.620546731191977539e+11,3.357671138165547485e+11,9.992202473774192129e-06,1.617459828540113165e-05,4.573537104516708496e+03
5.550000000000000000e+02,3.633629233194229736e+11,3.369804105611931763e+11,1.423106576259325351e-05,1.620437346594449934e-05,4.591260005104487391e+03
5.560000000000000000e+02,3.646735060315986328e+11,3.381958981823356934e+11,1.130329793530560067e-05,8.495914522899106203e-06,4.605454132367135571e+03
5.570000000000000000e+02,3.659864633247161865e+11,3.394135506137820435e+11,1.626057593817620273e-05,7.674027883042278120e-06,4.627772394785649340e+03
5.580000000000000000e+02,3.673017980928500977e+11,3.406334060884879150e+11,9.178583181279620362e-06,9.713195907923299899e-06,4.649961790261364513e+03
5.590000000000000000e+02,3.686194787394627075e+11,3.418554222687727661e+11,9.296513507894843542e-06,8.666332239504193069e-06,4.663829198264147635e+03
5.600000000000000000e+02,3.699395457660317993e+11,3.430796460598193970e+11,1.455749819412321955e-05,1.057632632872618217e-05,4.678715504788086037e+03
5.610000000000000000e+02,3.712619419247828369e+11,3.443060788118795166e+11,1.274049918231767720e-05,1.713549778470380147e-05,4.700012645699534914e+03
5.620000000000000000e+02,3.725867198389872437e+11,3.455346569226758423e+11,1.089990579872246457e-05,1.006519959589891045e-05,4.714468990502646193e+03
5.630000000000000000e+02,3.739138360085507812e+11,3.467654505475283203e+11,1.510658387027241645e-05,1.033329374333646911e-05,4.729520376131211378e+03
5.640000000000000000e+02,3.752432914582677002e+11,3.479984135340499268e+11,1.393806686889043078e-05,1.195409017717974365e-05,4.748488709134076998e+03
5.650000000000000000e+02,3.765751357253590088e+11,3.492335677235760498e+11,1.158250561406060086e-05,1.520652887276874310e-05,4.772292297441776100e+03
5.660000000000000000e+02,3.779093306146129150e+11,3.504708984789439697e+11,7.410065209101368566e-06,1.132153770888599809e-05,4.791134804892904867e+03
5.670000000000000000e+02,3.792458690349586182e+11,3.517104425718277588e+11,1.049961765209328490e-05,6.721146533661404021e-06,4.815321972571395236e+03
5.680000000000000000e+02,3.805847989473787842e+11,3.529521683676052246e+11,1.398349764825113084e-05,9.088174731219922364e-06,4.830461480887443031e+03
5.690000000000000000e+02,3.819260968420958862e+11,3.541960843117830811e+11,1.640321549745138441e-05,1.644122351673882321e-05,4.852782234399353911e+03
5.700000000000000000e+02,3.832697648539315186e+11,3.554421834004245605e+11,1.622715923421669260e-05,2.121597104054462335e-05,4.868375783504682659e+03
5.710000000000000000e+02,3.846157440505688477e+11,3.566904881310291748e+11,7.687502599496021105e-06,1.431387538919359770e-05,4.892113193925989435e+03
5.720000000000000000e+02,3.859641241645905762e+11,3.579409610653348389e+11,8.379802862945595621e-06,1.433308429032997822e-05,4.914544852637153781e+03
5.730000000000000000e+02,3.873148295023638916e+11,3.591936154403619385e+11,1.037201249587393903e-05,9.798467385135900543e-06,4.933174595310620134e+03
5.740000000000000000e+02,3.886679234169345093e+11,3.604484864397443848e+11,1.601733937106608607e-05,1.190722307842229100e-05,4.957129992157697416e+03
5.750000000000000000e+02,3.900233792678381348e+11,3.617055335430488281e+11,1.167130645729486105e-05,1.010370407861227449e-05,4.981033692830164910e+03
5.760000000000000000e+02,3.913811798330109863e+11,3.629647816167268677e+11,1.091137852327062063e-05,1.542508839491585348e-05,5.001596629680412661e+03
5.770000000000000000e+02,3.927413548844619141e+11,3.642262163790140381e+11,9.526478165433616141e-06,1.367923858108799351e-05,5.020303338891783824e+03
5.780000000000000000e+02,3.941038695752551270e+11,3.654898465977843018e+11,1.596308675311242098e-05,7.150846472958605204e-06,5.042942149388036341e+03
5.790000000000000000e+02,3.954687189586354980e+11,3.667556421870417480e+11,1.209666769752537618e-05,1.018528182883393640e-05,5.067544438443455874e+03
5.800000000000000000e+02,3.968359675018624878e+11,3.680236142870172119e+11,1.218168630523486229e-05,1.231139229163069615e-05,5.092722818940272191e+03
5.810000000000000000e+02,3.982055489395989380e+11,3.692937662036639404e+11,1.149085737595090251e-05,8.436250592991356712e-06,5.115360156834110967e+03
5.820000000000000000e+02,3.995775053202727661e+11,3.705661155658767090e+11,1.390248425914286656e-05,1.245289676199412554e-05,5.131711992069588632e+03
5.830000000000000000e+02,4.009518069920427246e+11,3.718406586687045898e+11,8.630159045397434170e-06,1.413095881763748451e-05,5.146649160328377548e+03
5.840000000000000000e+02,4.023284627000659180e+11,3.731173881761524658e+11,1.030761831710691467e-05,1.499686794770305198e-05,5.168829151946271850e+03
5.850000000000000000e+02,4.037074847649622192e+11,3.743963097519987793e+11,1.425353449691080243e-05,1.229051673812264767e-05,5.191338030482542308e+03
5.860000000000000000e+02,4.050888960285111694e+11,3.756774436499334717e+11,1.673733942730848412e-05,1.240680226044510448e-05,5.209020835932797127e+03
5.870000000000000000e+02,4.064726511927144775e+11,3.769607247913698730e+11,1.201071907763751057e-05,2.028183590019327909e-05,5.222689541295872914e+03
5.880000000000000000e+02,4.078587428392869873e+11,3.782461907712177124e+11,1.501857059937883321e-05,1.390159684755420955e-05,5.238469665696359698e+03
5.890000000000000000e+02,4.092472123583218994e+11,3.795338584851297607e+11,1.529424071367024851e-05,1.021729147909766766e-05,5.254280246315169279e+03
5.900000000000000000e+02,4.106380313398414307e+11,3.808237359863238525e+11,9.211313616308558494e-06,1.754502364736953979e-05,5.273783081358316849e+03
5.910000000000000000e+02,4.120312055094359131e+11,3.821158276459876099e+11,1.512232221301257340e-05,1.026964888395376363e-05,5.292622577356860347e+03
5.920000000000000000e+02,4.134267189154254150e+11,3.834100509232498779e+11,1.541370003954600776e-05,1.109170864854736038e-05,5.305294150533240099e+03
5.930000000000000000e+02,4.148246434903352661e+11,3.847064954275396118e+11,8.039880592058956665e-06,8.038751490913043085e-06,5.324418390592990363e+03
5.940000000000000000e+02,4.162249207174648438e+11,3.860051261718361816e+11,1.222181070104078060e-05,1.117139363204788793e-05,5.346115794738547265e+03
5.950000000000000000e+02,4.176275299871878662e+11,3.873059504497863770e+11,1.278432712048527264e-05,1.396373671003203754e-05,5.369735004406574262e+03
5.960000000000000000e+02,4.190325371733177490e+11,3.886089407772518311e+11,1.369888780355932312e-05,1.380403983397560097e-05,5.386972014974006015e+03
5.970000000000000000e+02,4.204398895688311768e+11,3.899141371503469238e+11,1.421546974056386858e-05,1.687924821580644164e-05,5.405749108860001797e+03
5.980000000000000000e+02,4.218495642429505005e+11,3.912214990932804565e+11,1.419811868530462817e-05,1.279976478962829844e-05,5.425636602685293838e+03
5.990000000000000000e+02,4.232615827037806396e+11,3.925310593770191040e+11,1.479357016664906155e-05,1.217742359505002980e-05,5.446777145325113452e+03
6.000000000000000000e+02,4.246759891621040649e+11,3.938428110820161133e+11,1.108839918440018835e-05,8.799083588972855807e-06,5.467923614649127558e+03
6.010000000000000000e+02,4.260927541352879639e+11,3.951567336457204590e+11,1.112223184340788151e-05,1.047226237327336662e-05,5.491537048688513096e+03
6.020000000000000000e+02,4.275119032498813477e+11,3.964728631466784668e+11,8.742204383849205840e-06,1.479146892102711774e-05,5.517841731441098091e+03
6.030000000000000000e+02,4.289334301517912598e+11,3.977911424393099365e+11,1.321253504904529308e-05,1.337019390379445838e-05,5.534274132384556651e+03
6.040000000000000000e+02,4.303572915730771484e+11,3.991116384161713257e+11,1.674255734096519177e-05,1.280558250815744259e-05,5.552976461052424384e+03
6.050000000000000000e+02,4.317835077139506836e+11,4.004343158534247437e+11,1.976184811058878665e-05,1.032023366598355807e-05,5.578161726547299622e+03
6.060000000000000000e+02,4.332120852331838379e+11,4.017592107544704590e+11,1.404522562142851427e-05,1.150120896253881142e-05,5.598769157399516189e+03
6.070000000000000000e+02,4.346430239554838867e+11,4.030862712780193481e+11,1.710347787120536367e-05,9.556939833177402477e-06,5.618878887725430104e+03
6.080000000000000000e+02,4.360762881740780029e+11,4.044155348490919800e+11,6.236360217903857972e-06,1.379585417382589441e-05,5.643276788872138241e+03
6.090000000000000000e+02,4.375119433075075684e+11,4.057469670940889893e+11,1.008513371847374884e-05,9.734301244623821958e-06,5.665128985703699072e+03
6.100000000000000000e+02,4.389499465548626709e+11,4.070805878322709961e+11,1.059654458801517762e-05,1.176337051844722481e-05,5.679647550952764504e+03
6.110000000000000000e+02,4.403903169061852417e+11,4.084164272562706299e+11,1.247801901549383530e-05,1.058759364003236669e-05,5.704633293546185087e+03
6.120000000000000000e+02,4.418330502996645508e+11,4.097544272056257324e+11,1.260150958759531648e-05,1.255206342354320270e-05,5.724691356035438730e+03
6.130000000000000000e+02,4.432781399766043701e+11,4.110946219972836914e+11,1.898163903291116839e-05,1.594109617519823274e-05,5.746673611045826874e+03
6.140000000000000000e+02,4.447255667427061768e+11,4.124370223620974121e+11,1.228927544894009571e-05,1.267598701093497482e-05,5.763370301725012723e+03
6.150000000000000000e+02,4.461753860083681030e+11,4.137816015822109375e+11,1.314918603245729400e-05,1.537349653568664820e-05,5.786873913537630870e+03
6.160000000000000000e+02,4.476275890375627441e+11,4.151283528451436768e+11,9.820650681002796034e-06,1.122213962578832991e-05,5.804338409284620866e+03
6.170000000000000000e+02,4.490821546373755493e+11,4.164772754643435669e+11,9.650402543526226395e-06,1.563512286040236177e-05,5.820616641985936440e+03
6.180000000000000000e+02,4.505390502742451172e+11,4.178283909288297119e+11,1.247167643658730896e-05,9.655120939200401153e-06,5.845196959997399972e+03
6.190000000000000000e+02,4.519983220936296387e+11,4.191817186497363281e+11,7.957877039221905591e-06,8.308190414529903478e-06,5.866543554458468861e+03
6.200000000000000000e+02,4.534599415074249268e+11,4.205372162715523682e+11,1.077490655998492031e-05,1.102682191267412293e-05,5.882762306660943068e+03
6.210000000000000000e+02,4.549239107222868042e+11,4.218948911618041992e+11,1.360417322548990171e-05,8.802391011974997070e-06,5.905888812872397466e+03
6.220000000000000000e+02,4.563902489074403687e+11,4.232547611415617065e+11,1.966953587040354279e-05,1.272774543847887685e-05,5.925668143542758116e+03
6.230000000000000000e+02,4.578589264211151733e+11,4.246168366868052368e+11,1.048425003624675611e-05,1.309658606529762181e-05,5.946861354511117497e+03
6.240000000000000000e+02,4.593299745779501343e+11,4.259811328195332031e+11,1.320088419842768701e-05,1.324655724088685815e-05,5.970082195266701092e+03
6.250000000000000000e+02,4.608033718077658691e+11,4.273475771972632446e+11,1.541989972853041735e-05,1.179627597336363465e-05,5.989292921182590362e+03
6.260000000000000000e+02,4.622790945807298584e+11,4.287162066527145996e+11,1.026377652513232874e-05,1.282828347115572143e-05,6.011176334436285288e+03
6.270000000000000000e+02,4.637572030713969727e+11,4.300870150937719727e+11,1.284148815672292443e-05,8.643536771546500574e-06,6.028024418162471193e+03
6.280000000000000000e+02,4.652376955170783081e+11,4.314600199118537598e+11,1.062790709183136784e-05,1.439616204312876846e-05,6.046642385345303410e+03
6.290000000000000000e+02,4.667205281617385864e+11,4.328352213514040527e+11,1.363409584209662739e-05,9.956166293401125245e-06,6.064856425213367402e+03
6.300000000000000000e+02,4.682057387179541626e+11,4.342125905636877441e+11,1.096977693793022013e-05,1.161752868394927418e-05,6.085641501209949638e+03
6.310000000000000000e+02,4.696933042287195435e+11,4.355921464010168457e+11,1.613099243780169445e-05,1.349852444154642228e-05,6.107708515002819695e+03
6.320000000000000000e+02,4.711832252722164307e+11,4.369738896774718018e+11,1.380745306389652427e-05,9.854736757852755602e-06,6.124638602329150672e+03
6.330000000000000000e+02,4.726754935854389648e+11,4.383578565773664551e+11,1.747849259414735457e-05,1.120447481151032321e-05,6.149599948023602337e+03
6.340000000000000000e+02,4.741701497208704834e+11,4.397439911633935547e+11,1.096079818119211069e-05,1.120458195569273840e-05,6.168782348227787224e+03
6.350000000000000000e+02,4.756671622860092773e+11,4.411323175389207153e+11,1.115843024146467855e-05,1.562549453937300825e-05,6.187918424661952486e+03
6.360000000000000000e+02,4.771664977683137207e+11,4.425228443415643311e+11,1.874498261089652118e-05,1.672770036598159038e-05,6.208620310316640825e+03
6.370000000000000000e+02,4.786682087734735107e+11,4.439155555946357422e+11,1.401012379154131793e-05,1.143434573402934973e-05,6.230880180003012356e+03
6.380000000000000000e+02,4.801722630821223755e+11,4.453104551770689697e+11,9.563342910912098205e-06,1.262039067084774757e-05,6.250146994363232807e+03
6.390000000000000000e+02,4.816787375436744995e+11,4.467075420652116089e+11,1.101160535121881168e-05,1.123897476185131694e-05,6.267001423134728611e+03
6.400000000000000000e+02,4.831875311134826050e+11,4.481068350802604980e+11,7.746510174211351796e-06,1.697063474959126239e-05,6.286345109480961582e+03
6.410000000000000000e+02,4.846986576071474609e+11,4.495082839743892822e+11,9.607501098574111609e-06,1.230568545407262349e-05,6.304230236145283925e+03
6.420000000000000000e+02,4.862121825546821899e+11,4.509119271846097412e+11,1.246410732513858477e-05,1.760231279013257932e-05,6.327261372482897059e+03
6.430000000000000000e+02,4.877280625782984619e+11,4.523177622357801514e+11,9.124486576861379206e-06,1.361877631722574478e-05,6.347309822352841366e+03
6.440000000000000000e+02,4.892462950769252930e+11,4.537258049598102417e+11,7.961517311971810784e-06,1.208511568928649638e-05,6.370539017879542371e+03
6.450000000000000000e+02,4.907668730795723877e+11,4.551359817095347290e+11,9.365873001487834415e-06,1.352671646859260335e-05,6.395204370463380656e+03
6.460000000000000000e+02,4.922898452767825317e+11,4.565483787960925293e+11,1.280602514075468434e-05,1.087788146958423852e-05,6.414511861886083352e+03
6.470000000000000000e+02,4.938151497815516968e+11,4.579629713100949097e+11,1.340013259998329431e-05,1.305330428158502087e-05,6.435857180394316856e+03
6.480000000000000000e+02,4.953428514373570557e+11,4.593797471513560791e+11,1.264768941511285050e-05,1.453064351986110836e-05,6.460636623585217421e+03
6.490000000000000000e+02,4.968728744614055176e+11,4.607986981115648193e+11,1.350636885566469658e-05,1.238977240702876514e-05,6.481620447579070060e+03
6.500000000000000000e+02,4.984052247708807983e+11,4.622198249753885498e+11,1.276267587657642366e-05,1.730582875170139090e-05,6.504751579183703143e+03
6.510000000000000000e+02,4.999399773259848633e+11,4.636431545908040161e+11,1.021693978797699742e-05,1.001026033908836155e-05,6.526315015553160265e+03
6.520000000000000000e+02,5.014770503302390137e+11,4.650686588383149414e+11,1.458297462320068405e-05,1.741214366712817707e-05,6.550155768031025218e+03
6.530000000000000000e+02,5.030164797319022217e+11,4.664963897089549561e+11,1.019311242367315629e-05,1.205025607875498564e-05,6.568611299776950545e+03
6.540000000000000000e+02,5.045582662073623047e+11,4.679262983958696289e+11,1.138762145524996328e-05,8.911359008378916258e-06,6.595177326660697872e+03
6.550000000000000000e+02,5.061024376166649170e+11,4.693583816685164185e+11,1.097795447757565768e-05,7.293651548390123196e-06,6.621085736366215315e+03
6.560000000000000000e+02,5.076490041923936768e+11,4.707926564413479614e+11,1.671402786174169819e-05,1.245954787387759666e-05,6.644740769726848157e+03
6.570000000000000000e+02,5.091979052894840088e+11,4.722291116496375732e+11,1.741730108983929881e-05,1.201439426168349200e-05,6.665627549353199356e+03
6.580000000000000000e+02,5.107491811925610352e+11,4.736677592045363770e+11,1.723134557207739448e-05,1.639071557923976741e-05,6.690844606724523146e+03
6.590000000000000000e+02,5.123028184832845459e+11,4.751086046495718994e+11,9.724042043468550389e-06,1.091499196292922136e-05,6.706601186943189532e+03
6.600000000000000000e+02,5.138587981279991455e+11,4.765516490817082520e+11,1.463814712765465487e-05,1.379443247673250994e-05,6.731941763742666808e+03
6.610000000000000000e+02,5.154171242578021851e+11,4.779968628690998535e+11,1.235122034037861027e-05,1.824813568951366705e-05,6.750793763548930656e+03
6.620000000000000000e+02,5.169778163595097656e+11,4.794442679720344238e+11,1.714151280107767406e-05,1.331157005379779434e-05,6.768923324277862775e+03
6.630000000000000000e+02,5.185408324567077637e+11,4.808938645949311523e+11,1.676572458675362753e-05,1.330283092260131639e-05,6.796255619064917482e+03
6.640000000000000000e+02,5.201062496220560303e+11,4.823456542715407715e+11,1.341422492329158445e-05,7.774555989548126433e-06,6.819934918366124293e+03
6.650000000000000000e+02,5.216739893458244629e+11,4.837996720335098267e+11,1.276487319612495952e-05,1.029620939718700612e-05,6.841776973605862622e+03
6.660000000000000000e+02,5.232441381225380249e+11,4.852558492183201904e+11,1.688232407937029222e-05,5.672504001852374245e-06,6.868594360558419794e+03
6.670000000000000000e+02,5.248166447197465820e+11,4.867142186660672607e+11,1.276360789259634032e-05,7.118611685452691518e-06,6.888627359146190429e+03
6.680000000000000000e+02,5.263914661221450806e+11,4.881747566711008911e+11,1.212396455840814014e-05,1.298210628442042491e-05,6.905966575735215883e+03
6.690000000000000000e+02,5.279686826693314819e+11,4.896375352801126099e+11,1.177095877702427629e-05,1.507604312089849685e-05,6.933339299246278642e+03
6.700000000000000000e+02,5.295482453206676025e+11,4.911024630123851318e+11,9.920418438502665026e-06,8.665460526802171159e-06,6.952646356628561989e+03
6.710000000000000000e+02,5.311301997001059570e+11,4.925695825700000610e+11,1.019482773578772594e-05,9.759916302476412397e-06,6.973060956606740547e+03
6.720000000000000000e+02,5.327145157419447021e+11,4.940388599088758545e+11,8.444676905638992537e-06,1.835246178893967794e-05,6.997730034381096630e+03
6.730000000000000000e+02,5.343011657094908447e+11,4.955103175163788452e+11,1.011795218475164404e-05,1.487177288927998831e-05,7.017666526829631948e+03
6.740000000000000000e+02,5.358901863320781250e+11,4.969839847271102295e+11,1.138866142813554916e-05,1.832116955502449684e-05,7.042079186672328433e+03
6.750000000000000000e+02,5.374815226273222656e+11,4.984598256636715088e+11,1.325980212563138139e-05,1.152362668199735651e-05,7.066103229575783189e+03
6.760000000000000000e+02,5.390752331393652344e+11,4.999378514013339233e+11,9.919974466532366364e-06,1.437307250129471470e-05,7.092167856537587795e+03
6.770000000000000000e+02,5.406713360955973511e+11,5.014180639037160645e+11,9.722578090287647967e-06,1.197403365538196596e-05,7.116340965674355175e+03
6.780000000000000000e+02,5.422697788888299561e+11,5.029005095748983154e+11,1.210895255432387074e-05,1.337990098371211189e-05,7.139928527601996393e+03
6.790000000000000000e+02,5.438705541425933228e+11,5.043851162604519653e+11,1.197265851393680691e-05,1.706324750117005351e-05,7.153807153401110554e+03
6.800000000000000000e+02,5.454737561714548950e+11,5.058718928089697266e+11,1.342430002537753353e-05,1.034089766804857646e-05,7.176669250550923607e+03
6.810000000000000000e+02,5.470792792751777344e+11,5.073608895548951416e+11,1.252425337205931299e-05,1.547965105619386605e-05,7.201745180426727529e+03
6.820000000000000000e+02,5.486871875787592773e+11,5.088520731281394653e+11,2.060021165917191865e-05,1.633161409841932254e-05,7.225132242231540658e+03
6.830000000000000000e+02,5.502974807183669434e+11,5.103454430902608643e+11,1.730922322651373690e-05,1.450608757580518215e-05,7.251134329888353022e+03
6.840000000000000000e+02,5.519101230337570801e+11,5.118410087090056152e+11,1.430822819459276474e-05,1.184078513749575734e-05,7.267307674068923916e+03
6.850000000000000000e+02,5.535250678258193359e+11,5.133387656082209473e+11,1.617542784937420208e-05,8.146867370828481114e-06,7.288844181727989053e+03
6.860000000000000000e+02,5.551423953705678711e+11,5.148386772269020996e+11,1.131223618677790199e-05,7.413938848732648523e-06,7.312038393576305680e+03
6.870000000000000000e+02,5.567621323113959961e+11,5.163407999968680420e+11,1.415656314296409590e-05,1.068395364778318424e-05,7.338477365192858088e+03
6.880000000000000000e+02,5.583842047362988281e+11,5.178451055864603271e+11,1.262365515031227403e-05,1.080518995066892529e-05,7.364701438364940259e+03
6.890000000000000000e+02,5.600086227410893555e+11,5.193515837355113525e+11,1.823785988219750465e-05,1.047649668084460473e-05,7.389808768129615601e+03
6.900000000000000000e+02,5.616354063930563965e+11,5.208602564265550537e+11,1.220604157448068605e-05,1.430647066047452398e-05,7.414076665239015711e+03
6.910000000000000000e+02,5.632645383546031494e+11,5.223711147573266602e+11,1.229838777594416399e-05,1.324298063731799147e-05,7.438457747066968295e+03
6.920000000000000000e+02,5.648960417575065918e+11,5.238841775265808716e+11,1.163048787067300083e-05,1.081649892920033551e-05,7.458619387139603532e+03
6.930000000000000000e+02,5.665299340959914551e+11,5.253994168078690186e+11,9.955390078308923307e-06,1.592001854777702619e-05,7.480948982967871416e+03
6.940000000000000000e+02,5.681661356777402344e+11,5.269168538199570312e+11,9.958705937562761790e-06,1.050875672170548114e-05,7.508057253423530710e+03
6.950000000000000000e+02,5.698047164276831055e+11,5.284364554032979126e+11,1.128897635904735353e-05,1.178460552142546192e-05,7.534946580057404390e+03
6.960000000000000000e+02,5.714456014913472900e+11,5.299582918412672729e+11,1.188047075750819914e-05,1.257486274652830360e-05,7.562982497054354099e+03
6.970000000000000000e+02,5.730888778511782227e+11,5.314822725732145996e+11,1.056366038842959654e-05,1.051527625872683558e-05,7.584546941881766543e+03
6.980000000000000000e+02,5.747344938920926514e+11,5.330084758828394775e+11,8.254098180393576456e-06,1.145669849222930026e-05,7.612029771856263324e+03
6.990000000000000000e+02,5.763825240867050781e+11,5.345368759650185547e+11,8.724747223909368188e-06,9.776800687588682592e-06,7.628603170612030226e+03
7.000000000000000000e+02,5.780328865063356934e+11,5.360674081586739502e+11,1.444868170386026662e-05,1.270269701081350178e-05,7.646819539629059364e+03
7.010000000000000000e+02,5.796856376867601318e+11,5.376001229750026245e+11,9.561795289658725494e-06,1.477050653164724281e-05,7.676749167980386119e+03
7.020000000000000000e+02,5.813407431472536621e+11,5.391350562028672485e+11,1.410952752711747138e-05,1.225339327914909404e-05,7.693679261663581201e+03
7.030000000000000000e+02,5.829981422593259277e+11,5.406721659650755615e+11,1.118535501276607391e-05,1.121737596698757500e-05,7.713237424783932511e+03
7.040000000000000000e+02,5.846579790291520996e+11,5.422114949668817749e+11,1.083827198256059887e-05,1.105943368351347544e-05,7.739723713853585650e+03
7.050000000000000000e+02,5.863201750407607422e+11,5.437530012130596313e+11,1.086370767744426757e-05,1.450156283988590644e-05,7.762020014355586682e+03
7.060000000000000000e+02,5.879846706191866455e+11,5.452967151980684814e+11,1.235364477991662824e-05,1.136286644731754336e-05,7.792840859242311126e+03
7.070000000000000000e+02,5.896515451883299561e+11,5.468425952201887207e+11,1.215637536755576065e-05,1.448950579252539228e-05,7.819522768102893679e+03
7.080000000000000000e+02,5.913207921735710449e+11,5.483906634019377441e+11,1.100932480035954342e-05,1.387080279280361594e-05,7.843017122159440987e+03
7.090000000000000000e+02,5.929923823988431396e+11,5.499409210721755371e+11,1.584036406521160956e-05,1.251950098668519473e-05,7.868872611614064226e+03
7.100000000000000000e+02,5.946662907679582520e+11,5.514933398363059082e+11,9.316619950738846967e-06,1.180664161826161518e-05,7.890002948066345198e+03
7.110000000000000000e+02,5.963426053615101318e+11,5.530479585892414551e+11,1.685795509243082080e-05,1.613193284499825353e-05,7.910816049089025910e+03
7.120000000000000000e+02,5.980212716974245605e+11,5.546047665972836914e+11,1.518181742110602528e-05,7.102926247837260121e-06,7.939785892671079637e+03
7.130000000000000000e+02,5.997023083675920410e+11,5.561637760491215820e+11,5.645765391637524999e-06,9.781745949899445236e-06,7.962569224585591655e+03
7.140000000000000000e+02,6.013856809680603027e+11,5.577249570287681885e+11,8.323770019580400970e-06,1.298401480920308160e-05,7.996104017647405271e+03
7.150000000000000000e+02,6.030714466773532715e+11,5.592883741542883301e+11,7.502107913781586035e-06,1.257069480198325095e-05,8.022826775077843195e+03
7.160000000000000000e+02,6.047595706182707520e+11,5.608539524196308594e+11,8.944610954575438200e-06,9.677297229560011260e-06,8.054596235009008524e+03
7.170000000000000000e+02,6.064500758291185303e+11,5.624217112035842285e+11,1.031715800303700803e-05,8.869228597108147483e-06,8.083167304742213673e+03
7.180000000000000000e+02,6.081429084860849609e+11,5.639916581284995117e+11,7.359101974468984508e-06,1.295234019160762529e-05,8.107768136031421818e+03
7.190000000000000000e+02,6.098381024382980957e+11,5.655638189291630859e+11,9.549443281020586483e-06,1.541320547260305318e-05,8.134188516371186779e+03
7.200000000000000000e+02,6.115356685945683594e+11,5.671381505001157227e+11,1.418494632376976483e-05,9.916984022417807410e-06,8.160851559986673237e+03
7.210000000000000000e+02,6.132355571526054688e+11,5.687146276108884277e+11,8.959243580797249251e-06,1.449355963789589197e-05,8.189488062099417220e+03
7.220000000000000000e+02,6.149378244098022461e+11,5.702933179174479980e+11,1.611992189798350239e-05,1.210002269802501473e-05,8.215048444979987835e+03
7.230000000000000000e+02,6.166425029305930176e+11,5.718741986816552734e+11,1.144372379136004980e-05,9.150469904128932797e-06,8.238790346211633732e+03
7.240000000000000000e+02,6.183495120731250000e+11,5.734572988816708984e+11,1.379403753132280031e-05,1.208849252876120772e-05,8.270137746095344482e+03
7.250000000000000000e+02,6.200588684677025146e+11,5.750425528583662109e+11,1.595901417561496061e-05,9.841951255640246643e-06,8.296272043924731406e+03
7.260000000000000000e+02,6.217705574977237549e+11,5.766300136762758789e+11,9.384718588578699894e-06,1.258218278032963156e-05,8.322893035225559288e+03
7.270000000000000000e+02,6.234846229211396484e+11,5.782196638368073730e+11,8.939108742778145711e-06,1.006546931370255749e-05,8.340099400738999975e+03
7.280000000000000000e+02,6.252010938702861328e+11,5.798115216592111816e+11,1.128495688917929840e-05,1.052231637510558926e-05,8.367426246312415969e+03
7.290000000000000000e+02,6.269198842100532227e+11,5.814055286078175049e+11,1.124141349462259853e-05,9.710838946519473325e-06,8.398851228188255845e+03
7.300000000000000000e+02,6.286410173044201660e+11,5.830017071576384277e+11,9.108431826776453022e-06,8.587212941169042324e-06,8.419001509597372205e+03
7.310000000000000000e+02,6.303645725003127441e+11,5.846001160137773438e+11,1.735732162622127817e-05,1.044097706537350234e-05,8.448911899262835504e+03
7.320000000000000000e+02,6.320904115850086670e+11,5.862007151669777832e+11,9.359778946338437322e-06,1.165139500236556103e-05,8.476264341237301778e+03
7.330000000000000000e+02,6.338186392396430664e+11,5.878034852264147949e+11,8.826537407635726140e-06,1.268873665416503371e-05,8.496850850731647370e+03
7.340000000000000000e+02,6.355491662097094727e+11,5.894084619051586914e+11,1.116494623776276285e-05,1.517460362210343305e-05,8.519880601773435046e+03
7.350000000000000000e+02,6.372821130586083984e+11,5.910156395852407227e+11,1.702818339777145695e-05,1.059791672242127447e-05,8.546500502577096995e+03
7.360000000000000000e+02,6.390173896961442871e+11,5.926249498384616699e+11,1.196200872299879592e-05,7.566486371679559397e-06,8.571099764783171850e+03
7.370000000000000000e+02,6.407550431608653564e+11,5.942364907700502930e+11,1.087519689424443214e-05,1.027833885480777809e-05,8.593961796752901137e+03
7.380000000000000000e+02,6.424950619395804443e+11,5.958502411102260742e+11,8.396900572527066231e-06,1.030350049291417491e-05,8.617633266912518593e+03
7.390000000000000000e+02,6.442374700818688965e+11,5.974661254973217773e+11,7.157718805994583988e-06,1.040872601754116999e-05,8.646591406940207889e+03
7.400000000000000000e+02,6.459821532900881348e+11,5.990842230646206055e+11,1.704991601270133827e-05,1.054968920632948226e-05,8.672168839554105944e+03
7.410000000000000000e+02,6.477292623424985352e+11,6.007044989789877930e+11,1.380856683386166850e-05,8.855757772874284228e-06,8.695744018109431636e+03
7.420000000000000000e+02,6.494787021583264160e+11,6.023269328236315918e+11,1.371845354580791820e-05,7.851603656128247621e-06,8.719037177649035584e+03
7.430000000000000000e+02,6.512305434207720947e+11,6.039515902360024414e+11,8.777372749291245668e-06,9.356463808729564846e-06,8.736731191596867575e+03
7.440000000000000000e+02,6.529846987362958984e+11,6.055783985640083008e+11,1.028142526815489788e-05,1.470301438211141232e-05,8.765988986141754140e+03
7.450000000000000000e+02,6.547411958587563477e+11,6.072074355871320801e+11,1.137646791538049484e-05,1.871614784587638525e-05,8.794398660714730795e+03
7.460000000000000000e+02,6.565001005624133301e+11,6.088386834277910156e+11,9.958872140169994225e-06,1.096429338121041042e-05,8.810965362927632668e+03
7.470000000000000000e+02,6.582613443714084473e+11,6.104720383993376465e+11,1.378769199145146729e-05,1.618513731060922112e-05,8.835729618819856114e+03
7.480000000000000000e+02,6.600249643370522461e+11,6.121076168920946045e+11,1.187106704292339998e-05,1.333134533798574495e-05,8.859502865373397071e+03
7.490000000000000000e+02,6.617909635443525391e+11,6.137453931526579590e+11,1.947958719172859787e-05,1.547081119990245668e-05,8.884947474754964787e+03


==> figs/sim/train_loss_edge_07_mal_11_out_max_alpha_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.012516276790505110e+01,9.841161042153331096e+00,9.907548231530247662e+00,1.010507673618968738e+01,9.838994421686114933e+00
1.000000000000000000e+00,7.559329378320984283e+00,6.735475294571028115e+00,6.734550844305620565e+00,6.522264101614659637e+00,6.590727658298659364e+00
2.000000000000000000e+00,6.373327780973241374e+00,5.385669372659000587e+00,5.382316558660557249e+00,4.723886184729623849e+00,5.109953242125619077e+00
3.000000000000000000e+00,5.194341477700668008e+00,4.300729620287926380e+00,4.139297415023493798e+00,3.636194896425474887e+00,3.917534402716723818e+00
4.000000000000000000e+00,4.134544530433818643e+00,3.356876766440893611e+00,3.008573359588592400e+00,2.728458592646965997e+00,2.968041164410995414e+00
5.000000000000000000e+00,3.029480981779095750e+00,2.584353032657978666e+00,2.155574946652442758e+00,1.817623702425403831e+00,2.119890736159101507e+00
6.000000000000000000e+00,2.263213237484826834e+00,1.853815672841892859e+00,1.366237844972426174e+00,1.305777854907254731e+00,1.501923080930986698e+00
7.000000000000000000e+00,1.679943221419379018e+00,1.263825496356947298e+00,8.693736461548479122e-01,7.937858940563147225e-01,1.006895383839251590e+00
8.000000000000000000e+00,1.204205030276821908e+00,8.079418566607698970e-01,5.089136037130548296e-01,4.614465383535543141e-01,7.105004752030034121e-01
9.000000000000000000e+00,7.695893091109398121e-01,4.855967449542299974e-01,2.786828589595123917e-01,2.321587950183052751e-01,5.007614489096295918e-01
1.000000000000000000e+01,4.439346283290749318e-01,2.336995424607358762e-01,1.437194017888107078e-01,1.144988529848165459e-01,2.817583056974390932e-01
1.100000000000000000e+01,2.088505280837613665e-01,9.682578635043914694e-02,5.520809728033593267e-02,4.988377626212481264e-02,1.431243848040104627e-01
1.200000000000000000e+01,9.520163610857534930e-02,4.829194780012724397e-02,2.071349624322604832e-02,2.378323619632027874e-02,8.243187158022624583e-02
1.300000000000000000e+01,5.573284669101641331e-02,2.310306101648018640e-02,1.283754437416118055e-02,1.157657003374212845e-02,4.808617913319968018e-02
1.400000000000000000e+01,2.787143343577525023e-02,1.101089414668465771e-02,1.004786407891677946e-02,7.606495317459160965e-03,2.886462220721575100e-02
1.500000000000000000e+01,1.347491834824365853e-02,8.299184686118232790e-03,8.285618468860889152e-03,5.365543821808760327e-03,1.883722217518690734e-02
1.600000000000000000e+01,9.247494944323197963e-03,5.335410951309071947e-03,7.403957367862146199e-03,4.177885283187854348e-03,1.369913971346436998e-02
1.700000000000000000e+01,6.542434250777717786e-03,4.634480335263702067e-03,7.023283294592896908e-03,3.560080935189557927e-03,1.116701279231502308e-02
1.800000000000000000e+01,5.488836420518783399e-03,4.518715591937505494e-03,8.077928091132280386e-03,3.101026618779756383e-03,9.417427570224679023e-03
1.900000000000000000e+01,4.767129463168484627e-03,4.529475602944366130e-03,9.034700190795108554e-03,3.038164816658195377e-03,9.769519559514106000e-03
2.000000000000000000e+01,4.599348692282956286e-03,4.791760828718794052e-03,1.074690476252604387e-02,3.017412696777577175e-03,9.382469837316720351e-03
2.100000000000000000e+01,4.613442725678762457e-03,5.252174217417859836e-03,1.252355160411855461e-02,3.303216389275664966e-03,1.043143360227460903e-02
2.200000000000000000e+01,4.658453352552327509e-03,6.208911736029665285e-03,1.541634491883536739e-02,3.852368378122528192e-03,1.074858214235552278e-02
2.300000000000000000e+01,4.550790349554079128e-03,6.875049304353453294e-03,1.865194314992857372e-02,4.596208513999999745e-03,1.326134344030494017e-02
2.400000000000000000e+01,4.594826252601214023e-03,8.005657205830352119e-03,2.285521473985152596e-02,5.097537003097785124e-03,1.472464091664316133e-02
2.500000000000000000e+01,5.013004647218322063e-03,9.660827101307556397e-03,2.803372075393084639e-02,5.766999476302991923e-03,1.701660279287930955e-02
2.600000000000000000e+01,5.606624558507689038e-03,1.202916608657411679e-02,3.569299560558047979e-02,6.904928389267261934e-03,2.070754395084195565e-02
2.700000000000000000e+01,6.186931561419140024e-03,1.275794710292788015e-02,4.628997333653050994e-02,8.189089833196439017e-03,2.260029430478083246e-02
2.800000000000000000e+01,6.966268412561982259e-03,1.535707636714001012e-02,5.768248201765713290e-02,9.874560436833546007e-03,2.730007024829483875e-02
2.900000000000000000e+01,8.403987508423638175e-03,1.939515056115959091e-02,6.799114899995217787e-02,1.184249503740408827e-02,3.166958638880579269e-02
3.000000000000000000e+01,9.906170729160002075e-03,2.262822346238801963e-02,7.824575398846844720e-02,1.434388978322864716e-02,3.799304739338593695e-02
3.100000000000000000e+01,1.095254569086701046e-02,2.546056246550276736e-02,9.632858361144591708e-02,1.741980426112799130e-02,4.508784587710845670e-02
3.200000000000000000e+01,1.246149377956151660e-02,2.946006037351267537e-02,1.146325284293779889e-01,2.029597026357821132e-02,5.062735399992679408e-02
3.300000000000000000e+01,1.431324774837094971e-02,3.548012435206582271e-02,1.356973274532401463e-01,2.469684898904678239e-02,6.006956653218298303e-02
3.400000000000000000e+01,1.542694015112966444e-02,4.011743515540566740e-02,1.546890497032584744e-01,3.117168213905585628e-02,6.551156220773490801e-02
3.500000000000000000e+01,1.694034269825328565e-02,5.308258699669254899e-02,1.954513917152621572e-01,3.819127120502352479e-02,7.373647696211671487e-02
3.600000000000000000e+01,1.884385636791119367e-02,5.896281651898349629e-02,2.415000534877798088e-01,4.641706344816254326e-02,9.265063474265566867e-02
3.700000000000000000e+01,2.199263118742367240e-02,6.703276846513583909e-02,2.916366011526353441e-01,5.764332967083196646e-02,1.066167513500866360e-01
3.800000000000000000e+01,2.404454190372629085e-02,7.565229838085330005e-02,3.564770000707949693e-01,7.205819202325303152e-02,1.236870637301676901e-01
3.900000000000000000e+01,2.788857812400813430e-02,8.956143806803151808e-02,4.024959586742735684e-01,8.529333366848501630e-02,1.401566002141051426e-01
4.000000000000000000e+01,3.028660031789065510e-02,1.081595124700045485e-01,4.797907683615734165e-01,1.102619458645387462e-01,1.672200354846010706e-01
4.100000000000000000e+01,3.308655311344710359e-02,1.413424032300715227e-01,5.628970245189037769e-01,1.395406940046515221e-01,1.969507774499840158e-01
4.200000000000000000e+01,3.651706856848269123e-02,1.678374519681129495e-01,6.667061033624867017e-01,1.576621501924789781e-01,2.256314585045317012e-01
4.300000000000000000e+01,4.062204172865557794e-02,1.929852362145585420e-01,7.785486299577564218e-01,1.943255462875895789e-01,2.532257080345112765e-01
4.400000000000000000e+01,4.306884677547007101e-02,2.314856467997810086e-01,8.926925691109102168e-01,2.406291257436877773e-01,2.910576669707516384e-01
4.500000000000000000e+01,4.870667318016408398e-02,2.677520253077698698e-01,1.072144213181299488e+00,2.939523491608372341e-01,3.488926474153959401e-01
4.600000000000000000e+01,6.059139554938630656e-02,3.057675387635567787e-01,1.226354802794411114e+00,3.375128439187145002e-01,4.003275704783858524e-01
4.700000000000000000e+01,6.795013767148527783e-02,3.409647772883043215e-01,1.482853028895914527e+00,4.219673874767746469e-01,4.496485435287157495e-01
4.800000000000000000e+01,7.427831462182643563e-02,4.265604884576406075e-01,1.709847554588020735e+00,4.870497099496651217e-01,5.081728955083762989e-01
4.900000000000000000e+01,8.844679028877611149e-02,5.161461543227598980e-01,1.946397055960179756e+00,5.746637707619123292e-01,5.914792299607680715e-01
5.000000000000000000e+01,9.873073050812120055e-02,5.870021180379968451e-01,2.235611555999063249e+00,6.457426934650071226e-01,7.153931802551666275e-01
5.100000000000000000e+01,1.066954405574674913e-01,6.935890657386499791e-01,2.514605328968071873e+00,7.552245268298598546e-01,7.586252880956321221e-01
5.200000000000000000e+01,1.156282871562410719e-01,7.929253166055084678e-01,2.817271702478302497e+00,8.876099783397486398e-01,8.827023689770361337e-01
5.300000000000000000e+01,1.304023668260712032e-01,9.100278614824004464e-01,3.102453169386027110e+00,1.024069417148983252e+00,1.025543511702414978e+00
5.400000000000000000e+01,1.368950473701558979e-01,1.035550298365498723e+00,3.532897315729797594e+00,1.258538894613694836e+00,1.146556519142260200e+00
5.500000000000000000e+01,1.473769469366449369e-01,1.143887112511609239e+00,3.975440295089551324e+00,1.429224025609483917e+00,1.364430692711722237e+00
5.600000000000000000e+01,1.652431924502909544e-01,1.323071138246204370e+00,4.453372706369622236e+00,1.642557161010540945e+00,1.635089781609676773e+00
5.700000000000000000e+01,1.807679360040654881e-01,1.536258076429726671e+00,4.959923004032017246e+00,1.862391299453006521e+00,1.815599572393351124e+00
5.800000000000000000e+01,2.029020811510686695e-01,1.758130213755427995e+00,5.334800941039508970e+00,2.156739210944131901e+00,2.136135932464791498e+00
5.900000000000000000e+01,2.271410132974152063e-01,1.849886783019236258e+00,5.944370314221544938e+00,2.476257773825389030e+00,2.296118460226380442e+00
6.000000000000000000e+01,2.703059744132879638e-01,2.104414698436967157e+00,6.570794247894560236e+00,2.791453232150365338e+00,2.518256991549978618e+00
6.100000000000000000e+01,3.106318083628323290e-01,2.363128931504665076e+00,7.093721805889748211e+00,3.229368887140492639e+00,2.829073859739160479e+00
6.200000000000000000e+01,3.474054704839594221e-01,2.589396204227086162e+00,7.661896535129802288e+00,3.750625402513698692e+00,3.208217074845724603e+00
6.300000000000000000e+01,3.879735812804389061e-01,2.850853097459370655e+00,8.392861609201112572e+00,4.139258225319586870e+00,3.517125765162583129e+00
6.400000000000000000e+01,4.374254586569518155e-01,3.074859356835455415e+00,8.969913045707219368e+00,4.557684329318663963e+00,4.011087216145528878e+00
6.500000000000000000e+01,5.053813707552494705e-01,3.358054200263228317e+00,9.664913221445832647e+00,5.069382280570190247e+00,4.340327929436409882e+00
6.600000000000000000e+01,5.724181718536669461e-01,3.658962008666589494e+00,1.048112943734834168e+01,5.615044460871959409e+00,4.639635972331771718e+00
6.700000000000000000e+01,6.143546559387980111e-01,4.028068073093617585e+00,1.114661692896361522e+01,6.183205525393735691e+00,5.258831966820009640e+00
6.800000000000000000e+01,7.085995619731884076e-01,4.387691535378156260e+00,1.178376245956309987e+01,6.856270718778954887e+00,5.764090250309529040e+00
6.900000000000000000e+01,7.637220113326842474e-01,4.822827818954831258e+00,1.259560652470116437e+01,7.343436756215540484e+00,6.241703264279012231e+00
7.000000000000000000e+01,8.063726751540061244e-01,5.145503099726981944e+00,1.354170767300208134e+01,8.019782067992519359e+00,6.828000996852614080e+00
7.100000000000000000e+01,9.035797823633546777e-01,5.613173380056672102e+00,1.437056021560236374e+01,8.696536341350020294e+00,7.519413829730589249e+00
7.200000000000000000e+01,1.050575540490124915e+00,5.968660758361401975e+00,1.548933112743028317e+01,9.444200301673623343e+00,8.195113821570203072e+00
7.300000000000000000e+01,1.175887718034806628e+00,6.443802345003335930e+00,1.654951322552652471e+01,1.024436951921964933e+01,8.816343015886815238e+00
7.400000000000000000e+01,1.333074384529691070e+00,7.015912432250630992e+00,1.740117213686678710e+01,1.106037438937402229e+01,9.653438564673557210e+00
7.500000000000000000e+01,1.459147415039046436e+00,7.445202797196717626e+00,1.828107310344167757e+01,1.187362726594461293e+01,1.026865157255633143e+01
7.600000000000000000e+01,1.624732797299326847e+00,7.932277554722551471e+00,1.934744968652078967e+01,1.251703921554825705e+01,1.107958177331183158e+01
7.700000000000000000e+01,1.781707619151001065e+00,8.449249845013572013e+00,2.038767223719631261e+01,1.327077820196692315e+01,1.163851543947248501e+01
7.800000000000000000e+01,1.937813805320068195e+00,8.883633143134060717e+00,2.140289770608787023e+01,1.394382308481540278e+01,1.196126269948040743e+01
7.900000000000000000e+01,2.114727420467811037e+00,9.434087057327388948e+00,2.242953264727573526e+01,1.471449021150818837e+01,1.257126414868938014e+01
8.000000000000000000e+01,2.292097352881740768e+00,1.011924292616773613e+01,2.359973629511403459e+01,1.572869195248452101e+01,1.335618402876575850e+01
8.100000000000000000e+01,2.415512962217224668e+00,1.059903005554726718e+01,2.459405540053039729e+01,1.707626589116168958e+01,1.433670381987675668e+01
8.200000000000000000e+01,2.671221096735136413e+00,1.144948442045870607e+01,2.565121364919250624e+01,1.813807247297186365e+01,1.520793507044906434e+01
8.300000000000000000e+01,2.904900698195064024e+00,1.194260268039434791e+01,2.670613027285614649e+01,1.924772419710971150e+01,1.609818066313775375e+01
8.400000000000000000e+01,3.100423161474587630e+00,1.267159000438681282e+01,2.768858028523131054e+01,2.026128098650868736e+01,1.672582632747546683e+01
8.500000000000000000e+01,3.369416787748579445e+00,1.320319779883077160e+01,2.882007010589221352e+01,2.129460493097931817e+01,1.774245225118986724e+01
8.600000000000000000e+01,3.597621186547387495e+00,1.351805948563379012e+01,2.988793892002546215e+01,2.220704037962315525e+01,1.907621707115282561e+01
8.700000000000000000e+01,3.889305891273701743e+00,1.434316455738679252e+01,3.138258777240938713e+01,2.342802818378430629e+01,2.019665597205487373e+01
8.800000000000000000e+01,4.223202584756693412e+00,1.501789120079809514e+01,3.260369901098805201e+01,2.453900499946442082e+01,2.099357715369108490e+01
8.900000000000000000e+01,4.621360791045532324e+00,1.592163504206915192e+01,3.403320051739763841e+01,2.588081634271771492e+01,2.215873857548060499e+01
9.000000000000000000e+01,5.067120548347459064e+00,1.656554690691089604e+01,3.551131611927372944e+01,2.692220679923860160e+01,2.315591487607346011e+01
9.100000000000000000e+01,5.404382313864608989e+00,1.734565520260090921e+01,3.668719802025493948e+01,2.824719848901290931e+01,2.417477927797587967e+01
9.200000000000000000e+01,5.800384198391528301e+00,1.817507043202532202e+01,3.822514494991230549e+01,2.981201881800696896e+01,2.544867552308793535e+01
9.300000000000000000e+01,6.076173532751244721e+00,1.925960987090004295e+01,3.961616715034489289e+01,3.120538227563353573e+01,2.705929603346359613e+01
9.400000000000000000e+01,6.536782224198539382e+00,2.014828722765170355e+01,4.082141373163865694e+01,3.246088150049332199e+01,2.834061836242003807e+01
9.500000000000000000e+01,6.861330621611529068e+00,2.088858586205140000e+01,4.251735716231825535e+01,3.376313595548099045e+01,2.994983262357492393e+01
9.600000000000000000e+01,7.296424113710644477e+00,2.196675408488268388e+01,4.401341277782738359e+01,3.562998804236037387e+01,3.125328864736373191e+01
9.700000000000000000e+01,7.656665060149060231e+00,2.298721834359916727e+01,4.578680516718686277e+01,3.684453496053733090e+01,3.255193367291669659e+01
9.800000000000000000e+01,8.200766289198256231e+00,2.396574424118606572e+01,4.759646471402353285e+01,3.840847111697119232e+01,3.375277086245210967e+01
9.900000000000000000e+01,8.750105790471494061e+00,2.498549694051531134e+01,4.913288461986922329e+01,4.047259070388520286e+01,3.525930959943701737e+01
1.000000000000000000e+02,9.378537843058367685e+00,2.605800406751706433e+01,5.118047477654967281e+01,4.188480070595237237e+01,3.677639944574103481e+01
1.010000000000000000e+02,9.772593390128577084e+00,2.692505864077008226e+01,5.259917771835396394e+01,4.324902049919728597e+01,3.834163408484552349e+01
1.020000000000000000e+02,1.023632744498316605e+01,2.802639622152202747e+01,5.407449326983734750e+01,4.505489068370069106e+01,4.034269448562812244e+01
1.030000000000000000e+02,1.070585208880992667e+01,2.937842285475788628e+01,5.611782118348524762e+01,4.712842880740151941e+01,4.180390645361605806e+01
1.040000000000000000e+02,1.128853400023838560e+01,3.071768948629358320e+01,5.761775580780749806e+01,4.889691695166298047e+01,4.305200238659907086e+01
1.050000000000000000e+02,1.183465502011518922e+01,3.184847854843569337e+01,5.875804530325434882e+01,5.055818389650322331e+01,4.455902667244992443e+01
1.060000000000000000e+02,1.236419209916364359e+01,3.274290092212406478e+01,6.047797861005996367e+01,5.183260683494987120e+01,4.576707354118050119e+01
1.070000000000000000e+02,1.305435227173402346e+01,3.396524603197508441e+01,6.222719813055591942e+01,5.377838346898160893e+01,4.725988600069361922e+01
1.080000000000000000e+02,1.387448477679534697e+01,3.514722182395414052e+01,6.416307688534378428e+01,5.562549532908785466e+01,4.897996752033543544e+01
1.090000000000000000e+02,1.433216640663232866e+01,3.665631453591591082e+01,6.578823379745921329e+01,5.810851501579506362e+01,5.075435505671833880e+01
1.100000000000000000e+02,1.474827326363227975e+01,3.794925620507335395e+01,6.864932391700236280e+01,6.044760067499831280e+01,5.245109988791193700e+01
1.110000000000000000e+02,1.523601060304046584e+01,3.888271264509486969e+01,7.065462944847348581e+01,6.235446005472862652e+01,5.451501693263539039e+01
1.120000000000000000e+02,1.591150693411498551e+01,4.003445663373014440e+01,7.232702714341334627e+01,6.430838301956475789e+01,5.625349489253129320e+01
1.130000000000000000e+02,1.623525226011932432e+01,4.143500142749470427e+01,7.441769608997159935e+01,6.651845466947818863e+01,5.788314208793403282e+01
1.140000000000000000e+02,1.678982580634428956e+01,4.319113715678648191e+01,7.726185698449791062e+01,6.897937244415479086e+01,5.988366858651038172e+01
1.150000000000000000e+02,1.753031192516730741e+01,4.468868574659130388e+01,7.905109884803138698e+01,7.079929989688565684e+01,6.166317422177252894e+01
1.160000000000000000e+02,1.839608048495749415e+01,4.675574726994819486e+01,8.148127144725444282e+01,7.302501197296047053e+01,6.394469614669360169e+01
1.170000000000000000e+02,1.931727490525926783e+01,4.824630473671476238e+01,8.395192409236913988e+01,7.522338050677686283e+01,6.589938419914079759e+01
1.180000000000000000e+02,2.007212354421052680e+01,4.964341974403080826e+01,8.625976476720285291e+01,7.805965749134959708e+01,6.774504391170506779e+01
1.190000000000000000e+02,2.100355301601260294e+01,5.082251789209806958e+01,8.848617585759930648e+01,8.016045477936657448e+01,7.007135891913904402e+01
1.200000000000000000e+02,2.175629443049304612e+01,5.246752593916097851e+01,9.086289577802651252e+01,8.167833350080363175e+01,7.233034514665112624e+01
1.210000000000000000e+02,2.235013462971526721e+01,5.385438860708099185e+01,9.345573263165144340e+01,8.446532464954151465e+01,7.473393040837787282e+01
1.220000000000000000e+02,2.307267923291098555e+01,5.532680362107125660e+01,9.593883747767849002e+01,8.742427848813179025e+01,7.717063660485754895e+01
1.230000000000000000e+02,2.399002551329756727e+01,5.673797642282262643e+01,9.848256047358535170e+01,9.010061412229887878e+01,7.871749753865009325e+01
1.240000000000000000e+02,2.493099306698626805e+01,5.840905457054351047e+01,1.013136852857215615e+02,9.280844120904794181e+01,8.090804256303084685e+01
1.250000000000000000e+02,2.576672069828681799e+01,6.036922309073124637e+01,1.036398397187265203e+02,9.554156986932957807e+01,8.257226371716231483e+01
1.260000000000000000e+02,2.661740412264889244e+01,6.142690597855943935e+01,1.057366707784009066e+02,9.806460859228866411e+01,8.528378581959051985e+01
1.270000000000000000e+02,2.741176961264105927e+01,6.277811778937575582e+01,1.082158488658363353e+02,1.011566086212011726e+02,8.764244430590449042e+01
1.280000000000000000e+02,2.831301944671709592e+01,6.417795146540612450e+01,1.109448157940387460e+02,1.031111284625530118e+02,9.005386296329449181e+01
1.290000000000000000e+02,2.872255777653737141e+01,6.627006284104180622e+01,1.130361758086660586e+02,1.054121921894038110e+02,9.239646710749923386e+01
1.300000000000000000e+02,2.962425238384084736e+01,6.833861901045885645e+01,1.159819182431703553e+02,1.085033713526074166e+02,9.446850709314981032e+01
1.310000000000000000e+02,3.038077567292075898e+01,6.985472917575070539e+01,1.178724854252024272e+02,1.113434315243504500e+02,9.650928960480268870e+01
1.320000000000000000e+02,3.121407049883224971e+01,7.156833984469253096e+01,1.208297750615930966e+02,1.141051747495122868e+02,9.866448708125632550e+01
1.330000000000000000e+02,3.217329989638828636e+01,7.355819207463218845e+01,1.230894369544811582e+02,1.160767731397306477e+02,1.012541281243991875e+02
1.340000000000000000e+02,3.325209095283198479e+01,7.597479183158834815e+01,1.258318904512430692e+02,1.186979352072418834e+02,1.042052945595460756e+02
1.350000000000000000e+02,3.449733800550427532e+01,7.788955701422852940e+01,1.283075938041931465e+02,1.212385128369551524e+02,1.069429839486337528e+02
1.360000000000000000e+02,3.528924978423899717e+01,8.039821990305810573e+01,1.315867768461673961e+02,1.241134765744109529e+02,1.098521432987408843e+02
1.370000000000000000e+02,3.649685417864013459e+01,8.226790005411092466e+01,1.345029304676640436e+02,1.264075268495466560e+02,1.119701696958640014e+02
1.380000000000000000e+02,3.703765831845059608e+01,8.414810872500729033e+01,1.366656030817478609e+02,1.299271727070448890e+02,1.143687700828902649e+02
1.390000000000000000e+02,3.817364937384817125e+01,8.583697994285296318e+01,1.402462183108122531e+02,1.333564048838252347e+02,1.170588943556441848e+02
1.400000000000000000e+02,3.956494849221630261e+01,8.855623881801892594e+01,1.431836892829121837e+02,1.360964442885963024e+02,1.201263653020281197e+02
1.410000000000000000e+02,4.049337419587831732e+01,9.028780707121875082e+01,1.460748805317001597e+02,1.393581874048019245e+02,1.237878658624426862e+02
1.420000000000000000e+02,4.180185340117259329e+01,9.240243448984746522e+01,1.490756390670631504e+02,1.424472643363822897e+02,1.266767296909833647e+02
1.430000000000000000e+02,4.280314220806053527e+01,9.523360148215257936e+01,1.518720278432361397e+02,1.457186936655470220e+02,1.297843021750975652e+02
1.440000000000000000e+02,4.409138396211141497e+01,9.833173492193827769e+01,1.548733940523565593e+02,1.492089106926803765e+02,1.327051109121283616e+02
1.450000000000000000e+02,4.579349267053179062e+01,1.004001926639327564e+02,1.585471897725573740e+02,1.519808829744138166e+02,1.358334158795476583e+02
1.460000000000000000e+02,4.713288001264916005e+01,1.024015153873279615e+02,1.620489576397738745e+02,1.557136015290913065e+02,1.391049339851443847e+02
1.470000000000000000e+02,4.804719521435231400e+01,1.040489891351406868e+02,1.655850855438424105e+02,1.592303046318829729e+02,1.424851152433970469e+02
1.480000000000000000e+02,4.892905164306838373e+01,1.065802709673642994e+02,1.684067118819386621e+02,1.626608543090240175e+02,1.458599979333170040e+02
1.490000000000000000e+02,5.021929624878653442e+01,1.086043504716596146e+02,1.726892964733422673e+02,1.654786539338389275e+02,1.491998857401661098e+02
1.500000000000000000e+02,5.130422108925095870e+01,1.106591740566583724e+02,1.754148164641803760e+02,1.689084064421470543e+02,1.524030148372666815e+02
1.510000000000000000e+02,5.238608073801106002e+01,1.131777250850679195e+02,1.775234068668399630e+02,1.717021698866314523e+02,1.552271855635954694e+02
1.520000000000000000e+02,5.357363137044633561e+01,1.157307075203127624e+02,1.803595148833029214e+02,1.743754513196822700e+02,1.590955921160586399e+02
1.530000000000000000e+02,5.508417314246707974e+01,1.174701452118505927e+02,1.832975177151888886e+02,1.782528359630713339e+02,1.635940892785995402e+02
1.540000000000000000e+02,5.633362055782870925e+01,1.204569550908421149e+02,1.853395110032103048e+02,1.818323195868410949e+02,1.662534409184685842e+02
1.550000000000000000e+02,5.743562467311836883e+01,1.230370613116786132e+02,1.884583940560231099e+02,1.851153052003669757e+02,1.698165063583546157e+02
1.560000000000000000e+02,5.856806367719706685e+01,1.258045047428479108e+02,1.915712845577801318e+02,1.880847541539788779e+02,1.736062770782018276e+02
1.570000000000000000e+02,6.011045679786547424e+01,1.282497858540261291e+02,1.949407498467791129e+02,1.912575066194863780e+02,1.767435316015326521e+02
1.580000000000000000e+02,6.135157016881383640e+01,1.305204493586747958e+02,1.986449363125795173e+02,1.945978453511610553e+02,1.800084950474611958e+02
1.590000000000000000e+02,6.299423991808205159e+01,1.326457590343499646e+02,2.014772780204219771e+02,1.977894124601933754e+02,1.829328149666957870e+02
1.600000000000000000e+02,6.423438377303217806e+01,1.351204988580665827e+02,2.044295190538497593e+02,2.019032506805403386e+02,1.855310281831461339e+02
1.610000000000000000e+02,6.632132231183351223e+01,1.376221104635513370e+02,2.076380352002987877e+02,2.067170911974490650e+02,1.890982354925595814e+02
1.620000000000000000e+02,6.802045493994722847e+01,1.405270971442767802e+02,2.108965714082719956e+02,2.100120116113606059e+02,1.924241456209933858e+02
1.630000000000000000e+02,6.984557204013322007e+01,1.432287282697076023e+02,2.143157007393221818e+02,2.140854564908540283e+02,1.960347184805044378e+02
1.640000000000000000e+02,7.088769530551344644e+01,1.452600842831486716e+02,2.177465862549216240e+02,2.185049271088857950e+02,1.995754783133631918e+02
1.650000000000000000e+02,7.260362340164357420e+01,1.476732511626025826e+02,2.216473647845116943e+02,2.226252116169326030e+02,2.030127848528276218e+02
1.660000000000000000e+02,7.381293273891938611e+01,1.494527873513923737e+02,2.239710642101906330e+02,2.262937675795377004e+02,2.068687512188215578e+02
1.670000000000000000e+02,7.525797808890760621e+01,1.522829760641004668e+02,2.279031342227086157e+02,2.308147886848836379e+02,2.111188416411419553e+02
1.680000000000000000e+02,7.690620736432410354e+01,1.551195145292156212e+02,2.321998627859626367e+02,2.339858823555099434e+02,2.146456908087936881e+02
1.690000000000000000e+02,7.871767789192318787e+01,1.580700038807745216e+02,2.355425574333283976e+02,2.382035957557828283e+02,2.178163648403872799e+02
1.700000000000000000e+02,8.031292585610304968e+01,1.600757017604045700e+02,2.398027644333475905e+02,2.420556440247915759e+02,2.219013910239272889e+02
1.710000000000000000e+02,8.160451267768507932e+01,1.629735164638322544e+02,2.440298150663498689e+02,2.470064527209802350e+02,2.263370187460182308e+02
1.720000000000000000e+02,8.368865451148421641e+01,1.651348109937684399e+02,2.484537438636088496e+02,2.511894463522751835e+02,2.292334532490951915e+02
1.730000000000000000e+02,8.517874210173856397e+01,1.679960034482077162e+02,2.517950263028358222e+02,2.555623706709097007e+02,2.337171011030203829e+02
1.740000000000000000e+02,8.644449237973958589e+01,1.710076734360782780e+02,2.558968531401984592e+02,2.597886504081560020e+02,2.382545168518541914e+02
1.750000000000000000e+02,8.827311370684205372e+01,1.735558828046237636e+02,2.603646392576509925e+02,2.632281492185732077e+02,2.420866482955785841e+02
1.760000000000000000e+02,9.011327582273210623e+01,1.761613246203093013e+02,2.643776516371536331e+02,2.687316648428121653e+02,2.466212110606824695e+02
1.770000000000000000e+02,9.199892137434829920e+01,1.793743783218930332e+02,2.692579905071991107e+02,2.736332982250704617e+02,2.498174954683412352e+02
1.780000000000000000e+02,9.323472757893432572e+01,1.826906336691077684e+02,2.723896611072602809e+02,2.766942449477700734e+02,2.535502797224496305e+02
1.790000000000000000e+02,9.513850018577286960e+01,1.860219062729231894e+02,2.761973232734512749e+02,2.805548843291993535e+02,2.582846314365382341e+02
1.800000000000000000e+02,9.686045798133577023e+01,1.892029681900514788e+02,2.806140002485550440e+02,2.851978807371382345e+02,2.627685789209510290e+02
1.810000000000000000e+02,9.864086908103072915e+01,1.925607995856822754e+02,2.847680804360443290e+02,2.886025611998766749e+02,2.678870945187197776e+02
1.820000000000000000e+02,1.009929607603618820e+02,1.961996381357996313e+02,2.889613968580106302e+02,2.928802145251123079e+02,2.717650599549671142e+02
1.830000000000000000e+02,1.033352522800959150e+02,1.995427546620379076e+02,2.936577931770228247e+02,2.969630750397683414e+02,2.764040228995430653e+02
1.840000000000000000e+02,1.057532049310276250e+02,2.025058445740523325e+02,2.980649487963000865e+02,3.007534611328856045e+02,2.808595578309062830e+02
1.850000000000000000e+02,1.080188463115244986e+02,2.049210489910433921e+02,3.021651768375802476e+02,3.052699094694694395e+02,2.858975662648006164e+02
1.860000000000000000e+02,1.098979039279432044e+02,2.084120615307826370e+02,3.072169475379522510e+02,3.098182764390091961e+02,2.912722707531253832e+02
1.870000000000000000e+02,1.117783151764844831e+02,2.117836772783435322e+02,3.102020120334926787e+02,3.140875792271846763e+02,2.958775685848848411e+02
1.880000000000000000e+02,1.135169008365707839e+02,2.146334615465400475e+02,3.144689096814308868e+02,3.182584723833894031e+02,3.002283659878784192e+02
1.890000000000000000e+02,1.150559149524982274e+02,2.188880898184354180e+02,3.189085789237957442e+02,3.221854216036913385e+02,3.046264634944843692e+02
1.900000000000000000e+02,1.177807070981501596e+02,2.223394325794850204e+02,3.243435150523897050e+02,3.269506009602525296e+02,3.089549908977016344e+02
1.910000000000000000e+02,1.189615576330322710e+02,2.255055880017520451e+02,3.289361581783539918e+02,3.297009329842040302e+02,3.132341979459632739e+02
1.920000000000000000e+02,1.207778889097986479e+02,2.290560732166276807e+02,3.333317748073612279e+02,3.340191112173329202e+02,3.178169418890577163e+02
1.930000000000000000e+02,1.226351280352738371e+02,2.316459850487688072e+02,3.377049630976925414e+02,3.379959992635874642e+02,3.224279873254708946e+02
1.940000000000000000e+02,1.242718850262819785e+02,2.344066836248982781e+02,3.426952874147409602e+02,3.434666422114328839e+02,3.262741815895685704e+02
1.950000000000000000e+02,1.263511968903974036e+02,2.367198664865198339e+02,3.466714544517878949e+02,3.492058330637229346e+02,3.321156390984507425e+02
1.960000000000000000e+02,1.281839204495474860e+02,2.400610276135629420e+02,3.507814656843745524e+02,3.536800022763920310e+02,3.372310413508281499e+02
1.970000000000000000e+02,1.301366071196977714e+02,2.434735268630526264e+02,3.547423552774298514e+02,3.589747190144926776e+02,3.409054411668537909e+02
1.980000000000000000e+02,1.322757165679381330e+02,2.465765815455583834e+02,3.587415513729395116e+02,3.649362090369401699e+02,3.465236127113253701e+02
1.990000000000000000e+02,1.341554102041446868e+02,2.504798004062275538e+02,3.638835100482647249e+02,3.697147960792903518e+02,3.500040072146582588e+02
2.000000000000000000e+02,1.354946610576197372e+02,2.535521020413252131e+02,3.684583343605237360e+02,3.745930100941217802e+02,3.544641540106890716e+02
2.010000000000000000e+02,1.378285206895097303e+02,2.586655578537501583e+02,3.726712868594120209e+02,3.796632299190625872e+02,3.584774093325721083e+02
2.020000000000000000e+02,1.399617455900109348e+02,2.622723052854726120e+02,3.769689223940407601e+02,3.855901856797537448e+02,3.629195044837765636e+02
2.030000000000000000e+02,1.428933572043532081e+02,2.655247776531475665e+02,3.807971008224393472e+02,3.910587986383144425e+02,3.683809307208321115e+02
2.040000000000000000e+02,1.448970020434954336e+02,2.691800392420735193e+02,3.881368739568090405e+02,3.971100407269280481e+02,3.732158172978695347e+02
2.050000000000000000e+02,1.477615498261827156e+02,2.728160990693953636e+02,3.943412581102943477e+02,4.021275426615071638e+02,3.774642284064564137e+02
2.060000000000000000e+02,1.504546117007803900e+02,2.768836146872666859e+02,3.992420438296231282e+02,4.065836607900464514e+02,3.829952654579180376e+02
2.070000000000000000e+02,1.518787887890744059e+02,2.799141839664541749e+02,4.039955510422194038e+02,4.111745934467635948e+02,3.885893590729623384e+02
2.080000000000000000e+02,1.538225359337644136e+02,2.828260881830334483e+02,4.083235705777750013e+02,4.166061973091912591e+02,3.938548935031947735e+02
2.090000000000000000e+02,1.562430433062934299e+02,2.865773668537750609e+02,4.132505295834505432e+02,4.221006288062500289e+02,3.997796480642206234e+02
2.100000000000000000e+02,1.586400887791098739e+02,2.911908415944400872e+02,4.185312383220981474e+02,4.273609768104107047e+02,4.047236144717425077e+02
2.110000000000000000e+02,1.619609073902161640e+02,2.945671243661913650e+02,4.230673771458605188e+02,4.324599456932883186e+02,4.107654197927176938e+02
2.120000000000000000e+02,1.639730456249247652e+02,2.980287927969740736e+02,4.272707673227198484e+02,4.375997895019571047e+02,4.158811023688841715e+02
2.130000000000000000e+02,1.668480900138402774e+02,3.019926166833018897e+02,4.334967708366820034e+02,4.428537274904435321e+02,4.217312692148176438e+02
2.140000000000000000e+02,1.698372664083776726e+02,3.049709955980715108e+02,4.404757032368316914e+02,4.494097318720749854e+02,4.275321695146361094e+02
2.150000000000000000e+02,1.721328998053274404e+02,3.096706083696116139e+02,4.463877843946058874e+02,4.543491139431689589e+02,4.329636685489348906e+02
2.160000000000000000e+02,1.741658665589447992e+02,3.127139809979657912e+02,4.512296846893945030e+02,4.595043614631755418e+02,4.375422509496918337e+02
2.170000000000000000e+02,1.761030277245234572e+02,3.170713708226678023e+02,4.569201822240827937e+02,4.658685350478543796e+02,4.437464167037456377e+02
2.180000000000000000e+02,1.781169669292725928e+02,3.220184714445755390e+02,4.634990049633614717e+02,4.723555204298693297e+02,4.496980077441410231e+02
2.190000000000000000e+02,1.806572262074987520e+02,3.259251118798605376e+02,4.691406263539280985e+02,4.785669129246014109e+02,4.565750332373027618e+02
2.200000000000000000e+02,1.834224914722090034e+02,3.307058686149282494e+02,4.750216521798192844e+02,4.846125390462009364e+02,4.618408997904167563e+02
2.210000000000000000e+02,1.864295524790524610e+02,3.348409198266178919e+02,4.796393539824774734e+02,4.898592116916370287e+02,4.679987292198101727e+02
2.220000000000000000e+02,1.893017343390572762e+02,3.402024204233835007e+02,4.844826706938286520e+02,4.949604521665829111e+02,4.728128435177212623e+02
2.230000000000000000e+02,1.918726267962126713e+02,3.436803710822575795e+02,4.900321691984747190e+02,5.000066355000100202e+02,4.797631915472750279e+02
2.240000000000000000e+02,1.932367433949001452e+02,3.467912616151491534e+02,4.964144647406125159e+02,5.071181195651468556e+02,4.866558405685532307e+02
2.250000000000000000e+02,1.947037480192695398e+02,3.508704414597887080e+02,5.011731524038859789e+02,5.141993967795699518e+02,4.916091106588814910e+02
2.260000000000000000e+02,1.978098793413346641e+02,3.544390025709055863e+02,5.079175924886134226e+02,5.222262434636498938e+02,4.965796117163749841e+02
2.270000000000000000e+02,1.991833138536323986e+02,3.585174605331394559e+02,5.129304973700117216e+02,5.286997068455888211e+02,5.015139090631254248e+02
2.280000000000000000e+02,2.025369714717567717e+02,3.627546413845304869e+02,5.171259205320770889e+02,5.350804808205780319e+02,5.081502877281570818e+02
2.290000000000000000e+02,2.043071796259973780e+02,3.671901988112333584e+02,5.229239928990941735e+02,5.393293325908230145e+02,5.156472237886164294e+02
2.300000000000000000e+02,2.053968566961450222e+02,3.706992219674409625e+02,5.303897274551518422e+02,5.449111123971472352e+02,5.210770915844268529e+02
2.310000000000000000e+02,2.077171774877514849e+02,3.755899078963589659e+02,5.364644113875240237e+02,5.503155974806473978e+02,5.283952274664327433e+02
2.320000000000000000e+02,2.104540661980245204e+02,3.807099335347777469e+02,5.425054086091333829e+02,5.559951204030779763e+02,5.349594392141100343e+02
2.330000000000000000e+02,2.124589215155164652e+02,3.852243463462883142e+02,5.484158796038584569e+02,5.631104110442729507e+02,5.412778592342720003e+02
2.340000000000000000e+02,2.159141078113693766e+02,3.891759027511351405e+02,5.537471515255102759e+02,5.703516361417169946e+02,5.486386312585708538e+02
2.350000000000000000e+02,2.192143317907680284e+02,3.935689630400076453e+02,5.580535744665313587e+02,5.770749970751944602e+02,5.555517054871372693e+02
2.360000000000000000e+02,2.228457382865117893e+02,3.972261099865437473e+02,5.649487223781836747e+02,5.847517243186471205e+02,5.612662545494981714e+02
2.370000000000000000e+02,2.249985317356723726e+02,4.018146374420333586e+02,5.715656826999502300e+02,5.911399623596939819e+02,5.682640221303295220e+02
2.380000000000000000e+02,2.283757017015487349e+02,4.064106862520170580e+02,5.772582441460897371e+02,5.984679894896250971e+02,5.730787920426192841e+02
2.390000000000000000e+02,2.309489748611084110e+02,4.096126067231812158e+02,5.832706492644781520e+02,6.060725221030539842e+02,5.791461685656220197e+02
2.400000000000000000e+02,2.346692916390888115e+02,4.142343196755068675e+02,5.893878372393306790e+02,6.131158321887314742e+02,5.850916766932084556e+02
2.410000000000000000e+02,2.372906317114187118e+02,4.182880065754213206e+02,5.970939176366604215e+02,6.204490602928785847e+02,5.915841403916199397e+02
2.420000000000000000e+02,2.412723718514907887e+02,4.222467980174202467e+02,6.026892407644762670e+02,6.283564944116876632e+02,5.973080759150199128e+02
2.430000000000000000e+02,2.443006168005024961e+02,4.272210895897085834e+02,6.102498473818261573e+02,6.349053463924431071e+02,6.041407506192413166e+02
2.440000000000000000e+02,2.474622019929607006e+02,4.315156661068788253e+02,6.162624056897163882e+02,6.414038686425716378e+02,6.111599558940463339e+02
2.450000000000000000e+02,2.499351597916871697e+02,4.356889413684033912e+02,6.227005275141037828e+02,6.485638208964031719e+02,6.188443143620504543e+02
2.460000000000000000e+02,2.522829918502988562e+02,4.414035782932478469e+02,6.284504485194029257e+02,6.558007491278068528e+02,6.261183345688504005e+02
2.470000000000000000e+02,2.556833698533567940e+02,4.458499298252291965e+02,6.355173178168690811e+02,6.624498428107831387e+02,6.322648265366999567e+02
2.480000000000000000e+02,2.592719936510926573e+02,4.500864131077336765e+02,6.415443585979467116e+02,6.689242040519100101e+02,6.377432575739805998e+02
2.490000000000000000e+02,2.615591078472760387e+02,4.565274742580776319e+02,6.481082679371829727e+02,6.748965913859052534e+02,6.466943851162889132e+02
2.500000000000000000e+02,2.646153508732708701e+02,4.613490515243889831e+02,6.538905885799944144e+02,6.825026234430987415e+02,6.519485873439050465e+02
2.510000000000000000e+02,2.678217179759689657e+02,4.668536033107914704e+02,6.594420352705965342e+02,6.902564650186806148e+02,6.581510994664561167e+02
2.520000000000000000e+02,2.715910661546387246e+02,4.701743668872815078e+02,6.670398380721976537e+02,6.964295964691168592e+02,6.626377703696890649e+02
2.530000000000000000e+02,2.728778069976100369e+02,4.742711892338575126e+02,6.737952654174189320e+02,7.030027622449290448e+02,6.683964950005527044e+02
2.540000000000000000e+02,2.767322663418713091e+02,4.793385208290456490e+02,6.806053537228940513e+02,7.111578285096268246e+02,6.769869947099771252e+02
2.550000000000000000e+02,2.802316312478552618e+02,4.840322697103579230e+02,6.875258271388922822e+02,7.193267838074697238e+02,6.841200053571192257e+02
2.560000000000000000e+02,2.824603493435949986e+02,4.886299614833162650e+02,6.941982400818224050e+02,7.251402807747369934e+02,6.917466305623759126e+02
2.570000000000000000e+02,2.859612341416298591e+02,4.918738972476126605e+02,7.028890743077503203e+02,7.308114539715032834e+02,6.968431694777196981e+02
2.580000000000000000e+02,2.876580600638283727e+02,4.970787580606888696e+02,7.089517246252246423e+02,7.384367323980721949e+02,7.027218390725558947e+02
2.590000000000000000e+02,2.920209643404774624e+02,5.027980968526154015e+02,7.144763495505076207e+02,7.454759815309620308e+02,7.089350994147422398e+02
2.600000000000000000e+02,2.948627415368279117e+02,5.077923073701161911e+02,7.229865430421723431e+02,7.528258681214808803e+02,7.153065868106664311e+02
2.610000000000000000e+02,2.982903334999677440e+02,5.123747461125155951e+02,7.310551832363915992e+02,7.610240608173992314e+02,7.217177662233450519e+02
2.620000000000000000e+02,3.021826335917392612e+02,5.173572598784226102e+02,7.366394367511526298e+02,7.693396042515867066e+02,7.291039784205042906e+02
2.630000000000000000e+02,3.057389793860087366e+02,5.221577629243384990e+02,7.433629214225167061e+02,7.762722602321686054e+02,7.382457679129206554e+02
2.640000000000000000e+02,3.081728683121212953e+02,5.283426523390529610e+02,7.508110036931223021e+02,7.821388955670386167e+02,7.442200596658183258e+02
2.650000000000000000e+02,3.110778766162218858e+02,5.334172109257070815e+02,7.587976425664376166e+02,7.877786776993044668e+02,7.506017533339389729e+02
2.660000000000000000e+02,3.152050892524881078e+02,5.387905231253839702e+02,7.662523124961134044e+02,7.951651644515703765e+02,7.579153968189182251e+02
2.670000000000000000e+02,3.181302163867958939e+02,5.431861100482872189e+02,7.729847296081504737e+02,8.029126383053935569e+02,7.639203491069772554e+02
2.680000000000000000e+02,3.206940911040081801e+02,5.490183875719395701e+02,7.790502292477058290e+02,8.114529737195640564e+02,7.714607193145204747e+02
2.690000000000000000e+02,3.242397292433946063e+02,5.544225185069226427e+02,7.858202838193506068e+02,8.169640989898797443e+02,7.794493958992500211e+02
2.700000000000000000e+02,3.275619437872764479e+02,5.568909250409078595e+02,7.931473221014294950e+02,8.249734837678520307e+02,7.855947898677716239e+02
2.710000000000000000e+02,3.306646006964892877e+02,5.613049091246388116e+02,8.004885541400533384e+02,8.333069794328714579e+02,7.927444064762916014e+02
2.720000000000000000e+02,3.331733741875541455e+02,5.665933201887744417e+02,8.068683161836552244e+02,8.408059488567757853e+02,8.023890716882813194e+02
2.730000000000000000e+02,3.344139475682036391e+02,5.706504636958613901e+02,8.141132140452165231e+02,8.491408530895099602e+02,8.084338199851056288e+02
2.740000000000000000e+02,3.367609818014641405e+02,5.757509735575328023e+02,8.218651051917835275e+02,8.560803747374969817e+02,8.154535423548007884e+02
2.750000000000000000e+02,3.402090590716978795e+02,5.813813190294374635e+02,8.300476549452472455e+02,8.628121455646009963e+02,8.244295038827830240e+02
2.760000000000000000e+02,3.428184169311034566e+02,5.862440511782677959e+02,8.376800516672599315e+02,8.716012487328925999e+02,8.319922950967718407e+02
2.770000000000000000e+02,3.464898753220098229e+02,5.932562981391779431e+02,8.442114829412112158e+02,8.783493164482115390e+02,8.397484616325434672e+02
2.780000000000000000e+02,3.502472703090736559e+02,5.986622327645675341e+02,8.525086121005649602e+02,8.854249370106937249e+02,8.480613047726382092e+02
2.790000000000000000e+02,3.536314038848549899e+02,6.037322620676441147e+02,8.614881083147470235e+02,8.933657978884795057e+02,8.576607542411860550e+02
2.800000000000000000e+02,3.557845019496909913e+02,6.102677464819397528e+02,8.687823234597461806e+02,9.018901139051924929e+02,8.643000031288873970e+02
2.810000000000000000e+02,3.587037878108467908e+02,6.150793067148665614e+02,8.772194308607374751e+02,9.097986436393036911e+02,8.725014110318613803e+02
2.820000000000000000e+02,3.617884130470476975e+02,6.195779657850321200e+02,8.839905833582913601e+02,9.190691944096581665e+02,8.818448314458732966e+02
2.830000000000000000e+02,3.653284310459758899e+02,6.247856189299017160e+02,8.918058825488594721e+02,9.271370309133263845e+02,8.907957787636994453e+02
2.840000000000000000e+02,3.694175690991253305e+02,6.298948084346849328e+02,8.989086946251109111e+02,9.358885998612386174e+02,8.990590568924186528e+02
2.850000000000000000e+02,3.719438659657230914e+02,6.356350446196988742e+02,9.062591886784666713e+02,9.443902758406675275e+02,9.068960942852720564e+02
2.860000000000000000e+02,3.753606862865676703e+02,6.406938501121923082e+02,9.149419678619260594e+02,9.539344886386833196e+02,9.155157052600751513e+02
2.870000000000000000e+02,3.792259164469495545e+02,6.466906208608909310e+02,9.201205283063975457e+02,9.625192439545221532e+02,9.238849042593849390e+02
2.880000000000000000e+02,3.825082313154634335e+02,6.522663832092154053e+02,9.280937459520648645e+02,9.719399689021173572e+02,9.323602512932261561e+02
2.890000000000000000e+02,3.864541457798113697e+02,6.578883109718858577e+02,9.366615078681363684e+02,9.800968656136717527e+02,9.402183719324607409e+02
2.900000000000000000e+02,3.903848804197785967e+02,6.628764356955255153e+02,9.445910083624119125e+02,9.869766035639537449e+02,9.506501294939619129e+02
2.910000000000000000e+02,3.940498760885445790e+02,6.683634854629834763e+02,9.513127360684540008e+02,9.930808121067586853e+02,9.601228316854922014e+02
2.920000000000000000e+02,3.983420725741170827e+02,6.738621140438516477e+02,9.607146740847404089e+02,1.002154937829574010e+03,9.699486914860117395e+02
2.930000000000000000e+02,4.025478758965856514e+02,6.804122927175363884e+02,9.694571968564376903e+02,1.009811730380659583e+03,9.786780823488634269e+02
2.940000000000000000e+02,4.078712227082930326e+02,6.871427885108570308e+02,9.774884577244765751e+02,1.018589190135111153e+03,9.873025943199450012e+02
2.950000000000000000e+02,4.108932451341400451e+02,6.929983910664484483e+02,9.844422018118102642e+02,1.028410194746443722e+03,9.955081317338851932e+02
2.960000000000000000e+02,4.142850181975857140e+02,6.983409084517464862e+02,9.930202448237595263e+02,1.037606276043565913e+03,1.004532633224570191e+03
2.970000000000000000e+02,4.183013764865644930e+02,7.053299919873912813e+02,1.001602108259299484e+03,1.045187115911125602e+03,1.013996505301933439e+03
2.980000000000000000e+02,4.227260883227650652e+02,7.104242111353337350e+02,1.009796731815212638e+03,1.053901855705075377e+03,1.024289260465186317e+03
2.990000000000000000e+02,4.267072204335290735e+02,7.163272564804750573e+02,1.017204329645426014e+03,1.063275390348215296e+03,1.033444533383992393e+03
3.000000000000000000e+02,4.320256288529745916e+02,7.229338605513888751e+02,1.026010167924350071e+03,1.071488572480354833e+03,1.042275905584878501e+03
3.010000000000000000e+02,4.369628020027159323e+02,7.274985370762169623e+02,1.034875922083877640e+03,1.080720328612097092e+03,1.050537099044575143e+03
3.020000000000000000e+02,4.411076435540910552e+02,7.319895685214578407e+02,1.044831979246794390e+03,1.088902520818457560e+03,1.062278312091607859e+03
3.030000000000000000e+02,4.453181297638801652e+02,7.397935580475390225e+02,1.053753939482640362e+03,1.096760741850698196e+03,1.070406503865288414e+03
3.040000000000000000e+02,4.498988270523087181e+02,7.456011781089747501e+02,1.060316690403783923e+03,1.104759052066068534e+03,1.079802600092723424e+03
3.050000000000000000e+02,4.524918738581847037e+02,7.499863689386713759e+02,1.070379887197941343e+03,1.113672178459134784e+03,1.088630415855157025e+03
3.060000000000000000e+02,4.555993651401973921e+02,7.581560184377115093e+02,1.075855728363579146e+03,1.122836085307904568e+03,1.098705307745377468e+03
3.070000000000000000e+02,4.591624842435275582e+02,7.624020137687125498e+02,1.084601641269146967e+03,1.130421700104689990e+03,1.106391887555560515e+03
3.080000000000000000e+02,4.639271410249365317e+02,7.678494625281692834e+02,1.093600447232565784e+03,1.139013142237030479e+03,1.116104628416122978e+03
3.090000000000000000e+02,4.679723436604198241e+02,7.737297145131028628e+02,1.103406246006260290e+03,1.147787296487393405e+03,1.125960237230168786e+03
3.100000000000000000e+02,4.718122099544302728e+02,7.798954284458488928e+02,1.112135342708528469e+03,1.156957173764146091e+03,1.133225386371933382e+03
3.110000000000000000e+02,4.764618486107611943e+02,7.856428686931296852e+02,1.120048180787882757e+03,1.165881124857626901e+03,1.141052542417525729e+03
3.120000000000000000e+02,4.792695717237254485e+02,7.934509312995874097e+02,1.128816872926303631e+03,1.174767814680916445e+03,1.150674494369378408e+03
3.130000000000000000e+02,4.835774449384809941e+02,7.999783045085484900e+02,1.138256438491715471e+03,1.185408911942707164e+03,1.158765294470654226e+03
3.140000000000000000e+02,4.867288542257552422e+02,8.046096530758500194e+02,1.147947687556469646e+03,1.194615278062618700e+03,1.168156597141225120e+03
3.150000000000000000e+02,4.900028514278582179e+02,8.101151729896746474e+02,1.156589454037960877e+03,1.204668134508987805e+03,1.179373100131206229e+03
3.160000000000000000e+02,4.952594567217144004e+02,8.164019120524829987e+02,1.165895862016778665e+03,1.214370729315555764e+03,1.190442101360929428e+03
3.170000000000000000e+02,4.994551078370470805e+02,8.223910398958314545e+02,1.174870664855607401e+03,1.221866811088521672e+03,1.200828934470239346e+03
3.180000000000000000e+02,5.037102048397024987e+02,8.294025785476586634e+02,1.183476368978086612e+03,1.231406518936313660e+03,1.211732855085988604e+03
3.190000000000000000e+02,5.085249600357331019e+02,8.359654408478224923e+02,1.193302677132897543e+03,1.240943357146107246e+03,1.221025950568710641e+03
3.200000000000000000e+02,5.135789959247438219e+02,8.435470380710203244e+02,1.202721207947255152e+03,1.251101410740931897e+03,1.229366127693968338e+03
3.210000000000000000e+02,5.182811660776133067e+02,8.487144983366257520e+02,1.210982558243480753e+03,1.260925611239914815e+03,1.239370406496016130e+03
3.220000000000000000e+02,5.226977378763235720e+02,8.544318698199663231e+02,1.221099406584994540e+03,1.270093742407511854e+03,1.247955625711016182e+03
3.230000000000000000e+02,5.270004900915149619e+02,8.616230500667941214e+02,1.230392015481437511e+03,1.278828472410846643e+03,1.257392633796033351e+03
3.240000000000000000e+02,5.325428118929817174e+02,8.683519992107786720e+02,1.237286686413392090e+03,1.286949487478948868e+03,1.267285440138864260e+03
3.250000000000000000e+02,5.376215510658623771e+02,8.750641041588575035e+02,1.248707971746904605e+03,1.297067127218069345e+03,1.278991402113707409e+03
3.260000000000000000e+02,5.405513351618405977e+02,8.827337761362039146e+02,1.256732988997830489e+03,1.308895353574347382e+03,1.289533924268615465e+03
3.270000000000000000e+02,5.453302320190729233e+02,8.907616626510775859e+02,1.266394269214461929e+03,1.316571255249632031e+03,1.297190148345163834e+03
3.280000000000000000e+02,5.487318663227727029e+02,8.980280325687690492e+02,1.275801902353791320e+03,1.327671867968658717e+03,1.308235429824176663e+03
3.290000000000000000e+02,5.530232500187754567e+02,9.045430377948906653e+02,1.285334548983504192e+03,1.336089510354956019e+03,1.319973554236798236e+03
3.300000000000000000e+02,5.567146696417427165e+02,9.118099282715772915e+02,1.296402725744989766e+03,1.347149048989490666e+03,1.330689626089138983e+03
3.310000000000000000e+02,5.614709687039002119e+02,9.192965763900538150e+02,1.306230719118369052e+03,1.356903998634019899e+03,1.340000655645656934e+03
3.320000000000000000e+02,5.666946422745417067e+02,9.255977574159094274e+02,1.315918743366309400e+03,1.366075438418655722e+03,1.350431657735686713e+03
3.330000000000000000e+02,5.705851066689115214e+02,9.332668961122891460e+02,1.326759485901468906e+03,1.375545343457232775e+03,1.360030547380034250e+03
3.340000000000000000e+02,5.743973327310319519e+02,9.377923027835967105e+02,1.336488530329499554e+03,1.383191842400646237e+03,1.369568773699481426e+03
3.350000000000000000e+02,5.781879620665558832e+02,9.426446311995009637e+02,1.345509993461409977e+03,1.394246565380479069e+03,1.380111307335117999e+03
3.360000000000000000e+02,5.855931391381205913e+02,9.489788063598082317e+02,1.355026871278375893e+03,1.405430619860958359e+03,1.389577527442343580e+03
3.370000000000000000e+02,5.889242030867465019e+02,9.576995698946543598e+02,1.367335852238506504e+03,1.414705481178438731e+03,1.398215146278905877e+03
3.380000000000000000e+02,5.925823270763778510e+02,9.622875219185481228e+02,1.375304492877992743e+03,1.424568190372275239e+03,1.409115010890304575e+03
3.390000000000000000e+02,5.956647624128322605e+02,9.681818405081488663e+02,1.386693871905770266e+03,1.434628594258135990e+03,1.416054103273531837e+03
3.400000000000000000e+02,5.991228906664634906e+02,9.740597396905156984e+02,1.394763647526237492e+03,1.446494972094019886e+03,1.427755241361463504e+03
3.410000000000000000e+02,6.040978377318466528e+02,9.808044526052382253e+02,1.404883841615316442e+03,1.455408489237333924e+03,1.436791478261786551e+03
3.420000000000000000e+02,6.088862881561200311e+02,9.875890264906831817e+02,1.415026205499968000e+03,1.465944299977566516e+03,1.448279388892407042e+03
3.430000000000000000e+02,6.124968420436123324e+02,9.938616128814178410e+02,1.425587464518162506e+03,1.476317535444424266e+03,1.459269843146514631e+03
3.440000000000000000e+02,6.175986964226011651e+02,9.991483779445554774e+02,1.431532237820500086e+03,1.487391719402654189e+03,1.472150831619790551e+03
3.450000000000000000e+02,6.225606249439917974e+02,1.005772595413039653e+03,1.442887284260847537e+03,1.498185243066494877e+03,1.481965112854620656e+03
3.460000000000000000e+02,6.261624095342056080e+02,1.013760249444756482e+03,1.451069285580463657e+03,1.511342744060335008e+03,1.491983490950796522e+03
3.470000000000000000e+02,6.319244399802369117e+02,1.020453601349233168e+03,1.461868103186774761e+03,1.521023906422279879e+03,1.503118271340748151e+03
3.480000000000000000e+02,6.371887265402323237e+02,1.028821820275888967e+03,1.470975716031658976e+03,1.532373176594166353e+03,1.514697119453091318e+03
3.490000000000000000e+02,6.422165642096592819e+02,1.035895377556037829e+03,1.481954199286275980e+03,1.542927705150764268e+03,1.524191918227159022e+03
3.500000000000000000e+02,6.477164859662022991e+02,1.040408256608074907e+03,1.490533851833255085e+03,1.553111663062498792e+03,1.534413166351922428e+03
3.510000000000000000e+02,6.526133394400108045e+02,1.047273562425706814e+03,1.498283492664353616e+03,1.564544685050385851e+03,1.545412229048312611e+03
3.520000000000000000e+02,6.559114344486592927e+02,1.055942520681379165e+03,1.505073474767605603e+03,1.576091930529308456e+03,1.553285261310471469e+03
3.530000000000000000e+02,6.606760376395682215e+02,1.065017226047290933e+03,1.517991157110204995e+03,1.584481518689273344e+03,1.563780250589958541e+03
3.540000000000000000e+02,6.637383943969755364e+02,1.072893405749626254e+03,1.526108850895931027e+03,1.596634275134821564e+03,1.575374272411598213e+03
3.550000000000000000e+02,6.701775261900663736e+02,1.082050942396256232e+03,1.536777964828288532e+03,1.606467748798675984e+03,1.589461255475669759e+03
3.560000000000000000e+02,6.750255075065570054e+02,1.086982663892112214e+03,1.547130966529613943e+03,1.617256515791464153e+03,1.600312490188350466e+03
3.570000000000000000e+02,6.790165320521176682e+02,1.096326701702740593e+03,1.557860621824083864e+03,1.626811720033085749e+03,1.613059834374369530e+03
3.580000000000000000e+02,6.829787487362646061e+02,1.100837807515410532e+03,1.567136001407622871e+03,1.636822334249989581e+03,1.621630785236183783e+03
3.590000000000000000e+02,6.883193589683280607e+02,1.105817284828728134e+03,1.576590058084578004e+03,1.646748390882667536e+03,1.631875453980266229e+03
3.600000000000000000e+02,6.928329680268902848e+02,1.114284389199061479e+03,1.588515401082177959e+03,1.660467123230421748e+03,1.643493601622739789e+03
3.610000000000000000e+02,6.984905508545077737e+02,1.122373931045566906e+03,1.600632223467078802e+03,1.670511222703789826e+03,1.655682638145312012e+03
3.620000000000000000e+02,7.033113690315841495e+02,1.130443976526643837e+03,1.611394174280930656e+03,1.682382596427307362e+03,1.669259849027930613e+03
3.630000000000000000e+02,7.084838939607043358e+02,1.138833647179449372e+03,1.621448697719919437e+03,1.692874951510133087e+03,1.677932134721718285e+03
3.640000000000000000e+02,7.144666821866118198e+02,1.145995878133717042e+03,1.630918453943950226e+03,1.701020931508053991e+03,1.690295065621599861e+03
3.650000000000000000e+02,7.187749071667514045e+02,1.154037284833899548e+03,1.642537060077920614e+03,1.711418681113307002e+03,1.700752717605886801e+03
3.660000000000000000e+02,7.252254327642845055e+02,1.161271204168729810e+03,1.655050412768029446e+03,1.720237577266895642e+03,1.710268346255865936e+03
3.670000000000000000e+02,7.287185343508883761e+02,1.169077080622065296e+03,1.664433393851232722e+03,1.733491371567994065e+03,1.720971471083770666e+03
3.680000000000000000e+02,7.344625051358854080e+02,1.178100740232262524e+03,1.674244675681209628e+03,1.743474631599746317e+03,1.733993532174048823e+03
3.690000000000000000e+02,7.382295772458701322e+02,1.184945262852878386e+03,1.687918641080201496e+03,1.754885197618918937e+03,1.746108402065474365e+03
3.700000000000000000e+02,7.436055706944542862e+02,1.193170366309395376e+03,1.697255452975018670e+03,1.766898264776792530e+03,1.758709531684331523e+03
3.710000000000000000e+02,7.492648194508836923e+02,1.203020792886327399e+03,1.706942469105073997e+03,1.779082866277322182e+03,1.772434514204411244e+03
3.720000000000000000e+02,7.541913107665103553e+02,1.212609309758803192e+03,1.718868547701900752e+03,1.792516179897166239e+03,1.782727236221688145e+03
3.730000000000000000e+02,7.594997415773202647e+02,1.219990858026120804e+03,1.727752418621518245e+03,1.804325638374442860e+03,1.789717417094467692e+03
3.740000000000000000e+02,7.624036782812029287e+02,1.228044963723216824e+03,1.736436660614246648e+03,1.815458401747188873e+03,1.803651633501432116e+03
3.750000000000000000e+02,7.664611225258133800e+02,1.234740778525192582e+03,1.747337759831883886e+03,1.824926349384802961e+03,1.816235620381615945e+03
3.760000000000000000e+02,7.726638321364238209e+02,1.243882223522958157e+03,1.758904720914481913e+03,1.837248665607064595e+03,1.826229131063527575e+03
3.770000000000000000e+02,7.775826051356403923e+02,1.252590094911612141e+03,1.768664481796680548e+03,1.848078879096048240e+03,1.839597074333546971e+03
3.780000000000000000e+02,7.808713055471534972e+02,1.260574392435613845e+03,1.779503163643096968e+03,1.858916561755058865e+03,1.852487451660353599e+03
3.790000000000000000e+02,7.862428891679576282e+02,1.267128483753332148e+03,1.791878780431006817e+03,1.870233668707157676e+03,1.866015499864317917e+03
3.800000000000000000e+02,7.907172271973668103e+02,1.276377046379471494e+03,1.803135844809487253e+03,1.880928953777052811e+03,1.879220142693715388e+03
3.810000000000000000e+02,7.962692868323817947e+02,1.285236244913130122e+03,1.812408908676848341e+03,1.890007119124872816e+03,1.887683238341613105e+03
3.820000000000000000e+02,8.008927461173699385e+02,1.292363493750518728e+03,1.821441234516662917e+03,1.901665362851964119e+03,1.898477602393902089e+03
3.830000000000000000e+02,8.058018857268334614e+02,1.297809460859145020e+03,1.831471982026347632e+03,1.917302735004602027e+03,1.906377134291837592e+03
3.840000000000000000e+02,8.116479847085536221e+02,1.307598180405979292e+03,1.843076125680151790e+03,1.929299497677558520e+03,1.921863072991942772e+03
3.850000000000000000e+02,8.162258556771187159e+02,1.316281152764807075e+03,1.855014257920589444e+03,1.940504180074188980e+03,1.932660904455437503e+03
3.860000000000000000e+02,8.212939359187289483e+02,1.325056427117114254e+03,1.868902776347924373e+03,1.951565508870479789e+03,1.943405809032982233e+03
3.870000000000000000e+02,8.261850847940543190e+02,1.335407452253696647e+03,1.881521947333465505e+03,1.966369039976090335e+03,1.953024193367223916e+03
3.880000000000000000e+02,8.318838841406562779e+02,1.342175091569754386e+03,1.889941902688076880e+03,1.978805933574510163e+03,1.963442343807210818e+03
3.890000000000000000e+02,8.384484439924879098e+02,1.347614401784641814e+03,1.900161472300681453e+03,1.992029730679375916e+03,1.974381001558206663e+03
3.900000000000000000e+02,8.444298811900406463e+02,1.356065274732072112e+03,1.911343464222572948e+03,2.003288202384466558e+03,1.985360079419799604e+03
3.910000000000000000e+02,8.501840023686227141e+02,1.365564939202819914e+03,1.920055222068368948e+03,2.016480276583080467e+03,1.997517696937542951e+03
3.920000000000000000e+02,8.542070089697126605e+02,1.374137555474895862e+03,1.932394262057028072e+03,2.028433535420393355e+03,2.008552824069649205e+03
3.930000000000000000e+02,8.593795000438351508e+02,1.383327455532279373e+03,1.945531748570082982e+03,2.039104291141661179e+03,2.020768255666639561e+03
3.940000000000000000e+02,8.643413846432600849e+02,1.393116589357734256e+03,1.959853706745469253e+03,2.048424962390202381e+03,2.033547029509623826e+03
3.950000000000000000e+02,8.693663767180668174e+02,1.401577173417352697e+03,1.971013709492133330e+03,2.061451666803634907e+03,2.044562516134428506e+03
3.960000000000000000e+02,8.745924189116547041e+02,1.409404398249932456e+03,1.982791014466501792e+03,2.072986775733626928e+03,2.056339576579641289e+03
3.970000000000000000e+02,8.795293212529089715e+02,1.418755777445974218e+03,1.993918951547510233e+03,2.084602696851800829e+03,2.073178795804137735e+03
3.980000000000000000e+02,8.853857522665952047e+02,1.426363404223469615e+03,2.002641092936961741e+03,2.098634524699426947e+03,2.085494638119173032e+03
3.990000000000000000e+02,8.920820650749233209e+02,1.434498200951170247e+03,2.015476436647677929e+03,2.108779620982278630e+03,2.098531082269844774e+03
4.000000000000000000e+02,8.989950634124450062e+02,1.440937943095281980e+03,2.027909239545301944e+03,2.120097398132424587e+03,2.109088143981518442e+03
4.010000000000000000e+02,9.039645075302130408e+02,1.446590762493979582e+03,2.039782774504251393e+03,2.131025730406781804e+03,2.119303818896489247e+03
4.020000000000000000e+02,9.095831225578614294e+02,1.455694023460943981e+03,2.051896819489725203e+03,2.144390016793152427e+03,2.131783586166027362e+03
4.030000000000000000e+02,9.135417348966141162e+02,1.464046643995637169e+03,2.062201472159011246e+03,2.155938123685948995e+03,2.142657274781658089e+03
4.040000000000000000e+02,9.199611973763931019e+02,1.472985417742589107e+03,2.071848030624567400e+03,2.167108103407600538e+03,2.156224341612092758e+03
4.050000000000000000e+02,9.268421401958722754e+02,1.482461380109003130e+03,2.085332092694507537e+03,2.181048410781352231e+03,2.167243910792418319e+03
4.060000000000000000e+02,9.322620872825652896e+02,1.490429976158721274e+03,2.097255658540069362e+03,2.194746945486477671e+03,2.180392250017697734e+03
4.070000000000000000e+02,9.385595841748597650e+02,1.497448029225109394e+03,2.108309280382446104e+03,2.206088299552944136e+03,2.193899586314150838e+03
4.080000000000000000e+02,9.452617900449644139e+02,1.505425382713623776e+03,2.117033868585450364e+03,2.217503431326251757e+03,2.206287344238348396e+03
4.090000000000000000e+02,9.502389550629228552e+02,1.513486420385244401e+03,2.128079804685549789e+03,2.231146034052586401e+03,2.216681142730044940e+03
4.100000000000000000e+02,9.555549743391701440e+02,1.521740713578438317e+03,2.142027405749447098e+03,2.241953185532401221e+03,2.228793082640497232e+03
4.110000000000000000e+02,9.617797931299255652e+02,1.531817173725511111e+03,2.152962792804341916e+03,2.257976010133227646e+03,2.238845301348037992e+03
4.120000000000000000e+02,9.709486018566449275e+02,1.541640665304889126e+03,2.161460787431226890e+03,2.269961638840493833e+03,2.248599826869080061e+03
4.130000000000000000e+02,9.762420311370030959e+02,1.549537146705954456e+03,2.177455215910291827e+03,2.285672598719723737e+03,2.262502056354414435e+03
4.140000000000000000e+02,9.819530089507414914e+02,1.556557401756671425e+03,2.185847834692627657e+03,2.299542458156241992e+03,2.276954812282349849e+03
4.150000000000000000e+02,9.890526525243549258e+02,1.565338951203442775e+03,2.198368391488910675e+03,2.309535798048747893e+03,2.288438681960227768e+03
4.160000000000000000e+02,9.928702174941081466e+02,1.570703573849551958e+03,2.211360225478457778e+03,2.316562609888560473e+03,2.300398079729701749e+03
4.170000000000000000e+02,9.985856429072734954e+02,1.579022553298023695e+03,2.221786711653619022e+03,2.327573368008326725e+03,2.316933326528498583e+03
4.180000000000000000e+02,1.004356622619755399e+03,1.588440710352783071e+03,2.232214144686266081e+03,2.340514154508796310e+03,2.327826078845977463e+03
4.190000000000000000e+02,1.010768089732984663e+03,1.596856115944412068e+03,2.245248441839709812e+03,2.352627023449963417e+03,2.342214525420532482e+03
4.200000000000000000e+02,1.016156238806156580e+03,1.607635195191583762e+03,2.258104013103962188e+03,2.367279793563766816e+03,2.350960511146772205e+03
4.210000000000000000e+02,1.023329297724909452e+03,1.615964394751052168e+03,2.269450856719216972e+03,2.381192092081237206e+03,2.365989743818751776e+03
4.220000000000000000e+02,1.028241086964274018e+03,1.624753122864696252e+03,2.281478112016224259e+03,2.391310967099503614e+03,2.379571306029004063e+03
4.230000000000000000e+02,1.034387828406035169e+03,1.630301798654214053e+03,2.291159067713526383e+03,2.403561724784509352e+03,2.391723591906993988e+03
4.240000000000000000e+02,1.038687073994359480e+03,1.640384672690092884e+03,2.304135441992415508e+03,2.417721059060550942e+03,2.406265681550073168e+03
4.250000000000000000e+02,1.042836446252290216e+03,1.651032762527624527e+03,2.317653657631268288e+03,2.427482009800629385e+03,2.417537597909294163e+03
4.260000000000000000e+02,1.046683365115756715e+03,1.658722358858289226e+03,2.329594642093240964e+03,2.440700160318001053e+03,2.431764328973265947e+03
4.270000000000000000e+02,1.052410752587691604e+03,1.669535855977392430e+03,2.340905816836403119e+03,2.453605322353538213e+03,2.447288006552434126e+03
4.280000000000000000e+02,1.058257300845890313e+03,1.678214764280735835e+03,2.356375211115418097e+03,2.464510193665226325e+03,2.461987974800442771e+03
4.290000000000000000e+02,1.065329450911980530e+03,1.684966716770697531e+03,2.367838513380961558e+03,2.480636340549592660e+03,2.477387204049733100e+03
4.300000000000000000e+02,1.071538419437833909e+03,1.693307030085046335e+03,2.379137381981404360e+03,2.492573821539594064e+03,2.489901788255577685e+03
4.310000000000000000e+02,1.078124921150264981e+03,1.702058322444589066e+03,2.394156960886331944e+03,2.508317809712795679e+03,2.500760600574763885e+03
4.320000000000000000e+02,1.084403427968600226e+03,1.711952668951107171e+03,2.404050096078615752e+03,2.523428322594329984e+03,2.513866774618726595e+03
4.330000000000000000e+02,1.090475520885065180e+03,1.720733695281556948e+03,2.417948080457804281e+03,2.532008956452408711e+03,2.527115074558649212e+03
4.340000000000000000e+02,1.096057045594966212e+03,1.731344964796405520e+03,2.432465701716559124e+03,2.545381753630389085e+03,2.539451410565152401e+03
4.350000000000000000e+02,1.098737327924633519e+03,1.742303067680654294e+03,2.445934187463925355e+03,2.558911696092617149e+03,2.551618078213506578e+03
4.360000000000000000e+02,1.103413340910526586e+03,1.751120068906572442e+03,2.460013145069497568e+03,2.572776921393738121e+03,2.569593473086976701e+03
4.370000000000000000e+02,1.111073293675249715e+03,1.760190456430048471e+03,2.470773616429065896e+03,2.588464027972569966e+03,2.583176929476187979e+03
4.380000000000000000e+02,1.116563830124409378e+03,1.770698789266441963e+03,2.485824047261297437e+03,2.603505694292824046e+03,2.597635421481598769e+03
4.390000000000000000e+02,1.120370289875019580e+03,1.778438564089866759e+03,2.495978350886008229e+03,2.618764877801128478e+03,2.612078211913013092e+03
4.400000000000000000e+02,1.125899376088661256e+03,1.787513139116863840e+03,2.504228725045248666e+03,2.631718407412269698e+03,2.626357119905175296e+03
4.410000000000000000e+02,1.131042573821259339e+03,1.795902322411223622e+03,2.516129213402723508e+03,2.642561036486692046e+03,2.638997698729777312e+03
4.420000000000000000e+02,1.138511294454456447e+03,1.808653889930302739e+03,2.526189003517351011e+03,2.658852806113141924e+03,2.652603287636615278e+03
4.430000000000000000e+02,1.144712523638161656e+03,1.816072108885556190e+03,2.539558713533902846e+03,2.674978630246123430e+03,2.666399813920542783e+03
4.440000000000000000e+02,1.151930097788634157e+03,1.825440953396180248e+03,2.551769790860278135e+03,2.691355027029606845e+03,2.678663354769675607e+03
4.450000000000000000e+02,1.158251909629990678e+03,1.834491321604447421e+03,2.564015257353049947e+03,2.705112841805065727e+03,2.690689607900383180e+03
4.460000000000000000e+02,1.164374619239371214e+03,1.844105822819666173e+03,2.576316655226164585e+03,2.720661128374526015e+03,2.709622584139535320e+03
4.470000000000000000e+02,1.170656463754721244e+03,1.852495242857793528e+03,2.589691028319725774e+03,2.735382858930109705e+03,2.725432803719907497e+03
4.480000000000000000e+02,1.176192346410101436e+03,1.863863515707193983e+03,2.604563105443602126e+03,2.751185265887293099e+03,2.740897390449997147e+03
4.490000000000000000e+02,1.182197404715387847e+03,1.875425670563663061e+03,2.616835577296799784e+03,2.765314904603527793e+03,2.757329340295296333e+03
4.500000000000000000e+02,1.186642132661869709e+03,1.882746371462596016e+03,2.631155519270168952e+03,2.778296583268000177e+03,2.770070317163382697e+03
4.510000000000000000e+02,1.191549956634336240e+03,1.890891620776371155e+03,2.643700809695690168e+03,2.794724767475954650e+03,2.785499830082067547e+03
4.520000000000000000e+02,1.197151232985192792e+03,1.902510964086445256e+03,2.659056435190599586e+03,2.807217224311486461e+03,2.797670283918613677e+03
4.530000000000000000e+02,1.202435257951420681e+03,1.914509136083017211e+03,2.674592681770455783e+03,2.818646740342734120e+03,2.811273455990626644e+03
4.540000000000000000e+02,1.208599695750099727e+03,1.925481548640490246e+03,2.684169039274234365e+03,2.830707295419322236e+03,2.824077206051790199e+03
4.550000000000000000e+02,1.213112085288046501e+03,1.935217974169539502e+03,2.696815063973459473e+03,2.844790652246732407e+03,2.836722663086885404e+03
4.560000000000000000e+02,1.219239816765549904e+03,1.945805490230412715e+03,2.711524729929032219e+03,2.860452182657353660e+03,2.846574446223353789e+03
4.570000000000000000e+02,1.224851190323787705e+03,1.952091698773708686e+03,2.726073975587522909e+03,2.876562865149835943e+03,2.860849216080831866e+03
4.580000000000000000e+02,1.230892458996447431e+03,1.961879316798943364e+03,2.737573951715129624e+03,2.888765289467730327e+03,2.870022967629820869e+03
4.590000000000000000e+02,1.236664862983245712e+03,1.970597385823415607e+03,2.750896113874946423e+03,2.901643774128031964e+03,2.885855002584865815e+03
4.600000000000000000e+02,1.239675393843368965e+03,1.981944257594971532e+03,2.765341440775149294e+03,2.918323508010516434e+03,2.900204784605988607e+03
4.610000000000000000e+02,1.244581765562649707e+03,1.992092665879099968e+03,2.780355975444985233e+03,2.930874273868239015e+03,2.916185689633283801e+03
4.620000000000000000e+02,1.255432704440293037e+03,2.004095208873358388e+03,2.792526695614089022e+03,2.947313015086942869e+03,2.929049161944235948e+03
4.630000000000000000e+02,1.263533545731065487e+03,2.016135685775107959e+03,2.807608786729320400e+03,2.964655840811658891e+03,2.946432505527568537e+03
4.640000000000000000e+02,1.268260062085455502e+03,2.023594890792427577e+03,2.817904579428561192e+03,2.981397019157691830e+03,2.962731925718428101e+03
4.650000000000000000e+02,1.273153706496689438e+03,2.035071852151991607e+03,2.831366974146495068e+03,2.996277990644103284e+03,2.977154661377430784e+03
4.660000000000000000e+02,1.281125001533585646e+03,2.045337606792356382e+03,2.843284425981552886e+03,3.008710768334069144e+03,2.994518840346630896e+03
4.670000000000000000e+02,1.284541192336446102e+03,2.057999116962731932e+03,2.859346535034867429e+03,3.022021369636268446e+03,3.006823193248973439e+03
4.680000000000000000e+02,1.290660466522818751e+03,2.066888971031673464e+03,2.871455734074007523e+03,3.036005906174972097e+03,3.024974552634607335e+03
4.690000000000000000e+02,1.297117609576040195e+03,2.078422328826284684e+03,2.887832086854205954e+03,3.049026994428629678e+03,3.035296607289782060e+03
4.700000000000000000e+02,1.303862578657096037e+03,2.087228921074273785e+03,2.902244093767015784e+03,3.064882206516766018e+03,3.050546375026320675e+03
4.710000000000000000e+02,1.311261554551176687e+03,2.094456764896906861e+03,2.914142580582582013e+03,3.078024941077926087e+03,3.066908619928819007e+03
4.720000000000000000e+02,1.320841061438698262e+03,2.102270425126192549e+03,2.926587811501978649e+03,3.096601203095631263e+03,3.079907640571769662e+03
4.730000000000000000e+02,1.327988653963617708e+03,2.113739873160579918e+03,2.940395257752536054e+03,3.113974386216773382e+03,3.098290038766049292e+03
4.740000000000000000e+02,1.335741876936419658e+03,2.123499813063877809e+03,2.953485456755978248e+03,3.129809195244584771e+03,3.115596449716996176e+03
4.750000000000000000e+02,1.343083670194164142e+03,2.133741861239648642e+03,2.968668982104098177e+03,3.145514956060598706e+03,3.132061907277417049e+03
4.760000000000000000e+02,1.349851410347366254e+03,2.145026942997192236e+03,2.981530477699880066e+03,3.164404188576197612e+03,3.144615388060741680e+03
4.770000000000000000e+02,1.357953331315689638e+03,2.157544154673843877e+03,2.992885554788614172e+03,3.175806987207399288e+03,3.159465001005355589e+03
4.780000000000000000e+02,1.364153750333642165e+03,2.166504653692292777e+03,3.009150571768826467e+03,3.192231416467952840e+03,3.175826738316335650e+03
4.790000000000000000e+02,1.370851135585209477e+03,2.176294706907956879e+03,3.020082901515751473e+03,3.206669547929008786e+03,3.193184561488324562e+03
4.800000000000000000e+02,1.378978867646039362e+03,2.186070351604284042e+03,3.038347286751904448e+03,3.223736864667795999e+03,3.209892508640333290e+03
4.810000000000000000e+02,1.385572663057929049e+03,2.195899173835443435e+03,3.050582480335386663e+03,3.241051815447559875e+03,3.225604070754535314e+03
4.820000000000000000e+02,1.390714898964307849e+03,2.207584335428040959e+03,3.064177199590625605e+03,3.259142464442732035e+03,3.240380977755576168e+03
4.830000000000000000e+02,1.399690216574430224e+03,2.218119319601345524e+03,3.075682702908902684e+03,3.276387955953107848e+03,3.253035161643357242e+03
4.840000000000000000e+02,1.406618513717844053e+03,2.226364049683492794e+03,3.092750205475298571e+03,3.292387877939107057e+03,3.272047537566195388e+03
4.850000000000000000e+02,1.410442512768513097e+03,2.235424453782537967e+03,3.105718757168247521e+03,3.306349163594368292e+03,3.286621074760108513e+03
4.860000000000000000e+02,1.418574811145739659e+03,2.246575550391181423e+03,3.119451663299907523e+03,3.320029222344664049e+03,3.305673662103103652e+03
4.870000000000000000e+02,1.426038230743316490e+03,2.258692930918107777e+03,3.136613397712053484e+03,3.334871154900929469e+03,3.321751267487528821e+03
4.880000000000000000e+02,1.433671641607582842e+03,2.267409574920724481e+03,3.153525548703807544e+03,3.349776634104395271e+03,3.338779989074962941e+03
4.890000000000000000e+02,1.440906469175157781e+03,2.280435203803947843e+03,3.167895482065092892e+03,3.364612477104240043e+03,3.357411600840167011e+03
4.900000000000000000e+02,1.449445568800850197e+03,2.289865873671516056e+03,3.181418255303699880e+03,3.379255357335890039e+03,3.369312194373736020e+03
4.910000000000000000e+02,1.455475369059452305e+03,2.301118606269910742e+03,3.195705413408790264e+03,3.396317044852172330e+03,3.382834887646008610e+03
4.920000000000000000e+02,1.463653305688858836e+03,2.312021483488967078e+03,3.213987736110788774e+03,3.413553029413506920e+03,3.398937566810718636e+03
4.930000000000000000e+02,1.469992818058388821e+03,2.321400461304335295e+03,3.227456477136558988e+03,3.426204114526348803e+03,3.416310036124407816e+03
4.940000000000000000e+02,1.477649046149140531e+03,2.332205243249458363e+03,3.240873886451374801e+03,3.443012105019437513e+03,3.432492920485547074e+03
4.950000000000000000e+02,1.484291130878817512e+03,2.342839456773494931e+03,3.256204850302965042e+03,3.457844583685924590e+03,3.447821099025270087e+03
4.960000000000000000e+02,1.490856045652785724e+03,2.349900905806338869e+03,3.271639348002974202e+03,3.477227712296060872e+03,3.462690491705119712e+03
4.970000000000000000e+02,1.499566450563258513e+03,2.359958521136033596e+03,3.286686846258392052e+03,3.492551535797168526e+03,3.478412277828701008e+03
4.980000000000000000e+02,1.506070558585481649e+03,2.373045056889523039e+03,3.299140125830121178e+03,3.506103641531735775e+03,3.497415564748506768e+03
4.990000000000000000e+02,1.512909191997291146e+03,2.384844604683374200e+03,3.312571717291452387e+03,3.520574006971348354e+03,3.515575727853854914e+03
5.000000000000000000e+02,1.519965691865185136e+03,2.396749493222314413e+03,3.324455957972706528e+03,3.534389931340999738e+03,3.532591723959900264e+03
5.010000000000000000e+02,1.528324175203384357e+03,2.407013615136904264e+03,3.340888803572114284e+03,3.547992394273432183e+03,3.548672911066218148e+03
5.020000000000000000e+02,1.534871444054140738e+03,2.414886666077506561e+03,3.356690921369994612e+03,3.563623813874888583e+03,3.567110725386363356e+03
5.030000000000000000e+02,1.543679123161553434e+03,2.426511144476523896e+03,3.369806594362360556e+03,3.580206646383286170e+03,3.580551531577053538e+03
5.040000000000000000e+02,1.550081820738630995e+03,2.436162550496729637e+03,3.384031712011661511e+03,3.597096893796896893e+03,3.595541621474959356e+03
5.050000000000000000e+02,1.556698244915044143e+03,2.448285709412702090e+03,3.400837895325022600e+03,3.615673576286765638e+03,3.615775554554908013e+03
5.060000000000000000e+02,1.564780615954110317e+03,2.459335423841836018e+03,3.415317258981047416e+03,3.632565805292677396e+03,3.629422693947595690e+03
5.070000000000000000e+02,1.571323842187148557e+03,2.471839430176166388e+03,3.427439934815033666e+03,3.648252354577819460e+03,3.645046171525296813e+03
5.080000000000000000e+02,1.575504701195669895e+03,2.479629821745503705e+03,3.445098594994885389e+03,3.669123591465356185e+03,3.660927935394841370e+03
5.090000000000000000e+02,1.581467691453215366e+03,2.490069990762535326e+03,3.460390603705985086e+03,3.686662836996616988e+03,3.683645386276054523e+03
5.100000000000000000e+02,1.589268678190756418e+03,2.501979849706161076e+03,3.473648392361906190e+03,3.702946522873916365e+03,3.700756481254252321e+03
5.110000000000000000e+02,1.596530763411713906e+03,2.514262769159503932e+03,3.490583405301710627e+03,3.719587674495208375e+03,3.720069490271069753e+03
5.120000000000000000e+02,1.606441552346284425e+03,2.526699890317218888e+03,3.505468134689630460e+03,3.735706864916406630e+03,3.735676872585819183e+03
5.130000000000000000e+02,1.613487214344598442e+03,2.537965836217173546e+03,3.521418139083612459e+03,3.752593901196341903e+03,3.757244288989951201e+03
5.140000000000000000e+02,1.620670550162265499e+03,2.551881777855299333e+03,3.537896823138989475e+03,3.771520182262284379e+03,3.774290931673771411e+03
5.150000000000000000e+02,1.626668973540068691e+03,2.561476207590166268e+03,3.555893763315324577e+03,3.785082089629431266e+03,3.793543873124167476e+03
5.160000000000000000e+02,1.635518386160490081e+03,2.573837516657527431e+03,3.570242761627842356e+03,3.798045965232408889e+03,3.812993411440402269e+03
5.170000000000000000e+02,1.643496693503948791e+03,2.584785605554635367e+03,3.584546502481346124e+03,3.820234669592157843e+03,3.825754528147808742e+03
5.180000000000000000e+02,1.651387573340763538e+03,2.592336015526100709e+03,3.601533880148575463e+03,3.838203473799124367e+03,3.845142529299966554e+03
5.190000000000000000e+02,1.660653777046251435e+03,2.602756107839050856e+03,3.619297800802688471e+03,3.851679416986215983e+03,3.861003465269199296e+03
5.200000000000000000e+02,1.667469969647329208e+03,2.610399140159954641e+03,3.634093584303313946e+03,3.868242031771269467e+03,3.880643644076968940e+03
5.210000000000000000e+02,1.674254529663203584e+03,2.622797968113644856e+03,3.651699778494996281e+03,3.886502247001096293e+03,3.897597538525693835e+03
5.220000000000000000e+02,1.682367774453044149e+03,2.629215066503098569e+03,3.668906254333561719e+03,3.902968863293584945e+03,3.915325939929742162e+03
5.230000000000000000e+02,1.690220247278874467e+03,2.640140830076969451e+03,3.685145723023472783e+03,3.922485566960855067e+03,3.928074164606314298e+03
5.240000000000000000e+02,1.697303607579277696e+03,2.650414943085676441e+03,3.699757536891748714e+03,3.939995095424556894e+03,3.943701774639005635e+03
5.250000000000000000e+02,1.704660838317759953e+03,2.662808590866069608e+03,3.715173730186565990e+03,3.958968012833678586e+03,3.960878616662370405e+03
5.260000000000000000e+02,1.713750123700871427e+03,2.675574495837369795e+03,3.733139123165473848e+03,3.979320958450559374e+03,3.981356199195694899e+03
5.270000000000000000e+02,1.721183130927433695e+03,2.689617476944901682e+03,3.750553211286992791e+03,3.999321859340649098e+03,3.996340352919699399e+03
5.280000000000000000e+02,1.731679343368164837e+03,2.701233648997780165e+03,3.768812547146809266e+03,4.016768852746336051e+03,4.017663883763588274e+03
5.290000000000000000e+02,1.738552793535857745e+03,2.709111296947682604e+03,3.784937982164444293e+03,4.036719913771154552e+03,4.036036183610247008e+03
5.300000000000000000e+02,1.746914249396785181e+03,2.717555176910297178e+03,3.804253336926578413e+03,4.052421910843138448e+03,4.057784505803826960e+03
5.310000000000000000e+02,1.757837979127589961e+03,2.727285805118694498e+03,3.820644481737361275e+03,4.069281501299787124e+03,4.075741085688899602e+03
5.320000000000000000e+02,1.767151470464879367e+03,2.739674573624241020e+03,3.836336920829518021e+03,4.088186809863745111e+03,4.091324488447676686e+03
5.330000000000000000e+02,1.777844414552654598e+03,2.751190349940456144e+03,3.853136701435354098e+03,4.108343308215091383e+03,4.110932765031777308e+03
5.340000000000000000e+02,1.787819282943382859e+03,2.764701814910945814e+03,3.872894586931440244e+03,4.122308120843143115e+03,4.129835897551616654e+03
5.350000000000000000e+02,1.797353029150395059e+03,2.773105543721695540e+03,3.886404915655612967e+03,4.137359792660238782e+03,4.149083628911301275e+03
5.360000000000000000e+02,1.807686377059483220e+03,2.780549154696505411e+03,3.901710803175062210e+03,4.162523829196146835e+03,4.169439797694521985e+03
5.370000000000000000e+02,1.816004426229039836e+03,2.791166256695936681e+03,3.914075434625118760e+03,4.182159276607073480e+03,4.183669387574791472e+03
5.380000000000000000e+02,1.822706599387725419e+03,2.802499693377519634e+03,3.928540260387748731e+03,4.198405187031805326e+03,4.201010628938020091e+03
5.390000000000000000e+02,1.831576698203564092e+03,2.813648710503995517e+03,3.943797682547325167e+03,4.216475085191927064e+03,4.217505269099243378e+03
5.400000000000000000e+02,1.839683173052356551e+03,2.824304095420186968e+03,3.962487075792113046e+03,4.237585149310132692e+03,4.235370782741081712e+03
5.410000000000000000e+02,1.846784200082350708e+03,2.832846439842649033e+03,3.976871007129220743e+03,4.250539334762108410e+03,4.252824838706339506e+03
5.420000000000000000e+02,1.857729955396851665e+03,2.843364646934392113e+03,3.993056477205995179e+03,4.261867668959624098e+03,4.265113453883745024e+03
5.430000000000000000e+02,1.866368425847735352e+03,2.856477397346159705e+03,4.007186482439667088e+03,4.279319842785815126e+03,4.282717390204717049e+03
5.440000000000000000e+02,1.874065268384954834e+03,2.866657611066917525e+03,4.020937518606308004e+03,4.296985136676430557e+03,4.299449433430769204e+03
5.450000000000000000e+02,1.881537024468951131e+03,2.876201369151774998e+03,4.043077419712013580e+03,4.317947731913413918e+03,4.319228897942228286e+03
5.460000000000000000e+02,1.889929031947488966e+03,2.888370359410404035e+03,4.060954118908525743e+03,4.334201607376890934e+03,4.340096952208673429e+03
5.470000000000000000e+02,1.898529731018484426e+03,2.899892372645841533e+03,4.078313482213106454e+03,4.352924180711126610e+03,4.356381418759521694e+03
5.480000000000000000e+02,1.905804734039666300e+03,2.913039925290012434e+03,4.094388448891051667e+03,4.370548612768436215e+03,4.373330618545365724e+03
5.490000000000000000e+02,1.910617104121191460e+03,2.923787993234397163e+03,4.112063853571057734e+03,4.390397960007077927e+03,4.391423996505347532e+03
5.500000000000000000e+02,1.918414973653218340e+03,2.932361162482829059e+03,4.131639084347449170e+03,4.408511188989818038e+03,4.411063253349680963e+03
5.510000000000000000e+02,1.926581672789367985e+03,2.943657517828388791e+03,4.145234109021008408e+03,4.427779122362424459e+03,4.428401210132599772e+03
5.520000000000000000e+02,1.933846990497495426e+03,2.955896908133620855e+03,4.159884631350361815e+03,4.444425566328208333e+03,4.446052444062311224e+03
5.530000000000000000e+02,1.942868281572498063e+03,2.971132413188898681e+03,4.179023492227974202e+03,4.458528169609318866e+03,4.466277480245767947e+03
5.540000000000000000e+02,1.953842790859879415e+03,2.982385376117216765e+03,4.196751687313388175e+03,4.475666970592268626e+03,4.482237457498275944e+03
5.550000000000000000e+02,1.960462693603168191e+03,2.999316785098033961e+03,4.216856735816119908e+03,4.495294096828582042e+03,4.500113333834292462e+03
5.560000000000000000e+02,1.969023185424716985e+03,3.006758050009661474e+03,4.233329728571573469e+03,4.513677066555548663e+03,4.517599250597923856e+03
5.570000000000000000e+02,1.974499680809559322e+03,3.019491049646188003e+03,4.248971018360655762e+03,4.533912118501517398e+03,4.534686340770522293e+03
5.580000000000000000e+02,1.983679245392614121e+03,3.030736587682675236e+03,4.260433904213632559e+03,4.553091017285123598e+03,4.553157091158718686e+03
5.590000000000000000e+02,1.992382027003462554e+03,3.042389455175069543e+03,4.275405557171958208e+03,4.568448708724189601e+03,4.571586631054013196e+03
5.600000000000000000e+02,1.998901597656313243e+03,3.057322736106370940e+03,4.286726974991963289e+03,4.586976868130230287e+03,4.587427673196927572e+03
5.610000000000000000e+02,2.008142879825119508e+03,3.070211425607075398e+03,4.305362588861215045e+03,4.603682370440379600e+03,4.608601110951628471e+03
5.620000000000000000e+02,2.017106575191717639e+03,3.080703011402518314e+03,4.322411309473151050e+03,4.618583557001279587e+03,4.624534485861102439e+03
5.630000000000000000e+02,2.025409676328591104e+03,3.090320267058436912e+03,4.344516100909851957e+03,4.635742270657714471e+03,4.643408325570075249e+03
5.640000000000000000e+02,2.033525985667907662e+03,3.103463744740502079e+03,4.360487928263263711e+03,4.659411244798562620e+03,4.658870578901721274e+03
5.650000000000000000e+02,2.041587211952912639e+03,3.113963379472581437e+03,4.377637908421340398e+03,4.679234868730818562e+03,4.676708263511392943e+03
5.660000000000000000e+02,2.050605964593062708e+03,3.128603398119190388e+03,4.389819215727728988e+03,4.700371900123491287e+03,4.695040560444476796e+03
5.670000000000000000e+02,2.061731761726306104e+03,3.141753519538441651e+03,4.407897938295524000e+03,4.713969569892324216e+03,4.719073177008591301e+03
5.680000000000000000e+02,2.069474723012189315e+03,3.153774743638175096e+03,4.427053340271167144e+03,4.735124249028145641e+03,4.736638776625705759e+03
5.690000000000000000e+02,2.076106467352150503e+03,3.165533542770983331e+03,4.442129320658372308e+03,4.754180991243372773e+03,4.756243797476184227e+03
5.700000000000000000e+02,2.083893892511106515e+03,3.181775200915384630e+03,4.453922662916262198e+03,4.773784864210320848e+03,4.775189350784792623e+03
5.710000000000000000e+02,2.096710234152803878e+03,3.190124699020946991e+03,4.473945197631848714e+03,4.795060380267335859e+03,4.795357195248210701e+03
5.720000000000000000e+02,2.106842954769006610e+03,3.200200111540159924e+03,4.494587772904174017e+03,4.815472390903898486e+03,4.814549135901950649e+03
5.730000000000000000e+02,2.113929714157182389e+03,3.215061882455877821e+03,4.510138944317387541e+03,4.830140779859932991e+03,4.834847383584203271e+03
5.740000000000000000e+02,2.120950589437142753e+03,3.229359687159873829e+03,4.529343347448317218e+03,4.849630356084684536e+03,4.855799453555209766e+03
5.750000000000000000e+02,2.129487349510039621e+03,3.242887483393946241e+03,4.549664044076482242e+03,4.870703767176728434e+03,4.872840363047466781e+03
5.760000000000000000e+02,2.138583308853713788e+03,3.253326332678031122e+03,4.568405627786492914e+03,4.885896755078964816e+03,4.895884249160895706e+03
5.770000000000000000e+02,2.149104371293762142e+03,3.262936085334007203e+03,4.584835616633670725e+03,4.905947355276379312e+03,4.912186295693427383e+03
5.780000000000000000e+02,2.156240695941656668e+03,3.274274578246862802e+03,4.605172675332667495e+03,4.926455987142961021e+03,4.934168507686160410e+03
5.790000000000000000e+02,2.164283889120784352e+03,3.287097627571113662e+03,4.618483069207297376e+03,4.951287321306848753e+03,4.956301316051655704e+03
5.800000000000000000e+02,2.172352693657854616e+03,3.300417817448887035e+03,4.640897245619091336e+03,4.970481763991709158e+03,4.971098224977404243e+03
5.810000000000000000e+02,2.181370567869287697e+03,3.313151735131629721e+03,4.651857142399896475e+03,4.995001846455073974e+03,4.995099318358026721e+03
5.820000000000000000e+02,2.190497574594754497e+03,3.327386450017869720e+03,4.670818792494439549e+03,5.015974595139733538e+03,5.011491300396585757e+03
5.830000000000000000e+02,2.201228706510200027e+03,3.339745009612423019e+03,4.683365212203378178e+03,5.035929942014885455e+03,5.030214127792447471e+03
5.840000000000000000e+02,2.211957342997512114e+03,3.352881758499605894e+03,4.699749400924401925e+03,5.054596358044820590e+03,5.048831223585846601e+03
5.850000000000000000e+02,2.218044347447811106e+03,3.362243982213299205e+03,4.715289438455783056e+03,5.069282256030437566e+03,5.066390480526175452e+03
5.860000000000000000e+02,2.226304334855384241e+03,3.373408664609795323e+03,4.726973660112741527e+03,5.092540382311142821e+03,5.079059006551908169e+03
5.870000000000000000e+02,2.233079594331100452e+03,3.387349477182945975e+03,4.742946040361192900e+03,5.111044897936145389e+03,5.098562219560843005e+03
5.880000000000000000e+02,2.242126948145045390e+03,3.398934875998957978e+03,4.759630436414203359e+03,5.128809604636229778e+03,5.117040072566627714e+03
5.890000000000000000e+02,2.251190627415344352e+03,3.412409558025180104e+03,4.773104699833702398e+03,5.148281398300325236e+03,5.130386386921052690e+03
5.900000000000000000e+02,2.262024268544931147e+03,3.425022261988557148e+03,4.793944097795430025e+03,5.170848184134717485e+03,5.153807010489542336e+03
5.910000000000000000e+02,2.268119338997729301e+03,3.436635414994003440e+03,4.809935007572084032e+03,5.188406193846912174e+03,5.179876062803340574e+03
5.920000000000000000e+02,2.279528607473661395e+03,3.450164426449661732e+03,4.831454291423752693e+03,5.208198777208558568e+03,5.203207238221388252e+03
5.930000000000000000e+02,2.287673544881569342e+03,3.462397931349164537e+03,4.845946561276427019e+03,5.224600985256389322e+03,5.222380697606586182e+03
5.940000000000000000e+02,2.296351884627545132e+03,3.475987140291664218e+03,4.864493863045265243e+03,5.246894106363266474e+03,5.246699147438199361e+03
5.950000000000000000e+02,2.304752633046915435e+03,3.489356592469679526e+03,4.881898009932442619e+03,5.266055591654356249e+03,5.263157124826282597e+03
5.960000000000000000e+02,2.311678602710667292e+03,3.501899843845365467e+03,4.898909262762740582e+03,5.283527866720779457e+03,5.282367852894652970e+03
5.970000000000000000e+02,2.320865048823458892e+03,3.512436979500298094e+03,4.911162072195707879e+03,5.298889791900515775e+03,5.303947863488134317e+03
5.980000000000000000e+02,2.330077319931542661e+03,3.527061062045911967e+03,4.930717733449359002e+03,5.319636729814739738e+03,5.324356544159443729e+03
5.990000000000000000e+02,2.336869773195581729e+03,3.540589912224593718e+03,4.950961159904381020e+03,5.337865785026882804e+03,5.341431645722917892e+03
6.000000000000000000e+02,2.346449424930623536e+03,3.554391031487225519e+03,4.969324157711009320e+03,5.359344375192054940e+03,5.366817768067523502e+03
6.010000000000000000e+02,2.352837693831211709e+03,3.574188880344167501e+03,4.987512503737822044e+03,5.378728293980166200e+03,5.381731232172770433e+03
6.020000000000000000e+02,2.361485318376490795e+03,3.587886037314224268e+03,5.006628575814625947e+03,5.398225778841608189e+03,5.398631300936605840e+03
6.030000000000000000e+02,2.370730501693134102e+03,3.601137640725288747e+03,5.028415338508671994e+03,5.415814950685149597e+03,5.421563865067781080e+03
6.040000000000000000e+02,2.382788329630975568e+03,3.615533635071120443e+03,5.043380855436002093e+03,5.437883524414595740e+03,5.434467516519387573e+03
6.050000000000000000e+02,2.391103178551296423e+03,3.631163200424377919e+03,5.060523491297731198e+03,5.457367280277003374e+03,5.456251658043549469e+03
6.060000000000000000e+02,2.399258974420269169e+03,3.644957847096444311e+03,5.081338980162721782e+03,5.475045106982234756e+03,5.477759857344505690e+03
6.070000000000000000e+02,2.406981596760384491e+03,3.660962255731687037e+03,5.103480530138265749e+03,5.491406561267172947e+03,5.499612121205303993e+03
6.080000000000000000e+02,2.420833399590684166e+03,3.670021247552205750e+03,5.121889344040449942e+03,5.511823936645294452e+03,5.516756075635825255e+03
6.090000000000000000e+02,2.430048377162629549e+03,3.685611603924722203e+03,5.138863618190804118e+03,5.533107678974648479e+03,5.541198456475592138e+03
6.100000000000000000e+02,2.442596766247796040e+03,3.698781150723036717e+03,5.152430262783399485e+03,5.548571995619977315e+03,5.559377041428708253e+03
6.110000000000000000e+02,2.451555756642000233e+03,3.708450853691960219e+03,5.165623273021630666e+03,5.565495634651069849e+03,5.582025740081136973e+03
6.120000000000000000e+02,2.461394928052465275e+03,3.721792729345932457e+03,5.187047676028256319e+03,5.584027161446663740e+03,5.595790066477091386e+03
6.130000000000000000e+02,2.467112192458099344e+03,3.736744182074729906e+03,5.206683424272296179e+03,5.607691877994077004e+03,5.620745703101351864e+03
6.140000000000000000e+02,2.477273055040595864e+03,3.751304462855492147e+03,5.227204515841660395e+03,5.622952490371755630e+03,5.638381244303747735e+03
6.150000000000000000e+02,2.489144637961943772e+03,3.764175775787020939e+03,5.247652031118890591e+03,5.643239540897100596e+03,5.656545543882572019e+03
6.160000000000000000e+02,2.496170946909161557e+03,3.777047450617897539e+03,5.262912184599956163e+03,5.661665083842352942e+03,5.677083793340388183e+03
6.170000000000000000e+02,2.506988912383391835e+03,3.793054588869933013e+03,5.276670551095271549e+03,5.679035109024551275e+03,5.699121319081754336e+03
6.180000000000000000e+02,2.515669521669022288e+03,3.807943969526227193e+03,5.294598406739768507e+03,5.700679709293226551e+03,5.718456247143931250e+03
6.190000000000000000e+02,2.524337447256405540e+03,3.820978209564959798e+03,5.312405654121467705e+03,5.717168099522534249e+03,5.736535385040070651e+03
6.200000000000000000e+02,2.534806480131123863e+03,3.835707000022741340e+03,5.337142915425634783e+03,5.734119201881965637e+03,5.762370196469653820e+03
6.210000000000000000e+02,2.541465617776662384e+03,3.850396299044274201e+03,5.358668550094562306e+03,5.753868269378066543e+03,5.781694287664131480e+03
6.220000000000000000e+02,2.551067101187669323e+03,3.864642451418907967e+03,5.380619571455912592e+03,5.770630440334267405e+03,5.801465462633597781e+03
6.230000000000000000e+02,2.558946270945136348e+03,3.879264418905240291e+03,5.400454150799068884e+03,5.788394861629918523e+03,5.828487270063493270e+03
6.240000000000000000e+02,2.570014409881952815e+03,3.890304654226054481e+03,5.424844315788486711e+03,5.806722391537236035e+03,5.853139536334886543e+03
6.250000000000000000e+02,2.575989974455932042e+03,3.904259267646566514e+03,5.442483430351076095e+03,5.826373606149551051e+03,5.872290894690910136e+03
6.260000000000000000e+02,2.584749475668577361e+03,3.917656022613388814e+03,5.463033847920240078e+03,5.847835277117876103e+03,5.899525053148437109e+03
6.270000000000000000e+02,2.595749329089785988e+03,3.929099601575130691e+03,5.485062358774557651e+03,5.872276143178089114e+03,5.918957375421217876e+03
6.280000000000000000e+02,2.605246784956676038e+03,3.942627771238654532e+03,5.505604322562543530e+03,5.894547871030477836e+03,5.936584674559459017e+03
6.290000000000000000e+02,2.613760461485017913e+03,3.960873382334818871e+03,5.522124050027373414e+03,5.919671633168026347e+03,5.961050566909005283e+03
6.300000000000000000e+02,2.626250557042686523e+03,3.975407343635516554e+03,5.539121989553885214e+03,5.940604396180651747e+03,5.986798445509234625e+03
6.310000000000000000e+02,2.634696534264602633e+03,3.990309840828998858e+03,5.558817823671710357e+03,5.962046401452116697e+03,6.003379935618402669e+03
6.320000000000000000e+02,2.645454340426164890e+03,4.003134433918151899e+03,5.575936846084317949e+03,5.979775551651504429e+03,6.024611723490951590e+03
6.330000000000000000e+02,2.654193441001277733e+03,4.014971502276961473e+03,5.593675267434065972e+03,6.000120347661801134e+03,6.047232261297538571e+03
6.340000000000000000e+02,2.665632497050710299e+03,4.028838775964614797e+03,5.612287130999196961e+03,6.027524843902388056e+03,6.065499395382847069e+03
6.350000000000000000e+02,2.674204078794005909e+03,4.042344391654503852e+03,5.633663912722440728e+03,6.048028849824336248e+03,6.088555669620154731e+03
6.360000000000000000e+02,2.685642805299945394e+03,4.055265074168586125e+03,5.651931839342300009e+03,6.065196091054707722e+03,6.110952227840472915e+03
6.370000000000000000e+02,2.697957334381529108e+03,4.068523573153423058e+03,5.669258084061872069e+03,6.082249857103280192e+03,6.134572243031486323e+03
6.380000000000000000e+02,2.709555417451545509e+03,4.081946452511777807e+03,5.687211577398521513e+03,6.101483378702918344e+03,6.152835204524765686e+03
6.390000000000000000e+02,2.719658970032447542e+03,4.097270196744752866e+03,5.707209652041568916e+03,6.124706233821700152e+03,6.176159222027710712e+03
6.400000000000000000e+02,2.728042670929065025e+03,4.112046343719608558e+03,5.722137703808346487e+03,6.143409169001329246e+03,6.205738945864794005e+03
6.410000000000000000e+02,2.739118030872770760e+03,4.122668773797372523e+03,5.747550568615464726e+03,6.165084852196944667e+03,6.221798052608988655e+03
6.420000000000000000e+02,2.749895913120734804e+03,4.140163237501630647e+03,5.768902131632739838e+03,6.184317270659599671e+03,6.243808256511083528e+03
6.430000000000000000e+02,2.759176418456592728e+03,4.154345848564734297e+03,5.788596934913388395e+03,6.204812740465928073e+03,6.264875382089303457e+03
6.440000000000000000e+02,2.767557598756466177e+03,4.163879292454721508e+03,5.802283625526770265e+03,6.227118594099361871e+03,6.285608427534107250e+03
6.450000000000000000e+02,2.774532073773054890e+03,4.170832433439266424e+03,5.826340859628968246e+03,6.244801965200254926e+03,6.304224757600911289e+03
6.460000000000000000e+02,2.784708246485697600e+03,4.183699603338329325e+03,5.847581479929096531e+03,6.261623260948902498e+03,6.324842264221860205e+03
6.470000000000000000e+02,2.791289827355999478e+03,4.195758842949303471e+03,5.863712022449710275e+03,6.287301502258522305e+03,6.349776305980763937e+03
6.480000000000000000e+02,2.797278726217432450e+03,4.205527993120736028e+03,5.883378695572858305e+03,6.307079438540378760e+03,6.371134093357646634e+03
6.490000000000000000e+02,2.804608600109142571e+03,4.214848424498416534e+03,5.900772089418966971e+03,6.326125459572178443e+03,6.385388753416256804e+03
6.500000000000000000e+02,2.811401285349566933e+03,4.230969366916339823e+03,5.918622486678998030e+03,6.344370898933515491e+03,6.412771723073050453e+03
6.510000000000000000e+02,2.821532729110364016e+03,4.240380215423042500e+03,5.940772916646574231e+03,6.367429805607791423e+03,6.432393627803620802e+03
6.520000000000000000e+02,2.833847025721848695e+03,4.252324449557216212e+03,5.958401109040810297e+03,6.380386047334396608e+03,6.454343484739947598e+03
6.530000000000000000e+02,2.843401205828000002e+03,4.267308823915709581e+03,5.974067286151066583e+03,6.396851350588371133e+03,6.473942311473045265e+03
6.540000000000000000e+02,2.854545965144864113e+03,4.281565570348106121e+03,5.994177951332561861e+03,6.423850244628790279e+03,6.493129503448344622e+03
6.550000000000000000e+02,2.861080115473390379e+03,4.297310001078280948e+03,6.011561399014744893e+03,6.448593847175789961e+03,6.512517640445858888e+03
6.560000000000000000e+02,2.874308178221056551e+03,4.311500910341178496e+03,6.033868030467026983e+03,6.468688068761526665e+03,6.535430121404746387e+03
6.570000000000000000e+02,2.886610055891926550e+03,4.330016644384008032e+03,6.057344485241965231e+03,6.496005875711457520e+03,6.564273747515655486e+03
6.580000000000000000e+02,2.896990303845849212e+03,4.347501508919084699e+03,6.079100980749304654e+03,6.516330040168171763e+03,6.584078973501565997e+03
6.590000000000000000e+02,2.906340284188154783e+03,4.360449438318782086e+03,6.100446379962211722e+03,6.537857095267280783e+03,6.608003147012721456e+03
6.600000000000000000e+02,2.918165915800374933e+03,4.375730895942930147e+03,6.127867976621897469e+03,6.558126439331834263e+03,6.631029841444059457e+03
6.610000000000000000e+02,2.928230339930269110e+03,4.387787790395940647e+03,6.150083560456303530e+03,6.583670326896825827e+03,6.652541809387291323e+03
6.620000000000000000e+02,2.937067969664478369e+03,4.401218788862101064e+03,6.167024803217453155e+03,6.606848211821633413e+03,6.670434402529546787e+03
6.630000000000000000e+02,2.948039582613753282e+03,4.419466047929738124e+03,6.185834105165817164e+03,6.631938458938242547e+03,6.694642165238747111e+03
6.640000000000000000e+02,2.956004895790055343e+03,4.433245807007021540e+03,6.208894287605557111e+03,6.658261594154198974e+03,6.715465289232217401e+03
6.650000000000000000e+02,2.965523848845962675e+03,4.446098473633951471e+03,6.233009687162285445e+03,6.682175030399546813e+03,6.734365390230488629e+03
6.660000000000000000e+02,2.977945430768719234e+03,4.460885584682625449e+03,6.257892358225286443e+03,6.701812284799877489e+03,6.760198973530333205e+03
6.670000000000000000e+02,2.985547038769739629e+03,4.476647358826967320e+03,6.273874163808456615e+03,6.727710880587361316e+03,6.782466500299145991e+03
6.680000000000000000e+02,2.993913914821132948e+03,4.488847123617866600e+03,6.291025097935825215e+03,6.748683638577886995e+03,6.798060257197268584e+03
6.690000000000000000e+02,3.002248140557613624e+03,4.501246162999262197e+03,6.309536984431666497e+03,6.772496345054230915e+03,6.818759498406203420e+03
6.700000000000000000e+02,3.012648481053023716e+03,4.514885046867801066e+03,6.328162298160495084e+03,6.793463276001326449e+03,6.844577781365767805e+03
6.710000000000000000e+02,3.020795245725465975e+03,4.525426879535567423e+03,6.347612356182477924e+03,6.815196337653989758e+03,6.871888932749916421e+03
6.720000000000000000e+02,3.032790848611200545e+03,4.537015203563045361e+03,6.366677131987848043e+03,6.840261096803309556e+03,6.892211119125883670e+03
6.730000000000000000e+02,3.042747929182021835e+03,4.553381728401102919e+03,6.393273992497425752e+03,6.855617903250697054e+03,6.915630764285884652e+03
6.740000000000000000e+02,3.051617877677545493e+03,4.566894254028737123e+03,6.415207025233239619e+03,6.874127986750067066e+03,6.935646025303455644e+03
6.750000000000000000e+02,3.063204954450086916e+03,4.577252744163386524e+03,6.440128374567284482e+03,6.899732656267498896e+03,6.961476273548226345e+03
6.760000000000000000e+02,3.074817374897590071e+03,4.589961731230119767e+03,6.463074490511935437e+03,6.921027492069802975e+03,6.985803113590254725e+03
6.770000000000000000e+02,3.082562535282840599e+03,4.608985660725309572e+03,6.488313949381699786e+03,6.946793503429689736e+03,7.006165707514052883e+03
6.780000000000000000e+02,3.092505492329422395e+03,4.627054048818808951e+03,6.510018071687019983e+03,6.971126851047747550e+03,7.034329638094795882e+03
6.790000000000000000e+02,3.100609351572339165e+03,4.643144965368730482e+03,6.532994088107881907e+03,6.990133383264450458e+03,7.056494713567775761e+03
6.800000000000000000e+02,3.110252604298520964e+03,4.659081507105185665e+03,6.551543577820764767e+03,7.014301881541835428e+03,7.079920906069567536e+03
6.810000000000000000e+02,3.120500082588048826e+03,4.673263400653180724e+03,6.574586718300128268e+03,7.037533517965776809e+03,7.103593013680653712e+03
6.820000000000000000e+02,3.131395999905322697e+03,4.691971275779106691e+03,6.598462706700300259e+03,7.061049861429588418e+03,7.121735856821192101e+03
6.830000000000000000e+02,3.145952904510045755e+03,4.705601260338275097e+03,6.617504490844858992e+03,7.080983772477581624e+03,7.138594283985496986e+03
6.840000000000000000e+02,3.154067194390344412e+03,4.719301335928668777e+03,6.635424987030601187e+03,7.103611767684501501e+03,7.160613433797416292e+03
6.850000000000000000e+02,3.167867931251020309e+03,4.736478201675985474e+03,6.653099100837693186e+03,7.125311173106611022e+03,7.185618459795540730e+03
6.860000000000000000e+02,3.176754655740750877e+03,4.752629439211608769e+03,6.676578726450169597e+03,7.148749179415877734e+03,7.205524561375232224e+03
6.870000000000000000e+02,3.186163324542490500e+03,4.768199646352113632e+03,6.700212254091459727e+03,7.171074429924746255e+03,7.226723019310365999e+03
6.880000000000000000e+02,3.193634328868244666e+03,4.782051411623144304e+03,6.718002685376295631e+03,7.190778759515575075e+03,7.252154183337273935e+03
6.890000000000000000e+02,3.201366696695531118e+03,4.793322620883280251e+03,6.739698352242838155e+03,7.215794984574855334e+03,7.272415278452688653e+03
6.900000000000000000e+02,3.211647144237987050e+03,4.806580965633059350e+03,6.767254595301250447e+03,7.238192815629487086e+03,7.295112677013513348e+03
6.910000000000000000e+02,3.220033815102859990e+03,4.819737911700804034e+03,6.791269797750550424e+03,7.262988428824093717e+03,7.321741161442614612e+03
6.920000000000000000e+02,3.230002291896947554e+03,4.833324581506154573e+03,6.813419639637299042e+03,7.285713658150547417e+03,7.347576438175135991e+03
6.930000000000000000e+02,3.239749904209144006e+03,4.847931419707371788e+03,6.836619787210927825e+03,7.310292880221870291e+03,7.370595335193524079e+03
6.940000000000000000e+02,3.252327766949446413e+03,4.864432146472161548e+03,6.855581405428019934e+03,7.330442755206659967e+03,7.396037802786674547e+03
6.950000000000000000e+02,3.263482959832616871e+03,4.878244098342485813e+03,6.877627158438912375e+03,7.357480709729803493e+03,7.418510216620241408e+03
6.960000000000000000e+02,3.271644105390526875e+03,4.891956919016058237e+03,6.892272068020789447e+03,7.386612884411449159e+03,7.443457872479853904e+03
6.970000000000000000e+02,3.281010095441953126e+03,4.910321067060851419e+03,6.910352994842678527e+03,7.410328389650749159e+03,7.465808564946756633e+03
6.980000000000000000e+02,3.287918117885947140e+03,4.922369548624150411e+03,6.931387969685354619e+03,7.434939743300917144e+03,7.484644216546238567e+03
6.990000000000000000e+02,3.299037015302538748e+03,4.941183327132841441e+03,6.958526572462110380e+03,7.457645871836102742e+03,7.502731574156559873e+03
7.000000000000000000e+02,3.311078484109005331e+03,4.955224559482783661e+03,6.984059958102830933e+03,7.478966040381925268e+03,7.520818352268124727e+03
7.010000000000000000e+02,3.323226642424387137e+03,4.973654943819321488e+03,7.006602171997541518e+03,7.502377084402563014e+03,7.544085805944723688e+03
7.020000000000000000e+02,3.334944555743703404e+03,4.990879449833160834e+03,7.026822298213675822e+03,7.520302101955083344e+03,7.566965473265852779e+03
7.030000000000000000e+02,3.346532677779247933e+03,5.002656256598107575e+03,7.048378172927268679e+03,7.545923564511227596e+03,7.592522382415429092e+03
7.040000000000000000e+02,3.356205021132040656e+03,5.016096723634882437e+03,7.070627065735738142e+03,7.567470232829964516e+03,7.623067395971736914e+03
7.050000000000000000e+02,3.369699965565670936e+03,5.032009867962568023e+03,7.090251493420870247e+03,7.591700358109388617e+03,7.648818081447507211e+03
7.060000000000000000e+02,3.379151373622725259e+03,5.048423665742192497e+03,7.118288457569180537e+03,7.609346572453359840e+03,7.675870180506533870e+03
7.070000000000000000e+02,3.389951484633848850e+03,5.066149443189056910e+03,7.133543783842099401e+03,7.637501830574679843e+03,7.704129867409610597e+03
7.080000000000000000e+02,3.399664572006031449e+03,5.078939457463591680e+03,7.154202594900823897e+03,7.657360903941453216e+03,7.733051075078878057e+03
7.090000000000000000e+02,3.410561333242460023e+03,5.087590262049052399e+03,7.176832573232291907e+03,7.680782458626287735e+03,7.757798081597284181e+03
7.100000000000000000e+02,3.422247649623290272e+03,5.102589486452057827e+03,7.198093575410195626e+03,7.706054883619217435e+03,7.773883040619535677e+03
7.110000000000000000e+02,3.430623024360664203e+03,5.120425746933757182e+03,7.219032141614497959e+03,7.724684618704703098e+03,7.801091084711539224e+03
7.120000000000000000e+02,3.443264214412651199e+03,5.138996130351541069e+03,7.239248746203020346e+03,7.755737811578230321e+03,7.829713654723384934e+03
7.130000000000000000e+02,3.454458587476411140e+03,5.154673715339806222e+03,7.260508620087302006e+03,7.776294002666018059e+03,7.861024355896586712e+03
7.140000000000000000e+02,3.465643414467228013e+03,5.173682333620822646e+03,7.280237176847955197e+03,7.795385897935674620e+03,7.883095853663780872e+03
7.150000000000000000e+02,3.478919329568257126e+03,5.189952135569293205e+03,7.297696284997037765e+03,7.815834812555686767e+03,7.909824384268147696e+03
7.160000000000000000e+02,3.491724030951351324e+03,5.208036877129288769e+03,7.322207990985632932e+03,7.837185828862071503e+03,7.931876668400918788e+03
7.170000000000000000e+02,3.501095628901283817e+03,5.224283230673600883e+03,7.343465893952397892e+03,7.866089749168073467e+03,7.955790504115676413e+03
7.180000000000000000e+02,3.514887253436375431e+03,5.236536650690885836e+03,7.364342353439066756e+03,7.888243234310323714e+03,7.981728477369946631e+03
7.190000000000000000e+02,3.522800188093260203e+03,5.254117423685034737e+03,7.392096587344502041e+03,7.906634791576643693e+03,8.004453334366915442e+03
7.200000000000000000e+02,3.532611380306414503e+03,5.271698038437464675e+03,7.414994268282196572e+03,7.930119763817318017e+03,8.027919232508223104e+03
7.210000000000000000e+02,3.546110709771219263e+03,5.289235987442030819e+03,7.437122099127382171e+03,7.962686024363512843e+03,8.053741862493854569e+03
7.220000000000000000e+02,3.557403937471300196e+03,5.303905571686369512e+03,7.453435324288684569e+03,7.991070608277574138e+03,8.080085934411748894e+03
7.230000000000000000e+02,3.565773806924868040e+03,5.317670020911289612e+03,7.478226970519603128e+03,8.016941534257290186e+03,8.103721931736197803e+03
7.240000000000000000e+02,3.573841591732071720e+03,5.335752527361737521e+03,7.497765967125531461e+03,8.043398056421960064e+03,8.127262631177517505e+03
7.250000000000000000e+02,3.584179956219527412e+03,5.352217626978504995e+03,7.515232203482223667e+03,8.060585290326030190e+03,8.148824112398524449e+03
7.260000000000000000e+02,3.592458831694193123e+03,5.371503969447378950e+03,7.540283393177403013e+03,8.086551932644204499e+03,8.172737219188464223e+03
7.270000000000000000e+02,3.607363458077902123e+03,5.387613540308118900e+03,7.556518620156075485e+03,8.109326170605224434e+03,8.194395263938995413e+03
7.280000000000000000e+02,3.619304121144930832e+03,5.399452799540385968e+03,7.571617158272207234e+03,8.128256188304008901e+03,8.220202291123156101e+03
7.290000000000000000e+02,3.630645819927352022e+03,5.418196018184538843e+03,7.594311875756746304e+03,8.154999635494047652e+03,8.260862486151365374e+03
7.300000000000000000e+02,3.635877108346477144e+03,5.433984026223609362e+03,7.619014469236667537e+03,8.179891360366472327e+03,8.287804204493862926e+03
7.310000000000000000e+02,3.640487674577727830e+03,5.447846459373313337e+03,7.639072525242248958e+03,8.204304399903758167e+03,8.313065820864208945e+03
7.320000000000000000e+02,3.650241631460696681e+03,5.463835628483826440e+03,7.657280307938528495e+03,8.232203883141883125e+03,8.342112475231322605e+03
7.330000000000000000e+02,3.658960482455293459e+03,5.477357187580446407e+03,7.680914803331976145e+03,8.255100083685858408e+03,8.370226121083047474e+03
7.340000000000000000e+02,3.668246046354774990e+03,5.493032717678061999e+03,7.702866800364803566e+03,8.278554878181592358e+03,8.389578067772581562e+03
7.350000000000000000e+02,3.681309412125517156e+03,5.510410483444702550e+03,7.722617846680814182e+03,8.303912963111612044e+03,8.408625355999276508e+03
7.360000000000000000e+02,3.687817993761729667e+03,5.524181802625951605e+03,7.744407141977426363e+03,8.328525970120361308e+03,8.432102735218984890e+03
7.370000000000000000e+02,3.705651401865089611e+03,5.541676441283449094e+03,7.763054847459700795e+03,8.345769978768925284e+03,8.454597169307817239e+03
7.380000000000000000e+02,3.716353537789144866e+03,5.563658705647383613e+03,7.792489066822892710e+03,8.372399535334476241e+03,8.477707345221147989e+03
7.390000000000000000e+02,3.726819657730402469e+03,5.579697803724866390e+03,7.817069456125002034e+03,8.392676017320483879e+03,8.499887979118459043e+03
7.400000000000000000e+02,3.738379203360417705e+03,5.599392266993350859e+03,7.840109848909491120e+03,8.422218929670874786e+03,8.535271893699815337e+03
7.410000000000000000e+02,3.751371534436156708e+03,5.616894298218042422e+03,7.863478326072534401e+03,8.446664550982093715e+03,8.557153663349954513e+03
7.420000000000000000e+02,3.764994215279857599e+03,5.631602102076126357e+03,7.884250776102849159e+03,8.467936258590856596e+03,8.584311480545464292e+03
7.430000000000000000e+02,3.778676084983783767e+03,5.650537801968663189e+03,7.907273372021873001e+03,8.492470128052060318e+03,8.612777732247148379e+03
7.440000000000000000e+02,3.789315524591093890e+03,5.663853415324518210e+03,7.929587539589334483e+03,8.517996646274896193e+03,8.635626686320974841e+03
7.450000000000000000e+02,3.800045445344609107e+03,5.677415286332516189e+03,7.948560616061756264e+03,8.541395373052280775e+03,8.655866859781564926e+03
7.460000000000000000e+02,3.812870805611200012e+03,5.692915840281903002e+03,7.969376714883168461e+03,8.564788483554697450e+03,8.686603718706990549e+03
7.470000000000000000e+02,3.824563112487581748e+03,5.705197144960646256e+03,7.990149400407184658e+03,8.595953126223135769e+03,8.710910706850609131e+03
7.480000000000000000e+02,3.836525193937690801e+03,5.725868576535995089e+03,8.011135166105052122e+03,8.619509216642578394e+03,8.734384494087265921e+03
7.490000000000000000e+02,3.845791436219916704e+03,5.744635949103794701e+03,8.033293427441030872e+03,8.646163722344223061e+03,8.753920892800595539e+03


==> figs/sim/train_loss_edge_07_mal_11_out_max_talwar_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.771518931572050093e+00,1.003858125881647645e+01,9.458391141791015144e+00,1.009098126715224808e+01,1.011445146871334444e+01
1.000000000000000000e+00,3.190001967983222997e+00,2.666647259211019083e+00,2.743979500115072412e+00,3.903060107101504972e+00,6.517711945820446218e+00
2.000000000000000000e+00,6.401750889839897818e-01,5.492422245139562120e-01,6.056797875864193825e-01,1.281132406284565706e+00,5.148099214108291299e+00
3.000000000000000000e+00,2.700623019204625441e-01,8.222953312781716706e-01,4.898438846399107982e-01,4.258783371391695605e-01,3.976138183464672959e+00
4.000000000000000000e+00,7.539484707511934225e-01,2.582388845109058639e+00,1.076450828365115964e+00,3.722224543253704887e-01,3.141598962176606946e+00
5.000000000000000000e+00,1.675150606760461347e+00,5.205496594108431907e+00,2.423165030942429965e+00,5.778988299014902186e-01,2.253757434072053201e+00
6.000000000000000000e+00,3.219830988389507098e+00,8.842359139618107378e+00,4.878157627260049090e+00,1.184971723141134747e+00,1.674092994743622942e+00
7.000000000000000000e+00,5.434470564778198565e+00,1.381253230708624891e+01,8.201138587844138073e+00,2.129270100915176211e+00,1.227514826300929673e+00
8.000000000000000000e+00,8.760633659798710227e+00,2.051283804426090995e+01,1.314921020100046434e+01,3.580636040020011457e+00,8.235812377947494545e-01
9.000000000000000000e+00,1.310722800572328772e+01,2.947995447077703446e+01,1.867364001734112833e+01,5.574035759852741023e+00,5.168309741309656813e-01
1.000000000000000000e+01,1.951349361997613840e+01,3.726307898389070772e+01,2.576846770730163172e+01,7.810579808993503903e+00,2.882716799179009248e-01
1.100000000000000000e+01,2.830181527512032602e+01,4.908674503191399197e+01,3.355833635285004846e+01,1.111697571327534106e+01,1.598443459718844606e-01
1.200000000000000000e+01,3.705430217640212476e+01,6.182276661976496257e+01,4.318046833004154195e+01,1.521016738232660259e+01,8.955799304531408822e-02
1.300000000000000000e+01,4.730026751652734163e+01,7.444829609598451725e+01,5.369825306392648656e+01,1.969686083729459725e+01,4.431894527398083650e-02
1.400000000000000000e+01,5.987250320359429878e+01,9.030030871577260143e+01,6.493326749660351993e+01,2.539778710061970557e+01,2.288003431372476193e-02
1.500000000000000000e+01,7.453696283214347318e+01,1.065176651374005132e+02,8.090399042456583345e+01,3.161056722396497776e+01,1.130987286578277740e-02
1.600000000000000000e+01,9.478784564078169694e+01,1.216664220685630227e+02,9.745692234036839352e+01,3.831204054245311852e+01,7.626609366605752172e-03
1.700000000000000000e+01,1.186863003762167921e+02,1.383417731450741712e+02,1.157248626042107276e+02,4.658962558392505571e+01,5.150631100982572264e-03
1.800000000000000000e+01,1.417204198729381801e+02,1.588252853899253978e+02,1.373078600802559208e+02,5.562334778334646046e+01,3.587236499819179691e-03
1.900000000000000000e+01,1.709306108311026264e+02,1.818149667557258340e+02,1.575685437872196530e+02,6.549427713478095825e+01,2.875387914718419147e-03
2.000000000000000000e+01,1.951646970832254624e+02,2.048755108715009783e+02,1.772480920356479146e+02,7.711687523368269126e+01,2.588307239690612604e-03
2.100000000000000000e+01,2.275769158661055940e+02,2.334201039409663849e+02,2.008748589228183050e+02,8.918908617177068265e+01,2.556820423510464124e-03
2.200000000000000000e+01,2.611083271187396804e+02,2.631218208617500522e+02,2.259060392095024667e+02,1.001942383815295727e+02,2.473441648691676598e-03
2.300000000000000000e+01,2.968157957322088123e+02,2.983391107881452626e+02,2.525749671807451477e+02,1.122171781774668773e+02,2.729114149054745475e-03
2.400000000000000000e+01,3.294531144369497042e+02,3.331284318533892588e+02,2.843689348493040825e+02,1.260459723301358963e+02,2.954266108252889822e-03
2.500000000000000000e+01,3.630027198607922401e+02,3.698000749127899667e+02,3.161126397378646971e+02,1.384099385818126677e+02,3.192692693911647339e-03
2.600000000000000000e+01,3.974517850362229865e+02,4.081964720268868518e+02,3.476001161172613365e+02,1.533171516280476396e+02,3.695975629057324241e-03
2.700000000000000000e+01,4.357205312597873217e+02,4.457901059362636715e+02,3.790501964452496395e+02,1.691533110780030711e+02,3.986289444743329469e-03
2.800000000000000000e+01,4.802727679876006732e+02,4.859387902857624795e+02,4.161018960079239832e+02,1.883430077926829824e+02,4.407615087204108661e-03
2.900000000000000000e+01,5.318216298739635022e+02,5.282691198245357782e+02,4.514815195023927572e+02,2.052295316730192383e+02,4.883105045765945285e-03
3.000000000000000000e+01,5.875873732431196004e+02,5.752764765536035156e+02,4.912337482763898606e+02,2.212782428574823825e+02,5.504516531104064470e-03
3.100000000000000000e+01,6.459318095877149517e+02,6.280109600314833642e+02,5.351391733728687541e+02,2.393112790245035342e+02,6.643797516136640269e-03
3.200000000000000000e+01,7.102497868014535243e+02,6.806339317287309996e+02,5.791008355785622825e+02,2.595142923324920048e+02,7.683794232416718550e-03
3.300000000000000000e+01,7.769936286251070214e+02,7.321878000925804599e+02,6.214783921147088677e+02,2.814013759506160568e+02,8.934723012214762505e-03
3.400000000000000000e+01,8.472975777381608395e+02,7.849727520589890446e+02,6.658609839629576754e+02,2.988167101312884597e+02,1.098341748349251912e-02
3.500000000000000000e+01,9.104443320960690471e+02,8.394011717669139898e+02,7.106493914366524223e+02,3.207382644791969142e+02,1.330617846154424910e-02
3.600000000000000000e+01,9.727984749837535219e+02,8.915286301855940110e+02,7.533461518007825362e+02,3.419081702385607286e+02,1.603883377130910226e-02
3.700000000000000000e+01,1.040244060780311429e+03,9.474515787511029430e+02,8.052391993027646322e+02,3.640155522812800655e+02,1.846174866635874601e-02
3.800000000000000000e+01,1.108496714444554073e+03,1.004284062639443619e+03,8.559135650174421244e+02,3.876107767995040945e+02,2.021087608738980634e-02
3.900000000000000000e+01,1.167790613064150875e+03,1.061761487125638951e+03,9.026003116861984381e+02,4.077889819656076043e+02,2.317912752265294252e-02
4.000000000000000000e+01,1.235242602076615412e+03,1.121156576138533183e+03,9.479423205297796358e+02,4.314580233877462092e+02,2.663980934734999639e-02
4.100000000000000000e+01,1.305569249150820951e+03,1.178628147990036950e+03,1.000921568505256232e+03,4.564735338651823895e+02,3.305996951108924886e-02
4.200000000000000000e+01,1.372901434602454628e+03,1.236893532109646912e+03,1.058791109986681931e+03,4.833237475494153159e+02,3.982541953146001568e-02
4.300000000000000000e+01,1.444915902978033955e+03,1.307329631497310629e+03,1.113960767975367389e+03,5.088034851696447163e+02,4.591845900580082684e-02
4.400000000000000000e+01,1.525209939869276241e+03,1.368096066125279776e+03,1.169242030455623080e+03,5.346442361694444116e+02,5.183273445415104153e-02
4.500000000000000000e+01,1.609098579953912122e+03,1.425969820091747806e+03,1.225905432382582376e+03,5.625642154735044187e+02,6.061038951871422498e-02
4.600000000000000000e+01,1.678223668504883790e+03,1.489509742760867084e+03,1.293308864942242735e+03,5.932235610175783904e+02,7.304138269248994231e-02
4.700000000000000000e+01,1.759862566858490027e+03,1.562112533840568631e+03,1.347550976959240415e+03,6.201250479066475236e+02,8.727721283335454494e-02
4.800000000000000000e+01,1.843607009919526490e+03,1.644710676329634680e+03,1.400363129324367037e+03,6.447563258718912493e+02,1.073994594496056054e-01
4.900000000000000000e+01,1.927837906891985995e+03,1.719543273129912905e+03,1.459891441688733266e+03,6.717957389410722726e+02,1.197216348143561593e-01
5.000000000000000000e+01,2.022568777755287556e+03,1.795455132038777492e+03,1.531260370161264973e+03,7.022673387378381449e+02,1.437341744886518891e-01
5.100000000000000000e+01,2.107907968033475754e+03,1.885469670321938565e+03,1.599623097704494739e+03,7.353130875125892771e+02,1.571626779057224699e-01
5.200000000000000000e+01,2.188902102543226192e+03,1.972304037677674387e+03,1.664581054537950422e+03,7.693777168286776487e+02,2.023209575738679211e-01
5.300000000000000000e+01,2.271947687445376232e+03,2.061182279614192339e+03,1.734015623740680212e+03,8.047115589640632152e+02,2.385513702409262082e-01
5.400000000000000000e+01,2.357750363604053291e+03,2.144939296056940293e+03,1.811003343380025399e+03,8.424532180682958824e+02,2.845059023856293390e-01
5.500000000000000000e+01,2.436676992557555877e+03,2.249591997538096166e+03,1.885908862659799524e+03,8.809194373351298282e+02,3.200647415368746973e-01
5.600000000000000000e+01,2.519086560612299763e+03,2.338566109351314481e+03,1.969271682062559194e+03,9.263673360853317718e+02,3.893492410403227577e-01
5.700000000000000000e+01,2.618336179556604293e+03,2.427833677134773097e+03,2.051008111437111438e+03,9.659696581482669444e+02,4.517099311727642563e-01
5.800000000000000000e+01,2.720876766292503362e+03,2.523938647537702309e+03,2.124745558752120814e+03,1.006462705633528572e+03,5.380507630410664710e-01
5.900000000000000000e+01,2.811041423205143019e+03,2.603579263335044743e+03,2.202483614480231608e+03,1.041579555914958746e+03,5.963270178293389456e-01
6.000000000000000000e+01,2.910392316144400866e+03,2.706372594042873516e+03,2.292427912617120001e+03,1.080425505499292285e+03,6.867280821613306330e-01
6.100000000000000000e+01,3.001563260649225413e+03,2.808711103044430274e+03,2.380552345754955240e+03,1.116247055950609138e+03,7.420155606633054290e-01
6.200000000000000000e+01,3.102597839903740805e+03,2.913307693010318872e+03,2.476139297970341431e+03,1.156469555883692010e+03,8.652514489955760446e-01
6.300000000000000000e+01,3.205285463481198349e+03,3.020839427543681268e+03,2.589891450314987196e+03,1.195172498237058790e+03,9.894703634873067699e-01
6.400000000000000000e+01,3.317418503823965693e+03,3.124132247664140323e+03,2.677325024066883088e+03,1.233904710551423250e+03,1.140936976681463211e+00
6.500000000000000000e+01,3.429888090955026655e+03,3.221851585564255402e+03,2.759367928131051031e+03,1.279776471827975001e+03,1.337564356347482164e+00
6.600000000000000000e+01,3.554408089648484747e+03,3.324173831567524758e+03,2.853987418515922400e+03,1.325435312376993352e+03,1.557625186418069685e+00
6.700000000000000000e+01,3.665071440329501911e+03,3.438152827979328777e+03,2.963205183359600142e+03,1.379460143567652494e+03,1.720674878429071519e+00
6.800000000000000000e+01,3.774939586764397063e+03,3.540690521954898031e+03,3.075013865075319700e+03,1.424747016902711493e+03,2.034029916161954610e+00
6.900000000000000000e+01,3.902749611951017869e+03,3.632775730512472364e+03,3.179228575037463997e+03,1.472474683946693858e+03,2.277270407273225050e+00
7.000000000000000000e+01,4.029901434532295752e+03,3.738589164811261071e+03,3.288536368163122006e+03,1.516909435590696376e+03,2.650110198304392650e+00
7.100000000000000000e+01,4.161646532531733101e+03,3.841062683169328920e+03,3.390703493795877421e+03,1.569102782346184767e+03,2.894266521230817624e+00
7.200000000000000000e+01,4.286226272399002482e+03,3.964853142411168847e+03,3.494773765196235217e+03,1.624116324848546128e+03,3.131237691365835740e+00
7.300000000000000000e+01,4.412046997773340991e+03,4.074748906887424710e+03,3.604598438300920861e+03,1.680250008709008398e+03,3.410179685019099960e+00
7.400000000000000000e+01,4.566293707926288334e+03,4.203481057764809520e+03,3.724803863967098550e+03,1.736517524044912989e+03,3.790517966517764847e+00
7.500000000000000000e+01,4.688649583163012721e+03,4.328345229225857111e+03,3.852611804907885926e+03,1.794882210169572090e+03,4.176565633150474355e+00
7.600000000000000000e+01,4.813207468820800386e+03,4.459558952886405677e+03,3.964422610887521387e+03,1.855156838737571206e+03,4.716618993648186375e+00
7.700000000000000000e+01,4.937343723106338075e+03,4.585321975086562816e+03,4.075856075039551797e+03,1.911011777238849845e+03,5.058993309507086700e+00
7.800000000000000000e+01,5.065457191997928021e+03,4.733608970492756271e+03,4.213973428166853409e+03,1.973577220186213708e+03,5.502981170693695745e+00
7.900000000000000000e+01,5.198741805711966663e+03,4.888552814732914158e+03,4.321215649465702882e+03,2.031099717741370569e+03,6.017636207277285543e+00
8.000000000000000000e+01,5.344939974268459991e+03,5.045229755826865585e+03,4.440740501494190539e+03,2.092288433896488641e+03,6.476081510503551186e+00
8.100000000000000000e+01,5.472346552476276884e+03,5.187894173990596755e+03,4.568250734135637686e+03,2.157327181764615034e+03,7.089068181951860836e+00
8.200000000000000000e+01,5.620226256730222303e+03,5.330726258326249081e+03,4.674922691467671029e+03,2.214682154536457801e+03,7.733282316024878256e+00
8.300000000000000000e+01,5.762847639311503372e+03,5.463375094031711342e+03,4.783792350587853434e+03,2.273351154383443372e+03,8.351317663128989821e+00
8.400000000000000000e+01,5.915824102916374613e+03,5.599086104848556715e+03,4.899007400879960187e+03,2.341097220166334409e+03,9.046993551328966987e+00
8.500000000000000000e+01,6.079152295708370730e+03,5.748133371436154448e+03,5.023429150140090314e+03,2.398691520887239221e+03,9.639636101515980826e+00
8.600000000000000000e+01,6.238993949356161465e+03,5.893847352303820117e+03,5.142310005672608895e+03,2.468100493259592440e+03,1.043290457446945751e+01
8.700000000000000000e+01,6.378561678263180511e+03,6.042777243946706221e+03,5.271713124332227380e+03,2.538392719893942740e+03,1.110588619586336456e+01
8.800000000000000000e+01,6.541906001459354229e+03,6.184049304449945339e+03,5.405261214424549507e+03,2.599257372234381364e+03,1.177766771526915690e+01
8.900000000000000000e+01,6.694546895308647436e+03,6.336963008090476251e+03,5.561640693425149038e+03,2.665996125380841931e+03,1.271607022138204002e+01
9.000000000000000000e+01,6.854341002024955742e+03,6.500935329001299579e+03,5.707759811116515266e+03,2.745450708298922564e+03,1.343818130111795561e+01
9.100000000000000000e+01,7.004602888209068624e+03,6.650768731852152996e+03,5.841913394485534809e+03,2.818829302710898901e+03,1.437323869709583590e+01
9.200000000000000000e+01,7.195994212900366620e+03,6.801782087587032947e+03,6.013227335800846049e+03,2.883861311177630796e+03,1.507229821193231345e+01
9.300000000000000000e+01,7.376581704095917303e+03,6.948847455999741214e+03,6.146649272753180412e+03,2.953291267743473327e+03,1.598393481840621888e+01
9.400000000000000000e+01,7.561867399945820580e+03,7.116377963853418805e+03,6.282746079580187143e+03,3.027388534051155148e+03,1.708214443503970159e+01
9.500000000000000000e+01,7.764155513873920427e+03,7.287314995410668416e+03,6.428939988793433258e+03,3.097531216584588037e+03,1.797342383897011331e+01
9.600000000000000000e+01,7.979985865233322329e+03,7.468747032166260396e+03,6.565951271010575510e+03,3.164656688318220404e+03,1.912263421596253465e+01
9.700000000000000000e+01,8.192547827208507442e+03,7.663206680562001566e+03,6.709758880830655471e+03,3.239316895382379698e+03,2.035337938317010398e+01
9.800000000000000000e+01,8.396515890747574304e+03,7.857034741692495118e+03,6.848645509166992269e+03,3.309481310163395392e+03,2.121087189899511571e+01
9.900000000000000000e+01,8.603864343011427991e+03,8.058073364057749131e+03,7.000502264858047965e+03,3.382045056316981118e+03,2.217134859907498878e+01
1.000000000000000000e+02,8.800290387289933278e+03,8.265964351092730794e+03,7.178574909800719979e+03,3.457609951815790737e+03,2.332681210080790990e+01
1.010000000000000000e+02,9.023453468127707310e+03,8.477147891976705068e+03,7.360108967748174109e+03,3.538056521665209402e+03,2.454373943336997144e+01
1.020000000000000000e+02,9.249472886863233725e+03,8.682117580339447159e+03,7.523121862747805608e+03,3.628630692745511624e+03,2.552453792322856430e+01
1.030000000000000000e+02,9.470209403289791226e+03,8.896928531811143330e+03,7.693003019993112503e+03,3.712330191048780307e+03,2.723619442453721717e+01
1.040000000000000000e+02,9.697651236619405609e+03,9.121952728253152600e+03,7.867142929041558091e+03,3.793559506878737466e+03,2.891923744029329058e+01
1.050000000000000000e+02,9.914020241385753252e+03,9.328646995424278430e+03,8.039531923467888191e+03,3.873655740952954147e+03,3.017770117111783179e+01
1.060000000000000000e+02,1.014953891552395180e+04,9.529749774348201754e+03,8.241804389066104704e+03,3.962156034478913170e+03,3.174183360253059760e+01
1.070000000000000000e+02,1.036724975424581862e+04,9.768891575406243646e+03,8.417978211357167311e+03,4.056057985381808521e+03,3.290301176159165664e+01
1.080000000000000000e+02,1.064193529317276261e+04,9.992007951435658470e+03,8.578041826919425148e+03,4.144307602851960837e+03,3.400401211646121169e+01
1.090000000000000000e+02,1.089772277652916637e+04,1.022914966778571034e+04,8.763326475878991914e+03,4.232720608271003584e+03,3.558692620965688747e+01
1.100000000000000000e+02,1.113249491609560755e+04,1.048881153633734357e+04,8.935847303529993951e+03,4.325977350290975664e+03,3.724674002274689144e+01
1.110000000000000000e+02,1.138411285787806992e+04,1.074649592977437351e+04,9.123215585571615520e+03,4.413544627738949202e+03,3.818395069549163168e+01
1.120000000000000000e+02,1.160789694780433456e+04,1.099519172029017500e+04,9.303871420966937876e+03,4.508791830322285023e+03,3.996754449946978127e+01
1.130000000000000000e+02,1.182772389101548470e+04,1.127018787374792009e+04,9.503633308262680657e+03,4.596540172590752263e+03,4.183703286921194575e+01
1.140000000000000000e+02,1.205944586765784516e+04,1.153428707302989824e+04,9.690095236056813519e+03,4.679538176565873073e+03,4.292913396767083611e+01
1.150000000000000000e+02,1.228889111102484821e+04,1.177129388445912264e+04,9.885112320088413981e+03,4.761034414626319631e+03,4.436407003959060091e+01
1.160000000000000000e+02,1.250755391427767245e+04,1.197685469960912815e+04,1.009064597853113810e+04,4.846599263264124602e+03,4.608007305148774435e+01
1.170000000000000000e+02,1.272038401516188969e+04,1.221488459812473229e+04,1.027689045433486899e+04,4.926726163609277137e+03,4.826742582468278897e+01
1.180000000000000000e+02,1.291801883999237907e+04,1.244702878706991396e+04,1.044796639884681099e+04,5.010365158815798168e+03,5.033389502942955573e+01
1.190000000000000000e+02,1.312800537616575275e+04,1.267708305598773222e+04,1.059836661045734945e+04,5.092788911952320632e+03,5.152075589816752199e+01
1.200000000000000000e+02,1.337012954303203878e+04,1.292159784586676869e+04,1.076891322776371453e+04,5.176226466297726802e+03,5.303419775885806331e+01
1.210000000000000000e+02,1.356349208308485322e+04,1.312984668099529881e+04,1.093822740203952708e+04,5.270180771254647880e+03,5.494783678359812029e+01
1.220000000000000000e+02,1.378808667437480835e+04,1.335432722225036014e+04,1.112668479044351989e+04,5.359040144371036149e+03,5.701015006246295513e+01
1.230000000000000000e+02,1.401621324290305711e+04,1.357415157831458419e+04,1.131147864857523018e+04,5.444013699297613130e+03,5.838173650277349935e+01
1.240000000000000000e+02,1.424392682428476110e+04,1.381143463298624192e+04,1.150533272003170350e+04,5.527452668897802141e+03,6.022066010694778981e+01
1.250000000000000000e+02,1.446432449768336664e+04,1.402060700298857410e+04,1.169749799605560838e+04,5.626841314924517064e+03,6.195060811803132594e+01
1.260000000000000000e+02,1.473506604565900489e+04,1.425387464529340650e+04,1.191366867609752444e+04,5.725186534999153082e+03,6.422752861621043508e+01
1.270000000000000000e+02,1.497180431708561082e+04,1.450321375362420076e+04,1.213950500068628389e+04,5.812047437516306672e+03,6.651854542351419752e+01
1.280000000000000000e+02,1.520405020617011905e+04,1.473820665032876059e+04,1.233592004679293677e+04,5.915924920427038160e+03,6.830144991686424305e+01
1.290000000000000000e+02,1.545257580181549201e+04,1.500880753960536094e+04,1.256635395427960248e+04,6.019632532236447332e+03,7.003143334744285653e+01
1.300000000000000000e+02,1.569552985667508983e+04,1.527764343240172457e+04,1.275996805913254866e+04,6.105824130483375484e+03,7.148647665097348636e+01
1.310000000000000000e+02,1.594212277685833578e+04,1.553182166696825334e+04,1.297500960388295425e+04,6.185513600769415461e+03,7.415804284420320869e+01
1.320000000000000000e+02,1.620065177593348562e+04,1.580658504233453823e+04,1.318117994411008112e+04,6.279436274249048438e+03,7.594119675927674962e+01
1.330000000000000000e+02,1.643748292630240030e+04,1.603982346980597868e+04,1.339104801541600318e+04,6.382522374385663170e+03,7.801501222239707545e+01
1.340000000000000000e+02,1.669014178729799460e+04,1.630738700871415494e+04,1.356599482602737953e+04,6.483699799649717534e+03,7.997921469819840468e+01
1.350000000000000000e+02,1.689920951167961175e+04,1.658544703478835072e+04,1.377862108800350688e+04,6.574955357601932519e+03,8.223966560026011052e+01
1.360000000000000000e+02,1.713293382582013874e+04,1.684598568823441019e+04,1.397499205333625287e+04,6.679156759182338646e+03,8.377876210071593732e+01
1.370000000000000000e+02,1.742520428159218864e+04,1.708604836296565554e+04,1.415090835300656181e+04,6.782721061566030585e+03,8.612610828959996923e+01
1.380000000000000000e+02,1.768600344614961796e+04,1.732215611163555877e+04,1.433966709153326883e+04,6.894307404429611779e+03,8.898090270194470008e+01
1.390000000000000000e+02,1.795122076078977989e+04,1.759145991231943481e+04,1.452059971344957921e+04,6.992109744657675947e+03,9.162768328531382167e+01
1.400000000000000000e+02,1.822749540357022488e+04,1.784475474361534725e+04,1.469842731137448391e+04,7.086242006133850737e+03,9.406978990108081007e+01
1.410000000000000000e+02,1.851962343135119590e+04,1.809075973749045443e+04,1.491802942122049717e+04,7.183414187888889501e+03,9.618477817114796835e+01
1.420000000000000000e+02,1.878934598680418276e+04,1.833230828656883023e+04,1.510464105844648657e+04,7.291862948234433134e+03,9.896652800755653345e+01
1.430000000000000000e+02,1.909161137268714083e+04,1.860342489385971567e+04,1.534905824480942829e+04,7.390252682776404981e+03,1.011336241090466785e+02
1.440000000000000000e+02,1.937063908068283490e+04,1.885805862096497731e+04,1.555673262985426845e+04,7.496022826173928479e+03,1.037845861488295611e+02
1.450000000000000000e+02,1.967443681558400567e+04,1.913400560609552122e+04,1.577072014844332080e+04,7.602842327513459168e+03,1.062063641725837897e+02
1.460000000000000000e+02,1.997554165587417810e+04,1.942162825554766459e+04,1.600296183421881506e+04,7.722543046427130321e+03,1.087855338464333954e+02
1.470000000000000000e+02,2.031007901711704471e+04,1.969038733798192698e+04,1.623766224628233613e+04,7.836448167551554434e+03,1.121140587548887453e+02
1.480000000000000000e+02,2.065479404214713577e+04,1.995316476241607597e+04,1.647147019448299761e+04,7.935328778451103972e+03,1.148052874074470537e+02
1.490000000000000000e+02,2.092540494793488324e+04,2.024248411549397133e+04,1.670173468384693115e+04,8.039224004123267150e+03,1.183885764222791011e+02
1.500000000000000000e+02,2.119172394843729853e+04,2.052559988382111260e+04,1.690941708318795645e+04,8.155060992863397587e+03,1.208310312669005953e+02
1.510000000000000000e+02,2.149657334882482610e+04,2.077779728899253678e+04,1.711237649936932576e+04,8.266254481267660594e+03,1.231364476316195464e+02
1.520000000000000000e+02,2.180656562804042915e+04,2.107189311092541902e+04,1.733682529175104355e+04,8.398720752275028644e+03,1.260663152040861803e+02
1.530000000000000000e+02,2.212980776777230858e+04,2.138561200374604960e+04,1.754212852062250022e+04,8.528870262060865571e+03,1.288714225574602494e+02
1.540000000000000000e+02,2.239940285484213018e+04,2.174583402938499057e+04,1.777378114478676071e+04,8.654921293531833726e+03,1.314103802845029634e+02
1.550000000000000000e+02,2.266059257416255423e+04,2.208564647634741414e+04,1.797902963575918693e+04,8.774545911124478152e+03,1.339721755645421126e+02
1.560000000000000000e+02,2.294276652336473489e+04,2.242220416393325650e+04,1.818418525099594990e+04,8.887977856316963880e+03,1.369714653547266323e+02
1.570000000000000000e+02,2.323130451576026098e+04,2.275694882346388840e+04,1.840357585853353885e+04,9.007741688810054256e+03,1.403710043837169792e+02
1.580000000000000000e+02,2.348194223834154400e+04,2.307641264504639184e+04,1.864784497819954413e+04,9.111648893693753053e+03,1.433133289340044030e+02
1.590000000000000000e+02,2.373910832734948781e+04,2.340148041265464781e+04,1.890849448282935555e+04,9.233179274365562378e+03,1.470968810487282212e+02
1.600000000000000000e+02,2.404074229168043530e+04,2.371318402181839338e+04,1.913591398020976703e+04,9.379645391554855451e+03,1.503833522807891541e+02
1.610000000000000000e+02,2.430856031707667717e+04,2.403584273802028474e+04,1.938867123807982716e+04,9.508161072873805097e+03,1.537403506838284670e+02
1.620000000000000000e+02,2.460496324658356752e+04,2.434191519030764539e+04,1.965109392184102035e+04,9.641160229240058470e+03,1.570620066307949969e+02
1.630000000000000000e+02,2.487558412816595228e+04,2.467240318542837485e+04,1.992229647490527714e+04,9.768349649009893255e+03,1.602425297092186725e+02
1.640000000000000000e+02,2.518781617476631800e+04,2.500035099751234156e+04,2.017465814347174455e+04,9.899135768192423711e+03,1.634725951235756725e+02
1.650000000000000000e+02,2.550413452286471875e+04,2.535164229916065233e+04,2.042938929257380369e+04,1.003296201982120692e+04,1.670693131791236397e+02
1.660000000000000000e+02,2.582161295218780288e+04,2.573120424705962796e+04,2.068172003824155399e+04,1.016031561044308182e+04,1.708234944145816030e+02
1.670000000000000000e+02,2.615466985282420501e+04,2.614673224235615999e+04,2.094461307214180488e+04,1.028428774949532453e+04,1.736551579079362284e+02
1.680000000000000000e+02,2.647693368321020898e+04,2.651142414018723866e+04,2.121034453781714183e+04,1.039879932514579195e+04,1.772672377304716065e+02
1.690000000000000000e+02,2.680604002528898491e+04,2.685025256242892647e+04,2.145407143048057333e+04,1.052590470325955175e+04,1.805911109388858335e+02
1.700000000000000000e+02,2.715324212254965823e+04,2.722160671359687331e+04,2.169112057295815612e+04,1.066060459794702001e+04,1.844878345195998577e+02
1.710000000000000000e+02,2.746669086318425980e+04,2.754793597744665749e+04,2.192802008537075744e+04,1.080779177544649792e+04,1.874282497409382131e+02
1.720000000000000000e+02,2.777395620458580015e+04,2.788365746841701184e+04,2.218505551910959912e+04,1.093836948661900533e+04,1.905431293024132628e+02
1.730000000000000000e+02,2.805634983311700489e+04,2.821455749914449552e+04,2.241781677476209006e+04,1.107641028210679360e+04,1.937878824508749176e+02
1.740000000000000000e+02,2.831705633209522784e+04,2.856506023741245008e+04,2.264787424458970418e+04,1.120587212444678698e+04,1.982749398465405193e+02
1.750000000000000000e+02,2.857506337307295325e+04,2.890476598278369420e+04,2.290690016088222183e+04,1.134029101697365331e+04,2.027081205890685283e+02
1.760000000000000000e+02,2.886702352901825361e+04,2.924662808697039873e+04,2.313176435255887191e+04,1.149196777106929221e+04,2.052038791986862520e+02
1.770000000000000000e+02,2.913602889001006406e+04,2.957618560042635363e+04,2.338713253227381210e+04,1.162181031205737963e+04,2.090076614826528498e+02
1.780000000000000000e+02,2.944048650331524550e+04,2.991290793345728162e+04,2.364168235482458113e+04,1.177103570007521557e+04,2.136958858108160086e+02
1.790000000000000000e+02,2.973044828427831817e+04,3.023107960522525900e+04,2.387340660881742224e+04,1.192134914393181134e+04,2.172069927914242840e+02
1.800000000000000000e+02,3.005645272744588874e+04,3.053417530351409005e+04,2.416907544474749739e+04,1.208086074101168197e+04,2.196715673959464254e+02
1.810000000000000000e+02,3.041130633746962849e+04,3.084012455386799775e+04,2.444138552492066810e+04,1.222996075010758250e+04,2.243689320507540970e+02
1.820000000000000000e+02,3.073804939578395715e+04,3.118712861345109559e+04,2.469636753809456422e+04,1.237505878050847059e+04,2.275051092744337780e+02
1.830000000000000000e+02,3.109874031450760231e+04,3.155580534608333983e+04,2.498934514872618820e+04,1.252189324293273603e+04,2.323899005955683492e+02
1.840000000000000000e+02,3.144003376715013292e+04,3.194567951742745936e+04,2.526560069534366266e+04,1.265666031229694636e+04,2.366163353462636110e+02
1.850000000000000000e+02,3.178870624341163057e+04,3.235571818333918782e+04,2.553214438666026763e+04,1.281051058653527980e+04,2.414576165974402784e+02
1.860000000000000000e+02,3.211210598970890715e+04,3.276483960861396190e+04,2.582940861912554465e+04,1.296063152367593648e+04,2.455734124751540435e+02
1.870000000000000000e+02,3.246347968908974508e+04,3.313469422817563463e+04,2.608451801140476528e+04,1.311324210947441679e+04,2.494100428419343416e+02
1.880000000000000000e+02,3.280586904827535909e+04,3.349975851777800563e+04,2.639783969793518190e+04,1.326800779667983079e+04,2.531789133480972112e+02
1.890000000000000000e+02,3.318085223195653089e+04,3.384441055591127952e+04,2.668755083096256567e+04,1.341453967608889616e+04,2.581057625034485454e+02
1.900000000000000000e+02,3.348181203324358648e+04,3.418609965869503503e+04,2.703294133247140053e+04,1.355924079547195470e+04,2.626990787451815095e+02
1.910000000000000000e+02,3.383747646111404902e+04,3.451558656617021188e+04,2.736420005288660468e+04,1.372546303458160401e+04,2.669468971989970214e+02
1.920000000000000000e+02,3.417584650005954609e+04,3.485840008528689214e+04,2.764675982238850702e+04,1.387653946511096728e+04,2.718086840938015030e+02
1.930000000000000000e+02,3.450219068510545185e+04,3.521247141499898134e+04,2.790947598668058708e+04,1.401637523973912539e+04,2.780269220475206566e+02
1.940000000000000000e+02,3.483699775790057902e+04,3.557029438759628829e+04,2.818802179070349302e+04,1.416779461388126583e+04,2.808702913859329442e+02
1.950000000000000000e+02,3.521767529088108859e+04,3.592874196314654546e+04,2.846429461499943864e+04,1.432659978154483906e+04,2.836764100512380082e+02
1.960000000000000000e+02,3.558865138017345453e+04,3.628650515910747345e+04,2.873910904882520117e+04,1.448762218081356514e+04,2.865842390168128873e+02
1.970000000000000000e+02,3.599027228611071041e+04,3.664612103062094684e+04,2.902883960213710816e+04,1.463839719734179016e+04,2.907837948838931652e+02
1.980000000000000000e+02,3.636161374961757974e+04,3.701788769962597871e+04,2.933061068538013205e+04,1.479643484474206343e+04,2.956746229811528224e+02
1.990000000000000000e+02,3.674095639028202277e+04,3.742833118791386369e+04,2.965193030972839188e+04,1.499504478253899651e+04,3.004752426843623425e+02
2.000000000000000000e+02,3.715417283184567350e+04,3.782167151524094515e+04,2.998034160373499253e+04,1.516701411716958137e+04,3.050603152657081409e+02
2.010000000000000000e+02,3.753294733956005803e+04,3.823418219508665788e+04,3.031576087472762447e+04,1.533895063218383802e+04,3.104231086162615725e+02
2.020000000000000000e+02,3.787226944079592795e+04,3.865886879478878109e+04,3.063961857957643952e+04,1.553315175195765914e+04,3.162444190880203223e+02
2.030000000000000000e+02,3.822965830384274886e+04,3.904702709296352987e+04,3.094536410333669482e+04,1.571499766038775124e+04,3.203538937649266245e+02
2.040000000000000000e+02,3.863429708254109573e+04,3.942842917587475677e+04,3.119517760080537118e+04,1.589385174233485668e+04,3.244710909464865836e+02
2.050000000000000000e+02,3.896757180568556942e+04,3.981664640001991938e+04,3.152526218827936464e+04,1.605759152834145061e+04,3.280739791122196607e+02
2.060000000000000000e+02,3.934522634592666873e+04,4.020155754223194526e+04,3.181212107286810351e+04,1.623472047551058495e+04,3.332313140815651877e+02
2.070000000000000000e+02,3.975845987182427052e+04,4.061244194743166008e+04,3.211342515679731878e+04,1.640922863325927392e+04,3.392127021160429194e+02
2.080000000000000000e+02,4.016906149756052764e+04,4.100882647245349654e+04,3.239453865777527244e+04,1.657950297560092076e+04,3.429973120372537778e+02
2.090000000000000000e+02,4.057715730872873246e+04,4.137516681858627999e+04,3.272715801850472053e+04,1.673492675894696004e+04,3.496914908484017133e+02
2.100000000000000000e+02,4.095737769279586792e+04,4.174819116130229668e+04,3.308145938394591212e+04,1.688812738409769372e+04,3.542892240203043457e+02
2.110000000000000000e+02,4.132878508687503199e+04,4.212689073576028750e+04,3.342514176852600212e+04,1.706372626444758862e+04,3.596603340382424676e+02
2.120000000000000000e+02,4.173551001367942808e+04,4.253338429094263120e+04,3.377470600426995952e+04,1.724598666726141892e+04,3.653782555452832526e+02
2.130000000000000000e+02,4.214119910183612956e+04,4.294141414690292731e+04,3.415404639470209077e+04,1.742934332508416992e+04,3.711069975406932144e+02
2.140000000000000000e+02,4.254846237001681584e+04,4.334825947360030113e+04,3.454909012139613333e+04,1.760011677830679037e+04,3.755270570208879803e+02
2.150000000000000000e+02,4.300985158681252506e+04,4.380576047876808298e+04,3.486412371948899090e+04,1.777487945575380581e+04,3.803942975036318899e+02
2.160000000000000000e+02,4.346373084145117173e+04,4.423017616042964801e+04,3.516076002735284419e+04,1.795293760749583089e+04,3.851407807195848818e+02
2.170000000000000000e+02,4.384755650603871618e+04,4.471415140740434435e+04,3.547349186732580711e+04,1.813153406383501715e+04,3.910713908064159341e+02
2.180000000000000000e+02,4.432580700235668337e+04,4.511936186546509271e+04,3.583532171223376645e+04,1.831497859124132083e+04,3.964550099930029319e+02
2.190000000000000000e+02,4.477587419113939541e+04,4.559708081290253904e+04,3.621660447112400288e+04,1.849660314317337907e+04,4.028423693542143837e+02
2.200000000000000000e+02,4.526429824032619217e+04,4.606116907671389345e+04,3.656485380606888066e+04,1.865977340773445758e+04,4.076396791391578631e+02
2.210000000000000000e+02,4.570883156722919375e+04,4.649809448679273919e+04,3.691876603773966053e+04,1.883304755800031126e+04,4.133367179706317529e+02
2.220000000000000000e+02,4.609828743441778352e+04,4.692211672281729989e+04,3.722902507346736093e+04,1.900953390736464644e+04,4.184558715957928712e+02
2.230000000000000000e+02,4.650418687451098958e+04,4.737822909095027717e+04,3.758941901206936018e+04,1.918552752057083853e+04,4.231678038818131427e+02
2.240000000000000000e+02,4.694621717739345331e+04,4.776698300642984395e+04,3.791055294436898839e+04,1.935275824024612666e+04,4.291066698750992146e+02
2.250000000000000000e+02,4.739004264464585867e+04,4.819189094716669933e+04,3.822475453029749042e+04,1.952411554051758867e+04,4.349297410078617077e+02
2.260000000000000000e+02,4.788671282025196706e+04,4.859546306498088961e+04,3.858053791086914862e+04,1.969965857323615637e+04,4.401554690989318033e+02
2.270000000000000000e+02,4.836222605093029415e+04,4.904350960060971556e+04,3.892481784764883923e+04,1.987819086471882110e+04,4.452780749688814126e+02
2.280000000000000000e+02,4.879581136864096334e+04,4.945883837393311114e+04,3.922842598067650397e+04,2.005797933878878393e+04,4.499884509841907629e+02
2.290000000000000000e+02,4.921650648443553655e+04,4.993119996611021634e+04,3.958809707890884602e+04,2.023385453053013043e+04,4.569993196608152743e+02
2.300000000000000000e+02,4.968212293061973469e+04,5.044481461375752406e+04,3.994696767730874126e+04,2.039785855946016454e+04,4.629513520900515573e+02
2.310000000000000000e+02,5.010361767651350237e+04,5.091437072941049701e+04,4.035943545872865070e+04,2.056864842020579817e+04,4.678401606903830725e+02
2.320000000000000000e+02,5.057282579044285376e+04,5.144148426098471100e+04,4.069776688686256966e+04,2.073261801144195488e+04,4.747723847771985106e+02
2.330000000000000000e+02,5.098708851039242290e+04,5.195944606415029557e+04,4.104382946798515331e+04,2.087832434146765809e+04,4.791103483096917444e+02
2.340000000000000000e+02,5.139965615927132603e+04,5.248132425443182001e+04,4.136389731211338949e+04,2.103601750219310998e+04,4.837005306548237513e+02
2.350000000000000000e+02,5.179880741578201560e+04,5.297840471803152468e+04,4.172351605275728798e+04,2.120431177876759466e+04,4.885568998955124016e+02
2.360000000000000000e+02,5.222833415253683779e+04,5.348557812297361670e+04,4.205207652826097910e+04,2.137057188464458886e+04,4.942871738240147579e+02
2.370000000000000000e+02,5.262461854505242081e+04,5.402244985555009043e+04,4.237917226574892993e+04,2.153678968601137240e+04,4.997780408427236125e+02
2.380000000000000000e+02,5.305191247997240862e+04,5.457177522266913729e+04,4.275270009681635565e+04,2.170827896707895343e+04,5.053992722702781748e+02
2.390000000000000000e+02,5.351727895999101020e+04,5.512877405883563188e+04,4.311685512008758815e+04,2.187226112983603161e+04,5.111906039073635384e+02
2.400000000000000000e+02,5.397499750669239438e+04,5.568704998634089134e+04,4.348555859004482045e+04,2.205524971376554822e+04,5.184138687924576061e+02
2.410000000000000000e+02,5.444549196888865117e+04,5.616727807187904546e+04,4.387740617002324143e+04,2.225441052099707304e+04,5.239584231035457833e+02
2.420000000000000000e+02,5.486249036327164504e+04,5.677570101757971133e+04,4.423167051846218965e+04,2.247104282381435769e+04,5.296153199294482192e+02
2.430000000000000000e+02,5.526720474302294315e+04,5.729618883001344511e+04,4.459651418572888360e+04,2.267093274154366372e+04,5.361876759758073376e+02
2.440000000000000000e+02,5.566411304796467448e+04,5.778749912973778555e+04,4.499692332968760456e+04,2.284838300000071104e+04,5.413620985670329446e+02
2.450000000000000000e+02,5.610841659984230500e+04,5.825420905521804525e+04,4.530262175611830025e+04,2.302073001851448498e+04,5.453121772300241901e+02
2.460000000000000000e+02,5.653905018802834093e+04,5.874506170357059455e+04,4.568062781336225453e+04,2.322336757690684317e+04,5.520725671852851519e+02
2.470000000000000000e+02,5.695935422214064602e+04,5.921079562105453806e+04,4.613179275268496713e+04,2.341509427131419943e+04,5.585041022767406957e+02
2.480000000000000000e+02,5.734047317695389211e+04,5.971720779878456233e+04,4.650606153824464127e+04,2.358853171058251610e+04,5.640091989248522850e+02
2.490000000000000000e+02,5.777430174716882175e+04,6.023816059958690312e+04,4.691919306395308377e+04,2.377894564006275323e+04,5.692056950034453848e+02
2.500000000000000000e+02,5.819131322721691686e+04,6.072829998917687044e+04,4.727442160486505600e+04,2.400035615700350172e+04,5.757562054808973926e+02
2.510000000000000000e+02,5.863006372561275202e+04,6.125462549388717161e+04,4.768106213340863178e+04,2.420487137261611133e+04,5.822011662858405998e+02
2.520000000000000000e+02,5.907438167422839615e+04,6.173035397138663393e+04,4.812295585783667048e+04,2.438217008446059845e+04,5.886195917365361083e+02
2.530000000000000000e+02,5.951573266041520401e+04,6.230055354795098538e+04,4.853804467496949655e+04,2.455370553665998159e+04,5.955442080865427670e+02
2.540000000000000000e+02,5.998178595686793415e+04,6.287994693188699603e+04,4.894406065569698694e+04,2.474468873923220599e+04,6.020055451347560620e+02
2.550000000000000000e+02,6.037304356483282027e+04,6.341558875954464020e+04,4.930995485562524118e+04,2.493888866053254606e+04,6.098414110791964049e+02
2.560000000000000000e+02,6.084377711238354095e+04,6.383002166964473145e+04,4.971791970515950379e+04,2.516293286519991671e+04,6.156892977767699904e+02
2.570000000000000000e+02,6.126454614454397961e+04,6.430168923285047640e+04,5.006852819456222642e+04,2.534925989579522502e+04,6.216463059099703514e+02
2.580000000000000000e+02,6.170426619869977003e+04,6.478734266013723391e+04,5.046010254076601996e+04,2.557181842910282285e+04,6.271212895440978627e+02
2.590000000000000000e+02,6.217512956128951919e+04,6.529327026001287595e+04,5.085454522065007768e+04,2.575573660468235903e+04,6.329882541481180169e+02
2.600000000000000000e+02,6.265591401087225677e+04,6.581873378339232295e+04,5.125527945586286660e+04,2.594932202710836282e+04,6.420289971200218133e+02
2.610000000000000000e+02,6.319740504676914861e+04,6.625807234757380502e+04,5.164774771379624144e+04,2.614004963666066033e+04,6.493843817006973040e+02
2.620000000000000000e+02,6.379509648087791720e+04,6.679701136408622551e+04,5.204478553580310836e+04,2.634548786789876613e+04,6.543401502201519406e+02
2.630000000000000000e+02,6.433098490698271053e+04,6.738628384736221051e+04,5.250683502553048311e+04,2.653585721776912396e+04,6.629225463392106121e+02
2.640000000000000000e+02,6.491416627060240717e+04,6.798497339553548954e+04,5.295363915405829903e+04,2.674832380092373205e+04,6.688403847773547568e+02
2.650000000000000000e+02,6.538520582292044128e+04,6.858332942903182993e+04,5.335246417154720257e+04,2.695745742537306069e+04,6.744442012145063927e+02
2.660000000000000000e+02,6.590981605997489532e+04,6.918095500754882232e+04,5.380264163069470669e+04,2.715342472879994602e+04,6.814032963468738444e+02
2.670000000000000000e+02,6.641645043091202388e+04,6.974456276460783556e+04,5.419991597431566333e+04,2.735543381442510145e+04,6.887588245673634901e+02
2.680000000000000000e+02,6.692814692246791674e+04,7.031320844654942630e+04,5.465750500396614370e+04,2.753976958516080776e+04,6.948281794965508880e+02
2.690000000000000000e+02,6.740136172420905496e+04,7.082112627030164003e+04,5.507258728733114549e+04,2.773263167263963260e+04,7.011136085711102623e+02
2.700000000000000000e+02,6.786974700126220705e+04,7.138404795174163883e+04,5.549663396499445662e+04,2.794028435571565205e+04,7.076810392544041406e+02
2.710000000000000000e+02,6.837444396023858280e+04,7.198511308431392536e+04,5.596107516042518546e+04,2.815572986760915228e+04,7.141783441276004396e+02
2.720000000000000000e+02,6.889918684137522359e+04,7.252254318292380776e+04,5.643767047985732643e+04,2.838048334020289622e+04,7.222382240826685802e+02
2.730000000000000000e+02,6.937386579602603160e+04,7.298607465220318409e+04,5.686038657670257089e+04,2.860266225716135523e+04,7.296031683459469832e+02
2.740000000000000000e+02,6.986316814858041471e+04,7.354297415180150711e+04,5.722182454292639886e+04,2.884764077160283705e+04,7.373988802232428270e+02
2.750000000000000000e+02,7.033319215777200588e+04,7.408111774191398581e+04,5.762521371833873854e+04,2.908953648096462348e+04,7.469089328562521359e+02
2.760000000000000000e+02,7.082412347897433210e+04,7.461671900637773797e+04,5.802307528445338539e+04,2.933087274619613891e+04,7.538401219307182828e+02
2.770000000000000000e+02,7.124195066663104808e+04,7.520121963333836175e+04,5.837292869771180995e+04,2.954862542873358325e+04,7.613674246596617650e+02
2.780000000000000000e+02,7.177862971785163973e+04,7.577177567514358088e+04,5.878967957079980988e+04,2.975192372906575474e+04,7.684960642156422637e+02
2.790000000000000000e+02,7.231544392757273454e+04,7.624456839089898858e+04,5.920181864734702685e+04,2.993937235613711528e+04,7.779808405703233802e+02
2.800000000000000000e+02,7.276014300543330319e+04,7.669953852972295135e+04,5.956552969493079581e+04,3.012897242187451775e+04,7.839766539251741051e+02
2.810000000000000000e+02,7.318703021414545947e+04,7.717956839794608823e+04,5.993792405641250662e+04,3.032297097780846525e+04,7.918662317354543347e+02
2.820000000000000000e+02,7.365489102779547102e+04,7.767275530527078081e+04,6.034449879893891193e+04,3.058010725568469934e+04,7.993441060208285762e+02
2.830000000000000000e+02,7.409686868978290295e+04,7.816104733156615112e+04,6.076264252237729670e+04,3.079770036550208897e+04,8.070778283938416280e+02
2.840000000000000000e+02,7.454298785023705568e+04,7.857621416222065454e+04,6.124319720865784620e+04,3.101844198614408742e+04,8.147359908182277195e+02
2.850000000000000000e+02,7.506319468227996549e+04,7.900570065326314943e+04,6.172025386220546352e+04,3.123809339968250424e+04,8.239368825266666363e+02
2.860000000000000000e+02,7.554729109977622284e+04,7.940609876866874401e+04,6.220526571283128578e+04,3.147656029583933559e+04,8.337262465710014112e+02
2.870000000000000000e+02,7.605511077989522892e+04,7.993581915134684823e+04,6.266340073814318748e+04,3.169599253684500218e+04,8.422388215540305509e+02
2.880000000000000000e+02,7.666528952531334653e+04,8.050491879472174332e+04,6.311836062960698473e+04,3.191923373682323290e+04,8.496946921119380249e+02
2.890000000000000000e+02,7.722601553128617525e+04,8.102247417172620771e+04,6.355657155167543533e+04,3.213430163440774777e+04,8.567085806054212753e+02
2.900000000000000000e+02,7.780887178700149525e+04,8.149723429348475474e+04,6.405521792953750992e+04,3.233500535328714977e+04,8.658641206646217370e+02
2.910000000000000000e+02,7.833671305962908082e+04,8.212206034516217187e+04,6.457261654816090595e+04,3.257583102029404108e+04,8.738623730653885104e+02
2.920000000000000000e+02,7.886621397991346021e+04,8.269546236288070213e+04,6.504393467677451554e+04,3.283238171265514393e+04,8.815840481886054931e+02
2.930000000000000000e+02,7.941622461077713524e+04,8.314809716028487310e+04,6.550469935036649986e+04,3.308942862977944606e+04,8.887541703116605731e+02
2.940000000000000000e+02,8.000051822439277021e+04,8.371561592336853209e+04,6.597230894676240860e+04,3.333993849131798925e+04,8.991792452252113890e+02
2.950000000000000000e+02,8.048241315208654851e+04,8.429741696223415784e+04,6.645326407350308727e+04,3.359101190486402629e+04,9.066025892329082581e+02
2.960000000000000000e+02,8.092676594287256012e+04,8.480404808590453467e+04,6.687558861622621771e+04,3.384790237936904305e+04,9.147746618845278590e+02
2.970000000000000000e+02,8.138428353768735542e+04,8.527429254232202948e+04,6.730178783518864657e+04,3.408700505596252333e+04,9.231204524069864874e+02
2.980000000000000000e+02,8.192294380565192841e+04,8.570013630890948116e+04,6.764446239989387686e+04,3.431401503095235967e+04,9.321026743556220708e+02
2.990000000000000000e+02,8.240806805176346097e+04,8.621111929931439226e+04,6.809485978623971459e+04,3.455929392488783924e+04,9.423086192369374885e+02
3.000000000000000000e+02,8.294329937686913763e+04,8.683216996196348919e+04,6.850730471301058424e+04,3.481074101110476477e+04,9.508659088210929440e+02
3.010000000000000000e+02,8.347018628938679467e+04,8.743058432779589202e+04,6.889192575837209006e+04,3.506597284073966875e+04,9.582158167609809425e+02
3.020000000000000000e+02,8.396521743969811359e+04,8.807519044579907495e+04,6.936348678586077585e+04,3.530596650751186826e+04,9.686140465434747284e+02
3.030000000000000000e+02,8.458482981948592351e+04,8.867519624878703326e+04,6.977719281483670056e+04,3.553762576600426110e+04,9.762389011495919249e+02
3.040000000000000000e+02,8.512926066116624861e+04,8.935248577420997026e+04,7.021143955485436891e+04,3.575588793378499395e+04,9.841386173417273540e+02
3.050000000000000000e+02,8.562504610749670246e+04,8.996432240550160350e+04,7.067980592641832482e+04,3.603214705231574044e+04,9.908497496262415325e+02
3.060000000000000000e+02,8.612040704252866271e+04,9.052452510265287128e+04,7.113861536288273055e+04,3.631048873284928413e+04,9.992295039853447634e+02
3.070000000000000000e+02,8.671738256866330630e+04,9.109947533262797515e+04,7.161709225732932100e+04,3.657751957155391574e+04,1.009140004182725079e+03
3.080000000000000000e+02,8.730301890335502685e+04,9.165053104400640586e+04,7.209204348064810620e+04,3.682180210314498981e+04,1.020108945996720195e+03
3.090000000000000000e+02,8.790507910632267885e+04,9.218736213832616340e+04,7.254724131401941122e+04,3.704089907284424407e+04,1.028768921377221886e+03
3.100000000000000000e+02,8.848950684953419841e+04,9.277491190374232247e+04,7.298086205472031725e+04,3.729415451822554314e+04,1.036070083170179714e+03
3.110000000000000000e+02,8.896217509692796739e+04,9.336949972565934877e+04,7.343904078093304997e+04,3.750971567978114035e+04,1.043101024599194943e+03
3.120000000000000000e+02,8.948627232738840394e+04,9.395199949946225388e+04,7.391680878382286755e+04,3.771993945374610485e+04,1.050017238312968402e+03
3.130000000000000000e+02,8.999893718520313269e+04,9.458453161722139339e+04,7.440790443826637056e+04,3.793009179652629973e+04,1.057599592032437158e+03
3.140000000000000000e+02,9.056936195196109475e+04,9.527813407517009182e+04,7.489154910301462223e+04,3.811603104422173055e+04,1.067325917893732139e+03
3.150000000000000000e+02,9.114434029335652303e+04,9.588750674715216155e+04,7.533245078956533689e+04,3.835116656593096559e+04,1.073109851034198300e+03
3.160000000000000000e+02,9.170772225197803346e+04,9.652931533679003769e+04,7.578012967108216253e+04,3.857654591815470485e+04,1.083433856158129402e+03
3.170000000000000000e+02,9.223951116828608792e+04,9.716759621114173206e+04,7.626259868082476896e+04,3.882969775665389898e+04,1.091950055622156015e+03
3.180000000000000000e+02,9.269361871192508261e+04,9.775272673547596787e+04,7.669410296850813029e+04,3.910548243809894484e+04,1.102354546580030956e+03
3.190000000000000000e+02,9.319454157015465898e+04,9.834476814539190673e+04,7.717094426864685374e+04,3.935206184291020327e+04,1.112660555465135076e+03
3.200000000000000000e+02,9.381667986826645210e+04,9.888438263773823564e+04,7.771541553068498615e+04,3.960138600421838782e+04,1.118086175423590248e+03
3.210000000000000000e+02,9.443961062179022701e+04,9.938463045569529640e+04,7.826576277274673339e+04,3.984051964884320478e+04,1.128219903729806902e+03
3.220000000000000000e+02,9.503888121347277774e+04,9.996727952013898175e+04,7.877579145367047749e+04,4.007626057330350159e+04,1.133932813596894221e+03
3.230000000000000000e+02,9.558955749626878242e+04,1.005855208518908476e+05,7.926273068692814559e+04,4.031350232009766478e+04,1.143564966331675805e+03
3.240000000000000000e+02,9.617825904802065634e+04,1.012122298219034856e+05,7.974786738316874835e+04,4.052373230162032996e+04,1.154600502666271950e+03
3.250000000000000000e+02,9.678799472068886098e+04,1.018219338524868945e+05,8.028185345847785356e+04,4.073297439886949724e+04,1.163269307000133267e+03
3.260000000000000000e+02,9.740205357390335121e+04,1.024534903114250628e+05,8.078002436578189372e+04,4.095459017627582944e+04,1.170240397336429396e+03
3.270000000000000000e+02,9.797234160409292963e+04,1.032028193072041904e+05,8.130744126062540454e+04,4.121123530286997266e+04,1.177299106244523500e+03
3.280000000000000000e+02,9.855564379266068863e+04,1.039449651432084211e+05,8.186810523644916248e+04,4.148373924207346863e+04,1.186157165532643148e+03
3.290000000000000000e+02,9.912550539724713599e+04,1.046417286240260000e+05,8.240993537938044756e+04,4.174734263897025085e+04,1.198523062425123499e+03
3.300000000000000000e+02,9.979420821817194519e+04,1.053614686247682403e+05,8.299710209963876696e+04,4.202622845315662562e+04,1.207334308258919918e+03
3.310000000000000000e+02,1.004223993193562783e+05,1.060292247042817035e+05,8.360122026289200585e+04,4.229910196354654909e+04,1.218379838438428578e+03
3.320000000000000000e+02,1.010306544206037797e+05,1.066466441039755155e+05,8.414562446223483130e+04,4.256210416159537272e+04,1.226749232104752537e+03
3.330000000000000000e+02,1.016565990901948244e+05,1.073040548119899759e+05,8.462381258868647274e+04,4.284764913236397115e+04,1.234417118850779389e+03
3.340000000000000000e+02,1.023184380309044209e+05,1.080811096001619007e+05,8.511157419667631621e+04,4.310229356006935996e+04,1.245519760856038829e+03
3.350000000000000000e+02,1.030038890825451817e+05,1.087930476531644817e+05,8.564716369955912523e+04,4.337921476695044839e+04,1.253319439873222564e+03
3.360000000000000000e+02,1.037431032079335710e+05,1.094487070231590478e+05,8.628167053344851593e+04,4.368910603213845752e+04,1.262256711647615248e+03
3.370000000000000000e+02,1.044068156652685138e+05,1.099769804266905412e+05,8.695712458600406535e+04,4.401916881717336946e+04,1.272141141115711889e+03
3.380000000000000000e+02,1.050457559127751738e+05,1.106022906607511977e+05,8.753735159119714808e+04,4.432280286192559288e+04,1.283733239594410634e+03
3.390000000000000000e+02,1.056499978660478373e+05,1.112303196803491883e+05,8.817445260518885334e+04,4.461205274592433125e+04,1.290861279721967549e+03
3.400000000000000000e+02,1.062596201300467073e+05,1.119319680786751123e+05,8.882577985581275425e+04,4.487279113539425452e+04,1.300348448365078866e+03
3.410000000000000000e+02,1.067522915386252571e+05,1.126636373001171305e+05,8.942366941465788113e+04,4.516312017623720749e+04,1.311994499387621090e+03
3.420000000000000000e+02,1.073570600546041969e+05,1.133524757134302345e+05,8.995284276565744949e+04,4.546464044333797938e+04,1.321632736572394606e+03
3.430000000000000000e+02,1.079742450106949254e+05,1.140562450493267970e+05,9.044626436562580056e+04,4.576078581012551149e+04,1.332192964866792408e+03
3.440000000000000000e+02,1.086330647220520768e+05,1.148249668553559459e+05,9.094020450900724973e+04,4.606214989830864215e+04,1.343486744745872784e+03
3.450000000000000000e+02,1.092666347894819919e+05,1.155514668133454106e+05,9.149473445003332745e+04,4.636830561450697132e+04,1.351187614304558338e+03
3.460000000000000000e+02,1.098925614500281081e+05,1.162439924449594982e+05,9.199044142627452675e+04,4.665634122224428575e+04,1.363981823796665822e+03
3.470000000000000000e+02,1.105696475536044163e+05,1.170053101718308608e+05,9.255087393994511513e+04,4.693680996905863867e+04,1.376374106183260665e+03
3.480000000000000000e+02,1.112963235844071314e+05,1.176367621162783762e+05,9.311115388950670604e+04,4.722705130864593229e+04,1.386914147698646275e+03
3.490000000000000000e+02,1.119566700412801292e+05,1.183073943749332393e+05,9.363317982556024799e+04,4.749442150355452759e+04,1.396017753465544047e+03
3.500000000000000000e+02,1.125429738993985084e+05,1.189846185486338218e+05,9.413884778053640912e+04,4.776291882922862715e+04,1.404924349288280155e+03
3.510000000000000000e+02,1.131653438140336657e+05,1.196875493105778733e+05,9.466980026867029665e+04,4.807432656144419161e+04,1.414018147143257238e+03
3.520000000000000000e+02,1.137849493468173314e+05,1.202700311672658427e+05,9.525666527033025341e+04,4.834621513393803616e+04,1.423937944065204420e+03
3.530000000000000000e+02,1.144926763933184557e+05,1.209513262714927550e+05,9.579092199802948744e+04,4.865136408575103269e+04,1.432131466045333127e+03
3.540000000000000000e+02,1.152330203708604531e+05,1.215519198386032367e+05,9.635591679451137315e+04,4.894550051820866065e+04,1.443452337052385701e+03
3.550000000000000000e+02,1.159214786016662547e+05,1.222226578922533372e+05,9.690881608065223554e+04,4.926063099573323416e+04,1.452214302992392277e+03
3.560000000000000000e+02,1.165506748265135247e+05,1.228918571955974039e+05,9.747855227749401820e+04,4.958450361682641960e+04,1.463709582601316924e+03
3.570000000000000000e+02,1.172102310425132309e+05,1.235692018313419248e+05,9.810137712456172449e+04,4.987226353824853140e+04,1.475327176067479741e+03
3.580000000000000000e+02,1.178682392011532211e+05,1.241557203984306980e+05,9.873575012065819465e+04,5.018350711468524241e+04,1.483115242453226529e+03
3.590000000000000000e+02,1.184511603638797824e+05,1.247251249445491994e+05,9.934469799946037529e+04,5.047366055748621875e+04,1.493555437805790916e+03
3.600000000000000000e+02,1.191845040286598669e+05,1.253786025604962779e+05,9.991512720639331383e+04,5.078458112187990628e+04,1.504444151450994468e+03
3.610000000000000000e+02,1.198639246712917811e+05,1.260444625810004654e+05,1.004541223294730589e+05,5.107011006223686854e+04,1.514357972822523607e+03
3.620000000000000000e+02,1.206035871072651935e+05,1.267527940984214947e+05,1.010388799364122970e+05,5.141747071077283181e+04,1.526477316290063300e+03
3.630000000000000000e+02,1.213808931483687484e+05,1.275008290524051699e+05,1.015798984297873976e+05,5.173290839232940198e+04,1.539841762011495348e+03
3.640000000000000000e+02,1.221711203131868388e+05,1.282583759807063907e+05,1.021409504599225183e+05,5.201506522076242982e+04,1.553218802268382888e+03
3.650000000000000000e+02,1.228712556701762660e+05,1.290471232780848077e+05,1.026717290333582205e+05,5.229668468061277963e+04,1.564043893359233607e+03
3.660000000000000000e+02,1.235334795660534583e+05,1.297353228881105460e+05,1.032271331423580559e+05,5.258716633453406394e+04,1.573695674216637599e+03
3.670000000000000000e+02,1.240715519720898010e+05,1.304859953417147335e+05,1.037778886430030398e+05,5.286326920394266199e+04,1.585246358080685013e+03
3.680000000000000000e+02,1.246979474492578593e+05,1.312754730829587206e+05,1.042405258211352484e+05,5.320647482199967635e+04,1.596552619471231537e+03
3.690000000000000000e+02,1.253233926863248780e+05,1.319989683758830652e+05,1.046916561143658182e+05,5.353769620413696975e+04,1.607355916433687753e+03
3.700000000000000000e+02,1.260358089564271795e+05,1.326525908868962433e+05,1.051535546779657889e+05,5.381454430668152054e+04,1.620226046955950551e+03
3.710000000000000000e+02,1.266646638801124063e+05,1.332852192789800756e+05,1.056837534259403474e+05,5.410854369061903708e+04,1.633175279786436022e+03
3.720000000000000000e+02,1.273144001005118771e+05,1.340669492975805188e+05,1.061783303329498158e+05,5.437965667219497846e+04,1.646168671490936731e+03
3.730000000000000000e+02,1.279690209725864406e+05,1.348626057938064914e+05,1.067249664564046689e+05,5.460004808720450819e+04,1.654385508491137671e+03
3.740000000000000000e+02,1.286749733461459109e+05,1.356707181624190416e+05,1.072778215330895910e+05,5.487103824373383395e+04,1.666640821450238036e+03
3.750000000000000000e+02,1.293430282485564239e+05,1.364304390044880565e+05,1.078828345773616165e+05,5.514812721505579248e+04,1.677399768797886054e+03
3.760000000000000000e+02,1.300353342222786741e+05,1.371651496239442786e+05,1.084911750338072889e+05,5.543326326381020772e+04,1.689093643008016443e+03
3.770000000000000000e+02,1.306655285252849571e+05,1.379114721323287813e+05,1.090298838054297084e+05,5.573515735153279820e+04,1.701768727943843260e+03
3.780000000000000000e+02,1.312857895297843497e+05,1.387049153353859438e+05,1.095222353232714522e+05,5.599485381200112170e+04,1.713296067336021679e+03
3.790000000000000000e+02,1.319778426386950305e+05,1.394924552747342386e+05,1.101136297637019743e+05,5.627628748531558813e+04,1.725350367690573876e+03
3.800000000000000000e+02,1.327055762821627432e+05,1.402378507874794595e+05,1.106516718784220138e+05,5.656272214127970801e+04,1.739094462695033826e+03
3.810000000000000000e+02,1.334020707463400613e+05,1.410408482315803412e+05,1.112006233547653392e+05,5.687887685599242832e+04,1.751121431541594120e+03
3.820000000000000000e+02,1.342737796310317062e+05,1.417403720596363419e+05,1.117410933985061420e+05,5.719625748438980372e+04,1.764679910066655793e+03
3.830000000000000000e+02,1.350312558874585084e+05,1.425661554625456338e+05,1.122844814291765215e+05,5.750177208032965427e+04,1.773276398320885619e+03
3.840000000000000000e+02,1.357784821902251279e+05,1.433887602696816903e+05,1.128853849530496955e+05,5.781028398165365797e+04,1.784614470826283423e+03
3.850000000000000000e+02,1.364807887143986882e+05,1.442063118130001531e+05,1.134456919370296819e+05,5.806475608079157246e+04,1.796314232467619604e+03
3.860000000000000000e+02,1.371754338369210600e+05,1.450671342056010617e+05,1.140297014384874492e+05,5.835308819442411186e+04,1.808731548197322127e+03
3.870000000000000000e+02,1.378675766820186982e+05,1.459515668066725484e+05,1.146724636308484041e+05,5.864523198938756104e+04,1.822340989770364331e+03
3.880000000000000000e+02,1.384796891189426533e+05,1.467635531855118461e+05,1.153380980717375205e+05,5.894696436938294937e+04,1.835824159129419286e+03
3.890000000000000000e+02,1.392361408617186826e+05,1.475854430815415108e+05,1.159160659739590192e+05,5.926549625932551135e+04,1.844238162859966451e+03
3.900000000000000000e+02,1.400330841546357842e+05,1.484043237055235659e+05,1.165554626388396428e+05,5.955939989403162326e+04,1.855453618320023907e+03
3.910000000000000000e+02,1.407930884765537048e+05,1.491528564475643216e+05,1.172504134333534603e+05,5.987018121391032764e+04,1.868481000504305712e+03
3.920000000000000000e+02,1.415338908608929778e+05,1.500345683953616244e+05,1.178739402796478826e+05,6.017178008406643494e+04,1.876581180817133600e+03
3.930000000000000000e+02,1.423184034978937707e+05,1.508855602933914925e+05,1.184574169841144176e+05,6.045974066995104658e+04,1.888792307268608738e+03
3.940000000000000000e+02,1.431467183007010026e+05,1.516578286729338579e+05,1.190236025796489703e+05,6.080029327135456697e+04,1.901090054132830119e+03
3.950000000000000000e+02,1.439141467895801179e+05,1.524726597665008157e+05,1.196335082421494590e+05,6.111752845152404916e+04,1.913247152247155782e+03
3.960000000000000000e+02,1.446709430726616120e+05,1.532906834673357662e+05,1.202111184237694106e+05,6.144450410066971381e+04,1.924138827389015205e+03
3.970000000000000000e+02,1.453695584909910976e+05,1.541622508787682455e+05,1.207751764513665985e+05,6.176515548926828342e+04,1.936078090746719681e+03
3.980000000000000000e+02,1.460816362870791054e+05,1.548437522845300264e+05,1.214541283029040496e+05,6.208593777074567333e+04,1.946745357023804900e+03
3.990000000000000000e+02,1.467650788916905876e+05,1.556907650938301813e+05,1.220475583452225255e+05,6.239598564749956859e+04,1.960468873439629078e+03
4.000000000000000000e+02,1.473944888056470081e+05,1.565103770732909325e+05,1.226181560857090517e+05,6.271602186675689882e+04,1.972481329933209281e+03
4.010000000000000000e+02,1.481132529477576609e+05,1.573985943056521937e+05,1.232156917789235449e+05,6.299906877408234141e+04,1.986142056532557945e+03
4.020000000000000000e+02,1.488223221054101014e+05,1.583344847875101259e+05,1.237742080657876504e+05,6.330202918001628132e+04,1.996440198371737324e+03
4.030000000000000000e+02,1.495960373159112933e+05,1.592018379051701049e+05,1.243441709896152315e+05,6.364640065564901306e+04,2.012317452420975314e+03
4.040000000000000000e+02,1.503320856279197615e+05,1.599356743169205147e+05,1.250006315348106000e+05,6.395717659656972683e+04,2.024932345769008407e+03
4.050000000000000000e+02,1.510127405502111069e+05,1.607886027559240465e+05,1.256279305053839344e+05,6.425650588257071649e+04,2.037276647857182070e+03
4.060000000000000000e+02,1.517487462795260071e+05,1.616491742443236290e+05,1.262679561278898909e+05,6.459821394202497322e+04,2.051629533729525974e+03
4.070000000000000000e+02,1.525524241590171005e+05,1.624808986132429854e+05,1.268830247847818537e+05,6.491652960830549273e+04,2.062126840485154389e+03
4.080000000000000000e+02,1.533217522826526838e+05,1.633505605589392071e+05,1.274448387666135968e+05,6.527641432423995138e+04,2.071482058602294273e+03
4.090000000000000000e+02,1.540964263596072560e+05,1.641935286014433659e+05,1.280527563689505623e+05,6.560073976885716547e+04,2.085593743041416928e+03
4.100000000000000000e+02,1.548914123919407721e+05,1.650096370110657590e+05,1.286613042663950473e+05,6.590654965254005219e+04,2.098373311105179710e+03
4.110000000000000000e+02,1.556228989367456234e+05,1.659527805877947249e+05,1.293333284089410154e+05,6.624204887454176787e+04,2.111225825564594288e+03
4.120000000000000000e+02,1.564015566597374564e+05,1.668942623206048156e+05,1.300111820576175232e+05,6.656411843189333740e+04,2.123690359041303964e+03
4.130000000000000000e+02,1.571400792373506702e+05,1.678154265765474993e+05,1.306470615022306156e+05,6.689675444879662246e+04,2.139059293035917563e+03
4.140000000000000000e+02,1.578216547022661252e+05,1.687357519212808402e+05,1.312907548663973284e+05,6.727678777459531557e+04,2.149776103461845651e+03
4.150000000000000000e+02,1.585595509159669164e+05,1.695816285946433200e+05,1.318278603379606502e+05,6.768572307345196896e+04,2.161108414794533473e+03
4.160000000000000000e+02,1.592894297734358697e+05,1.704251222014339291e+05,1.323818859593217494e+05,6.810509231800683483e+04,2.178650007423664192e+03
4.170000000000000000e+02,1.600257634550110670e+05,1.712661188899014378e+05,1.329793972908714786e+05,6.847160698219151527e+04,2.192306307992761958e+03
4.180000000000000000e+02,1.607267032790452940e+05,1.719530206420088070e+05,1.336221947579201078e+05,6.885979630966161494e+04,2.206307957906371485e+03
4.190000000000000000e+02,1.614471760899537185e+05,1.727475026286719949e+05,1.343098331840995816e+05,6.922983196345555189e+04,2.220415590076788703e+03
4.200000000000000000e+02,1.622373750842721493e+05,1.734818868580821436e+05,1.349536133306694974e+05,6.961764851333451224e+04,2.234170937111617604e+03
4.210000000000000000e+02,1.629424687309713627e+05,1.742895076760510565e+05,1.355656511513106816e+05,6.991515601891581900e+04,2.247097346801696403e+03
4.220000000000000000e+02,1.636784474767522770e+05,1.751103264563956182e+05,1.361463887015623914e+05,7.021848985907886527e+04,2.260367621740154391e+03
4.230000000000000000e+02,1.644624181753207813e+05,1.760096895550218760e+05,1.367303341520478716e+05,7.054578429306091857e+04,2.273034505969966176e+03
4.240000000000000000e+02,1.651483960798078042e+05,1.769637216631481424e+05,1.373911661947655957e+05,7.090158698124505463e+04,2.286074912506999681e+03
4.250000000000000000e+02,1.659356994847378810e+05,1.779015152115265664e+05,1.380012432666383684e+05,7.124263908701321634e+04,2.300827916592846123e+03
4.260000000000000000e+02,1.668730170763684437e+05,1.788661911709112755e+05,1.385980104561285116e+05,7.155921661593409954e+04,2.313786504303211586e+03
4.270000000000000000e+02,1.676610473731686943e+05,1.796872474099024839e+05,1.392432666579656652e+05,7.186605320363961800e+04,2.327946294721705272e+03
4.280000000000000000e+02,1.683568014492964721e+05,1.805336911628706148e+05,1.398669927141509252e+05,7.221575641654932406e+04,2.340335148192518773e+03
4.290000000000000000e+02,1.690723419509832165e+05,1.812835756841541734e+05,1.404966457819611533e+05,7.255168393992056372e+04,2.353178278498659438e+03
4.300000000000000000e+02,1.697740960637603421e+05,1.820252681483009364e+05,1.411509409379569406e+05,7.294150171777154901e+04,2.362721553427484650e+03
4.310000000000000000e+02,1.705678272819987324e+05,1.829022183540560072e+05,1.418264735190987703e+05,7.328450716846005525e+04,2.379704472374835859e+03
4.320000000000000000e+02,1.712935420162851224e+05,1.838017430604478577e+05,1.425338019928945287e+05,7.361340694966743467e+04,2.394346867922701676e+03
4.330000000000000000e+02,1.721037903295070282e+05,1.847151990901121462e+05,1.432058803756608977e+05,7.396593216972044320e+04,2.405549738054438876e+03
4.340000000000000000e+02,1.728747625679665944e+05,1.856470853681332374e+05,1.438109657234128681e+05,7.430727235890326847e+04,2.419900901646484272e+03
4.350000000000000000e+02,1.736604786740365671e+05,1.866342709731717187e+05,1.444903434452433139e+05,7.470898513266615919e+04,2.434513271837056891e+03
4.360000000000000000e+02,1.744622697561328241e+05,1.876521101033959712e+05,1.451335840722045396e+05,7.506464916763181100e+04,2.448072764915196785e+03
4.370000000000000000e+02,1.752011140952286951e+05,1.886245761962886609e+05,1.457721604460117233e+05,7.542274730467620248e+04,2.460503085802910391e+03
4.380000000000000000e+02,1.759964231216017797e+05,1.896047371171672130e+05,1.464370169669651077e+05,7.577134225391574728e+04,2.471971440824988804e+03
4.390000000000000000e+02,1.769080810583959392e+05,1.904839471426175151e+05,1.471347793540182174e+05,7.611002750704695063e+04,2.483835135172875198e+03
4.400000000000000000e+02,1.778824461543465732e+05,1.913364222216468770e+05,1.477956216847678297e+05,7.647369874227425316e+04,2.494770129169725806e+03
4.410000000000000000e+02,1.788079642007673683e+05,1.922422334377991501e+05,1.484645937032150978e+05,7.680624328922443965e+04,2.510203756090372735e+03
4.420000000000000000e+02,1.796704532882123021e+05,1.930741885370019008e+05,1.492583267709816573e+05,7.711601487584834103e+04,2.525374898139498328e+03
4.430000000000000000e+02,1.806275809777478571e+05,1.939847819641100359e+05,1.499480950122650247e+05,7.745873704490825185e+04,2.535958283662856047e+03
4.440000000000000000e+02,1.813611576202505967e+05,1.948887796855277265e+05,1.507261542130063754e+05,7.783242997000807372e+04,2.551174012973325716e+03
4.450000000000000000e+02,1.820898826435731025e+05,1.957815571838084725e+05,1.514479613128384517e+05,7.820640572299109772e+04,2.567562594131545211e+03
4.460000000000000000e+02,1.828274353989160445e+05,1.966327058764713001e+05,1.523414803366586566e+05,7.859963707119703759e+04,2.584369380498376358e+03
4.470000000000000000e+02,1.835998992610275163e+05,1.974269549894489173e+05,1.531602778399720555e+05,7.901102628499796265e+04,2.597973869385135913e+03
4.480000000000000000e+02,1.845157349260910996e+05,1.982229147560703568e+05,1.538174024336968141e+05,7.937935477557723061e+04,2.609023745686209622e+03
4.490000000000000000e+02,1.853890582865792676e+05,1.990993648253037536e+05,1.544464434259813279e+05,7.981143290272462764e+04,2.620403581813062374e+03
4.500000000000000000e+02,1.862910031812291709e+05,1.999556509101440897e+05,1.550798909697038180e+05,8.020899696090196085e+04,2.632652850272354954e+03
4.510000000000000000e+02,1.871590332114587363e+05,2.008038737965514301e+05,1.557103277684462082e+05,8.054822215848378255e+04,2.643702141365660282e+03
4.520000000000000000e+02,1.879955640903290478e+05,2.017426689423268544e+05,1.563468963780307095e+05,8.092336173313950712e+04,2.659091007987721696e+03
4.530000000000000000e+02,1.889213547808744479e+05,2.026245435810576309e+05,1.568867818410435866e+05,8.127158110203349497e+04,2.672460809402592531e+03
4.540000000000000000e+02,1.897446213000142598e+05,2.035792506289660814e+05,1.575580467869180720e+05,8.163544415565639792e+04,2.688528312118023678e+03
4.550000000000000000e+02,1.905887213759442093e+05,2.044737335062330530e+05,1.582658451225810859e+05,8.199093482328136452e+04,2.700784263137158632e+03
4.560000000000000000e+02,1.913930149789548595e+05,2.054259213184655819e+05,1.590077216266143369e+05,8.239748947380275058e+04,2.716211686424317122e+03
4.570000000000000000e+02,1.923400223311738810e+05,2.064047469638797338e+05,1.596543361702098919e+05,8.279955667751055444e+04,2.733026851301230636e+03
4.580000000000000000e+02,1.933275895681465918e+05,2.072908902688187081e+05,1.603385869266624795e+05,8.311501292436191579e+04,2.749917259585758984e+03
4.590000000000000000e+02,1.941572776893700357e+05,2.081577480339523754e+05,1.609750870185465610e+05,8.346795802028081380e+04,2.763891931411395035e+03
4.600000000000000000e+02,1.949399862617000763e+05,2.090120783593193628e+05,1.617253202123667579e+05,8.382529740502795903e+04,2.773595383073262383e+03
4.610000000000000000e+02,1.956386325758932217e+05,2.099112351268113707e+05,1.625255495463975822e+05,8.418352682051369629e+04,2.787111091044278510e+03
4.620000000000000000e+02,1.964834630314855604e+05,2.108001669877354871e+05,1.632586440332401835e+05,8.450401744974617031e+04,2.803331416485471891e+03
4.630000000000000000e+02,1.973539850146275130e+05,2.116276705940165848e+05,1.639371854556402832e+05,8.485470453398743120e+04,2.816968094367081903e+03
4.640000000000000000e+02,1.982260850599955302e+05,2.124920456975385605e+05,1.645430710300353821e+05,8.521284281528893916e+04,2.835337250652350576e+03
4.650000000000000000e+02,1.991057762538093375e+05,2.134617862688229652e+05,1.652135354937125812e+05,8.560570485884202935e+04,2.849818047962900437e+03
4.660000000000000000e+02,2.000049491812125780e+05,2.144775838759571197e+05,1.659113734602492186e+05,8.599710804428068514e+04,2.861965303875393602e+03
4.670000000000000000e+02,2.009415394067932502e+05,2.154835325356091489e+05,1.666351375999979791e+05,8.635757788084856293e+04,2.878565702382416021e+03
4.680000000000000000e+02,2.018621685515529243e+05,2.163187556722200243e+05,1.673427630489821313e+05,8.672914133224484976e+04,2.896221808730026169e+03
4.690000000000000000e+02,2.028231855788661633e+05,2.171997777560229588e+05,1.679171494338464690e+05,8.711408147533805459e+04,2.910878189887855115e+03
4.700000000000000000e+02,2.036631456530848518e+05,2.179878535781618557e+05,1.686809389321614581e+05,8.749225104688406282e+04,2.931126269787061574e+03
4.710000000000000000e+02,2.045195664610482345e+05,2.188677125256962318e+05,1.693304602678376832e+05,8.789127809743312537e+04,2.944846193296525598e+03
4.720000000000000000e+02,2.053836148874973878e+05,2.196832517445870617e+05,1.700774412752081407e+05,8.827617805784894153e+04,2.955417588076579250e+03
4.730000000000000000e+02,2.061225582846986363e+05,2.206036075183638604e+05,1.708532864788110310e+05,8.868992133786360500e+04,2.969652206892027607e+03
4.740000000000000000e+02,2.069694508387718524e+05,2.215909644051397627e+05,1.716120818466471974e+05,8.905264703070535325e+04,2.983463439655201000e+03
4.750000000000000000e+02,2.078044104691469111e+05,2.225827397960275994e+05,1.723774517443423683e+05,8.946366994981534663e+04,2.999361702902233901e+03
4.760000000000000000e+02,2.086474605512080598e+05,2.235717641316375521e+05,1.731098818440847681e+05,8.988710181893402478e+04,3.014568090678452336e+03
4.770000000000000000e+02,2.093843094784196583e+05,2.246638454595506482e+05,1.738573427287971426e+05,9.028172287917931681e+04,3.030807726598658519e+03
4.780000000000000000e+02,2.101544357321470743e+05,2.256514066045816871e+05,1.745732570369836758e+05,9.068433986990877020e+04,3.044697060134519234e+03
4.790000000000000000e+02,2.109771788227090146e+05,2.264939803262257192e+05,1.753088301238915883e+05,9.101348838158711442e+04,3.059926092591741508e+03
4.800000000000000000e+02,2.118451769511765451e+05,2.273823536609059956e+05,1.759701851462587365e+05,9.139614203439347330e+04,3.079115546369376716e+03
4.810000000000000000e+02,2.126598578214311274e+05,2.281929828740274534e+05,1.767301691365067090e+05,9.177568307391341659e+04,3.091544355875422298e+03
4.820000000000000000e+02,2.132671944654057443e+05,2.290127101801831159e+05,1.773778452182583860e+05,9.214167365820128180e+04,3.103986256927581053e+03
4.830000000000000000e+02,2.140610614569566969e+05,2.297583530833352997e+05,1.780388000805957126e+05,9.253817252350613126e+04,3.116883156392075762e+03
4.840000000000000000e+02,2.148649821378924244e+05,2.306312317872655985e+05,1.787823735563397640e+05,9.290695861923387565e+04,3.133690862487008417e+03
4.850000000000000000e+02,2.157223080043586961e+05,2.315187761724269076e+05,1.794634325045855367e+05,9.327196641894073400e+04,3.146341596158814809e+03
4.860000000000000000e+02,2.164943067433826509e+05,2.324225799637441523e+05,1.801172151879660378e+05,9.363756583446737204e+04,3.165541865183309710e+03
4.870000000000000000e+02,2.171996816772003949e+05,2.333672160067505320e+05,1.808036963326702535e+05,9.394683910034986911e+04,3.178300744434495755e+03
4.880000000000000000e+02,2.178440056447624520e+05,2.342492058273629809e+05,1.815605437852476025e+05,9.431296407304695458e+04,3.191841475820516735e+03
4.890000000000000000e+02,2.185150435380001436e+05,2.352057380227648246e+05,1.822827406314170221e+05,9.464119960813091893e+04,3.207412945418534036e+03
4.900000000000000000e+02,2.191938921087805065e+05,2.362721860636422643e+05,1.829618964017396793e+05,9.499156872210206348e+04,3.222617773669513554e+03
4.910000000000000000e+02,2.199292726504690363e+05,2.372147338806139596e+05,1.835889131687458721e+05,9.540358541723430972e+04,3.239541942097321225e+03
4.920000000000000000e+02,2.207670235935550882e+05,2.382733782694341498e+05,1.843185187240326777e+05,9.580716514604598342e+04,3.259669715431706209e+03
4.930000000000000000e+02,2.215697098381051619e+05,2.392931492078244337e+05,1.851128037170956668e+05,9.618880097882858536e+04,3.274243487520876442e+03
4.940000000000000000e+02,2.224052768494110787e+05,2.403307701110157359e+05,1.858347131216767884e+05,9.660275678647463792e+04,3.287276002162980149e+03
4.950000000000000000e+02,2.233708406398238440e+05,2.413031503246130305e+05,1.865466676628785208e+05,9.701211275634632329e+04,3.300633802954630028e+03
4.960000000000000000e+02,2.242524793599814002e+05,2.423159721024412138e+05,1.872300523741407960e+05,9.743962537413011887e+04,3.318242775905915551e+03
4.970000000000000000e+02,2.251706138366174418e+05,2.432862345077874197e+05,1.880565678355644050e+05,9.779521375101318699e+04,3.330744978327049466e+03
4.980000000000000000e+02,2.261677886936923023e+05,2.442126118614163133e+05,1.888335061318215448e+05,9.814192166744361748e+04,3.347680914464558555e+03
4.990000000000000000e+02,2.271449638619642355e+05,2.450823768177615129e+05,1.897460290608565556e+05,9.854482242022769060e+04,3.361280343325924605e+03
5.000000000000000000e+02,2.280364352870390285e+05,2.459184222185182734e+05,1.905941570378669421e+05,9.899694469005784777e+04,3.380338430805921689e+03
5.010000000000000000e+02,2.289945323946414283e+05,2.469397382393968874e+05,1.913294593425041530e+05,9.947220774352447188e+04,3.395818093501813564e+03
5.020000000000000000e+02,2.299939113357504248e+05,2.478148176329557900e+05,1.920759085194116342e+05,9.984379490573154180e+04,3.412703983431969391e+03
5.030000000000000000e+02,2.311178563660289219e+05,2.487120111210987088e+05,1.928945331193447637e+05,1.002323729798854038e+05,3.426005317130292497e+03
5.040000000000000000e+02,2.320286586870189058e+05,2.495820971920988522e+05,1.935932198274047114e+05,1.005896256790785992e+05,3.443056713065682743e+03
5.050000000000000000e+02,2.329731494924595463e+05,2.505248250951421214e+05,1.944139748761640221e+05,1.010025007090550644e+05,3.459815664946357629e+03
5.060000000000000000e+02,2.339235842125329655e+05,2.513741420234285761e+05,1.952149620748340094e+05,1.014013480292519671e+05,3.473491281231980793e+03
5.070000000000000000e+02,2.349167862525737437e+05,2.522816721102264710e+05,1.959644266259209835e+05,1.017937535674432584e+05,3.488265512973094701e+03
5.080000000000000000e+02,2.359078288066249224e+05,2.532826444499384379e+05,1.966954754610841046e+05,1.021889921212246991e+05,3.504682292067896014e+03
5.090000000000000000e+02,2.370226982733879413e+05,2.542171406186690438e+05,1.974186093515874818e+05,1.026273791267716297e+05,3.522077422637700238e+03
5.100000000000000000e+02,2.380210000678422803e+05,2.551279355659217981e+05,1.982080800778643461e+05,1.030518121745611716e+05,3.538971143456255504e+03
5.110000000000000000e+02,2.390213609471711679e+05,2.560178811706265551e+05,1.989807648376577999e+05,1.034085537609151215e+05,3.552915804590596053e+03
5.120000000000000000e+02,2.401425680493442924e+05,2.570233587585999921e+05,1.997931850259697530e+05,1.038365281909442565e+05,3.566787599137566758e+03
5.130000000000000000e+02,2.411812593995381612e+05,2.579568112829082529e+05,2.006150025056000450e+05,1.042924126937310793e+05,3.588885017632421295e+03
5.140000000000000000e+02,2.421989154515381670e+05,2.589776919966039131e+05,2.014738175687439507e+05,1.047312147140633606e+05,3.604956133352252436e+03
5.150000000000000000e+02,2.432549886923159356e+05,2.600774663415015675e+05,2.023252530092225643e+05,1.051319834243367659e+05,3.619523484363597163e+03
5.160000000000000000e+02,2.442259442289979197e+05,2.609215357832372538e+05,2.031542153611427057e+05,1.055336151786854316e+05,3.636431459381833520e+03
5.170000000000000000e+02,2.452014893711250625e+05,2.618573021716365183e+05,2.040986551299290149e+05,1.059689354555975588e+05,3.652295748877631922e+03
5.180000000000000000e+02,2.461170721140027163e+05,2.628476367674505454e+05,2.049687363469313132e+05,1.064045895699199900e+05,3.667801003119740017e+03
5.190000000000000000e+02,2.471054095609634533e+05,2.638259911927849753e+05,2.058161079420623719e+05,1.068610989251883730e+05,3.683656949117263139e+03
5.200000000000000000e+02,2.481016772073984612e+05,2.649505235372207826e+05,2.066867301838835701e+05,1.073462835231590871e+05,3.697136852409542371e+03
5.210000000000000000e+02,2.490193738198214269e+05,2.659220627802792005e+05,2.074644133400765713e+05,1.077591392187344900e+05,3.712132905250721706e+03
5.220000000000000000e+02,2.500168707065207127e+05,2.670579333897690522e+05,2.083861868512480287e+05,1.081623011643967184e+05,3.726638594320047105e+03
5.230000000000000000e+02,2.511094408084417228e+05,2.679955534994792542e+05,2.092639918547331472e+05,1.085586796621177928e+05,3.742521805780867908e+03
5.240000000000000000e+02,2.521799582715521101e+05,2.689971101086488925e+05,2.100906419880055764e+05,1.090144502366385859e+05,3.754639887097474002e+03
5.250000000000000000e+02,2.532083351072859368e+05,2.700577182431484107e+05,2.109593676623009960e+05,1.094410832093775680e+05,3.769817792256785651e+03
5.260000000000000000e+02,2.541217749542458623e+05,2.710224322241121554e+05,2.119054205986729066e+05,1.098341656562789431e+05,3.785721727112817007e+03
5.270000000000000000e+02,2.550844692325404030e+05,2.719534435691034887e+05,2.128616667158846976e+05,1.101921189077784366e+05,3.800705331235412814e+03
5.280000000000000000e+02,2.560619169590210367e+05,2.729723209127507871e+05,2.138900756087056361e+05,1.105802103422748623e+05,3.818874817620180238e+03
5.290000000000000000e+02,2.569402663660420803e+05,2.738653507644199999e+05,2.148361093100767466e+05,1.109741865646707884e+05,3.833335963263774829e+03
5.300000000000000000e+02,2.579520999203016690e+05,2.747195784979967284e+05,2.157704666256331257e+05,1.113254860326252820e+05,3.851670086175436609e+03
5.310000000000000000e+02,2.588511307491399348e+05,2.756392189243520843e+05,2.167876900246871519e+05,1.117647807049715193e+05,3.862804527760464225e+03
5.320000000000000000e+02,2.598133638045282569e+05,2.766413513872990734e+05,2.177151571577418363e+05,1.121939083765850228e+05,3.881482816295230805e+03
5.330000000000000000e+02,2.607672107295437600e+05,2.776999426655012649e+05,2.185833338013733446e+05,1.126313581943559111e+05,3.899235256885366198e+03
5.340000000000000000e+02,2.617745259064641723e+05,2.788751791634716792e+05,2.194566523498322058e+05,1.130603317887729354e+05,3.915877180478903938e+03
5.350000000000000000e+02,2.627747153706453973e+05,2.800284256744444137e+05,2.204361995637439541e+05,1.134864960258444626e+05,3.929121823606117687e+03
5.360000000000000000e+02,2.636795115026649437e+05,2.810653141480752383e+05,2.213109958760493610e+05,1.138947026360199961e+05,3.948280199452372472e+03
5.370000000000000000e+02,2.646192558255261974e+05,2.820473363843839616e+05,2.221406604392062291e+05,1.143129420171625970e+05,3.964434261592484290e+03
5.380000000000000000e+02,2.655626902806687285e+05,2.830136873159235111e+05,2.229260260847115132e+05,1.147019923319933441e+05,3.984607274192400382e+03
5.390000000000000000e+02,2.665791142864505528e+05,2.840954636498985346e+05,2.236723775917281164e+05,1.151987109294455440e+05,3.999643851067536161e+03
5.400000000000000000e+02,2.676973991681961343e+05,2.852081552386712865e+05,2.245073008165846113e+05,1.156755398160001059e+05,4.016617348794845384e+03
5.410000000000000000e+02,2.687718544487383333e+05,2.862459766055772780e+05,2.252269682289936172e+05,1.161364039282481535e+05,4.035668318832859768e+03
5.420000000000000000e+02,2.699222227868725313e+05,2.874935802640509792e+05,2.259330619568349794e+05,1.165410527010656078e+05,4.051551840344242464e+03
5.430000000000000000e+02,2.710807036961094709e+05,2.887718047335532610e+05,2.267341748452403699e+05,1.170321684903358400e+05,4.066197923727385387e+03
5.440000000000000000e+02,2.721623718076266814e+05,2.897535097909270553e+05,2.276764094052860746e+05,1.174791417298270972e+05,4.086485191181531263e+03
5.450000000000000000e+02,2.732723811499210424e+05,2.906028051239292254e+05,2.286861122872823616e+05,1.179717115757746797e+05,4.102159421310262587e+03
5.460000000000000000e+02,2.744886172577710822e+05,2.915665253807555418e+05,2.296874152188071166e+05,1.184504783685822185e+05,4.116125575868221858e+03
5.470000000000000000e+02,2.758289549583938206e+05,2.925551266243616701e+05,2.307651134406719648e+05,1.189151361092373991e+05,4.133331115086879436e+03
5.480000000000000000e+02,2.771254476152225398e+05,2.934926743294596090e+05,2.316955961275669397e+05,1.193753573588059662e+05,4.155259056286134182e+03
5.490000000000000000e+02,2.784539560024508974e+05,2.944794249098065775e+05,2.327134845488232677e+05,1.198357589403961319e+05,4.176781222869134581e+03
5.500000000000000000e+02,2.796911714156473754e+05,2.955170197574083577e+05,2.335931117240341846e+05,1.202830012383613939e+05,4.197157992461427057e+03
5.510000000000000000e+02,2.809399557925853878e+05,2.966325088636389701e+05,2.343014906649652985e+05,1.206880830485951155e+05,4.215645359087820907e+03
5.520000000000000000e+02,2.818883748743473552e+05,2.976381576008172706e+05,2.352832954756035178e+05,1.211672144520774309e+05,4.229075952312763548e+03
5.530000000000000000e+02,2.829516771390812355e+05,2.986743909246653784e+05,2.361369698958864319e+05,1.216277365267659770e+05,4.247317333012070776e+03
5.540000000000000000e+02,2.840488267267298652e+05,2.996860615750186262e+05,2.369753091066865018e+05,1.220767854508762248e+05,4.267310761014125092e+03
5.550000000000000000e+02,2.850398121556836995e+05,3.007174917144518695e+05,2.378107411228192796e+05,1.225378953405396896e+05,4.289130887076767976e+03
5.560000000000000000e+02,2.860000219262843020e+05,3.018817655916603399e+05,2.386460804250360234e+05,1.230033866897231637e+05,4.305147404745281165e+03
5.570000000000000000e+02,2.869566143371596118e+05,3.029600099400826148e+05,2.395030558332832006e+05,1.234456399862547842e+05,4.326097991094084136e+03
5.580000000000000000e+02,2.880214601603220217e+05,3.041230230187740526e+05,2.403439348121648072e+05,1.238691542422010389e+05,4.345696876116347084e+03
5.590000000000000000e+02,2.892262361308280961e+05,3.051312973063595127e+05,2.411687944816671952e+05,1.243162763538733998e+05,4.365641442628726509e+03
5.600000000000000000e+02,2.902265106314223958e+05,3.061684338101560716e+05,2.419647185417785659e+05,1.247627759607874032e+05,4.376598957098347455e+03
5.610000000000000000e+02,2.912783867643749691e+05,3.073445063467721920e+05,2.428320208716398629e+05,1.252449246922150778e+05,4.391418767570885393e+03
5.620000000000000000e+02,2.923101912022106699e+05,3.084109675482728635e+05,2.436819218004168360e+05,1.257280941955889866e+05,4.410902463185153465e+03
5.630000000000000000e+02,2.932015277828999679e+05,3.096504925754528376e+05,2.445459709234850598e+05,1.261706815992288321e+05,4.430373921525771948e+03
5.640000000000000000e+02,2.943596608642319334e+05,3.107646934040795895e+05,2.455087494574272132e+05,1.266213738969579281e+05,4.447134134352969340e+03
5.650000000000000000e+02,2.955305712018499617e+05,3.118209825911390362e+05,2.464558547695316956e+05,1.270776424647221284e+05,4.463842182621131542e+03
5.660000000000000000e+02,2.966914627210712060e+05,3.128833894114733557e+05,2.474397184290652222e+05,1.276241939970156964e+05,4.479439569763286272e+03
5.670000000000000000e+02,2.978710556642343872e+05,3.139461902741651284e+05,2.483750110611408891e+05,1.281595662050173560e+05,4.491111706596701879e+03
5.680000000000000000e+02,2.989227737100914819e+05,3.149845378487213165e+05,2.493317611396553402e+05,1.286426568716442998e+05,4.509344546982409156e+03
5.690000000000000000e+02,2.999775989245980745e+05,3.160995004042863147e+05,2.502550264598042704e+05,1.291454214455543261e+05,4.528219904087687610e+03
5.700000000000000000e+02,3.008896595951128984e+05,3.171505879588880343e+05,2.512483726650610624e+05,1.296267934378401696e+05,4.541477449884492671e+03
5.710000000000000000e+02,3.019014219646155834e+05,3.182893501459805993e+05,2.521442652332450089e+05,1.300787632314013317e+05,4.556909317131228818e+03
5.720000000000000000e+02,3.028002889556093724e+05,3.194160547197120613e+05,2.531184971318347089e+05,1.305531838148417301e+05,4.580274638045167194e+03
5.730000000000000000e+02,3.037727502306266688e+05,3.204042976609031903e+05,2.539224935048811312e+05,1.310611015202199633e+05,4.599859105787737462e+03
5.740000000000000000e+02,3.048046608470269130e+05,3.215016591398210730e+05,2.547194564646710642e+05,1.315474592646349920e+05,4.615474944137277816e+03
5.750000000000000000e+02,3.057973213394233026e+05,3.226027509998406167e+05,2.555582393805100000e+05,1.320618638516622595e+05,4.631424175565454789e+03
5.760000000000000000e+02,3.067824464854244725e+05,3.237052286075045122e+05,2.565010330515617388e+05,1.325717716298462474e+05,4.653746422467756929e+03
5.770000000000000000e+02,3.077354312438750640e+05,3.248315244144148310e+05,2.573559687587715161e+05,1.330935876717465580e+05,4.669805447919428843e+03
5.780000000000000000e+02,3.086993509991575847e+05,3.258940946652480634e+05,2.582392634614637063e+05,1.336329602812940138e+05,4.687473008559847585e+03
5.790000000000000000e+02,3.096932768252641545e+05,3.269311206145842443e+05,2.591521277457994875e+05,1.340810288099435274e+05,4.702131785598753595e+03
5.800000000000000000e+02,3.107338427957103704e+05,3.278997220392313320e+05,2.600510550693754340e+05,1.345505091047221795e+05,4.717677256552495237e+03
5.810000000000000000e+02,3.118894983512081672e+05,3.290038183193948935e+05,2.608962939826649963e+05,1.351103111974077183e+05,4.736135550131206401e+03
5.820000000000000000e+02,3.129896599398519611e+05,3.300067921887828270e+05,2.618197412478427286e+05,1.355596020001060970e+05,4.757437490609279848e+03
5.830000000000000000e+02,3.140982620970741846e+05,3.309862082658571890e+05,2.627005068806216586e+05,1.360685028767012409e+05,4.771497484121632624e+03
5.840000000000000000e+02,3.152780091722378857e+05,3.319223841782633681e+05,2.636270609095250838e+05,1.365756465652961633e+05,4.789995179661580551e+03
5.850000000000000000e+02,3.163018150709229521e+05,3.328493400169892120e+05,2.645854761790978955e+05,1.370819331397113856e+05,4.803412737697299235e+03
5.860000000000000000e+02,3.172874995778868906e+05,3.338769028565809713e+05,2.654484752771795029e+05,1.375742981737682712e+05,4.823779900423189247e+03
5.870000000000000000e+02,3.183104867789974087e+05,3.350595903178973822e+05,2.664246957509429194e+05,1.380968996709755156e+05,4.842486612009908640e+03
5.880000000000000000e+02,3.193367772458161926e+05,3.362389012483804254e+05,2.673502186252389802e+05,1.385573888645857805e+05,4.860515795094393070e+03
5.890000000000000000e+02,3.203944902216660557e+05,3.373476564682944445e+05,2.683457563663072069e+05,1.390091717465120018e+05,4.884848221176413062e+03
5.900000000000000000e+02,3.215455705043235794e+05,3.384988084363967646e+05,2.693069598929549102e+05,1.394531776372307213e+05,4.909828399527220427e+03
5.910000000000000000e+02,3.225884174218336120e+05,3.395207774890314322e+05,2.702000633944392321e+05,1.398875644400112214e+05,4.929312330456390555e+03
5.920000000000000000e+02,3.234530591435743263e+05,3.405760621635378338e+05,2.710782145765239256e+05,1.403131342529950198e+05,4.948241397051348031e+03
5.930000000000000000e+02,3.244233964727421990e+05,3.417209895308507839e+05,2.719141769250003272e+05,1.407643231223320763e+05,4.966471020119432978e+03
5.940000000000000000e+02,3.252901837976508541e+05,3.427647409155466594e+05,2.728811758449292975e+05,1.412314052066108270e+05,4.988346188297321532e+03
5.950000000000000000e+02,3.261121477665805724e+05,3.439202202907432220e+05,2.736090173526525032e+05,1.416307619910468929e+05,5.010135857612975087e+03
5.960000000000000000e+02,3.269565592074679444e+05,3.450723170335937757e+05,2.743760224136958132e+05,1.420934140467086108e+05,5.025101214524476745e+03
5.970000000000000000e+02,3.279162382415201282e+05,3.462390030714741442e+05,2.750602604812533827e+05,1.425779784045643755e+05,5.037894826860609101e+03
5.980000000000000000e+02,3.289113378749797703e+05,3.473831410862535704e+05,2.759316941489863675e+05,1.430589816377866082e+05,5.061997404213905611e+03
5.990000000000000000e+02,3.298992266516005620e+05,3.485181538197253831e+05,2.767253031786573119e+05,1.435573024133911822e+05,5.082207608545168114e+03
6.000000000000000000e+02,3.309807717409400502e+05,3.496096707095032325e+05,2.774920579143312061e+05,1.440151525249767583e+05,5.094914998188985010e+03
6.010000000000000000e+02,3.319771651465849718e+05,3.509420827047568746e+05,2.784324034994302783e+05,1.444947832241776632e+05,5.117268369926458035e+03
6.020000000000000000e+02,3.329628855763853062e+05,3.523174795388806378e+05,2.792831012210175977e+05,1.449323264323542826e+05,5.136415019222278715e+03
6.030000000000000000e+02,3.340471297425542725e+05,3.537027279853393557e+05,2.801159494582106126e+05,1.453974413211417268e+05,5.159976791362249060e+03
6.040000000000000000e+02,3.351043258923331741e+05,3.548329293008602690e+05,2.810369203556185821e+05,1.458579261916605756e+05,5.182370898525624398e+03
6.050000000000000000e+02,3.361657618342841160e+05,3.558226693500198890e+05,2.818773739600005792e+05,1.463246206284325453e+05,5.203428256941431755e+03
6.060000000000000000e+02,3.371227857084356947e+05,3.569552673278135480e+05,2.826471223475071602e+05,1.467384543533201213e+05,5.217275091080472521e+03
6.070000000000000000e+02,3.381251914296437171e+05,3.580266760489544249e+05,2.834429052130957134e+05,1.472255375315187557e+05,5.237897459432346295e+03
6.080000000000000000e+02,3.391607264139277395e+05,3.592276520750999916e+05,2.842421929959692061e+05,1.477659760233403067e+05,5.260955507528496128e+03
6.090000000000000000e+02,3.402153787030536914e+05,3.603540064577467274e+05,2.850492716502928524e+05,1.482897612609463104e+05,5.281809398578933724e+03
6.100000000000000000e+02,3.412850183085569879e+05,3.614790978373568505e+05,2.858204612108239671e+05,1.487497086162118940e+05,5.301320788866348266e+03
6.110000000000000000e+02,3.424680451126599801e+05,3.625589568618913181e+05,2.866498119102572091e+05,1.492535585981344339e+05,5.319487604249983633e+03
6.120000000000000000e+02,3.436169184807896381e+05,3.637293118123437744e+05,2.874058280580732971e+05,1.497441521100880345e+05,5.339523204377448565e+03
6.130000000000000000e+02,3.446686310321221827e+05,3.649594968853115570e+05,2.882950827315300703e+05,1.502494652722192404e+05,5.359603021234902371e+03
6.140000000000000000e+02,3.457302015088921180e+05,3.662384718223497039e+05,2.892643858208081219e+05,1.507976135296041612e+05,5.374602233611062729e+03
6.150000000000000000e+02,3.468943227948832209e+05,3.674756458929908695e+05,2.902209329168307595e+05,1.513582325500705047e+05,5.396558771710828296e+03
6.160000000000000000e+02,3.478831761429063044e+05,3.685967739381978754e+05,2.912197919136289274e+05,1.518559638945763581e+05,5.418512868492414782e+03
6.170000000000000000e+02,3.490097700646457961e+05,3.697040106851042947e+05,2.922002072362758336e+05,1.522653254261679831e+05,5.441801009346989304e+03
6.180000000000000000e+02,3.500914296291771461e+05,3.707478729572832817e+05,2.930067568509937846e+05,1.526317639509256696e+05,5.461528128461975939e+03
6.190000000000000000e+02,3.514423580018514767e+05,3.717578668549546273e+05,2.940413987524395343e+05,1.530954107664210605e+05,5.485299572191290281e+03
6.200000000000000000e+02,3.526891447623039712e+05,3.727638989497042494e+05,2.950392679725493072e+05,1.535440495977263490e+05,5.500854100023982028e+03
6.210000000000000000e+02,3.540536665258402936e+05,3.738032094304434722e+05,2.961040164199339924e+05,1.539954296687928145e+05,5.522158619940737481e+03
6.220000000000000000e+02,3.552023357785648550e+05,3.748381385556739406e+05,2.970734281409233226e+05,1.544740320867299451e+05,5.546753673835234622e+03
6.230000000000000000e+02,3.562090592534985044e+05,3.758978854331389884e+05,2.980550022657310474e+05,1.549488449923795997e+05,5.568573486085038894e+03
6.240000000000000000e+02,3.572768557918651495e+05,3.770517931117680855e+05,2.990445236358563416e+05,1.554209075131725986e+05,5.582373561670880008e+03
6.250000000000000000e+02,3.585603830628002761e+05,3.782531866284829448e+05,2.999912313846452162e+05,1.559029720860274392e+05,5.603025836604382675e+03
6.260000000000000000e+02,3.599152570431297645e+05,3.793624681385165895e+05,3.009023801242972258e+05,1.563708368452514987e+05,5.624674453226674814e+03
6.270000000000000000e+02,3.611038493819249561e+05,3.806208811050611548e+05,3.018472772170554963e+05,1.568199544590751757e+05,5.644146448797366247e+03
6.280000000000000000e+02,3.621866322719085729e+05,3.819396007653167471e+05,3.027962875603395514e+05,1.573533437941088923e+05,5.661717991353748403e+03
6.290000000000000000e+02,3.633340814295231830e+05,3.833662527125247288e+05,3.038051494249551906e+05,1.578627522199056693e+05,5.679182859029036990e+03
6.300000000000000000e+02,3.645242583859021543e+05,3.846723534552682540e+05,3.047074829848727677e+05,1.583944921226167353e+05,5.699023309718020755e+03
6.310000000000000000e+02,3.657299073638907867e+05,3.858868889378020540e+05,3.057094567776576150e+05,1.588717925769268768e+05,5.716492963040212089e+03
6.320000000000000000e+02,3.669034668796156184e+05,3.872769727981201722e+05,3.066279126814825577e+05,1.592804193301666528e+05,5.733266380584846047e+03
6.330000000000000000e+02,3.679458512842725031e+05,3.887844304115793202e+05,3.076448339771252358e+05,1.597778418094175868e+05,5.755733774320548036e+03
6.340000000000000000e+02,3.691141481657306431e+05,3.903444031650659745e+05,3.085415844662640011e+05,1.602418839091209520e+05,5.776621025003431896e+03
6.350000000000000000e+02,3.702251469800998457e+05,3.918724487196420087e+05,3.095374262953083962e+05,1.607159318601342966e+05,5.800651129076415600e+03
6.360000000000000000e+02,3.715230457668064628e+05,3.932459675193360890e+05,3.105218911952940980e+05,1.612484663494564011e+05,5.822451307858209475e+03
6.370000000000000000e+02,3.726986087795599597e+05,3.945853472430685069e+05,3.115453530511641875e+05,1.617597365579624311e+05,5.842559138647269720e+03
6.380000000000000000e+02,3.738846174008531962e+05,3.958388074078182690e+05,3.125669691016268916e+05,1.622196774064503552e+05,5.872113488597300602e+03
6.390000000000000000e+02,3.750745781742702238e+05,3.971678808154178550e+05,3.135120103622727329e+05,1.626890695299932850e+05,5.890885388481706286e+03
6.400000000000000000e+02,3.764431924253904144e+05,3.982865013300402788e+05,3.145098729297702666e+05,1.632124933777757105e+05,5.913312578271699749e+03
6.410000000000000000e+02,3.777337283269226318e+05,3.996362963407878997e+05,3.156045984881644836e+05,1.637115839332245523e+05,5.933045819038889022e+03
6.420000000000000000e+02,3.790880281234587892e+05,4.009218366806340637e+05,3.165061873398358584e+05,1.641601961716675432e+05,5.958339926959388322e+03
6.430000000000000000e+02,3.805009444098418462e+05,4.022780360252811224e+05,3.174055541454513441e+05,1.646634966844230075e+05,5.977399382281841099e+03
6.440000000000000000e+02,3.816936941014049808e+05,4.036491058145235875e+05,3.184907725460052025e+05,1.651673154662806483e+05,6.001658043693663785e+03
6.450000000000000000e+02,3.830343934440591838e+05,4.049192262873375439e+05,3.195449723385093384e+05,1.656083045870822389e+05,6.016902309328000229e+03
6.460000000000000000e+02,3.843181216519190930e+05,4.061788877442240482e+05,3.205359992658552947e+05,1.662091077534459182e+05,6.032786785173566386e+03
6.470000000000000000e+02,3.855590284404179547e+05,4.074061562523198081e+05,3.215020112406531116e+05,1.666754991239669616e+05,6.049934954524784189e+03
6.480000000000000000e+02,3.868527005397655303e+05,4.085701788526328746e+05,3.224851619648714550e+05,1.672158309379350394e+05,6.074530206231291231e+03
6.490000000000000000e+02,3.879746263186463621e+05,4.096674946637676330e+05,3.234985230668939184e+05,1.677264002234046638e+05,6.092533491717003926e+03
6.500000000000000000e+02,3.894933597795375390e+05,4.108874875984468963e+05,3.243713584319740767e+05,1.682498608719820622e+05,6.115012521750308224e+03
6.510000000000000000e+02,3.906747554839864024e+05,4.120515937463529990e+05,3.252530117255367804e+05,1.687488418319149641e+05,6.138036281478840465e+03
6.520000000000000000e+02,3.916776045098304749e+05,4.131492799765425734e+05,3.261463569386473391e+05,1.692975859543218976e+05,6.160042901994215754e+03
6.530000000000000000e+02,3.928465466133047594e+05,4.143213661906458437e+05,3.272319788986391504e+05,1.698462707450228627e+05,6.179400342132796141e+03
6.540000000000000000e+02,3.938994579778006300e+05,4.154757599522807868e+05,3.283208875069610658e+05,1.703508884532442316e+05,6.200677887254541020e+03
6.550000000000000000e+02,3.950245696197932120e+05,4.166022769165697973e+05,3.293964160411101766e+05,1.708800611292041140e+05,6.217248495175785138e+03
6.560000000000000000e+02,3.960964032588533591e+05,4.177530395569269313e+05,3.304815904502010089e+05,1.713413169179434190e+05,6.238724544745795356e+03
6.570000000000000000e+02,3.973523984093721374e+05,4.189866771289943717e+05,3.314961527561857365e+05,1.718576015456033638e+05,6.256222173131311138e+03
6.580000000000000000e+02,3.985410723645936232e+05,4.203245064774283092e+05,3.325401398503779783e+05,1.723911228467976325e+05,6.285112373214782565e+03
6.590000000000000000e+02,3.997116414837869816e+05,4.216523597084811190e+05,3.335544052114168881e+05,1.729651439904993458e+05,6.308089789602861856e+03
6.600000000000000000e+02,4.010928149184944341e+05,4.229802972836651606e+05,3.346163897112197592e+05,1.734981950008134882e+05,6.328408728003041688e+03
6.610000000000000000e+02,4.023144705466665328e+05,4.242118798668385716e+05,3.355941993296335568e+05,1.740286178350547561e+05,6.351485226716356010e+03
6.620000000000000000e+02,4.035543038765926613e+05,4.253625805553349783e+05,3.365825465615763096e+05,1.746110163717279793e+05,6.368214224449427093e+03
6.630000000000000000e+02,4.046970068951646099e+05,4.267138368546525016e+05,3.376214345331028453e+05,1.750736788810463040e+05,6.393938334575272165e+03
6.640000000000000000e+02,4.059250147574271541e+05,4.280909698127304437e+05,3.385445330544734607e+05,1.755662559672952630e+05,6.414309727272300734e+03
6.650000000000000000e+02,4.071320002577750711e+05,4.292692899101760704e+05,3.396025365292811766e+05,1.760524053678443306e+05,6.438156230912570209e+03
6.660000000000000000e+02,4.083166175754126161e+05,4.303717958810937125e+05,3.407243636555676349e+05,1.766008721749276738e+05,6.462007922721262730e+03
6.670000000000000000e+02,4.095449697380737052e+05,4.315200416341354721e+05,3.417343575558715966e+05,1.770673578226114041e+05,6.480660768733159784e+03
6.680000000000000000e+02,4.108545227553761797e+05,4.328014386771053541e+05,3.427752058982258895e+05,1.776341731197517365e+05,6.498915537061322539e+03
6.690000000000000000e+02,4.121727486604351434e+05,4.340889451050523203e+05,3.437842260223209159e+05,1.781904463420863613e+05,6.513203964473646920e+03
6.700000000000000000e+02,4.134042433493310818e+05,4.353384997923592455e+05,3.448392777630742639e+05,1.786720424668742635e+05,6.535204576179410651e+03
6.710000000000000000e+02,4.144641360990676330e+05,4.364725265011649462e+05,3.457338441121251089e+05,1.791815484588948893e+05,6.557615811925360504e+03
6.720000000000000000e+02,4.155371830685834866e+05,4.376099426931277849e+05,3.467831724454557407e+05,1.797432176597871585e+05,6.584238701578122345e+03
6.730000000000000000e+02,4.164847979175186483e+05,4.389129307567072101e+05,3.478558464120026911e+05,1.802620988910251763e+05,6.606012598939736563e+03
6.740000000000000000e+02,4.176861262741588871e+05,4.400965477041937411e+05,3.488741094572542934e+05,1.807942243707901216e+05,6.623581333491208170e+03
6.750000000000000000e+02,4.189002131754008587e+05,4.414055430831927806e+05,3.500064860815524589e+05,1.813641767712074798e+05,6.646310560964035176e+03
6.760000000000000000e+02,4.201165568774534622e+05,4.428079762731330702e+05,3.508735891846648883e+05,1.819184622109603370e+05,6.661683025840557093e+03
6.770000000000000000e+02,4.214515590074734646e+05,4.442001150399220060e+05,3.518310995506755426e+05,1.824756097692782059e+05,6.681866282991815751e+03
6.780000000000000000e+02,4.226902624643166200e+05,4.455469576481078984e+05,3.528629104472522158e+05,1.831184786375241238e+05,6.708205425219599420e+03
6.790000000000000000e+02,4.240304000475473586e+05,4.470777643544584280e+05,3.538216110457057366e+05,1.836945942803771468e+05,6.735374068031329443e+03
6.800000000000000000e+02,4.254002117227419512e+05,4.485154409467127407e+05,3.550535884097845410e+05,1.842013387449811562e+05,6.761728743784501603e+03
6.810000000000000000e+02,4.266995431179938023e+05,4.497794376630904153e+05,3.562535686600378249e+05,1.847703382683104428e+05,6.786562774992490631e+03
6.820000000000000000e+02,4.280410038725644117e+05,4.510120048429618473e+05,3.574118980289910687e+05,1.853039200377417728e+05,6.810231451742336503e+03
6.830000000000000000e+02,4.294956149191365112e+05,4.523104143910012790e+05,3.585790758012372535e+05,1.858342235891667369e+05,6.829236903545982386e+03
6.840000000000000000e+02,4.308915754601098015e+05,4.535770213011630112e+05,3.597696980343402829e+05,1.864275512954744627e+05,6.852893645523066880e+03
6.850000000000000000e+02,4.322760761409318075e+05,4.547452666444299975e+05,3.609242178692203597e+05,1.869774474940883520e+05,6.871266413828566328e+03
6.860000000000000000e+02,4.335652909121184493e+05,4.560124716282112640e+05,3.620603428255226463e+05,1.875761787375298445e+05,6.891816416299276170e+03
6.870000000000000000e+02,4.350828192123895278e+05,4.573245923953348538e+05,3.631464785192507552e+05,1.881360554839826073e+05,6.915956087334876429e+03
6.880000000000000000e+02,4.365830775603190996e+05,4.588461242824518122e+05,3.643978407015929697e+05,1.887014746172615560e+05,6.940108368077962041e+03
6.890000000000000000e+02,4.379204618217804818e+05,4.601797572306357324e+05,3.656128047890999587e+05,1.893238457311366219e+05,6.965560894336091224e+03
6.900000000000000000e+02,4.394107121596553479e+05,4.614688103408445022e+05,3.667912817984057474e+05,1.899193285769335344e+05,6.992465138348297842e+03
6.910000000000000000e+02,4.409361778167926823e+05,4.628949929171375115e+05,3.679814108510792721e+05,1.904771221931392793e+05,7.017301022001311139e+03
6.920000000000000000e+02,4.424638082011782099e+05,4.642126022820611252e+05,3.691488005441751448e+05,1.909971826462575118e+05,7.034768092046629135e+03
6.930000000000000000e+02,4.439074862135377480e+05,4.656279570106723113e+05,3.703278154820128111e+05,1.915345757258492522e+05,7.060809961532655507e+03
6.940000000000000000e+02,4.452948550968638738e+05,4.669027893292313674e+05,3.713666658638857771e+05,1.920889580898692366e+05,7.077294482010469437e+03
6.950000000000000000e+02,4.466517244662826415e+05,4.681703422749355668e+05,3.725142647635432659e+05,1.926398079453274840e+05,7.101589728342891249e+03
6.960000000000000000e+02,4.478171354938062141e+05,4.694689168408153346e+05,3.736101176434489316e+05,1.932051506949951290e+05,7.122119306300461176e+03
6.970000000000000000e+02,4.490144848636841052e+05,4.707097843026886694e+05,3.746713799245088594e+05,1.935993792662604246e+05,7.141974219587990774e+03
6.980000000000000000e+02,4.502198677367265336e+05,4.720016882625924191e+05,3.757300574308361392e+05,1.940887080405494780e+05,7.161112735223972777e+03
6.990000000000000000e+02,4.514799457727364497e+05,4.733472918215803802e+05,3.767590433902011719e+05,1.945915552680898982e+05,7.183934944931967948e+03
7.000000000000000000e+02,4.528675127286715433e+05,4.745877970078719081e+05,3.775913993757285643e+05,1.950859362936939579e+05,7.203387425110015101e+03
7.010000000000000000e+02,4.541806481271636439e+05,4.758791858568324242e+05,3.786027461191265611e+05,1.956760914070237486e+05,7.223416365395326466e+03
7.020000000000000000e+02,4.552288489562474424e+05,4.770594527269562241e+05,3.796523264228425687e+05,1.962165567325025913e+05,7.247772516161805470e+03
7.030000000000000000e+02,4.561645781069038203e+05,4.783093914803860825e+05,3.807415313023707131e+05,1.967632885626902571e+05,7.271201240426653385e+03
7.040000000000000000e+02,4.572512218405540916e+05,4.795119468606110895e+05,3.820157352114545065e+05,1.972833951400581864e+05,7.298898620816528819e+03
7.050000000000000000e+02,4.582251057321616681e+05,4.810173650281463633e+05,3.833734718002296286e+05,1.978378511432125524e+05,7.318241291660042407e+03
7.060000000000000000e+02,4.593037755685755983e+05,4.825867655080691911e+05,3.845759984089396894e+05,1.984757783702408487e+05,7.342762215643004311e+03
7.070000000000000000e+02,4.605197738247953821e+05,4.841931717986266594e+05,3.857086466701937607e+05,1.989930524889377702e+05,7.366053346840291852e+03
7.080000000000000000e+02,4.619335140940317651e+05,4.854705147650359431e+05,3.869149396399325924e+05,1.994970679552298679e+05,7.390850070860924461e+03
7.090000000000000000e+02,4.633634004871362122e+05,4.867983519603384775e+05,3.879868807067231974e+05,2.000676832502775360e+05,7.417175835469182857e+03
7.100000000000000000e+02,4.647788205038874876e+05,4.881204540983065963e+05,3.891809983134949580e+05,2.006329038088867383e+05,7.438824616330802201e+03
7.110000000000000000e+02,4.661898458438949892e+05,4.893408306919203023e+05,3.903176164746476570e+05,2.011991240932823275e+05,7.462530092440974840e+03
7.120000000000000000e+02,4.675258626918117516e+05,4.904905670845408458e+05,3.914232762700800668e+05,2.017661396148939384e+05,7.486878309630371405e+03
7.130000000000000000e+02,4.688659974693985423e+05,4.917168374658380053e+05,3.924751794608762721e+05,2.023353483333432232e+05,7.516575026148208963e+03
7.140000000000000000e+02,4.702671576240255963e+05,4.928700835740759503e+05,3.935395108367373468e+05,2.029261648383591091e+05,7.531597316672530724e+03
7.150000000000000000e+02,4.715794318784314673e+05,4.940711299323727726e+05,3.945414040824043332e+05,2.034654161962994258e+05,7.556859950222049520e+03
7.160000000000000000e+02,4.731374924748796620e+05,4.952834264650394907e+05,3.955790940539273433e+05,2.040242733095340373e+05,7.581860811618520529e+03
7.170000000000000000e+02,4.746989025524086319e+05,4.965809812099612318e+05,3.966884541551165748e+05,2.046177299159729737e+05,7.605461798810828441e+03
7.180000000000000000e+02,4.762052991265541059e+05,4.978628201586979558e+05,3.978103884038811084e+05,2.051817525326818577e+05,7.628273822048640795e+03
7.190000000000000000e+02,4.774491996696949354e+05,4.991242026391867548e+05,3.989157197195354383e+05,2.057232782656248310e+05,7.655942022236273260e+03
7.200000000000000000e+02,4.790167656451794319e+05,5.005572587192305364e+05,4.001652070087912725e+05,2.062782166440951405e+05,7.682137407073551003e+03
7.210000000000000000e+02,4.804395771958502010e+05,5.020017574429748347e+05,4.012970196482422762e+05,2.068740133261227165e+05,7.704251152034512415e+03
7.220000000000000000e+02,4.818700181147137191e+05,5.034500529206693172e+05,4.023862000949182548e+05,2.074196192163653905e+05,7.728306790858050590e+03
7.230000000000000000e+02,4.830532769929971546e+05,5.049645974899875000e+05,4.035615377137809410e+05,2.079525630797275517e+05,7.750153949423356607e+03
7.240000000000000000e+02,4.843084868805856677e+05,5.064243706289021648e+05,4.048100220381872496e+05,2.084852989097606915e+05,7.771814062903376907e+03
7.250000000000000000e+02,4.856001401345361955e+05,5.077396105031900806e+05,4.059858664833090734e+05,2.090698883296471613e+05,7.796930491820311545e+03
7.260000000000000000e+02,4.869324660563123180e+05,5.091660097623550100e+05,4.070056705447402783e+05,2.096506085240053071e+05,7.829203431776652906e+03
7.270000000000000000e+02,4.881858416110308026e+05,5.107821308010723442e+05,4.081113603256478673e+05,2.101894501652679755e+05,7.856902693952377376e+03
7.280000000000000000e+02,4.894975360292198602e+05,5.122542915198097471e+05,4.092999987700603087e+05,2.108052801450082334e+05,7.875341506101680352e+03
7.290000000000000000e+02,4.908570988168680342e+05,5.138016886372147710e+05,4.105821676190205617e+05,2.114588736067120626e+05,7.900650096440715060e+03
7.300000000000000000e+02,4.920692371971165994e+05,5.152826334530697786e+05,4.116206494324409869e+05,2.120786211179935490e+05,7.922297380360172610e+03
7.310000000000000000e+02,4.933110137878247187e+05,5.167533730145503650e+05,4.127396525586685166e+05,2.127637928253354621e+05,7.947150492430835584e+03
7.320000000000000000e+02,4.946323799968849635e+05,5.181545275878813118e+05,4.137587098161380272e+05,2.133560095590199635e+05,7.971072595364472363e+03
7.330000000000000000e+02,4.956473741768495529e+05,5.196221974009039113e+05,4.148122913212578860e+05,2.139769345942162618e+05,7.996202482992114710e+03
7.340000000000000000e+02,4.968159879930503666e+05,5.210293635880016373e+05,4.158033373030826915e+05,2.146165813500477816e+05,8.015798446236232849e+03
7.350000000000000000e+02,4.981144354247264564e+05,5.223851097056653816e+05,4.168521769116427749e+05,2.152558029372775345e+05,8.037588776069138476e+03
7.360000000000000000e+02,4.993531934770058142e+05,5.237093939027941669e+05,4.179528177588470280e+05,2.159096791857728385e+05,8.060452595708714398e+03
7.370000000000000000e+02,5.005885078790625557e+05,5.251081023969524540e+05,4.190592446104965056e+05,2.164966712044660235e+05,8.083758058100984272e+03
7.380000000000000000e+02,5.017921033869443927e+05,5.266599154452052899e+05,4.201842019470496452e+05,2.171345509921415942e+05,8.101612593381472834e+03
7.390000000000000000e+02,5.030891238231690368e+05,5.278833112837040098e+05,4.212626586024923599e+05,2.178008640919029713e+05,8.131559960622626022e+03
7.400000000000000000e+02,5.043340415248580975e+05,5.292321501701719826e+05,4.224401689117853530e+05,2.184560737817639601e+05,8.153053977142533768e+03
7.410000000000000000e+02,5.056300967865295243e+05,5.305721751284599304e+05,4.235472331346955616e+05,2.191220806516893208e+05,8.182414882934528578e+03
7.420000000000000000e+02,5.070056017768157762e+05,5.319536750070428243e+05,4.245984534796434455e+05,2.197337932502762706e+05,8.204122158006499376e+03
7.430000000000000000e+02,5.083154261108265491e+05,5.335674171104984125e+05,4.256533291610013694e+05,2.203396293804865272e+05,8.234081164859615455e+03
7.440000000000000000e+02,5.097628493692333577e+05,5.349976927136038430e+05,4.267219571779629332e+05,2.208966260548436840e+05,8.265944763135341418e+03
7.450000000000000000e+02,5.110601701895247679e+05,5.364158508156097960e+05,4.277768102096061339e+05,2.214557820105372521e+05,8.286951901120988623e+03
7.460000000000000000e+02,5.123004076342474436e+05,5.378866823041198077e+05,4.287723854874834651e+05,2.220823815673506469e+05,8.310634671060779510e+03
7.470000000000000000e+02,5.136936570111687761e+05,5.395730238850563765e+05,4.298232046928122290e+05,2.226690253532213974e+05,8.331836548094193859e+03
7.480000000000000000e+02,5.151841149457449792e+05,5.409164957638541237e+05,4.310707299577322556e+05,2.232537266180460574e+05,8.353602656142651540e+03
7.490000000000000000e+02,5.167497353093103739e+05,5.424990441995784640e+05,4.323512114760477562e+05,2.237942558276432683e+05,8.379047836186047789e+03


==> figs/sim/train_loss_edge_07_mal_11_out_max_tukey.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.812799857526339764e+00,9.847485060925361466e+00,9.803759397222757244e+00,1.000862614532901596e+01,9.950250794312790248e+00
1.000000000000000000e+00,4.163994336515729699e+00,4.247509865659488071e+00,4.306174886510820699e+00,4.721012081577274699e+00,6.457204653077184275e+00
2.000000000000000000e+00,1.762283437776091866e+00,2.178331589351444997e+00,2.076803893307531013e+00,2.472705902609811268e+00,5.149390049437217343e+00
3.000000000000000000e+00,7.023534884412411250e-01,1.004073010742340788e+00,8.844643058028781590e-01,1.319527954375741885e+00,4.205530160029454123e+00
4.000000000000000000e+00,2.413313090369808567e-01,4.060679669962764526e-01,3.536840551393367615e-01,5.880986773876704099e-01,3.354029450028526149e+00
5.000000000000000000e+00,9.294353614929562468e-02,1.621338803532716977e-01,1.785916071744859668e-01,2.926960096112840581e-01,2.648740818228535687e+00
6.000000000000000000e+00,6.017423333707261346e-02,1.384477152128029687e-01,1.443811550956644041e-01,1.571386243279406791e-01,1.934746878976095319e+00
7.000000000000000000e+00,6.571406744043439829e-02,1.607108342299391479e-01,1.797625139920657755e-01,9.179499535939661392e-02,1.328491992564789337e+00
8.000000000000000000e+00,8.660430377134709090e-02,2.051232344065131441e-01,2.301793163474230575e-01,9.391457941612957327e-02,9.845011434195123368e-01
9.000000000000000000e+00,9.973338916213070338e-02,2.608054840422187048e-01,4.026978431067452791e-01,1.046641653745463696e-01,6.099128673620511920e-01
1.000000000000000000e+01,1.594171872776100063e-01,3.521824226904844979e-01,6.262005184066407049e-01,1.188388021485319301e-01,3.335388993243395550e-01
1.100000000000000000e+01,2.433897227090697779e-01,5.681947471945960615e-01,9.624202477180086035e-01,1.461082334992668263e-01,2.141090681719188815e-01
1.200000000000000000e+01,4.390792223621696744e-01,8.491097289186174679e-01,1.389967334230685303e+00,2.083481352279829002e-01,1.259300276681298847e-01
1.300000000000000000e+01,6.832782017457340595e-01,1.296872608290198681e+00,1.991922098156140741e+00,2.802058028596507988e-01,6.698181262974367556e-02
1.400000000000000000e+01,1.036171520050965356e+00,1.896856935082978701e+00,2.669279641208388121e+00,4.183073420298240030e-01,3.792416528637543305e-02
1.500000000000000000e+01,1.679984673655360083e+00,2.646139294651615792e+00,3.488541914168733715e+00,6.371869032781406483e-01,2.746442451754715908e-02
1.600000000000000000e+01,2.229671430176381808e+00,3.546016022915224664e+00,4.648550394848470546e+00,8.510191705328282730e-01,2.205288475397682024e-02
1.700000000000000000e+01,3.138146785760974833e+00,4.843165257184838701e+00,5.650056322699725797e+00,1.248721223881769760e+00,2.087031591783927720e-02
1.800000000000000000e+01,4.157723723978959285e+00,6.466433898208967967e+00,7.122963557281540403e+00,1.662159851730232507e+00,1.889233185932515102e-02
1.900000000000000000e+01,5.152498864037402981e+00,8.480819824845276855e+00,8.758213132748586816e+00,2.199593232508842977e+00,1.904422652674941929e-02
2.000000000000000000e+01,6.728501439321155075e+00,1.077592123836153171e+01,1.066705309478097874e+01,2.891147351660869447e+00,1.821602420858348115e-02
2.100000000000000000e+01,8.616880227172877937e+00,1.310886384785084147e+01,1.251741875032593043e+01,3.858852355459623240e+00,1.922385004029125710e-02
2.200000000000000000e+01,1.046983254144282327e+01,1.568851032780846921e+01,1.485800313163524322e+01,4.889246084401467130e+00,2.075694347449386079e-02
2.300000000000000000e+01,1.261853749512723866e+01,1.825762334337263937e+01,1.776304485485099249e+01,6.347738582898228010e+00,2.400819453742120135e-02
2.400000000000000000e+01,1.482069564624194413e+01,2.094089534596781377e+01,2.063801591640434197e+01,7.997543906275534908e+00,2.644875888987840984e-02
2.500000000000000000e+01,1.751716963179350728e+01,2.382479569300802780e+01,2.444563207160241092e+01,1.009171740144826224e+01,2.897722140407865687e-02
2.600000000000000000e+01,2.014776992285993629e+01,2.684065815223473805e+01,2.808873024585465927e+01,1.194071266590846747e+01,3.096771289939148630e-02
2.700000000000000000e+01,2.382752076817426001e+01,3.040499107333525686e+01,3.207626508266358201e+01,1.405843548103247898e+01,3.820553660362258075e-02
2.800000000000000000e+01,2.766705026582876314e+01,3.457143571414491134e+01,3.544731896793241077e+01,1.636239249447549327e+01,4.430695929933403665e-02
2.900000000000000000e+01,3.176410317459284727e+01,3.857201650089714207e+01,3.939056000407138924e+01,1.866227343433416763e+01,5.261999513170523279e-02
3.000000000000000000e+01,3.635582796208598211e+01,4.309272735108554997e+01,4.411605971498922685e+01,2.151115726235347836e+01,6.224361946677914315e-02
3.100000000000000000e+01,4.146836206790080581e+01,4.766835263627783092e+01,4.893526353664069006e+01,2.495795325226012906e+01,6.935511504972324826e-02
3.200000000000000000e+01,4.615965287792653982e+01,5.362267670243362261e+01,5.393839243287699503e+01,2.795527043390282529e+01,7.904714339804785883e-02
3.300000000000000000e+01,5.113975307619932664e+01,5.947010018201694947e+01,5.924643251294178015e+01,3.094512682920129976e+01,8.934760059522761644e-02
3.400000000000000000e+01,5.632583917405693796e+01,6.693808239129647575e+01,6.535642093904431249e+01,3.532896787396175853e+01,1.052823055605222047e-01
3.500000000000000000e+01,6.234158262952980323e+01,7.251818891696314040e+01,7.034668372009613790e+01,3.933500350887898378e+01,1.293713060025661887e-01
3.600000000000000000e+01,6.918927908811519956e+01,7.865864982293703633e+01,7.631563105703303052e+01,4.361647761413311031e+01,1.449924665912470934e-01
3.700000000000000000e+01,7.454937635025068232e+01,8.570496382772510913e+01,8.177890357756194817e+01,4.811042670925489517e+01,1.694801574125736066e-01
3.800000000000000000e+01,7.963438330802864584e+01,9.345349561905892699e+01,8.852864081505052241e+01,5.288894514389541257e+01,2.141978195259202078e-01
3.900000000000000000e+01,8.664230269204796286e+01,1.000659005199121339e+02,9.627484291222336310e+01,5.816803764623068673e+01,2.435764525380142986e-01
4.000000000000000000e+01,9.407337596197467633e+01,1.063922551781997896e+02,1.037900787660817343e+02,6.328511804409524899e+01,2.815357345506395159e-01
4.100000000000000000e+01,1.014547059555879969e+02,1.134063453074280403e+02,1.114879166365430478e+02,6.828192786885071541e+01,3.325506613833830727e-01
4.200000000000000000e+01,1.099634390014652467e+02,1.212930602419638433e+02,1.195935178248821558e+02,7.379456540103851125e+01,3.713056761681841067e-01
4.300000000000000000e+01,1.185767096412330943e+02,1.312943283043545364e+02,1.265418881544698024e+02,7.989207046886112096e+01,4.176613638840517284e-01
4.400000000000000000e+01,1.260291608302652548e+02,1.395958202231347514e+02,1.358664494872148225e+02,8.622184540260738572e+01,4.802693767756525123e-01
4.500000000000000000e+01,1.366762957166707793e+02,1.487359646862713305e+02,1.445125869927242661e+02,9.186569017991230623e+01,5.260352697106561726e-01
4.600000000000000000e+01,1.453151300600106879e+02,1.572981932065717956e+02,1.539657864525661637e+02,9.948397468195830129e+01,5.724931033130812308e-01
4.700000000000000000e+01,1.537700592117784879e+02,1.664512416145581142e+02,1.647442014008494198e+02,1.060351294956363404e+02,6.969672352961745476e-01
4.800000000000000000e+01,1.631736549338160671e+02,1.753802097360283767e+02,1.744386312622451669e+02,1.130202355256013789e+02,7.397571570037198008e-01
4.900000000000000000e+01,1.735550679762922925e+02,1.846998049466192811e+02,1.856566034691490472e+02,1.202208194645302797e+02,8.650110649859605871e-01
5.000000000000000000e+01,1.828173039263625128e+02,1.934519584550818649e+02,1.961082416351991355e+02,1.280226178288957612e+02,9.729861013153389138e-01
5.100000000000000000e+01,1.932772652579660360e+02,2.059465086311280970e+02,2.049062431129251536e+02,1.380092357599256729e+02,1.137214977448523623e+00
5.200000000000000000e+01,2.038605431078671586e+02,2.161804781147578751e+02,2.162624037630068017e+02,1.447882439988441661e+02,1.266639605631065812e+00
5.300000000000000000e+01,2.155856304129349610e+02,2.279997590077541929e+02,2.289491174451966629e+02,1.533775187116451661e+02,1.515909060611754011e+00
5.400000000000000000e+01,2.268431668476584377e+02,2.413389542479057752e+02,2.417015910698295329e+02,1.620674189834325887e+02,1.701481530746015824e+00
5.500000000000000000e+01,2.404399828384075022e+02,2.535023111784899754e+02,2.529832233802268888e+02,1.716736485499687888e+02,1.871571245609251033e+00
5.600000000000000000e+01,2.539075411890011083e+02,2.668715304319683810e+02,2.645765704055875176e+02,1.796550636218239561e+02,2.108218434747096026e+00
5.700000000000000000e+01,2.645930118639985267e+02,2.772315956642877381e+02,2.757989853179383886e+02,1.893419627034192843e+02,2.282578168450570377e+00
5.800000000000000000e+01,2.758136982482145072e+02,2.896553254789822631e+02,2.896332036901937954e+02,1.985091189807731098e+02,2.547965828579040526e+00
5.900000000000000000e+01,2.885871452301988711e+02,3.004758874774688593e+02,3.016496012466109278e+02,2.088299278559916559e+02,2.837193597836504821e+00
6.000000000000000000e+01,3.013313684043041576e+02,3.125801668972973744e+02,3.142073708852238951e+02,2.215275315013311399e+02,3.182508057953421066e+00
6.100000000000000000e+01,3.146968714978052049e+02,3.243947802356330499e+02,3.297349311655859765e+02,2.309342460718944210e+02,3.645860599891066034e+00
6.200000000000000000e+01,3.298880128047779863e+02,3.365421400741655589e+02,3.426819558530934842e+02,2.409147324058187394e+02,3.951019749147577365e+00
6.300000000000000000e+01,3.439319216156959556e+02,3.512426976920110064e+02,3.551151393469330628e+02,2.513218041173437598e+02,4.464975590285585660e+00
6.400000000000000000e+01,3.572705263846959838e+02,3.677557143932424424e+02,3.685959177115800571e+02,2.620631814604787451e+02,4.780319574622204470e+00
6.500000000000000000e+01,3.735972412951189199e+02,3.822773833604561560e+02,3.838487896387970295e+02,2.740125205330403446e+02,5.240268165083805663e+00
6.600000000000000000e+01,3.834961798566465063e+02,3.969457131153882301e+02,3.966381427879360331e+02,2.844460207749267511e+02,5.784287093359600007e+00
6.700000000000000000e+01,4.009835314931483481e+02,4.118055507704759748e+02,4.123220011514414409e+02,2.962356200723183974e+02,6.116787313835747142e+00
6.800000000000000000e+01,4.159422114674708837e+02,4.258417246834188745e+02,4.256971262140412477e+02,3.079092022172416705e+02,6.684780230180489724e+00
6.900000000000000000e+01,4.335005794587169135e+02,4.429090198146043349e+02,4.396950740998728975e+02,3.210886261527375609e+02,7.384012511685362767e+00
7.000000000000000000e+01,4.479128822788121056e+02,4.579543059538689818e+02,4.541513279943268344e+02,3.331525442464696880e+02,8.125698142651071265e+00
7.100000000000000000e+01,4.613291987991365204e+02,4.766907040649861074e+02,4.709775942644208726e+02,3.468908637278243532e+02,8.746486365206880720e+00
7.200000000000000000e+01,4.767879268111726674e+02,4.944686096607473473e+02,4.872594622002260394e+02,3.598604743979773275e+02,9.317195077907779677e+00
7.300000000000000000e+01,4.951157998343275040e+02,5.096760520147753368e+02,5.055779983344697257e+02,3.746784663381009182e+02,1.011032858564589532e+01
7.400000000000000000e+01,5.099177826602431765e+02,5.262501400501523676e+02,5.229352564573466680e+02,3.880046321536379992e+02,1.075173168723309658e+01
7.500000000000000000e+01,5.291310636507175786e+02,5.438685374806811978e+02,5.400552028048716693e+02,4.047264852080339779e+02,1.122173333402367845e+01
7.600000000000000000e+01,5.445471529613272423e+02,5.613712572594541825e+02,5.575522452503888644e+02,4.182091902945367110e+02,1.218688179722683174e+01
7.700000000000000000e+01,5.661071065801377244e+02,5.776646913532665621e+02,5.745418045187278722e+02,4.337387216900534099e+02,1.309714949431817033e+01
7.800000000000000000e+01,5.873759185833760057e+02,5.926358368262992826e+02,5.926276137582995034e+02,4.479802310594691335e+02,1.365806626659039047e+01
7.900000000000000000e+01,6.066140650047116196e+02,6.109410465510344466e+02,6.089553451193279443e+02,4.653919153540016964e+02,1.452879508749709103e+01
8.000000000000000000e+01,6.289624050869047096e+02,6.286692340439042255e+02,6.292258699852676500e+02,4.811404589051594485e+02,1.506539072492515352e+01
8.100000000000000000e+01,6.514901986052578877e+02,6.469039005517252008e+02,6.477468105356861088e+02,4.958518056231179685e+02,1.575729526613275233e+01
8.200000000000000000e+01,6.700575772349127419e+02,6.663350966107132081e+02,6.658708831428900794e+02,5.107370950678790678e+02,1.688376491389453093e+01
8.300000000000000000e+01,6.912882012187869805e+02,6.900347262464513278e+02,6.888386522240587055e+02,5.269139819062486367e+02,1.769821057506231199e+01
8.400000000000000000e+01,7.116126958293141342e+02,7.107616995319428952e+02,7.091610590523564497e+02,5.423542173079613349e+02,1.883575958546314411e+01
8.500000000000000000e+01,7.319754547521475843e+02,7.276697755351901833e+02,7.292714269180078190e+02,5.616080224499829683e+02,1.984228523121991827e+01
8.600000000000000000e+01,7.524838703476118553e+02,7.482319586102629501e+02,7.500666526816683017e+02,5.773958433932020853e+02,2.105807960539930690e+01
8.700000000000000000e+01,7.735298046644054466e+02,7.704306940849535295e+02,7.742938278556238174e+02,5.922313843053774463e+02,2.221585058189872086e+01
8.800000000000000000e+01,7.931268001103371716e+02,7.918852755941876467e+02,7.992593732290949902e+02,6.091498840693097918e+02,2.328912087223660876e+01
8.900000000000000000e+01,8.130415388637109118e+02,8.154168280897681598e+02,8.252688697128048716e+02,6.250658795320886156e+02,2.431696387803934911e+01
9.000000000000000000e+01,8.362561450842432578e+02,8.383518511514816964e+02,8.451002967504728076e+02,6.416903660540177725e+02,2.553579076513466006e+01
9.100000000000000000e+01,8.572661461461997305e+02,8.630528878459807629e+02,8.690177973098717530e+02,6.580474364634783342e+02,2.681902744343671685e+01
9.200000000000000000e+01,8.771148065952290835e+02,8.870849579929911215e+02,8.887109393672152464e+02,6.732012566282194257e+02,2.831672338550238166e+01
9.300000000000000000e+01,9.031862572695605422e+02,9.096915822996962788e+02,9.129678015395739976e+02,6.906330687625900282e+02,2.932982610756981501e+01
9.400000000000000000e+01,9.257854849538200597e+02,9.349537992842961103e+02,9.316875576928711098e+02,7.089991313160489881e+02,3.068459212084277965e+01
9.500000000000000000e+01,9.488992796980230651e+02,9.610555690935377697e+02,9.550495200052896507e+02,7.278568693844717927e+02,3.194323051872606811e+01
9.600000000000000000e+01,9.736872072221440249e+02,9.857857240882669885e+02,9.782539692225402632e+02,7.453841758028864888e+02,3.351378602918418892e+01
9.700000000000000000e+01,1.002872525599184655e+03,1.010728390030525134e+03,1.000308321398386397e+03,7.655398348079272637e+02,3.477519580209774119e+01
9.800000000000000000e+01,1.027006719275400428e+03,1.034389544571512488e+03,1.019479912160558229e+03,7.868220255833373358e+02,3.596828782147031234e+01
9.900000000000000000e+01,1.057766224818638420e+03,1.061063172699641655e+03,1.042461484664223690e+03,8.062500819799881810e+02,3.700177702967442883e+01
1.000000000000000000e+02,1.086749691013354550e+03,1.086146503977925931e+03,1.062630479610429120e+03,8.271195478839392763e+02,3.847456751473046666e+01
1.010000000000000000e+02,1.112779949263981507e+03,1.109314804564995484e+03,1.086197092797993946e+03,8.453970114613446185e+02,4.000869647904802662e+01
1.020000000000000000e+02,1.140476401143122757e+03,1.135780724811595519e+03,1.114521466212710493e+03,8.647188196711755381e+02,4.178154756419210969e+01
1.030000000000000000e+02,1.165427315019989010e+03,1.162378853471238926e+03,1.142037535286646744e+03,8.856411857737855371e+02,4.322778894085581669e+01
1.040000000000000000e+02,1.192042825193152566e+03,1.189582592149336278e+03,1.170532806208512284e+03,9.084787880933720317e+02,4.511545780625444735e+01
1.050000000000000000e+02,1.220216747768373352e+03,1.217191811300348490e+03,1.197043106828020427e+03,9.319928579638673227e+02,4.646272422792891632e+01
1.060000000000000000e+02,1.247249659815240193e+03,1.245217828599600125e+03,1.225258553745443805e+03,9.526786137021097147e+02,4.850844963382895259e+01
1.070000000000000000e+02,1.277670411714513648e+03,1.271580222947037328e+03,1.251353805820566777e+03,9.732410808758212397e+02,5.034809868842089742e+01
1.080000000000000000e+02,1.306280806498414904e+03,1.301391152731113834e+03,1.279329971554687972e+03,9.938079309807144455e+02,5.238155293530536483e+01
1.090000000000000000e+02,1.328888499494153166e+03,1.335833991014160802e+03,1.307455875604232915e+03,1.016478895962930892e+03,5.454445963810528042e+01
1.100000000000000000e+02,1.359846992693613629e+03,1.365256439781060635e+03,1.339363697920264713e+03,1.040076909891514106e+03,5.628861727835055717e+01
1.110000000000000000e+02,1.383252563891909176e+03,1.397083798303317963e+03,1.367092576376124271e+03,1.060194855155844380e+03,5.820230387544579287e+01
1.120000000000000000e+02,1.406282276886698128e+03,1.424953866907955444e+03,1.388871040621509110e+03,1.082394091241005981e+03,5.982610312699308963e+01
1.130000000000000000e+02,1.432726268268524109e+03,1.451300135482928454e+03,1.411384993159964552e+03,1.110009931265666182e+03,6.197908036511308438e+01
1.140000000000000000e+02,1.460912373001696778e+03,1.480034652030602956e+03,1.438402888469537402e+03,1.135751718988356288e+03,6.449324628711281093e+01
1.150000000000000000e+02,1.488002587095937997e+03,1.505106650120098038e+03,1.469814346786815804e+03,1.160111588769230138e+03,6.622767456849967971e+01
1.160000000000000000e+02,1.514597824213820786e+03,1.529865633293490191e+03,1.501790606664415691e+03,1.188136300534853262e+03,6.854327112871777672e+01
1.170000000000000000e+02,1.542575669972863579e+03,1.560172851930948354e+03,1.533175250292061037e+03,1.215299708094594735e+03,7.027724478280788389e+01
1.180000000000000000e+02,1.571867052135508857e+03,1.586423989929580785e+03,1.562029857882319448e+03,1.245838156009178647e+03,7.297622751109409478e+01
1.190000000000000000e+02,1.600455188671518272e+03,1.621205851086310759e+03,1.598315944476164077e+03,1.272375082857618509e+03,7.496746146593071103e+01
1.200000000000000000e+02,1.629589480926508259e+03,1.654594432051470221e+03,1.629516813292952065e+03,1.293993972030575605e+03,7.771866153018109458e+01
1.210000000000000000e+02,1.661198075541365597e+03,1.683903466170052980e+03,1.655876309776906055e+03,1.321641833806541626e+03,7.973460872166029390e+01
1.220000000000000000e+02,1.687319197538435219e+03,1.721820286553585674e+03,1.686930990576088561e+03,1.349855098353695212e+03,8.209101314044710307e+01
1.230000000000000000e+02,1.716393314623765491e+03,1.751770246056172255e+03,1.714749121285814681e+03,1.375231171482289483e+03,8.489076922417393689e+01
1.240000000000000000e+02,1.747511967904543781e+03,1.781133110594620121e+03,1.748305557680205766e+03,1.401496851269675062e+03,8.716990391229080615e+01
1.250000000000000000e+02,1.777488910497032066e+03,1.809737208852211324e+03,1.780811090156880937e+03,1.428956249171464606e+03,9.004575174322042130e+01
1.260000000000000000e+02,1.803198770485266550e+03,1.847490824809871128e+03,1.813507633860821443e+03,1.456532708971816191e+03,9.200186489752968555e+01
1.270000000000000000e+02,1.829815041940195215e+03,1.877881708468750276e+03,1.844852769993900893e+03,1.482802057863790196e+03,9.475851653157695864e+01
1.280000000000000000e+02,1.859299247322620431e+03,1.910433560335601442e+03,1.873246801957689968e+03,1.516675901339558777e+03,9.704188938544641019e+01
1.290000000000000000e+02,1.892453764427257056e+03,1.941645438542986085e+03,1.906612953060030804e+03,1.545906823007840103e+03,9.968347926839166462e+01
1.300000000000000000e+02,1.927393208349189308e+03,1.978676399930049911e+03,1.937394293425398700e+03,1.574728992224687318e+03,1.027877086457285998e+02
1.310000000000000000e+02,1.956209588687918767e+03,2.008305954137274057e+03,1.975220297282692854e+03,1.603829151097888825e+03,1.057140715713679811e+02
1.320000000000000000e+02,1.988722665526513538e+03,2.039734477009069678e+03,2.009103244255465370e+03,1.632161879727659198e+03,1.085343409688402119e+02
1.330000000000000000e+02,2.022571289461319338e+03,2.074154538296743340e+03,2.044822586056920045e+03,1.659473000625474924e+03,1.107022962132337511e+02
1.340000000000000000e+02,2.054953449245022966e+03,2.108773968833113486e+03,2.082154809007514814e+03,1.682668620997866583e+03,1.133261758170775124e+02
1.350000000000000000e+02,2.084236797030097478e+03,2.149697243710169005e+03,2.114080759451878293e+03,1.708578876451099632e+03,1.157234047565089838e+02
1.360000000000000000e+02,2.122766184452173093e+03,2.179968690416553727e+03,2.150038941980708842e+03,1.737221168638754079e+03,1.184948833611949226e+02
1.370000000000000000e+02,2.159834816170533486e+03,2.215821288408911641e+03,2.184706933856445630e+03,1.761590180580932156e+03,1.211389982086149359e+02
1.380000000000000000e+02,2.198467170709726815e+03,2.249744137299322574e+03,2.225365849532351604e+03,1.792113666089961498e+03,1.234374628252048041e+02
1.390000000000000000e+02,2.236172678829230790e+03,2.283306688674814723e+03,2.259058771180782060e+03,1.817287994742626097e+03,1.269056802881839872e+02
1.400000000000000000e+02,2.268951530760154128e+03,2.318426449298082844e+03,2.290835693137408271e+03,1.843531778947795601e+03,1.301146373006253043e+02
1.410000000000000000e+02,2.307871747387577670e+03,2.359300610451920875e+03,2.325159284065774955e+03,1.874799841537778775e+03,1.332000554277065589e+02
1.420000000000000000e+02,2.344064547602393759e+03,2.405440925948246331e+03,2.363088075804457276e+03,1.904946765824204704e+03,1.359888582455557753e+02
1.430000000000000000e+02,2.376042935817485613e+03,2.447442390247931598e+03,2.395025691314342112e+03,1.933854979226422984e+03,1.389960038043934105e+02
1.440000000000000000e+02,2.419522125755555408e+03,2.489013333487196178e+03,2.428180174248618187e+03,1.962446265934713665e+03,1.409998654350808067e+02
1.450000000000000000e+02,2.458083326614011639e+03,2.529641273340814678e+03,2.464267081562242311e+03,1.996804722104654729e+03,1.442186739445571106e+02
1.460000000000000000e+02,2.494934333961592984e+03,2.568115221059859778e+03,2.504676550945976487e+03,2.022271270100708762e+03,1.472515510110321770e+02
1.470000000000000000e+02,2.530550894034327484e+03,2.605501177948127406e+03,2.537576553373910428e+03,2.051056387004770841e+03,1.504855466518501430e+02
1.480000000000000000e+02,2.568095874893476775e+03,2.648761504293932376e+03,2.577850361794586206e+03,2.082534995981311113e+03,1.533764810415372892e+02
1.490000000000000000e+02,2.604731475159316687e+03,2.684620505823431813e+03,2.614939280962816156e+03,2.117032611525790344e+03,1.568412298299972463e+02
1.500000000000000000e+02,2.644229284717507198e+03,2.731439456901291578e+03,2.652706996406597682e+03,2.145559846223980458e+03,1.595051826362742986e+02
1.510000000000000000e+02,2.691075444352958584e+03,2.772152624717806702e+03,2.697508655736533001e+03,2.173312521908757390e+03,1.627728380968922579e+02
1.520000000000000000e+02,2.732043548910434765e+03,2.816429067901345661e+03,2.732434140122220924e+03,2.205880424664047496e+03,1.669453031487369685e+02
1.530000000000000000e+02,2.772166044112355394e+03,2.859753216595326194e+03,2.770910836536139868e+03,2.233255203240604715e+03,1.697635188136417810e+02
1.540000000000000000e+02,2.805142712289918563e+03,2.905996791308639786e+03,2.810378572644310680e+03,2.264814497739146645e+03,1.734123167820421259e+02
1.550000000000000000e+02,2.844886931015968003e+03,2.952690759911110945e+03,2.852806914980963484e+03,2.297623778906405278e+03,1.767940924498624611e+02
1.560000000000000000e+02,2.887118332413176176e+03,2.993308232401402165e+03,2.896066190863945849e+03,2.329164620405495043e+03,1.811549573570012512e+02
1.570000000000000000e+02,2.925551353858534640e+03,3.042125550173713691e+03,2.946453622602922678e+03,2.365436472416949073e+03,1.849968600849048528e+02
1.580000000000000000e+02,2.974722749013145403e+03,3.081709800660546534e+03,2.984142389043995536e+03,2.404069422613664756e+03,1.898340945932176282e+02
1.590000000000000000e+02,3.020006063080458716e+03,3.120164085402914679e+03,3.024222245213981296e+03,2.439303335172116022e+03,1.926162052008221792e+02
1.600000000000000000e+02,3.065274116216150105e+03,3.158330804726864244e+03,3.061579469821837847e+03,2.472569499360005466e+03,1.962911514793527203e+02
1.610000000000000000e+02,3.108732942950855431e+03,3.201188330317575037e+03,3.104033648160377197e+03,2.507662327065442696e+03,2.003289776474991299e+02
1.620000000000000000e+02,3.155375617657867224e+03,3.241552562189127002e+03,3.144376416791744759e+03,2.543435573061362447e+03,2.038168510706726124e+02
1.630000000000000000e+02,3.200288051242167967e+03,3.287813091043300119e+03,3.183678924885152810e+03,2.576765308913709305e+03,2.075716644504215083e+02
1.640000000000000000e+02,3.245702717819008740e+03,3.339504222351622047e+03,3.230084313328266035e+03,2.613693797715839082e+03,2.109982018552901764e+02
1.650000000000000000e+02,3.283306550766650616e+03,3.382543812520090341e+03,3.273824249928908557e+03,2.654457659260106084e+03,2.149688589183760996e+02
1.660000000000000000e+02,3.322447515957416272e+03,3.431019077326206570e+03,3.315972597683196909e+03,2.692370458646564202e+03,2.190211045660323634e+02
1.670000000000000000e+02,3.371547299776068030e+03,3.474936625438042938e+03,3.360359551389044100e+03,2.725756283437964157e+03,2.235548503340541515e+02
1.680000000000000000e+02,3.413195107741595621e+03,3.513514970823653130e+03,3.405862983912909840e+03,2.753147411705781451e+03,2.284526052817804782e+02
1.690000000000000000e+02,3.460191135782241872e+03,3.561815165217060894e+03,3.455094295029107343e+03,2.791825186285316704e+03,2.327930248554438037e+02
1.700000000000000000e+02,3.503717045505470196e+03,3.607786895079688293e+03,3.494314650319898647e+03,2.822536957792223347e+03,2.373096108317414235e+02
1.710000000000000000e+02,3.546652948050786108e+03,3.658852059640118114e+03,3.544331996781361340e+03,2.854359143829227378e+03,2.406958566431462714e+02
1.720000000000000000e+02,3.591500725253143173e+03,3.699225223018331235e+03,3.596277293319682485e+03,2.889728855268910138e+03,2.453428453609220128e+02
1.730000000000000000e+02,3.626364102292063308e+03,3.756714560129204074e+03,3.650445835575491401e+03,2.927468602388074032e+03,2.492453806079033143e+02
1.740000000000000000e+02,3.666366477386588031e+03,3.803557934055579608e+03,3.696881700364393510e+03,2.958992913452324956e+03,2.534385863956466665e+02
1.750000000000000000e+02,3.709057023012550417e+03,3.856374334408061713e+03,3.747660875262668924e+03,2.995137035732759159e+03,2.578178951185739152e+02
1.760000000000000000e+02,3.752774462672324262e+03,3.911636361684758867e+03,3.799432371503884951e+03,3.033125472814657769e+03,2.627180229660206123e+02
1.770000000000000000e+02,3.794626110068059461e+03,3.965026735706686850e+03,3.852448185911966902e+03,3.064769186709109817e+03,2.666502414145989519e+02
1.780000000000000000e+02,3.843940372049073630e+03,4.014864927907805395e+03,3.911323121393378642e+03,3.104870347607660733e+03,2.706115386195875203e+02
1.790000000000000000e+02,3.899338162782662039e+03,4.064152820811170386e+03,3.956539628596695366e+03,3.143018870260208132e+03,2.749859137221151855e+02
1.800000000000000000e+02,3.946849124679160013e+03,4.122048621435743371e+03,4.005087453263263342e+03,3.179541571678375476e+03,2.796699696421042631e+02
1.810000000000000000e+02,3.979522107537179181e+03,4.179160949867554336e+03,4.052403695321700980e+03,3.218219695953856899e+03,2.843027427965789684e+02
1.820000000000000000e+02,4.029800766826655490e+03,4.232893405811477351e+03,4.099864983132321868e+03,3.253731307570754325e+03,2.880450961582778291e+02
1.830000000000000000e+02,4.076890949803234435e+03,4.286072665925116780e+03,4.155546587134356741e+03,3.290038407765228840e+03,2.920837733949306880e+02
1.840000000000000000e+02,4.127189686439714933e+03,4.331570206870658694e+03,4.198256935667981452e+03,3.332759775708546385e+03,2.972368818173747513e+02
1.850000000000000000e+02,4.173474272395515982e+03,4.380354206767457072e+03,4.250572966895818354e+03,3.379583110276728803e+03,3.012979107182405869e+02
1.860000000000000000e+02,4.232826089602729553e+03,4.433456118298101501e+03,4.294795372833502370e+03,3.416415775875405416e+03,3.056527284805824252e+02
1.870000000000000000e+02,4.284019150324484144e+03,4.486481346397529705e+03,4.342276392130428576e+03,3.460231085084603819e+03,3.110232256754703712e+02
1.880000000000000000e+02,4.336682685939586008e+03,4.527639426563996494e+03,4.394420267306923961e+03,3.493851058111418752e+03,3.147625540364388712e+02
1.890000000000000000e+02,4.390557847011444210e+03,4.575391473669172228e+03,4.446655830603297545e+03,3.539201766395436607e+03,3.213994306225691844e+02
1.900000000000000000e+02,4.441161674710932857e+03,4.623722473732044818e+03,4.493965078179573538e+03,3.588777360241304450e+03,3.252555348689528500e+02
1.910000000000000000e+02,4.487790330816459573e+03,4.678785480859993186e+03,4.535134314300235019e+03,3.633973554000013792e+03,3.299222132499859867e+02
1.920000000000000000e+02,4.537399520967655917e+03,4.733248926120716533e+03,4.592788339509826073e+03,3.671482126729101765e+03,3.346317176847388168e+02
1.930000000000000000e+02,4.591304104854398247e+03,4.783905771999733588e+03,4.655047203402738887e+03,3.720571323424971524e+03,3.401669781870545535e+02
1.940000000000000000e+02,4.648955345579535788e+03,4.832572711865910605e+03,4.706007946423952490e+03,3.766660511574171778e+03,3.446687478068430437e+02
1.950000000000000000e+02,4.700217792778426883e+03,4.874514829462605121e+03,4.757443014428670722e+03,3.814530797749276644e+03,3.500399376368603157e+02
1.960000000000000000e+02,4.754518471647528713e+03,4.924410263784611743e+03,4.816629591748236635e+03,3.857691626805601118e+03,3.549035736187302064e+02
1.970000000000000000e+02,4.807576877338236955e+03,4.970257658673436708e+03,4.879095857445700858e+03,3.896556456974889898e+03,3.603408068432084406e+02
1.980000000000000000e+02,4.861219918535854958e+03,5.021228743577041314e+03,4.931106164731605531e+03,3.939487450510122471e+03,3.654995721435483347e+02
1.990000000000000000e+02,4.919772007678816408e+03,5.078754094605591490e+03,4.986398030955533613e+03,3.986178172828419065e+03,3.703300287963878645e+02
2.000000000000000000e+02,4.975021079434208332e+03,5.127764065139421291e+03,5.040705641238785574e+03,4.026646628663272168e+03,3.747123177702270027e+02
2.010000000000000000e+02,5.023452411391483110e+03,5.190888355078033783e+03,5.088535565328537814e+03,4.069378628650999417e+03,3.791867394515587648e+02
2.020000000000000000e+02,5.081698948474525423e+03,5.249605560782290922e+03,5.136786090183000852e+03,4.111324383127132933e+03,3.840784306938161308e+02
2.030000000000000000e+02,5.143768305893521756e+03,5.304182859015199028e+03,5.184704446931033999e+03,4.156405944005402489e+03,3.888691109995706370e+02
2.040000000000000000e+02,5.193808702664968223e+03,5.356419787540686229e+03,5.233460837050839473e+03,4.205128721638026036e+03,3.933110204373761007e+02
2.050000000000000000e+02,5.250636277837934358e+03,5.413657256772852634e+03,5.286664506635890575e+03,4.258706583683214376e+03,3.997593854213627651e+02
2.060000000000000000e+02,5.301512106420954296e+03,5.474580101865730285e+03,5.351207556827522239e+03,4.307253616051430981e+03,4.057158430641962923e+02
2.070000000000000000e+02,5.356004083337523298e+03,5.518775174010848787e+03,5.411817454068337611e+03,4.358208673661949433e+03,4.098188838805160685e+02
2.080000000000000000e+02,5.409608480482663253e+03,5.573374331707655983e+03,5.480065986643759061e+03,4.405469517970083871e+03,4.164034149697795328e+02
2.090000000000000000e+02,5.471347792485343234e+03,5.620634479993293098e+03,5.534355977790660290e+03,4.444839499336700101e+03,4.206781471925847882e+02
2.100000000000000000e+02,5.530384638404303587e+03,5.677920205360667751e+03,5.591488597791825669e+03,4.485926506474627786e+03,4.252069331314790475e+02
2.110000000000000000e+02,5.577836930141689663e+03,5.739380597223904260e+03,5.649774615481817818e+03,4.532639186836127919e+03,4.306973456842121095e+02
2.120000000000000000e+02,5.635661422054870854e+03,5.797686437227056558e+03,5.711990400712009432e+03,4.573294202127332028e+03,4.363966012772332874e+02
2.130000000000000000e+02,5.691456251819427052e+03,5.856958506248627600e+03,5.772611930339634455e+03,4.620567879772215747e+03,4.420357540669356808e+02
2.140000000000000000e+02,5.745827424649414752e+03,5.913133327191713761e+03,5.835873777496437469e+03,4.675463020104081806e+03,4.470384713540505572e+02
2.150000000000000000e+02,5.800787495424003282e+03,5.960690445185238787e+03,5.893144562924666388e+03,4.718566161689182991e+03,4.536593737705719036e+02
2.160000000000000000e+02,5.862605208877988844e+03,6.020935536268078067e+03,5.956488285119241482e+03,4.759666023520784620e+03,4.579504090547792430e+02
2.170000000000000000e+02,5.920382912610934000e+03,6.071303252083123880e+03,6.015629533717663435e+03,4.804125936498017836e+03,4.639907574177275364e+02
2.180000000000000000e+02,5.971605464907735040e+03,6.143735377956567390e+03,6.065473514256287672e+03,4.849590051244120332e+03,4.675569916565759740e+02
2.190000000000000000e+02,6.030571522747550262e+03,6.209668101308036057e+03,6.121397048700923733e+03,4.904550828928973715e+03,4.727726243322973687e+02
2.200000000000000000e+02,6.089127782577237667e+03,6.271149166382472686e+03,6.178603918929600695e+03,4.952253070768232647e+03,4.791538593835728648e+02
2.210000000000000000e+02,6.144229151013210867e+03,6.318424704494790603e+03,6.246348282165429737e+03,5.009419426568850213e+03,4.860098075467448098e+02
2.220000000000000000e+02,6.202968610192825508e+03,6.388377607304046251e+03,6.306766603100839347e+03,5.059297295385278630e+03,4.918746016620099226e+02
2.230000000000000000e+02,6.271378821884654826e+03,6.457545274382546268e+03,6.357888013489909099e+03,5.115063532811242112e+03,4.975772934940621326e+02
2.240000000000000000e+02,6.332751445790856451e+03,6.523526974162439728e+03,6.412235825453508369e+03,5.167217476238180097e+03,5.024697799956346103e+02
2.250000000000000000e+02,6.405305233318525097e+03,6.596551272762297231e+03,6.472268754636980702e+03,5.218751655358853895e+03,5.086808739448794086e+02
2.260000000000000000e+02,6.466897511364380989e+03,6.656540630644884004e+03,6.532555249740464205e+03,5.278104979123156227e+03,5.137720361303701111e+02
2.270000000000000000e+02,6.525432646767745609e+03,6.721255329613464710e+03,6.592708613024484293e+03,5.333334812106667414e+03,5.200244373090663430e+02
2.280000000000000000e+02,6.585596891563585814e+03,6.796571775666667236e+03,6.654166295903223727e+03,5.380613100159069290e+03,5.273684995732422749e+02
2.290000000000000000e+02,6.643900503771947115e+03,6.862742570982867619e+03,6.719603365604407372e+03,5.430380216933166594e+03,5.330798618508138134e+02
2.300000000000000000e+02,6.699167679856143877e+03,6.935015088385568561e+03,6.791825702134749918e+03,5.475437386621340920e+03,5.375091454640553366e+02
2.310000000000000000e+02,6.749333420073340676e+03,7.004235520378100773e+03,6.865299005443193892e+03,5.532974603826683051e+03,5.438490254191829081e+02
2.320000000000000000e+02,6.813872155827225470e+03,7.072553484992513404e+03,6.922263744050351306e+03,5.582322743253887893e+03,5.510946653105373798e+02
2.330000000000000000e+02,6.880261266396534666e+03,7.139161442281370910e+03,6.988291183212560099e+03,5.635851553866099493e+03,5.592007931240310654e+02
2.340000000000000000e+02,6.941044296198804659e+03,7.202300261769272765e+03,7.046865868588894955e+03,5.692344379693711744e+03,5.660318591637783356e+02
2.350000000000000000e+02,7.018089950952893560e+03,7.277439070890320181e+03,7.106001469377028116e+03,5.740890235157417010e+03,5.744360298983660869e+02
2.360000000000000000e+02,7.089318424912720729e+03,7.357461360716866693e+03,7.167675936572979481e+03,5.789267122391946941e+03,5.798682622373489721e+02
2.370000000000000000e+02,7.155223001152761753e+03,7.420200391847261926e+03,7.226949212863260982e+03,5.832575235139186589e+03,5.863450406808332218e+02
2.380000000000000000e+02,7.218534731966858089e+03,7.481020992867572204e+03,7.295725099825862344e+03,5.890082843549915196e+03,5.922408549591192468e+02
2.390000000000000000e+02,7.290242063293325373e+03,7.544407706646554288e+03,7.364096675539465650e+03,5.950190378830429836e+03,5.984802431899612429e+02
2.400000000000000000e+02,7.359434141662514776e+03,7.606817486138772438e+03,7.422612812341332756e+03,6.002841732667227916e+03,6.035842627966292184e+02
2.410000000000000000e+02,7.429026393496049423e+03,7.661008619770726909e+03,7.494348480730208394e+03,6.049552051752342777e+03,6.089870752379252963e+02
2.420000000000000000e+02,7.485319054367213539e+03,7.735007273536040884e+03,7.546825949668016619e+03,6.111795977865409441e+03,6.162788721486006125e+02
2.430000000000000000e+02,7.546202555794615364e+03,7.804280663362649648e+03,7.616598326475486829e+03,6.152882759708002595e+03,6.227002311641692813e+02
2.440000000000000000e+02,7.605543267519842630e+03,7.868597982270910506e+03,7.676303408603716889e+03,6.207679027077394494e+03,6.297349095856916392e+02
2.450000000000000000e+02,7.678584395480562307e+03,7.942982208573772368e+03,7.725391340166863301e+03,6.269504816461203518e+03,6.374943186028431228e+02
2.460000000000000000e+02,7.745060319918327878e+03,8.014635350578810176e+03,7.791735566341967569e+03,6.322515029657311970e+03,6.452602063244758028e+02
2.470000000000000000e+02,7.813803544371182397e+03,8.077977675208887376e+03,7.857001488521675128e+03,6.368486520560724784e+03,6.522511853488267661e+02
2.480000000000000000e+02,7.893208327932610700e+03,8.141516560753715567e+03,7.912956413918071121e+03,6.417130321918335540e+03,6.579109035786603954e+02
2.490000000000000000e+02,7.954242443177375208e+03,8.215010136379460164e+03,7.972862458962305027e+03,6.467724520749903604e+03,6.650610924494797018e+02
2.500000000000000000e+02,8.027873170629802189e+03,8.293438445272566241e+03,8.042776246504434312e+03,6.526951471444232084e+03,6.725154058742953112e+02
2.510000000000000000e+02,8.095989913216174500e+03,8.364456176400784898e+03,8.106126095041807275e+03,6.584296469858980345e+03,6.795018667168960746e+02
2.520000000000000000e+02,8.166459137694695528e+03,8.431271000760836614e+03,8.179201160405596056e+03,6.633976720043006935e+03,6.876487949518329970e+02
2.530000000000000000e+02,8.224774091757011774e+03,8.498857359294841444e+03,8.248469501021507313e+03,6.689439812671439540e+03,6.958562008499318381e+02
2.540000000000000000e+02,8.293966979343435014e+03,8.563099338737529251e+03,8.332967511199425644e+03,6.746751790519361748e+03,7.021767941116650036e+02
2.550000000000000000e+02,8.361083347476363997e+03,8.630835947511646737e+03,8.399762718977748591e+03,6.805051159157801521e+03,7.109594353493691870e+02
2.560000000000000000e+02,8.436548540794745350e+03,8.705014375926613866e+03,8.492778460520272347e+03,6.858959796899717730e+03,7.169147632661433818e+02
2.570000000000000000e+02,8.514699399903054655e+03,8.792182863199945132e+03,8.571509725658303068e+03,6.914923778820173538e+03,7.263922632002240789e+02
2.580000000000000000e+02,8.587739222072144912e+03,8.869401067997197970e+03,8.645507664869237487e+03,6.967303162691794569e+03,7.347407821005258484e+02
2.590000000000000000e+02,8.654516287106573145e+03,8.948341820948491659e+03,8.724843611252905248e+03,7.029732392818176777e+03,7.432869720674011660e+02
2.600000000000000000e+02,8.713192573075451946e+03,9.036224586302918397e+03,8.798472363270311689e+03,7.086786978817510317e+03,7.507317185345837061e+02
2.610000000000000000e+02,8.787209868013718733e+03,9.103904722753431997e+03,8.868738190617583314e+03,7.136279320086803637e+03,7.578519190756962871e+02
2.620000000000000000e+02,8.857166039631378226e+03,9.176293629234070977e+03,8.953458108048745999e+03,7.205853850665049322e+03,7.639306450876888448e+02
2.630000000000000000e+02,8.921232556975441184e+03,9.246462503373611980e+03,9.037134689888338471e+03,7.270761437279780694e+03,7.726922630115652737e+02
2.640000000000000000e+02,8.991325526177672145e+03,9.315873378904865604e+03,9.112105555442352852e+03,7.331906661603448811e+03,7.800138916790707526e+02
2.650000000000000000e+02,9.058202166174685772e+03,9.377330362255319415e+03,9.193236428791300568e+03,7.384698597361835709e+03,7.883356267411159024e+02
2.660000000000000000e+02,9.127898379448619380e+03,9.447011385362326109e+03,9.264383596599185694e+03,7.436879566743200485e+03,7.970091759634325399e+02
2.670000000000000000e+02,9.198107694869164334e+03,9.512986472879430949e+03,9.337687725927939027e+03,7.495539186994516058e+03,8.062567861066850128e+02
2.680000000000000000e+02,9.265434198381957685e+03,9.595074365265694723e+03,9.414116540220315073e+03,7.563659657699830859e+03,8.110593827810803305e+02
2.690000000000000000e+02,9.332312473401265379e+03,9.687782211027952144e+03,9.487533121063705039e+03,7.627757180434069596e+03,8.170180039343144927e+02
2.700000000000000000e+02,9.403340992677720351e+03,9.767479425468653062e+03,9.548551012660485867e+03,7.688406877994645583e+03,8.228427210947420463e+02
2.710000000000000000e+02,9.476204063834793487e+03,9.835527724762752769e+03,9.631030519529902449e+03,7.749168877542413611e+03,8.304770349818518298e+02
2.720000000000000000e+02,9.550963372255921058e+03,9.912791335990008520e+03,9.696052992182581875e+03,7.816698546732912291e+03,8.371162719155398690e+02
2.730000000000000000e+02,9.631618974102459106e+03,9.996627646873548656e+03,9.770188450237426878e+03,7.871172520139892185e+03,8.438986244247747663e+02
2.740000000000000000e+02,9.712688333834668811e+03,1.008097176820310233e+04,9.848833580392778458e+03,7.924386044878809116e+03,8.515231401766742465e+02
2.750000000000000000e+02,9.785429370799549361e+03,1.015440851597029359e+04,9.923311678221696639e+03,7.982736097284326206e+03,8.608235872897607805e+02
2.760000000000000000e+02,9.864091840056273213e+03,1.023718558188290626e+04,1.001443725346810243e+04,8.038244843877389940e+03,8.691370912059444436e+02
2.770000000000000000e+02,9.932342916051895372e+03,1.030492152711902236e+04,1.010106829185787137e+04,8.102863034038428850e+03,8.782528825683450577e+02
2.780000000000000000e+02,9.996770782100844372e+03,1.037678621449469210e+04,1.018869576086601955e+04,8.164192261969672472e+03,8.864104676451605656e+02
2.790000000000000000e+02,1.008465064428811093e+04,1.044874932514650573e+04,1.026433696885349673e+04,8.226751384543553286e+03,8.936000696511621300e+02
2.800000000000000000e+02,1.016093092344452816e+04,1.052110031404836445e+04,1.033479509806970236e+04,8.282301671346363946e+03,9.006876726465631009e+02
2.810000000000000000e+02,1.024028223539094142e+04,1.057236251780150451e+04,1.041537292808910934e+04,8.340619692750153263e+03,9.068174691558507448e+02
2.820000000000000000e+02,1.031610359996934312e+04,1.064896073230771071e+04,1.050055037740428088e+04,8.407487307298033556e+03,9.151968242183877464e+02
2.830000000000000000e+02,1.039826441742674797e+04,1.072051100442057941e+04,1.058337036225923839e+04,8.471400740593875526e+03,9.246282531423333921e+02
2.840000000000000000e+02,1.047033908038758454e+04,1.080364841345569221e+04,1.067478869105096965e+04,8.547152725993597414e+03,9.316289322924858425e+02
2.850000000000000000e+02,1.055737771897966195e+04,1.088971195780245034e+04,1.075129720655580968e+04,8.612754776428648256e+03,9.413226741740102170e+02
2.860000000000000000e+02,1.064727937681236108e+04,1.097028176035835713e+04,1.084267233138541269e+04,8.678429287373892294e+03,9.492665109025011816e+02
2.870000000000000000e+02,1.073053508917497311e+04,1.105128476095351652e+04,1.092143160018415438e+04,8.739205242234389516e+03,9.584958114653062466e+02
2.880000000000000000e+02,1.082254968360426938e+04,1.113524819878310882e+04,1.099689340437540704e+04,8.805863650432635040e+03,9.662308121288481289e+02
2.890000000000000000e+02,1.089479232854909424e+04,1.121157135926404953e+04,1.109169903219031949e+04,8.863455140830630626e+03,9.751527034827837497e+02
2.900000000000000000e+02,1.097002841100656769e+04,1.129079379075264842e+04,1.117312177610079380e+04,8.928146446322829433e+03,9.833743777086451701e+02
2.910000000000000000e+02,1.104576802411632525e+04,1.136849630752661142e+04,1.125302856674199757e+04,8.998165489352790246e+03,9.894975179031515609e+02
2.920000000000000000e+02,1.111857994875458462e+04,1.145944651063489982e+04,1.133236656421450425e+04,9.056836568928321867e+03,9.992614750941831971e+02
2.930000000000000000e+02,1.120085979436620619e+04,1.153576876757063292e+04,1.141164305700821751e+04,9.124571726597496308e+03,1.009342399087788635e+03
2.940000000000000000e+02,1.129043035402158421e+04,1.162321381285518146e+04,1.147779423389213480e+04,9.196713249680653462e+03,1.017029739100547317e+03
2.950000000000000000e+02,1.138221918538108548e+04,1.171786801973305774e+04,1.154373114345801150e+04,9.263199816285276029e+03,1.025553276930105767e+03
2.960000000000000000e+02,1.146365108354909898e+04,1.181279162899346738e+04,1.162116124221208884e+04,9.331795114041786292e+03,1.034354463739905668e+03
2.970000000000000000e+02,1.153714811925476170e+04,1.189839438072336452e+04,1.170385258294963205e+04,9.390710905330206515e+03,1.043650875214621237e+03
2.980000000000000000e+02,1.163031100306891494e+04,1.197493706766699142e+04,1.179292721539369450e+04,9.456646194063658186e+03,1.050847872845388792e+03
2.990000000000000000e+02,1.172452680919819613e+04,1.205934708990054423e+04,1.187840545549456874e+04,9.520865523890957775e+03,1.060595012143799522e+03
3.000000000000000000e+02,1.181083887434935059e+04,1.215194044481181663e+04,1.195767405163916192e+04,9.582113588072374114e+03,1.068207758155653664e+03
3.010000000000000000e+02,1.190661985858788466e+04,1.224873301245023322e+04,1.204705945744274686e+04,9.634866823785410816e+03,1.075824142536462659e+03
3.020000000000000000e+02,1.199054863150224810e+04,1.233898792752844383e+04,1.212998076957375815e+04,9.699982094014789254e+03,1.082948360595009262e+03
3.030000000000000000e+02,1.207198069588798535e+04,1.242498716133052767e+04,1.221132633178912693e+04,9.773981835053355098e+03,1.090518125777912928e+03
3.040000000000000000e+02,1.215876345969962858e+04,1.250722599599542809e+04,1.230049156534951362e+04,9.853230106202787283e+03,1.099527327439804139e+03
3.050000000000000000e+02,1.223681500181703450e+04,1.259951773652355405e+04,1.238944038473972796e+04,9.919031164141622867e+03,1.111145284682427246e+03
3.060000000000000000e+02,1.231482730097413150e+04,1.268096263001905027e+04,1.247501217239218749e+04,9.993733049456426670e+03,1.121496508386710047e+03
3.070000000000000000e+02,1.239056925702112858e+04,1.276688026524443922e+04,1.257162244153253050e+04,1.004988346507533061e+04,1.128220241426423854e+03
3.080000000000000000e+02,1.247634073355293367e+04,1.285823664583850768e+04,1.266874712015387558e+04,1.012363240924635647e+04,1.137586225469168312e+03
3.090000000000000000e+02,1.257147133764268983e+04,1.293500220346026435e+04,1.275460298417747981e+04,1.019250604744308657e+04,1.148063403145996745e+03
3.100000000000000000e+02,1.266113699817261113e+04,1.303214870172985138e+04,1.285189437764001923e+04,1.026236667312083591e+04,1.158012821624709886e+03
3.110000000000000000e+02,1.274811341700257799e+04,1.313080376628000522e+04,1.294081112774524081e+04,1.032869136975177389e+04,1.167049265609319718e+03
3.120000000000000000e+02,1.284073433307747109e+04,1.323022456770615281e+04,1.301829576340073800e+04,1.038827914860051897e+04,1.176378319024851407e+03
3.130000000000000000e+02,1.293598090523477185e+04,1.332477160613186788e+04,1.311183469556087584e+04,1.046079515140241347e+04,1.182651029220682176e+03
3.140000000000000000e+02,1.302056098597050368e+04,1.342037396753756548e+04,1.319603232298199327e+04,1.052920250022947221e+04,1.192350010232238901e+03
3.150000000000000000e+02,1.310494894557189946e+04,1.350248162900629541e+04,1.328402679434807214e+04,1.059834017371011214e+04,1.199444876091251217e+03
3.160000000000000000e+02,1.320873832753813622e+04,1.359490594707289711e+04,1.338197757485084912e+04,1.067001660331745370e+04,1.208604193221845890e+03
3.170000000000000000e+02,1.330869705191194043e+04,1.369655215125637005e+04,1.346968994456013752e+04,1.074183517569231481e+04,1.216146578615660474e+03
3.180000000000000000e+02,1.342335797864023698e+04,1.379320549248295174e+04,1.356137540872399586e+04,1.079236349122505999e+04,1.225831692056846805e+03
3.190000000000000000e+02,1.351707403391482876e+04,1.387828400899167355e+04,1.365953640324192020e+04,1.084978754252292492e+04,1.237414878885385860e+03
3.200000000000000000e+02,1.361186565197587333e+04,1.397674372888816470e+04,1.374200004485782483e+04,1.091207569556778071e+04,1.247061697679899453e+03
3.210000000000000000e+02,1.370836897156159102e+04,1.407041237128634748e+04,1.381983741494790775e+04,1.098063341230370497e+04,1.256668065167508757e+03
3.220000000000000000e+02,1.380072049735959445e+04,1.416174533190985676e+04,1.390315197861513298e+04,1.106037698004027152e+04,1.266873906935280502e+03
3.230000000000000000e+02,1.387789876428293428e+04,1.426779742950880427e+04,1.399592747079955734e+04,1.112100340798300749e+04,1.277048852747238470e+03
3.240000000000000000e+02,1.397963570146157872e+04,1.438635742553887758e+04,1.408285399272615177e+04,1.118950338473962620e+04,1.287393673279454106e+03
3.250000000000000000e+02,1.407364509878846002e+04,1.448024409637581266e+04,1.418703637745134256e+04,1.126051080526987425e+04,1.298446078461620345e+03
3.260000000000000000e+02,1.415834082629091063e+04,1.456339770564110586e+04,1.427167010200145160e+04,1.134239192455264129e+04,1.304676463837181927e+03
3.270000000000000000e+02,1.423916240881982594e+04,1.465590239572206156e+04,1.434807293171995843e+04,1.142560854694983573e+04,1.315325906578835657e+03
3.280000000000000000e+02,1.432653890279328698e+04,1.473918782036564880e+04,1.442976841975347634e+04,1.149564199181722870e+04,1.322671141949610728e+03
3.290000000000000000e+02,1.441732605845344915e+04,1.483853715018007279e+04,1.452644820042730498e+04,1.156845242076531031e+04,1.333005886911427297e+03
3.300000000000000000e+02,1.451574270954642634e+04,1.494564900634239530e+04,1.462850726600519920e+04,1.163564166866340383e+04,1.342689945564618256e+03
3.310000000000000000e+02,1.462512783491453592e+04,1.503793664458347121e+04,1.471736452801933774e+04,1.171123552258693599e+04,1.352292008363195009e+03
3.320000000000000000e+02,1.472378582758847915e+04,1.512560225559542050e+04,1.480361677630715349e+04,1.178906033632519211e+04,1.361139541433021805e+03
3.330000000000000000e+02,1.482833104652626389e+04,1.520791410119698594e+04,1.488666541004840838e+04,1.185503961576897746e+04,1.370785051776206046e+03
3.340000000000000000e+02,1.492432467617276234e+04,1.531035665267230252e+04,1.497888631014019120e+04,1.194209911932678733e+04,1.381021533364026936e+03
3.350000000000000000e+02,1.502950784551179277e+04,1.540821059608948781e+04,1.504790025351002259e+04,1.201459316835909704e+04,1.390478448164014480e+03
3.360000000000000000e+02,1.513822763119445153e+04,1.551169591442237652e+04,1.514288317184068728e+04,1.207909766500989281e+04,1.402920563551498162e+03
3.370000000000000000e+02,1.523317017465668687e+04,1.560351688245821970e+04,1.522242555747651568e+04,1.214569325499144543e+04,1.415107239414858896e+03
3.380000000000000000e+02,1.535011745293803506e+04,1.571026132408910780e+04,1.531448985908892246e+04,1.222660999371416619e+04,1.425585982332312142e+03
3.390000000000000000e+02,1.544650753657086534e+04,1.577719197962332510e+04,1.540155826646477544e+04,1.231439658030917599e+04,1.434132672819450818e+03
3.400000000000000000e+02,1.554714261852964410e+04,1.587015159917765595e+04,1.549453660683846829e+04,1.239627448662207098e+04,1.445139006883121510e+03
3.410000000000000000e+02,1.563688805988268723e+04,1.596951756781436052e+04,1.559459390900452854e+04,1.248844774808466900e+04,1.454919028109908140e+03
3.420000000000000000e+02,1.572472446878357732e+04,1.607633894289737509e+04,1.568576533941662456e+04,1.257968810280645266e+04,1.466360841026056733e+03
3.430000000000000000e+02,1.582470075696422828e+04,1.616704134779183005e+04,1.578288376844301092e+04,1.265704792486994120e+04,1.478977664736169572e+03
3.440000000000000000e+02,1.590250306764574452e+04,1.627386077472648140e+04,1.587944128244531203e+04,1.274150597830893639e+04,1.486206576652528383e+03
3.450000000000000000e+02,1.599837972669926421e+04,1.638021529811616529e+04,1.597806079641850374e+04,1.282474679959124114e+04,1.497469608042250911e+03
3.460000000000000000e+02,1.610929797953542220e+04,1.648887474762373313e+04,1.609755557487764236e+04,1.289054940814931069e+04,1.507626212573105931e+03
3.470000000000000000e+02,1.620644859624274613e+04,1.657628725851640775e+04,1.617663560068992047e+04,1.297032277324557617e+04,1.518653748537062711e+03
3.480000000000000000e+02,1.632632798880366681e+04,1.666922941228270793e+04,1.628092999456103644e+04,1.304688862089998838e+04,1.528718726232108111e+03
3.490000000000000000e+02,1.643967548066975723e+04,1.677140374066395452e+04,1.639836574128046777e+04,1.311715898408751309e+04,1.541139901589656802e+03
3.500000000000000000e+02,1.652793052753432494e+04,1.686222901297720455e+04,1.648937206616309049e+04,1.320007455893231599e+04,1.549062143381720034e+03
3.510000000000000000e+02,1.663367084166715358e+04,1.695110344773527686e+04,1.657843282331998853e+04,1.327851784902264990e+04,1.561653325596403192e+03
3.520000000000000000e+02,1.674464228968595125e+04,1.703509019615970101e+04,1.666702737354323472e+04,1.336589879009930519e+04,1.573661606874107065e+03
3.530000000000000000e+02,1.684498638153454885e+04,1.712659340720709588e+04,1.676321107210760965e+04,1.344462035659345202e+04,1.583301627484683195e+03
3.540000000000000000e+02,1.694680546121527368e+04,1.723050784286442649e+04,1.686116673713185446e+04,1.352051592645012533e+04,1.595079692913182726e+03
3.550000000000000000e+02,1.704881545041531353e+04,1.733916856231800921e+04,1.695168015092117275e+04,1.359054645099315167e+04,1.602434613899843043e+03
3.560000000000000000e+02,1.715106855540730612e+04,1.743953768387729724e+04,1.704605764638021355e+04,1.365304430965036772e+04,1.615509314769916728e+03
3.570000000000000000e+02,1.724846576302508765e+04,1.752520874832116533e+04,1.716123897247785499e+04,1.371919485228893609e+04,1.626680193459574866e+03
3.580000000000000000e+02,1.735690883054904043e+04,1.763001332399465173e+04,1.727304970436027725e+04,1.380458281753681877e+04,1.640557590344129039e+03
3.590000000000000000e+02,1.746750596863736064e+04,1.774076613228587667e+04,1.737372634322859813e+04,1.388315426497534645e+04,1.651050318036777298e+03
3.600000000000000000e+02,1.758213939027239030e+04,1.785851715474396042e+04,1.747230569419921449e+04,1.395298679091921986e+04,1.661860670746536925e+03
3.610000000000000000e+02,1.768302578196575632e+04,1.795562669078521139e+04,1.757755483655966964e+04,1.402279441468454024e+04,1.671823719605589758e+03
3.620000000000000000e+02,1.779282687434968830e+04,1.806825985844867682e+04,1.769287827131870290e+04,1.409319147646686542e+04,1.685863360429204477e+03
3.630000000000000000e+02,1.789085300404866939e+04,1.816854890504810828e+04,1.779359568745839351e+04,1.416780894752380846e+04,1.697933801304336384e+03
3.640000000000000000e+02,1.799095664951728395e+04,1.826969544183209655e+04,1.789984946961596870e+04,1.425353024065708814e+04,1.708062636653390427e+03
3.650000000000000000e+02,1.810780152355003520e+04,1.838768323282750498e+04,1.798956160987663316e+04,1.435280205845376622e+04,1.719828420276509860e+03
3.660000000000000000e+02,1.819739433163302965e+04,1.848673841725744569e+04,1.808955191286902846e+04,1.444926358912294927e+04,1.730576299405714963e+03
3.670000000000000000e+02,1.831263643599755233e+04,1.858342183844924148e+04,1.818859169805681449e+04,1.451534855268107640e+04,1.740705769365463993e+03
3.680000000000000000e+02,1.843832776075353104e+04,1.869233818509025514e+04,1.829862170057444018e+04,1.460744291375030843e+04,1.751378339848784435e+03
3.690000000000000000e+02,1.853970881674096017e+04,1.881062293534080527e+04,1.840543402427341789e+04,1.469181979813939324e+04,1.764399423924779512e+03
3.700000000000000000e+02,1.863818120131296018e+04,1.891039384272698226e+04,1.850876472748044398e+04,1.476681156087444288e+04,1.774556201603165846e+03
3.710000000000000000e+02,1.874463311878850800e+04,1.901802490632320769e+04,1.862785507722333568e+04,1.484494184648244845e+04,1.783533512730055918e+03
3.720000000000000000e+02,1.884202112870275596e+04,1.912872942705568130e+04,1.874702541680281865e+04,1.492989078421665909e+04,1.794957808376838784e+03
3.730000000000000000e+02,1.896101069809960245e+04,1.924393550858652452e+04,1.884463927114567196e+04,1.501167810915300288e+04,1.809242151710693861e+03
3.740000000000000000e+02,1.908380551867717804e+04,1.933666896118363002e+04,1.895608219059683324e+04,1.508954528474769359e+04,1.821539407470304013e+03
3.750000000000000000e+02,1.920416427397428197e+04,1.945433636096112241e+04,1.906789224738390112e+04,1.516469278729116741e+04,1.834423920662495220e+03
3.760000000000000000e+02,1.931527486387684257e+04,1.955209896668769579e+04,1.917322131114394870e+04,1.524724436112627154e+04,1.848484579130577458e+03
3.770000000000000000e+02,1.941263076009253928e+04,1.966263974634928309e+04,1.929115932993200477e+04,1.532864199813687446e+04,1.861827728291525091e+03
3.780000000000000000e+02,1.950943826938308484e+04,1.978060368010296952e+04,1.940986079568856803e+04,1.541214019025962261e+04,1.874855546861866060e+03
3.790000000000000000e+02,1.962336303172465705e+04,1.992033100330583693e+04,1.951835078284427436e+04,1.549197314476204519e+04,1.887964125326786188e+03
3.800000000000000000e+02,1.974222715405440977e+04,2.002422717102464230e+04,1.961150782152091415e+04,1.558985112031508652e+04,1.898806107557885525e+03
3.810000000000000000e+02,1.982744752980893099e+04,2.011081913433440786e+04,1.972187671563184995e+04,1.569281956533705670e+04,1.910954430403938659e+03
3.820000000000000000e+02,1.993382800563557976e+04,2.021302520959530375e+04,1.982161048175966062e+04,1.577628553708602703e+04,1.923837622676060846e+03
3.830000000000000000e+02,2.004093707621340218e+04,2.030540342392956882e+04,1.993541251244371233e+04,1.586687863979247777e+04,1.936344263691544256e+03
3.840000000000000000e+02,2.014639076924933397e+04,2.040534978390225660e+04,2.003435951542463226e+04,1.593931097787534600e+04,1.948006109563870496e+03
3.850000000000000000e+02,2.025466353011983301e+04,2.051802813400615196e+04,2.014955615721814320e+04,1.602848946928384066e+04,1.961380015655039415e+03
3.860000000000000000e+02,2.036764011381226373e+04,2.063869273969983624e+04,2.025863536989042404e+04,1.610415816810130855e+04,1.973202997064530337e+03
3.870000000000000000e+02,2.047600747044090531e+04,2.076057536090083886e+04,2.035660269457714458e+04,1.619386680956890632e+04,1.985466871077537235e+03
3.880000000000000000e+02,2.059168766938584304e+04,2.086745159384740691e+04,2.045828334069500124e+04,1.628856662190965471e+04,1.997556721487931100e+03
3.890000000000000000e+02,2.072831671359119719e+04,2.100732696946832584e+04,2.058303723199148226e+04,1.637201921788585241e+04,2.009977895181645408e+03
3.900000000000000000e+02,2.082713500881586151e+04,2.115579487739127217e+04,2.068647112387335073e+04,1.646008025733171962e+04,2.022149471624523585e+03
3.910000000000000000e+02,2.094159058867512795e+04,2.128032239398126694e+04,2.079323083499344648e+04,1.656038263268182709e+04,2.035198105062135710e+03
3.920000000000000000e+02,2.106348997910953767e+04,2.141362076075372170e+04,2.090088889751286479e+04,1.665277688195387600e+04,2.048408516221583795e+03
3.930000000000000000e+02,2.118261300730839866e+04,2.153169019467765611e+04,2.101927815427204041e+04,1.673986174872057018e+04,2.062033070102462716e+03
3.940000000000000000e+02,2.128905136389929976e+04,2.164783818690044427e+04,2.114234854081355297e+04,1.684753192420485357e+04,2.072636290110775008e+03
3.950000000000000000e+02,2.140072146716558927e+04,2.175877559863843271e+04,2.127483598227742914e+04,1.693483747164711531e+04,2.081601730888411112e+03
3.960000000000000000e+02,2.151273813990690178e+04,2.185157737474418900e+04,2.138825771857409563e+04,1.702125876037824492e+04,2.095678378511506253e+03
3.970000000000000000e+02,2.162436424338234792e+04,2.196669425726557529e+04,2.150634427454711113e+04,1.711579053514370389e+04,2.107249757634325306e+03
3.980000000000000000e+02,2.173231228163568085e+04,2.206915482847885141e+04,2.161906804899476992e+04,1.722063750006064220e+04,2.119651534162323060e+03
3.990000000000000000e+02,2.183875406321030823e+04,2.218418888105320366e+04,2.174755569743907472e+04,1.731161014599254850e+04,2.130334797290193819e+03
4.000000000000000000e+02,2.195976242425348755e+04,2.229818235424446539e+04,2.186256496612038609e+04,1.740153493131733194e+04,2.144865431903841454e+03
4.010000000000000000e+02,2.206212005370600673e+04,2.241047539704949668e+04,2.198694783968183765e+04,1.747680707094731042e+04,2.156281500182045420e+03
4.020000000000000000e+02,2.218648848060112505e+04,2.250347052197365701e+04,2.209687005941206007e+04,1.755599631869541190e+04,2.167849559449535263e+03
4.030000000000000000e+02,2.227931438415965386e+04,2.263167348703963216e+04,2.219590333042080601e+04,1.766684208386307364e+04,2.179184493441110590e+03
4.040000000000000000e+02,2.238956792066244816e+04,2.276184689973551212e+04,2.232225093206032761e+04,1.776791306861954581e+04,2.190964998653653765e+03
4.050000000000000000e+02,2.251250874250932611e+04,2.289884999596478883e+04,2.245656456597203942e+04,1.786217863963981654e+04,2.204690413766872098e+03
4.060000000000000000e+02,2.262043223267099893e+04,2.301545388735924644e+04,2.256011422437970759e+04,1.796434700663838885e+04,2.219676785654407468e+03
4.070000000000000000e+02,2.274438160301518656e+04,2.311311258341651410e+04,2.266362745099946915e+04,1.806066816152994579e+04,2.235948297355211253e+03
4.080000000000000000e+02,2.286676858168315084e+04,2.323008496288060996e+04,2.278505810904874670e+04,1.816479779073147802e+04,2.246092950589789780e+03
4.090000000000000000e+02,2.297150152981398060e+04,2.335964670943363672e+04,2.289978922043162311e+04,1.824182541620180200e+04,2.258973450952581061e+03
4.100000000000000000e+02,2.307895889883286873e+04,2.349896194872606793e+04,2.301492833134407192e+04,1.833098885450650050e+04,2.272966113707201657e+03
4.110000000000000000e+02,2.319427680787981080e+04,2.360328727988744504e+04,2.312887490794349287e+04,1.842033356553463818e+04,2.287044142548488708e+03
4.120000000000000000e+02,2.331562214566951661e+04,2.370919845528916630e+04,2.321990478889874066e+04,1.852657381636014543e+04,2.301992583046139771e+03
4.130000000000000000e+02,2.345879097746106345e+04,2.384916551122583405e+04,2.332909111378262605e+04,1.862416739350646458e+04,2.314201064635407874e+03
4.140000000000000000e+02,2.355448748775029526e+04,2.396453785861350843e+04,2.344780355118006992e+04,1.871568756694405602e+04,2.328757075172119585e+03
4.150000000000000000e+02,2.365765680569202959e+04,2.410469635978625956e+04,2.356290852970365086e+04,1.881220125859913969e+04,2.341981191290482002e+03
4.160000000000000000e+02,2.376041610757636954e+04,2.423362203532122658e+04,2.369126113890112538e+04,1.891835612784698242e+04,2.355635766514096304e+03
4.170000000000000000e+02,2.390943766512435468e+04,2.437628140448628255e+04,2.380167119929656837e+04,1.900033386580450679e+04,2.371459931886830873e+03
4.180000000000000000e+02,2.403499573260874604e+04,2.449972618413425516e+04,2.391625645444726615e+04,1.910357295692640037e+04,2.385332221695447515e+03
4.190000000000000000e+02,2.413253549208194454e+04,2.460199678287452480e+04,2.403485580194076101e+04,1.921363920257457357e+04,2.399401908806003121e+03
4.200000000000000000e+02,2.425826449473701359e+04,2.472989685334210299e+04,2.414064195940962600e+04,1.930587472782677651e+04,2.408835866486429950e+03
4.210000000000000000e+02,2.438428221934887551e+04,2.486252628695373642e+04,2.422829939161650691e+04,1.938920877598116931e+04,2.418420927135683996e+03
4.220000000000000000e+02,2.449569015709801897e+04,2.501219720223568220e+04,2.432966698007513332e+04,1.948411314024341118e+04,2.431618836426383950e+03
4.230000000000000000e+02,2.460175038947536814e+04,2.516135974481391895e+04,2.444040726534683199e+04,1.957400333695234076e+04,2.445125837872036755e+03
4.240000000000000000e+02,2.471983336130478710e+04,2.527531057743469864e+04,2.453664811852318962e+04,1.965799198853905909e+04,2.455713195181933315e+03
4.250000000000000000e+02,2.486433107246649888e+04,2.539244924280522173e+04,2.465744342433901329e+04,1.975650857462471322e+04,2.470668882656656024e+03
4.260000000000000000e+02,2.498259445519155270e+04,2.553673536655500357e+04,2.478875439125309640e+04,1.985846782791750957e+04,2.486042422837987488e+03
4.270000000000000000e+02,2.509648543595201772e+04,2.565924149290429341e+04,2.489438037674461521e+04,1.994535706704627228e+04,2.499659708539398707e+03
4.280000000000000000e+02,2.520459719860314362e+04,2.579675651457993808e+04,2.501380965855504473e+04,2.004597704201826855e+04,2.511304948217051788e+03
4.290000000000000000e+02,2.530870331669287043e+04,2.593883506975137425e+04,2.513225316025190114e+04,2.014583921761039164e+04,2.525369710555361507e+03
4.300000000000000000e+02,2.541747136689376930e+04,2.608601573319980525e+04,2.524950880519478596e+04,2.023561633634400278e+04,2.537534915037054361e+03
4.310000000000000000e+02,2.552702893417483574e+04,2.619610356947815671e+04,2.538763785595920126e+04,2.032768954347837280e+04,2.550263916717949996e+03
4.320000000000000000e+02,2.563054939623687824e+04,2.631280797906422595e+04,2.550244128176609593e+04,2.042078690659229687e+04,2.563645957401229680e+03
4.330000000000000000e+02,2.575433065956887003e+04,2.644022947353237032e+04,2.561107231307336042e+04,2.052412217902818884e+04,2.574327924596842422e+03
4.340000000000000000e+02,2.588023628641448886e+04,2.659231888585820707e+04,2.572451510630580015e+04,2.064330586881107592e+04,2.589161402468658707e+03
4.350000000000000000e+02,2.599883359073268730e+04,2.672512183332629502e+04,2.584691186633214238e+04,2.074476926403412654e+04,2.605764678842996545e+03
4.360000000000000000e+02,2.613297463169715775e+04,2.683680616883939001e+04,2.597085195662895421e+04,2.084318419964337954e+04,2.621718597131238766e+03
4.370000000000000000e+02,2.626846843934355275e+04,2.696154269163619028e+04,2.609051252654262498e+04,2.094578904627178781e+04,2.637450134261019230e+03
4.380000000000000000e+02,2.638130628572803107e+04,2.709093770935989232e+04,2.621595903191751859e+04,2.105975563243812940e+04,2.650130455860217353e+03
4.390000000000000000e+02,2.649481516888752230e+04,2.721388179389166544e+04,2.633875217514218821e+04,2.115621912121107016e+04,2.667246733861990379e+03
4.400000000000000000e+02,2.662530255610224413e+04,2.733597795818084705e+04,2.645730642910149618e+04,2.127843725593005365e+04,2.680394671783271406e+03
4.410000000000000000e+02,2.675643336583305791e+04,2.746801686179741955e+04,2.657351900618982472e+04,2.138402785383921946e+04,2.696635543116618010e+03
4.420000000000000000e+02,2.689851695075281896e+04,2.760612281062975308e+04,2.668297195175084562e+04,2.147845150670596922e+04,2.708944877469902167e+03
4.430000000000000000e+02,2.702771934793184118e+04,2.775870435111804181e+04,2.681650065641073161e+04,2.158335299763704097e+04,2.724291434196838964e+03
4.440000000000000000e+02,2.714778631354698882e+04,2.791095831115182227e+04,2.694928224680908170e+04,2.167758272372086140e+04,2.740862477873474745e+03
4.450000000000000000e+02,2.726859199800317583e+04,2.803806008017636850e+04,2.708602446864854574e+04,2.176763439892400129e+04,2.756638496763919647e+03
4.460000000000000000e+02,2.739048208140827774e+04,2.818527352762561350e+04,2.719589932299158318e+04,2.186828439921408426e+04,2.769389220088251022e+03
4.470000000000000000e+02,2.750591709147229267e+04,2.829141885918881599e+04,2.730499428548250580e+04,2.198022154591145591e+04,2.786113540100831415e+03
4.480000000000000000e+02,2.761071130906859617e+04,2.841662835477234330e+04,2.743230382002372062e+04,2.207769818209678488e+04,2.799304647056930662e+03
4.490000000000000000e+02,2.774070989585792995e+04,2.857122613396643283e+04,2.756433403775194165e+04,2.219222587079575169e+04,2.811586168006323987e+03
4.500000000000000000e+02,2.786821536865768212e+04,2.867548391304856341e+04,2.768497376979659748e+04,2.229826774841538645e+04,2.829278423716638827e+03
4.510000000000000000e+02,2.800248112245852099e+04,2.880983574007599236e+04,2.782007293906548148e+04,2.243177314152791223e+04,2.847430563161429745e+03
4.520000000000000000e+02,2.813991502756623959e+04,2.892440413693365190e+04,2.796348115781971137e+04,2.255170721658401453e+04,2.858787786992533256e+03
4.530000000000000000e+02,2.826304691404393816e+04,2.907421308710009180e+04,2.808387249502459963e+04,2.267000953795313762e+04,2.873172622067408611e+03
4.540000000000000000e+02,2.839106214778008871e+04,2.921681919346804716e+04,2.821232258325222210e+04,2.277978710328523812e+04,2.888044908071408827e+03
4.550000000000000000e+02,2.856490509463044145e+04,2.932495568392465066e+04,2.835320814134550892e+04,2.289699432240453461e+04,2.906057922716880057e+03
4.560000000000000000e+02,2.868511491777517949e+04,2.943756297755309424e+04,2.847519574417846525e+04,2.299373373280533633e+04,2.921658282743561358e+03
4.570000000000000000e+02,2.880089924622218314e+04,2.956313910153731922e+04,2.859349211495331110e+04,2.312303978827560786e+04,2.934854461406683640e+03
4.580000000000000000e+02,2.892934373092370515e+04,2.969633581802491972e+04,2.869499170345989478e+04,2.323453324650142895e+04,2.949663623835625003e+03
4.590000000000000000e+02,2.906055879157704112e+04,2.984894907500085537e+04,2.885057645061613948e+04,2.333810965827181644e+04,2.963143266178691192e+03
4.600000000000000000e+02,2.919914746895454664e+04,2.998310410563985351e+04,2.898561898977535020e+04,2.346472936895039311e+04,2.977301491031561454e+03
4.610000000000000000e+02,2.935588605059105612e+04,3.013122371272021701e+04,2.908996169399807332e+04,2.356885368471749825e+04,2.992998387671478667e+03
4.620000000000000000e+02,2.949318788782276533e+04,3.028749548766641965e+04,2.920002964953909395e+04,2.368616029532608445e+04,3.007101647604981736e+03
4.630000000000000000e+02,2.962595788845693460e+04,3.044247314670330161e+04,2.932978388882469153e+04,2.380515990839059668e+04,3.021391186468981687e+03
4.640000000000000000e+02,2.977374681387554301e+04,3.056759563462775259e+04,2.947966032948195789e+04,2.391296801251911893e+04,3.038107258208801795e+03
4.650000000000000000e+02,2.989131802179476654e+04,3.070717630920882220e+04,2.962260566275888414e+04,2.400753897773056815e+04,3.053074486619489562e+03
4.660000000000000000e+02,2.999302924615221491e+04,3.084874418603351660e+04,2.975953833798149572e+04,2.411868912427766190e+04,3.063536426189553822e+03
4.670000000000000000e+02,3.011363775233587148e+04,3.097416266170404560e+04,2.989749979948815599e+04,2.422607534176543413e+04,3.077064172105032867e+03
4.680000000000000000e+02,3.026620502415705050e+04,3.110493976044569354e+04,3.003793047387132538e+04,2.432579358604648587e+04,3.096228008514632165e+03
4.690000000000000000e+02,3.038074569439427069e+04,3.126303068562417320e+04,3.017188880820856866e+04,2.443710153071664536e+04,3.112008706418062502e+03
4.700000000000000000e+02,3.048608929426937539e+04,3.138698501580581797e+04,3.029284774569200090e+04,2.453847299993506022e+04,3.128911639171870775e+03
4.710000000000000000e+02,3.062254458927004089e+04,3.150925859327888975e+04,3.042618492462922586e+04,2.464210009818700928e+04,3.138463361361295938e+03
4.720000000000000000e+02,3.077682825077691814e+04,3.161890524807338443e+04,3.055688127654663185e+04,2.475782267551468976e+04,3.151902993153218631e+03
4.730000000000000000e+02,3.090324827748743701e+04,3.173913789800860104e+04,3.069930207523347053e+04,2.486216487439964840e+04,3.167359456724278061e+03
4.740000000000000000e+02,3.103830831279392442e+04,3.189200659448177612e+04,3.084050033674221413e+04,2.496604752194785760e+04,3.182087950282334987e+03
4.750000000000000000e+02,3.117780627057980018e+04,3.203345359219963211e+04,3.098809771655128861e+04,2.508345038784299322e+04,3.194070829918039635e+03
4.760000000000000000e+02,3.130611576542149851e+04,3.217986806377689936e+04,3.111917340771322415e+04,2.518870490554761273e+04,3.211831726737754707e+03
4.770000000000000000e+02,3.141217295458844455e+04,3.231061342309131942e+04,3.125671797250559757e+04,2.530285329303432445e+04,3.229328852320167698e+03
4.780000000000000000e+02,3.154796309071877113e+04,3.245021476521352452e+04,3.139463799379319971e+04,2.543459283394662634e+04,3.244386401290325921e+03
4.790000000000000000e+02,3.169711810534700999e+04,3.257890319383388851e+04,3.151943082218782001e+04,2.555490771227428922e+04,3.261364270294655853e+03
4.800000000000000000e+02,3.184162887788706939e+04,3.273327307000818109e+04,3.165285580101174855e+04,2.566792670995449589e+04,3.281654955134016291e+03
4.810000000000000000e+02,3.198798253302811645e+04,3.286594348071130662e+04,3.178383537934794731e+04,2.579256151097172551e+04,3.296672342096907869e+03
4.820000000000000000e+02,3.212735507534419958e+04,3.302814933043169003e+04,3.189058320359337813e+04,2.589086771857152053e+04,3.314249788255105159e+03
4.830000000000000000e+02,3.227200254624055378e+04,3.316049658983250993e+04,3.199052703844764619e+04,2.599951067544074613e+04,3.328577966778057544e+03
4.840000000000000000e+02,3.240448737405952852e+04,3.331024317476929718e+04,3.211830282244817136e+04,2.610909704654752204e+04,3.347358896065766203e+03
4.850000000000000000e+02,3.253904085322803439e+04,3.348033977838041756e+04,3.226540725461218972e+04,2.623587471195251419e+04,3.363832073761451738e+03
4.860000000000000000e+02,3.268713285726702452e+04,3.362961716428121144e+04,3.241037866850035425e+04,2.635187601860825089e+04,3.381881993597664405e+03
4.870000000000000000e+02,3.283537247060330265e+04,3.376828049396115966e+04,3.256548896545219031e+04,2.646302943408765714e+04,3.397267892792968723e+03
4.880000000000000000e+02,3.295030728898275993e+04,3.392980367996406858e+04,3.271695546126599947e+04,2.658281674900933649e+04,3.412910859229060407e+03
4.890000000000000000e+02,3.309578381512648775e+04,3.408606687628181680e+04,3.288231804880860000e+04,2.671611672702454962e+04,3.428103026352119286e+03
4.900000000000000000e+02,3.320813743360822991e+04,3.423156724503431906e+04,3.304128087851461169e+04,2.684932424481943599e+04,3.446099042438365359e+03
4.910000000000000000e+02,3.332884799418495095e+04,3.438611442277509923e+04,3.318574214503171970e+04,2.696255852520126427e+04,3.462079338090479723e+03
4.920000000000000000e+02,3.348062034481165756e+04,3.454587242594744021e+04,3.332715083446860808e+04,2.707497372145453846e+04,3.478773389248815874e+03
4.930000000000000000e+02,3.362580167749195243e+04,3.468814778321929043e+04,3.347075190819941781e+04,2.720022851640243607e+04,3.488412082586699398e+03
4.940000000000000000e+02,3.379522155666889012e+04,3.486030719931719068e+04,3.359027996873824304e+04,2.731744230749709095e+04,3.510085259328614939e+03
4.950000000000000000e+02,3.395608257626840350e+04,3.500741347396059427e+04,3.374361289855305949e+04,2.743667853160533195e+04,3.524793158085150026e+03
4.960000000000000000e+02,3.410866063109377865e+04,3.514550212652697519e+04,3.388938958467282646e+04,2.754148432915493322e+04,3.543158534271446115e+03
4.970000000000000000e+02,3.426221803365065716e+04,3.529841998088292894e+04,3.402080191923098755e+04,2.765035042492608773e+04,3.556743524641048680e+03
4.980000000000000000e+02,3.441128156382752059e+04,3.542130388608833891e+04,3.417705621733368025e+04,2.777673284150988911e+04,3.568665170080938879e+03
4.990000000000000000e+02,3.454688043482844660e+04,3.556055769485144992e+04,3.432916985815041699e+04,2.789832818486682663e+04,3.580937976735581287e+03
5.000000000000000000e+02,3.466259301208805118e+04,3.568318792759696225e+04,3.445106842200253595e+04,2.800954269326408394e+04,3.596412898279434557e+03
5.010000000000000000e+02,3.477794188857033441e+04,3.583337123157850874e+04,3.460745494705386955e+04,2.813001093353910255e+04,3.610681334175484153e+03
5.020000000000000000e+02,3.491535579241978121e+04,3.599114720206482161e+04,3.473491444291196240e+04,2.825144166107992351e+04,3.625175289233107833e+03
5.030000000000000000e+02,3.508499686074587225e+04,3.615172021577529085e+04,3.484611871162432362e+04,2.835469938452893985e+04,3.639750595527673795e+03
5.040000000000000000e+02,3.523962010349986667e+04,3.629312433967804827e+04,3.498635519525852578e+04,2.844368339872284196e+04,3.660348895924727003e+03
5.050000000000000000e+02,3.535767546322550334e+04,3.645055708827447233e+04,3.515101431908798986e+04,2.856530809192617016e+04,3.680869070834343802e+03
5.060000000000000000e+02,3.550630730941015645e+04,3.663469071999966400e+04,3.529477800608368852e+04,2.869166435720322988e+04,3.698746092544190105e+03
5.070000000000000000e+02,3.564590365455667779e+04,3.678854675822779245e+04,3.545833683066211961e+04,2.881478983580585191e+04,3.715742758384304580e+03
5.080000000000000000e+02,3.579704691137414193e+04,3.692032266781409271e+04,3.560626821406828822e+04,2.889989431584491831e+04,3.731435006679962044e+03
5.090000000000000000e+02,3.595543132385994249e+04,3.706701487960494705e+04,3.574809476731809991e+04,2.901941377745726641e+04,3.746673996071569491e+03
5.100000000000000000e+02,3.610205609483063745e+04,3.721410178654268384e+04,3.588465898572331935e+04,2.913285433560349338e+04,3.762583791482418746e+03
5.110000000000000000e+02,3.625685992608756351e+04,3.737461756050766417e+04,3.605707819660290988e+04,2.923856442216558571e+04,3.777551490033709797e+03
5.120000000000000000e+02,3.638770967986245523e+04,3.756215901955855952e+04,3.620193822110935434e+04,2.937134717191914388e+04,3.792285497805419709e+03
5.130000000000000000e+02,3.653085315371898469e+04,3.771941947017690109e+04,3.637220215552677109e+04,2.947938549914461328e+04,3.811420582493476559e+03
5.140000000000000000e+02,3.667911926287406823e+04,3.787472913529119978e+04,3.651177196967904456e+04,2.960082117392631335e+04,3.830027508638371273e+03
5.150000000000000000e+02,3.680425320437134360e+04,3.803155648415784526e+04,3.663818119552732969e+04,2.972495663735496055e+04,3.845184938522149423e+03
5.160000000000000000e+02,3.695988921891980863e+04,3.818532446226728644e+04,3.678703834466188709e+04,2.983809482340747854e+04,3.857181656479992853e+03
5.170000000000000000e+02,3.712199554020109645e+04,3.833006144320167368e+04,3.695649480453718570e+04,2.993703651939916745e+04,3.871074993030924816e+03
5.180000000000000000e+02,3.727583652411159710e+04,3.848994181669743557e+04,3.716300788089971320e+04,3.006438382146698495e+04,3.888631887722850024e+03
5.190000000000000000e+02,3.743799386349970155e+04,3.864561727166316996e+04,3.729164801963076752e+04,3.021026614281014918e+04,3.906414760681800999e+03
5.200000000000000000e+02,3.757025965888342034e+04,3.878891413309593918e+04,3.743329837524594041e+04,3.033113268795808472e+04,3.921552447479639795e+03
5.210000000000000000e+02,3.772851642926233762e+04,3.893331136989880906e+04,3.759401776610405068e+04,3.045459401991427876e+04,3.936473377724973943e+03
5.220000000000000000e+02,3.786857126171467826e+04,3.910802747620510490e+04,3.773017799406455015e+04,3.058769974626995827e+04,3.953943478860497635e+03
5.230000000000000000e+02,3.803802466166095110e+04,3.929634595386164438e+04,3.789214850856763951e+04,3.070542506174836672e+04,3.972746325527044064e+03
5.240000000000000000e+02,3.815501842159645457e+04,3.944047863217844861e+04,3.803575585892164963e+04,3.082998784920409162e+04,3.988826364871131773e+03
5.250000000000000000e+02,3.830302219797487487e+04,3.958011007447756128e+04,3.819548384726321092e+04,3.095698169678100385e+04,4.011640273638972758e+03
5.260000000000000000e+02,3.845317799788384582e+04,3.972241215791292052e+04,3.837428577397244953e+04,3.107504910078059038e+04,4.024734359053918524e+03
5.270000000000000000e+02,3.859095019617476646e+04,3.985854107605823083e+04,3.852942980638536392e+04,3.120201399905471044e+04,4.036815853064263138e+03
5.280000000000000000e+02,3.875651004859519890e+04,3.999876513759925729e+04,3.867145909210953687e+04,3.134223595326339273e+04,4.053560338235277413e+03
5.290000000000000000e+02,3.887492590029221901e+04,4.013406833406339138e+04,3.881925296950207849e+04,3.145419709918840090e+04,4.068073423167670626e+03
5.300000000000000000e+02,3.903272450395706983e+04,4.028519279773582093e+04,3.896879695438848285e+04,3.156368178680521669e+04,4.086016369727986785e+03
5.310000000000000000e+02,3.920779693103272439e+04,4.047923165016997518e+04,3.911419406259412790e+04,3.168668003137155756e+04,4.104006281250434768e+03
5.320000000000000000e+02,3.933948894839356217e+04,4.062874491195649898e+04,3.926561439727913239e+04,3.179347153761151640e+04,4.120215911510229489e+03
5.330000000000000000e+02,3.949842727441320312e+04,4.077856260656370432e+04,3.945039693496990367e+04,3.192599991462943581e+04,4.138522098434777035e+03
5.340000000000000000e+02,3.964506256858132838e+04,4.093653908088976459e+04,3.963629778783331858e+04,3.204928392061934937e+04,4.156014031856407200e+03
5.350000000000000000e+02,3.981618456022066675e+04,4.110857079012620670e+04,3.979737496339126665e+04,3.215559848334054550e+04,4.171820706689955841e+03
5.360000000000000000e+02,3.997147980222334445e+04,4.129653307308502553e+04,3.994087916620577016e+04,3.228414074449588952e+04,4.192120161972228743e+03
5.370000000000000000e+02,4.013401422385094338e+04,4.143728904884268559e+04,4.011070288924706256e+04,3.240585624679371540e+04,4.207353968216965768e+03
5.380000000000000000e+02,4.033356682233275933e+04,4.160163154409878189e+04,4.024189501696334628e+04,3.254661183678818634e+04,4.219197572317587401e+03
5.390000000000000000e+02,4.051227203460310557e+04,4.176959606443224766e+04,4.037677831971850537e+04,3.266844318569263851e+04,4.235434050916474916e+03
5.400000000000000000e+02,4.067188627266725234e+04,4.193326099258936301e+04,4.052445450397915556e+04,3.281822538911958691e+04,4.252868804767676920e+03
5.410000000000000000e+02,4.080987250829713594e+04,4.207472385024972027e+04,4.067882880032592948e+04,3.293007513463792566e+04,4.269675879867430922e+03
5.420000000000000000e+02,4.097578660304097866e+04,4.220298762770314352e+04,4.082553852685823222e+04,3.304178735138619959e+04,4.291241711610646234e+03
5.430000000000000000e+02,4.111329926492724189e+04,4.236219830395793542e+04,4.098510269269579294e+04,3.317234659929634654e+04,4.310462168051802109e+03
5.440000000000000000e+02,4.127053758882475086e+04,4.249793891450887895e+04,4.115360357610812207e+04,3.331236779474465584e+04,4.322341045538936669e+03
5.450000000000000000e+02,4.142069256573788152e+04,4.268117439196060877e+04,4.131988855152116594e+04,3.342761567586949968e+04,4.341457095031262725e+03
5.460000000000000000e+02,4.158104407553997589e+04,4.283824625028877199e+04,4.148600661759577633e+04,3.354754812361928634e+04,4.361890461839659110e+03
5.470000000000000000e+02,4.174157184521078307e+04,4.301214010808640160e+04,4.165485557871285710e+04,3.367179614273150219e+04,4.381878889817668096e+03
5.480000000000000000e+02,4.187932772627811937e+04,4.317202139680967230e+04,4.182071333307234454e+04,3.379142796408274444e+04,4.402659705451736954e+03
5.490000000000000000e+02,4.203543586515598872e+04,4.331510784299911029e+04,4.198007434183514124e+04,3.391262987271945167e+04,4.424598794533898399e+03
5.500000000000000000e+02,4.219703326046702568e+04,4.346669152236430091e+04,4.211627697323034226e+04,3.406163267403859209e+04,4.439188800411256125e+03
5.510000000000000000e+02,4.240767296503575926e+04,4.362062073642852920e+04,4.226533738756705861e+04,3.419895778983977652e+04,4.454155646913543933e+03
5.520000000000000000e+02,4.257951453399802267e+04,4.378350669797034789e+04,4.243218567695131060e+04,3.431822261733764026e+04,4.471261195433673493e+03
5.530000000000000000e+02,4.274276974845831865e+04,4.396452021555734973e+04,4.259383604779451707e+04,3.442893538495332177e+04,4.486012781048302713e+03
5.540000000000000000e+02,4.292189030116055801e+04,4.412390339059437974e+04,4.274680121086067084e+04,3.453548052793879469e+04,4.503172688228332845e+03
5.550000000000000000e+02,4.306810250538251421e+04,4.428712430072617281e+04,4.291498216355471232e+04,3.465426065045341966e+04,4.517789085077034542e+03
5.560000000000000000e+02,4.320356448827559507e+04,4.444606981508806348e+04,4.308780071944913652e+04,3.479521426001527288e+04,4.535216630669294318e+03
5.570000000000000000e+02,4.337505478439664148e+04,4.459818303300275147e+04,4.322088281263590034e+04,3.492041077359535120e+04,4.555935551145254976e+03
5.580000000000000000e+02,4.354366201402114530e+04,4.475810064209334814e+04,4.337393868257311260e+04,3.503046499167456932e+04,4.577001919005188029e+03
5.590000000000000000e+02,4.368591100364898739e+04,4.492886573469187715e+04,4.351978912687926641e+04,3.515463129081901570e+04,4.595003487316565952e+03
5.600000000000000000e+02,4.383328348657513561e+04,4.511347098281981016e+04,4.368744569367772783e+04,3.525680980689403805e+04,4.613644407984979807e+03
5.610000000000000000e+02,4.403817103140614199e+04,4.526242991306824842e+04,4.384645585401532298e+04,3.535533827303833095e+04,4.631130341961645172e+03
5.620000000000000000e+02,4.420486232680056128e+04,4.544607517246075440e+04,4.400875840509790578e+04,3.549954725948345003e+04,4.649996239698328282e+03
5.630000000000000000e+02,4.440117966208369762e+04,4.563770508241925563e+04,4.416493444986118993e+04,3.558717132584301726e+04,4.670234741336616935e+03
5.640000000000000000e+02,4.456307216993614566e+04,4.578070103278863826e+04,4.435107200335171365e+04,3.572667921606983873e+04,4.685940718066851332e+03
5.650000000000000000e+02,4.473802579796739883e+04,4.594000949157707510e+04,4.451828659634286305e+04,3.584376897557270422e+04,4.702940036389489251e+03
5.660000000000000000e+02,4.490650049001032312e+04,4.607453203879533976e+04,4.464841253425270406e+04,3.600356750586384442e+04,4.718966570761377625e+03
5.670000000000000000e+02,4.508722111092035630e+04,4.624785624755790923e+04,4.480556588998607185e+04,3.613044972589805548e+04,4.736484102133675151e+03
5.680000000000000000e+02,4.525734001461911976e+04,4.642114458373883826e+04,4.496823709680329193e+04,3.624395779348659562e+04,4.757158719317197210e+03
5.690000000000000000e+02,4.542385304445523070e+04,4.657467013327732275e+04,4.513070579590236594e+04,3.637760719512827200e+04,4.778591885982488748e+03
5.700000000000000000e+02,4.558068223509274685e+04,4.673710360457226489e+04,4.531023559252523410e+04,3.651317005899900687e+04,4.802870207232607754e+03
5.710000000000000000e+02,4.574221706834430370e+04,4.692114402067114133e+04,4.547859309721481986e+04,3.664801228797982913e+04,4.818731676695746501e+03
5.720000000000000000e+02,4.589453547552062082e+04,4.709930725812173478e+04,4.563577245264258818e+04,3.679484800504353916e+04,4.839152663885117363e+03
5.730000000000000000e+02,4.607170859505479893e+04,4.729172201910312288e+04,4.581852806320826494e+04,3.691984086908997415e+04,4.855522293943668046e+03
5.740000000000000000e+02,4.625993374858267634e+04,4.749132882260733459e+04,4.597740853486602282e+04,3.705065753126017808e+04,4.876708440966845046e+03
5.750000000000000000e+02,4.639946847851474013e+04,4.767339971128004254e+04,4.614022790256117878e+04,3.718899921423881460e+04,4.898319405781236128e+03
5.760000000000000000e+02,4.656457925995031837e+04,4.786059729824654642e+04,4.633133535716342885e+04,3.733677449532292667e+04,4.917325987302690919e+03
5.770000000000000000e+02,4.675386710192187456e+04,4.804450394701066398e+04,4.648637530544211040e+04,3.746153293247961119e+04,4.931800510910452431e+03
5.780000000000000000e+02,4.696081919893466693e+04,4.819767398915906233e+04,4.662358827343301527e+04,3.759498447304602450e+04,4.949237237398654543e+03
5.790000000000000000e+02,4.712280711153983430e+04,4.836352171549075138e+04,4.679261205764554325e+04,3.772172433627738064e+04,4.969054476977871673e+03
5.800000000000000000e+02,4.729267851135700766e+04,4.850960217757437204e+04,4.696985044155819924e+04,3.784578675137432583e+04,4.988947296986036235e+03
5.810000000000000000e+02,4.746511399857541255e+04,4.867833955500065349e+04,4.713455373552421224e+04,3.798166381158492004e+04,5.010438838265246886e+03
5.820000000000000000e+02,4.762207045026201376e+04,4.885664004726293206e+04,4.729709404651913064e+04,3.810551360820735863e+04,5.033628781725363297e+03
5.830000000000000000e+02,4.777594336830756220e+04,4.903693998957821168e+04,4.744342888897789089e+04,3.825727087447039958e+04,5.050247740094129767e+03
5.840000000000000000e+02,4.797135283518397046e+04,4.922453122416478436e+04,4.762238974575620523e+04,3.837564219153845625e+04,5.070533202838078068e+03
5.850000000000000000e+02,4.815362027205099002e+04,4.938504665969746566e+04,4.781226837432942557e+04,3.852639780601696111e+04,5.085276807995513991e+03
5.860000000000000000e+02,4.833860174238564650e+04,4.955043697429023450e+04,4.797530463587338454e+04,3.864873573119816137e+04,5.100231674006989124e+03
5.870000000000000000e+02,4.850390756830111059e+04,4.972940390709899657e+04,4.814076141092804028e+04,3.877538768487041671e+04,5.117625716379625374e+03
5.880000000000000000e+02,4.866866041293711896e+04,4.990698830437051220e+04,4.832162719526679575e+04,3.892646053072855284e+04,5.141071931603769372e+03
5.890000000000000000e+02,4.883662946694219863e+04,5.010219263450536528e+04,4.851310046499899181e+04,3.907227547605225118e+04,5.157975310166179952e+03
5.900000000000000000e+02,4.902205087326498324e+04,5.029627308575504867e+04,4.869683040166819410e+04,3.922483665253080835e+04,5.183198700347291378e+03
5.910000000000000000e+02,4.916808019761419564e+04,5.046254133008081408e+04,4.887347704447888827e+04,3.938129618152638432e+04,5.202087239853411120e+03
5.920000000000000000e+02,4.935333826812184998e+04,5.066619636069361877e+04,4.903927550221517595e+04,3.951740920108461432e+04,5.222605593323612084e+03
5.930000000000000000e+02,4.953817903640793520e+04,5.083595589443018980e+04,4.921482522702553979e+04,3.966477125991770299e+04,5.242170641440605323e+03
5.940000000000000000e+02,4.973178112867972231e+04,5.100549168704397744e+04,4.936357954295202944e+04,3.981854232876312744e+04,5.264974450383178919e+03
5.950000000000000000e+02,4.990444731661062542e+04,5.119909689302195329e+04,4.954928172334055125e+04,3.995598687896640331e+04,5.283605177602191361e+03
5.960000000000000000e+02,5.007887397609100299e+04,5.137191741055362218e+04,4.970424968423864630e+04,4.012686722828571510e+04,5.305423770469143165e+03
5.970000000000000000e+02,5.022921720403851941e+04,5.159592649737275497e+04,4.986035703070969612e+04,4.026432525013324630e+04,5.330043657510130288e+03
5.980000000000000000e+02,5.038798183371995401e+04,5.181532553439131152e+04,5.001096631023043301e+04,4.039436206190393568e+04,5.352917458273555894e+03
5.990000000000000000e+02,5.058342089546139323e+04,5.201623719642510696e+04,5.018766372460274579e+04,4.052748741565950331e+04,5.375676265300980958e+03
6.000000000000000000e+02,5.077613999947236152e+04,5.218521174397654249e+04,5.037917227589656977e+04,4.066718953818336740e+04,5.390297642934980104e+03
6.010000000000000000e+02,5.096641034730801766e+04,5.234639678963344340e+04,5.054234827610744833e+04,4.081549687737008207e+04,5.407326824215477245e+03
6.020000000000000000e+02,5.113515441986143560e+04,5.250004059366925503e+04,5.076692196810421592e+04,4.096056474024274212e+04,5.428337929788889596e+03
6.030000000000000000e+02,5.134202342977406806e+04,5.266733613600640092e+04,5.094667077892457019e+04,4.109571594899911724e+04,5.454214921434655480e+03
6.040000000000000000e+02,5.152037724840904411e+04,5.284045902195173403e+04,5.115721877625056368e+04,4.122623720297269028e+04,5.476838703995203105e+03
6.050000000000000000e+02,5.169654082405358349e+04,5.300130823717876046e+04,5.132959456515039346e+04,4.139188187789294170e+04,5.495879116581547351e+03
6.060000000000000000e+02,5.187042508365293907e+04,5.318116500212372921e+04,5.152084243986701767e+04,4.153860993300464179e+04,5.513496929282187011e+03
6.070000000000000000e+02,5.204653041845830012e+04,5.336037188135685574e+04,5.170972112959388323e+04,4.167216620379178494e+04,5.533482001537204269e+03
6.080000000000000000e+02,5.221352402506810904e+04,5.351337108141515637e+04,5.186291458674293244e+04,4.180446273840070353e+04,5.553016833996780406e+03
6.090000000000000000e+02,5.239584828022040892e+04,5.367485872408352589e+04,5.204474061906810675e+04,4.198785132777657418e+04,5.578081433655865112e+03
6.100000000000000000e+02,5.259342047794537211e+04,5.384753728727092675e+04,5.223652280772318773e+04,4.212946353892727348e+04,5.601588406215963914e+03
6.110000000000000000e+02,5.278925359073954314e+04,5.402258047852503660e+04,5.238793521983069513e+04,4.227394230547008920e+04,5.622023899162941234e+03
6.120000000000000000e+02,5.295288420782567118e+04,5.418826430326211266e+04,5.256650724236074893e+04,4.238892691424256918e+04,5.643442989000512171e+03
6.130000000000000000e+02,5.312642322057517595e+04,5.435052338612675521e+04,5.274538271610903030e+04,4.250391166034361231e+04,5.661661902163568811e+03
6.140000000000000000e+02,5.331060484412028745e+04,5.455045940407449962e+04,5.295154214053972100e+04,4.262877892311049800e+04,5.682726482736067737e+03
6.150000000000000000e+02,5.347802260798442876e+04,5.474473517654490570e+04,5.312892038097362092e+04,4.272563199235434877e+04,5.700916012716525074e+03
6.160000000000000000e+02,5.367343259612955444e+04,5.492363824893655692e+04,5.331586307525871962e+04,4.287573870177457866e+04,5.720949931981979717e+03
6.170000000000000000e+02,5.386637988466902607e+04,5.507642964167751779e+04,5.349465034571719298e+04,4.302730534981294477e+04,5.743294986970046011e+03
6.180000000000000000e+02,5.404450089000197477e+04,5.528446552692362457e+04,5.368239873862603417e+04,4.317997136727000907e+04,5.768538121257048260e+03
6.190000000000000000e+02,5.420777051086406573e+04,5.543278543888308195e+04,5.385486446329359751e+04,4.331092493187524815e+04,5.784942436719231409e+03
6.200000000000000000e+02,5.438306031515971699e+04,5.560754009285018401e+04,5.403764673663576832e+04,4.346636457516052178e+04,5.800152172946240171e+03
6.210000000000000000e+02,5.454295410324712429e+04,5.579776985087263893e+04,5.423369047238676285e+04,4.361626667159442150e+04,5.822806491827490390e+03
6.220000000000000000e+02,5.469874284461790376e+04,5.596514662349928403e+04,5.440693795272211719e+04,4.377795922935830458e+04,5.847138463310725456e+03
6.230000000000000000e+02,5.487299647015998198e+04,5.618923958154341381e+04,5.455382537432733807e+04,4.391207307402306469e+04,5.868050361761008389e+03
6.240000000000000000e+02,5.506709656741029175e+04,5.636098942688753596e+04,5.474321348592260620e+04,4.403443441237582738e+04,5.882789526179063614e+03
6.250000000000000000e+02,5.524168858154508780e+04,5.656759488566309301e+04,5.491222812012938084e+04,4.418365970484138234e+04,5.901596848324112216e+03
6.260000000000000000e+02,5.543133705524055404e+04,5.676976024005812360e+04,5.509592698288305837e+04,4.431450500813357212e+04,5.915448964880286439e+03
6.270000000000000000e+02,5.561379778831748263e+04,5.696557214865132119e+04,5.526007293439695786e+04,4.445355242156377790e+04,5.934906644531468373e+03
6.280000000000000000e+02,5.576528558405499643e+04,5.717880014265773934e+04,5.543419880008357723e+04,4.457889770015650720e+04,5.953346447946108128e+03
6.290000000000000000e+02,5.595465880220835970e+04,5.735842706522009394e+04,5.560239588862267556e+04,4.473803413398082193e+04,5.969831503546084605e+03
6.300000000000000000e+02,5.614500055592635181e+04,5.755497696151617856e+04,5.575003938083567482e+04,4.490455853609215410e+04,5.995213377809161102e+03
6.310000000000000000e+02,5.632431625779633760e+04,5.775747448731987970e+04,5.592767784735227906e+04,4.506761886510504701e+04,6.014671624280941614e+03
6.320000000000000000e+02,5.650161109098907764e+04,5.796107096659654781e+04,5.612887723726764671e+04,4.522500157466092787e+04,6.036597994134022883e+03
6.330000000000000000e+02,5.670137917513233697e+04,5.813811954463227448e+04,5.630687962080234138e+04,4.536089251281369798e+04,6.060474894260818473e+03
6.340000000000000000e+02,5.689724069014393899e+04,5.831072848818004422e+04,5.646281983222986310e+04,4.548985876903658209e+04,6.077730081784160575e+03
6.350000000000000000e+02,5.707737635381679866e+04,5.850979664733610116e+04,5.667229503286577528e+04,4.563474210100727942e+04,6.099332547256596627e+03
6.360000000000000000e+02,5.728273670536713325e+04,5.870369763605117623e+04,5.684098697124911268e+04,4.578098127202082833e+04,6.125420859702540838e+03
6.370000000000000000e+02,5.747699107385022944e+04,5.888847778634299175e+04,5.699594228387730982e+04,4.592036800926311844e+04,6.142836063924488371e+03
6.380000000000000000e+02,5.761277828057728766e+04,5.909611694584603538e+04,5.716092790663275082e+04,4.606044225880111480e+04,6.163686373030435789e+03
6.390000000000000000e+02,5.779569958743106690e+04,5.927356995110664138e+04,5.731368537866295810e+04,4.621605873218939087e+04,6.180045247199983351e+03
6.400000000000000000e+02,5.797882094995920488e+04,5.943989286194295710e+04,5.749721131423467887e+04,4.636482999641450442e+04,6.205486609012106783e+03
6.410000000000000000e+02,5.818065332788368687e+04,5.961835476323607145e+04,5.768795340512094117e+04,4.649545343569321267e+04,6.226141226689223004e+03
6.420000000000000000e+02,5.835822913610965770e+04,5.978880481713068730e+04,5.791347557961831626e+04,4.663728150968528644e+04,6.248139512721297251e+03
6.430000000000000000e+02,5.854241415678843623e+04,5.995091340232799121e+04,5.814071508823325712e+04,4.678836697742521937e+04,6.269779551728637671e+03
6.440000000000000000e+02,5.875052198693135142e+04,6.014570456334405753e+04,5.832305541178152635e+04,4.693527443021834915e+04,6.293584602474154963e+03
6.450000000000000000e+02,5.894767661128040345e+04,6.033179979397969873e+04,5.850840437138901325e+04,4.706016345542330237e+04,6.309736365036444113e+03
6.460000000000000000e+02,5.914019029445221531e+04,6.051529613309535489e+04,5.864033128330962791e+04,4.720917853748588095e+04,6.328997507065484569e+03
6.470000000000000000e+02,5.936049872441844491e+04,6.072629543944766192e+04,5.883222472774085327e+04,4.736709139334272186e+04,6.347357424693404937e+03
6.480000000000000000e+02,5.953796227901766542e+04,6.092859104120681877e+04,5.902897904609520629e+04,4.751357124982136884e+04,6.372910927689777054e+03
6.490000000000000000e+02,5.973408898072530428e+04,6.113467210077927302e+04,5.920682925206794607e+04,4.765957717595024587e+04,6.394236739867814322e+03
6.500000000000000000e+02,5.992223866637847095e+04,6.132232886104658974e+04,5.939683799291095056e+04,4.785008091023359884e+04,6.420090382788488569e+03
6.510000000000000000e+02,6.010944033971951285e+04,6.153888344663863245e+04,5.959415037535445299e+04,4.799367183769874100e+04,6.441223626877947027e+03
6.520000000000000000e+02,6.031482384213676414e+04,6.172518392784986645e+04,5.978716054997450556e+04,4.812514532351035450e+04,6.465427269819017965e+03
6.530000000000000000e+02,6.053026834348527336e+04,6.191652798570468440e+04,5.995530937644810911e+04,4.827681429655718239e+04,6.491271586387174466e+03
6.540000000000000000e+02,6.069718538089630601e+04,6.209887356426414044e+04,6.017829567078466062e+04,4.843988095432364207e+04,6.512755218794674875e+03
6.550000000000000000e+02,6.087575559608860931e+04,6.231354619359644857e+04,6.038494332628081611e+04,4.858616649245480221e+04,6.534209212796820793e+03
6.560000000000000000e+02,6.106644834976471611e+04,6.250713205331318022e+04,6.058347124065733806e+04,4.873873044511002081e+04,6.558130267976363029e+03
6.570000000000000000e+02,6.123748188990388007e+04,6.272060905955728958e+04,6.076802470789675135e+04,4.890994104801841604e+04,6.580912520786873756e+03
6.580000000000000000e+02,6.142342047243313573e+04,6.291969005421952170e+04,6.091018654549841449e+04,4.906542324143980659e+04,6.606525200154268532e+03
6.590000000000000000e+02,6.160725335970597371e+04,6.311468833930518304e+04,6.106604649355574657e+04,4.924000479346659267e+04,6.624122413325024354e+03
6.600000000000000000e+02,6.178124946447242837e+04,6.332848198389721074e+04,6.125799526099073410e+04,4.939861519724380923e+04,6.647569802066022021e+03
6.610000000000000000e+02,6.198710695814240171e+04,6.355479554948606528e+04,6.145046958901899779e+04,4.955401200430665631e+04,6.678018378108062279e+03
6.620000000000000000e+02,6.217878798875083157e+04,6.377462196448213945e+04,6.164467460758456582e+04,4.969292709392478719e+04,6.695622017171109292e+03
6.630000000000000000e+02,6.237344841799395363e+04,6.397163175382465124e+04,6.183247150961702573e+04,4.983371639658398635e+04,6.718371403247590933e+03
6.640000000000000000e+02,6.257192878548872250e+04,6.423186719500811887e+04,6.203682640818029176e+04,4.999493255987158773e+04,6.739450677433334022e+03
6.650000000000000000e+02,6.275828943350768532e+04,6.447131180378764111e+04,6.223209960929305089e+04,5.015900998973284004e+04,6.759266474631150231e+03
6.660000000000000000e+02,6.293768128311603505e+04,6.465520956478493463e+04,6.241913144039893086e+04,5.031776590575709270e+04,6.782111716350551433e+03
6.670000000000000000e+02,6.313662434807163663e+04,6.486040441283971450e+04,6.258202520507011650e+04,5.045321654455412499e+04,6.805326295385651974e+03
6.680000000000000000e+02,6.334269213428421062e+04,6.507926723899580247e+04,6.277846815599966794e+04,5.060148571203016036e+04,6.826293656573141561e+03
6.690000000000000000e+02,6.354883283678494627e+04,6.530478508611201687e+04,6.298256055112381728e+04,5.079055863004883577e+04,6.846762713538697426e+03
6.700000000000000000e+02,6.372800673652181285e+04,6.550245149110430793e+04,6.315572859004296333e+04,5.092559141681778419e+04,6.870026646366182831e+03
6.710000000000000000e+02,6.395392467537178163e+04,6.570168201659906481e+04,6.334140007716584660e+04,5.109960321796394419e+04,6.896398481222097871e+03
6.720000000000000000e+02,6.416415664020959230e+04,6.590729654808552004e+04,6.350372862688351597e+04,5.124007812132774416e+04,6.915758864935378369e+03
6.730000000000000000e+02,6.435215040782834694e+04,6.609271870681791916e+04,6.369668183330354805e+04,5.139997993665623653e+04,6.941045017085881227e+03
6.740000000000000000e+02,6.457557776797406405e+04,6.627675414243590785e+04,6.390587931311523425e+04,5.156619018275754934e+04,6.966009515164023469e+03
6.750000000000000000e+02,6.480648192091516103e+04,6.648661028866785637e+04,6.409643001021858072e+04,5.173832704488762829e+04,6.991556438801268087e+03
6.760000000000000000e+02,6.504002486343674536e+04,6.668479055191314546e+04,6.427722190789581509e+04,5.190728387921645481e+04,7.019414330322348178e+03
6.770000000000000000e+02,6.524861038605192152e+04,6.684767092725085968e+04,6.447764482049479557e+04,5.203618178982922836e+04,7.040372724760438359e+03
6.780000000000000000e+02,6.541863727254178957e+04,6.705695367128559155e+04,6.467459360613135505e+04,5.219183217690133461e+04,7.059332814974633038e+03
6.790000000000000000e+02,6.562646002500198665e+04,6.727034261172753759e+04,6.485137849179122713e+04,5.233573831408162368e+04,7.076277202648605453e+03
6.800000000000000000e+02,6.583906125445739599e+04,6.745177124063002702e+04,6.503648788961986429e+04,5.248724761913773546e+04,7.100229899908083098e+03
6.810000000000000000e+02,6.604113797224580776e+04,6.765078653900888457e+04,6.524146762920950277e+04,5.263708713895460096e+04,7.122094511761140893e+03
6.820000000000000000e+02,6.624886378521895676e+04,6.784776972300856141e+04,6.542595163016676088e+04,5.279468813450014568e+04,7.145473782293745899e+03
6.830000000000000000e+02,6.646474274225352565e+04,6.811348020441320841e+04,6.564446216224809177e+04,5.294302472011254577e+04,7.170559566011657807e+03
6.840000000000000000e+02,6.666603167965916509e+04,6.830682385216144030e+04,6.585153408086144191e+04,5.309153590083993913e+04,7.193938790723168495e+03
6.850000000000000000e+02,6.686347038568984135e+04,6.851818702962587122e+04,6.603959627578775689e+04,5.324750650365652837e+04,7.224244690994173652e+03
6.860000000000000000e+02,6.701502166490792297e+04,6.875660547057929216e+04,6.625475330461650447e+04,5.338713347580049594e+04,7.244885023897990322e+03
6.870000000000000000e+02,6.720780815811554203e+04,6.895341998139160569e+04,6.644603674372116802e+04,5.357865233343157161e+04,7.265495680208745398e+03
6.880000000000000000e+02,6.742577042216283735e+04,6.917512470432165719e+04,6.662333125462036696e+04,5.375607983913012868e+04,7.286960097073811994e+03
6.890000000000000000e+02,6.765464656844298588e+04,6.939491592436640349e+04,6.685204430132990819e+04,5.392728015804482857e+04,7.304421478218622724e+03
6.900000000000000000e+02,6.788109796800026379e+04,6.955569051056001626e+04,6.709668287764732668e+04,5.407928755461787659e+04,7.332245247996470425e+03
6.910000000000000000e+02,6.809767589040684106e+04,6.974420344646196463e+04,6.728914763818749634e+04,5.423271309989086876e+04,7.354612989485059188e+03
6.920000000000000000e+02,6.829971332088728377e+04,6.998436685228219721e+04,6.752596184630226344e+04,5.441480673908098834e+04,7.382345457756467113e+03
6.930000000000000000e+02,6.848301384287931432e+04,7.019981446695474733e+04,6.774649930908402894e+04,5.457541639124138601e+04,7.407762841073138588e+03
6.940000000000000000e+02,6.864466400499307201e+04,7.043356692508481501e+04,6.795207458562869579e+04,5.475890126156194310e+04,7.433821220491918211e+03
6.950000000000000000e+02,6.883035993282397976e+04,7.059269405544368783e+04,6.817701693925110158e+04,5.491190303720119118e+04,7.449502594859608507e+03
6.960000000000000000e+02,6.904214647766319104e+04,7.078259900730053778e+04,6.837699880956413108e+04,5.506834936055634898e+04,7.480354586747269423e+03
6.970000000000000000e+02,6.924467945282421715e+04,7.102232730897204601e+04,6.860556206945169833e+04,5.522561852329976682e+04,7.496444213521162965e+03
6.980000000000000000e+02,6.942318834202033759e+04,7.121549070727804792e+04,6.878376550789090106e+04,5.538241106694880000e+04,7.519322153262355641e+03
6.990000000000000000e+02,6.959371270614088280e+04,7.143319758105647634e+04,6.899730565373934223e+04,5.555764721970625396e+04,7.545866872523165512e+03
7.000000000000000000e+02,6.973353396689708461e+04,7.162794222157058539e+04,6.918517303625645582e+04,5.573201278311224451e+04,7.567620275296076215e+03
7.010000000000000000e+02,6.993869660236980417e+04,7.184166366182683851e+04,6.939763310077018104e+04,5.588034599883841292e+04,7.588171500553182341e+03
7.020000000000000000e+02,7.014516701300119166e+04,7.204520379800215596e+04,6.962315626863460056e+04,5.605916267320187762e+04,7.611843995110248215e+03
7.030000000000000000e+02,7.035766624516970478e+04,7.223918545134327724e+04,6.980074134156097716e+04,5.619039618618068198e+04,7.635364002410809007e+03
7.040000000000000000e+02,7.055504070580104599e+04,7.243109564035877702e+04,7.000496701032304554e+04,5.637955406896914792e+04,7.658041683150589051e+03
7.050000000000000000e+02,7.077630874287789629e+04,7.262683327537646983e+04,7.019840160553218448e+04,5.651022183307199157e+04,7.681945606069271889e+03
7.060000000000000000e+02,7.096358423995476915e+04,7.279777110787892889e+04,7.041861250078814919e+04,5.666912601564606302e+04,7.703047031442265506e+03
7.070000000000000000e+02,7.112257311427677632e+04,7.302599463448155439e+04,7.059105316240224056e+04,5.685353221089066938e+04,7.732545435421438015e+03
7.080000000000000000e+02,7.131675176414457383e+04,7.321801956897748460e+04,7.077826455704531691e+04,5.704109619546355680e+04,7.753400456380473770e+03
7.090000000000000000e+02,7.152540777206752682e+04,7.341903369307835237e+04,7.099435483333433513e+04,5.719056300630289479e+04,7.775731164562106642e+03
7.100000000000000000e+02,7.171753199034102727e+04,7.360835315263064695e+04,7.121130392247131385e+04,5.731784949383493949e+04,7.791876473465466916e+03
7.110000000000000000e+02,7.195567562030066620e+04,7.383413949792931089e+04,7.141708399751062097e+04,5.746397125847900315e+04,7.820899633438813908e+03
7.120000000000000000e+02,7.217439755302088452e+04,7.404393617901825928e+04,7.161497919899920817e+04,5.760031741872771090e+04,7.849832827526277470e+03
7.130000000000000000e+02,7.242855866573780077e+04,7.424300994826618989e+04,7.184256448008501320e+04,5.776499437140508235e+04,7.872818269837239313e+03
7.140000000000000000e+02,7.262514464858875726e+04,7.446079172593052499e+04,7.205786525384578272e+04,5.792733311703562504e+04,7.898193545132863619e+03
7.150000000000000000e+02,7.279200423594143649e+04,7.464162592037254944e+04,7.226447020570310997e+04,5.811110974802554119e+04,7.922824433566863263e+03
7.160000000000000000e+02,7.299996334783674683e+04,7.484837636183582072e+04,7.242207905430256505e+04,5.825877082203658210e+04,7.943436064833584169e+03
7.170000000000000000e+02,7.320280118641101581e+04,7.503208004024600086e+04,7.262753343877606676e+04,5.842303009255197685e+04,7.962848075091229475e+03
7.180000000000000000e+02,7.344588569613438449e+04,7.523938716956935241e+04,7.281339862402647850e+04,5.860054373796204891e+04,7.988328462253633916e+03
7.190000000000000000e+02,7.366198816706890648e+04,7.544974435633944813e+04,7.304386182871676283e+04,5.876648695674077317e+04,8.013105594867359287e+03
7.200000000000000000e+02,7.383525642116519157e+04,7.565789486105809920e+04,7.324270002466421283e+04,5.894917745612862927e+04,8.033910491038640430e+03
7.210000000000000000e+02,7.402261608289301512e+04,7.581181584813570953e+04,7.343097905826498754e+04,5.911002393281080731e+04,8.055204371775376785e+03
7.220000000000000000e+02,7.421693302934996609e+04,7.602670855202859093e+04,7.367585927409211581e+04,5.927553001969767502e+04,8.085836225834919787e+03
7.230000000000000000e+02,7.440770307807839708e+04,7.625100667214122950e+04,7.388995036006627197e+04,5.943982856759957212e+04,8.109746249276827257e+03
7.240000000000000000e+02,7.460138066222441557e+04,7.646383021965868829e+04,7.411708266368269688e+04,5.959291089929583541e+04,8.134479424265839043e+03
7.250000000000000000e+02,7.481270220360197709e+04,7.668001067421588232e+04,7.432118384845249238e+04,5.974820963080848742e+04,8.154705868086034570e+03
7.260000000000000000e+02,7.504326285775288125e+04,7.690391428206929413e+04,7.454230716832878534e+04,5.991864180998825032e+04,8.179915077236551952e+03
7.270000000000000000e+02,7.527874019696054165e+04,7.708102175581976189e+04,7.472001557947765104e+04,6.009292080890743819e+04,8.200730248722029501e+03
7.280000000000000000e+02,7.550528187029213586e+04,7.726030543007253436e+04,7.492777931796229677e+04,6.024928043353535031e+04,8.221324105551109824e+03
7.290000000000000000e+02,7.573640575374735636e+04,7.745380786362220533e+04,7.512952743169227324e+04,6.041282219386706856e+04,8.244769231855745602e+03
7.300000000000000000e+02,7.591281095449965505e+04,7.766245961959092529e+04,7.531723573870731343e+04,6.059258024898530130e+04,8.269020939131802152e+03
7.310000000000000000e+02,7.607109451462130528e+04,7.786814709244278492e+04,7.549321826278592926e+04,6.077300826991694339e+04,8.293267492186401796e+03
7.320000000000000000e+02,7.627616910453527817e+04,7.805942276033613598e+04,7.566667089578720334e+04,6.093522500533905986e+04,8.319334289103975607e+03
7.330000000000000000e+02,7.651381660705298418e+04,7.826182317543200043e+04,7.585055199819456902e+04,6.111162146028802090e+04,8.341164127521300543e+03
7.340000000000000000e+02,7.671697202766154078e+04,7.848611590160190826e+04,7.606182955179855344e+04,6.130963106218769099e+04,8.362475437969242194e+03
7.350000000000000000e+02,7.692130404135555727e+04,7.869154271678932128e+04,7.626752870924671879e+04,6.149196129781546915e+04,8.381056387737105979e+03
7.360000000000000000e+02,7.714322917270286416e+04,7.889541830730921356e+04,7.646278749220792088e+04,6.164873750064332853e+04,8.401388763684750302e+03
7.370000000000000000e+02,7.738427688062512607e+04,7.912057068255919148e+04,7.668370281912929204e+04,6.181167260702969361e+04,8.422878228193709219e+03
7.380000000000000000e+02,7.760565791433336562e+04,7.930502383759115764e+04,7.691685606492758961e+04,6.199719368510437198e+04,8.447195234605085716e+03
7.390000000000000000e+02,7.781379329691521707e+04,7.953644413350877585e+04,7.712244472104083980e+04,6.216421856414253125e+04,8.470340031712490600e+03
7.400000000000000000e+02,7.804061998881475301e+04,7.975893011355986528e+04,7.737422771945569548e+04,6.233709621783920011e+04,8.489577055959849531e+03
7.410000000000000000e+02,7.825544154419763072e+04,7.998763123753853142e+04,7.761199554876906041e+04,6.251497882352029410e+04,8.508470734121316127e+03
7.420000000000000000e+02,7.845778421990500647e+04,8.025922990475899132e+04,7.782096163308247924e+04,6.271896622781151382e+04,8.536209264999080915e+03
7.430000000000000000e+02,7.869971889227141219e+04,8.047134685629796877e+04,7.801256242855766322e+04,6.289407012569365907e+04,8.559608914007563726e+03
7.440000000000000000e+02,7.890959759471577127e+04,8.068609818663317128e+04,7.824365050200509722e+04,6.303855041242415609e+04,8.585253525944790454e+03
7.450000000000000000e+02,7.910224032735571382e+04,8.091164094348445360e+04,7.842047809007565957e+04,6.321392563576717657e+04,8.606331360202279029e+03
7.460000000000000000e+02,7.928330245159735205e+04,8.115359180058329366e+04,7.862502892350371985e+04,6.340658068436766916e+04,8.641568635617726613e+03
7.470000000000000000e+02,7.952193494894448668e+04,8.137672159153803659e+04,7.881457930202476564e+04,6.358326401152582548e+04,8.662077633607084863e+03
7.480000000000000000e+02,7.976608410303638084e+04,8.159516145819643862e+04,7.904191445751397987e+04,6.374044835400428565e+04,8.682855051601765808e+03
7.490000000000000000e+02,7.997746139472434879e+04,8.177676941108699248e+04,7.927206703831555205e+04,6.391358028528060095e+04,8.702575930930201139e+03


==> figs/sim/train_loss_edge_07_mal_12_out_large_value.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.009559451702430621e+01,1.023585692167560524e+01,1.023504122027806673e+01,9.866689867748341669e+00,9.937895557533190427e+00
1.000000000000000000e+00,1.461088342309716390e+06,1.378830493712179596e+06,9.478104110779552727e+00,9.002182894476664643e+00,6.179823059223731541e+00
2.000000000000000000e+00,5.774076028946761042e+06,5.472255945156879723e+06,8.932212123351261468e+00,8.420728430490669325e+00,4.084709097676215706e+00
3.000000000000000000e+00,1.296529212817802839e+07,1.231476098028735630e+07,8.454532535278463712e+00,8.028618395749411718e+00,2.878785696965039609e+00
4.000000000000000000e+00,2.303499612382917479e+07,2.190752673273201287e+07,8.102032176281085185e+00,7.530188547509753860e+00,1.863123231698597504e+00
5.000000000000000000e+00,3.598478736992436647e+07,3.425127147856462002e+07,7.675496268535735744e+00,7.193484784845032287e+00,1.061275027835433704e+00
6.000000000000000000e+00,5.181436967606212199e+07,4.934625783094915003e+07,7.248743053595954500e+00,6.649648628338605150e+00,5.569306057964558132e-01
7.000000000000000000e+00,7.052424383785444498e+07,6.719233049683764577e+07,6.821150310113128334e+00,6.274865560065787662e+00,2.426412253591850865e-01
8.000000000000000000e+00,9.211413720769390464e+07,8.778979475862482190e+07,6.387777588778673632e+00,5.904555003170968597e+00,9.353728714610420880e-02
9.000000000000000000e+00,1.165836360806027800e+08,1.111388462740544379e+08,5.903372098202288143e+00,5.490547909343789001e+00,2.489252589280366301e-02
1.000000000000000000e+01,1.439338874362577498e+08,1.372386789532508254e+08,5.703925431226712917e+00,5.152045041201877673e+00,1.036519290692028417e-02
1.100000000000000000e+01,1.741637996459211707e+08,1.660900382956778407e+08,5.300133887823450962e+00,4.751559043635690927e+00,6.676808398047406889e-03
1.200000000000000000e+01,2.072736019852387309e+08,1.976919600853895843e+08,4.909086450462991635e+00,4.424011062109613590e+00,6.987629364222036621e-03
1.300000000000000000e+01,2.432635144102646708e+08,2.320461603981059194e+08,4.546421775704264867e+00,4.188677520853689273e+00,9.087094972308973340e-03
1.400000000000000000e+01,2.821333191914083958e+08,2.691508534964575768e+08,4.230398065441009159e+00,3.891334353925169243e+00,1.138436691804023404e-02
1.500000000000000000e+01,3.238834218119370341e+08,3.090072011396065950e+08,4.004845445734165565e+00,3.593538308931599090e+00,1.448695699040003504e-02
1.600000000000000000e+01,3.685129829706079960e+08,3.516146823440802693e+08,3.719576722966446702e+00,3.398736916847653777e+00,1.827694528818557540e-02
1.700000000000000000e+01,4.160229980335103869e+08,3.969726018016985655e+08,3.521125704827673175e+00,3.114993214219481388e+00,2.457472038901520328e-02
1.800000000000000000e+01,4.664129696942802072e+08,4.450824743770765662e+08,3.279025328746325130e+00,2.805246372891182727e+00,3.156458379466298148e-02
1.900000000000000000e+01,5.196829979075476527e+08,4.959439894474089146e+08,3.039006970099956462e+00,2.537913720521702388e+00,4.152589260397199222e-02
2.000000000000000000e+01,5.758326516311569214e+08,5.495565766104571819e+08,2.816772579564384316e+00,2.378442466774795427e+00,5.448717518662160586e-02
2.100000000000000000e+01,6.348633717238345146e+08,6.059199150658624172e+08,2.544266016767481986e+00,2.170672693199378500e+00,7.122587669510116459e-02
2.200000000000000000e+01,6.967737342517834902e+08,6.650340122662531137e+08,2.344090989107541212e+00,2.068657301786552161e+00,9.312460088981777684e-02
2.300000000000000000e+01,7.615633122468955517e+08,7.268998951654269695e+08,2.129935589840084020e+00,1.918176953622434233e+00,1.232704551187410180e-01
2.400000000000000000e+01,8.292339779310141802e+08,7.915166338654837608e+08,1.901854524938913604e+00,1.652290084421585759e+00,1.649958065852743516e-01
2.500000000000000000e+01,8.997839792752959728e+08,8.588836968385092020e+08,1.753735736803948342e+00,1.459203769735114342e+00,2.230086178324066637e-01
2.600000000000000000e+01,9.732143182560298443e+08,9.290025966154510975e+08,1.607693509648445040e+00,1.274557534551003180e+00,2.808238008723215051e-01
2.700000000000000000e+01,1.049526109847118139e+09,1.001872921419515014e+09,1.439398404026333678e+00,1.095504909551617834e+00,3.609138348405650509e-01
2.800000000000000000e+01,1.128717874888381004e+09,1.077493377605618477e+09,1.265590115008949912e+00,9.437508892820727358e-01,4.523791379900974352e-01
2.900000000000000000e+01,1.210789175105707169e+09,1.155866752938681602e+09,1.121819261062880102e+00,8.204495827099916871e-01,5.650802638798976263e-01
3.000000000000000000e+01,1.295739244051938534e+09,1.236989897937951088e+09,1.002788478398051186e+00,7.074705707715081004e-01,7.047058848790902497e-01
3.100000000000000000e+01,1.383569894268887520e+09,1.320864092781626463e+09,8.584852627487244980e-01,6.092389898036389972e-01,9.349813993354940678e-01
3.200000000000000000e+01,1.474281168981227398e+09,1.407491492566866159e+09,7.602441323558531971e-01,5.363031277806638020e-01,1.167701877331889904e+00
3.300000000000000000e+01,1.567870560772563457e+09,1.496868635951969147e+09,6.636343167497654738e-01,4.669213091161683593e-01,1.446486379575032899e+00
3.400000000000000000e+01,1.664342587858812332e+09,1.588997331570721149e+09,5.747650152557123304e-01,3.840450249542308736e-01,1.799342969277849313e+00
3.500000000000000000e+01,1.763694310565834999e+09,1.683876948445532322e+09,4.581768743532521615e-01,3.198281657205750417e-01,2.273610701103297771e+00
3.600000000000000000e+01,1.865925484851362705e+09,1.781506898321068287e+09,4.078725986510525203e-01,2.699389823694767765e-01,2.975216064202591326e+00
3.700000000000000000e+01,1.971036300350350857e+09,1.881889398642909050e+09,3.803575411471490364e-01,2.405208475891212894e-01,3.475107012881733848e+00
3.800000000000000000e+01,2.079028142333500385e+09,1.985022165119634867e+09,3.205973712415693955e-01,2.090491658257552787e-01,4.182300858428925849e+00
3.900000000000000000e+01,2.189900603255870819e+09,2.090907854450688839e+09,2.728547075283916934e-01,1.829849839285406787e-01,4.953402633305492131e+00
4.000000000000000000e+01,2.303652679405466080e+09,2.199544579246567726e+09,2.307031536532551108e-01,1.483263863053084775e-01,5.506009754415627455e+00
4.100000000000000000e+01,2.420283919424097061e+09,2.310931664630282402e+09,1.915526658237576285e-01,1.238050640191260543e-01,6.513705346274038632e+00
4.200000000000000000e+01,2.539794375567156315e+09,2.425070111176009655e+09,1.511858347050281104e-01,1.090807645524930480e-01,7.411100242466147847e+00
4.300000000000000000e+01,2.662186134925569057e+09,2.541960869273283005e+09,1.169469579872030041e-01,8.607815287748221689e-02,8.557046903330828513e+00
4.400000000000000000e+01,2.787458669070695877e+09,2.661602439397393227e+09,8.552878054912549377e-02,6.657834187806088710e-02,9.707574516282059918e+00
4.500000000000000000e+01,2.915609840973987103e+09,2.783995593587098122e+09,7.221400018168933066e-02,5.931076468370921617e-02,1.057725907038131297e+01
4.600000000000000000e+01,3.046640962192164421e+09,2.909138166537969112e+09,6.060056560258253455e-02,4.809450474679610732e-02,1.197923093800892858e+01
4.700000000000000000e+01,3.180549720036265373e+09,3.037033511506252766e+09,5.513711343736815707e-02,4.284567550341344955e-02,1.364274422592622038e+01
4.800000000000000000e+01,3.317341447809867859e+09,3.167678417202756882e+09,4.527869142355733789e-02,3.371415504410646413e-02,1.491996376510547861e+01
4.900000000000000000e+01,3.457012363191509247e+09,3.301074488923949242e+09,3.700071738859211923e-02,2.896557595397797336e-02,1.637086151486398222e+01
5.000000000000000000e+01,3.599562623634923458e+09,3.437221097747998238e+09,2.594257545624700789e-02,2.434057779882969896e-02,1.787961151187361253e+01
5.100000000000000000e+01,3.744993446662258148e+09,3.576120365174569130e+09,2.040620142338211984e-02,2.017922393105586742e-02,1.954128422087121209e+01
5.200000000000000000e+01,3.893304049026056290e+09,3.717770825742269993e+09,1.618549649789768896e-02,1.706414323642913011e-02,2.126169587740590572e+01
5.300000000000000000e+01,4.044497973176331520e+09,3.862171959563085079e+09,1.441900616058366946e-02,1.451062356041177281e-02,2.295655048721956248e+01
5.400000000000000000e+01,4.198571437675148964e+09,4.009323557286725521e+09,1.254817760266646598e-02,1.309820651343784892e-02,2.478714487452169379e+01
5.500000000000000000e+01,4.355523880672495842e+09,4.159228895926610947e+09,1.028434192129801250e-02,1.093530371226125730e-02,2.701404192682245053e+01
5.600000000000000000e+01,4.515354612803207397e+09,4.311881044568675995e+09,8.301880162963959364e-03,9.288597162403933183e-03,2.950889503680531334e+01
5.700000000000000000e+01,4.678067614317678452e+09,4.467287131692831993e+09,6.620090472101658463e-03,7.733506055430217074e-03,3.162755212801571147e+01
5.800000000000000000e+01,4.843660248646354675e+09,4.625446295922273636e+09,5.862862388811840297e-03,6.412128407887074388e-03,3.457214569503626933e+01
5.900000000000000000e+01,5.012130679878375053e+09,4.786352944627613068e+09,4.908243337954365515e-03,5.137935996966103147e-03,3.664104122823552245e+01
6.000000000000000000e+01,5.183481653374828339e+09,4.950012150896337509e+09,3.813791435884228420e-03,4.142527056835931809e-03,3.953716246598250450e+01
6.100000000000000000e+01,5.357713539986322403e+09,5.116422448132830620e+09,3.016799468328890121e-03,3.399193073121642428e-03,4.213550500303183810e+01
6.200000000000000000e+01,5.534826547262367249e+09,5.285582097378473282e+09,2.593243731431216226e-03,2.845514224944722947e-03,4.435303818938481868e+01
6.300000000000000000e+01,5.714817296861898422e+09,5.457495280195625305e+09,2.158256410741410392e-03,2.247274194558723792e-03,4.708120018127038975e+01
6.400000000000000000e+01,5.897687649948953629e+09,5.632161744837770462e+09,1.849783475186272952e-03,1.671076429728635127e-03,4.958685523114154137e+01
6.500000000000000000e+01,6.083439054525271416e+09,5.809577709621557236e+09,1.465928095675028686e-03,1.497092682520073659e-03,5.183161568473339287e+01
6.600000000000000000e+01,6.272073991646880150e+09,5.989744957537490845e+09,1.287136335475391746e-03,1.232085705874963466e-03,5.467593754467542766e+01
6.700000000000000000e+01,6.463590283316040039e+09,6.172664573750852585e+09,1.132987873567303794e-03,1.038635729808667918e-03,5.781901620891913751e+01
6.800000000000000000e+01,6.657983938826326370e+09,6.358335191000768661e+09,9.591735814883373124e-04,8.727528689355112945e-04,6.083847887158915313e+01
6.900000000000000000e+01,6.855256769463922501e+09,6.546754731444025040e+09,8.334765672788346791e-04,7.524269045163789471e-04,6.469953248576666738e+01
7.000000000000000000e+01,7.055409728796457291e+09,6.737929738215505600e+09,6.836630149387179500e-04,6.123900527246206593e-04,6.799454739523312696e+01
7.100000000000000000e+01,7.258441600772517204e+09,6.931854242179971695e+09,5.522439796761258179e-04,5.271009315575003740e-04,7.154921258636321113e+01
7.200000000000000000e+01,7.464355873231837273e+09,7.128527197293718338e+09,4.349053716641293477e-04,4.592141429770046912e-04,7.538143789092183056e+01
7.300000000000000000e+01,7.673147480932075500e+09,7.327954251604866028e+09,3.363191576364332747e-04,3.887810790760282131e-04,7.911208147657814038e+01
7.400000000000000000e+01,7.884817642212534904e+09,7.530131537531620026e+09,2.753813740503652241e-04,3.303412974462460738e-04,8.318274590756888642e+01
7.500000000000000000e+01,8.099368183296895981e+09,7.735058229018512726e+09,2.059388830444319751e-04,2.889813336404145616e-04,8.733098164941694108e+01
7.600000000000000000e+01,8.316799492076507568e+09,7.942736090459180832e+09,1.466777063091617705e-04,2.530503054444244171e-04,9.158549928705454590e+01
7.700000000000000000e+01,8.537112133854637146e+09,8.153169518113964081e+09,1.116121937195790892e-04,2.171985385985841788e-04,9.474666410689550844e+01
7.800000000000000000e+01,8.760303804194473267e+09,8.366352150257731438e+09,9.507917295215051467e-05,1.770402766470002831e-04,9.919406225466137528e+01
7.900000000000000000e+01,8.986376814880702972e+09,8.582285869766259193e+09,7.795574012858796920e-05,1.499571521140774522e-04,1.033260985938745762e+02
8.000000000000000000e+01,9.215332430608688354e+09,8.800971714925367355e+09,7.505487740810945496e-05,1.220234719601087647e-04,1.073916493431834454e+02
8.100000000000000000e+01,9.447164907781040192e+09,9.022406127681140900e+09,7.210340512531221435e-05,1.160262232867692589e-04,1.110155431724279964e+02
8.200000000000000000e+01,9.681878531095769882e+09,9.246593805026487350e+09,6.030686785007954853e-05,9.668963121201024080e-05,1.153137429473538731e+02
8.300000000000000000e+01,9.919473258342983246e+09,9.473530185418043137e+09,4.553152842656782440e-05,8.781592376605473760e-05,1.195776230782743710e+02
8.400000000000000000e+01,1.015994272229635239e+10,9.703216440723012924e+09,3.882658533560512382e-05,7.979141102421039022e-05,1.244933877028830125e+02
8.500000000000000000e+01,1.040329105086493301e+10,9.935655245767469406e+09,4.579939813476041621e-05,6.406101626943438987e-05,1.292201897689562884e+02
8.600000000000000000e+01,1.064952212986582756e+10,1.017084670697188950e+10,4.059202735140488016e-05,5.607051566591803038e-05,1.343551990871267492e+02
8.700000000000000000e+01,1.089863504572757339e+10,1.040878735616915512e+10,3.205035831543856517e-05,5.388328474031922610e-05,1.399245559611840690e+02
8.800000000000000000e+01,1.115063060539610863e+10,1.064947845016322708e+10,2.799650149987176206e-05,4.948990224662441761e-05,1.439146910851065400e+02
8.900000000000000000e+01,1.140550490603913879e+10,1.089292507646543884e+10,2.779941075492509128e-05,4.311945913593184798e-05,1.487792429983354054e+02
9.000000000000000000e+01,1.166325425374385452e+10,1.113912226178627777e+10,2.659954030503897116e-05,4.617086922276136818e-05,1.551885872777785380e+02
9.100000000000000000e+01,1.192389300323408318e+10,1.138807134598609543e+10,2.492560728140080784e-05,3.509841652193923522e-05,1.608632865160404890e+02
9.200000000000000000e+01,1.218740900976500320e+10,1.163976965760659027e+10,2.319709822684590250e-05,2.420197319952244186e-05,1.656135214200645578e+02
9.300000000000000000e+01,1.245380494302953720e+10,1.189421769888943291e+10,1.936547274283828557e-05,2.181055586880642494e-05,1.703008298976516528e+02
9.400000000000000000e+01,1.272307151888141251e+10,1.215141603387970734e+10,2.199741938535559882e-05,2.402639896870173430e-05,1.763079019293824103e+02
9.500000000000000000e+01,1.299522576482319641e+10,1.241136622822514343e+10,1.493708128885717912e-05,2.558177896705426946e-05,1.813917329352523780e+02
9.600000000000000000e+01,1.327025463022317123e+10,1.267406851867059326e+10,2.067880493372697970e-05,1.722834616091351023e-05,1.864135437055398654e+02
9.700000000000000000e+01,1.354817200669520950e+10,1.293952454382860756e+10,2.177311111473123617e-05,1.520763248852308180e-05,1.906282262967883412e+02
9.800000000000000000e+01,1.382896297870765305e+10,1.320772992748688698e+10,1.348439132664580598e-05,1.334464616187247543e-05,1.969936275312450107e+02
9.900000000000000000e+01,1.411263458661439896e+10,1.347868758514866066e+10,1.652127441953421538e-05,1.716664512352306105e-05,2.043467971251852759e+02
1.000000000000000000e+02,1.439918446776134109e+10,1.375239034781551743e+10,1.267944778648999460e-05,1.633272113954475913e-05,2.112664534047982556e+02
1.010000000000000000e+02,1.468861463776743698e+10,1.402885322539594650e+10,1.191709608572288914e-05,1.158438379056381251e-05,2.176398582814690030e+02
1.020000000000000000e+02,1.498093524795592117e+10,1.430806210766582108e+10,1.485457035266257719e-05,9.505129357045838390e-06,2.232182654172523257e+02
1.030000000000000000e+02,1.527613438175423813e+10,1.459002687072788811e+10,1.622776149678983870e-05,1.237551405741665889e-05,2.287739889431039444e+02
1.040000000000000000e+02,1.557420809035651016e+10,1.487473881498561668e+10,1.643671396434065457e-05,1.484146822916532216e-05,2.358201595342696351e+02
1.050000000000000000e+02,1.587515975620994949e+10,1.516219949621299934e+10,1.184192861114485851e-05,1.834503382214247580e-05,2.427001404862679976e+02
1.060000000000000000e+02,1.617899336614579582e+10,1.545241677758407211e+10,1.444922603532905470e-05,8.450692947525872967e-06,2.509639559741115704e+02
1.070000000000000000e+02,1.648570438390900421e+10,1.574538520312051392e+10,1.664021165082019138e-05,1.053976714837645545e-05,2.594165028666624835e+02
1.080000000000000000e+02,1.679529869556973076e+10,1.604110320820617676e+10,1.575271178477777312e-05,1.329628578672359396e-05,2.671866686935189819e+02
1.090000000000000000e+02,1.710777541605017853e+10,1.633957405723670197e+10,9.497292726257100526e-06,1.106733334110820977e-05,2.737137945295191344e+02
1.100000000000000000e+02,1.742313267566981888e+10,1.664079635791744995e+10,1.515359703763152766e-05,1.247766998657695581e-05,2.806205021154404449e+02
1.110000000000000000e+02,1.774137055950460815e+10,1.694476685276786041e+10,1.566780896888886332e-05,8.249261732817814163e-06,2.881101557101061417e+02
1.120000000000000000e+02,1.806248521997985458e+10,1.725148994113132477e+10,1.276669090521931338e-05,1.116604375039909058e-05,2.956835445945837364e+02
1.130000000000000000e+02,1.838647757270021057e+10,1.756096297790638351e+10,1.159675414474925503e-05,1.705023249864989765e-05,3.029507910045741710e+02
1.140000000000000000e+02,1.871335300344785690e+10,1.787318880105184937e+10,7.956670436737312002e-06,1.814126251853398486e-05,3.113617603251474293e+02
1.150000000000000000e+02,1.904310871172408295e+10,1.818815787372135925e+10,1.385756247151981313e-05,2.121514784481082216e-05,3.189152672648039015e+02
1.160000000000000000e+02,1.937574285319149017e+10,1.850588694061977386e+10,1.070255244584039644e-05,1.611516621125019810e-05,3.267380026638844583e+02
1.170000000000000000e+02,1.971125414736600494e+10,1.882636719230271149e+10,9.595784914662175424e-06,2.428827729328286722e-05,3.353384613936538017e+02
1.180000000000000000e+02,2.004964748054581833e+10,1.914959539472613907e+10,1.129897079554798012e-05,1.339328644411885705e-05,3.448684395152408797e+02
1.190000000000000000e+02,2.039092202273417664e+10,1.947557082069992828e+10,1.592568961494844615e-05,1.402698553820691529e-05,3.537517814926372921e+02
1.200000000000000000e+02,2.073507369302339172e+10,1.980430380702613831e+10,1.170668816585784811e-05,1.881232071598848421e-05,3.628419700722338916e+02
1.210000000000000000e+02,2.108210428804589081e+10,2.013578431153535080e+10,2.298908498832297198e-05,1.038548947662754074e-05,3.708974246699555124e+02
1.220000000000000000e+02,2.143201810281578827e+10,2.047001862853979492e+10,6.694434313336827813e-06,9.408414304634682424e-06,3.796022808636476498e+02
1.230000000000000000e+02,2.178481594964319992e+10,2.080700290871842957e+10,1.406707651030458806e-05,1.643547069130057992e-05,3.883992440426551980e+02
1.240000000000000000e+02,2.214048802391688919e+10,2.114673974862225342e+10,1.007441006872777933e-05,1.202446348547159261e-05,3.961965998353181817e+02
1.250000000000000000e+02,2.249904385826353073e+10,2.148923083761152649e+10,1.426590462094701195e-05,1.359015916113648359e-05,4.056060534988741892e+02
1.260000000000000000e+02,2.286048085688250351e+10,2.183446825400241470e+10,5.214215571092140067e-06,6.982597776206134199e-06,4.140494806719789267e+02
1.270000000000000000e+02,2.322479633754214478e+10,2.218245753328035355e+10,1.127985736160130870e-05,9.776200113442712336e-06,4.240175713064638785e+02
1.280000000000000000e+02,2.359199013837362671e+10,2.253319753769276810e+10,1.171771547570088501e-05,1.388063293916719232e-05,4.323001583142911386e+02
1.290000000000000000e+02,2.396206984482123566e+10,2.288669407432835388e+10,1.352939481857884374e-05,1.089452848057614887e-05,4.417912804562767519e+02
1.300000000000000000e+02,2.433502248829619598e+10,2.324293475615651703e+10,1.050384572831575269e-05,9.999281571526630330e-06,4.527236360053789213e+02
1.310000000000000000e+02,2.471085689616049957e+10,2.360192547357770920e+10,8.252994002644342686e-06,1.423964360280915997e-05,4.619971024815052374e+02
1.320000000000000000e+02,2.508957220849301910e+10,2.396366876961784363e+10,1.134044062101047246e-05,1.435506429403599071e-05,4.711301748673610064e+02
1.330000000000000000e+02,2.547116594511223602e+10,2.432816089960251236e+10,9.790767888540052866e-06,8.110887716350489995e-06,4.793931590617655729e+02
1.340000000000000000e+02,2.585564463281422043e+10,2.469541067655455399e+10,1.176453215856465562e-05,1.877522618054516812e-05,4.893261607615020807e+02
1.350000000000000000e+02,2.624300109744964600e+10,2.506540725316603088e+10,1.508878765510424103e-05,1.497975816233676483e-05,4.973503545370875827e+02
1.360000000000000000e+02,2.663323458722729492e+10,2.543816055673837662e+10,9.846888963327415922e-06,1.854336526974087462e-05,5.061858926400767018e+02
1.370000000000000000e+02,2.702634466639612579e+10,2.581366787859913635e+10,1.248966758948810707e-05,1.012499914676556756e-05,5.151444118268650527e+02
1.380000000000000000e+02,2.742233966618888855e+10,2.619192485132394409e+10,1.366015606507620106e-05,1.473720648226262142e-05,5.241778842845149029e+02
1.390000000000000000e+02,2.782121365160257721e+10,2.657292293373215103e+10,1.213034755898068084e-05,1.490035391304989076e-05,5.341467404236298080e+02
1.400000000000000000e+02,2.822296302283324814e+10,2.695668231027748871e+10,1.192292444029963150e-05,1.630581736966618678e-05,5.441540641319395490e+02
1.410000000000000000e+02,2.862759680569071198e+10,2.734318882224506760e+10,1.350241397457541126e-05,9.378800447379376237e-06,5.542205690472783317e+02
1.420000000000000000e+02,2.903511476249225998e+10,2.773244033287857819e+10,1.519999155086271259e-05,1.394992190129062948e-05,5.622113017644247748e+02
1.430000000000000000e+02,2.944551514058657837e+10,2.812445178454553986e+10,1.311177734442114939e-05,9.272369855484186019e-06,5.730997478189752883e+02
1.440000000000000000e+02,2.985879589409433746e+10,2.851920764060199356e+10,1.186403526887147564e-05,1.131632253226211304e-05,5.834130653748413806e+02
1.450000000000000000e+02,3.027495035483288956e+10,2.891672102707721329e+10,1.292140388886586777e-05,1.323475494741099823e-05,5.941346702056016511e+02
1.460000000000000000e+02,3.069398248991730118e+10,2.931698211871188354e+10,1.165133685221420023e-05,1.173704455992297113e-05,6.056881212042926563e+02
1.470000000000000000e+02,3.111589477958841705e+10,2.971999843243645096e+10,9.902999722033456464e-06,1.073961448649907169e-05,6.183230613021405588e+02
1.480000000000000000e+02,3.154069147425054932e+10,3.012576580520194244e+10,1.168167212006743227e-05,1.453838556075837118e-05,6.295191248312904690e+02
1.490000000000000000e+02,3.196837036696373749e+10,3.053428733105778503e+10,1.292098019267662323e-05,1.142673626397527897e-05,6.392844042760430057e+02
1.500000000000000000e+02,3.239892472641282654e+10,3.094556513350270462e+10,1.235278587097266012e-05,9.155666202742551718e-06,6.513945976813528205e+02
1.510000000000000000e+02,3.283235360710755920e+10,3.135958709699794769e+10,1.255487107898467514e-05,9.716440088847200229e-06,6.634378052444449168e+02
1.520000000000000000e+02,3.326866987880936432e+10,3.177635264468514252e+10,1.503086780496598607e-05,1.384602881537855268e-05,6.738888859190951734e+02
1.530000000000000000e+02,3.370786983898204041e+10,3.219587007938304901e+10,9.963651983135868306e-06,8.601662034868340356e-06,6.848895228804151429e+02
1.540000000000000000e+02,3.414994452101049423e+10,3.261814506339142609e+10,1.242817260360684628e-05,1.427775934925712420e-05,6.972173871040130280e+02
1.550000000000000000e+02,3.459489959481271362e+10,3.304317218077420807e+10,1.157901510095982189e-05,1.158302743475836394e-05,7.078180174902273620e+02
1.560000000000000000e+02,3.504273580743847656e+10,3.347094592384034729e+10,1.438324585401051792e-05,1.295822745017716215e-05,7.192721327590245437e+02
1.570000000000000000e+02,3.549345807080475616e+10,3.390147349343289948e+10,1.441330460816292458e-05,7.856770252612221839e-06,7.302944655578889979e+02
1.580000000000000000e+02,3.594704702399263000e+10,3.433474965417821503e+10,1.259777480377977099e-05,1.035579704311562210e-05,7.422549209161738872e+02
1.590000000000000000e+02,3.640352485334143829e+10,3.477077384157595825e+10,1.545026860538811775e-05,8.261452606683761246e-06,7.557631735447187111e+02
1.600000000000000000e+02,3.686288135031275940e+10,3.520955189867633057e+10,8.610859148827643139e-06,1.013620518941493742e-05,7.681765012538869541e+02
1.610000000000000000e+02,3.732511950696002197e+10,3.565108021969197083e+10,9.547063338444239378e-06,9.835260332824447005e-06,7.804301109562968577e+02
1.620000000000000000e+02,3.779023188029132843e+10,3.609536493950282288e+10,9.177109370872571503e-06,1.409800218987733444e-05,7.924905609083874651e+02
1.630000000000000000e+02,3.825823347377523804e+10,3.654240506245336914e+10,1.383561811307831846e-05,1.045768311458417088e-05,8.054328079345118567e+02
1.640000000000000000e+02,3.872910715316497803e+10,3.699218715187224579e+10,1.131191919234719734e-05,1.469678199084167858e-05,8.186407548965338492e+02
1.650000000000000000e+02,3.920286297081511688e+10,3.744471988037311554e+10,1.438516055252136994e-05,8.631854206520017669e-06,8.326762114230825773e+02
1.660000000000000000e+02,3.967949242586618042e+10,3.790000361933020782e+10,8.788922059799197939e-06,1.353109387403073072e-05,8.439203848257545815e+02
1.670000000000000000e+02,4.015900034318510437e+10,3.835803910342758179e+10,1.235427696888447002e-05,1.208568866284398524e-05,8.583642886650984565e+02
1.680000000000000000e+02,4.064139143560220337e+10,3.881883206870549011e+10,1.251837116167386910e-05,1.071531617069521047e-05,8.697460105599179769e+02
1.690000000000000000e+02,4.112667105970178223e+10,3.928237738583884430e+10,7.189946103935973554e-06,8.446068851863941518e-06,8.804917417308085987e+02
1.700000000000000000e+02,4.161481942317180634e+10,3.974867410828099060e+10,1.234851028475425494e-05,1.009248864680678537e-05,8.941112636291850322e+02
1.710000000000000000e+02,4.210585158435540771e+10,4.021772065474617004e+10,7.880233947821224660e-06,1.027173919887491849e-05,9.045357141717230434e+02
1.720000000000000000e+02,4.259977150151644897e+10,4.068951968130720520e+10,1.343539886289324414e-05,1.229247462430915760e-05,9.193504450316954717e+02
1.730000000000000000e+02,4.309656532073405457e+10,4.116407035595425415e+10,1.174143027582452703e-05,1.313339612740715978e-05,9.313311704301136160e+02
1.740000000000000000e+02,4.359624292178340149e+10,4.164136223658941650e+10,1.141165122064968784e-05,1.278002594218285992e-05,9.471955888993948065e+02
1.750000000000000000e+02,4.409880653034524536e+10,4.212139909408670044e+10,1.141243763158605873e-05,1.306137970868981313e-05,9.598085699852713333e+02
1.760000000000000000e+02,4.460423665424359131e+10,4.260420056574088287e+10,1.243199942380091017e-05,1.524305113487223196e-05,9.733959399375926296e+02
1.770000000000000000e+02,4.511255507212416077e+10,4.308975425351617432e+10,1.232576187604195184e-05,1.172296501461556062e-05,9.859161747839950749e+02
1.780000000000000000e+02,4.562375162711310577e+10,4.357805483301047516e+10,1.206054984859150636e-05,1.625341882005582050e-05,1.000313254296046580e+03
1.790000000000000000e+02,4.613782926663340759e+10,4.406910304288806915e+10,1.768897260367996438e-05,1.127624207364341657e-05,1.014381559153136095e+03
1.800000000000000000e+02,4.665478105220127106e+10,4.456291433373931885e+10,1.254275510598201748e-05,1.323650873108483950e-05,1.025100943056388360e+03
1.810000000000000000e+02,4.717462349204862213e+10,4.505947219940290070e+10,1.059772990397167547e-05,9.719401164565155682e-06,1.037139415789591794e+03
1.820000000000000000e+02,4.769733494842373657e+10,4.555877818366471863e+10,1.244062483984897938e-05,1.456392296450559343e-05,1.051696903760507666e+03
1.830000000000000000e+02,4.822293316171304321e+10,4.606083641898109436e+10,1.208482619663442392e-05,1.279080579197344747e-05,1.065473122910490474e+03
1.840000000000000000e+02,4.875141562075614929e+10,4.656565674055660248e+10,1.719199863292608654e-05,1.505133657675461478e-05,1.080061943594139393e+03
1.850000000000000000e+02,4.928277572269239044e+10,4.707322254478474426e+10,1.108489788581579205e-05,1.307128945071678316e-05,1.095714242388143703e+03
1.860000000000000000e+02,4.981702227720918274e+10,4.758353770886352539e+10,1.480827334188195010e-05,1.201952541918238637e-05,1.108344040841751848e+03
1.870000000000000000e+02,5.035413050069689941e+10,4.809660257909838867e+10,1.179329213607527294e-05,1.025206117055699195e-05,1.124611454695921566e+03
1.880000000000000000e+02,5.089413156704224396e+10,4.861241919272779846e+10,1.510828452722101645e-05,1.037187964192387568e-05,1.139794389377931566e+03
1.890000000000000000e+02,5.143701452343441772e+10,4.913098250708574677e+10,1.325751502956329375e-05,1.146773874016737693e-05,1.153470205846543195e+03
1.900000000000000000e+02,5.198277104375875854e+10,4.965230063383435059e+10,1.150362451352027193e-05,1.256732412335814786e-05,1.165846046141231227e+03
1.910000000000000000e+02,5.253139698359657288e+10,5.017636169890711975e+10,1.908487817070536607e-05,9.142281698681919977e-06,1.185308356928476996e+03
1.920000000000000000e+02,5.308291774292794800e+10,5.070317172844720459e+10,1.612218762370165592e-05,9.724179252046383226e-06,1.202501722774896280e+03
1.930000000000000000e+02,5.363731368888052368e+10,5.123274320254439545e+10,1.540257242582665498e-05,1.302043009843156796e-05,1.218947008692149666e+03
1.940000000000000000e+02,5.419458883030339050e+10,5.176506298634112549e+10,9.932616584440445706e-06,1.055972950492201079e-05,1.229668660431615990e+03
1.950000000000000000e+02,5.475475248157593536e+10,5.230013893502298737e+10,1.371271927141926028e-05,1.222151899427093014e-05,1.241967672765088992e+03
1.960000000000000000e+02,5.531779333960445404e+10,5.283796076783682251e+10,8.771538217988705810e-06,8.428722881870243100e-06,1.257630332753180937e+03
1.970000000000000000e+02,5.588370944437340546e+10,5.337853321471090698e+10,1.627749128230160380e-05,9.447014504893047615e-06,1.271425656233191148e+03
1.980000000000000000e+02,5.645250239358170319e+10,5.392186050821437073e+10,9.380792609925414638e-06,7.685642916754886755e-06,1.286685737529356629e+03
1.990000000000000000e+02,5.702417075296669006e+10,5.446793706572352600e+10,1.224782507558419553e-05,1.249001009406836005e-05,1.301627231454578123e+03
2.000000000000000000e+02,5.759872500728855896e+10,5.501676469170460510e+10,1.066381479841727042e-05,9.805386951167172072e-06,1.317865543020939413e+03
2.010000000000000000e+02,5.817616313080334473e+10,5.556834477167508698e+10,8.587288384043212375e-06,8.394740882322615505e-06,1.334771935222669072e+03
2.020000000000000000e+02,5.875648119236279297e+10,5.612266826676535034e+10,9.639499303548682008e-06,8.178673861491958519e-06,1.350043643754265986e+03
2.030000000000000000e+02,5.933968269120673370e+10,5.667974583126425934e+10,1.585209079690841349e-05,7.633254950456525023e-06,1.364823798891061870e+03
2.040000000000000000e+02,5.992576251794121552e+10,5.723957946983081818e+10,1.135121338347033770e-05,1.268490966777058304e-05,1.382223692895941895e+03
2.050000000000000000e+02,6.051472127848004150e+10,5.780215986595332336e+10,1.382806089722521392e-05,1.037537031944868460e-05,1.397775771767079732e+03
2.060000000000000000e+02,6.110656134036672974e+10,5.836750212890780640e+10,1.075487622081983119e-05,1.071083119097426817e-05,1.412370178881724314e+03
2.070000000000000000e+02,6.170128223847946930e+10,5.893559012010215759e+10,1.378698848086834516e-05,1.764895931333221313e-05,1.426126534901999548e+03
2.080000000000000000e+02,6.229887698997937775e+10,5.950643244519780731e+10,9.235203534685432203e-06,7.036920771863464097e-06,1.442986118197084124e+03
2.090000000000000000e+02,6.289935463549224854e+10,6.008002072728308868e+10,1.278600920351369297e-05,1.540844293579368696e-05,1.458739252587720785e+03
2.100000000000000000e+02,6.350270822789976501e+10,6.065636799972862244e+10,1.082565864807261136e-05,6.269451916840473871e-06,1.476530900408054094e+03
2.110000000000000000e+02,6.410893489827815247e+10,6.123544914089456177e+10,1.064748863122133571e-05,1.398844030386925397e-05,1.495093922006485855e+03
2.120000000000000000e+02,6.471804864652014160e+10,6.181730251204936981e+10,1.229980286721055194e-05,1.203292206930495212e-05,1.510901508628017837e+03
2.130000000000000000e+02,6.533004666049381256e+10,6.240188230795764923e+10,1.474565249903747599e-05,1.179025177289183546e-05,1.530579967562525781e+03
2.140000000000000000e+02,6.594492214337387848e+10,6.298922147427484894e+10,2.094346432257587765e-05,1.339893629781485629e-05,1.547543106285723297e+03
2.150000000000000000e+02,6.656267668774714661e+10,6.357932493116175842e+10,9.286995259150110371e-06,1.767852886214171804e-05,1.564605770454546246e+03
2.160000000000000000e+02,6.718331306286871338e+10,6.417217020268506622e+10,1.571417425949572788e-05,1.680533952352902816e-05,1.581387973153132180e+03
2.170000000000000000e+02,6.780682550525524139e+10,6.476777066224858093e+10,1.015392191949793244e-05,2.060273392412437232e-05,1.601245048889671125e+03
2.180000000000000000e+02,6.843322123284158325e+10,6.536610453965698242e+10,9.347430571016168699e-06,1.159956622154290073e-05,1.617700183567503245e+03
2.190000000000000000e+02,6.906250993293945312e+10,6.596720752225006866e+10,9.440183608933061521e-06,1.129287652956723065e-05,1.636944945801578342e+03
2.200000000000000000e+02,6.969467138895495605e+10,6.657106561573416138e+10,9.572274248137446762e-06,9.404927483358527240e-06,1.654213797161979983e+03
2.210000000000000000e+02,7.032969976998443604e+10,6.717766064086837769e+10,1.322481117305152054e-05,6.331414817539737783e-06,1.673560077451694042e+03
2.220000000000000000e+02,7.096761555111856079e+10,6.778701713473027039e+10,9.552595906514582680e-06,9.271331414262284909e-06,1.690529026463128957e+03
2.230000000000000000e+02,7.160842654720626831e+10,6.839912176747146606e+10,1.902976276213497187e-05,1.555754285287314076e-05,1.705869191815097111e+03
2.240000000000000000e+02,7.225210724941577148e+10,6.901397792170854187e+10,1.017300585515190647e-05,1.300113970625904614e-05,1.722826373542605779e+03
2.250000000000000000e+02,7.289866679515399170e+10,6.963158722333395386e+10,1.966293376065575416e-05,8.562769861608643396e-06,1.741541335563060784e+03
2.260000000000000000e+02,7.354810455258769226e+10,7.025193481014376831e+10,1.235834030743898637e-05,1.084027221098793348e-05,1.758873257126196449e+03
2.270000000000000000e+02,7.420041615961224365e+10,7.087503246583775330e+10,1.668066549531665999e-05,7.109922764536591444e-06,1.776925240484055394e+03
2.280000000000000000e+02,7.485561915381227112e+10,7.150089106996258545e+10,1.346599586393715242e-05,1.403716867198756546e-05,1.794406949510958384e+03
2.290000000000000000e+02,7.551370502277767944e+10,7.212950227951617432e+10,1.274674540585607474e-05,1.039417738990522366e-05,1.812348508613631111e+03
2.300000000000000000e+02,7.617466401667770386e+10,7.276086653323867798e+10,1.028765957411525989e-05,1.110415848171175668e-05,1.829422147966231933e+03
2.310000000000000000e+02,7.683849102650039673e+10,7.339497166706210327e+10,9.795161757475412401e-06,1.329410819284060352e-05,1.847586451595270319e+03
2.320000000000000000e+02,7.750521563714010620e+10,7.403184656385411072e+10,1.145236889388279167e-05,1.389817435848428318e-05,1.868388818580569705e+03
2.330000000000000000e+02,7.817482094197164917e+10,7.467146164206207275e+10,7.124615527320798947e-06,1.367874409918812262e-05,1.889423185956060934e+03
2.340000000000000000e+02,7.884729164445509338e+10,7.531382908514044189e+10,1.235454095815935460e-05,1.007824101428855812e-05,1.909306619295119617e+03
2.350000000000000000e+02,7.952263541226763916e+10,7.595895269543655396e+10,1.946733238666897847e-05,1.252014326635908503e-05,1.924491838707167972e+03
2.360000000000000000e+02,8.020086330774243164e+10,7.660684199105604553e+10,1.392467533556374093e-05,1.494103454258155494e-05,1.947324730617235673e+03
2.370000000000000000e+02,8.088198030663536072e+10,7.725746396150724792e+10,8.697555580305937895e-06,1.215182647362755830e-05,1.970167062372453984e+03
2.380000000000000000e+02,8.156597903746331787e+10,7.791082691702017212e+10,1.616514127267265621e-05,1.866778738790486614e-05,1.990258507377151091e+03
2.390000000000000000e+02,8.225285816113090515e+10,7.856695229267147827e+10,8.001757055953184761e-06,2.146156044269265095e-05,2.009246693913305080e+03
2.400000000000000000e+02,8.294261048084854126e+10,7.922583043204922485e+10,1.236770271439979751e-05,1.497239693426521967e-05,2.032207514033261077e+03
2.410000000000000000e+02,8.363525320274206543e+10,7.988745429193307495e+10,1.573664807408281519e-05,1.448897773570489989e-05,2.048697390146003727e+03
2.420000000000000000e+02,8.433077378792474365e+10,8.055184062709924316e+10,1.166922976347795071e-05,1.857129520621558783e-05,2.067356007754930488e+03
2.430000000000000000e+02,8.502916424699520874e+10,8.121897827055729675e+10,1.633510977960828114e-05,1.369403299200655511e-05,2.082971176536828352e+03
2.440000000000000000e+02,8.573045250358959961e+10,8.188886065405982971e+10,1.712732821124163252e-05,1.027917119134080792e-05,2.101043200420863286e+03
2.450000000000000000e+02,8.643461369085467529e+10,8.256149260524218750e+10,1.494898889620177584e-05,9.036727455336013293e-06,2.121235797106740847e+03
2.460000000000000000e+02,8.714164856415954590e+10,8.323687014073675537e+10,1.537383456373664359e-05,1.005050264235585189e-05,2.139112123984124082e+03
2.470000000000000000e+02,8.785156919960919189e+10,8.391499345135992432e+10,1.826585632569432960e-05,1.274493175718038884e-05,2.158705272184301521e+03
2.480000000000000000e+02,8.856436823520404053e+10,8.459587095155706787e+10,1.064190567601208670e-05,1.364935207237572001e-05,2.178008225116660924e+03
2.490000000000000000e+02,8.928005949933132935e+10,8.527950908854959106e+10,8.817412597283968978e-06,1.164262464747878312e-05,2.199933061336131686e+03
2.500000000000000000e+02,8.999861999408201599e+10,8.596590323449707031e+10,8.272703126643854432e-06,1.007330093627523127e-05,2.223682350829237294e+03
2.510000000000000000e+02,9.072004892387919617e+10,8.665503300450854492e+10,1.041604350693337011e-05,1.649394794156489041e-05,2.246758317677859395e+03
2.520000000000000000e+02,9.144437121988708496e+10,8.734693534732122803e+10,1.358266563367127588e-05,9.406006762247010045e-06,2.267592370184101128e+03
2.530000000000000000e+02,9.217157479650717163e+10,8.804157688127522278e+10,1.229969397076313697e-05,8.127834559279456528e-06,2.283773693374311733e+03
2.540000000000000000e+02,9.290165627535922241e+10,8.873897293745343018e+10,1.382523620008235810e-05,1.026289077787900794e-05,2.304929452512908938e+03
2.550000000000000000e+02,9.363462342369210815e+10,8.943911384912152100e+10,1.826214725197949917e-05,1.006619012644538458e-05,2.329457336136882077e+03
2.560000000000000000e+02,9.437045991511911011e+10,9.014201706191670227e+10,1.407468566272385146e-05,9.239690696660751712e-06,2.354031650076806727e+03
2.570000000000000000e+02,9.510918123393167114e+10,9.084765780926057434e+10,9.610156061490293666e-06,1.602520890320313640e-05,2.375011980488541212e+03
2.580000000000000000e+02,9.585077667248289490e+10,9.155606081940068054e+10,1.362352947353873134e-05,1.269332682507506860e-05,2.396480463949018485e+03
2.590000000000000000e+02,9.659526722617127991e+10,9.226720969599588013e+10,1.384348820487879550e-05,1.235792172415983714e-05,2.418112962932756091e+03
2.600000000000000000e+02,9.734262968576846313e+10,9.298112135125865173e+10,1.138864891547797242e-05,1.148762157898719494e-05,2.436936682849506724e+03
2.610000000000000000e+02,9.809288070780084229e+10,9.369778102496440125e+10,1.146529559270526022e-05,9.952798465495682478e-06,2.455600866699503513e+03
2.620000000000000000e+02,9.884600555067880249e+10,9.441718629095025635e+10,1.490793490988018277e-05,9.473620816158323521e-06,2.476206877577749765e+03
2.630000000000000000e+02,9.960200617004910278e+10,9.513934738555145264e+10,1.288728906967406829e-05,1.239582462786437134e-05,2.499541985740724158e+03
2.640000000000000000e+02,1.003608968771388245e+11,9.586424974972103882e+10,1.358695569397827541e-05,8.395182733544892528e-06,2.519037124226989363e+03
2.650000000000000000e+02,1.011226634761936951e+11,9.659190573935046387e+10,1.574825137262703123e-05,1.200518186261767539e-05,2.538190383146993554e+03
2.660000000000000000e+02,1.018872869461795654e+11,9.732231914299858093e+10,9.977771326830087162e-06,1.678252402270707933e-05,2.559730873418807278e+03
2.670000000000000000e+02,1.026547917696976013e+11,9.805547510028205872e+10,1.495503920412311061e-05,1.105158676273365614e-05,2.581472321187848138e+03
2.680000000000000000e+02,1.034251899230563965e+11,9.879139450870367432e+10,1.194577694674237023e-05,1.778151079512291233e-05,2.600046148519469625e+03
2.690000000000000000e+02,1.041984652657252197e+11,9.953005627592028809e+10,7.839302068823883474e-06,9.980604473325271897e-06,2.624973765992382596e+03
2.700000000000000000e+02,1.049746301693466187e+11,1.002714726770148468e+11,1.451880971803376497e-05,1.279927436959038545e-05,2.648508351562808002e+03
2.710000000000000000e+02,1.057536770501258698e+11,1.010156300477985229e+11,1.187714917838533779e-05,1.084249932825631646e-05,2.668589172268882976e+03
2.720000000000000000e+02,1.065356030234365234e+11,1.017625510371744690e+11,1.269156273209226526e-05,1.259199096381724559e-05,2.687323825088340527e+03
2.730000000000000000e+02,1.073204024352312622e+11,1.025122139881143341e+11,1.488306751096235558e-05,9.439234223584946903e-06,2.708586137651093850e+03
2.740000000000000000e+02,1.081080966148346710e+11,1.032646266211127319e+11,7.904373964251476536e-06,1.131024275147218816e-05,2.731872132108332607e+03
2.750000000000000000e+02,1.088986569738602295e+11,1.040197890819472656e+11,1.538326849659377160e-05,2.013657901900334224e-05,2.751851194763621606e+03
2.760000000000000000e+02,1.096920980703632660e+11,1.047777058089974823e+11,1.216069592557822432e-05,1.743736795467576428e-05,2.773722850502174424e+03
2.770000000000000000e+02,1.104884130772279968e+11,1.055383680884234924e+11,1.046560246376060377e-05,1.950179510257221693e-05,2.795577118711469666e+03
2.780000000000000000e+02,1.112876193035273438e+11,1.063017959130138245e+11,1.385705426470984492e-05,1.501181370155979522e-05,2.817738822622979114e+03
2.790000000000000000e+02,1.120896892154942627e+11,1.070679815547683411e+11,1.406463837727578436e-05,1.476332653715939358e-05,2.845288519581465152e+03
2.800000000000000000e+02,1.128946368657314453e+11,1.078369096047155457e+11,1.097701582741805737e-05,1.149192882909932933e-05,2.866325665627700346e+03
2.810000000000000000e+02,1.137024725409180298e+11,1.086085861895016174e+11,8.929331688389829935e-06,1.554552296045841331e-05,2.890366604830846882e+03
2.820000000000000000e+02,1.145132037865687103e+11,1.093830227689288330e+11,1.240082193854075143e-05,1.343378226814628817e-05,2.917000292672821161e+03
2.830000000000000000e+02,1.153268134113554230e+11,1.101601909431046448e+11,1.448099211454056956e-05,1.905618635222872115e-05,2.936271419211288503e+03
2.840000000000000000e+02,1.161432726226721344e+11,1.109401247961727600e+11,1.435467136667867294e-05,1.034809303790407142e-05,2.956848260054595357e+03
2.850000000000000000e+02,1.169626346953572235e+11,1.117228113457027893e+11,1.119234987656536617e-05,1.438366348127662064e-05,2.983407536728124342e+03
2.860000000000000000e+02,1.177848892179226379e+11,1.125082380376737671e+11,1.338567441566684835e-05,9.690943236440041630e-06,3.006697291021916044e+03
2.870000000000000000e+02,1.186100078098945312e+11,1.132964228777028198e+11,1.720980077657419116e-05,9.030673403187527981e-06,3.032156291922456148e+03
2.880000000000000000e+02,1.194380016819653320e+11,1.140873647672416687e+11,9.825446352751399104e-06,7.112429412314824617e-06,3.055332116170590780e+03
2.890000000000000000e+02,1.202688698705614319e+11,1.148810414297201385e+11,1.070110652767741755e-05,9.886865725783344772e-06,3.083250357371556220e+03
2.900000000000000000e+02,1.211026327201145325e+11,1.156774632851732483e+11,1.383618053951707338e-05,1.420203133295494524e-05,3.107409246447377882e+03
2.910000000000000000e+02,1.219392794200569458e+11,1.164766575578197021e+11,1.197008838926816310e-05,1.084916530202928442e-05,3.129638129539448983e+03
2.920000000000000000e+02,1.227788024011205139e+11,1.172785996368568115e+11,1.430655200918007353e-05,1.076108507491735367e-05,3.153594145332187509e+03
2.930000000000000000e+02,1.236212129216225739e+11,1.180832795664715576e+11,9.916199606219144869e-06,8.650772636342729527e-06,3.173161552537697844e+03
2.940000000000000000e+02,1.244664766381299744e+11,1.188907260102057190e+11,1.379694226133487689e-05,1.543924594160639430e-05,3.198233555501271439e+03
2.950000000000000000e+02,1.253146348814855804e+11,1.197009379604890900e+11,1.247798062664617902e-05,8.952466549194681988e-06,3.223646693247783332e+03
2.960000000000000000e+02,1.261656773086415100e+11,1.205138994220093384e+11,9.942816537877874339e-06,1.211913965648570013e-05,3.246581574596944392e+03
2.970000000000000000e+02,1.270196126567904663e+11,1.213295906915179596e+11,1.651205062225269415e-05,9.591769231209745783e-06,3.273146668118333764e+03
2.980000000000000000e+02,1.278764209093562317e+11,1.221480451733915863e+11,1.545270628289241444e-05,1.246506262064794868e-05,3.294819606230449608e+03
2.990000000000000000e+02,1.287361012139033813e+11,1.229692399709222107e+11,1.434323039140039668e-05,1.146863952872223535e-05,3.325335259076503917e+03
3.000000000000000000e+02,1.295986528755914612e+11,1.237931850448344879e+11,1.271085884479994377e-05,1.001954922508208057e-05,3.352289404130129697e+03
3.010000000000000000e+02,1.304640870834501648e+11,1.246198869538543243e+11,1.830169293037808842e-05,7.856152800855831231e-06,3.377631924915104719e+03
3.020000000000000000e+02,1.313324053657641296e+11,1.254493474634269104e+11,1.710998331228008595e-05,9.381610824421571238e-06,3.400487300623171905e+03
3.030000000000000000e+02,1.322036131615710754e+11,1.262815527148922729e+11,1.808211712972518370e-05,1.059454471796783537e-05,3.422401644377549928e+03
3.040000000000000000e+02,1.330776938760125427e+11,1.271164975702138367e+11,1.249315889551017023e-05,1.042577797105703752e-05,3.455049653078616757e+03
3.050000000000000000e+02,1.339546534461714020e+11,1.279541990919702606e+11,1.467125269105640228e-05,1.101896840161042945e-05,3.477765069028363996e+03
3.060000000000000000e+02,1.348344884387328186e+11,1.287946594998276672e+11,1.277829272738895128e-05,1.590583925725752579e-05,3.506695253822330415e+03
3.070000000000000000e+02,1.357172012268437500e+11,1.296378627402556763e+11,1.472218239761957648e-05,1.013640924329983761e-05,3.529344993135040568e+03
3.080000000000000000e+02,1.366028089388923035e+11,1.304838202380536652e+11,9.762605261642853804e-06,1.206055758284918511e-05,3.551776593588127525e+03
3.090000000000000000e+02,1.374912972458268738e+11,1.313325306564627533e+11,1.799626383391927931e-05,7.120967411844425499e-06,3.579574338621822790e+03
3.100000000000000000e+02,1.383826484687830811e+11,1.321839929083058624e+11,1.110402028570156574e-05,1.109972813562176697e-05,3.605034148158015341e+03
3.110000000000000000e+02,1.392769036868316650e+11,1.330381966903894043e+11,1.332402148901401517e-05,8.022925389261637008e-06,3.632984473188090305e+03
3.120000000000000000e+02,1.401740148644909668e+11,1.338951449963203278e+11,8.780786466267009871e-06,1.324710288796993041e-05,3.660520399344713496e+03
3.130000000000000000e+02,1.410740089942624512e+11,1.347548556528077698e+11,1.301978965917438558e-05,1.078339357440949442e-05,3.686225333198517546e+03
3.140000000000000000e+02,1.419769017037628784e+11,1.356173302248130493e+11,7.911722189724024190e-06,7.402063753048082617e-06,3.715518404612992526e+03
3.150000000000000000e+02,1.428826567339237976e+11,1.364825384201977844e+11,1.059663288205392462e-05,7.667875943639934633e-06,3.742650030905834683e+03
3.160000000000000000e+02,1.437912941606154175e+11,1.373505105861223145e+11,1.609825572534973048e-05,9.203186695616594193e-06,3.772004329991832492e+03
3.170000000000000000e+02,1.447028151782371216e+11,1.382212114884990845e+11,1.406281590554669947e-05,1.195258040498359264e-05,3.801211881192781220e+03
3.180000000000000000e+02,1.456172303083764648e+11,1.390946867957639771e+11,1.584262991149998356e-05,1.025759922146374237e-05,3.831704700884387876e+03
3.190000000000000000e+02,1.465345151669777832e+11,1.399709028201056519e+11,1.374845645352174017e-05,1.833878108414843666e-05,3.855067227704228571e+03
3.200000000000000000e+02,1.474546607473955078e+11,1.408498728561519165e+11,1.337937221801421828e-05,7.103842601940968393e-06,3.882955561227021008e+03
3.210000000000000000e+02,1.483776797308208923e+11,1.417315965766851807e+11,1.072013751546307958e-05,1.154935498437481556e-05,3.910074756646198693e+03
3.220000000000000000e+02,1.493035933899211731e+11,1.426160748244589539e+11,1.763308906133076448e-05,1.167758887210545993e-05,3.935094338032144151e+03
3.230000000000000000e+02,1.502323842924499207e+11,1.435032962239847412e+11,1.048820600035860195e-05,1.187951581260726641e-05,3.961004566126483041e+03
3.240000000000000000e+02,1.511640711476073914e+11,1.443932723128775635e+11,1.196040790241159613e-05,1.019370920851692119e-05,3.990508622227292108e+03
3.250000000000000000e+02,1.520986417256671753e+11,1.452859981329827881e+11,1.521145570815285453e-05,1.232647923243845867e-05,4.018351441210612393e+03
3.260000000000000000e+02,1.530360626303481445e+11,1.461814848898873901e+11,1.276668213157083898e-05,1.079758483513160172e-05,4.047881012826684128e+03
3.270000000000000000e+02,1.539763901547268066e+11,1.470797040460825195e+11,9.904112030056921867e-06,8.437640780734056989e-06,4.076749366182166341e+03
3.280000000000000000e+02,1.549196093667122192e+11,1.479806733899536743e+11,9.738273104131778268e-06,1.451205629465768254e-05,4.104992353674930200e+03
3.290000000000000000e+02,1.558656990833524780e+11,1.488844240551376648e+11,1.415527005044214803e-05,8.401521847445359015e-06,4.133649430029471660e+03
3.300000000000000000e+02,1.568146662050386963e+11,1.497909164101097412e+11,1.796175670853994433e-05,8.328361076892498716e-06,4.160376161583008070e+03
3.310000000000000000e+02,1.577664913090147705e+11,1.507001474363619995e+11,1.734096001382301466e-05,1.056054423753671756e-05,4.191884705002282317e+03
3.320000000000000000e+02,1.587212382398171387e+11,1.516121324432415161e+11,1.366701593874530829e-05,1.463762223630205028e-05,4.220276193547114417e+03
3.330000000000000000e+02,1.596788372223327026e+11,1.525268775287232056e+11,1.143027139227648092e-05,1.307248353410450648e-05,4.248970469262025290e+03
3.340000000000000000e+02,1.606393149210614014e+11,1.534443571613208618e+11,1.398723054157890999e-05,1.087288178713841091e-05,4.278506370858167429e+03
3.350000000000000000e+02,1.616026798366219482e+11,1.543645946582393494e+11,1.120747214045092477e-05,7.107787842186574778e-06,4.305637162185737907e+03
3.360000000000000000e+02,1.625689200080988159e+11,1.552875930207306824e+11,7.883508425399199382e-06,9.887716483025776881e-06,4.332797108788499827e+03
3.370000000000000000e+02,1.635380339620258179e+11,1.562133308514566650e+11,9.993809724440083642e-06,1.036420129474358021e-05,4.362958571497738376e+03
3.380000000000000000e+02,1.645100396824433289e+11,1.571418102387399902e+11,1.256722087106254548e-05,7.951959321239598921e-06,4.389964357182918320e+03
3.390000000000000000e+02,1.654849414107646484e+11,1.580730432563165894e+11,1.980726323314030424e-05,1.289679656168996047e-05,4.421704348360308359e+03
3.400000000000000000e+02,1.664627094838104248e+11,1.590070406524920654e+11,1.129386176890179172e-05,1.922263848019856169e-05,4.450883743349514589e+03
3.410000000000000000e+02,1.674433667434141846e+11,1.599438054908435669e+11,9.436668873652465095e-06,1.115611405266836442e-05,4.476070850258583050e+03
3.420000000000000000e+02,1.684269040001306763e+11,1.608833160569931335e+11,1.235847847746995853e-05,1.504415429209871036e-05,4.505872790370296570e+03
3.430000000000000000e+02,1.694133179960379028e+11,1.618255688331513062e+11,1.444301101671818799e-05,1.258297599016078294e-05,4.535246421691604155e+03
3.440000000000000000e+02,1.704025738664777527e+11,1.627705744857339783e+11,1.084938034445759314e-05,9.538956614374427545e-06,4.566101789755724894e+03
3.450000000000000000e+02,1.713947415055570679e+11,1.637183373853129578e+11,1.324133507474289928e-05,7.593757232693398862e-06,4.601294313488943772e+03
3.460000000000000000e+02,1.723897932596109619e+11,1.646688286755440369e+11,1.005940078713241093e-05,1.193776110142152902e-05,4.632541278885151769e+03
3.470000000000000000e+02,1.733877202750883789e+11,1.656220893698679199e+11,9.784555970671071634e-06,9.606389077099208862e-06,4.658973787481699219e+03
3.480000000000000000e+02,1.743885192276970520e+11,1.665780797510361938e+11,1.400221326164352575e-05,1.291372088219056025e-05,4.685082643599447692e+03
3.490000000000000000e+02,1.753921961341839600e+11,1.675368476101280518e+11,1.111564874090031907e-05,1.313141884096147294e-05,4.716274274938551571e+03
3.500000000000000000e+02,1.763987819522731628e+11,1.684983686212596436e+11,7.912741125437605660e-06,1.033960615903772862e-05,4.746841954072600856e+03
3.510000000000000000e+02,1.774082068521654663e+11,1.694626271201433716e+11,1.002076573652921354e-05,6.785798790653885249e-06,4.776202645792018302e+03
3.520000000000000000e+02,1.784205359438717041e+11,1.704296489253317566e+11,1.091072017167515895e-05,9.824265075897287147e-06,4.808714724007333643e+03
3.530000000000000000e+02,1.794357359409923706e+11,1.713994188648519287e+11,8.738146501374721709e-06,1.730164452518057061e-05,4.839593143779345155e+03
3.540000000000000000e+02,1.804538138695908813e+11,1.723719252989796753e+11,8.504159400124500223e-06,9.366995311843595573e-06,4.865155216464450859e+03
3.550000000000000000e+02,1.814747774660464478e+11,1.733471915795853577e+11,8.709639309545380570e-06,7.869701938223450099e-06,4.897798269895002704e+03
3.560000000000000000e+02,1.824986352108549500e+11,1.743252079017433472e+11,1.412186049354335893e-05,6.614484316380675466e-06,4.927784693882093052e+03
3.570000000000000000e+02,1.835253573360364380e+11,1.753059725925495605e+11,9.750956706189306544e-06,9.594468682982970620e-06,4.956576059002657530e+03
3.580000000000000000e+02,1.845549499401148682e+11,1.762894831570012207e+11,1.148387177174470253e-05,9.514774164109951471e-06,4.986269389619938011e+03
3.590000000000000000e+02,1.855874319664636536e+11,1.772757494323349609e+11,6.681792120821761216e-06,1.383636612850569492e-05,5.021728311794664478e+03
3.600000000000000000e+02,1.866228014983833008e+11,1.782647659656385193e+11,9.869609992163574930e-06,8.288238019349414287e-06,5.056866407247013740e+03
3.610000000000000000e+02,1.876610398569892883e+11,1.792565369607795410e+11,1.134548937364865395e-05,1.069268974929205029e-05,5.088521141352146515e+03
3.620000000000000000e+02,1.887021634678339844e+11,1.802510523387081909e+11,1.398485903347790327e-05,1.191493745766880608e-05,5.124054133778974574e+03
3.630000000000000000e+02,1.897461711490190735e+11,1.812483360899792480e+11,1.214518235914674449e-05,1.520924228970432779e-05,5.156675632880969715e+03
3.640000000000000000e+02,1.907930610515737305e+11,1.822483761123155518e+11,1.066629844082012113e-05,1.043954589208251349e-05,5.186948270599422358e+03
3.650000000000000000e+02,1.918428158668963928e+11,1.832511658330081787e+11,1.007988533407999654e-05,1.162518262276535097e-05,5.217939288530552403e+03
3.660000000000000000e+02,1.928954721114872131e+11,1.842567064168740234e+11,6.889230332651763433e-06,1.704976013128245427e-05,5.250804134202664500e+03
3.670000000000000000e+02,1.939510061523146973e+11,1.852649817937539368e+11,1.025910207197444635e-05,8.219283235910701535e-06,5.279693211128449548e+03
3.680000000000000000e+02,1.950093964166286926e+11,1.862760172973758545e+11,1.159713092857561634e-05,1.441339694352450351e-05,5.307573183661455914e+03
3.690000000000000000e+02,1.960706752663422852e+11,1.872897985375789490e+11,1.387607128056078665e-05,1.232752887803112429e-05,5.341257877508891397e+03
3.700000000000000000e+02,1.971348363183456421e+11,1.883063351412346191e+11,1.229070388186759288e-05,1.345462123791829612e-05,5.378250696127679475e+03
3.710000000000000000e+02,1.982018721752252197e+11,1.893256240461499634e+11,1.353518606850290240e-05,7.592174020909503440e-06,5.412075477349319954e+03
3.720000000000000000e+02,1.992718143444326782e+11,1.903476585126841431e+11,1.444167523789730012e-05,1.323373563177909773e-05,5.447952968249242986e+03
3.730000000000000000e+02,2.003446394213813477e+11,1.913724498508020935e+11,1.017732289509964971e-05,1.337665224909745376e-05,5.480502440036691951e+03
3.740000000000000000e+02,2.014202983656947021e+11,1.923999868656208191e+11,1.467315742409436297e-05,1.342838403817214754e-05,5.512241371976553637e+03
3.750000000000000000e+02,2.024988739003975220e+11,1.934302631291927795e+11,9.628754366164393730e-06,1.410835517667852201e-05,5.539989087554289654e+03
3.760000000000000000e+02,2.035803098732019958e+11,1.944632877977504272e+11,1.158307000759251082e-05,1.060282139142554314e-05,5.570218570025388544e+03
3.770000000000000000e+02,2.046646271009460754e+11,1.954990820393600159e+11,7.699294655050259450e-06,1.063338351836584650e-05,5.601953772838924124e+03
3.780000000000000000e+02,2.057518057146677246e+11,1.965376243379121094e+11,8.237973274427545789e-06,1.311961092875790769e-05,5.628100634120607538e+03
3.790000000000000000e+02,2.068418834749011230e+11,1.975789002717749634e+11,1.226958067734873481e-05,1.348926919331194796e-05,5.660080152400272709e+03
3.800000000000000000e+02,2.079348622034084473e+11,1.986229669498842468e+11,9.994574842520087543e-06,9.709788162393095945e-06,5.692749915395760581e+03
3.810000000000000000e+02,2.090306964908074341e+11,1.996697761114307251e+11,9.692769251001820408e-06,1.165891981702582569e-05,5.729253418401731324e+03
3.820000000000000000e+02,2.101294277524269409e+11,2.007193026502263184e+11,1.154260108293669873e-05,2.297815258467394983e-05,5.759917198341423500e+03
3.830000000000000000e+02,2.112310263122418518e+11,2.017716048544843445e+11,1.380203102929744574e-05,7.962267439043380080e-06,5.793993725640377306e+03
3.840000000000000000e+02,2.123355061570061035e+11,2.028266455994352112e+11,7.824695888558608203e-06,1.153602647063767250e-05,5.826368313220244090e+03
3.850000000000000000e+02,2.134428760116650391e+11,2.038844598149050293e+11,1.006409743697922465e-05,1.627562091799372723e-05,5.860061405984385601e+03
3.860000000000000000e+02,2.145531001790919495e+11,2.049449913319797974e+11,8.086960148867561315e-06,9.999450766406958735e-06,5.888730111077105903e+03
3.870000000000000000e+02,2.156662358368227234e+11,2.060082833471866150e+11,1.384570118267980376e-05,1.008939968816235933e-05,5.917049742380439966e+03
3.880000000000000000e+02,2.167822269945705872e+11,2.070743307170725403e+11,1.132472812259699424e-05,1.082167259480737442e-05,5.950559282418702423e+03
3.890000000000000000e+02,2.179011226474562073e+11,2.081431561598703308e+11,7.628265344616913524e-06,1.541642877633808695e-05,5.985802439264438362e+03
3.900000000000000000e+02,2.190228686075429382e+11,2.092147152582541504e+11,1.017616579257474285e-05,1.093430458987132425e-05,6.015212534134607267e+03
3.910000000000000000e+02,2.201475248005527649e+11,2.102890126845683594e+11,9.930463767182651225e-06,1.149668578726004142e-05,6.049709173448566617e+03
3.920000000000000000e+02,2.212750791054791260e+11,2.113660557090820007e+11,1.459788920354920805e-05,1.246915115382662975e-05,6.081254714011945907e+03
3.930000000000000000e+02,2.224054841747884521e+11,2.124458687844544067e+11,8.194979011166836358e-06,1.289829277328902180e-05,6.115372244078126641e+03
3.940000000000000000e+02,2.235387560027796631e+11,2.135284482273999634e+11,1.946055052381989725e-05,1.237026375944250134e-05,6.146405976328374891e+03
3.950000000000000000e+02,2.246749385433345947e+11,2.146137570518741150e+11,1.292710747247127756e-05,1.373756463907138681e-05,6.186058564303450112e+03
3.960000000000000000e+02,2.258139871350269470e+11,2.157018162116481323e+11,9.586857193766284979e-06,1.062976873833498814e-05,6.223771069204364721e+03
3.970000000000000000e+02,2.269559188571270752e+11,2.167926167761569214e+11,1.011024679353766942e-05,1.499050000774992952e-05,6.259338386727325997e+03
3.980000000000000000e+02,2.281007352299543152e+11,2.178861877668730164e+11,1.255175472880676324e-05,1.176257433521676887e-05,6.295649560896641560e+03
3.990000000000000000e+02,2.292484259324384766e+11,2.189824893235175781e+11,1.076842320657522833e-05,1.757022873083435854e-05,6.336002013103972786e+03
4.000000000000000000e+02,2.303989993738128357e+11,2.200815722956799316e+11,7.902269252180182946e-06,1.645768961933136154e-05,6.369488748771686915e+03
4.010000000000000000e+02,2.315524508117718506e+11,2.211834014470377197e+11,1.531226534823293406e-05,1.338317369392605372e-05,6.404905696715382874e+03
4.020000000000000000e+02,2.327087729385025024e+11,2.222879581113557739e+11,9.998675990052774409e-06,1.574506488921656455e-05,6.443898787737220118e+03
4.030000000000000000e+02,2.338679699991096497e+11,2.233952758443319397e+11,1.188410997510214173e-05,1.552924132341981789e-05,6.479096059830308150e+03
4.040000000000000000e+02,2.350300783541026001e+11,2.245053583562095947e+11,6.837626546629671509e-06,1.366651190803924720e-05,6.512376935434378538e+03
4.050000000000000000e+02,2.361950464582036743e+11,2.256181965133244019e+11,1.982328088190321580e-05,1.682015328263730680e-05,6.544904695857387196e+03
4.060000000000000000e+02,2.373629015250245667e+11,2.267337725636550903e+11,1.355686052562088406e-05,1.387337935765398100e-05,6.574781708441730188e+03
4.070000000000000000e+02,2.385336021351839905e+11,2.278520862596509705e+11,1.513702865640897954e-05,1.239873221947629389e-05,6.615530065145264416e+03
4.080000000000000000e+02,2.397072151839169617e+11,2.289731790112424316e+11,1.172365572510436493e-05,1.088183535946640745e-05,6.647330373471273560e+03
4.090000000000000000e+02,2.408837131566342773e+11,2.300970039258679199e+11,1.124481080561068325e-05,1.164116846685825379e-05,6.681154571580270385e+03
4.100000000000000000e+02,2.420630825590795898e+11,2.312235905731597900e+11,1.206995744817973559e-05,1.501388763314182029e-05,6.720672296620281486e+03
4.110000000000000000e+02,2.432453333914861145e+11,2.323529254633303223e+11,8.742720172261186917e-06,9.677865271395802438e-06,6.756559478687000592e+03
4.120000000000000000e+02,2.444304742205025024e+11,2.334850162042967834e+11,7.593589871790484835e-06,2.024399046707259231e-05,6.797576473337325297e+03
4.130000000000000000e+02,2.456184651584371643e+11,2.346198403755335083e+11,1.144754476734011206e-05,1.074772960618641804e-05,6.830612569334523869e+03
4.140000000000000000e+02,2.468093619909699402e+11,2.357574536453389587e+11,9.150920210254653853e-06,1.396359552396919668e-05,6.871487682620057967e+03
4.150000000000000000e+02,2.480031398335999451e+11,2.368977984072136536e+11,1.475894603397698290e-05,1.580988323546250740e-05,6.903854518097326945e+03
4.160000000000000000e+02,2.491997843728581543e+11,2.380408761865440369e+11,1.750986456416914194e-05,1.778142846586838743e-05,6.940669501185485387e+03
4.170000000000000000e+02,2.503993090927640991e+11,2.391867147699907837e+11,1.752695360546230319e-05,1.235949191968899186e-05,6.978089161928515750e+03
4.180000000000000000e+02,2.516017042425353394e+11,2.403353246850233154e+11,1.292599364222102309e-05,1.436034149704390472e-05,7.007610188601593109e+03
4.190000000000000000e+02,2.528069911662554016e+11,2.414866695185414429e+11,9.649036870285065959e-06,1.425860441572890380e-05,7.043922811639591600e+03
4.200000000000000000e+02,2.540151485021340942e+11,2.426407836763558044e+11,6.906621895175213410e-06,9.259717825060853613e-06,7.080162959506867992e+03
4.210000000000000000e+02,2.552262142303632202e+11,2.437976239612901611e+11,1.382019655227217925e-05,1.094544163715571727e-05,7.118470197788692531e+03
4.220000000000000000e+02,2.564401494392956848e+11,2.449572032070881348e+11,7.858005885208463326e-06,1.332087968730633065e-05,7.154002629524500662e+03
4.230000000000000000e+02,2.576569526748699341e+11,2.461195482956398315e+11,1.193525825959884656e-05,1.934850099372109611e-05,7.188188904167494911e+03
4.240000000000000000e+02,2.588766390755504761e+11,2.472846640752214050e+11,1.288255509879210337e-05,2.341176173459302845e-05,7.229867270828721303e+03
4.250000000000000000e+02,2.600991916481067505e+11,2.484525132921052551e+11,1.040384476813649428e-05,1.106458738009408194e-05,7.264555804246145271e+03
4.260000000000000000e+02,2.613246436164023743e+11,2.496231169605124512e+11,1.248953923338458338e-05,1.690224715367172337e-05,7.306759787649700229e+03
4.270000000000000000e+02,2.625529735904797363e+11,2.507964642536511841e+11,1.182791690612639002e-05,1.323848343326439192e-05,7.346107924334894051e+03
4.280000000000000000e+02,2.637841595248568420e+11,2.519725697128549194e+11,1.131873614368394954e-05,9.242484750204837951e-06,7.381307471881609672e+03
4.290000000000000000e+02,2.650182576730881042e+11,2.531514220368607788e+11,1.424084259016300535e-05,1.495608498747191817e-05,7.412157688450797650e+03
4.300000000000000000e+02,2.662552381338952026e+11,2.543330286788502808e+11,2.078907510627558963e-05,8.509544137447200285e-06,7.448491600976950394e+03
4.310000000000000000e+02,2.674950923116026306e+11,2.555173901055725403e+11,1.173039511592754991e-05,1.068170730655904066e-05,7.488565137115276229e+03
4.320000000000000000e+02,2.687378233762339478e+11,2.567044907193561401e+11,1.599163587562291156e-05,1.288207688077136481e-05,7.523394567689937503e+03
4.330000000000000000e+02,2.699834023964896851e+11,2.578943555288372803e+11,1.644438681269733138e-05,1.318946165806966775e-05,7.556670798337479027e+03
4.340000000000000000e+02,2.712319052314336548e+11,2.590869563160004272e+11,1.543630610245649848e-05,1.514360207055531760e-05,7.591000243207809035e+03
4.350000000000000000e+02,2.724832683621218262e+11,2.602823073149247131e+11,9.605776433829760208e-06,1.133534860786600262e-05,7.631464797598515361e+03
4.360000000000000000e+02,2.737375199097211304e+11,2.614804137396497192e+11,1.375369891887245899e-05,1.252824976039068616e-05,7.666425012456622426e+03
4.370000000000000000e+02,2.749946465044149170e+11,2.626812874696501465e+11,1.014253964692901633e-05,1.061208037955729822e-05,7.701021215192036834e+03
4.380000000000000000e+02,2.762546545979316406e+11,2.638849177034163818e+11,8.571564023451827552e-06,1.132270253345613042e-05,7.741229950846514839e+03
4.390000000000000000e+02,2.775175320018178711e+11,2.650912747129259644e+11,1.265937034933273253e-05,1.303709342248549063e-05,7.778408146825759104e+03
4.400000000000000000e+02,2.787833325897648315e+11,2.663003975529955444e+11,9.985217152896908033e-06,1.683005051233976701e-05,7.821033978994455538e+03
4.410000000000000000e+02,2.800519836412883301e+11,2.675122513317390747e+11,8.169154534165556925e-06,1.040408971486606049e-05,7.855759432316132006e+03
4.420000000000000000e+02,2.813234896848613281e+11,2.687268717789521484e+11,1.216599150644093186e-05,9.422682942461513278e-06,7.891352501111819947e+03
4.430000000000000000e+02,2.825978929272234497e+11,2.699442444012798462e+11,1.261826081522254839e-05,1.038280064136198888e-05,7.927385314196773834e+03
4.440000000000000000e+02,2.838751965771165771e+11,2.711643429829804993e+11,7.846335154937378320e-06,1.354246060347730207e-05,7.958554653033654176e+03
4.450000000000000000e+02,2.851553587403614502e+11,2.723872318254666443e+11,1.071187490153668875e-05,1.481326123053960941e-05,7.999957188446188411e+03
4.460000000000000000e+02,2.864384042357159424e+11,2.736128774457867432e+11,7.961418188262570084e-06,8.952180167276502232e-06,8.037256734989157849e+03
4.470000000000000000e+02,2.877243269375452881e+11,2.748412623693782959e+11,1.130653923464564059e-05,1.394389905884363401e-05,8.070460821556487645e+03
4.480000000000000000e+02,2.890131110616931152e+11,2.760723865402078857e+11,1.035882821265321496e-05,1.505318987060633162e-05,8.104116767300966785e+03
4.490000000000000000e+02,2.903048115757525024e+11,2.773062552315903320e+11,1.009902177706578641e-05,1.054930880473037291e-05,8.136117706558180544e+03
4.500000000000000000e+02,2.915993764917727051e+11,2.785429063699865723e+11,1.289297364925889866e-05,1.230012413133696469e-05,8.179612303729632913e+03
4.510000000000000000e+02,2.928967993780694580e+11,2.797822888896287231e+11,1.678742297872570788e-05,1.109023005696485598e-05,8.217264960921031161e+03
4.520000000000000000e+02,2.941971353738352051e+11,2.810244283529627686e+11,1.378545969132893845e-05,1.490228918532565672e-05,8.255943948015155911e+03
4.530000000000000000e+02,2.955003660428785400e+11,2.822693343050119019e+11,1.865906630638125563e-05,1.256435910190756289e-05,8.297282496925126907e+03
4.540000000000000000e+02,2.968064576735252075e+11,2.835169563900296021e+11,1.094710116888997220e-05,9.181255166468282880e-06,8.336653109547467466e+03
4.550000000000000000e+02,2.981154543234257202e+11,2.847673380138082886e+11,1.510838355200938565e-05,1.076183589632240256e-05,8.370400788922082938e+03
4.560000000000000000e+02,2.994272892360104370e+11,2.860204770972924805e+11,1.304354999476231569e-05,1.456087389684057598e-05,8.413486470701052895e+03
4.570000000000000000e+02,3.007420256295358276e+11,2.872763665698511963e+11,1.678214250977472233e-05,1.352004839649811885e-05,8.460518848163006624e+03
4.580000000000000000e+02,3.020596329280815430e+11,2.885349891802214355e+11,1.103672957092349804e-05,8.952793966177097218e-06,8.510280303640272905e+03
4.590000000000000000e+02,3.033801403523899536e+11,2.897963753838541870e+11,1.892329094155265068e-05,1.931340680805249121e-05,8.544486459920759444e+03
4.600000000000000000e+02,3.047035161266240845e+11,2.910604929510734253e+11,1.346559422510384962e-05,1.107538078493064404e-05,8.585575047869551781e+03
4.610000000000000000e+02,3.060297747075133057e+11,2.923273794880531616e+11,1.519329005816860700e-05,9.722693807057147808e-06,8.629300947229759913e+03
4.620000000000000000e+02,3.073589096142000732e+11,2.935970356031275024e+11,1.373435801899081099e-05,8.130127136740661342e-06,8.675100173862832889e+03
4.630000000000000000e+02,3.086909367780616455e+11,2.948694431507624512e+11,1.193676115829322981e-05,9.597119120741126608e-06,8.720199940154707292e+03
4.640000000000000000e+02,3.100258351054424438e+11,2.961445841305520630e+11,1.501236396905802906e-05,9.856512206529721709e-06,8.755590834391847238e+03
4.650000000000000000e+02,3.113636071512122803e+11,2.974224641694499512e+11,1.427327659431210094e-05,1.286799946986771914e-05,8.798275675592547486e+03
4.660000000000000000e+02,3.127042518341157837e+11,2.987031341630400391e+11,1.752079960071206699e-05,1.599769825666452761e-05,8.840851358766525664e+03
4.670000000000000000e+02,3.140477888165377197e+11,2.999865463070618286e+11,1.075298814134928449e-05,1.441489127995687625e-05,8.887634644036374084e+03
4.680000000000000000e+02,3.153941944349877930e+11,3.012727003937249756e+11,1.197869150715291653e-05,1.708019456692078109e-05,8.924909845033082092e+03
4.690000000000000000e+02,3.167434861609951172e+11,3.025616084180472412e+11,1.070648300505183670e-05,1.600821335701052561e-05,8.963924594161795540e+03
4.700000000000000000e+02,3.180956474880250854e+11,3.038532726066309204e+11,1.621712845190081964e-05,8.191399428536527694e-06,9.003536816421483309e+03
4.710000000000000000e+02,3.194506862128633423e+11,3.051476859826309814e+11,6.725661948703276494e-06,9.956023215629272727e-06,9.047252055025444861e+03
4.720000000000000000e+02,3.208086299468318481e+11,3.064448372809874268e+11,8.707825787546141783e-06,1.179910264914596496e-05,9.091279723246751018e+03
4.730000000000000000e+02,3.221694592175054932e+11,3.077447368560624390e+11,1.291941395065165921e-05,1.033225895852307730e-05,9.138678030234968901e+03
4.740000000000000000e+02,3.235331570254289551e+11,3.090474243193570557e+11,9.969168292434105183e-06,1.634048709531210619e-05,9.178057716133911526e+03
4.750000000000000000e+02,3.248997271643362427e+11,3.103528223502135010e+11,8.052461561103285703e-06,1.235787856102010807e-05,9.217936316423070821e+03
4.760000000000000000e+02,3.262691711675614014e+11,3.116609951552534180e+11,1.184457238290193004e-05,1.272155687681575387e-05,9.263446849042664326e+03
4.770000000000000000e+02,3.276415266592453613e+11,3.129719157585770874e+11,1.416679280152877141e-05,9.201814862636048531e-06,9.310006671325318166e+03
4.780000000000000000e+02,3.290167066873425293e+11,3.142855801470682983e+11,1.255639382469198040e-05,1.386926304092206408e-05,9.351611551683083235e+03
4.790000000000000000e+02,3.303948012357069092e+11,3.156019825782233887e+11,1.323813453069089263e-05,7.058853036867596131e-06,9.398685599535016081e+03
4.800000000000000000e+02,3.317757815572561646e+11,3.169211380595914917e+11,6.538638562147980338e-06,1.054501753772196793e-05,9.437549112196587885e+03
4.810000000000000000e+02,3.331596251956004639e+11,3.182430591682847900e+11,1.530741146216207937e-05,1.141398663362380717e-05,9.477386735771360691e+03
4.820000000000000000e+02,3.345463601056751099e+11,3.195677295881948242e+11,1.029811879804665153e-05,1.852194229001735692e-05,9.521186512416828919e+03
4.830000000000000000e+02,3.359359854639437866e+11,3.208951559286353760e+11,1.105850530269680831e-05,1.504329147261618260e-05,9.562754472046870433e+03
4.840000000000000000e+02,3.373284767672521973e+11,3.222253273704073486e+11,1.340087543832968464e-05,1.427845014834172588e-05,9.604135847646251932e+03
4.850000000000000000e+02,3.387238619523941650e+11,3.235582605618424683e+11,1.539678213990924860e-05,6.228268014663029817e-06,9.649457419253911212e+03
4.860000000000000000e+02,3.401221122883593140e+11,3.248939383162576904e+11,1.787213019677214021e-05,1.174378640222961678e-05,9.698053375779931230e+03
4.870000000000000000e+02,3.415232507994783325e+11,3.262323648314053955e+11,1.829573519163130157e-05,1.202591837812239106e-05,9.751319118568801059e+03
4.880000000000000000e+02,3.429272668419248047e+11,3.275735650002025757e+11,1.161087175516328784e-05,1.019638288124458114e-05,9.786909492712387873e+03
4.890000000000000000e+02,3.443341582540677490e+11,3.289174920352261963e+11,1.479693485761934824e-05,1.214509844371658431e-05,9.836438428914399992e+03
4.900000000000000000e+02,3.457439351591741333e+11,3.302641305002995605e+11,1.069946547882505428e-05,1.521322360553689634e-05,9.881254704136266810e+03
4.910000000000000000e+02,3.471566057789233398e+11,3.316135442262918701e+11,1.758622927461317431e-05,1.554304368323045082e-05,9.924681218992591312e+03
4.920000000000000000e+02,3.485721315486837158e+11,3.329657153221864014e+11,1.259485019722283994e-05,1.281958777155089990e-05,9.967455411047889356e+03
4.930000000000000000e+02,3.499905198094407349e+11,3.343206452669481201e+11,1.249148102211439237e-05,1.206506076012470174e-05,1.001184742352915782e+04
4.940000000000000000e+02,3.514118117936501465e+11,3.356783267633776855e+11,1.294171132459887019e-05,1.339653699017340216e-05,1.006013721493859521e+04
4.950000000000000000e+02,3.528359730243901367e+11,3.370387542629218140e+11,1.260660929225387861e-05,9.675163534228481410e-06,1.010447166929420200e+04
4.960000000000000000e+02,3.542630173930600586e+11,3.384019286319121094e+11,1.159216485191461032e-05,1.585012190952195255e-05,1.014085467138330205e+04
4.970000000000000000e+02,3.556929555887681885e+11,3.397678546960340576e+11,1.113120206486239994e-05,8.958248375989796841e-06,1.018653279427079542e+04
4.980000000000000000e+02,3.571257587137026367e+11,3.411365173226368408e+11,7.177356742937845979e-06,1.550913131731501693e-05,1.023097601295323693e+04
4.990000000000000000e+02,3.585614357620826416e+11,3.425079314047956543e+11,1.176471392938527316e-05,1.578924640066592389e-05,1.027515000146164675e+04
5.000000000000000000e+02,3.600000402256473389e+11,3.438821389647291260e+11,9.423385298856779002e-06,9.764556934577228731e-06,1.032722402129619877e+04
5.010000000000000000e+02,3.614414656420128784e+11,3.452590820303055420e+11,1.080789196450382406e-05,1.642677374147361036e-05,1.037194664680647475e+04
5.020000000000000000e+02,3.628857797484830322e+11,3.466387982993785400e+11,1.408813439673917145e-05,1.344074695741603875e-05,1.042162113121557377e+04
5.030000000000000000e+02,3.643329829570014038e+11,3.480212398239283447e+11,1.283913656136004278e-05,1.181998621668789440e-05,1.047219988641156669e+04
5.040000000000000000e+02,3.657830454478397217e+11,3.494064230509371338e+11,1.312748728621304650e-05,1.488973044760921738e-05,1.052684297639444412e+04
5.050000000000000000e+02,3.672360311004912109e+11,3.507943658397969971e+11,1.768173301219810867e-05,1.391375605719336050e-05,1.057008383211423461e+04
5.060000000000000000e+02,3.686918831737454834e+11,3.521850580000017090e+11,1.850052682061953391e-05,1.159556342733569778e-05,1.061327124192906558e+04
5.070000000000000000e+02,3.701506263753409424e+11,3.535784976663479004e+11,9.409135547033820046e-06,1.490163313444536897e-05,1.065531234422546004e+04
5.080000000000000000e+02,3.716122344255584106e+11,3.549746565006145630e+11,9.459870353611954386e-06,1.034184297910023531e-05,1.070107171318752626e+04
5.090000000000000000e+02,3.730767424949200439e+11,3.563736187316724854e+11,1.137329128908515230e-05,1.243482441803944738e-05,1.074079396864749651e+04
5.100000000000000000e+02,3.745441030804382935e+11,3.577753298096496582e+11,1.304410691549406920e-05,1.494174800464875830e-05,1.078506794427263958e+04
5.110000000000000000e+02,3.760143402525324097e+11,3.591797715865738525e+11,1.316169188647631216e-05,1.192969015906264474e-05,1.082724415906802278e+04
5.120000000000000000e+02,3.774874580002887573e+11,3.605869723138427124e+11,1.547950277713816547e-05,1.409225377568823490e-05,1.087222908325302160e+04
5.130000000000000000e+02,3.789634610512830811e+11,3.619969379768629761e+11,1.282331647267653807e-05,1.248953718546719216e-05,1.091531455237976843e+04
5.140000000000000000e+02,3.804423646807419434e+11,3.634096431634342041e+11,1.268141978427728134e-05,1.109314000169447922e-05,1.095892150194659371e+04
5.150000000000000000e+02,3.819241192006554565e+11,3.648251109287733154e+11,1.084240590509821800e-05,1.239737880831537353e-05,1.100673212605740446e+04
5.160000000000000000e+02,3.834087764667919922e+11,3.662433146168958130e+11,8.432670517866114324e-06,1.536809868230015752e-05,1.105007962563087131e+04
5.170000000000000000e+02,3.848962808379089355e+11,3.676642782718676147e+11,1.382993706700030856e-05,1.561875100453136156e-05,1.110987607845765888e+04
5.180000000000000000e+02,3.863866709089884033e+11,3.690879715773777466e+11,1.545227344335042829e-05,1.020338079837923573e-05,1.116249200035962895e+04
5.190000000000000000e+02,3.878799734408201904e+11,3.705144357572116699e+11,1.724464403951575520e-05,1.341493834705609345e-05,1.121415547542965032e+04
5.200000000000000000e+02,3.893761477736473389e+11,3.719436334331586914e+11,7.386910196194307332e-06,1.201107124748634902e-05,1.126487878330304011e+04
5.210000000000000000e+02,3.908752023577526855e+11,3.733755732148151245e+11,1.146467505586112878e-05,1.068933738834765279e-05,1.130859067449582108e+04
5.220000000000000000e+02,3.923771327359971924e+11,3.748102875388958740e+11,1.369239492843288275e-05,1.547995618056408063e-05,1.135399302583998542e+04
5.230000000000000000e+02,3.938819476125483398e+11,3.762477509702595825e+11,7.741827995677574847e-06,9.739851465795368313e-06,1.140528449227123747e+04
5.240000000000000000e+02,3.953896536265920410e+11,3.776879625603957520e+11,1.499859568776518159e-05,1.664383310540085148e-05,1.144156204634145797e+04
5.250000000000000000e+02,3.969002422451821289e+11,3.791309433971674805e+11,1.561816891781919736e-05,9.701388159921719989e-06,1.148797413980925558e+04
5.260000000000000000e+02,3.984137113764450684e+11,3.805766739501590576e+11,1.572036737795823313e-05,9.491779674464240202e-06,1.154502255239736223e+04
5.270000000000000000e+02,3.999300633491106567e+11,3.820251681492402344e+11,1.317554695512423990e-05,1.333910107603752948e-05,1.159277879414846939e+04
5.280000000000000000e+02,4.014492692157269287e+11,3.834763981608308716e+11,1.378451494327137539e-05,1.188538449736764591e-05,1.162947018380557893e+04
5.290000000000000000e+02,4.029713468782216187e+11,3.849303818817226562e+11,1.541397456283899459e-05,7.241491369769370579e-06,1.167050766086750991e+04
5.300000000000000000e+02,4.044962803747447510e+11,3.863871106971982422e+11,1.025058868286965463e-05,8.283197345138049172e-06,1.172329421739901954e+04
5.310000000000000000e+02,4.060241045856191406e+11,3.878466032340681152e+11,1.396442657120022801e-05,1.155295153687507792e-05,1.176697422939130229e+04
5.320000000000000000e+02,4.075548410581901855e+11,3.893088302731004028e+11,1.273407458757258581e-05,1.053741157930332406e-05,1.180634173712126722e+04
5.330000000000000000e+02,4.090884556278459473e+11,3.907738123709727173e+11,1.221460564981846630e-05,1.059347009191302647e-05,1.185576388831950680e+04
5.340000000000000000e+02,4.106249579687696533e+11,3.922415166709972534e+11,1.254575930698109687e-05,8.825092752240415450e-06,1.190499672354884206e+04
5.350000000000000000e+02,4.121643003343936768e+11,3.937119920207277832e+11,1.421397624912223989e-05,1.418559726484858174e-05,1.193850679829465662e+04
5.360000000000000000e+02,4.137065842128227539e+11,3.951852478866258545e+11,1.626287146128113648e-05,1.457176089603162694e-05,1.198512796887405239e+04
5.370000000000000000e+02,4.152517182069456177e+11,3.966612295508483276e+11,1.235041700220484984e-05,8.572644014104291443e-06,1.203149407849091949e+04
5.380000000000000000e+02,4.167997300428568115e+11,3.981399704088531494e+11,9.875453047092364045e-06,1.013000710214928546e-05,1.208037320533787897e+04
5.390000000000000000e+02,4.183506485091240234e+11,3.996214599487896729e+11,1.281167907274394224e-05,1.139783865233834348e-05,1.213451458335577991e+04
5.400000000000000000e+02,4.199044142775332642e+11,4.011056969874948120e+11,1.266948967593162223e-05,1.144711153455713060e-05,1.217766985001415378e+04
5.410000000000000000e+02,4.214610737079671631e+11,4.025926862040007324e+11,1.623929619198882790e-05,1.088570362772767197e-05,1.222220408222293554e+04
5.420000000000000000e+02,4.230206256591546631e+11,4.040824244781855469e+11,1.167935370938177897e-05,1.226432634804375255e-05,1.226849193557197759e+04
5.430000000000000000e+02,4.245830508903259277e+11,4.055749218162609253e+11,1.461158608540014114e-05,9.232011207727097712e-06,1.231434266775279684e+04
5.440000000000000000e+02,4.261483203169003906e+11,4.070701745001316528e+11,1.542170544732712756e-05,8.579714667500404346e-06,1.236284507284767096e+04
5.450000000000000000e+02,4.277164816142416382e+11,4.085681752860905762e+11,1.048535165504294042e-05,1.246280910272012932e-05,1.241077004468536506e+04
5.460000000000000000e+02,4.292875053261033936e+11,4.100689136411814575e+11,8.949030802063440149e-06,1.283113748784536767e-05,1.245838094451931465e+04
5.470000000000000000e+02,4.308614531510189819e+11,4.115724006002213135e+11,1.639529025099228932e-05,1.117617442414342577e-05,1.250439040386985471e+04
5.480000000000000000e+02,4.324382833169068604e+11,4.130786564082933960e+11,7.734062077546788316e-06,1.211359236397147043e-05,1.254431620286827274e+04
5.490000000000000000e+02,4.340179807722766113e+11,4.145876461432003174e+11,6.991982787196704408e-06,1.287223516643898336e-05,1.259096951220913434e+04
5.500000000000000000e+02,4.356005584920685425e+11,4.160994260964645996e+11,1.261441650568517758e-05,1.247760226097405223e-05,1.264187766946741976e+04
5.510000000000000000e+02,4.371859933942009888e+11,4.176139060755971069e+11,7.858002912697337194e-06,1.390823196234514114e-05,1.269186648320454151e+04
5.520000000000000000e+02,4.387743379457110596e+11,4.191311599734897461e+11,9.750356265381121545e-06,1.475848643173183206e-05,1.273917162406282296e+04
5.530000000000000000e+02,4.403655578628841553e+11,4.206511686820688477e+11,8.763741016104553694e-06,1.229992424922610184e-05,1.278708309925047070e+04
5.540000000000000000e+02,4.419596484050825195e+11,4.221739145715554810e+11,1.289389180714195504e-05,1.506279681884326038e-05,1.284796751398348715e+04
5.550000000000000000e+02,4.435565866999844360e+11,4.236993887227220459e+11,1.125238970012265582e-05,1.675721261928941885e-05,1.290215471012256967e+04
5.560000000000000000e+02,4.451564193280867920e+11,4.252276592682173462e+11,1.723780465023860842e-05,2.136722294587833915e-05,1.295766754393764859e+04
5.570000000000000000e+02,4.467591459668051758e+11,4.267586235744244995e+11,9.644589502810774206e-06,1.336043949884402338e-05,1.300360704190495017e+04
5.580000000000000000e+02,4.483647515798675537e+11,4.282923720631329956e+11,1.241549541652897659e-05,1.130330993781569759e-05,1.305198680029307616e+04
5.590000000000000000e+02,4.499732434373612061e+11,4.298288737404055786e+11,1.232705732368000184e-05,1.212321262822335485e-05,1.309682743471870344e+04
5.600000000000000000e+02,4.515845752789649658e+11,4.313681639267293701e+11,1.407202262071471921e-05,1.385492866723403438e-05,1.314777150520900614e+04
5.610000000000000000e+02,4.531988277630078125e+11,4.329101844822384033e+11,8.927037518757785506e-06,1.737145668245787533e-05,1.320095467976402142e+04
5.620000000000000000e+02,4.548159617522938843e+11,4.344549320394870605e+11,1.230237183302840265e-05,1.171536056676636406e-05,1.324126488006244108e+04
5.630000000000000000e+02,4.564359841162875977e+11,4.360024635760512695e+11,9.025479603019803676e-06,1.437959915162601021e-05,1.328645965580342272e+04
5.640000000000000000e+02,4.580588681773120117e+11,4.375527151240498047e+11,1.614073641520441527e-05,1.532174053631152333e-05,1.334216508814984627e+04
5.650000000000000000e+02,4.596846366412570801e+11,4.391057528077593994e+11,1.207168583627904468e-05,1.267317734987560840e-05,1.339105115548644244e+04
5.660000000000000000e+02,4.613132786432874756e+11,4.406615345987712402e+11,9.025418843844335015e-06,1.199798954820696650e-05,1.344192580865923810e+04
5.670000000000000000e+02,4.629447779305150757e+11,4.422200647628096313e+11,9.802581514950503561e-06,1.617810811116449088e-05,1.349438429095405809e+04
5.680000000000000000e+02,4.645792108311154785e+11,4.437813290983386230e+11,1.642737292728568832e-05,1.183429994799922724e-05,1.353900322576108556e+04
5.690000000000000000e+02,4.662164839892999268e+11,4.453453472679200439e+11,1.126160757469740759e-05,8.422776613836724380e-06,1.359053384819464918e+04
5.700000000000000000e+02,4.678566411285479736e+11,4.469121050940897827e+11,1.504102409921603653e-05,1.066095737445316161e-05,1.363644608260647874e+04
5.710000000000000000e+02,4.694996975074006348e+11,4.484816421842369385e+11,1.295451388350077337e-05,9.098879420244010419e-06,1.369590771840193884e+04
5.720000000000000000e+02,4.711456199677216797e+11,4.500539307108645020e+11,9.203926141787555082e-06,1.674780477156634362e-05,1.374927458249213669e+04
5.730000000000000000e+02,4.727944600022020874e+11,4.516289835784263916e+11,9.085811159992296382e-06,9.348506136208634132e-06,1.380582561075353806e+04
5.740000000000000000e+02,4.744461367789984131e+11,4.532067665239289551e+11,1.136272609658650623e-05,1.469755220973034682e-05,1.385214266570584914e+04
5.750000000000000000e+02,4.761007050536443481e+11,4.547873331856931763e+11,1.733456327990268164e-05,8.527512629474820471e-06,1.390433149537490863e+04
5.760000000000000000e+02,4.777581465181204834e+11,4.563705808668602295e+11,1.580799247424824472e-05,7.825532914784716354e-06,1.395380754973203329e+04
5.770000000000000000e+02,4.794184491697744751e+11,4.579566448441560059e+11,1.179176515153645965e-05,1.214656009029813077e-05,1.400332208694236579e+04
5.780000000000000000e+02,4.810816482371727295e+11,4.595454278829504395e+11,1.244708137271288706e-05,1.139678252359832555e-05,1.404400566299272032e+04
5.790000000000000000e+02,4.827477462032130127e+11,4.611369629725631714e+11,1.284304608262232250e-05,9.958240033469678565e-06,1.409400841876401500e+04
5.800000000000000000e+02,4.844167095981096802e+11,4.627312532600509644e+11,1.305768912218674416e-05,9.941781163425034151e-06,1.414771035365690477e+04
5.810000000000000000e+02,4.860885622504013672e+11,4.643282852983690186e+11,1.451010570763244800e-05,1.381607630046577384e-05,1.420800935588831817e+04
5.820000000000000000e+02,4.877633087635970459e+11,4.659280657794983521e+11,1.234473693656479298e-05,1.396640877071586573e-05,1.426962837229624347e+04
5.830000000000000000e+02,4.894409020864592285e+11,4.675306035502658691e+11,1.304069450658307261e-05,1.276961427465472809e-05,1.432591375912306285e+04
5.840000000000000000e+02,4.911213615324179688e+11,4.691359022641253662e+11,1.002452727549840716e-05,8.675873403363176806e-06,1.437689037911892592e+04
5.850000000000000000e+02,4.928047225799528809e+11,4.707439526280045166e+11,1.119145106653895994e-05,1.119496439416778344e-05,1.442705137952984660e+04
5.860000000000000000e+02,4.944909660093051758e+11,4.723547809697079468e+11,1.019925669376586796e-05,5.749624745310377705e-06,1.448479821372102015e+04
5.870000000000000000e+02,4.961801077278897095e+11,4.739683251299211426e+11,1.565955030380372648e-05,1.421157101844094939e-05,1.454206986000406505e+04
5.880000000000000000e+02,4.978721044547447510e+11,4.755846247446644287e+11,1.168060083323041454e-05,9.584826280661928877e-06,1.459782546855520741e+04
5.890000000000000000e+02,4.995670104135797119e+11,4.772036679039722900e+11,1.475172850640138478e-05,1.841099900223852615e-05,1.465230814034602736e+04
5.900000000000000000e+02,5.012648303503255005e+11,4.788254552020277100e+11,1.195511228080370358e-05,1.288139279076450094e-05,1.469981353461759863e+04
5.910000000000000000e+02,5.029654687225761719e+11,4.804500212780914307e+11,1.547684681224570369e-05,1.266456568971285890e-05,1.474673502626326081e+04
5.920000000000000000e+02,5.046689456214221191e+11,4.820773193054290161e+11,1.407275827303156035e-05,1.313773235156467933e-05,1.480854370968732110e+04
5.930000000000000000e+02,5.063753685124583740e+11,4.837073638282496948e+11,1.689626370260377541e-05,1.637204537885406097e-05,1.486523795669108222e+04
5.940000000000000000e+02,5.080846276753098145e+11,4.853401877032635498e+11,9.368195324488404196e-06,1.532211827359741818e-05,1.492644053778891066e+04
5.950000000000000000e+02,5.097968126235343018e+11,4.869757609120206299e+11,1.014097563467597496e-05,8.557425126176632091e-06,1.498225010683231631e+04
5.960000000000000000e+02,5.115118593210430908e+11,4.886140746013507690e+11,1.122951666487903566e-05,1.699646976038859947e-05,1.504522245510510220e+04
5.970000000000000000e+02,5.132297920141838379e+11,4.902551014605463867e+11,1.476614338635773294e-05,1.206531089825713110e-05,1.509124527944244255e+04
5.980000000000000000e+02,5.149505941025436401e+11,4.918989151629445190e+11,1.149662484334346146e-05,1.235208180172531200e-05,1.515615335400089680e+04
5.990000000000000000e+02,5.166742908439976807e+11,4.935454889783861694e+11,9.277268101737234929e-06,1.572499417012984679e-05,1.520884672947982835e+04
6.000000000000000000e+02,5.184008703044965210e+11,4.951948142699149170e+11,9.196130960065218574e-06,1.791490615488111615e-05,1.526116846186933253e+04
6.010000000000000000e+02,5.201303162482009277e+11,4.968468592512452393e+11,1.646884413497584632e-05,1.643242756166340968e-05,1.532012383391361982e+04
6.020000000000000000e+02,5.218626459890688477e+11,4.985016750149860840e+11,1.142874596382625896e-05,1.386018433313651599e-05,1.537217571610042432e+04
6.030000000000000000e+02,5.235978879440223389e+11,5.001592577130491943e+11,1.592105760817030813e-05,1.759105731546917184e-05,1.543197249265453684e+04
6.040000000000000000e+02,5.253359939045656738e+11,5.018195761295526733e+11,1.082983248590352332e-05,1.735394905610920802e-05,1.548832981412897971e+04
6.050000000000000000e+02,5.270769640447214966e+11,5.034826527934080811e+11,1.172955333739178485e-05,1.630950538489273072e-05,1.554745464934520169e+04
6.060000000000000000e+02,5.288208036507514038e+11,5.051484580818353271e+11,9.553803238193658842e-06,1.138721173032930523e-05,1.560546684978881603e+04
6.070000000000000000e+02,5.305675630635465088e+11,5.068170417932969360e+11,1.474629538544824925e-05,9.582885353243142390e-06,1.565518712118999247e+04
6.080000000000000000e+02,5.323171746570710449e+11,5.084883406410716553e+11,1.257245180896759962e-05,1.075305653641667192e-05,1.570214588620893846e+04
6.090000000000000000e+02,5.340696802931716309e+11,5.101624367339737549e+11,1.543898990319370057e-05,1.317033640668707761e-05,1.576278988420713904e+04
6.100000000000000000e+02,5.358250705169602661e+11,5.118392801350333252e+11,1.200268990020347815e-05,1.211864126204886816e-05,1.581645667495945236e+04
6.110000000000000000e+02,5.375833290650524902e+11,5.135188298745126953e+11,1.691731780018024267e-05,1.306346844587302769e-05,1.587508129179741991e+04
6.120000000000000000e+02,5.393444502025392456e+11,5.152011411623027954e+11,1.980270292600838644e-05,1.028045027873236705e-05,1.591763365848662943e+04
6.130000000000000000e+02,5.411084702005616455e+11,5.168862697771046143e+11,1.781050994020816347e-05,1.264140594192664224e-05,1.597542004018153966e+04
6.140000000000000000e+02,5.428753741096477051e+11,5.185740623624699707e+11,1.487265006161475611e-05,1.580189383987296026e-05,1.602472648084298635e+04
6.150000000000000000e+02,5.446451339424239502e+11,5.202646367874445801e+11,1.167766437659700784e-05,1.141987198916005752e-05,1.607073474671055374e+04
6.160000000000000000e+02,5.464177561804837646e+11,5.219579856094697266e+11,1.246216929995380696e-05,1.066969933760653078e-05,1.611507094599599077e+04
6.170000000000000000e+02,5.481932807815170898e+11,5.236540470230017700e+11,9.354928486415836630e-06,1.438640974937843708e-05,1.616963067266240068e+04
6.180000000000000000e+02,5.499716714041328125e+11,5.253529211447390137e+11,2.172302898240108249e-05,1.112561171945358751e-05,1.622323732013840890e+04
6.190000000000000000e+02,5.517529523282705078e+11,5.270544975030422363e+11,1.294875770974091012e-05,1.339536707412047889e-05,1.627986481353791896e+04
6.200000000000000000e+02,5.535370882038734131e+11,5.287588459337555542e+11,1.364816255833289915e-05,1.502722817159352076e-05,1.633638462017090751e+04
6.210000000000000000e+02,5.553241451836148682e+11,5.304659334631270142e+11,1.043774506637173971e-05,1.609861442897209116e-05,1.637850466419610711e+04
6.220000000000000000e+02,5.571140914368796387e+11,5.321757956312003174e+11,1.674862074863003869e-05,1.546790143613918644e-05,1.643713097362736880e+04
6.230000000000000000e+02,5.589069519305555420e+11,5.338883847135085449e+11,1.367309322897192203e-05,1.034278188449810898e-05,1.649111051258507359e+04
6.240000000000000000e+02,5.607026708877987061e+11,5.356037311124619141e+11,1.153489492322634646e-05,9.870030664771434203e-06,1.654638218646293171e+04
6.250000000000000000e+02,5.625013026142087402e+11,5.373218167379138184e+11,1.044264629879165796e-05,8.961553392805576834e-06,1.660090753796434365e+04
6.260000000000000000e+02,5.643027725711612549e+11,5.390426818887183228e+11,1.130052138631487679e-05,1.162867577508830408e-05,1.664958001031802996e+04
6.270000000000000000e+02,5.661071249433857422e+11,5.407662976343527832e+11,9.962602338098314192e-06,1.131110151009195874e-05,1.670938666658517104e+04
6.280000000000000000e+02,5.679143643990654297e+11,5.424926467008101807e+11,1.438821352794938946e-05,9.184966729636201421e-06,1.677989385354185652e+04
6.290000000000000000e+02,5.697244559936314697e+11,5.442217360420031128e+11,1.337094795061943842e-05,1.183004343197069375e-05,1.684694197696586343e+04
6.300000000000000000e+02,5.715374007753999023e+11,5.459535580888139648e+11,1.259810196208022148e-05,1.191229841035479353e-05,1.690144951574941661e+04
6.310000000000000000e+02,5.733532797557167969e+11,5.476881612025090332e+11,7.946098277256119502e-06,1.036177984170549848e-05,1.696562234319403797e+04
6.320000000000000000e+02,5.751719884980952148e+11,5.494254830216686401e+11,9.420945043969730648e-06,8.400944100928064984e-06,1.702599998191749910e+04
6.330000000000000000e+02,5.769935607685451660e+11,5.511655988509913330e+11,1.123572722083743258e-05,1.443409305446063939e-05,1.708422689377504503e+04
6.340000000000000000e+02,5.788180463137185059e+11,5.529084431797441406e+11,1.082091281956465423e-05,1.010730988337815717e-05,1.715027975834172685e+04
6.350000000000000000e+02,5.806454104530139160e+11,5.546540085827858887e+11,1.011418037244471435e-05,8.508176247423726579e-06,1.721906337624968728e+04
6.360000000000000000e+02,5.824756381044442139e+11,5.564023810245432129e+11,1.264908336184866755e-05,1.061881411323906121e-05,1.727319177821808989e+04
6.370000000000000000e+02,5.843087719120839844e+11,5.581534634526967773e+11,1.457910803459583349e-05,7.874783775396743124e-06,1.733858238200455526e+04
6.380000000000000000e+02,5.861447746430395508e+11,5.599073011574328613e+11,1.217862402025371438e-05,1.432633677067585154e-05,1.738848605500867416e+04
6.390000000000000000e+02,5.879836611738466797e+11,5.616639215040546875e+11,1.122701843658813203e-05,1.164566079725481984e-05,1.745088293877842079e+04
6.400000000000000000e+02,5.898254037506203613e+11,5.634233127785864258e+11,1.180474401807352081e-05,8.771265503026981492e-06,1.751698678614610981e+04
6.410000000000000000e+02,5.916700761467727051e+11,5.651854142796597900e+11,1.192315878018046504e-05,1.184570221890446362e-05,1.756641291349192034e+04
6.420000000000000000e+02,5.935176336413708496e+11,5.669502520687465820e+11,1.109196165149928248e-05,1.429302505917551258e-05,1.762183968751776774e+04
6.430000000000000000e+02,5.953680488428347168e+11,5.687178419216846924e+11,8.399893383082002174e-06,1.484780133076402109e-05,1.768361226844816701e+04
6.440000000000000000e+02,5.972213450598919678e+11,5.704882365639011230e+11,1.422788801130892011e-05,9.484203033260918403e-06,1.774465308298692980e+04
6.450000000000000000e+02,5.990775334867094727e+11,5.722613378744095459e+11,1.194254764091962073e-05,1.410465912554670354e-05,1.780631809030790464e+04
6.460000000000000000e+02,6.009366218737800293e+11,5.740372069762167969e+11,1.203139642880213245e-05,1.199024088338607186e-05,1.786296902122520987e+04
6.470000000000000000e+02,6.027985774489921875e+11,5.758158125291147461e+11,1.699228383356121697e-05,1.323920018736490789e-05,1.792082612937881640e+04
6.480000000000000000e+02,6.046634035248504639e+11,5.775971990455781250e+11,1.838395001341197599e-05,1.080738925229862701e-05,1.797290153500087763e+04
6.490000000000000000e+02,6.065310940420316162e+11,5.793813514002784424e+11,8.694712903767332079e-06,1.076401172528385075e-05,1.802293019822731003e+04
6.500000000000000000e+02,6.084016795171154785e+11,5.811682334189100342e+11,1.184816951849132494e-05,8.807108836106358751e-06,1.808278474653172452e+04
6.510000000000000000e+02,6.102751588188936768e+11,5.829578499205308838e+11,1.275155505064962114e-05,9.218363131502371743e-06,1.813329428317395286e+04
6.520000000000000000e+02,6.121514544397526855e+11,5.847502485408870850e+11,1.854327749517548085e-05,8.923725619114364349e-06,1.819173435738625267e+04
6.530000000000000000e+02,6.140306868488428955e+11,5.865453904035522461e+11,1.232895816405399358e-05,1.176675125247328424e-05,1.825177470236672525e+04
6.540000000000000000e+02,6.159127828728039551e+11,5.883432742863742676e+11,1.501536281500737147e-05,9.753800689349390041e-06,1.831055267541418289e+04
6.550000000000000000e+02,6.177977669480307617e+11,5.901438977825494385e+11,2.022394761935775165e-05,8.536219018417945392e-06,1.836133065719531805e+04
6.560000000000000000e+02,6.196856150299953613e+11,5.919472762659884033e+11,1.314880751301927830e-05,1.062816931918231234e-05,1.841295799905963941e+04
6.570000000000000000e+02,6.215763426626184082e+11,5.937534252374681396e+11,1.274029147646515980e-05,8.133441978364075453e-06,1.847579109347528356e+04
6.580000000000000000e+02,6.234699573646683350e+11,5.955623109360155029e+11,1.891070246284876077e-05,1.179255657024480541e-05,1.853413407960782206e+04
6.590000000000000000e+02,6.253664990090466309e+11,5.973739480829548340e+11,1.202579857473295988e-05,1.184278986543496615e-05,1.858666651978086156e+04
6.600000000000000000e+02,6.272659144586333008e+11,5.991883402830256348e+11,1.359508860354630144e-05,1.017845531725569685e-05,1.864209193115816743e+04
6.610000000000000000e+02,6.291681706334526367e+11,6.010054585798288574e+11,1.536592903583766656e-05,1.442012096808387156e-05,1.870217648945713881e+04
6.620000000000000000e+02,6.310733230341738281e+11,6.028253484142675781e+11,1.528547226892218447e-05,1.698767493740760415e-05,1.877827144095918993e+04
6.630000000000000000e+02,6.329813611814460449e+11,6.046479825031213379e+11,1.116620823948810681e-05,1.034225844109837311e-05,1.883733325495077588e+04
6.640000000000000000e+02,6.348922728010063477e+11,6.064733639240258789e+11,1.214009310424035704e-05,1.578634380339227761e-05,1.889303830991130235e+04
6.650000000000000000e+02,6.368060460155415039e+11,6.083014910100406494e+11,1.190927597494173540e-05,1.050249897693866785e-05,1.894994322794593245e+04
6.660000000000000000e+02,6.387227229540462646e+11,6.101323620203103027e+11,1.431402893570243862e-05,1.359431254521759058e-05,1.901188983962146813e+04
6.670000000000000000e+02,6.406422411909339600e+11,6.119660184869948730e+11,8.415632531288963492e-06,1.017335321940038284e-05,1.906831163059825485e+04
6.680000000000000000e+02,6.425646535269238281e+11,6.138024581359863281e+11,1.105349253638365781e-05,1.131232715467778149e-05,1.912467430841569148e+04
6.690000000000000000e+02,6.444899681880279541e+11,6.156415812885728760e+11,1.274735772394119948e-05,9.662504994123466417e-06,1.917411155587676330e+04
6.700000000000000000e+02,6.464180993886835938e+11,6.174834866339649658e+11,7.519849677284362599e-06,1.399929693035595335e-05,1.923215815062324691e+04
6.710000000000000000e+02,6.483491428171687012e+11,6.193281332721184082e+11,1.189673258206180861e-05,1.939096028413800354e-05,1.930034492050231347e+04
6.720000000000000000e+02,6.502830831757172852e+11,6.211755240366093750e+11,1.535922539086520544e-05,1.258075899379651474e-05,1.936366455967840375e+04
6.730000000000000000e+02,6.522199193166582031e+11,6.230256435653818359e+11,1.588143667963226591e-05,1.197462521496106547e-05,1.942015176099214295e+04
6.740000000000000000e+02,6.541596535298442383e+11,6.248785186263037109e+11,1.165530355795585393e-05,9.931136020435715750e-06,1.948849399808172893e+04
6.750000000000000000e+02,6.561021838407655029e+11,6.267341061752176514e+11,9.147171283196975367e-06,1.150020997953138391e-05,1.954895777784802340e+04
6.760000000000000000e+02,6.580476661990173340e+11,6.285925162230544434e+11,1.414463977167379483e-05,9.950383936252471528e-06,1.960222524383312702e+04
6.770000000000000000e+02,6.599960173965783691e+11,6.304537010558942871e+11,6.989177331329088361e-06,7.510059111925926345e-06,1.966841522239788173e+04
6.780000000000000000e+02,6.619471572231740723e+11,6.323176241701979980e+11,8.203756198699174718e-06,9.468594289185894297e-06,1.972970106374633178e+04
6.790000000000000000e+02,6.639012166004337158e+11,6.341842677880715332e+11,1.644760231989117472e-05,9.055265332458262151e-06,1.979705822391617767e+04
6.800000000000000000e+02,6.658581586939072266e+11,6.360537175194223633e+11,1.076489183482465251e-05,9.821421246947181771e-06,1.986044670102187229e+04
6.810000000000000000e+02,6.678180132666867676e+11,6.379259350907751465e+11,1.276928014481981677e-05,1.520717272496252548e-05,1.992632347748955362e+04
6.820000000000000000e+02,6.697807423360527344e+11,6.398008726755349121e+11,1.075286199636593665e-05,1.659741118020807704e-05,1.998042272786726244e+04
6.830000000000000000e+02,6.717462888815117188e+11,6.416784883374865723e+11,2.259958711647858109e-05,9.612623882881976556e-06,2.003942745165944507e+04
6.840000000000000000e+02,6.737147697791906738e+11,6.435588951846656494e+11,1.285792868366275599e-05,1.726573004523501709e-05,2.009321404202769190e+04
6.850000000000000000e+02,6.756861367582138672e+11,6.454420222086639404e+11,1.165815214854148962e-05,1.496240436693607734e-05,2.016184993964082969e+04
6.860000000000000000e+02,6.776604178085133057e+11,6.473279122669362793e+11,1.568293153719757527e-05,1.421881668894897643e-05,2.021633708812155965e+04
6.870000000000000000e+02,6.796375522420092773e+11,6.492165805864130859e+11,1.126743164037158351e-05,1.656766672841758492e-05,2.027267803123910926e+04
6.880000000000000000e+02,6.816175684966176758e+11,6.511079871394049072e+11,1.394409233124171976e-05,1.275091682573226137e-05,2.032525224042178888e+04
6.890000000000000000e+02,6.836004497110561523e+11,6.530021688507180176e+11,1.424169048891421596e-05,1.313435042171740008e-05,2.039331075317442810e+04
6.900000000000000000e+02,6.855862480041308594e+11,6.548990830501669922e+11,1.199367137572071584e-05,1.161741085797807216e-05,2.044779363484451460e+04
6.910000000000000000e+02,6.875748982274421387e+11,6.567986976477135010e+11,1.221797739003882555e-05,9.739871811631495291e-06,2.051131208776251151e+04
6.920000000000000000e+02,6.895664607806215820e+11,6.587011309333923340e+11,1.953377508046028055e-05,1.298491411061419853e-05,2.058307289603212485e+04
6.930000000000000000e+02,6.915608785521386719e+11,6.606063538830445557e+11,1.237269616849445697e-05,1.247410973537199652e-05,2.063769859100407848e+04
6.940000000000000000e+02,6.935581706995740967e+11,6.625142650850473633e+11,1.678643912716992759e-05,1.187914002254153445e-05,2.070885795238865830e+04
6.950000000000000000e+02,6.955583495610910645e+11,6.644249898875036621e+11,1.353528328851272278e-05,1.111641692952414218e-05,2.077455322850289667e+04
6.960000000000000000e+02,6.975614177631408691e+11,6.663384014925095215e+11,1.289961177941556514e-05,1.113987377743264062e-05,2.084134145714281476e+04
6.970000000000000000e+02,6.995673195381936035e+11,6.682545385237780762e+11,1.529913700293317191e-05,2.404147641243969957e-05,2.091343198157444203e+04
6.980000000000000000e+02,7.015761064205102539e+11,6.701734893401745605e+11,1.510032580209763609e-05,1.408339986874729277e-05,2.096987850689142942e+04
6.990000000000000000e+02,7.035877815467135010e+11,6.720951929222922363e+11,1.039879139741461955e-05,1.502344118375908977e-05,2.103519330333542530e+04
7.000000000000000000e+02,7.056023657106630859e+11,6.740196254814287109e+11,1.316784319227437550e-05,1.422237174142360061e-05,2.109268763494228915e+04
7.010000000000000000e+02,7.076198075896164551e+11,6.759467787753521729e+11,9.288635061888150801e-06,1.728290941904742084e-05,2.116160072719341406e+04
7.020000000000000000e+02,7.096401388431119385e+11,6.778767411715341797e+11,1.153354307159570880e-05,1.371646156989037024e-05,2.123355367975588160e+04
7.030000000000000000e+02,7.116634292870959473e+11,6.798094250589866943e+11,1.487501807917457342e-05,1.701938237319566838e-05,2.130056249856453360e+04
7.040000000000000000e+02,7.136895650308759766e+11,6.817448991602392578e+11,1.322646864709842163e-05,1.461575006378446062e-05,2.135130728973704390e+04
7.050000000000000000e+02,7.157185777954434814e+11,6.836831202417832031e+11,1.063992347571929287e-05,1.100692328392938180e-05,2.140850787263628808e+04
7.060000000000000000e+02,7.177504377324251709e+11,6.856240880098656006e+11,9.780020618466167548e-06,1.214003748983838449e-05,2.147538562848980655e+04
7.070000000000000000e+02,7.197851656546455078e+11,6.875677766104222412e+11,7.619035532480111783e-06,1.379877831486631123e-05,2.155456657970701781e+04
7.080000000000000000e+02,7.218228334252980957e+11,6.895142107582285156e+11,1.041632609177778335e-05,1.422972689790746870e-05,2.162504364173967042e+04
7.090000000000000000e+02,7.238633645547419434e+11,6.914634176633731689e+11,1.004209596677796412e-05,1.167218803377334524e-05,2.168601319431817683e+04
7.100000000000000000e+02,7.259067526563645020e+11,6.934153938078348389e+11,7.736432788729707966e-06,1.000721190480557965e-05,2.174742580216693750e+04
7.110000000000000000e+02,7.279530134609379883e+11,6.953700955074434814e+11,1.078278969712798130e-05,1.186744921455318291e-05,2.181745628015009061e+04
7.120000000000000000e+02,7.300021643433898926e+11,6.973275417256945801e+11,1.322323231967015289e-05,1.257621425010402305e-05,2.186574502067302819e+04
7.130000000000000000e+02,7.320542222312689209e+11,6.992876818196945801e+11,9.338969730987578544e-06,9.803897578763987042e-06,2.192605259297317389e+04
7.140000000000000000e+02,7.341091581691046143e+11,7.012506262294525146e+11,8.832609268649704859e-06,1.238939714665043823e-05,2.199688905711333064e+04
7.150000000000000000e+02,7.361669519928625488e+11,7.032163415200396729e+11,1.192699287322351864e-05,1.132420386129595613e-05,2.206168338350533304e+04
7.160000000000000000e+02,7.382276741958740234e+11,7.051847769268237305e+11,5.568113258802576127e-06,1.112678293024860210e-05,2.212035415390278285e+04
7.170000000000000000e+02,7.402912181529835205e+11,7.071559354662296143e+11,1.769374067739359901e-05,1.125429856241311199e-05,2.219241420721382019e+04
7.180000000000000000e+02,7.423576421624326172e+11,7.091298877266340332e+11,1.124264537777364126e-05,1.024638800128929716e-05,2.225038329185853217e+04
7.190000000000000000e+02,7.444269510309207764e+11,7.111066187903737793e+11,8.075879407432040580e-06,1.453452452804260275e-05,2.231682806758076549e+04
7.200000000000000000e+02,7.464991565075898438e+11,7.130861136580534668e+11,8.963059936251127624e-06,7.324081357951151006e-06,2.238338778473038110e+04
7.210000000000000000e+02,7.485741924038374023e+11,7.150683248556314697e+11,1.073900895376400655e-05,1.177552355990929556e-05,2.245021041592004622e+04
7.220000000000000000e+02,7.506520836623449707e+11,7.170532846541987305e+11,8.940580410121690136e-06,1.110906968859737276e-05,2.252929592505995970e+04
7.230000000000000000e+02,7.527329137723765869e+11,7.190409856975659180e+11,1.112012116211147372e-05,1.226449621138936408e-05,2.259367817567407474e+04
7.240000000000000000e+02,7.548166545435068359e+11,7.210314049053354492e+11,9.845473942227123132e-06,9.070684796053107846e-06,2.266326981434736808e+04
7.250000000000000000e+02,7.569032185090771484e+11,7.230246460776646729e+11,6.236975085394114160e-06,1.288630695495118772e-05,2.273121855510608657e+04
7.260000000000000000e+02,7.589926237309926758e+11,7.250206227801077881e+11,9.893085198497963972e-06,1.192615607370495212e-05,2.279459280276023128e+04
7.270000000000000000e+02,7.610849648790102539e+11,7.270193507078547363e+11,1.026548960758599804e-05,1.260624649324082469e-05,2.286397724706165172e+04
7.280000000000000000e+02,7.631801709745048828e+11,7.290208404345902100e+11,1.010884598651173860e-05,9.171937783047923176e-06,2.294017678480437462e+04
7.290000000000000000e+02,7.652782214034501953e+11,7.310250877777401123e+11,1.053175352527802033e-05,9.540590458878561719e-06,2.300902428122415949e+04
7.300000000000000000e+02,7.673791907030681152e+11,7.330320393427852783e+11,1.170927083826711623e-05,9.398187277076530677e-06,2.308307747174902761e+04
7.310000000000000000e+02,7.694830519340845947e+11,7.350417272361950684e+11,1.712884079818621785e-05,1.060533519336992470e-05,2.315454542275417043e+04
7.320000000000000000e+02,7.715897904969857178e+11,7.370542001960620117e+11,1.871602256642290740e-05,1.139867417121465110e-05,2.323289430866789917e+04
7.330000000000000000e+02,7.736994357113917236e+11,7.390694105593774414e+11,2.122108330637750839e-05,1.436336119986503235e-05,2.329182418778018837e+04
7.340000000000000000e+02,7.758119387515654297e+11,7.410874008101145020e+11,1.406655773028564482e-05,1.017232086308883510e-05,2.336962836530265486e+04
7.350000000000000000e+02,7.779272836988481445e+11,7.431081092976024170e+11,1.768466818863334566e-05,8.912740486866077561e-06,2.343343252648032649e+04
7.360000000000000000e+02,7.800455653360715332e+11,7.451315854867593994e+11,1.171012733192089428e-05,1.138562483149474502e-05,2.350165342467965820e+04
7.370000000000000000e+02,7.821666844473359375e+11,7.471577968672037354e+11,1.362715624919630386e-05,1.218383892664931523e-05,2.357549751854466012e+04
7.380000000000000000e+02,7.842906917568909912e+11,7.491867161043870850e+11,1.034089085460987434e-05,1.723670727427073501e-05,2.364995327320110300e+04
7.390000000000000000e+02,7.864175292399650879e+11,7.512184136922331543e+11,1.155613600445359879e-05,1.496834799596946652e-05,2.371248431811062619e+04
7.400000000000000000e+02,7.885473184310275879e+11,7.532528677641628418e+11,8.065101457899181980e-06,1.565573831374678093e-05,2.378008643479677994e+04
7.410000000000000000e+02,7.906799854935769043e+11,7.552900783374660645e+11,1.208623504267425375e-05,1.401236042675169102e-05,2.385930946363181283e+04
7.420000000000000000e+02,7.928155667253249512e+11,7.573300862907792969e+11,1.443649861410101209e-05,1.919513073322942631e-05,2.391878569573129062e+04
7.430000000000000000e+02,7.949539994693706055e+11,7.593728105316716309e+11,9.988182667064471332e-06,1.006376690948496133e-05,2.398087490771826197e+04
7.440000000000000000e+02,7.970953271682141113e+11,7.614183037339290771e+11,1.094661354983372803e-05,8.546339563819671525e-06,2.406081355718018312e+04
7.450000000000000000e+02,7.992394974420895996e+11,7.634665676032871094e+11,1.061032019911145596e-05,9.142916518434240913e-06,2.412998287466892725e+04
7.460000000000000000e+02,8.013866174105697021e+11,7.655175605862866211e+11,2.317350896330339083e-05,7.393688915335872025e-06,2.419794496686037382e+04
7.470000000000000000e+02,8.035365633133027344e+11,7.675713177918485107e+11,1.017676331316330618e-05,9.344431257662932921e-06,2.425890920537429338e+04
7.480000000000000000e+02,8.056893731825969238e+11,7.696277894055170898e+11,8.423208536334492180e-06,9.665672758840671008e-06,2.432272909330140828e+04
7.490000000000000000e+02,8.078451180415316162e+11,7.716870485269278564e+11,9.032443907708298525e-06,1.600292211856313429e-05,2.439673863297115895e+04


==> figs/sim/train_loss_edge_07_mal_12_out_max_alpha_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.000122861112751771e+01,9.587002100789607795e+00,9.878694921651550942e+00,9.817160964845022875e+00,9.715906068145649499e+00
1.000000000000000000e+00,7.129707949122761512e+00,6.799520192737361413e+00,6.138099547323482952e+00,6.190757107370910006e+00,6.266811347799514209e+00
2.000000000000000000e+00,5.762816648295100208e+00,5.342806454676921391e+00,4.316582522983328118e+00,4.432223204762495428e+00,4.513860740594520138e+00
3.000000000000000000e+00,4.761431881104030595e+00,4.169693001062157123e+00,3.014054882040478667e+00,3.136008548744671831e+00,2.996220685852395427e+00
4.000000000000000000e+00,3.738303024263291086e+00,2.990449828898580797e+00,2.033198491151216647e+00,2.034192283444796967e+00,1.964866592407867429e+00
5.000000000000000000e+00,2.819328663195765472e+00,2.184255164401786242e+00,1.159769131860985958e+00,1.168526501167256093e+00,1.118468094508420885e+00
6.000000000000000000e+00,2.137983027983668016e+00,1.548139126906013185e+00,5.728447649752606008e-01,6.018118248100250423e-01,5.865516549142011371e-01
7.000000000000000000e+00,1.440226670226148364e+00,1.007419033501696592e+00,1.958842040550419217e-01,2.239479420492203054e-01,2.488083998399299723e-01
8.000000000000000000e+00,9.470528361599375167e-01,6.491336554103532830e-01,6.049954840444526916e-02,6.887609567997565740e-02,1.004262748526575377e-01
9.000000000000000000e+00,6.343376797509759912e-01,3.840483463367262429e-01,2.826800658172046177e-02,3.043763605480453993e-02,5.315856745613445344e-02
1.000000000000000000e+01,3.151013481930168281e-01,1.736176043988861828e-01,2.989156487522393046e-02,2.408974267025221216e-02,4.763367387422745569e-02
1.100000000000000000e+01,1.350579853032581878e-01,7.282884162106850745e-02,4.063949725719862016e-02,2.749918192965405961e-02,5.112724966111414915e-02
1.200000000000000000e+01,4.739354180702226582e-02,3.041805548069698162e-02,5.301789818955515710e-02,3.375484207199064279e-02,6.132653292460643613e-02
1.300000000000000000e+01,2.577405132414223310e-02,1.386221748449922853e-02,6.983815775430524120e-02,4.599077963959263826e-02,7.906119195203653582e-02
1.400000000000000000e+01,1.981014110765566549e-02,8.901570928483537593e-03,9.370957457425399539e-02,5.427681191404665206e-02,9.580750602002141569e-02
1.500000000000000000e+01,1.489198937052127469e-02,5.867822603815797677e-03,1.209400468443785348e-01,7.201385559495998567e-02,1.288508430423234152e-01
1.600000000000000000e+01,1.047999549932676633e-02,4.787416970867819366e-03,1.694497982316970353e-01,9.602201304858337672e-02,1.690628985398127115e-01
1.700000000000000000e+01,9.895740197659375070e-03,4.604240296656403331e-03,2.178550793023550369e-01,1.398548395148628831e-01,2.146157403718319534e-01
1.800000000000000000e+01,9.728649825099799919e-03,5.077850231110403456e-03,2.909490299461761076e-01,1.893916019657868599e-01,2.960708441938210145e-01
1.900000000000000000e+01,1.005818834770211279e-02,5.640888218911843666e-03,3.527342614748719685e-01,2.637802922155227936e-01,3.786617389858619731e-01
2.000000000000000000e+01,1.104189571720670671e-02,6.821834431554263389e-03,4.601688880555749872e-01,3.453562108698767785e-01,5.079264454487637526e-01
2.100000000000000000e+01,1.196974292652774885e-02,7.953965307435972854e-03,5.973911953389128282e-01,4.494755376378898326e-01,6.224720240236131241e-01
2.200000000000000000e+01,1.354784271317066580e-02,8.841991390401870987e-03,7.750695849610909072e-01,5.415688242471999869e-01,8.344938088913025354e-01
2.300000000000000000e+01,1.502688081803071896e-02,1.074711587553278669e-02,1.020970019991182198e+00,7.084717432114948643e-01,1.101498538569044339e+00
2.400000000000000000e+01,1.851300442398295942e-02,1.274319321063877020e-02,1.264981191137780847e+00,9.219566657562490164e-01,1.398721368115700692e+00
2.500000000000000000e+01,2.133703590244306891e-02,1.612256112948384779e-02,1.558197166289736924e+00,1.156643902825802872e+00,1.781504875640599117e+00
2.600000000000000000e+01,2.385430747394723383e-02,2.027651192223900445e-02,1.865132511233425827e+00,1.468557541218760143e+00,2.225692517527068759e+00
2.700000000000000000e+01,2.741962137316023007e-02,2.395321127877347855e-02,2.301480983922258972e+00,1.769355397806330554e+00,2.625116251291188085e+00
2.800000000000000000e+01,3.239481051395043387e-02,2.617741621380142991e-02,2.665699356193931280e+00,2.151891404422566101e+00,3.259427510394194538e+00
2.900000000000000000e+01,3.810660692042200370e-02,3.255715612317389152e-02,3.159273176121585536e+00,2.671269064472818755e+00,3.821181696336521050e+00
3.000000000000000000e+01,4.742757239287276327e-02,3.815803230632919263e-02,3.763791864547830102e+00,3.205478600934224431e+00,4.424272445223955685e+00
3.100000000000000000e+01,5.703928306942918081e-02,4.810846790090195224e-02,4.285636824979771831e+00,3.857678431666383467e+00,5.006618328386210237e+00
3.200000000000000000e+01,6.523286522017901490e-02,6.547961443715999419e-02,5.093825684236122697e+00,4.504050169100597856e+00,5.605508060835301620e+00
3.300000000000000000e+01,7.368301784993491754e-02,8.117449312779279058e-02,5.942849617408263896e+00,5.129937256108201282e+00,6.363326540893385896e+00
3.400000000000000000e+01,8.553023809930437871e-02,1.014280015745131491e-01,6.757606051019516613e+00,5.967775973430697434e+00,7.468282933539157398e+00
3.500000000000000000e+01,9.828686746316561695e-02,1.143751647937116811e-01,7.550160724967321713e+00,6.897374262937056244e+00,8.712578241025548564e+00
3.600000000000000000e+01,1.121799340079190355e-01,1.287969531253638777e-01,8.451847308911776935e+00,7.880718391663199540e+00,9.937876569061222298e+00
3.700000000000000000e+01,1.355651782480130629e-01,1.548267785650273565e-01,9.416506270494490849e+00,9.187112893476271580e+00,1.076139352742052679e+01
3.800000000000000000e+01,1.642078592333598985e-01,1.876319280554613611e-01,1.064013594205088076e+01,1.042758828417944805e+01,1.209117359751477672e+01
3.900000000000000000e+01,1.999695495203472895e-01,2.273095555985799043e-01,1.176154005170371875e+01,1.123050389466767029e+01,1.361567448294585247e+01
4.000000000000000000e+01,2.416083238791262300e-01,2.945849675814418145e-01,1.326618066338269131e+01,1.234234750448838369e+01,1.521552949119177001e+01
4.100000000000000000e+01,2.812067511119357155e-01,3.531001997670675241e-01,1.446473828021473196e+01,1.378391927751737001e+01,1.660420306537792356e+01
4.200000000000000000e+01,3.133522279380756004e-01,4.219230567753866623e-01,1.588045513606169479e+01,1.503441956147180925e+01,1.844820170063078280e+01
4.300000000000000000e+01,3.775520524263926703e-01,4.933255793162246716e-01,1.733362580584652335e+01,1.645114150104498663e+01,2.036625350303864934e+01
4.400000000000000000e+01,4.058146540521764267e-01,6.028414773428899531e-01,1.903294418813285560e+01,1.799534345691822779e+01,2.192990412903868958e+01
4.500000000000000000e+01,5.306009676247356310e-01,7.535395093251137100e-01,2.081773648673387811e+01,1.938846084375213508e+01,2.394943382213361716e+01
4.600000000000000000e+01,6.437863460550170558e-01,8.621145321857969224e-01,2.306413950310860628e+01,2.116456641886635026e+01,2.659331353449058355e+01
4.700000000000000000e+01,7.623112851184192795e-01,1.016514302574304196e+00,2.475028738337154266e+01,2.281591420835197681e+01,2.847478971177811502e+01
4.800000000000000000e+01,8.873900551729059227e-01,1.217050567593046750e+00,2.668029614349099177e+01,2.418824191874409024e+01,3.022241672439142235e+01
4.900000000000000000e+01,1.038579552271852169e+00,1.407334434400842493e+00,2.871972540193765866e+01,2.601874362091860604e+01,3.199058854846954958e+01
5.000000000000000000e+01,1.160395977225308073e+00,1.626431945010076596e+00,3.025730498191095563e+01,2.796970436157592133e+01,3.461279444270662964e+01
5.100000000000000000e+01,1.328240806444583644e+00,1.801121138137554922e+00,3.268479817360390882e+01,3.026852832614134670e+01,3.667172281385003885e+01
5.200000000000000000e+01,1.425130712628766894e+00,2.167317456630395878e+00,3.487232291623830349e+01,3.231497391609537573e+01,3.937346479889734496e+01
5.300000000000000000e+01,1.673805007207318951e+00,2.425286397141888095e+00,3.741083620542329413e+01,3.473896404289487805e+01,4.184833115979598972e+01
5.400000000000000000e+01,1.898073514215685709e+00,2.759887945592470526e+00,3.983972702767187712e+01,3.757877810823701026e+01,4.436705182776294976e+01
5.500000000000000000e+01,2.059180125627796620e+00,3.158867744543190970e+00,4.179454845339036240e+01,3.968406211025012453e+01,4.683881215460531422e+01
5.600000000000000000e+01,2.358208990760663593e+00,3.490030938165247232e+00,4.416336542034952117e+01,4.215733028259920445e+01,4.967259933123123972e+01
5.700000000000000000e+01,2.734405819295532947e+00,3.822020515337583024e+00,4.661536303060307773e+01,4.453876511543410999e+01,5.288887019633666853e+01
5.800000000000000000e+01,2.945017586081019267e+00,4.216952969867920231e+00,4.884054170005840234e+01,4.686183516903017221e+01,5.640583531048757493e+01
5.900000000000000000e+01,3.318113761305155673e+00,4.714967826196242662e+00,5.173933604800581065e+01,4.968144549833743895e+01,5.859595273522027270e+01
6.000000000000000000e+01,3.604592832418270110e+00,5.229807171564734070e+00,5.458427673633627819e+01,5.298835582515036435e+01,6.213326604056716462e+01
6.100000000000000000e+01,3.910449377279745065e+00,5.670193872104357879e+00,5.729032527647878936e+01,5.587562117511405546e+01,6.578565357743013919e+01
6.200000000000000000e+01,4.305449171369762240e+00,6.264665745388455775e+00,6.034468767754663787e+01,5.874945648093681427e+01,6.905063948156960407e+01
6.300000000000000000e+01,4.756211196275016206e+00,7.059349677424069824e+00,6.354879952866532022e+01,6.236795830492914661e+01,7.203190695835384361e+01
6.400000000000000000e+01,5.103862685592803317e+00,7.651494168788045336e+00,6.646777170657789213e+01,6.593565336328276771e+01,7.522117056782946065e+01
6.500000000000000000e+01,5.553339142969921483e+00,8.251511657845544079e+00,6.990848651554679805e+01,6.912187527636902473e+01,7.819621526194320893e+01
6.600000000000000000e+01,6.030475024406239726e+00,8.854999605047375155e+00,7.290588984404986661e+01,7.292931063293447380e+01,8.150543007440327870e+01
6.700000000000000000e+01,6.461955252024930374e+00,9.870884245502455911e+00,7.671883804650700256e+01,7.604390983001435700e+01,8.494237476367629824e+01
6.800000000000000000e+01,7.135965907951422160e+00,1.061294264494271999e+01,7.982674885290964539e+01,7.971849578161422301e+01,8.933898033345909084e+01
6.900000000000000000e+01,7.579793862089260870e+00,1.155139242400301036e+01,8.333815733014225202e+01,8.325208180550491477e+01,9.340625946873235819e+01
7.000000000000000000e+01,8.217385996791222169e+00,1.233856244128678270e+01,8.706987002647557006e+01,8.619185867530978840e+01,9.795261832381426359e+01
7.100000000000000000e+01,8.850432814997427400e+00,1.307473434541565460e+01,9.022980130606381977e+01,8.920602963020435539e+01,1.015858925655769269e+02
7.200000000000000000e+01,9.398448198615797722e+00,1.405256105349025475e+01,9.382547209122336085e+01,9.275966349994641291e+01,1.056677420729392480e+02
7.300000000000000000e+01,1.025756675775130233e+01,1.505307987126362690e+01,9.741250818211028673e+01,9.706088087688826249e+01,1.109318947185390698e+02
7.400000000000000000e+01,1.087035587731611663e+01,1.614377000139194962e+01,1.010969334591505486e+02,1.007196706337445704e+02,1.151152500737866973e+02
7.500000000000000000e+01,1.149451438077876020e+01,1.687504484691332252e+01,1.041888285083742289e+02,1.047581999495780849e+02,1.190410914566970320e+02
7.600000000000000000e+01,1.209303139904939961e+01,1.788155483658644940e+01,1.080846808549591174e+02,1.089426242873954180e+02,1.237333733292766169e+02
7.700000000000000000e+01,1.268508341479213186e+01,1.887758002522869205e+01,1.130739141689128360e+02,1.123048053461568401e+02,1.288228390314832836e+02
7.800000000000000000e+01,1.340532671591949665e+01,1.972038688446295396e+01,1.171007455501538175e+02,1.160915733414192061e+02,1.336324748860764657e+02
7.900000000000000000e+01,1.421534282780615044e+01,2.090991264031548980e+01,1.216781559711292857e+02,1.206735229984597595e+02,1.390590255074710058e+02
8.000000000000000000e+01,1.489364973709382056e+01,2.207611646420813400e+01,1.260394353822590006e+02,1.255126305052687030e+02,1.437826882346133175e+02
8.100000000000000000e+01,1.575949165481366343e+01,2.313291692828789792e+01,1.307783406102266213e+02,1.297784335001111060e+02,1.480194173502941908e+02
8.200000000000000000e+01,1.647832148921150974e+01,2.444070367865898064e+01,1.360808961733222588e+02,1.354800744536653951e+02,1.538394744551636677e+02
8.300000000000000000e+01,1.746065588861490170e+01,2.576202226823177455e+01,1.406108593440380332e+02,1.413448590386750254e+02,1.592472546459122498e+02
8.400000000000000000e+01,1.803527488014749736e+01,2.710680848681176514e+01,1.458863546379009790e+02,1.463698919411402812e+02,1.637090623805293035e+02
8.500000000000000000e+01,1.900839092213062642e+01,2.841676702044626524e+01,1.510511380283199117e+02,1.515299342965540177e+02,1.685551618858881966e+02
8.600000000000000000e+01,1.988840821049338814e+01,2.974319721574338615e+01,1.560353178349064933e+02,1.568129263256784611e+02,1.747049643331330628e+02
8.700000000000000000e+01,2.069176943363513743e+01,3.148500216246891625e+01,1.609846798791078299e+02,1.622414479268666980e+02,1.813063034943818650e+02
8.800000000000000000e+01,2.155354515112018277e+01,3.266898571029721410e+01,1.655945599921940357e+02,1.666663249262424529e+02,1.886656879196997352e+02
8.900000000000000000e+01,2.257045060633388189e+01,3.424015906472389759e+01,1.710515375962929454e+02,1.714565882877975014e+02,1.954548092800696963e+02
9.000000000000000000e+01,2.384308775117025903e+01,3.577562835908364036e+01,1.765204552426716589e+02,1.756512751788237097e+02,2.017524046585421615e+02
9.100000000000000000e+01,2.476759167848583942e+01,3.765433621109173856e+01,1.813813091819900478e+02,1.805732718215943464e+02,2.070134001630933085e+02
9.200000000000000000e+01,2.555034989313523397e+01,3.881938884232162934e+01,1.877526353605635734e+02,1.858643097580791448e+02,2.126265722363542636e+02
9.300000000000000000e+01,2.679234335414539458e+01,4.084535271427138525e+01,1.925723170151903787e+02,1.914442553890583270e+02,2.199999384004732406e+02
9.400000000000000000e+01,2.821938963689060387e+01,4.271633602361557536e+01,1.980944467677114176e+02,1.974987096198220229e+02,2.261335758159612510e+02
9.500000000000000000e+01,2.933908867637190099e+01,4.452235237747884611e+01,2.041160127693224240e+02,2.028396818478557009e+02,2.316456434854189865e+02
9.600000000000000000e+01,3.060951102003900814e+01,4.644844396732732150e+01,2.094906614399647538e+02,2.083397374289642698e+02,2.384761389452348794e+02
9.700000000000000000e+01,3.212358389201518349e+01,4.815748753186626629e+01,2.135761732315662016e+02,2.134556723638279152e+02,2.461273491391049788e+02
9.800000000000000000e+01,3.300778276172161441e+01,4.974452536280843162e+01,2.189390899873018554e+02,2.194820390384201119e+02,2.528578260206392940e+02
9.900000000000000000e+01,3.447837477830006492e+01,5.180553303306128043e+01,2.243658165837463798e+02,2.259238476055922717e+02,2.595613194066557980e+02
1.000000000000000000e+02,3.613849207792772233e+01,5.341074101418396936e+01,2.297973646441556639e+02,2.323077645538872105e+02,2.664946198026167394e+02
1.010000000000000000e+02,3.752093247806946863e+01,5.568370226927777367e+01,2.357414913794798110e+02,2.373855401475763642e+02,2.728507035302490067e+02
1.020000000000000000e+02,3.909524997918048683e+01,5.725767587886208787e+01,2.416751500298553879e+02,2.448772651098798292e+02,2.795145156663767239e+02
1.030000000000000000e+02,4.051311345289954602e+01,5.990239751402945245e+01,2.482621385870306767e+02,2.523164078392344436e+02,2.868386133699400489e+02
1.040000000000000000e+02,4.222377436132687478e+01,6.187312212251894294e+01,2.538745640526356624e+02,2.598851788081357768e+02,2.933436450474213188e+02
1.050000000000000000e+02,4.335952820641156791e+01,6.385593493278769017e+01,2.612160002840713560e+02,2.670390313461085157e+02,3.008189513109738300e+02
1.060000000000000000e+02,4.420291242998705172e+01,6.595407558910181933e+01,2.685436327875821121e+02,2.734173175158629761e+02,3.081177727934341419e+02
1.070000000000000000e+02,4.550552872008523053e+01,6.812000562611291343e+01,2.747260122012737042e+02,2.804069677395350482e+02,3.151065281065083354e+02
1.080000000000000000e+02,4.695748032924826987e+01,7.015796027465081863e+01,2.815555132425515694e+02,2.870285449869587637e+02,3.230345553981886724e+02
1.090000000000000000e+02,4.805235370182167998e+01,7.276710808706135936e+01,2.888027060103852932e+02,2.935138522031751336e+02,3.297008791838280217e+02
1.100000000000000000e+02,4.984537230846892442e+01,7.499832650619586616e+01,2.970745808208148446e+02,3.008658151122186837e+02,3.377582523688698188e+02
1.110000000000000000e+02,5.130929242907490107e+01,7.740666855733175566e+01,3.046763547420267741e+02,3.096292049395580648e+02,3.465376149186880070e+02
1.120000000000000000e+02,5.312282662297053548e+01,7.991759221951842562e+01,3.126145991353012619e+02,3.174536285742460677e+02,3.548883895346810959e+02
1.130000000000000000e+02,5.512427249599246437e+01,8.213093849489359854e+01,3.192129209633819187e+02,3.251580412279102461e+02,3.635224978265823665e+02
1.140000000000000000e+02,5.625673791246971689e+01,8.443898087972189614e+01,3.271771979268459631e+02,3.340590072345435146e+02,3.723936079277384579e+02
1.150000000000000000e+02,5.765061119394145095e+01,8.653522148654148793e+01,3.354268034518621562e+02,3.415690514427681137e+02,3.813348956694593426e+02
1.160000000000000000e+02,5.877036258142729253e+01,8.900691433446388601e+01,3.421010041159101434e+02,3.495442771634966448e+02,3.894525904238422527e+02
1.170000000000000000e+02,6.073955956802261369e+01,9.112713486267416840e+01,3.504057132669950079e+02,3.566315081945365364e+02,3.984299214794762065e+02
1.180000000000000000e+02,6.214677563615683908e+01,9.379005717322158375e+01,3.579320277503986745e+02,3.644564445226338307e+02,4.083311714135626858e+02
1.190000000000000000e+02,6.341623454382541070e+01,9.613590081605551063e+01,3.666993038114155752e+02,3.736022507645017185e+02,4.174535751163188024e+02
1.200000000000000000e+02,6.549447781268278845e+01,9.889884022701693311e+01,3.754042761767520915e+02,3.829822288741993361e+02,4.251975034300792231e+02
1.210000000000000000e+02,6.737974747999936653e+01,1.014934420080587927e+02,3.852048297000915227e+02,3.918049875478661193e+02,4.361346196083678706e+02
1.220000000000000000e+02,6.865237060181630113e+01,1.041294358707778116e+02,3.943648832904294750e+02,4.010045503555627420e+02,4.449120299400485692e+02
1.230000000000000000e+02,7.060612102299819526e+01,1.071140266913581058e+02,4.015519328092021851e+02,4.087527317184002982e+02,4.554620891399593461e+02
1.240000000000000000e+02,7.290102293603919748e+01,1.097187394489969421e+02,4.091096908902733844e+02,4.156877526646362639e+02,4.642289769216385480e+02
1.250000000000000000e+02,7.464923178945443283e+01,1.121529167346339193e+02,4.176810206341167486e+02,4.252503392048521391e+02,4.736454161986390545e+02
1.260000000000000000e+02,7.651990015860533845e+01,1.152408976196159642e+02,4.254895586883235410e+02,4.334812976664433108e+02,4.812843377060310104e+02
1.270000000000000000e+02,7.819787062362954089e+01,1.180320475690322723e+02,4.336178793296501226e+02,4.424088791592470216e+02,4.900051211676692446e+02
1.280000000000000000e+02,8.026608336163974400e+01,1.203191730414132223e+02,4.410522588746388237e+02,4.517242884839636190e+02,5.000072180374459094e+02
1.290000000000000000e+02,8.190441103659372857e+01,1.235635057847252938e+02,4.507619109320806956e+02,4.603352445123773578e+02,5.100498038818702753e+02
1.300000000000000000e+02,8.383605709872500711e+01,1.262414225545995379e+02,4.597919896466357841e+02,4.684474581302505385e+02,5.203928642717125967e+02
1.310000000000000000e+02,8.622734820443164949e+01,1.296653248305886734e+02,4.673184301187599203e+02,4.762279081936206921e+02,5.286423060370220810e+02
1.320000000000000000e+02,8.865997758335365120e+01,1.324998815155781244e+02,4.762191578788853121e+02,4.852709809142348831e+02,5.355030444807481445e+02
1.330000000000000000e+02,9.072337327595518275e+01,1.357052889281445118e+02,4.860245612074674000e+02,4.925847358458539702e+02,5.466498749589102317e+02
1.340000000000000000e+02,9.240872488129201656e+01,1.380819154555857438e+02,4.966737898138002265e+02,5.012051370382436062e+02,5.559034351732921095e+02
1.350000000000000000e+02,9.444648315825992313e+01,1.408893250470227940e+02,5.066498553093149440e+02,5.116757246065549225e+02,5.668559302911028226e+02
1.360000000000000000e+02,9.659045254594477115e+01,1.440920252558799746e+02,5.175385123750328376e+02,5.208199750015480731e+02,5.775161741141891980e+02
1.370000000000000000e+02,9.892154805525640882e+01,1.467297640570051840e+02,5.296621131691546225e+02,5.292373000053469241e+02,5.870378680876603994e+02
1.380000000000000000e+02,1.009980020046635616e+02,1.492784893486075362e+02,5.393893873267476238e+02,5.380237650055676113e+02,5.989438219472318679e+02
1.390000000000000000e+02,1.044791909265439926e+02,1.528587031405087089e+02,5.484344307178585041e+02,5.465671102889293707e+02,6.090132644770648085e+02
1.400000000000000000e+02,1.072649293515976439e+02,1.564097350392121939e+02,5.586820382511034495e+02,5.564612850909159079e+02,6.198295681533836614e+02
1.410000000000000000e+02,1.097888588159089096e+02,1.596040112857686495e+02,5.675401722156539108e+02,5.667879676343268329e+02,6.325815028776930831e+02
1.420000000000000000e+02,1.117520162030861712e+02,1.633501712690288912e+02,5.763873829817597425e+02,5.775271509461567803e+02,6.452059464595641884e+02
1.430000000000000000e+02,1.143679690010812919e+02,1.661856840597487235e+02,5.838143139896137654e+02,5.877428627022768524e+02,6.566338119509778153e+02
1.440000000000000000e+02,1.167842598733557793e+02,1.704645476694317949e+02,5.907452245746626431e+02,5.968113667631880617e+02,6.649981506817972559e+02
1.450000000000000000e+02,1.183923124581990294e+02,1.736279932193454556e+02,5.990855792325587572e+02,6.054212382061251674e+02,6.752556611116323211e+02
1.460000000000000000e+02,1.206898371553554909e+02,1.770452774599538088e+02,6.088957604437466671e+02,6.175177121347095408e+02,6.859190668234282384e+02
1.470000000000000000e+02,1.236039985139010895e+02,1.803555711690490853e+02,6.174821300948111684e+02,6.296397016766387651e+02,6.961974739327821453e+02
1.480000000000000000e+02,1.262228689567932065e+02,1.842506539119098363e+02,6.251096034261809109e+02,6.404093934879317658e+02,7.067347858381556307e+02
1.490000000000000000e+02,1.280036981116570871e+02,1.882141895413718089e+02,6.368797400688556536e+02,6.495304865251356432e+02,7.175171949765383488e+02
1.500000000000000000e+02,1.301778723344840500e+02,1.918464921400839671e+02,6.475514452682475621e+02,6.609348509033906112e+02,7.282765029202779488e+02
1.510000000000000000e+02,1.325172962565576995e+02,1.959039727943025184e+02,6.594979792614129792e+02,6.716117711002502801e+02,7.404509078400262752e+02
1.520000000000000000e+02,1.349090309066989448e+02,1.984614615230791230e+02,6.687654482737273156e+02,6.817246873620161978e+02,7.523362870574026147e+02
1.530000000000000000e+02,1.371475810928594115e+02,2.009224838875597356e+02,6.778115885746497042e+02,6.925284949580336615e+02,7.636711681268531038e+02
1.540000000000000000e+02,1.397688962758769549e+02,2.047071469765972438e+02,6.892546122870847967e+02,7.037874334447690217e+02,7.745919807174773268e+02
1.550000000000000000e+02,1.427050954984571263e+02,2.098931918181093863e+02,6.996512911850284127e+02,7.147579549989794714e+02,7.863002871233558153e+02
1.560000000000000000e+02,1.452719521395339939e+02,2.135797298832547142e+02,7.091623707246629920e+02,7.266043906566678743e+02,7.989192175162586409e+02
1.570000000000000000e+02,1.482214158792749288e+02,2.173624380921230568e+02,7.208970497785537646e+02,7.385082600767789245e+02,8.112905029414184810e+02
1.580000000000000000e+02,1.509319166877055238e+02,2.216408584015176757e+02,7.310123214530784708e+02,7.495989091297092273e+02,8.237217029829068906e+02
1.590000000000000000e+02,1.532118845175365891e+02,2.258064915537643742e+02,7.420379376510882139e+02,7.623199606248350619e+02,8.349757289019212294e+02
1.600000000000000000e+02,1.556846715485271204e+02,2.288946080281413344e+02,7.534079801167408732e+02,7.738265776245763163e+02,8.486692469212163132e+02
1.610000000000000000e+02,1.589601576139769463e+02,2.320585723654545518e+02,7.658713186265591730e+02,7.841620727786771567e+02,8.602258579993516605e+02
1.620000000000000000e+02,1.619130622571201172e+02,2.355882172280350346e+02,7.761962892745368663e+02,7.970364173454590855e+02,8.725941289368764728e+02
1.630000000000000000e+02,1.645045855958097718e+02,2.392262858458085475e+02,7.867682862311548888e+02,8.085255307706166832e+02,8.860665080850714048e+02
1.640000000000000000e+02,1.681299412702346956e+02,2.429288968009227574e+02,7.985919236803133572e+02,8.207875574261163365e+02,8.974549620710907902e+02
1.650000000000000000e+02,1.707836360740951136e+02,2.472345404592765021e+02,8.094965122321972331e+02,8.321976788158198133e+02,9.094077098843506519e+02
1.660000000000000000e+02,1.743155093886629743e+02,2.520121756514329832e+02,8.213289416666484613e+02,8.437833407407500772e+02,9.239754015231592348e+02
1.670000000000000000e+02,1.775818708057983315e+02,2.558716181840569561e+02,8.328772073435416132e+02,8.553117346642778784e+02,9.385876580992465961e+02
1.680000000000000000e+02,1.797612184070017634e+02,2.590027329983820437e+02,8.457809725714046181e+02,8.693976219613655303e+02,9.532207341041398649e+02
1.690000000000000000e+02,1.823294862764828963e+02,2.631246343633159768e+02,8.589233796253581659e+02,8.829788438816482312e+02,9.702833818863549595e+02
1.700000000000000000e+02,1.849230598131695729e+02,2.667116777254858562e+02,8.709881163448387724e+02,8.952353041261802673e+02,9.834184716974734783e+02
1.710000000000000000e+02,1.881999609585626558e+02,2.714470142956470227e+02,8.829589684157788270e+02,9.073280275320598776e+02,9.950939093156872559e+02
1.720000000000000000e+02,1.905513841769741532e+02,2.749952081406936486e+02,8.963340921410635929e+02,9.180453737926125086e+02,1.009785800743727464e+03
1.730000000000000000e+02,1.942847670678226280e+02,2.783959129209487173e+02,9.069811871523339732e+02,9.308647385153273035e+02,1.023403313585705746e+03
1.740000000000000000e+02,1.968249561457162145e+02,2.828986875468499989e+02,9.207086449344440098e+02,9.449167428348160911e+02,1.036919691974132775e+03
1.750000000000000000e+02,1.992429958172106126e+02,2.863687456413226187e+02,9.335601692796345787e+02,9.585618167087850452e+02,1.053760433736045798e+03
1.760000000000000000e+02,2.032299823680482973e+02,2.897732649586123443e+02,9.428678415434758335e+02,9.707404683881144365e+02,1.066645447775033517e+03
1.770000000000000000e+02,2.065303259101038407e+02,2.949583506227690464e+02,9.551190665082604028e+02,9.818991513194671370e+02,1.081112121926484633e+03
1.780000000000000000e+02,2.098605400507561853e+02,2.981499238314501667e+02,9.696301061275128177e+02,9.976948194183079295e+02,1.093374576227615307e+03
1.790000000000000000e+02,2.127528373806595141e+02,3.022204638863550485e+02,9.809671156756687651e+02,1.009182227311505017e+03,1.106990688156597344e+03
1.800000000000000000e+02,2.156425873806713867e+02,3.065496003432882617e+02,9.955868481349481272e+02,1.020148584209470528e+03,1.122569118080640237e+03
1.810000000000000000e+02,2.185958932706662665e+02,3.109347180490233313e+02,1.008844521509942865e+03,1.033933848042607451e+03,1.139481548255766029e+03
1.820000000000000000e+02,2.221793754245599928e+02,3.155827140022166759e+02,1.024536343050682262e+03,1.048339181277704711e+03,1.156277250920389406e+03
1.830000000000000000e+02,2.259589156176367055e+02,3.210699770306221126e+02,1.036952885615807190e+03,1.063312862596578043e+03,1.171747522721255336e+03
1.840000000000000000e+02,2.301652522319407694e+02,3.278186166607574705e+02,1.052531474994927976e+03,1.076646029548245679e+03,1.188126951276296040e+03
1.850000000000000000e+02,2.334968357420600569e+02,3.327685231930409486e+02,1.066432287920709314e+03,1.089391988947817254e+03,1.204721751764760484e+03
1.860000000000000000e+02,2.372782056412214331e+02,3.383255447578835629e+02,1.079936252252851318e+03,1.104123439075457554e+03,1.218539852103948306e+03
1.870000000000000000e+02,2.414751947418874636e+02,3.427960965310579695e+02,1.094845986400568790e+03,1.118800434968964964e+03,1.233908100844314049e+03
1.880000000000000000e+02,2.450226601173845893e+02,3.468906065170914417e+02,1.111956835091506719e+03,1.131348482953169423e+03,1.247402729012085729e+03
1.890000000000000000e+02,2.482750049437411803e+02,3.507637038228326674e+02,1.126668711813351592e+03,1.144251174355892999e+03,1.262352124566878501e+03
1.900000000000000000e+02,2.525123854242312689e+02,3.548546072070745936e+02,1.139270494978545685e+03,1.157390119192928523e+03,1.277742327883317557e+03
1.910000000000000000e+02,2.556465595000833559e+02,3.588040849251197528e+02,1.156244365220383770e+03,1.173271665955373464e+03,1.293707571115010296e+03
1.920000000000000000e+02,2.598062193851735628e+02,3.620812468222980556e+02,1.170464264902936748e+03,1.188388742718980666e+03,1.311847215855886134e+03
1.930000000000000000e+02,2.631767039855609482e+02,3.669566634324095276e+02,1.186191850316898581e+03,1.201654880432173513e+03,1.331341874194078400e+03
1.940000000000000000e+02,2.667169875240708734e+02,3.712208096463071456e+02,1.199804420168757360e+03,1.216871982197454599e+03,1.350079513112330233e+03
1.950000000000000000e+02,2.708332863593078628e+02,3.765310814822109933e+02,1.212477114250549221e+03,1.230874084048072746e+03,1.367880312545639299e+03
1.960000000000000000e+02,2.745773708728586939e+02,3.821047116016018208e+02,1.225958782165281036e+03,1.245698744884365851e+03,1.382217350674391582e+03
1.970000000000000000e+02,2.777391934578329256e+02,3.872273004700150523e+02,1.240679149589222561e+03,1.260942569260732171e+03,1.399721505648487209e+03
1.980000000000000000e+02,2.803223240142843338e+02,3.941224382398372654e+02,1.254444913061685611e+03,1.276078296294779420e+03,1.413918862384794011e+03
1.990000000000000000e+02,2.839583191370537634e+02,3.990799520150158628e+02,1.270142622067511411e+03,1.291172042478087405e+03,1.431321997757808731e+03
2.000000000000000000e+02,2.878380456000954268e+02,4.049434973685116574e+02,1.282897051639164602e+03,1.306101860342302871e+03,1.445409789638370057e+03
2.010000000000000000e+02,2.926764667109530365e+02,4.099207187977289664e+02,1.299202201773235856e+03,1.320391702302890280e+03,1.456919162469205276e+03
2.020000000000000000e+02,2.957056033161371147e+02,4.153860759972161532e+02,1.312343476709564584e+03,1.335811640618224374e+03,1.472698857153827703e+03
2.030000000000000000e+02,2.998296751443900803e+02,4.196537367370609672e+02,1.325810099153430201e+03,1.352072421487775728e+03,1.488494599250552255e+03
2.040000000000000000e+02,3.030604511869407816e+02,4.236908934221124809e+02,1.340079946132715122e+03,1.364699976988232265e+03,1.505907972919288113e+03
2.050000000000000000e+02,3.063179060377228780e+02,4.300390836463683968e+02,1.356132129746672945e+03,1.379353853326232411e+03,1.525246461131852811e+03
2.060000000000000000e+02,3.116676339061143040e+02,4.356213926019882479e+02,1.372732470137838163e+03,1.393378169712528234e+03,1.541604904871995359e+03
2.070000000000000000e+02,3.155013181139687504e+02,4.413827683253716145e+02,1.387276969094351898e+03,1.410372558293231805e+03,1.558163525662948814e+03
2.080000000000000000e+02,3.188363456088796966e+02,4.472324709144593271e+02,1.404268002929004979e+03,1.427093388686409071e+03,1.576076629251915620e+03
2.090000000000000000e+02,3.226806458381834659e+02,4.540033745277730759e+02,1.422516884244045741e+03,1.443893884646201741e+03,1.588794775852044722e+03
2.100000000000000000e+02,3.267752113156984706e+02,4.591192886435105720e+02,1.439724300147718395e+03,1.459414139586040164e+03,1.606148650287162809e+03
2.110000000000000000e+02,3.316142569340679529e+02,4.630113321716195287e+02,1.456275564014924839e+03,1.477495788432721156e+03,1.621651207832446062e+03
2.120000000000000000e+02,3.348616351208330002e+02,4.704306082606203745e+02,1.470388792631000342e+03,1.494696137672988698e+03,1.640817342813494861e+03
2.130000000000000000e+02,3.399371548913912875e+02,4.772832046551006897e+02,1.487907393311130591e+03,1.511271472383317587e+03,1.659855845295855943e+03
2.140000000000000000e+02,3.454498490411351668e+02,4.833520998919137810e+02,1.504332231805736228e+03,1.529255325706735903e+03,1.677226250140515958e+03
2.150000000000000000e+02,3.487582995669060892e+02,4.886481741206335982e+02,1.519543082012947025e+03,1.546850027600798057e+03,1.694771909465060162e+03
2.160000000000000000e+02,3.520547073312826569e+02,4.942177137846375103e+02,1.535468038251844973e+03,1.561265268710280907e+03,1.712771327355771973e+03
2.170000000000000000e+02,3.573412669933505299e+02,5.013336926844247046e+02,1.553051680826558822e+03,1.576390087823392150e+03,1.730796975544751149e+03
2.180000000000000000e+02,3.611541086673557857e+02,5.067523823685669981e+02,1.566778577355979451e+03,1.593951837921709284e+03,1.747902114978725194e+03
2.190000000000000000e+02,3.648660190390656339e+02,5.117556299110975715e+02,1.581206434737337531e+03,1.610689662872607641e+03,1.765676932444273916e+03
2.200000000000000000e+02,3.688929288970848575e+02,5.180650297495822088e+02,1.596786742218401514e+03,1.628376899313911053e+03,1.782839358824106057e+03
2.210000000000000000e+02,3.739308017391377916e+02,5.246587722510047342e+02,1.614287641118454758e+03,1.645999339763837725e+03,1.800288484882271405e+03
2.220000000000000000e+02,3.794265867073063419e+02,5.302426885639149532e+02,1.628319305937268609e+03,1.664023436697936631e+03,1.817538033300891129e+03
2.230000000000000000e+02,3.831895376000037459e+02,5.369542545628902417e+02,1.643990870079814158e+03,1.681931375803246510e+03,1.832225763323451474e+03
2.240000000000000000e+02,3.879044401942758782e+02,5.426517937636679108e+02,1.660621463748587303e+03,1.697390307887062136e+03,1.853399672200405348e+03
2.250000000000000000e+02,3.928815015521254281e+02,5.495155189559372957e+02,1.682216214385200601e+03,1.717539676395016158e+03,1.875059209003418346e+03
2.260000000000000000e+02,3.973284290989431611e+02,5.554675846975749209e+02,1.700284574563307615e+03,1.737504175509536708e+03,1.897227516451441261e+03
2.270000000000000000e+02,4.014613605294348417e+02,5.622358658533838707e+02,1.716427583991568554e+03,1.753815892693781734e+03,1.916819785980723282e+03
2.280000000000000000e+02,4.054364200029654057e+02,5.697547680720263088e+02,1.731535384260104365e+03,1.770060775663527693e+03,1.938790903036058353e+03
2.290000000000000000e+02,4.100427539130236028e+02,5.763379497811830561e+02,1.748265267958677669e+03,1.789487134367451972e+03,1.957731766625416185e+03
2.300000000000000000e+02,4.152740097439200326e+02,5.825993083369835404e+02,1.767426890485191961e+03,1.804303788381699178e+03,1.976039322256330706e+03
2.310000000000000000e+02,4.205088826388978305e+02,5.889700784659013379e+02,1.785634005812441046e+03,1.823522852653129576e+03,1.995607209946899957e+03
2.320000000000000000e+02,4.247887740726318384e+02,5.965216397060008831e+02,1.804219500481860905e+03,1.839426204484688469e+03,2.013330075616832801e+03
2.330000000000000000e+02,4.280109647350511750e+02,6.018387771278588616e+02,1.823268369987058577e+03,1.859488675873276634e+03,2.032630021794847380e+03
2.340000000000000000e+02,4.310383772775380748e+02,6.078618198002945974e+02,1.836548210456210882e+03,1.878000560079469778e+03,2.051301359511626288e+03
2.350000000000000000e+02,4.344494714353560312e+02,6.146186916444049757e+02,1.852552049875543617e+03,1.895533892474154527e+03,2.071863976048317909e+03
2.360000000000000000e+02,4.400121659299122712e+02,6.211353825211001549e+02,1.870587915391482056e+03,1.913714299686889262e+03,2.091290601519774555e+03
2.370000000000000000e+02,4.459906312808320763e+02,6.271131935405652484e+02,1.888725522245731327e+03,1.929421046866412325e+03,2.107437262876680961e+03
2.380000000000000000e+02,4.512799415675598311e+02,6.363096691641487723e+02,1.907584174578302509e+03,1.950137797070660781e+03,2.125889306051926724e+03
2.390000000000000000e+02,4.550752786221413544e+02,6.415554702640332607e+02,1.921275695814130358e+03,1.967794006600212924e+03,2.139136575536055716e+03
2.400000000000000000e+02,4.590584780117247874e+02,6.487901462637681789e+02,1.940329652583143343e+03,1.987078387751434775e+03,2.161301250572383651e+03
2.410000000000000000e+02,4.627708402206251321e+02,6.544604032227682637e+02,1.959752954801501346e+03,2.006854005341230732e+03,2.180528341619448838e+03
2.420000000000000000e+02,4.669213223507114776e+02,6.615273769268422939e+02,1.975977432314934049e+03,2.027205294194119688e+03,2.200198244729110229e+03
2.430000000000000000e+02,4.711665028054519553e+02,6.681318518476532518e+02,1.993409201948232521e+03,2.045002792535589606e+03,2.221479343211172818e+03
2.440000000000000000e+02,4.758379385682893599e+02,6.746533934666217647e+02,2.010204411085432639e+03,2.065404683499423754e+03,2.247701616899412784e+03
2.450000000000000000e+02,4.821724373390537721e+02,6.825983270343598406e+02,2.027990335023574062e+03,2.082520371869363771e+03,2.267959615752118225e+03
2.460000000000000000e+02,4.875827274097459849e+02,6.914022561076068314e+02,2.042437796386258469e+03,2.100137184629561489e+03,2.288614777973978562e+03
2.470000000000000000e+02,4.911212561056519803e+02,6.973221935281583228e+02,2.058678037330147617e+03,2.118947894222575087e+03,2.307672090700096305e+03
2.480000000000000000e+02,4.956955410012960783e+02,7.057754278088017372e+02,2.077343017216823682e+03,2.136829540723595528e+03,2.328640116455961106e+03
2.490000000000000000e+02,5.024671405396596811e+02,7.129601375788970472e+02,2.095730912018444542e+03,2.157510343655495490e+03,2.347606846247021622e+03
2.500000000000000000e+02,5.074915203207648915e+02,7.195535807157458521e+02,2.114893925877357105e+03,2.178119527794640817e+03,2.372255464956578180e+03
2.510000000000000000e+02,5.130896214418195314e+02,7.255184349516325710e+02,2.130940585896415087e+03,2.199703742479752691e+03,2.395704749987772175e+03
2.520000000000000000e+02,5.180059305502886673e+02,7.324400156216346431e+02,2.149506296242500866e+03,2.221981112113614017e+03,2.414144019952869712e+03
2.530000000000000000e+02,5.218683113897394605e+02,7.412239832198880549e+02,2.165259881711231628e+03,2.241192282845775026e+03,2.436644826353005101e+03
2.540000000000000000e+02,5.259921708684616988e+02,7.488292645420455074e+02,2.184062158192998140e+03,2.262484950439111799e+03,2.459624729532760284e+03
2.550000000000000000e+02,5.315317018462137639e+02,7.548058919804182096e+02,2.202276192713879936e+03,2.280866717097576384e+03,2.478595914635819099e+03
2.560000000000000000e+02,5.373492889014253251e+02,7.629091992473584014e+02,2.221260536301544562e+03,2.297977220420249523e+03,2.498466390847785533e+03
2.570000000000000000e+02,5.429850789005272418e+02,7.699100088229397443e+02,2.238595886748597877e+03,2.316037585911464248e+03,2.519145941291431882e+03
2.580000000000000000e+02,5.483143773835813590e+02,7.752922676234242090e+02,2.260202762790435372e+03,2.335696585944444450e+03,2.537488009246473212e+03
2.590000000000000000e+02,5.528498214297123923e+02,7.827797202019550014e+02,2.280111358503547763e+03,2.358954420865767133e+03,2.559935667709013615e+03
2.600000000000000000e+02,5.583593464875832524e+02,7.909211295065127842e+02,2.296713700543115920e+03,2.380642783739468086e+03,2.581841696497106113e+03
2.610000000000000000e+02,5.645793548297655207e+02,7.990452943002600250e+02,2.315675057347316397e+03,2.398389171087073009e+03,2.600614532447331840e+03
2.620000000000000000e+02,5.690499234173400964e+02,8.075204371354777777e+02,2.333792416437227985e+03,2.419241210408067673e+03,2.620307452043027297e+03
2.630000000000000000e+02,5.756979434071180322e+02,8.155195536877874929e+02,2.352733477226181094e+03,2.436570305919060957e+03,2.643724065434917065e+03
2.640000000000000000e+02,5.827310236941003723e+02,8.217730485102347302e+02,2.370163821653077775e+03,2.456156664201728290e+03,2.665417265547202987e+03
2.650000000000000000e+02,5.875092259199409455e+02,8.260541599806831528e+02,2.393275365573950694e+03,2.474831717234973439e+03,2.690368333612877450e+03
2.660000000000000000e+02,5.932781198077840372e+02,8.339798590390286108e+02,2.412952291813001466e+03,2.493941522628167149e+03,2.708986278149389364e+03
2.670000000000000000e+02,5.982812998431064671e+02,8.429460953879478211e+02,2.429042991821701435e+03,2.510456914438764670e+03,2.733118088261205685e+03
2.680000000000000000e+02,6.044060890323853528e+02,8.511052741995085853e+02,2.449979123697543400e+03,2.530741252368118694e+03,2.757390392613208860e+03
2.690000000000000000e+02,6.093419562672554548e+02,8.617567480305490335e+02,2.469491387013727945e+03,2.551594753772302283e+03,2.778666473767607386e+03
2.700000000000000000e+02,6.145825552256924311e+02,8.703745824091428176e+02,2.490749246136168949e+03,2.568236504395873453e+03,2.798407629827910569e+03
2.710000000000000000e+02,6.198481768241483678e+02,8.780715205178053111e+02,2.512517690421241241e+03,2.591834000238082353e+03,2.819076298125043195e+03
2.720000000000000000e+02,6.268422742666105023e+02,8.864430020133844437e+02,2.532731276243843240e+03,2.611983218366586243e+03,2.846627469957947142e+03
2.730000000000000000e+02,6.314623759750608087e+02,8.934177590757697089e+02,2.554226449133630013e+03,2.630739346196893166e+03,2.865517455622643865e+03
2.740000000000000000e+02,6.370911414807168285e+02,8.981078087458973869e+02,2.573511542781021490e+03,2.654846527719448659e+03,2.888370390632177077e+03
2.750000000000000000e+02,6.402217827345423302e+02,9.026430867704357297e+02,2.596010208555750069e+03,2.672308611675236534e+03,2.907067765033114028e+03
2.760000000000000000e+02,6.457485054647972902e+02,9.105199998320977102e+02,2.617882139157693018e+03,2.691694466254330564e+03,2.935655403810478674e+03
2.770000000000000000e+02,6.504831466592038396e+02,9.182187864996278677e+02,2.638585605635560569e+03,2.711132252174561472e+03,2.957311215683346745e+03
2.780000000000000000e+02,6.556639913840043619e+02,9.256722353249145954e+02,2.660411633773569520e+03,2.732958505790857544e+03,2.977381852817021354e+03
2.790000000000000000e+02,6.617866950360412375e+02,9.351649115951832982e+02,2.679176522901289900e+03,2.756994967700269626e+03,3.005906449155219889e+03
2.800000000000000000e+02,6.667305163341401339e+02,9.414869242425618268e+02,2.698982316286960668e+03,2.777638766539506832e+03,3.028500353970103788e+03
2.810000000000000000e+02,6.708762458334929306e+02,9.522342515236675808e+02,2.722679877184250927e+03,2.803265573151892568e+03,3.049139685151754747e+03
2.820000000000000000e+02,6.762920242668869832e+02,9.613962701147072494e+02,2.745673487617682440e+03,2.824426036168325936e+03,3.067292006014697108e+03
2.830000000000000000e+02,6.833975600037324512e+02,9.692817024566750206e+02,2.770136651960370273e+03,2.847096412639609298e+03,3.092197206132498650e+03
2.840000000000000000e+02,6.888954161938055449e+02,9.774948325917494003e+02,2.792427066022168219e+03,2.870248608835954656e+03,3.118194762718891980e+03
2.850000000000000000e+02,6.925453454227555312e+02,9.866598061745083896e+02,2.809945668118476988e+03,2.891950426362683174e+03,3.142762187659800929e+03
2.860000000000000000e+02,6.989450960093016647e+02,9.958244495532479732e+02,2.832602604911603521e+03,2.915268044367829589e+03,3.162164881686870558e+03
2.870000000000000000e+02,7.046337926678640997e+02,1.005854207952070965e+03,2.854235271750989796e+03,2.939165022332840181e+03,3.185386045758856199e+03
2.880000000000000000e+02,7.099472410266989755e+02,1.013852023069270672e+03,2.877387439467281638e+03,2.961080229961022724e+03,3.209653139803535851e+03
2.890000000000000000e+02,7.154936045714540569e+02,1.021775246408342355e+03,2.901331282017257763e+03,2.986199843165534276e+03,3.237026926273598292e+03
2.900000000000000000e+02,7.236357506944267470e+02,1.030706580938626985e+03,2.925415745391185737e+03,3.007252734458953000e+03,3.261899606339300590e+03
2.910000000000000000e+02,7.289801046605889496e+02,1.037592544312681184e+03,2.946124368894225881e+03,3.026335710740437207e+03,3.282534383287017590e+03
2.920000000000000000e+02,7.348575892943183590e+02,1.045807860750405553e+03,2.970962924983572520e+03,3.050621836920021451e+03,3.310582355168484355e+03
2.930000000000000000e+02,7.422354064870435195e+02,1.052919875207114274e+03,2.995097402210062683e+03,3.075191639125661823e+03,3.335666801958997894e+03
2.940000000000000000e+02,7.497934166451979081e+02,1.060501950657644102e+03,3.017839254139658351e+03,3.096964829077843206e+03,3.356356364381108506e+03
2.950000000000000000e+02,7.561156735181407385e+02,1.066937514305898731e+03,3.038867916777933715e+03,3.116644433202013715e+03,3.384733422524852813e+03
2.960000000000000000e+02,7.626178196166320049e+02,1.074656246658129930e+03,3.062892540513594213e+03,3.144863275441198311e+03,3.409522945384095692e+03
2.970000000000000000e+02,7.692237520447807810e+02,1.082846141888898956e+03,3.085846759448439116e+03,3.163274874732972876e+03,3.435285969647879938e+03
2.980000000000000000e+02,7.762936177294475328e+02,1.093370775542421825e+03,3.114048515879641855e+03,3.186288562044002447e+03,3.462234997160976945e+03
2.990000000000000000e+02,7.827898093558505934e+02,1.102088734538402150e+03,3.137760222570288533e+03,3.210455735551230646e+03,3.482017592499488728e+03
3.000000000000000000e+02,7.887939090651572087e+02,1.111936050569576537e+03,3.164437948667570708e+03,3.238224302474177421e+03,3.513665288071814757e+03
3.010000000000000000e+02,7.941535880846940927e+02,1.120181802233611961e+03,3.188889294437871285e+03,3.258499732361749466e+03,3.536076210203828850e+03
3.020000000000000000e+02,7.991093513743844596e+02,1.131785951097737325e+03,3.211297103543102821e+03,3.283494792569073979e+03,3.561743020466177768e+03
3.030000000000000000e+02,8.060493213696845487e+02,1.138794643314062796e+03,3.239679780902461971e+03,3.310283414103285395e+03,3.588118123891721552e+03
3.040000000000000000e+02,8.122353058295352639e+02,1.145688728775040545e+03,3.264054331160513357e+03,3.334960984916488087e+03,3.613554059846520431e+03
3.050000000000000000e+02,8.194467740201612287e+02,1.157348265383788657e+03,3.294433791905566977e+03,3.364585752230527760e+03,3.642466209990679545e+03
3.060000000000000000e+02,8.248998624427885034e+02,1.167035491956906753e+03,3.319870679417014799e+03,3.386201409192638494e+03,3.668514116797620773e+03
3.070000000000000000e+02,8.298242431200909550e+02,1.175288814844788703e+03,3.342590825298475011e+03,3.409075009798898463e+03,3.697822972979043243e+03
3.080000000000000000e+02,8.356120847782564169e+02,1.183818748784447962e+03,3.363487535801562899e+03,3.435751491012079896e+03,3.722910704254719349e+03
3.090000000000000000e+02,8.439311139590661242e+02,1.192736058784460283e+03,3.382131836435488822e+03,3.463770955132983545e+03,3.755079195870388503e+03
3.100000000000000000e+02,8.491499948810794649e+02,1.200827045398932569e+03,3.411405669925820803e+03,3.488226965108427521e+03,3.780671838745978675e+03
3.110000000000000000e+02,8.562129396553121978e+02,1.207995940960930966e+03,3.436097549650075052e+03,3.512735533213124654e+03,3.801252825433704402e+03
3.120000000000000000e+02,8.614838722806400710e+02,1.218098163722410391e+03,3.462373111021579007e+03,3.538259509485566468e+03,3.829191708290933548e+03
3.130000000000000000e+02,8.687604686928063984e+02,1.227818711083587459e+03,3.490885093617639086e+03,3.562663621605815024e+03,3.854196000685495619e+03
3.140000000000000000e+02,8.740938466208774571e+02,1.236295315456086655e+03,3.516811356488439742e+03,3.592739529177485565e+03,3.883689050702590066e+03
3.150000000000000000e+02,8.825616119964749942e+02,1.246632949057812766e+03,3.539223293995368294e+03,3.619084678056730809e+03,3.912007148418983888e+03
3.160000000000000000e+02,8.899313682282287346e+02,1.257839459971281485e+03,3.564997492311609221e+03,3.645373702520579627e+03,3.943346852511306679e+03
3.170000000000000000e+02,8.953677255404546713e+02,1.269186381622024328e+03,3.588214736024948706e+03,3.668436530941965430e+03,3.974418006273483115e+03
3.180000000000000000e+02,9.023132171076485974e+02,1.280579188540794803e+03,3.614148646960643873e+03,3.696784794658183273e+03,3.999497991990638639e+03
3.190000000000000000e+02,9.097157336000410623e+02,1.288666544021962636e+03,3.638166362410609054e+03,3.725522540257503351e+03,4.030994850964481884e+03
3.200000000000000000e+02,9.157319775460026676e+02,1.296133788677552957e+03,3.664280866544940181e+03,3.751731283745285964e+03,4.056923631218693117e+03
3.210000000000000000e+02,9.226589661918162619e+02,1.306604141697333944e+03,3.691664383364083733e+03,3.774866555184340541e+03,4.079851035883307304e+03
3.220000000000000000e+02,9.281530515658970444e+02,1.319555051491652648e+03,3.711388698919887247e+03,3.799907354990395106e+03,4.106977660420492612e+03
3.230000000000000000e+02,9.330359608705147139e+02,1.327951578396271543e+03,3.730302024247796908e+03,3.821500192416505342e+03,4.130034779342542606e+03
3.240000000000000000e+02,9.388757475391055323e+02,1.340128699521662611e+03,3.759784211185783988e+03,3.849375995703842818e+03,4.153126842093040977e+03
3.250000000000000000e+02,9.450485307191679567e+02,1.348870702168690968e+03,3.785326955944300153e+03,3.878794988952801759e+03,4.183401141743471271e+03
3.260000000000000000e+02,9.546316294414068579e+02,1.359509014363739880e+03,3.811083599327597767e+03,3.906253653217539977e+03,4.214775834860492978e+03
3.270000000000000000e+02,9.605238104855154688e+02,1.367451097387535810e+03,3.837153894239981128e+03,3.934668939081223016e+03,4.243899106087728796e+03
3.280000000000000000e+02,9.677648807716577721e+02,1.379146917491120348e+03,3.865979451083936510e+03,3.965210216003428286e+03,4.265609781092894991e+03
3.290000000000000000e+02,9.755081614009272926e+02,1.389274041683828045e+03,3.901456318439267307e+03,3.994303776160005782e+03,4.294147097129694885e+03
3.300000000000000000e+02,9.830614870276665442e+02,1.397035549424178498e+03,3.928162128244809537e+03,4.019152487064769048e+03,4.326803577822578518e+03
3.310000000000000000e+02,9.905969148373515054e+02,1.407606451979984513e+03,3.953269204584725685e+03,4.043630251946361568e+03,4.358936463046569770e+03
3.320000000000000000e+02,9.981276798758467521e+02,1.415469506543614443e+03,3.978690883334049431e+03,4.073084854635181728e+03,4.391000817825161903e+03
3.330000000000000000e+02,1.005766957513474267e+03,1.425759164936058141e+03,4.003402715710511984e+03,4.102423455162143000e+03,4.419895980665768548e+03
3.340000000000000000e+02,1.013886545893137736e+03,1.438464086609814331e+03,4.029768577767493753e+03,4.127644639248862404e+03,4.446378099917362306e+03
3.350000000000000000e+02,1.021294601414544672e+03,1.445172177886940517e+03,4.055699068092593734e+03,4.150390034632811876e+03,4.469942697875009799e+03
3.360000000000000000e+02,1.030257274736763520e+03,1.458199710764140264e+03,4.083313007429097524e+03,4.173146850678636838e+03,4.496819951901272361e+03
3.370000000000000000e+02,1.037765485470891463e+03,1.470720033614738213e+03,4.110038461171530798e+03,4.200494251856766823e+03,4.524675985645631954e+03
3.380000000000000000e+02,1.046923596034210050e+03,1.480362424157687201e+03,4.138208844707048229e+03,4.228482668777488470e+03,4.548478246361438323e+03
3.390000000000000000e+02,1.055518831456080534e+03,1.491765796445060460e+03,4.164009249222359358e+03,4.255770890206221338e+03,4.580125971119975475e+03
3.400000000000000000e+02,1.063812674325355147e+03,1.503712404709700877e+03,4.191362337720817777e+03,4.282336485415154129e+03,4.609631912647674653e+03
3.410000000000000000e+02,1.070318720669658433e+03,1.516240661766001494e+03,4.217873246825343813e+03,4.303444149438069871e+03,4.642656322878370702e+03
3.420000000000000000e+02,1.078719139279034152e+03,1.527251211004655488e+03,4.244671704596640666e+03,4.327946039072942767e+03,4.673405130716981148e+03
3.430000000000000000e+02,1.088289763071551761e+03,1.538316788157502288e+03,4.266006952294870644e+03,4.353484391166622117e+03,4.702071516220272315e+03
3.440000000000000000e+02,1.094798506685023312e+03,1.548042473173356484e+03,4.290853563927798859e+03,4.383303557904296213e+03,4.730102349150731243e+03
3.450000000000000000e+02,1.102533655672225905e+03,1.557701434081741581e+03,4.317631097510019572e+03,4.412138623448695398e+03,4.761608781448479931e+03
3.460000000000000000e+02,1.111306610358074522e+03,1.571410107174215000e+03,4.345655920911613975e+03,4.440998890517051223e+03,4.794647666685832519e+03
3.470000000000000000e+02,1.120124031245768947e+03,1.582947345793352270e+03,4.373725157521921574e+03,4.469910870377527317e+03,4.824023959196114447e+03
3.480000000000000000e+02,1.128385339511143002e+03,1.593607790128325860e+03,4.398623097426386266e+03,4.496087448914489869e+03,4.851419438517272283e+03
3.490000000000000000e+02,1.134798889347582190e+03,1.602840543891263678e+03,4.426772699453698806e+03,4.524246620252072717e+03,4.880846544986556182e+03
3.500000000000000000e+02,1.141535653628205637e+03,1.613002084698391172e+03,4.455861453719199744e+03,4.550811844154581195e+03,4.906234597358156861e+03
3.510000000000000000e+02,1.146850439594850286e+03,1.624149067854766372e+03,4.480477559456076051e+03,4.575883724345416340e+03,4.936374932334653749e+03
3.520000000000000000e+02,1.156747510569573706e+03,1.635862351165542805e+03,4.507202990218789637e+03,4.606568441304105363e+03,4.970595726476853088e+03
3.530000000000000000e+02,1.166130732580051927e+03,1.648490244117620477e+03,4.537793214942232225e+03,4.637041837204024887e+03,4.998997952504813838e+03
3.540000000000000000e+02,1.175012212595334859e+03,1.661282513009365630e+03,4.561712891969539669e+03,4.667268757602365440e+03,5.021596602350342437e+03
3.550000000000000000e+02,1.182778063383453173e+03,1.673193386792774163e+03,4.589765258511799402e+03,4.693398634408569706e+03,5.056215859704007926e+03
3.560000000000000000e+02,1.190921738116043116e+03,1.685344305564971364e+03,4.614905513810308548e+03,4.724880956247372524e+03,5.092804292021052788e+03
3.570000000000000000e+02,1.196362211210380337e+03,1.695790801857454881e+03,4.640614775948688475e+03,4.756163268969414275e+03,5.126336080132025018e+03
3.580000000000000000e+02,1.201218530009899496e+03,1.703732676823860857e+03,4.674183815341139052e+03,4.785798647062494638e+03,5.159347111991341080e+03
3.590000000000000000e+02,1.207863074333636405e+03,1.712239178374209587e+03,4.705305886614466544e+03,4.817489817439088256e+03,5.193031920829741466e+03
3.600000000000000000e+02,1.214057296520311411e+03,1.721537541965063156e+03,4.731712943805653595e+03,4.848593927664802322e+03,5.220177278427670899e+03
3.610000000000000000e+02,1.220336861360702187e+03,1.732458825003316406e+03,4.755894979926005362e+03,4.876643662554900402e+03,5.251347781151401250e+03
3.620000000000000000e+02,1.225110907531808607e+03,1.741663019927269033e+03,4.791483510963525987e+03,4.910380094075294437e+03,5.281774721569139729e+03
3.630000000000000000e+02,1.234353918319959575e+03,1.752826008176735968e+03,4.825273819247843676e+03,4.938186136786824136e+03,5.312043531569514016e+03
3.640000000000000000e+02,1.243117413384228485e+03,1.761779717632712163e+03,4.858196267267660005e+03,4.972551827790230163e+03,5.341419051991115339e+03
3.650000000000000000e+02,1.251376508788184992e+03,1.773298127708814718e+03,4.887507427445313624e+03,5.004268201990395937e+03,5.378105432717713484e+03
3.660000000000000000e+02,1.260083902937257335e+03,1.781876365751876165e+03,4.916588363576753181e+03,5.034489111714472529e+03,5.409664515006902548e+03
3.670000000000000000e+02,1.266974240339075777e+03,1.792348792388662332e+03,4.944242907027257388e+03,5.068975998103003803e+03,5.448253223104957215e+03
3.680000000000000000e+02,1.275027179316001366e+03,1.803256146668317115e+03,4.974515956289234964e+03,5.095995617488437347e+03,5.481627321034655324e+03
3.690000000000000000e+02,1.282262523317495834e+03,1.815278690783573438e+03,5.001522703056582941e+03,5.122868209917729473e+03,5.515197520537642049e+03
3.700000000000000000e+02,1.291921387753720637e+03,1.825575491186459203e+03,5.029490591039480933e+03,5.152087432067150075e+03,5.552868208554873490e+03
3.710000000000000000e+02,1.298138322117631333e+03,1.836584394350462844e+03,5.057494192356401982e+03,5.180048654024235475e+03,5.586353810907702609e+03
3.720000000000000000e+02,1.303905345902374393e+03,1.848033525724546735e+03,5.082882040799562674e+03,5.210293419119536338e+03,5.613536985288667893e+03
3.730000000000000000e+02,1.313105778285340648e+03,1.859489207285542534e+03,5.112074634872627939e+03,5.240099661184944125e+03,5.645854260352089113e+03
3.740000000000000000e+02,1.320353333483009919e+03,1.873584992490129252e+03,5.148739850832456796e+03,5.272817131786719983e+03,5.679362757384842553e+03
3.750000000000000000e+02,1.327007712222791270e+03,1.884151300690030894e+03,5.172991058341609460e+03,5.303675370971835946e+03,5.717769051970350120e+03
3.760000000000000000e+02,1.335805401834847089e+03,1.895888821739709783e+03,5.203107530072255940e+03,5.333437762079765889e+03,5.748833537594645350e+03
3.770000000000000000e+02,1.345631515235954112e+03,1.906866674990152660e+03,5.231546148980234648e+03,5.368144452818036370e+03,5.782231678860846841e+03
3.780000000000000000e+02,1.352373374515293108e+03,1.918447720955196473e+03,5.258057164518344507e+03,5.400672517441896161e+03,5.815859525073728946e+03
3.790000000000000000e+02,1.360393839973194872e+03,1.930819093864175557e+03,5.284639020494816577e+03,5.429234271084704233e+03,5.852519592127518081e+03
3.800000000000000000e+02,1.369861565301143855e+03,1.943119366062783456e+03,5.308821947021020605e+03,5.459994313935838363e+03,5.890546454239780360e+03
3.810000000000000000e+02,1.378867340923563006e+03,1.955890984001401193e+03,5.337167094351951164e+03,5.490591814948900719e+03,5.920418009878269913e+03
3.820000000000000000e+02,1.389504151887893386e+03,1.967282908348594219e+03,5.367548687238095226e+03,5.525418834679538122e+03,5.956401571041411444e+03
3.830000000000000000e+02,1.397010833970405656e+03,1.976084205961098860e+03,5.402027543477894142e+03,5.556072704562935542e+03,5.986349685593973845e+03
3.840000000000000000e+02,1.404986556400762538e+03,1.988592519692573205e+03,5.437695946965971416e+03,5.587599804591440261e+03,6.016602318123286750e+03
3.850000000000000000e+02,1.413994961480623260e+03,2.001741170639679467e+03,5.476511247903443291e+03,5.621245909596789716e+03,6.051207980574808062e+03
3.860000000000000000e+02,1.425436101931577696e+03,2.015761218436252193e+03,5.508877778053052680e+03,5.654325306151340556e+03,6.084817347414047617e+03
3.870000000000000000e+02,1.434823452957750305e+03,2.031758986730908418e+03,5.540270058797788806e+03,5.689876952077989699e+03,6.115857984085332646e+03
3.880000000000000000e+02,1.441723533240813595e+03,2.044547496061859874e+03,5.572721732751498166e+03,5.729564613723441653e+03,6.152589113876636475e+03
3.890000000000000000e+02,1.450275769213995773e+03,2.054807158544039794e+03,5.602278609212591618e+03,5.759308075808976355e+03,6.181221193412034154e+03
3.900000000000000000e+02,1.460073397755602628e+03,2.065498828607846463e+03,5.635959111146428768e+03,5.791755545947816245e+03,6.214058734947186167e+03
3.910000000000000000e+02,1.467260601481850699e+03,2.074099220449586028e+03,5.670172778501194443e+03,5.830014326196513139e+03,6.243289473970212384e+03
3.920000000000000000e+02,1.476589643034542632e+03,2.087812446231117519e+03,5.697746933954438646e+03,5.856801968222424875e+03,6.287401937040741359e+03
3.930000000000000000e+02,1.482690220219994444e+03,2.099943161353009600e+03,5.726358608233821542e+03,5.892403555535579471e+03,6.324959545651217923e+03
3.940000000000000000e+02,1.491809887147559039e+03,2.111309586733571450e+03,5.754374851964306799e+03,5.925575494239375985e+03,6.359972712658829550e+03
3.950000000000000000e+02,1.501161843462659817e+03,2.124960425891880732e+03,5.787459055277737207e+03,5.960738183547937297e+03,6.399628440271005275e+03
3.960000000000000000e+02,1.506132893246748154e+03,2.135950961404315876e+03,5.815603266528749373e+03,5.998320963308873615e+03,6.433993632018691642e+03
3.970000000000000000e+02,1.514306869005022918e+03,2.150176784845742986e+03,5.846272581097922739e+03,6.027896976859263305e+03,6.470875924319434489e+03
3.980000000000000000e+02,1.524623620788111566e+03,2.163477540947086254e+03,5.876113734748828392e+03,6.064205031727353344e+03,6.502082073324108023e+03
3.990000000000000000e+02,1.533804905515602059e+03,2.174124439229462041e+03,5.906328883644273446e+03,6.094412370027444922e+03,6.535746670598319724e+03
4.000000000000000000e+02,1.541668798313063689e+03,2.187646886022236686e+03,5.942761242780628891e+03,6.125022591096418182e+03,6.574022538378641002e+03
4.010000000000000000e+02,1.553686922251731630e+03,2.199485081325827650e+03,5.975441992170169215e+03,6.158806250556852319e+03,6.595682811303735434e+03
4.020000000000000000e+02,1.561997578249621711e+03,2.211539272257061384e+03,6.012710184486270009e+03,6.192263607569333544e+03,6.635120875127660838e+03
4.030000000000000000e+02,1.573564242951180631e+03,2.224410851805677339e+03,6.047330676712879722e+03,6.221721589812741513e+03,6.674472043306865089e+03
4.040000000000000000e+02,1.579524838532097874e+03,2.237051770058825241e+03,6.079589146416568838e+03,6.253854391640576068e+03,6.718150996632140959e+03
4.050000000000000000e+02,1.588604803258681613e+03,2.248665698832613543e+03,6.112581393680313340e+03,6.278780074195201450e+03,6.757138894933088523e+03
4.060000000000000000e+02,1.600061827702292248e+03,2.260167111404013667e+03,6.146088601797096999e+03,6.311478007224250177e+03,6.791628654740594357e+03
4.070000000000000000e+02,1.609190885620253539e+03,2.273283957413616008e+03,6.172634816380549637e+03,6.346221668020970355e+03,6.822670023277019027e+03
4.080000000000000000e+02,1.615857649648336519e+03,2.287304192213517126e+03,6.209188667727027678e+03,6.381425329956661699e+03,6.856496107389835743e+03
4.090000000000000000e+02,1.624089392485093867e+03,2.301002798326728680e+03,6.245883681048516337e+03,6.412813135837524896e+03,6.890137890201271148e+03
4.100000000000000000e+02,1.631355780713697186e+03,2.313374185233996286e+03,6.274360219084809614e+03,6.441655577740546505e+03,6.929931019843550530e+03
4.110000000000000000e+02,1.642674086169735801e+03,2.323846959816220988e+03,6.306327738129080899e+03,6.471552714991509674e+03,6.968659472075483791e+03
4.120000000000000000e+02,1.653469156936463378e+03,2.335450730194078005e+03,6.336081669518915078e+03,6.502958670193720536e+03,7.007937512234576388e+03
4.130000000000000000e+02,1.663289676737924310e+03,2.350329957960202137e+03,6.363716446295753485e+03,6.537923814727102581e+03,7.040976554855831637e+03
4.140000000000000000e+02,1.672426255279821135e+03,2.361924938481011850e+03,6.390070436686364701e+03,6.569430333916056043e+03,7.072385063358543448e+03
4.150000000000000000e+02,1.684107024145347623e+03,2.377911777142536721e+03,6.426810275433661445e+03,6.600912870290217143e+03,7.113533010530447427e+03
4.160000000000000000e+02,1.693654504870904702e+03,2.395769719384905784e+03,6.465741252648636873e+03,6.633822430480950061e+03,7.150527757417909015e+03
4.170000000000000000e+02,1.702721510669817235e+03,2.407853965705363862e+03,6.505986190772052396e+03,6.671742592262574362e+03,7.189792403190953337e+03
4.180000000000000000e+02,1.715395934778639003e+03,2.421718347583143441e+03,6.541447284433232198e+03,6.703461178814503000e+03,7.232483781193420327e+03
4.190000000000000000e+02,1.724070424867772545e+03,2.434097733150910699e+03,6.573398645392209801e+03,6.730991807733401401e+03,7.271849625563369045e+03
4.200000000000000000e+02,1.736198840371718916e+03,2.450176710810847908e+03,6.600126804154231650e+03,6.761792540021478999e+03,7.312759612062553060e+03
4.210000000000000000e+02,1.747842474202970152e+03,2.460732602865194622e+03,6.638624095649778610e+03,6.788443211795987736e+03,7.349110292394161661e+03
4.220000000000000000e+02,1.757178719875408206e+03,2.475367944648062803e+03,6.679744060999149951e+03,6.814043914233601754e+03,7.389643742269096037e+03
4.230000000000000000e+02,1.768768161569191989e+03,2.487549091030812633e+03,6.714059131041400178e+03,6.846662152949446863e+03,7.420773872139929153e+03
4.240000000000000000e+02,1.779411276349312629e+03,2.499981076342960478e+03,6.746141770855167124e+03,6.881363917970852526e+03,7.453846939401840245e+03
4.250000000000000000e+02,1.787434109569219345e+03,2.512844541772957655e+03,6.777871244033878611e+03,6.922414672316331234e+03,7.490672491420765255e+03
4.260000000000000000e+02,1.799081291455463997e+03,2.525954986256359462e+03,6.806188447228960285e+03,6.955101363621661221e+03,7.534626578042294568e+03
4.270000000000000000e+02,1.806112110205041972e+03,2.540879367662620098e+03,6.841306979055880220e+03,6.985304153307427441e+03,7.568790670921667697e+03
4.280000000000000000e+02,1.816752869768605251e+03,2.555263274608945267e+03,6.875879282982195946e+03,7.025532583148313279e+03,7.602509800587691643e+03
4.290000000000000000e+02,1.826016757024023264e+03,2.569968210225682924e+03,6.909724719690879283e+03,7.063016625399284749e+03,7.643791498446946207e+03
4.300000000000000000e+02,1.837882993682115057e+03,2.581692518769340950e+03,6.945208661284950722e+03,7.095783197981806552e+03,7.679557084091779871e+03
4.310000000000000000e+02,1.849793633539322855e+03,2.595133159038660324e+03,6.981136842404916024e+03,7.124962849221840770e+03,7.714476088063432144e+03
4.320000000000000000e+02,1.859150533069456969e+03,2.611421485495609431e+03,7.013753906103158442e+03,7.162450305341190870e+03,7.748640549737079709e+03
4.330000000000000000e+02,1.868359788524368469e+03,2.626066068251241632e+03,7.050134705515591122e+03,7.197252499150812582e+03,7.789260665748225620e+03
4.340000000000000000e+02,1.876899037292296498e+03,2.637652965696744104e+03,7.084636906352588085e+03,7.232511189154216481e+03,7.829033144760795039e+03
4.350000000000000000e+02,1.886002229852883829e+03,2.650796156911450453e+03,7.115075190926168943e+03,7.269199301575412392e+03,7.868068829311925583e+03
4.360000000000000000e+02,1.898162948088322082e+03,2.663933219090925832e+03,7.153347421003376439e+03,7.302141272238531201e+03,7.910101533616670167e+03
4.370000000000000000e+02,1.908743548036391076e+03,2.682976758300352230e+03,7.187183211830206346e+03,7.343012069387364136e+03,7.947725608515826025e+03
4.380000000000000000e+02,1.919500094019869721e+03,2.697961096534389526e+03,7.221603093555168016e+03,7.381287036167517726e+03,7.988707781651619371e+03
4.390000000000000000e+02,1.926631152091744298e+03,2.709541398213658795e+03,7.265907827537776029e+03,7.413366706670440180e+03,8.022271898673482610e+03
4.400000000000000000e+02,1.936977521149538006e+03,2.716401661893639812e+03,7.302407040879857959e+03,7.453356109563908831e+03,8.060270638304680688e+03
4.410000000000000000e+02,1.947667577205557791e+03,2.728284564294890515e+03,7.337127652829703948e+03,7.499039058915988790e+03,8.105619778620864054e+03
4.420000000000000000e+02,1.958115405745516910e+03,2.742583070772718202e+03,7.378003634601252998e+03,7.528274420048330285e+03,8.149573655403430166e+03
4.430000000000000000e+02,1.969090517932532748e+03,2.758488189020691607e+03,7.419809103818039148e+03,7.560470835494214043e+03,8.198036038174957866e+03
4.440000000000000000e+02,1.976266248509428806e+03,2.766903687381660347e+03,7.454577637473260438e+03,7.593373299825996583e+03,8.230853739164536819e+03
4.450000000000000000e+02,1.983879952876701736e+03,2.782815102568463317e+03,7.485617982223962827e+03,7.636149428710966276e+03,8.266333768854805385e+03
4.460000000000000000e+02,1.994186681661727562e+03,2.795205542562120172e+03,7.519007917516849375e+03,7.676426945482809970e+03,8.310033922765820535e+03
4.470000000000000000e+02,2.003970720424647880e+03,2.810657659485416843e+03,7.554649907877881560e+03,7.719868291137004235e+03,8.351251448947481549e+03
4.480000000000000000e+02,2.013994171533787721e+03,2.822215532120533680e+03,7.584481332881966409e+03,7.752397589411565605e+03,8.390355531951732701e+03
4.490000000000000000e+02,2.022930808596602446e+03,2.838382843588782180e+03,7.621483307409846020e+03,7.786125757615436669e+03,8.432888599468893517e+03
4.500000000000000000e+02,2.032192996508656734e+03,2.854177072830959332e+03,7.666976968899548410e+03,7.818338108687470594e+03,8.474563708513975143e+03
4.510000000000000000e+02,2.043657954059988242e+03,2.865388871303538508e+03,7.704092689790923941e+03,7.847382812037347321e+03,8.508192538556102591e+03
4.520000000000000000e+02,2.056262538357191261e+03,2.882911267873261750e+03,7.744644860609017996e+03,7.881668986993036015e+03,8.544698121713963701e+03
4.530000000000000000e+02,2.064628383694857803e+03,2.892485031455217722e+03,7.780256801696190450e+03,7.918418005965842895e+03,8.587932261924011982e+03
4.540000000000000000e+02,2.076862457732340772e+03,2.909444327056858128e+03,7.811578132542801541e+03,7.958736553131004257e+03,8.628455404107016875e+03
4.550000000000000000e+02,2.088110789367246980e+03,2.922920079256766257e+03,7.846038835917296637e+03,8.000550673673929850e+03,8.674701346353325789e+03
4.560000000000000000e+02,2.097741718303104790e+03,2.939640893829326160e+03,7.882066698217745397e+03,8.042804606860259810e+03,8.718527187726662305e+03
4.570000000000000000e+02,2.109651333711937696e+03,2.952455464989598568e+03,7.916689936846508317e+03,8.070945816937121890e+03,8.756741615459028253e+03
4.580000000000000000e+02,2.121538858742688717e+03,2.970518988710826761e+03,7.953852588617868605e+03,8.112065697430957698e+03,8.795039269435563256e+03
4.590000000000000000e+02,2.133199089711386478e+03,2.984567832556419489e+03,7.991402917177171730e+03,8.153112961832684050e+03,8.838876003911102089e+03
4.600000000000000000e+02,2.143176572814691099e+03,2.998175542106147986e+03,8.022836451967097673e+03,8.191414883850149636e+03,8.886661621533286961e+03
4.610000000000000000e+02,2.152672161396552838e+03,3.009164982663755836e+03,8.052440579126735429e+03,8.238104120189445894e+03,8.921344239019337692e+03
4.620000000000000000e+02,2.165018364171935900e+03,3.026665158007088394e+03,8.086739412175401412e+03,8.278243442144495930e+03,8.965048811712220413e+03
4.630000000000000000e+02,2.177718152799364361e+03,3.039918644655454500e+03,8.120979268400775254e+03,8.313308524095851681e+03,9.013289351020201138e+03
4.640000000000000000e+02,2.187960634390777614e+03,3.056042074237401266e+03,8.158197498218282817e+03,8.352557869244181347e+03,9.063703092699983245e+03
4.650000000000000000e+02,2.198157815258762639e+03,3.072449090040629471e+03,8.201005551006972382e+03,8.393790050279134448e+03,9.104861909573854064e+03
4.660000000000000000e+02,2.210454410573323457e+03,3.089364174212848411e+03,8.238201324562287482e+03,8.441034301242434594e+03,9.149540740126369201e+03
4.670000000000000000e+02,2.221653345745909974e+03,3.104991428612864638e+03,8.273033278718019574e+03,8.477533620005557168e+03,9.187375741259853385e+03
4.680000000000000000e+02,2.233540874859624637e+03,3.119100619176757846e+03,8.315157974158395518e+03,8.514168470802265801e+03,9.235367220510170227e+03
4.690000000000000000e+02,2.245271517343885535e+03,3.131762163548017725e+03,8.348034861646774516e+03,8.553321534579255967e+03,9.273232763656618772e+03
4.700000000000000000e+02,2.256705492764478549e+03,3.145042993758540433e+03,8.383475646191354826e+03,8.590156449611851713e+03,9.309835487173790170e+03
4.710000000000000000e+02,2.270893675475587770e+03,3.159057702939593128e+03,8.419637755271203787e+03,8.627285556867445848e+03,9.346463104635800846e+03
4.720000000000000000e+02,2.279200565664603346e+03,3.174131609469035538e+03,8.459702099461002945e+03,8.669829579435272535e+03,9.394137095803742341e+03
4.730000000000000000e+02,2.289423370038169651e+03,3.187436337455491866e+03,8.500569204724133670e+03,8.705517521562844195e+03,9.434622567463422456e+03
4.740000000000000000e+02,2.302140922477927234e+03,3.203963740262658121e+03,8.537582262091120356e+03,8.747408453197840572e+03,9.478030040274437852e+03
4.750000000000000000e+02,2.314938827545011918e+03,3.218574042762459158e+03,8.578449909120110533e+03,8.792417063702108862e+03,9.512834668970692292e+03
4.760000000000000000e+02,2.326993380750360757e+03,3.235632999876156646e+03,8.619648863899663411e+03,8.834403785589571271e+03,9.553440570066501095e+03
4.770000000000000000e+02,2.335736014093514768e+03,3.254247232101500231e+03,8.665708291108094272e+03,8.877062804366076307e+03,9.596486427276498944e+03
4.780000000000000000e+02,2.346923145394976473e+03,3.266473712269735188e+03,8.710198838775217155e+03,8.920439797260994965e+03,9.637232747085341543e+03
4.790000000000000000e+02,2.361994617653106616e+03,3.281391015572368815e+03,8.747431581343582366e+03,8.961580246093330061e+03,9.674221848639052041e+03
4.800000000000000000e+02,2.371212144548080232e+03,3.298257366082838871e+03,8.782761420348046158e+03,9.005168350919440854e+03,9.713783284269266005e+03
4.810000000000000000e+02,2.384725941169560883e+03,3.319050735797773086e+03,8.820608942829958323e+03,9.044714272036058901e+03,9.754256230854945898e+03
4.820000000000000000e+02,2.398730333891249757e+03,3.338635890926971570e+03,8.864900889113931044e+03,9.082202188037910673e+03,9.793816316679163720e+03
4.830000000000000000e+02,2.411367594228851885e+03,3.357214291472965215e+03,8.914300494578035796e+03,9.129179520971185411e+03,9.832836088598125571e+03
4.840000000000000000e+02,2.422820454672022151e+03,3.371409355716483333e+03,8.956135923995516350e+03,9.171157865064347789e+03,9.875069492164537223e+03
4.850000000000000000e+02,2.427742164509091253e+03,3.386784245700176143e+03,9.002378060143415496e+03,9.216106844418678520e+03,9.913177806762438195e+03
4.860000000000000000e+02,2.437539286953749524e+03,3.401799892101262685e+03,9.043337183071238542e+03,9.264171939518106228e+03,9.952148463482113584e+03
4.870000000000000000e+02,2.449497405421313942e+03,3.419884511544359611e+03,9.075449660334665168e+03,9.303921146426688210e+03,1.000520152040242101e+04
4.880000000000000000e+02,2.456817455500913638e+03,3.436414367602888888e+03,9.108714880285389881e+03,9.337173038554641607e+03,1.004922321750354786e+04
4.890000000000000000e+02,2.467055882978157115e+03,3.454245714483654865e+03,9.145574290679784099e+03,9.382009527119720588e+03,1.008952643625385099e+04
4.900000000000000000e+02,2.476105126248524357e+03,3.471558064088042556e+03,9.187479878615413327e+03,9.419587646428428343e+03,1.013641164880689212e+04
4.910000000000000000e+02,2.488881319893312138e+03,3.489584012277989586e+03,9.236529020706886513e+03,9.457710488247017565e+03,1.017246618747113644e+04
4.920000000000000000e+02,2.501802018251492882e+03,3.504546677279900450e+03,9.280126819581975724e+03,9.495425725356581097e+03,1.021609743934707330e+04
4.930000000000000000e+02,2.511433627098070247e+03,3.522918795462513117e+03,9.319068654215196148e+03,9.539494088719500724e+03,1.026261759558029007e+04
4.940000000000000000e+02,2.522180617212225570e+03,3.538106879277822372e+03,9.348901381230480183e+03,9.585489823428284581e+03,1.030853695154914021e+04
4.950000000000000000e+02,2.533789870713337223e+03,3.555230770037398088e+03,9.391999362057711551e+03,9.620068100532236713e+03,1.036517942020036207e+04
4.960000000000000000e+02,2.548137056997113177e+03,3.574684701299403969e+03,9.438199303548166426e+03,9.660047573684532836e+03,1.040163172584341919e+04
4.970000000000000000e+02,2.561630330541272997e+03,3.590233589363059764e+03,9.471487962130846427e+03,9.710147271222998825e+03,1.043929430598158433e+04
4.980000000000000000e+02,2.573550940504754180e+03,3.604533999651496742e+03,9.507358356357046432e+03,9.753322321116625972e+03,1.048842916748312200e+04
4.990000000000000000e+02,2.585522984220461240e+03,3.616469742214488178e+03,9.545004486894566071e+03,9.794587780022457082e+03,1.053316109811106071e+04
5.000000000000000000e+02,2.594774895902487515e+03,3.632948817884227992e+03,9.587866151378279028e+03,9.833871232787596455e+03,1.057564020610628359e+04
5.010000000000000000e+02,2.606290316592132513e+03,3.647817470785509613e+03,9.629146484997729203e+03,9.880729912839717144e+03,1.061949193944571198e+04
5.020000000000000000e+02,2.620024458824242629e+03,3.664778046805021404e+03,9.678309115808531715e+03,9.926489503135177074e+03,1.066477780180619811e+04
5.030000000000000000e+02,2.634803019575982034e+03,3.680798397592293895e+03,9.716239333619032550e+03,9.969277305240026180e+03,1.071133217423500537e+04
5.040000000000000000e+02,2.643316567108145136e+03,3.695086449386779350e+03,9.763442503835598473e+03,1.000635401869138877e+04,1.074396932314062178e+04
5.050000000000000000e+02,2.653554566374948990e+03,3.712138615758917240e+03,9.806233699768068618e+03,1.004994829071540516e+04,1.079342818109145992e+04
5.060000000000000000e+02,2.662493741049473101e+03,3.727395528410605039e+03,9.851108899357888731e+03,1.009372779632933452e+04,1.084208776478386062e+04
5.070000000000000000e+02,2.674023627397895325e+03,3.741316303915842582e+03,9.889964963045193144e+03,1.013425281706408168e+04,1.089379361463729401e+04
5.080000000000000000e+02,2.683868264993408047e+03,3.757205816148846679e+03,9.929221416821568710e+03,1.017245794906210358e+04,1.094131186148066627e+04
5.090000000000000000e+02,2.695166632466535702e+03,3.772262171061597201e+03,9.969612140837180050e+03,1.022158051579679704e+04,1.099084315140860781e+04
5.100000000000000000e+02,2.707542722999983198e+03,3.789785631582264159e+03,1.000599165964520398e+04,1.026185287701035486e+04,1.103938561585562820e+04
5.110000000000000000e+02,2.721199027278762514e+03,3.805633831145711156e+03,1.004486177288248655e+04,1.030388915234872184e+04,1.108556798642925423e+04
5.120000000000000000e+02,2.733872932439549913e+03,3.825056613104638927e+03,1.008673645083835981e+04,1.034540772153531179e+04,1.113412487572179089e+04
5.130000000000000000e+02,2.746009249945704141e+03,3.839143816850973963e+03,1.012064916447671931e+04,1.038840824713187976e+04,1.117986763385096128e+04
5.140000000000000000e+02,2.757376904688278955e+03,3.852299308365194975e+03,1.016601827009617409e+04,1.043279551207695113e+04,1.122417329178935324e+04
5.150000000000000000e+02,2.770358170903543396e+03,3.871792423909978424e+03,1.020497785489998205e+04,1.048561529970819174e+04,1.127244988375843241e+04
5.160000000000000000e+02,2.780816169303539937e+03,3.886260594639214560e+03,1.024763448155634069e+04,1.052915994767578013e+04,1.132111880639511401e+04
5.170000000000000000e+02,2.790889065216916151e+03,3.905440688405748460e+03,1.029294875823607981e+04,1.057218145003033715e+04,1.137115376595952512e+04
5.180000000000000000e+02,2.801532093668509333e+03,3.919978056145661867e+03,1.033624357489990507e+04,1.061954741577602908e+04,1.141290372551478868e+04
5.190000000000000000e+02,2.815899518560121578e+03,3.933932680096911554e+03,1.037451801357680051e+04,1.066113287243314699e+04,1.146040482124278606e+04
5.200000000000000000e+02,2.831761705101719599e+03,3.950087291089083010e+03,1.041737016519524695e+04,1.070745003507130787e+04,1.150140611392709980e+04
5.210000000000000000e+02,2.843068496361102916e+03,3.966780030729258215e+03,1.046421941213446189e+04,1.075452737796934889e+04,1.154927965480989224e+04
5.220000000000000000e+02,2.856448718295946492e+03,3.986361618623010145e+03,1.050676810192249832e+04,1.080203562873180999e+04,1.158965771842770300e+04
5.230000000000000000e+02,2.870886897958620921e+03,4.005965783615708460e+03,1.054962247057275636e+04,1.083705214883096050e+04,1.162785782219322937e+04
5.240000000000000000e+02,2.880574213331844021e+03,4.024270838165483838e+03,1.058429731489232472e+04,1.088317682716474519e+04,1.167226635591029117e+04
5.250000000000000000e+02,2.895758449552343336e+03,4.036675160284769390e+03,1.063075514925663083e+04,1.092867334394175123e+04,1.172018914892907196e+04
5.260000000000000000e+02,2.910228375448271890e+03,4.053768400592771741e+03,1.066650361222676293e+04,1.097814309175812559e+04,1.176792086233868758e+04
5.270000000000000000e+02,2.920503046510293188e+03,4.073253018278731815e+03,1.070663952655576577e+04,1.102371400068293042e+04,1.182200444051338491e+04
5.280000000000000000e+02,2.931839895383873227e+03,4.091581168066010378e+03,1.074570005459199638e+04,1.106941903738080509e+04,1.186949455476556614e+04
5.290000000000000000e+02,2.942680362961343235e+03,4.104007561032705780e+03,1.078487071140381886e+04,1.111287449173398272e+04,1.192197839760482748e+04
5.300000000000000000e+02,2.957875866493465765e+03,4.120803467086586352e+03,1.083170288642110609e+04,1.116057007170541510e+04,1.196970741354495840e+04
5.310000000000000000e+02,2.968855133543593638e+03,4.137920460010637726e+03,1.086620413985198866e+04,1.120531987023428519e+04,1.202885338583917655e+04
5.320000000000000000e+02,2.984463363803087304e+03,4.158614359583386431e+03,1.091599236374812244e+04,1.124868235503325923e+04,1.208680931022161894e+04
5.330000000000000000e+02,2.995812124770113769e+03,4.181406647953418542e+03,1.095978335106170562e+04,1.129976909589227034e+04,1.213521648554145031e+04
5.340000000000000000e+02,3.009579587250081204e+03,4.199020833433291955e+03,1.101073867143427560e+04,1.134272267077718607e+04,1.217757323274904593e+04
5.350000000000000000e+02,3.022428460861453459e+03,4.216897084587692916e+03,1.105841061807376536e+04,1.138968715670549136e+04,1.222807819987036419e+04
5.360000000000000000e+02,3.037194582854244800e+03,4.239612070746524296e+03,1.110539741475711708e+04,1.143185577394112624e+04,1.227636281401360975e+04
5.370000000000000000e+02,3.049668201618888816e+03,4.253863574556233289e+03,1.114886785410097036e+04,1.147013548112273929e+04,1.232188150398786092e+04
5.380000000000000000e+02,3.066253624348182711e+03,4.271355035886163932e+03,1.120391609856915784e+04,1.151658894890873671e+04,1.236902307996001036e+04
5.390000000000000000e+02,3.076046270134642782e+03,4.289278046825524143e+03,1.124645913551073318e+04,1.157007396791353494e+04,1.242322072870870034e+04
5.400000000000000000e+02,3.090958990071590051e+03,4.302460489583624621e+03,1.129298395846389758e+04,1.162785931345986864e+04,1.247147632983553012e+04
5.410000000000000000e+02,3.102981702721348483e+03,4.321820583639562756e+03,1.133510124529756467e+04,1.167250334971877601e+04,1.252649796910338773e+04
5.420000000000000000e+02,3.113409550436883819e+03,4.341491346425762458e+03,1.138079222647190545e+04,1.172766448153546662e+04,1.257278570410061729e+04
5.430000000000000000e+02,3.125384849353777099e+03,4.355155871338247380e+03,1.142542749537793861e+04,1.177204544616585190e+04,1.261877505300298617e+04
5.440000000000000000e+02,3.136058326658267106e+03,4.369899436976416837e+03,1.146662064836969512e+04,1.181889941971453663e+04,1.266773943322790001e+04
5.450000000000000000e+02,3.146138198730575368e+03,4.389754169142928731e+03,1.150773622387383875e+04,1.186155132658340699e+04,1.270924251073553387e+04
5.460000000000000000e+02,3.160398964551869085e+03,4.404657611597585856e+03,1.155826821945302981e+04,1.191505071390831472e+04,1.275978828429425630e+04
5.470000000000000000e+02,3.173103076861570116e+03,4.427517571686379597e+03,1.159931900437138938e+04,1.195893645019849646e+04,1.280036982799556972e+04
5.480000000000000000e+02,3.188940888415284917e+03,4.449599485471092521e+03,1.164326418394014399e+04,1.200385685044156889e+04,1.284543823633945249e+04
5.490000000000000000e+02,3.200839723938583575e+03,4.469811514213288319e+03,1.168514706682490760e+04,1.204710832728943024e+04,1.289291476829202838e+04
5.500000000000000000e+02,3.210345386909814806e+03,4.490418092788007925e+03,1.173213132172900805e+04,1.209780907309794566e+04,1.294390392880195941e+04
5.510000000000000000e+02,3.225017311829252321e+03,4.508638691604393898e+03,1.177817529717701109e+04,1.214907075578105832e+04,1.299752736843873572e+04
5.520000000000000000e+02,3.240632040522903026e+03,4.529708403828439259e+03,1.182611604641077793e+04,1.219265375985085848e+04,1.305567970854148734e+04
5.530000000000000000e+02,3.254379229877218677e+03,4.546005849642967405e+03,1.186207395540992729e+04,1.223798428658972989e+04,1.310130106874977173e+04
5.540000000000000000e+02,3.268425116022050133e+03,4.565793706317745091e+03,1.190675753950735088e+04,1.228833304243878047e+04,1.314897218322104163e+04
5.550000000000000000e+02,3.281474556515704535e+03,4.581458622045939592e+03,1.194510165695243268e+04,1.232415286914531316e+04,1.320061729057151388e+04
5.560000000000000000e+02,3.292552754821501821e+03,4.598333750900092127e+03,1.198905818713428744e+04,1.236169094555843549e+04,1.324287684804684613e+04
5.570000000000000000e+02,3.304272116236332295e+03,4.618345502666274115e+03,1.203584149353849352e+04,1.240790850391947788e+04,1.328935722080146297e+04
5.580000000000000000e+02,3.317903930984970430e+03,4.632659316463784307e+03,1.207932581707683130e+04,1.246187539637206646e+04,1.332742413480644791e+04
5.590000000000000000e+02,3.332070398016054241e+03,4.652799022330827029e+03,1.213088728879644259e+04,1.251652072434180081e+04,1.336972118935205071e+04
5.600000000000000000e+02,3.345501436384437966e+03,4.667664029857898640e+03,1.217928632446947813e+04,1.256482561750354034e+04,1.341080933216239646e+04
5.610000000000000000e+02,3.359147222160517231e+03,4.689305638411890868e+03,1.222282160492043113e+04,1.261047461366808966e+04,1.346722990183614456e+04
5.620000000000000000e+02,3.373535260968674265e+03,4.706447526369174739e+03,1.227172500586391834e+04,1.265978359929474755e+04,1.351361748835809703e+04
5.630000000000000000e+02,3.387478985525314783e+03,4.723222971645371217e+03,1.232169058902147663e+04,1.270465837584975270e+04,1.356017663114745847e+04
5.640000000000000000e+02,3.406239406053398397e+03,4.741796865803120454e+03,1.237319316260235792e+04,1.274629761821259126e+04,1.360572890633866700e+04
5.650000000000000000e+02,3.418965803954503826e+03,4.756017529628174088e+03,1.241646587196785367e+04,1.278667709748736524e+04,1.366033589593206489e+04
5.660000000000000000e+02,3.432790383298438428e+03,4.776335882979106827e+03,1.246653678898837461e+04,1.283240671825565914e+04,1.371719737946441091e+04
5.670000000000000000e+02,3.444359340403414535e+03,4.794760059094935059e+03,1.251582541544584456e+04,1.288330884587049513e+04,1.375990120283283795e+04
5.680000000000000000e+02,3.460595813590651233e+03,4.815344309994909054e+03,1.256367789391038787e+04,1.292874619652688125e+04,1.381358594593580710e+04
5.690000000000000000e+02,3.475020248436886504e+03,4.835323584737144301e+03,1.261434073503616310e+04,1.297781358390678906e+04,1.386783399298414224e+04
5.700000000000000000e+02,3.484994733833282680e+03,4.855437075698430817e+03,1.265414253765868852e+04,1.302650546180396123e+04,1.392257215835755414e+04
5.710000000000000000e+02,3.495908096767126153e+03,4.869778596896150702e+03,1.270277204586958214e+04,1.307878485872277270e+04,1.397410864368803595e+04
5.720000000000000000e+02,3.510336329096398003e+03,4.891808466372149269e+03,1.275033881165626735e+04,1.312256404624995230e+04,1.402111923749454581e+04
5.730000000000000000e+02,3.522528869791809939e+03,4.912432405486310017e+03,1.278894904440678692e+04,1.317358730904391268e+04,1.407779188031134800e+04
5.740000000000000000e+02,3.535004646354941542e+03,4.928513048295451881e+03,1.282553719532639843e+04,1.322354316828924493e+04,1.412524636571570954e+04
5.750000000000000000e+02,3.547051083131529595e+03,4.944568531970524418e+03,1.286892329524282286e+04,1.327516577226042136e+04,1.417027815237217510e+04
5.760000000000000000e+02,3.563544884665221616e+03,4.962101751308702660e+03,1.292449040852208782e+04,1.333018525565029813e+04,1.421446047192452170e+04
5.770000000000000000e+02,3.576229400391493982e+03,4.977700581477213746e+03,1.297166585018867772e+04,1.338380554115857194e+04,1.428065170058947479e+04
5.780000000000000000e+02,3.589197790262880517e+03,4.996514059254210224e+03,1.302099035055433524e+04,1.343611199371048497e+04,1.432674403366060869e+04
5.790000000000000000e+02,3.601740612583130314e+03,5.016576220921388995e+03,1.306577095584487688e+04,1.348489398457129391e+04,1.437983069429842362e+04
5.800000000000000000e+02,3.607867460589953225e+03,5.035733868634933970e+03,1.310556211418469684e+04,1.354657813301379247e+04,1.443170746973825226e+04
5.810000000000000000e+02,3.618748359437059662e+03,5.052331866538072973e+03,1.315730539003796002e+04,1.359571598220209125e+04,1.448816944225688349e+04
5.820000000000000000e+02,3.629420977612588104e+03,5.072058096650201151e+03,1.320992560671225510e+04,1.364493155739629037e+04,1.454134219139972993e+04
5.830000000000000000e+02,3.643803312070023821e+03,5.091844864261985094e+03,1.325865741538708608e+04,1.369308037725519353e+04,1.459639649868804008e+04
5.840000000000000000e+02,3.659459316070945533e+03,5.106752826196601745e+03,1.330301476882727911e+04,1.374495606805373245e+04,1.464886818148589191e+04
5.850000000000000000e+02,3.676670375727982901e+03,5.127247682094057382e+03,1.334990891588216437e+04,1.379606380376332709e+04,1.471522782695270507e+04
5.860000000000000000e+02,3.689949337503408969e+03,5.138931233601529129e+03,1.339517124146072092e+04,1.384587251997970088e+04,1.476831689123155593e+04
5.870000000000000000e+02,3.706284461760898466e+03,5.154381873307598653e+03,1.344586781303091266e+04,1.390623058651521569e+04,1.481916970173360642e+04
5.880000000000000000e+02,3.720536363922025885e+03,5.169734688812835884e+03,1.348813184907618233e+04,1.395796388094139547e+04,1.487386891329862556e+04
5.890000000000000000e+02,3.735117490606653519e+03,5.188281216636671161e+03,1.353740748938250545e+04,1.400304600808106261e+04,1.492624408455947378e+04
5.900000000000000000e+02,3.752197398811869789e+03,5.206505066922276455e+03,1.358333968954058219e+04,1.405666950836120668e+04,1.498417526681815070e+04
5.910000000000000000e+02,3.764479871984945476e+03,5.221056374932580184e+03,1.363142346537722187e+04,1.410826619158378708e+04,1.504802760482379927e+04
5.920000000000000000e+02,3.777910260343805021e+03,5.244803097660590538e+03,1.367905617004236956e+04,1.416070765958617631e+04,1.509722658693790618e+04
5.930000000000000000e+02,3.797237727940942932e+03,5.263317872689073738e+03,1.372672906148443144e+04,1.421555591841790010e+04,1.514785474840813913e+04
5.940000000000000000e+02,3.810045641108210475e+03,5.282946089638313424e+03,1.378157249418936772e+04,1.426529995912477170e+04,1.519536125303844892e+04
5.950000000000000000e+02,3.827000305497863337e+03,5.307100616468138469e+03,1.383336082594197615e+04,1.430434778478835688e+04,1.524789250525885654e+04
5.960000000000000000e+02,3.841953561617736341e+03,5.324100210839927968e+03,1.388727077498372819e+04,1.435376226351814876e+04,1.529839629726633575e+04
5.970000000000000000e+02,3.858588993222771933e+03,5.340186694688254647e+03,1.392788433344527584e+04,1.440190158623676507e+04,1.535644464160625648e+04
5.980000000000000000e+02,3.875114868266401572e+03,5.360377201185494414e+03,1.397393821213488263e+04,1.445421866423810570e+04,1.541872680121658777e+04
5.990000000000000000e+02,3.888899179172376989e+03,5.378931342295705690e+03,1.402425352222246147e+04,1.450853355446314890e+04,1.548093712776733992e+04
6.000000000000000000e+02,3.903834159726761300e+03,5.401253267278056228e+03,1.407194189447544704e+04,1.456304395892170942e+04,1.553433827456483959e+04
6.010000000000000000e+02,3.919310374623928055e+03,5.418922854395062132e+03,1.412277349531741856e+04,1.462077317549041254e+04,1.557933754183684141e+04
6.020000000000000000e+02,3.935284133453504182e+03,5.437287213538208562e+03,1.417417705280580776e+04,1.467057583604937099e+04,1.564273966098721576e+04
6.030000000000000000e+02,3.950110603572469245e+03,5.458709714833682483e+03,1.422609501207145877e+04,1.472572510971180418e+04,1.569620826932941782e+04
6.040000000000000000e+02,3.966995400747100575e+03,5.485548243271184219e+03,1.427665946934192471e+04,1.477234969849738627e+04,1.575573263874999611e+04
6.050000000000000000e+02,3.980874137531422093e+03,5.506677540952066011e+03,1.432785936350223892e+04,1.483534296939956403e+04,1.582152659358255005e+04
6.060000000000000000e+02,3.995643191786433363e+03,5.527900725041569785e+03,1.437878026700797636e+04,1.487856962411314089e+04,1.586705898438496661e+04
6.070000000000000000e+02,4.011107314337102707e+03,5.542426714876328333e+03,1.441832704891117282e+04,1.493581903853232507e+04,1.591239002086469191e+04
6.080000000000000000e+02,4.026049419217860304e+03,5.560225533151570744e+03,1.448053697715995804e+04,1.498807495489687790e+04,1.597101254563296607e+04
6.090000000000000000e+02,4.043282159107291591e+03,5.583294618195471230e+03,1.451959359352511274e+04,1.504570765221504007e+04,1.602845810296963100e+04
6.100000000000000000e+02,4.060239421905474956e+03,5.608852873711737629e+03,1.457233209747000910e+04,1.509301640633066927e+04,1.609050054545218154e+04
6.110000000000000000e+02,4.075081328305305760e+03,5.628582960829371586e+03,1.461822937044110950e+04,1.514806837168420134e+04,1.614485647728780896e+04
6.120000000000000000e+02,4.088441535047845719e+03,5.648532607637950605e+03,1.465686809191560678e+04,1.520040168132527833e+04,1.621475014738622485e+04
6.130000000000000000e+02,4.102083074467946062e+03,5.664609780377862080e+03,1.471283738624678153e+04,1.525527328057657724e+04,1.626101425730062692e+04
6.140000000000000000e+02,4.112478315251206368e+03,5.679234420421315008e+03,1.476839990421030598e+04,1.530817587809557881e+04,1.631115705507208622e+04
6.150000000000000000e+02,4.125997018775322431e+03,5.698726813664092333e+03,1.482531698699869048e+04,1.536774949324334193e+04,1.636696390643816267e+04
6.160000000000000000e+02,4.142771690560758543e+03,5.715709424871652118e+03,1.487565901582540755e+04,1.542937664677383145e+04,1.641904308779034181e+04
6.170000000000000000e+02,4.157737435858188292e+03,5.736450660763461201e+03,1.493386583572946620e+04,1.548180236680578128e+04,1.647457433795204270e+04
6.180000000000000000e+02,4.172011947194873756e+03,5.756873368173824929e+03,1.498912671380784741e+04,1.553675498879635779e+04,1.653311547902685561e+04
6.190000000000000000e+02,4.185221059374805009e+03,5.777456189850287046e+03,1.503979228399922431e+04,1.558890413657190402e+04,1.658583263917512522e+04
6.200000000000000000e+02,4.198466947222295858e+03,5.799109967087073528e+03,1.509069801136129172e+04,1.564430049626897744e+04,1.664118083376245704e+04
6.210000000000000000e+02,4.214949000405781590e+03,5.820019341636449099e+03,1.513517759886655040e+04,1.569426217603228906e+04,1.669350490137210727e+04
6.220000000000000000e+02,4.226071026390456609e+03,5.843493184169187771e+03,1.518729157130578460e+04,1.574398794363062552e+04,1.676394017085456289e+04
6.230000000000000000e+02,4.243735054111284626e+03,5.867312841125314662e+03,1.523707173824974234e+04,1.579146387000066898e+04,1.682755869961682038e+04
6.240000000000000000e+02,4.257909682076588069e+03,5.888076210280052692e+03,1.529776448184102628e+04,1.583974929683357550e+04,1.688240624850177483e+04
6.250000000000000000e+02,4.274286441725774239e+03,5.907629447877761777e+03,1.534655284557427149e+04,1.589579623924986481e+04,1.694127255356423120e+04
6.260000000000000000e+02,4.283362885620939778e+03,5.925965437185673181e+03,1.539185792991880589e+04,1.594777279830728003e+04,1.700531522434998624e+04
6.270000000000000000e+02,4.298224872929655248e+03,5.945581321430161552e+03,1.543740168646818529e+04,1.601005954459756140e+04,1.706581498420096614e+04
6.280000000000000000e+02,4.312793006789365791e+03,5.969365051276123268e+03,1.548833596709915946e+04,1.607925304106164731e+04,1.712003430338310500e+04
6.290000000000000000e+02,4.329357590821638951e+03,5.995291959823760408e+03,1.553725801294217854e+04,1.612754524529512128e+04,1.718119880283405655e+04
6.300000000000000000e+02,4.345487332803399113e+03,6.021441325942678304e+03,1.558447419230789455e+04,1.617412524144474446e+04,1.723668427288460953e+04
6.310000000000000000e+02,4.368031100904674531e+03,6.045663879541300957e+03,1.563194067726555477e+04,1.622526123789117992e+04,1.730056397788432514e+04
6.320000000000000000e+02,4.381809787195290482e+03,6.065419191361585945e+03,1.568724796953011173e+04,1.628575398118947669e+04,1.735494621082799858e+04
6.330000000000000000e+02,4.396900157853140627e+03,6.083278672350843408e+03,1.574095434804642537e+04,1.633745986993113365e+04,1.741210470482669916e+04
6.340000000000000000e+02,4.409544014026796503e+03,6.105854496066920547e+03,1.579227165181279088e+04,1.639005310232417469e+04,1.747608851055849664e+04
6.350000000000000000e+02,4.426221068996377653e+03,6.125523350273325377e+03,1.584593540939344166e+04,1.644327618825632817e+04,1.753093799496044812e+04
6.360000000000000000e+02,4.443052275359032137e+03,6.144370404450090064e+03,1.589639326586042625e+04,1.649805400090858166e+04,1.758750419946396505e+04
6.370000000000000000e+02,4.454739280416538350e+03,6.161679020147506890e+03,1.594492808832005721e+04,1.656045950530216942e+04,1.763682076546477765e+04
6.380000000000000000e+02,4.469894302520145175e+03,6.177297795250660783e+03,1.600060327838784360e+04,1.660338382154000283e+04,1.769179609902907396e+04
6.390000000000000000e+02,4.488848239333866331e+03,6.200852864634711295e+03,1.605598093023083311e+04,1.664946605072434613e+04,1.774368690783904458e+04
6.400000000000000000e+02,4.502261673179631543e+03,6.222872765721400356e+03,1.611488018968708639e+04,1.669905691535748338e+04,1.779914904687713715e+04
6.410000000000000000e+02,4.516821166129445373e+03,6.243913332240717864e+03,1.616144606736396418e+04,1.675510845903682275e+04,1.785909008195846036e+04
6.420000000000000000e+02,4.535873911616659825e+03,6.262981548089692296e+03,1.621586730254759641e+04,1.681009338109071177e+04,1.792520527604544623e+04
6.430000000000000000e+02,4.552076451604923932e+03,6.282731947620301071e+03,1.626792485570124700e+04,1.685626294764986960e+04,1.797696104807439406e+04
6.440000000000000000e+02,4.569130697846921066e+03,6.307798527222867051e+03,1.632705353844451020e+04,1.690599394457921881e+04,1.804433539492171622e+04
6.450000000000000000e+02,4.588964117186720614e+03,6.338078767174137283e+03,1.638830902150477777e+04,1.696764473413972883e+04,1.810144475163816242e+04
6.460000000000000000e+02,4.601492141906015604e+03,6.356818786076873948e+03,1.644460321902434589e+04,1.702292591448635358e+04,1.816303020425452269e+04
6.470000000000000000e+02,4.615792292883504160e+03,6.374764509685210214e+03,1.651249644308105053e+04,1.708768471601604688e+04,1.822204172343739629e+04
6.480000000000000000e+02,4.629532341527437893e+03,6.403856395868377149e+03,1.656723416101420298e+04,1.714530814964519959e+04,1.827835312655018060e+04
6.490000000000000000e+02,4.645853253597791991e+03,6.427511387406133508e+03,1.661849399840558544e+04,1.720759383073341451e+04,1.833053511238356441e+04
6.500000000000000000e+02,4.664878938546645259e+03,6.449875955899356995e+03,1.666398883303124603e+04,1.726341906162521263e+04,1.839964877136999348e+04
6.510000000000000000e+02,4.678498012371414006e+03,6.473403456200025175e+03,1.671748043579598016e+04,1.732214002342794265e+04,1.847419552511447546e+04
6.520000000000000000e+02,4.692961923563307209e+03,6.498267729647312080e+03,1.678197741578094792e+04,1.737957114121690392e+04,1.853011000554949351e+04
6.530000000000000000e+02,4.706359450133006249e+03,6.520364332917481079e+03,1.683549462194841180e+04,1.743260209609234880e+04,1.859511713704063732e+04
6.540000000000000000e+02,4.724790603835029287e+03,6.544006319327263554e+03,1.689637358167938510e+04,1.749768111443755697e+04,1.866806313185482577e+04
6.550000000000000000e+02,4.737907674220483386e+03,6.569276137119113628e+03,1.694141448293379290e+04,1.754861578607102638e+04,1.871710712602392596e+04
6.560000000000000000e+02,4.751440775865923570e+03,6.590886042570604332e+03,1.699516273879738583e+04,1.760196978748876427e+04,1.877104834053231025e+04
6.570000000000000000e+02,4.773003707002475494e+03,6.609939296247466700e+03,1.704883675208440400e+04,1.765062438520471915e+04,1.884295336378966749e+04
6.580000000000000000e+02,4.791344278325911546e+03,6.631878730030108272e+03,1.710360845220896590e+04,1.769984063671655167e+04,1.890645737231716339e+04
6.590000000000000000e+02,4.799865358718578136e+03,6.653400920199024767e+03,1.715112852427665348e+04,1.775240627090466296e+04,1.897765991005914475e+04
6.600000000000000000e+02,4.814717403107498285e+03,6.679094473276811186e+03,1.720348479008255890e+04,1.781216963199425663e+04,1.903306207799702315e+04
6.610000000000000000e+02,4.826687930220545240e+03,6.703303482940498725e+03,1.725681712270470234e+04,1.786562158174677825e+04,1.909370640725739941e+04
6.620000000000000000e+02,4.837238545788637566e+03,6.725075182667347690e+03,1.729980274044185353e+04,1.793205353787580680e+04,1.916200664942956791e+04
6.630000000000000000e+02,4.854357478837472627e+03,6.749794843555848274e+03,1.735857472770928871e+04,1.798974671821746597e+04,1.922387438283417941e+04
6.640000000000000000e+02,4.870817309309082702e+03,6.772187936322257883e+03,1.741465551448653423e+04,1.804310927953123610e+04,1.929555931016885734e+04
6.650000000000000000e+02,4.884962649157824671e+03,6.800766006063417080e+03,1.746344012104409921e+04,1.810075202245168111e+04,1.935240608721686294e+04
6.660000000000000000e+02,4.905230954501434098e+03,6.820688136765143099e+03,1.751250931746271090e+04,1.815484749828311033e+04,1.940482958389040868e+04
6.670000000000000000e+02,4.918464361934840781e+03,6.846782238424739262e+03,1.756925291415070387e+04,1.820650915520530543e+04,1.945747222294873063e+04
6.680000000000000000e+02,4.935628879648149450e+03,6.870986118102398905e+03,1.762656827704743046e+04,1.826489554350468097e+04,1.952301018594554625e+04
6.690000000000000000e+02,4.950728212624590014e+03,6.895609347195615555e+03,1.768480352846040842e+04,1.831640803313074866e+04,1.956763883181291749e+04
6.700000000000000000e+02,4.969554128021532051e+03,6.916761540184428668e+03,1.773399846556953707e+04,1.836302363374476408e+04,1.962879818136234462e+04
6.710000000000000000e+02,4.989592284216654662e+03,6.940112847465694358e+03,1.779444040468667663e+04,1.842295761339021192e+04,1.968942938897100976e+04
6.720000000000000000e+02,5.004261788016367063e+03,6.956937733664810366e+03,1.784242894717107993e+04,1.848735079274935197e+04,1.976201951316410850e+04
6.730000000000000000e+02,5.019577477595126766e+03,6.979052768456997910e+03,1.789609892077954646e+04,1.854412410476349032e+04,1.982163582638148364e+04
6.740000000000000000e+02,5.037364410021298681e+03,6.999894037534932068e+03,1.793781896056279584e+04,1.860116886938015159e+04,1.988458956534741446e+04
6.750000000000000000e+02,5.055062894607792259e+03,7.036361678896918420e+03,1.798888447233907209e+04,1.865426251652199426e+04,1.993451842810762537e+04
6.760000000000000000e+02,5.075357884509406176e+03,7.059955209703792207e+03,1.805999508816727393e+04,1.870547856242079797e+04,1.999508345906901377e+04
6.770000000000000000e+02,5.089908847385173431e+03,7.079472789427501993e+03,1.811269413873830490e+04,1.876143066064889717e+04,2.007226302092364494e+04
6.780000000000000000e+02,5.104776807151960384e+03,7.108136130560886158e+03,1.817208995180845523e+04,1.881933382777735096e+04,2.012843493539888732e+04
6.790000000000000000e+02,5.120947383858584544e+03,7.125809075885988932e+03,1.822576454468007432e+04,1.887014210360360448e+04,2.019298563422372899e+04
6.800000000000000000e+02,5.138126221577871547e+03,7.146372812788013107e+03,1.828337785752138007e+04,1.893481087673116417e+04,2.026385781038771529e+04
6.810000000000000000e+02,5.159585478567539212e+03,7.173265255961519870e+03,1.834069183048024570e+04,1.899014987946400288e+04,2.032178517581416236e+04
6.820000000000000000e+02,5.173898511654993854e+03,7.197671019685181818e+03,1.839611746108943407e+04,1.903912624644301832e+04,2.038178590908147453e+04
6.830000000000000000e+02,5.184058042130793183e+03,7.220456085931549751e+03,1.845738760301393995e+04,1.909376922394621943e+04,2.042877641490588576e+04
6.840000000000000000e+02,5.198208720574294603e+03,7.240829356611069670e+03,1.852485729238063141e+04,1.915221211811467583e+04,2.048772769329941366e+04
6.850000000000000000e+02,5.216600460734793160e+03,7.265256781433557080e+03,1.858715405698390168e+04,1.920775305301007756e+04,2.054949992197625397e+04
6.860000000000000000e+02,5.235687007649974475e+03,7.287681788666422108e+03,1.864936829581359416e+04,1.926762162355556939e+04,2.062249100072968213e+04
6.870000000000000000e+02,5.252173249750433570e+03,7.310793602343826933e+03,1.871107755184948473e+04,1.931885690195943607e+04,2.068195573948715173e+04
6.880000000000000000e+02,5.272643106761396666e+03,7.327432249473475167e+03,1.877295725563736778e+04,1.938320531468555782e+04,2.073841088642990508e+04
6.890000000000000000e+02,5.290861448053502500e+03,7.347691379730076733e+03,1.883671236257679266e+04,1.943844294761426863e+04,2.079117221737867294e+04
6.900000000000000000e+02,5.311408399804975488e+03,7.371612101604931013e+03,1.890153249374812003e+04,1.949265773921959772e+04,2.085200389297422953e+04
6.910000000000000000e+02,5.329130182965129279e+03,7.388437057869763521e+03,1.895710944074756117e+04,1.954019021576032537e+04,2.091890384735179396e+04
6.920000000000000000e+02,5.338219894546306932e+03,7.411730312369421881e+03,1.901168945801210430e+04,1.959372908382477544e+04,2.096985290790579165e+04
6.930000000000000000e+02,5.354372710294374883e+03,7.438706875387606487e+03,1.908437531085277806e+04,1.965161448402492533e+04,2.103329299774074752e+04
6.940000000000000000e+02,5.372429992299307742e+03,7.465595777206852290e+03,1.913458208691190521e+04,1.970793885244150079e+04,2.108805068758686684e+04
6.950000000000000000e+02,5.389993970573825209e+03,7.486681879402825871e+03,1.917850804039787181e+04,1.976928843456496543e+04,2.115818611023882113e+04
6.960000000000000000e+02,5.411202110708748478e+03,7.511827021564969982e+03,1.922291661345968896e+04,1.983325117291008428e+04,2.122215918527756367e+04
6.970000000000000000e+02,5.423111987009502627e+03,7.537598646696567812e+03,1.928686089000128413e+04,1.988976183066372323e+04,2.129846678791811428e+04
6.980000000000000000e+02,5.440861597903984148e+03,7.564464967994506878e+03,1.934044225668004947e+04,1.994633318512739424e+04,2.137309203321887617e+04
6.990000000000000000e+02,5.458996398613522615e+03,7.584811917927730065e+03,1.939121290221940217e+04,2.001299722850707622e+04,2.144509702574215771e+04
7.000000000000000000e+02,5.478687924024867243e+03,7.614731179427998541e+03,1.944910876989596727e+04,2.007004709925887073e+04,2.152150601696955346e+04
7.010000000000000000e+02,5.494810399591189707e+03,7.640926550398133259e+03,1.951180492798113846e+04,2.012883021774457302e+04,2.157307084640357789e+04
7.020000000000000000e+02,5.512527541124271011e+03,7.663015693837160143e+03,1.957742154748002940e+04,2.020016750871617842e+04,2.165211871327518384e+04
7.030000000000000000e+02,5.523797314224980255e+03,7.685666784516548432e+03,1.963390514402158078e+04,2.026534139095270802e+04,2.169776461322381510e+04
7.040000000000000000e+02,5.540990537423624119e+03,7.708810391047305529e+03,1.968177959136854042e+04,2.032748489134366173e+04,2.175948544815123751e+04
7.050000000000000000e+02,5.553237234308973711e+03,7.740217246424430414e+03,1.974528480669190321e+04,2.038698081066653685e+04,2.182094126263194994e+04
7.060000000000000000e+02,5.567771733644342021e+03,7.764486980928315461e+03,1.980523576829333251e+04,2.045734244145925186e+04,2.188888171031005913e+04
7.070000000000000000e+02,5.586864512404358720e+03,7.785029124668415534e+03,1.985779688861377508e+04,2.051777916700070637e+04,2.196105372593588982e+04
7.080000000000000000e+02,5.605179043100948547e+03,7.809230732257758063e+03,1.991499505159386899e+04,2.058263661530008903e+04,2.202780796418355749e+04
7.090000000000000000e+02,5.625710298714835517e+03,7.826535946468115071e+03,1.996299632502262830e+04,2.064950896232655941e+04,2.208634339604395791e+04
7.100000000000000000e+02,5.642175430770458661e+03,7.848275481936731012e+03,2.002536450447333482e+04,2.071592703367626018e+04,2.215243893544917228e+04
7.110000000000000000e+02,5.656868072610593117e+03,7.870173006273469582e+03,2.009152482979252818e+04,2.078026863682775729e+04,2.221013183007360567e+04
7.120000000000000000e+02,5.676406264705964531e+03,7.896308868755091680e+03,2.015108815428961680e+04,2.084532416967811878e+04,2.227334230603849210e+04
7.130000000000000000e+02,5.690523240787761097e+03,7.916458105754484677e+03,2.021316997741868909e+04,2.090790524613389425e+04,2.233539437574758631e+04
7.140000000000000000e+02,5.708099118366864786e+03,7.941995629869688855e+03,2.026925497641543552e+04,2.098463854218660344e+04,2.239098990568468071e+04
7.150000000000000000e+02,5.727598479118653813e+03,7.966774013504776121e+03,2.032797197033271732e+04,2.105391712138538060e+04,2.246480541463845293e+04
7.160000000000000000e+02,5.742834695984776772e+03,7.990308570878889441e+03,2.037884295282723178e+04,2.111448718872004247e+04,2.251628195028847040e+04
7.170000000000000000e+02,5.760817457887734236e+03,8.013085497507732725e+03,2.043788785303038458e+04,2.117974196947243036e+04,2.258709213814264513e+04
7.180000000000000000e+02,5.777504506495731221e+03,8.035728902179422221e+03,2.049346755715312247e+04,2.125545322287479212e+04,2.265076034812246871e+04
7.190000000000000000e+02,5.791561727956590403e+03,8.065414885614016384e+03,2.055408467638454022e+04,2.132817068512166225e+04,2.270449280587719113e+04
7.200000000000000000e+02,5.808667203817103655e+03,8.093840087311279603e+03,2.060749027397113969e+04,2.138644320569090996e+04,2.277146400842872026e+04
7.210000000000000000e+02,5.832199598155324566e+03,8.117607848753154030e+03,2.066200740823862725e+04,2.144124972448930930e+04,2.282885960881241772e+04
7.220000000000000000e+02,5.853130767141457909e+03,8.152151343019003434e+03,2.071827857512133050e+04,2.150575990489043033e+04,2.287919442976919163e+04
7.230000000000000000e+02,5.866552970591845224e+03,8.178544710620417391e+03,2.077565191602968844e+04,2.156039995093597827e+04,2.294031009397748130e+04
7.240000000000000000e+02,5.883582363726864060e+03,8.204496287495869183e+03,2.083723563102418848e+04,2.161821362683677580e+04,2.301855862338363659e+04
7.250000000000000000e+02,5.898157514702103072e+03,8.227859654842875898e+03,2.090085141829023632e+04,2.168288922774140519e+04,2.309045300545781356e+04
7.260000000000000000e+02,5.923445329299291188e+03,8.247224927304145240e+03,2.094905169452269183e+04,2.174058650640145061e+04,2.315400240689476050e+04
7.270000000000000000e+02,5.943697813213999325e+03,8.270492703469051776e+03,2.101629851274193425e+04,2.180595679631366147e+04,2.321605593720750767e+04
7.280000000000000000e+02,5.968199619151520892e+03,8.298502911224255513e+03,2.107876859051436622e+04,2.187447466850866113e+04,2.329014597060444794e+04
7.290000000000000000e+02,5.983713196095717649e+03,8.331515846591606532e+03,2.113506531720585917e+04,2.194894957123931817e+04,2.335423802863318997e+04
7.300000000000000000e+02,5.999558762110156749e+03,8.352166004135367984e+03,2.118419266250299916e+04,2.200846836387171061e+04,2.342420651188312331e+04
7.310000000000000000e+02,6.022325335536561397e+03,8.378532646675275828e+03,2.124818040490044223e+04,2.206405149217831058e+04,2.349772733503880590e+04
7.320000000000000000e+02,6.036003752240463655e+03,8.398793012427619033e+03,2.129861663655246957e+04,2.212257201726569474e+04,2.356602154351954232e+04
7.330000000000000000e+02,6.055332924188094694e+03,8.420851892021133608e+03,2.135728383111581934e+04,2.217814299255177320e+04,2.362232008384521032e+04
7.340000000000000000e+02,6.073117664449140648e+03,8.446375422959614298e+03,2.141247251443634741e+04,2.223519062198560641e+04,2.368718672718778544e+04
7.350000000000000000e+02,6.091578512332459468e+03,8.479051315732816875e+03,2.147597078568716097e+04,2.228907012414514611e+04,2.376888081151343067e+04
7.360000000000000000e+02,6.108788900840329006e+03,8.502347861516158446e+03,2.154659198760201252e+04,2.234952167268302583e+04,2.383248974076468585e+04
7.370000000000000000e+02,6.128089623861967993e+03,8.525218031603668351e+03,2.160456077921504038e+04,2.241100072921266474e+04,2.389674645685945870e+04
7.380000000000000000e+02,6.148034643828896151e+03,8.556284785185649525e+03,2.166229695335839278e+04,2.246802004693343770e+04,2.396670438467009444e+04
7.390000000000000000e+02,6.165996826110820621e+03,8.582917594030888722e+03,2.171873561231752683e+04,2.252768430732650449e+04,2.404326577027527674e+04
7.400000000000000000e+02,6.181927422490651225e+03,8.614505828987139466e+03,2.177810761862841173e+04,2.258466364542005613e+04,2.411362999739157385e+04
7.410000000000000000e+02,6.196157288794417582e+03,8.645716479596216232e+03,2.184239917157412856e+04,2.265544769193844695e+04,2.417971178550328477e+04
7.420000000000000000e+02,6.219310760870427657e+03,8.669289061549825419e+03,2.189319936678644444e+04,2.273041740971152103e+04,2.424995181497228987e+04
7.430000000000000000e+02,6.237267559749750944e+03,8.697260728242734331e+03,2.194181057923871413e+04,2.279600842878663752e+04,2.431478349471126421e+04
7.440000000000000000e+02,6.255125734515070690e+03,8.720795956781877976e+03,2.200040465097942069e+04,2.285906116505503451e+04,2.437554833433217937e+04
7.450000000000000000e+02,6.270929671081501510e+03,8.737885861518483580e+03,2.206070150076089340e+04,2.292297242343045946e+04,2.443863268451221666e+04
7.460000000000000000e+02,6.288657648800167408e+03,8.761521740881940786e+03,2.212557497601063369e+04,2.297692641260166420e+04,2.449911511803353642e+04
7.470000000000000000e+02,6.307357886858229904e+03,8.787687529289945815e+03,2.218527317696885439e+04,2.304841136094833928e+04,2.456331340497281417e+04
7.480000000000000000e+02,6.323596800013036045e+03,8.812321275958722254e+03,2.224524775101479463e+04,2.310586862626315997e+04,2.462882485402050952e+04
7.490000000000000000e+02,6.339262598231149241e+03,8.841767601077492145e+03,2.230549126567102212e+04,2.316345852910129906e+04,2.469887790954584125e+04


==> figs/sim/train_loss_edge_07_mal_12_out_max_talwar_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.804889754216427278e+00,1.036129173921882440e+01,1.001949426926895725e+01,9.940106196102856728e+00,9.916244576590981907e+00
1.000000000000000000e+00,2.110607006775143901e+00,2.051392430448782722e+00,2.478720334627068755e+00,3.292984904654143286e+00,6.118808038091769319e+00
2.000000000000000000e+00,9.098953278826941160e-01,6.083817612844041323e-01,3.878889256268107655e-01,8.728497102106189676e-01,4.371786174510950751e+00
3.000000000000000000e+00,2.595656442619612481e+00,1.989852553158157011e+00,7.267055238703769016e-01,7.807213283834937290e-01,3.125197748177662493e+00
4.000000000000000000e+00,6.267642480172620267e+00,6.048718348982414561e+00,1.945191791224020639e+00,1.967657592158695845e+00,2.054521102181846359e+00
5.000000000000000000e+00,1.198841140157511731e+01,1.178268203705765416e+01,4.862936130451043226e+00,4.308028695851582768e+00,1.214985222170489099e+00
6.000000000000000000e+00,2.133304469932058822e+01,1.988769467021764115e+01,9.616704339092770226e+00,7.689890939486602406e+00,6.801830870787478611e-01
7.000000000000000000e+00,3.243379505561994591e+01,3.040317501419262669e+01,1.651171309151145294e+01,1.245425550459567887e+01,3.332224855750337555e-01
8.000000000000000000e+00,4.519694029950510128e+01,4.576690658412824320e+01,2.731959740014287163e+01,1.944140385043005637e+01,1.389947531838059414e-01
9.000000000000000000e+00,5.953621964346990580e+01,6.298003315974082739e+01,3.997051127228547784e+01,2.857517993915667986e+01,3.855270461715543107e-02
1.000000000000000000e+01,7.551391648183914640e+01,8.488187000742846067e+01,5.633934630496773366e+01,4.016890904745357460e+01,1.512376642340984567e-02
1.100000000000000000e+01,9.468818814077317825e+01,1.087611654718196945e+02,7.469222091852103063e+01,5.388976096921155090e+01,9.661556646487823308e-03
1.200000000000000000e+01,1.150329361887221467e+02,1.342424105454760479e+02,9.502066752699954577e+01,7.020860765307179463e+01,9.178244691265158295e-03
1.300000000000000000e+01,1.445716206017697232e+02,1.609951727642996389e+02,1.155741685591698626e+02,8.853214450688091119e+01,1.037328038464047086e-02
1.400000000000000000e+01,1.756314865193228911e+02,1.910470207159287952e+02,1.433237338788235604e+02,1.099701577913001671e+02,1.178467548846640067e-02
1.500000000000000000e+01,2.103857728358380257e+02,2.255289250890485846e+02,1.772260199868827044e+02,1.327322575672457106e+02,1.486483751154332733e-02
1.600000000000000000e+01,2.442785703751413280e+02,2.691262827248503982e+02,2.127409785343447481e+02,1.588135601736433955e+02,1.840188525501651462e-02
1.700000000000000000e+01,2.850464295377799999e+02,3.087711307397148630e+02,2.457580110624857639e+02,1.902383051615530860e+02,2.407488547115654853e-02
1.800000000000000000e+01,3.218645897057839420e+02,3.541746795530216332e+02,2.863664794573935524e+02,2.179670892229941614e+02,3.022577941603221685e-02
1.900000000000000000e+01,3.595323231656888083e+02,3.996555977466700256e+02,3.204440916435218014e+02,2.526728458219170079e+02,3.623078188137729416e-02
2.000000000000000000e+01,3.987516822786161583e+02,4.475022697401270761e+02,3.579249400260567882e+02,2.842980878429932545e+02,4.530982012692685856e-02
2.100000000000000000e+01,4.440809558010305409e+02,5.036674422584635522e+02,3.943979714301770514e+02,3.213736316402230386e+02,6.643478099098187872e-02
2.200000000000000000e+01,4.985134136180408859e+02,5.607392797798873971e+02,4.373553556766440238e+02,3.616321551603323883e+02,8.915591472304018605e-02
2.300000000000000000e+01,5.514540215022740313e+02,6.196059135587730680e+02,4.779152259399556897e+02,4.038259820569115277e+02,1.209813220339335249e-01
2.400000000000000000e+01,6.006034194741031342e+02,6.860854335845710921e+02,5.195980519297090723e+02,4.473416357640101069e+02,1.524844615663988323e-01
2.500000000000000000e+01,6.622839886276005927e+02,7.486851747903157275e+02,5.637977465192172986e+02,4.910944463301256064e+02,1.860044768372042245e-01
2.600000000000000000e+01,7.198491152865359481e+02,8.201112821558663200e+02,6.186232811679724364e+02,5.416715870503245469e+02,2.285162523411397029e-01
2.700000000000000000e+01,7.834814046818006545e+02,8.966401346099326020e+02,6.710192721093932278e+02,5.899649182647010548e+02,3.205124874937931301e-01
2.800000000000000000e+01,8.467171667004629398e+02,9.750233213325008137e+02,7.292442168534096254e+02,6.377854914672907398e+02,4.231627034802867282e-01
2.900000000000000000e+01,9.144069981883774290e+02,1.064375199706023750e+03,7.875546748421886605e+02,6.894567279792744330e+02,5.881775549616247156e-01
3.000000000000000000e+01,9.859016100304643260e+02,1.148186201088130929e+03,8.542488808002060523e+02,7.489492153538051298e+02,7.498341616792286723e-01
3.100000000000000000e+01,1.070195575274848125e+03,1.227936033347540160e+03,9.175674798672891939e+02,8.066428199593594854e+02,9.343181521607628603e-01
3.200000000000000000e+01,1.169265055159547728e+03,1.316462438417891462e+03,9.825826598346513947e+02,8.569370229554847356e+02,1.169481996392193857e+00
3.300000000000000000e+01,1.263476188495799533e+03,1.404235890351396165e+03,1.051482139004733881e+03,9.111212196424521608e+02,1.472391382233843249e+00
3.400000000000000000e+01,1.349807586177100802e+03,1.499722707659255775e+03,1.120515709948614585e+03,9.689993120334686409e+02,1.727254267831756174e+00
3.500000000000000000e+01,1.438301032439807386e+03,1.593187236267142225e+03,1.196054415398593392e+03,1.019770485332609269e+03,2.132268493921940955e+00
3.600000000000000000e+01,1.531431961597400004e+03,1.691060958574078541e+03,1.272356191639487406e+03,1.078562299370472601e+03,2.563395036362164259e+00
3.700000000000000000e+01,1.622825055263784179e+03,1.802134476595666001e+03,1.339891965802577033e+03,1.144047041346367678e+03,3.005963030971963157e+00
3.800000000000000000e+01,1.706926647631389642e+03,1.917749897635604611e+03,1.424951371013250991e+03,1.207993107653833704e+03,3.438504949175443581e+00
3.900000000000000000e+01,1.797375533185543645e+03,2.027696249497026429e+03,1.504471928367820965e+03,1.288147380112497103e+03,4.052849682811809018e+00
4.000000000000000000e+01,1.891216328867298671e+03,2.149008367712270228e+03,1.586356011714683291e+03,1.380342834329360585e+03,4.843103124439540608e+00
4.100000000000000000e+01,1.984090531250020831e+03,2.285711407313678137e+03,1.675567873001942871e+03,1.490672289387916408e+03,5.611818884660682016e+00
4.200000000000000000e+01,2.095508805511380160e+03,2.418237193926692271e+03,1.767212330709502567e+03,1.579071269440698870e+03,6.364547677272152981e+00
4.300000000000000000e+01,2.195576443215860309e+03,2.536477629637613973e+03,1.855906090303292103e+03,1.668854486248798366e+03,7.215135160215290000e+00
4.400000000000000000e+01,2.284974377275623738e+03,2.656104005833297833e+03,1.936412653633050013e+03,1.740593530156178986e+03,8.387464441639137291e+00
4.500000000000000000e+01,2.374921395377599765e+03,2.757600478543233294e+03,2.020673593905741882e+03,1.816454293163184957e+03,9.566206738381065833e+00
4.600000000000000000e+01,2.467150116793700363e+03,2.888917025601875139e+03,2.096405363427307293e+03,1.891635686814101973e+03,1.097731206993204722e+01
4.700000000000000000e+01,2.572635485692022030e+03,3.013102665956826513e+03,2.177918615818768558e+03,1.977091214527792317e+03,1.209658429639305943e+01
4.800000000000000000e+01,2.693580785051525709e+03,3.149733401380610303e+03,2.280630442478867735e+03,2.076302413723767131e+03,1.355359525674546717e+01
4.900000000000000000e+01,2.817019762685398291e+03,3.286546007353243112e+03,2.381641546445061977e+03,2.168485570455211018e+03,1.502333673073073328e+01
5.000000000000000000e+01,2.939035061862708972e+03,3.408845180891044947e+03,2.495338956763986971e+03,2.262546426957234871e+03,1.628944803322122681e+01
5.100000000000000000e+01,3.057367369422174306e+03,3.533366123973230970e+03,2.601452977046763863e+03,2.354968210556997747e+03,1.785805298583973411e+01
5.200000000000000000e+01,3.182487616344303206e+03,3.673842706007361357e+03,2.713873174494689010e+03,2.448382148341070206e+03,1.967580447609323357e+01
5.300000000000000000e+01,3.333511506127493249e+03,3.791449485516312052e+03,2.817992097215636022e+03,2.553525259151109822e+03,2.109996028587468686e+01
5.400000000000000000e+01,3.490476291554538420e+03,3.937712647732784717e+03,2.927767819242465521e+03,2.647590650672837000e+03,2.281884613644392346e+01
5.500000000000000000e+01,3.635040882076649723e+03,4.064736049001420724e+03,3.054060308713030736e+03,2.747620655798602911e+03,2.497194126416365378e+01
5.600000000000000000e+01,3.779539086081227197e+03,4.216170235377691824e+03,3.182959014249937809e+03,2.844937232437493094e+03,2.703178389920760694e+01
5.700000000000000000e+01,3.955721592380558832e+03,4.370863064481038236e+03,3.308180204056157891e+03,2.939932597358966632e+03,2.904309717054531603e+01
5.800000000000000000e+01,4.117320700931772080e+03,4.542923737393881311e+03,3.451821443761098635e+03,3.034870613949153721e+03,3.147868888214824779e+01
5.900000000000000000e+01,4.314136746806399970e+03,4.708103951639926890e+03,3.596811562228169350e+03,3.159921778281805928e+03,3.394012253551231595e+01
6.000000000000000000e+01,4.485537169212106164e+03,4.891506538887717397e+03,3.732535691462445811e+03,3.298253174102677804e+03,3.651311873084853943e+01
6.100000000000000000e+01,4.653019048151318202e+03,5.075298297333965820e+03,3.860331061667118774e+03,3.442258424484063653e+03,3.904988504858589238e+01
6.200000000000000000e+01,4.826241285287194842e+03,5.237719972384306857e+03,3.991380880535502911e+03,3.586638738412522798e+03,4.221455619700383011e+01
6.300000000000000000e+01,5.004113825706770513e+03,5.429446444480778155e+03,4.093700757385840006e+03,3.720700195185918801e+03,4.437607667674477341e+01
6.400000000000000000e+01,5.173517199120646183e+03,5.591752613765102069e+03,4.243898000529765341e+03,3.862644892306013389e+03,4.654768690387997765e+01
6.500000000000000000e+01,5.346456886651782952e+03,5.766672856479919574e+03,4.391770248065260603e+03,4.020354814670946780e+03,4.937702468333954187e+01
6.600000000000000000e+01,5.528106468340774882e+03,5.957577553261337016e+03,4.541379749653205181e+03,4.177312237427438959e+03,5.252269666038434082e+01
6.700000000000000000e+01,5.718460383695699420e+03,6.145739345058436811e+03,4.690993621880348655e+03,4.335371346751620877e+03,5.567607587276398817e+01
6.800000000000000000e+01,5.930540146821485905e+03,6.370142075469882002e+03,4.828176641943944560e+03,4.476621466876517843e+03,5.864584511977049885e+01
6.900000000000000000e+01,6.115529271740079821e+03,6.626431901888219727e+03,4.966840947318899453e+03,4.612688330092861179e+03,6.124213823982972826e+01
7.000000000000000000e+01,6.309065296467653752e+03,6.886692890679686570e+03,5.110419456690913648e+03,4.755376696965568954e+03,6.436433608202078460e+01
7.100000000000000000e+01,6.495709429094267762e+03,7.126341783480163031e+03,5.267904790760623655e+03,4.895131917700213307e+03,6.734453851848010686e+01
7.200000000000000000e+01,6.680693969411370745e+03,7.343801970825196804e+03,5.431524379093670177e+03,5.029689157087173953e+03,7.064851633629004368e+01
7.300000000000000000e+01,6.866020160104390925e+03,7.590820773139688754e+03,5.591149261526983537e+03,5.170331515416606635e+03,7.498129827630013722e+01
7.400000000000000000e+01,7.060874986099663147e+03,7.813147825342708529e+03,5.724587299588376482e+03,5.309018502050617826e+03,7.892713968924462620e+01
7.500000000000000000e+01,7.244619629956141580e+03,8.095399689193770428e+03,5.869665391698154053e+03,5.458552642202444986e+03,8.312377406045338546e+01
7.600000000000000000e+01,7.436553771640295963e+03,8.400772278119424300e+03,6.027235397401105729e+03,5.599868083572453543e+03,8.778846709038128893e+01
7.700000000000000000e+01,7.648863268151191733e+03,8.701071072866687246e+03,6.159366999918256624e+03,5.763301793740622088e+03,9.136316345879498613e+01
7.800000000000000000e+01,7.838806438022545990e+03,8.946677977939143602e+03,6.310219080227072482e+03,5.933921830371762553e+03,9.525209775108999111e+01
7.900000000000000000e+01,8.056061575405966323e+03,9.243714471862942446e+03,6.449956808413746330e+03,6.101020500388511209e+03,9.976957920028532101e+01
8.000000000000000000e+01,8.268400090964383708e+03,9.572151081522279128e+03,6.616193599264925069e+03,6.252866968820559123e+03,1.039248729638804889e+02
8.100000000000000000e+01,8.472832377710921719e+03,9.879510200907960098e+03,6.796923306119588233e+03,6.394501391776648234e+03,1.082963848958552262e+02
8.200000000000000000e+01,8.687827017907786285e+03,1.017735679133870144e+04,6.979981334194573719e+03,6.537250973785869064e+03,1.120457262419517690e+02
8.300000000000000000e+01,8.882411649269779446e+03,1.046388095957655423e+04,7.154137281811230423e+03,6.669948814443748233e+03,1.168530136496996477e+02
8.400000000000000000e+01,9.141505914271458096e+03,1.075283062062472527e+04,7.348420454314094968e+03,6.800933329962997959e+03,1.218287797587718444e+02
8.500000000000000000e+01,9.373663360339618521e+03,1.104354401038232936e+04,7.559640288725082428e+03,6.934230709843364821e+03,1.262320565728638115e+02
8.600000000000000000e+01,9.633850980507006170e+03,1.131391934555095941e+04,7.715419040637562830e+03,7.085833760617328153e+03,1.309390554923654406e+02
8.700000000000000000e+01,9.874140574600491163e+03,1.164118425576882873e+04,7.873956632082637952e+03,7.243677843724506602e+03,1.353608160915108272e+02
8.800000000000000000e+01,1.012537982670982456e+04,1.198610080529365950e+04,8.064483585794705505e+03,7.386059742502690824e+03,1.397332127041455578e+02
8.900000000000000000e+01,1.037167295392686719e+04,1.232737335028507368e+04,8.259465675680316053e+03,7.558311107275052564e+03,1.448129974423085855e+02
9.000000000000000000e+01,1.062878436687995418e+04,1.269457755495954189e+04,8.464611939306785644e+03,7.736089630430236866e+03,1.508892304911097426e+02
9.100000000000000000e+01,1.092114666193370249e+04,1.296735236566809363e+04,8.666187970984412459e+03,7.920088388312463394e+03,1.563148268580733884e+02
9.200000000000000000e+01,1.122529823049801053e+04,1.328219201854249695e+04,8.858383806408673991e+03,8.098395321988551586e+03,1.619946233156456969e+02
9.300000000000000000e+01,1.152960650660259853e+04,1.359290421519461233e+04,9.062611918891569076e+03,8.274135733036589954e+03,1.679503744014594133e+02
9.400000000000000000e+01,1.184664509192035257e+04,1.395049290646846566e+04,9.245612184939549479e+03,8.491169298685021204e+03,1.741864294512044182e+02
9.500000000000000000e+01,1.208543667898836429e+04,1.429204395434639446e+04,9.422429704083080651e+03,8.699425956534796569e+03,1.795166097014469244e+02
9.600000000000000000e+01,1.236016251787680812e+04,1.458895237839005131e+04,9.603596674573189375e+03,8.922121832384458685e+03,1.854152726825907962e+02
9.700000000000000000e+01,1.265146541293423979e+04,1.494413255576216034e+04,9.846235549828839794e+03,9.139758323891252076e+03,1.918904214981836560e+02
9.800000000000000000e+01,1.291044229944677863e+04,1.527759355111007790e+04,1.005630431488784052e+04,9.365401891955258179e+03,1.978033810135801502e+02
9.900000000000000000e+01,1.315695956584644046e+04,1.557818710464688047e+04,1.024415210439326256e+04,9.580463885921399196e+03,2.040381323361949057e+02
1.000000000000000000e+02,1.339611887605358424e+04,1.588235658188932030e+04,1.043708108510049169e+04,9.765827121743903263e+03,2.105264498359690037e+02
1.010000000000000000e+02,1.362667877088084606e+04,1.616905702883846607e+04,1.067791173158628226e+04,9.976542023350972158e+03,2.177118939439665155e+02
1.020000000000000000e+02,1.388154112214554334e+04,1.642950235991874069e+04,1.091431200431694742e+04,1.017788126743374596e+04,2.238318102860312706e+02
1.030000000000000000e+02,1.411513789938557420e+04,1.671577278889126319e+04,1.115789745208969725e+04,1.038454416101401148e+04,2.299406624279164078e+02
1.040000000000000000e+02,1.435483569096049177e+04,1.700914305819714355e+04,1.140912048616053107e+04,1.058760148440145167e+04,2.366181956819197580e+02
1.050000000000000000e+02,1.464674791057281800e+04,1.731540143057482783e+04,1.167527710256829960e+04,1.080132081758276399e+04,2.426153848174519680e+02
1.060000000000000000e+02,1.491780993865934579e+04,1.762531157056574739e+04,1.195843066812860343e+04,1.101232174943324935e+04,2.488486380823575246e+02
1.070000000000000000e+02,1.518688617713157510e+04,1.788305239153051662e+04,1.224405946595228124e+04,1.123313264598023670e+04,2.551473714943650180e+02
1.080000000000000000e+02,1.552366461903990603e+04,1.818742937365830949e+04,1.252132181290331027e+04,1.141681772717836247e+04,2.614938470745586301e+02
1.090000000000000000e+02,1.584494554703174799e+04,1.849142888895132637e+04,1.280721240597393808e+04,1.162638856220703201e+04,2.688472022495545275e+02
1.100000000000000000e+02,1.616348475268041148e+04,1.882421948253978189e+04,1.309472953832871826e+04,1.186626180040112922e+04,2.753411565947526469e+02
1.110000000000000000e+02,1.643742804195141434e+04,1.915391651874458330e+04,1.335729236227156798e+04,1.207487801543583009e+04,2.819293349874515684e+02
1.120000000000000000e+02,1.674401881951311225e+04,1.944348736323964113e+04,1.363518346102370924e+04,1.230030339724805526e+04,2.877035996631350372e+02
1.130000000000000000e+02,1.706568707881198497e+04,1.976841243513012523e+04,1.390208513626562308e+04,1.250452818313079479e+04,2.956324994969280624e+02
1.140000000000000000e+02,1.736918766806827625e+04,2.010705838810415298e+04,1.414701124184864238e+04,1.269414618445681845e+04,3.036753671564653700e+02
1.150000000000000000e+02,1.768149078327038660e+04,2.042313331178235239e+04,1.444652599014218868e+04,1.289970416607599873e+04,3.110632133390633953e+02
1.160000000000000000e+02,1.804010752222337760e+04,2.080376349532482709e+04,1.472313587941401784e+04,1.310348682244655538e+04,3.182429426198983151e+02
1.170000000000000000e+02,1.840650545942569079e+04,2.122084845497139031e+04,1.498251677241838479e+04,1.332955178156007605e+04,3.263374776259331611e+02
1.180000000000000000e+02,1.875423587163557386e+04,2.157194199749431209e+04,1.522065006079600607e+04,1.358453554202375744e+04,3.317668631511659214e+02
1.190000000000000000e+02,1.909996221978642279e+04,2.188394089880505271e+04,1.549593197273166516e+04,1.382774556103865325e+04,3.387649905619644528e+02
1.200000000000000000e+02,1.945892555283457477e+04,2.230026604158502596e+04,1.575958970064143796e+04,1.409013051038287813e+04,3.465205095635151338e+02
1.210000000000000000e+02,1.972000959727381996e+04,2.269911445108946282e+04,1.598503244616257871e+04,1.433612175497559292e+04,3.549360740471697682e+02
1.220000000000000000e+02,1.999332141794483687e+04,2.312594941575841221e+04,1.621147070885992980e+04,1.457193421099947227e+04,3.640071110881554546e+02
1.230000000000000000e+02,2.036346070413190682e+04,2.357149461852138484e+04,1.642135045338651980e+04,1.480232533847552986e+04,3.722472526324029900e+02
1.240000000000000000e+02,2.069225047528620053e+04,2.403902953709657959e+04,1.668305925184341322e+04,1.504100352116898466e+04,3.812514070880043846e+02
1.250000000000000000e+02,2.100673402924884431e+04,2.448525368145747052e+04,1.694494855195512355e+04,1.529369685650026804e+04,3.891458407119262120e+02
1.260000000000000000e+02,2.134469112115559983e+04,2.486964813698146463e+04,1.723120404027121913e+04,1.554217020966753626e+04,3.977637163215764531e+02
1.270000000000000000e+02,2.173561767729013081e+04,2.525819771509276688e+04,1.748643223209714779e+04,1.583573159518604734e+04,4.058197677026870451e+02
1.280000000000000000e+02,2.209449170912251429e+04,2.564629237082227701e+04,1.781203576919465559e+04,1.612219735129850778e+04,4.149602296950710638e+02
1.290000000000000000e+02,2.250470966098499048e+04,2.598546862607237563e+04,1.811186078156928124e+04,1.636140685171382211e+04,4.223641404823928838e+02
1.300000000000000000e+02,2.292780362185167542e+04,2.635248264153167474e+04,1.840868440614960855e+04,1.665099115292857459e+04,4.323108696566752087e+02
1.310000000000000000e+02,2.329536754045589259e+04,2.669697787609999796e+04,1.872262529850451392e+04,1.695851405113087458e+04,4.398048836101365850e+02
1.320000000000000000e+02,2.363865694338313915e+04,2.708740763964139478e+04,1.907265943688451807e+04,1.727961291685260949e+04,4.483374344237657851e+02
1.330000000000000000e+02,2.403836591996957941e+04,2.744982645832531125e+04,1.944993143104547198e+04,1.755682235569947079e+04,4.575942085851496586e+02
1.340000000000000000e+02,2.444178122637846536e+04,2.780227164259021811e+04,1.979635724151680915e+04,1.783185915609545918e+04,4.663648301247110908e+02
1.350000000000000000e+02,2.484185370899276313e+04,2.811102939685250021e+04,2.010556928130910092e+04,1.804254934758391028e+04,4.755034916669321774e+02
1.360000000000000000e+02,2.521312994409256498e+04,2.842725243037482505e+04,2.036985788107473491e+04,1.826781414076406509e+04,4.850260125792058261e+02
1.370000000000000000e+02,2.558342085567534377e+04,2.875022032953146481e+04,2.065630193483546464e+04,1.850886164530596579e+04,4.935026101305550128e+02
1.380000000000000000e+02,2.595572153011910996e+04,2.913414885674247853e+04,2.096208179656134598e+04,1.878377128427218122e+04,5.038247068373650563e+02
1.390000000000000000e+02,2.632322531783844897e+04,2.948636246350911097e+04,2.126284228695173078e+04,1.904101867775278879e+04,5.134000120952089219e+02
1.400000000000000000e+02,2.671983984418875480e+04,2.993612316548925810e+04,2.162629051098509080e+04,1.935141663833801067e+04,5.227638333776635591e+02
1.410000000000000000e+02,2.714922230654476516e+04,3.036115360639211576e+04,2.194675261132632295e+04,1.966266257280595892e+04,5.345591273150059806e+02
1.420000000000000000e+02,2.756292064470296464e+04,3.076823083582770778e+04,2.228661329306669359e+04,1.997643159548032054e+04,5.459683189890602080e+02
1.430000000000000000e+02,2.792319538396334246e+04,3.116470988110393955e+04,2.259038712728473911e+04,2.025186230265641643e+04,5.545679032539113678e+02
1.440000000000000000e+02,2.834706381146857893e+04,3.158453757073324232e+04,2.295245845844162977e+04,2.049549976115366371e+04,5.663305882160034344e+02
1.450000000000000000e+02,2.874239148710719019e+04,3.200536764396925719e+04,2.328804140988107247e+04,2.078455741782589757e+04,5.781383388819112952e+02
1.460000000000000000e+02,2.913850146228313315e+04,3.245537341376080076e+04,2.362720647418289445e+04,2.110389215086252079e+04,5.904133620051466096e+02
1.470000000000000000e+02,2.957741585880768980e+04,3.281592878210709750e+04,2.401298933912155917e+04,2.139305813336552092e+04,6.014180575861844318e+02
1.480000000000000000e+02,3.005384990694946464e+04,3.326546903797163395e+04,2.439680216654417745e+04,2.169062119575550605e+04,6.123929821099509354e+02
1.490000000000000000e+02,3.056480215500055056e+04,3.373374543065042963e+04,2.472422972179624048e+04,2.202028157782565177e+04,6.226500571001383832e+02
1.500000000000000000e+02,3.106956034464060212e+04,3.425628893010747561e+04,2.506137760489411448e+04,2.229789883954222023e+04,6.349061035757101763e+02
1.510000000000000000e+02,3.148550146974793097e+04,3.470915829098496761e+04,2.542195484515756107e+04,2.256962809197088427e+04,6.465543964296683725e+02
1.520000000000000000e+02,3.193944393033532106e+04,3.522046883677190635e+04,2.579223996108212305e+04,2.284014994638386997e+04,6.580694961254401960e+02
1.530000000000000000e+02,3.241247243096468446e+04,3.578199580585844524e+04,2.614791617517422856e+04,2.308356579265513574e+04,6.689586936446764867e+02
1.540000000000000000e+02,3.290397885822810349e+04,3.630302345502260141e+04,2.649531884840915518e+04,2.336220395619689225e+04,6.805578629754602389e+02
1.550000000000000000e+02,3.332660492551425705e+04,3.680898560745213035e+04,2.685503004966709705e+04,2.366535148995522468e+04,6.944499144179385439e+02
1.560000000000000000e+02,3.382576488368035643e+04,3.735490761073243630e+04,2.722542136237533123e+04,2.400780717752505007e+04,7.039490912380442751e+02
1.570000000000000000e+02,3.423579546579279122e+04,3.777731012244990416e+04,2.763818424022027466e+04,2.431051502318677376e+04,7.166182802137986982e+02
1.580000000000000000e+02,3.465094401523177658e+04,3.825828297135525645e+04,2.797764782628359171e+04,2.466519498230799945e+04,7.317939758764296130e+02
1.590000000000000000e+02,3.515388977907531080e+04,3.871961281082236383e+04,2.835213053537965607e+04,2.505392821245781670e+04,7.439097967875961785e+02
1.600000000000000000e+02,3.553060852102325589e+04,3.916628143403254217e+04,2.869767977298775804e+04,2.532921403531455871e+04,7.537462330062419369e+02
1.610000000000000000e+02,3.592170964580887085e+04,3.962045939057718351e+04,2.901757994198774395e+04,2.563144662200831226e+04,7.652253304657419903e+02
1.620000000000000000e+02,3.634215593288939272e+04,4.006990577633416979e+04,2.941526465506781096e+04,2.594293774347657018e+04,7.779894562042720736e+02
1.630000000000000000e+02,3.679977372194247437e+04,4.049158534539509856e+04,2.986257032171070750e+04,2.623326206488709431e+04,7.928868033034593736e+02
1.640000000000000000e+02,3.729070328753914509e+04,4.089416912934237916e+04,3.028974564863598061e+04,2.655368776843904925e+04,8.042625080547471725e+02
1.650000000000000000e+02,3.779735474609513767e+04,4.140766139358621876e+04,3.067180960030469578e+04,2.690155731125912280e+04,8.172945550298704802e+02
1.660000000000000000e+02,3.833723060609474487e+04,4.192729088850853441e+04,3.103909034207111108e+04,2.724030170749186436e+04,8.295856859975932593e+02
1.670000000000000000e+02,3.888910431937489921e+04,4.239776817671874596e+04,3.145454293316786789e+04,2.764823929262022284e+04,8.431482781024826636e+02
1.680000000000000000e+02,3.944440645955580112e+04,4.286014982266913285e+04,3.183656998306876267e+04,2.804467650982657506e+04,8.547573155776960903e+02
1.690000000000000000e+02,3.998061649781014421e+04,4.332449845411883143e+04,3.232646816542439774e+04,2.842359267028336762e+04,8.677338130425821419e+02
1.700000000000000000e+02,4.044078405151747575e+04,4.377571222515524278e+04,3.287490035993295896e+04,2.873999666170468845e+04,8.815805974922590167e+02
1.710000000000000000e+02,4.089055183861131809e+04,4.422658357064430311e+04,3.338971734721706889e+04,2.905719497525990300e+04,8.964454455831255473e+02
1.720000000000000000e+02,4.125539398963868734e+04,4.466507191962888464e+04,3.386079652155401709e+04,2.941157892314529818e+04,9.092042004241111499e+02
1.730000000000000000e+02,4.170750331472076505e+04,4.512194912547468266e+04,3.432384880588248780e+04,2.980235079447881799e+04,9.222256367477621097e+02
1.740000000000000000e+02,4.220322200127562974e+04,4.558977550576004433e+04,3.476247867565407068e+04,3.015810925827308893e+04,9.352780705201481624e+02
1.750000000000000000e+02,4.271105974356988736e+04,4.613756774607957050e+04,3.515392028615380696e+04,3.053138456767143725e+04,9.491409115618127998e+02
1.760000000000000000e+02,4.329950078176102397e+04,4.665996453697477409e+04,3.557618250021204585e+04,3.092332742930193490e+04,9.619198304233432282e+02
1.770000000000000000e+02,4.389448905731508421e+04,4.718946474100756313e+04,3.598294211217065458e+04,3.133602394558043670e+04,9.743559096495120002e+02
1.780000000000000000e+02,4.450220514727717091e+04,4.777441170928756037e+04,3.637342611368845974e+04,3.176324947995164257e+04,9.866711650803599696e+02
1.790000000000000000e+02,4.507083354455764493e+04,4.832785432803790172e+04,3.681585903057444375e+04,3.216300035454131284e+04,9.979327359307069401e+02
1.800000000000000000e+02,4.577537031534925336e+04,4.893861905771946476e+04,3.726234340506467561e+04,3.256511283256845854e+04,1.011038001013561143e+03
1.810000000000000000e+02,4.635190330972058291e+04,4.955433210650541878e+04,3.767728128350063344e+04,3.295075280603823921e+04,1.021854104122591707e+03
1.820000000000000000e+02,4.689433772691628110e+04,5.005151798176846933e+04,3.814260295596177457e+04,3.344216597903152433e+04,1.036519877994528542e+03
1.830000000000000000e+02,4.739659657480651367e+04,5.051996211404367932e+04,3.868321206983072625e+04,3.387544905247917632e+04,1.050175177121573597e+03
1.840000000000000000e+02,4.789327759596768010e+04,5.104510664097465633e+04,3.915484574453996902e+04,3.431760528020845959e+04,1.065566409188365014e+03
1.850000000000000000e+02,4.831553710872438387e+04,5.159218167010945035e+04,3.963756834916614025e+04,3.472632013155674213e+04,1.081269931491301350e+03
1.860000000000000000e+02,4.874187783262742596e+04,5.217463510052101628e+04,4.004071118725961423e+04,3.508851810772084718e+04,1.094526382885020212e+03
1.870000000000000000e+02,4.914349932124628685e+04,5.265161017570256081e+04,4.047072810726315220e+04,3.544668932380661136e+04,1.107620831438839105e+03
1.880000000000000000e+02,4.962857432905337919e+04,5.312795026542009145e+04,4.101952405078815354e+04,3.577824305730339256e+04,1.120605020552109181e+03
1.890000000000000000e+02,5.013379466948866320e+04,5.368080087431144784e+04,4.159147001134968741e+04,3.610456891534366878e+04,1.134561219768128240e+03
1.900000000000000000e+02,5.069069395833575982e+04,5.426554756008333061e+04,4.215534708743261581e+04,3.641402979702487937e+04,1.148427127409602235e+03
1.910000000000000000e+02,5.117536237694195006e+04,5.482222783980534587e+04,4.270016792452547816e+04,3.677187361546906322e+04,1.163435107509447334e+03
1.920000000000000000e+02,5.158125692952985992e+04,5.541850820286371163e+04,4.320008612728386652e+04,3.715826000901327643e+04,1.177694041350433963e+03
1.930000000000000000e+02,5.208568522199928702e+04,5.590583926765102660e+04,4.364918274767190451e+04,3.754988135365984635e+04,1.192758586929810917e+03
1.940000000000000000e+02,5.262363122492784169e+04,5.638877315186435590e+04,4.404993015618947538e+04,3.797925680867190385e+04,1.207307423008599699e+03
1.950000000000000000e+02,5.312352842370419239e+04,5.690089374684987706e+04,4.451795498423483514e+04,3.843796758245189994e+04,1.219822971236962985e+03
1.960000000000000000e+02,5.360507544631136989e+04,5.744387299255427206e+04,4.508539380035177601e+04,3.887071969668788370e+04,1.238889960056921836e+03
1.970000000000000000e+02,5.408657744338484190e+04,5.802935733877488383e+04,4.562493596246866218e+04,3.928829226459671918e+04,1.251841984494815733e+03
1.980000000000000000e+02,5.463149997391321813e+04,5.860918301186204189e+04,4.620796738980354712e+04,3.966697604003311426e+04,1.264886592415578434e+03
1.990000000000000000e+02,5.523260372592315252e+04,5.925423969543624116e+04,4.679427275704343629e+04,4.001622095737083873e+04,1.279807714767546031e+03
2.000000000000000000e+02,5.575443383768151398e+04,5.989482024886237195e+04,4.734831551746469631e+04,4.039504282514216902e+04,1.294830547051110443e+03
2.010000000000000000e+02,5.633201210644170351e+04,6.060508497191252536e+04,4.790598674386845960e+04,4.079510536589588446e+04,1.310769389123573319e+03
2.020000000000000000e+02,5.681292922738191555e+04,6.137532643446084694e+04,4.844208620690611133e+04,4.115606397952569387e+04,1.329466963254262737e+03
2.030000000000000000e+02,5.727660440201029996e+04,6.196946298069649492e+04,4.905725986752328754e+04,4.146820114598965301e+04,1.346224111265132478e+03
2.040000000000000000e+02,5.776729472358831117e+04,6.254443104061557824e+04,4.968155386261042440e+04,4.179025584594275279e+04,1.362052827832166713e+03
2.050000000000000000e+02,5.827402314992575702e+04,6.300524884736430249e+04,5.019534494263473607e+04,4.217087362565521471e+04,1.375748277585092637e+03
2.060000000000000000e+02,5.887142596271490038e+04,6.346663886844542867e+04,5.079306041838069359e+04,4.261651095934644400e+04,1.391893206436750006e+03
2.070000000000000000e+02,5.960221274463860755e+04,6.401903593482681754e+04,5.134086217191073229e+04,4.301906125539687491e+04,1.408548655941114248e+03
2.080000000000000000e+02,6.042907382592924114e+04,6.460528304693646351e+04,5.186563558623874269e+04,4.345344085600494873e+04,1.426221157683570709e+03
2.090000000000000000e+02,6.119779182061328902e+04,6.529913839249285229e+04,5.240377962987540377e+04,4.390063696957797220e+04,1.444026172692443652e+03
2.100000000000000000e+02,6.194988512670030468e+04,6.582547467081912328e+04,5.293273444999340427e+04,4.422041176382837875e+04,1.457146333496637453e+03
2.110000000000000000e+02,6.259981279470414302e+04,6.651804041712742765e+04,5.347529225832263182e+04,4.454305567925468495e+04,1.475351115234760755e+03
2.120000000000000000e+02,6.321743369923897262e+04,6.721628459008138452e+04,5.403249677723253262e+04,4.491725252218237438e+04,1.492232929706608502e+03
2.130000000000000000e+02,6.386282827104292664e+04,6.794134024609194603e+04,5.452237404674298887e+04,4.531782636366802035e+04,1.504916171689642169e+03
2.140000000000000000e+02,6.451061858366543311e+04,6.856400380399954156e+04,5.514609693974864786e+04,4.580890222927343711e+04,1.518425999530763875e+03
2.150000000000000000e+02,6.512229597343759087e+04,6.917824402640084736e+04,5.569180641616943467e+04,4.628321984811838774e+04,1.534382062050870445e+03
2.160000000000000000e+02,6.579475559593633807e+04,6.988395885545291821e+04,5.625834468782658223e+04,4.674460158454993507e+04,1.553309571731824690e+03
2.170000000000000000e+02,6.638842934809555300e+04,7.063593442317668814e+04,5.681632604943314072e+04,4.722748041899134114e+04,1.572118666181536810e+03
2.180000000000000000e+02,6.693262495484371902e+04,7.122805949081874860e+04,5.731134297007178247e+04,4.770251518951411708e+04,1.592199810543103013e+03
2.190000000000000000e+02,6.754790936306479853e+04,7.181926975470859907e+04,5.783040839946871711e+04,4.820279962134148809e+04,1.606589383088631621e+03
2.200000000000000000e+02,6.827724861937886453e+04,7.243359838002381730e+04,5.842450456400534313e+04,4.866703716005224851e+04,1.624336267485120743e+03
2.210000000000000000e+02,6.894594095805168035e+04,7.309992964985818253e+04,5.893644004932256939e+04,4.915271415921041626e+04,1.642514192859518744e+03
2.220000000000000000e+02,6.965799665323409135e+04,7.374228476295611472e+04,5.961131733654785785e+04,4.959803693194662628e+04,1.660406896448834914e+03
2.230000000000000000e+02,7.030971743887115736e+04,7.435000955139347934e+04,6.025312621057565411e+04,5.000328114830953564e+04,1.676831063145991266e+03
2.240000000000000000e+02,7.101608231006548158e+04,7.504274815531598870e+04,6.091661274045420578e+04,5.040710356785815384e+04,1.690191263827559624e+03
2.250000000000000000e+02,7.166851963559139404e+04,7.579713114737531578e+04,6.147044224371268501e+04,5.080274920040711731e+04,1.709354932825089918e+03
2.260000000000000000e+02,7.232346565290611761e+04,7.651274328236958536e+04,6.203901449994368886e+04,5.125651983454737638e+04,1.726508806891059066e+03
2.270000000000000000e+02,7.311686888293201628e+04,7.729276330784484162e+04,6.263423835554462858e+04,5.172537505665844947e+04,1.742575671766868254e+03
2.280000000000000000e+02,7.392427152387388924e+04,7.793174982165184338e+04,6.312422272460000386e+04,5.215396270110036130e+04,1.758454644451216836e+03
2.290000000000000000e+02,7.463302232216794800e+04,7.861420389280741801e+04,6.363663268874370988e+04,5.262238627439309494e+04,1.774819641612153873e+03
2.300000000000000000e+02,7.537376051503962663e+04,7.938071385079633910e+04,6.408496691220634966e+04,5.306231466166731116e+04,1.793862533302722568e+03
2.310000000000000000e+02,7.610332987440828583e+04,8.001600399498239858e+04,6.452868721484058187e+04,5.350606874180161685e+04,1.815047062064404145e+03
2.320000000000000000e+02,7.702363841854594648e+04,8.063886574568234209e+04,6.509769541843726620e+04,5.399905815687726135e+04,1.834360096083551070e+03
2.330000000000000000e+02,7.792393923745126813e+04,8.129436513513937825e+04,6.574554473057259747e+04,5.448567967343959754e+04,1.853558043408794674e+03
2.340000000000000000e+02,7.883760909750970313e+04,8.196845687579167134e+04,6.632906160803895909e+04,5.503229485730134184e+04,1.873635505357508919e+03
2.350000000000000000e+02,7.962135676347844128e+04,8.269617084886397060e+04,6.693329181648360100e+04,5.553833765283456887e+04,1.892760306571184628e+03
2.360000000000000000e+02,8.029770586053677835e+04,8.331710567009360238e+04,6.756413044756316231e+04,5.604561941907829168e+04,1.912177583393296118e+03
2.370000000000000000e+02,8.093046102362698002e+04,8.402482061479326512e+04,6.820875692743298714e+04,5.657376473788367730e+04,1.930114398815042478e+03
2.380000000000000000e+02,8.156630538467247970e+04,8.467453091770005994e+04,6.874038811098299630e+04,5.715104633172279864e+04,1.947058515228686474e+03
2.390000000000000000e+02,8.235688113607431296e+04,8.540338439267968351e+04,6.924478618022598675e+04,5.769117913346074056e+04,1.966656343157247193e+03
2.400000000000000000e+02,8.312514595128549263e+04,8.605362940316284948e+04,6.971095604492555140e+04,5.821558780519266293e+04,1.987775300020289251e+03
2.410000000000000000e+02,8.391376345176642644e+04,8.669804046172703966e+04,7.020788798363233218e+04,5.873868718742391502e+04,2.005369889626859504e+03
2.420000000000000000e+02,8.469808699633287324e+04,8.741159834112413228e+04,7.077982985165214632e+04,5.922790773735594848e+04,2.023982254253433439e+03
2.430000000000000000e+02,8.552467192460944352e+04,8.818051283583859913e+04,7.135415619848987262e+04,5.970611957042874565e+04,2.045645018390494670e+03
2.440000000000000000e+02,8.641383091154700378e+04,8.882125505860967678e+04,7.193542944046820048e+04,6.022236470013909275e+04,2.067465986219451679e+03
2.450000000000000000e+02,8.743488256897609972e+04,8.962203425593978318e+04,7.251998344227700727e+04,6.069672784592377138e+04,2.085142404596869710e+03
2.460000000000000000e+02,8.843752504773231340e+04,9.041462680271506542e+04,7.309204446607540012e+04,6.118423223508702358e+04,2.105483391157008100e+03
2.470000000000000000e+02,8.928848403696616879e+04,9.123776103709908784e+04,7.369638422198378248e+04,6.161153669356081809e+04,2.126525155020602142e+03
2.480000000000000000e+02,9.012781299335995573e+04,9.194576330413849792e+04,7.425874969318689546e+04,6.202935682172722591e+04,2.148519724801016309e+03
2.490000000000000000e+02,9.098338226086812210e+04,9.273213427309801045e+04,7.487023349166731350e+04,6.250598818501959613e+04,2.168113899408209363e+03
2.500000000000000000e+02,9.169723358867497882e+04,9.355276102580130100e+04,7.554909100720140850e+04,6.295421618488290551e+04,2.187772844077606351e+03
2.510000000000000000e+02,9.244834834458929254e+04,9.438092929819806886e+04,7.623256903539868654e+04,6.342864001803151768e+04,2.209039685822062893e+03
2.520000000000000000e+02,9.308976709475315874e+04,9.531090786317754828e+04,7.685938004258720321e+04,6.392330516349695972e+04,2.230875401136917390e+03
2.530000000000000000e+02,9.380274415019927255e+04,9.614051201191917062e+04,7.747180653398421418e+04,6.450478961211834394e+04,2.252562743082687120e+03
2.540000000000000000e+02,9.454265058353976929e+04,9.705171850605572399e+04,7.821945448942136136e+04,6.509717589985081577e+04,2.275961601480088575e+03
2.550000000000000000e+02,9.527765664773125900e+04,9.792375181079472532e+04,7.896305122126529750e+04,6.563289369281574909e+04,2.294534912642609015e+03
2.560000000000000000e+02,9.614013545219833031e+04,9.876252295093782595e+04,7.960927707177620323e+04,6.616575625229690922e+04,2.314271204874140949e+03
2.570000000000000000e+02,9.697602813769673230e+04,9.940777026201164699e+04,8.019218175143253757e+04,6.668376709444100561e+04,2.334243469961307710e+03
2.580000000000000000e+02,9.778730904315704538e+04,1.002038312703646661e+05,8.076079180718162388e+04,6.723898975329214591e+04,2.354506789015269533e+03
2.590000000000000000e+02,9.850950640944704355e+04,1.009713138219875837e+05,8.126719541659169772e+04,6.781005549932236318e+04,2.376998391527175500e+03
2.600000000000000000e+02,9.925208643700293032e+04,1.017737068144795485e+05,8.181391003221546998e+04,6.837368395424906339e+04,2.398925533481693037e+03
2.610000000000000000e+02,9.997017244940903038e+04,1.026030385148201021e+05,8.237760417162202066e+04,6.892018238149293757e+04,2.419851071491858420e+03
2.620000000000000000e+02,1.007345852809807693e+05,1.034454370288361388e+05,8.292000844176468672e+04,6.949584998654254014e+04,2.443654449268328790e+03
2.630000000000000000e+02,1.013819631499186362e+05,1.043814989333795966e+05,8.349052867639518809e+04,7.007059859319611860e+04,2.467178183079718110e+03
2.640000000000000000e+02,1.021340438844749733e+05,1.053569501283350692e+05,8.409192397783440538e+04,7.064121113065704412e+04,2.487576033528155676e+03
2.650000000000000000e+02,1.028253799156234600e+05,1.062391587748184247e+05,8.473447818534114049e+04,7.120007585026905872e+04,2.511054738435391300e+03
2.660000000000000000e+02,1.035617257119168935e+05,1.070646182711534784e+05,8.539125337822409347e+04,7.179378654061516863e+04,2.532660401883250870e+03
2.670000000000000000e+02,1.043057293220470601e+05,1.079559548113280616e+05,8.606363919476933370e+04,7.241026386831951095e+04,2.552260583040523670e+03
2.680000000000000000e+02,1.050874847853760293e+05,1.089976091815376858e+05,8.674662312213177211e+04,7.302994898568409553e+04,2.574456656495801326e+03
2.690000000000000000e+02,1.057504514375411090e+05,1.099259518123892485e+05,8.748081457919336390e+04,7.353265288584851078e+04,2.594986966299327378e+03
2.700000000000000000e+02,1.065476636512102559e+05,1.108587185024445935e+05,8.817751730367371056e+04,7.401115078302971961e+04,2.614743669953325934e+03
2.710000000000000000e+02,1.072233998564054782e+05,1.118748040347200294e+05,8.881136598866705026e+04,7.450946221559963305e+04,2.635382839450180654e+03
2.720000000000000000e+02,1.078946779899459943e+05,1.128279023180241493e+05,8.943955663978846860e+04,7.500388366202698671e+04,2.655604786476721074e+03
2.730000000000000000e+02,1.086397452045588143e+05,1.137686919819663453e+05,9.017366022326448001e+04,7.548291982500716404e+04,2.679077518126401174e+03
2.740000000000000000e+02,1.092393098694076471e+05,1.147097207867498073e+05,9.084633853045869910e+04,7.601107418272219365e+04,2.703790445959593399e+03
2.750000000000000000e+02,1.099271247714861674e+05,1.156659082078437204e+05,9.144536761849359027e+04,7.644347863171473728e+04,2.727150620314170737e+03
2.760000000000000000e+02,1.106623835108015919e+05,1.164990517403857521e+05,9.210202793359872885e+04,7.692527147697791224e+04,2.752451079064695932e+03
2.770000000000000000e+02,1.112984880892601213e+05,1.174359919485631690e+05,9.277793478946070536e+04,7.752848800363356713e+04,2.770573062140648290e+03
2.780000000000000000e+02,1.120077045054648479e+05,1.183999711250198307e+05,9.349175403004838154e+04,7.814548059507465223e+04,2.793272026164417639e+03
2.790000000000000000e+02,1.127284386487372103e+05,1.192087894737673341e+05,9.417083302745319088e+04,7.863997273182502249e+04,2.815945579186109626e+03
2.800000000000000000e+02,1.135360652933262609e+05,1.199847599444445077e+05,9.487646715986842173e+04,7.913429596817985293e+04,2.832059809613030666e+03
2.810000000000000000e+02,1.144282859377988352e+05,1.208049896083756466e+05,9.543978016605030280e+04,7.961040833267279959e+04,2.851435673526532810e+03
2.820000000000000000e+02,1.152919034405752318e+05,1.216042157700662792e+05,9.609883111046635895e+04,8.015320773585190182e+04,2.870918921852404765e+03
2.830000000000000000e+02,1.161582444315816538e+05,1.225328246377768519e+05,9.680540312788719893e+04,8.075694525342783891e+04,2.894481245114036938e+03
2.840000000000000000e+02,1.168581624678999942e+05,1.233154304849319306e+05,9.756093932278320426e+04,8.132319758152443683e+04,2.916721834221875270e+03
2.850000000000000000e+02,1.175272161832426791e+05,1.241010956555596786e+05,9.831292095804009296e+04,8.189258436389593408e+04,2.943570052633933301e+03
2.860000000000000000e+02,1.182207415768591454e+05,1.248589710428429826e+05,9.906519099079714215e+04,8.245374424289417220e+04,2.968822888423638688e+03
2.870000000000000000e+02,1.189164247003522760e+05,1.257067796609632496e+05,9.977958887160169252e+04,8.297113308288691042e+04,2.991632019043435776e+03
2.880000000000000000e+02,1.196632761178537039e+05,1.265413083281178551e+05,1.004832292203743127e+05,8.354128481392291724e+04,3.010472752600589956e+03
2.890000000000000000e+02,1.204766762938875036e+05,1.272916346613318456e+05,1.011761288764006313e+05,8.411315847535952344e+04,3.031693441808084572e+03
2.900000000000000000e+02,1.212352236549173249e+05,1.280413069670447148e+05,1.020072167060100619e+05,8.469458164113707608e+04,3.059235824789818707e+03
2.910000000000000000e+02,1.219893498242568603e+05,1.287992206608259876e+05,1.027439641691182333e+05,8.523299922688820516e+04,3.085674033290848001e+03
2.920000000000000000e+02,1.228897720537262503e+05,1.296077447998524440e+05,1.034801045417964924e+05,8.580978482757412712e+04,3.107791806748883573e+03
2.930000000000000000e+02,1.237238082431424991e+05,1.304381514791673108e+05,1.041597232338939939e+05,8.639283789235539734e+04,3.133317610346874972e+03
2.940000000000000000e+02,1.246328075351455773e+05,1.313237697994317859e+05,1.048986281284257711e+05,8.694721971034671878e+04,3.154530755477124330e+03
2.950000000000000000e+02,1.255876257312240778e+05,1.321848537019326759e+05,1.055578790824811585e+05,8.753130279525928199e+04,3.178277836420430503e+03
2.960000000000000000e+02,1.264368581428190955e+05,1.331082216938457568e+05,1.061675200036303431e+05,8.811789119473432947e+04,3.206295657628278150e+03
2.970000000000000000e+02,1.270437499782828963e+05,1.340397502932615462e+05,1.067960714753218490e+05,8.877302118220087141e+04,3.232133779406875874e+03
2.980000000000000000e+02,1.278734393570598040e+05,1.349707784565583570e+05,1.074397779899277521e+05,8.939674552985883201e+04,3.257361970174227281e+03
2.990000000000000000e+02,1.288254372722939588e+05,1.359047448862301244e+05,1.080790724786351057e+05,8.997917951062010252e+04,3.281413564482293168e+03
3.000000000000000000e+02,1.297328347286126809e+05,1.368470669650450000e+05,1.088295577803086926e+05,9.052765169958081970e+04,3.303649109839058838e+03
3.010000000000000000e+02,1.305801426464059914e+05,1.378084664336613205e+05,1.096311757489704469e+05,9.110207356449853978e+04,3.330831345586488624e+03
3.020000000000000000e+02,1.314781336858822906e+05,1.387750930054221535e+05,1.105358087000985979e+05,9.169109278096767957e+04,3.358799860752315908e+03
3.030000000000000000e+02,1.322604969512640382e+05,1.397817089896942489e+05,1.112966307155368413e+05,9.224271708288654918e+04,3.386751383091450407e+03
3.040000000000000000e+02,1.331300964405324776e+05,1.408693808492272801e+05,1.121096346491148288e+05,9.281267193979158765e+04,3.411602214951361475e+03
3.050000000000000000e+02,1.340164935011900961e+05,1.419288908673622645e+05,1.129181109303581616e+05,9.340010809307899035e+04,3.438030079459753324e+03
3.060000000000000000e+02,1.349955776243166765e+05,1.431499885779701581e+05,1.136453874274127884e+05,9.392084613057275419e+04,3.460480764554132747e+03
3.070000000000000000e+02,1.359558621927869972e+05,1.444639331789116259e+05,1.145349151268439600e+05,9.451399004204125958e+04,3.482087600310824200e+03
3.080000000000000000e+02,1.370227894541981805e+05,1.460066198717716616e+05,1.153105036133956746e+05,9.502975172141287476e+04,3.509640529069039530e+03
3.090000000000000000e+02,1.379257446358809539e+05,1.474566341664616193e+05,1.160096084110714146e+05,9.559785323825350497e+04,3.536319056139772329e+03
3.100000000000000000e+02,1.388999576372795273e+05,1.483908496519357432e+05,1.166216067455568991e+05,9.624054341630378622e+04,3.556227908993520032e+03
3.110000000000000000e+02,1.398523644297658466e+05,1.494512192386465613e+05,1.173570806034165580e+05,9.702793010110929026e+04,3.582453415688769383e+03
3.120000000000000000e+02,1.405769662713173311e+05,1.505229190633905819e+05,1.181944367038346827e+05,9.782701542713554227e+04,3.604088295977237067e+03
3.130000000000000000e+02,1.414255804403164075e+05,1.515902869638479606e+05,1.190246786342682462e+05,9.857817952531718765e+04,3.635246945670936384e+03
3.140000000000000000e+02,1.423165269748259452e+05,1.525497793686504010e+05,1.198717043908661290e+05,9.940199696003782446e+04,3.661326921296926230e+03
3.150000000000000000e+02,1.431405879707762506e+05,1.534807881601548288e+05,1.207187281854918401e+05,1.001048306857535354e+05,3.685564718607555733e+03
3.160000000000000000e+02,1.439546428418963915e+05,1.543578776951928157e+05,1.215408268114291714e+05,1.008551416406483477e+05,3.710744027958095103e+03
3.170000000000000000e+02,1.449126694018888229e+05,1.550840742776721600e+05,1.222325761564989225e+05,1.016444806249290268e+05,3.732382787297376126e+03
3.180000000000000000e+02,1.457547341623368848e+05,1.559042100016492477e+05,1.229110158278152230e+05,1.023805538905924477e+05,3.763341576352232551e+03
3.190000000000000000e+02,1.466524914862741425e+05,1.568035514377621002e+05,1.236183418184308684e+05,1.031199367923396640e+05,3.787138686672318727e+03
3.200000000000000000e+02,1.475135618688519462e+05,1.576021639242532547e+05,1.243906359269455570e+05,1.039278218331145908e+05,3.810673594967067402e+03
3.210000000000000000e+02,1.485072765263347537e+05,1.585408396412191505e+05,1.251288284585760266e+05,1.046305905672506779e+05,3.834817448878155574e+03
3.220000000000000000e+02,1.496416263392040273e+05,1.594404741547318408e+05,1.258002761929799744e+05,1.053772901064743783e+05,3.862003429923805015e+03
3.230000000000000000e+02,1.507084339596460923e+05,1.603712837140252814e+05,1.265136659830833960e+05,1.060768669637028361e+05,3.889991265095252857e+03
3.240000000000000000e+02,1.516473296599801397e+05,1.612869265151461295e+05,1.271965355563177436e+05,1.067491708212853991e+05,3.914036482360063928e+03
3.250000000000000000e+02,1.526680025136868935e+05,1.622910195765589015e+05,1.279466048469242960e+05,1.074835280330237729e+05,3.940967662063277658e+03
3.260000000000000000e+02,1.536294785589072271e+05,1.632494936776832037e+05,1.287815380889653024e+05,1.081422070068939356e+05,3.965315832914333441e+03
3.270000000000000000e+02,1.546320774666328798e+05,1.643197985879625194e+05,1.296051322866005066e+05,1.088450801905564003e+05,3.992387656047639211e+03
3.280000000000000000e+02,1.555812690717203659e+05,1.653139296865173965e+05,1.304544757954805827e+05,1.096107832280136790e+05,4.020348417362977216e+03
3.290000000000000000e+02,1.564936226826684433e+05,1.662168329122084542e+05,1.314863869092694076e+05,1.103080436170530884e+05,4.048956077132705104e+03
3.300000000000000000e+02,1.573450674017721321e+05,1.671616197116872936e+05,1.327331922123908007e+05,1.110576388704034325e+05,4.076023848644644659e+03
3.310000000000000000e+02,1.582614059851412021e+05,1.681546711173076183e+05,1.339887465602961311e+05,1.118352786235070671e+05,4.106586742762320682e+03
3.320000000000000000e+02,1.591887877804962627e+05,1.691332896094749740e+05,1.350045423023334588e+05,1.125399184008789452e+05,4.135262038581733577e+03
3.330000000000000000e+02,1.601999749504511419e+05,1.700712715424390044e+05,1.358231759855565615e+05,1.131599862704980478e+05,4.164950533374036240e+03
3.340000000000000000e+02,1.610591956720146991e+05,1.710471582821342163e+05,1.366052905608864967e+05,1.138040207323853974e+05,4.195583004400594291e+03
3.350000000000000000e+02,1.620038689999001799e+05,1.720469355364621733e+05,1.374695736821706523e+05,1.144196683081397205e+05,4.217244779271723928e+03
3.360000000000000000e+02,1.629508592829105328e+05,1.730024883189232205e+05,1.383564587032692507e+05,1.150677263651593239e+05,4.242557244493329563e+03
3.370000000000000000e+02,1.639261485220219765e+05,1.739263236657842062e+05,1.392112809646725946e+05,1.157082868698087404e+05,4.267771967767132992e+03
3.380000000000000000e+02,1.649511645483437460e+05,1.747888757324164617e+05,1.399491980856640730e+05,1.163682966775316600e+05,4.296917302033189117e+03
3.390000000000000000e+02,1.660692132743002730e+05,1.756566326685402310e+05,1.408024263127880986e+05,1.169805074474384310e+05,4.321762661569469856e+03
3.400000000000000000e+02,1.671640895700597321e+05,1.765633777073005331e+05,1.417091101978782972e+05,1.176157326755301037e+05,4.343489531104514754e+03
3.410000000000000000e+02,1.682975868890153943e+05,1.775734572560176312e+05,1.425082220011449535e+05,1.182778193015641737e+05,4.371108204225260124e+03
3.420000000000000000e+02,1.695967783803475322e+05,1.786489665627310751e+05,1.434341605829313630e+05,1.189224133989481634e+05,4.397909146687240536e+03
3.430000000000000000e+02,1.707984583665587706e+05,1.797573278765406285e+05,1.443652065746238804e+05,1.196875737093184580e+05,4.426155196308360246e+03
3.440000000000000000e+02,1.718454372388420161e+05,1.807028662586532009e+05,1.452396216897738341e+05,1.203450232086672622e+05,4.455467811458447613e+03
3.450000000000000000e+02,1.728253869509357028e+05,1.817193090199889266e+05,1.461486383394101867e+05,1.210095978860081232e+05,4.487341547925312625e+03
3.460000000000000000e+02,1.738755802138837171e+05,1.826381124388081953e+05,1.469815071320853312e+05,1.217286766956145293e+05,4.515569119396276619e+03
3.470000000000000000e+02,1.747333083328785142e+05,1.837836817082673369e+05,1.477313230415392900e+05,1.224654006242229370e+05,4.546474913057072627e+03
3.480000000000000000e+02,1.756201107182240521e+05,1.849335184133655275e+05,1.485942351343435585e+05,1.233286496790734236e+05,4.575067696531147703e+03
3.490000000000000000e+02,1.766161697982911137e+05,1.860555537519038771e+05,1.495147693981321063e+05,1.242486045874679403e+05,4.603090148117039462e+03
3.500000000000000000e+02,1.775226264244575868e+05,1.870688329969315673e+05,1.501841590223110397e+05,1.252376028340556368e+05,4.632159882147017925e+03
3.510000000000000000e+02,1.787118142322495987e+05,1.882232369979702926e+05,1.510735167756882438e+05,1.261106610785004741e+05,4.658796990139244372e+03
3.520000000000000000e+02,1.797312881222533761e+05,1.894443317545313039e+05,1.520574384402062860e+05,1.269327048933606129e+05,4.690381999261147939e+03
3.530000000000000000e+02,1.808653385479972931e+05,1.905041585167766316e+05,1.528771015679251577e+05,1.277352638832263183e+05,4.722489815983102744e+03
3.540000000000000000e+02,1.820306034493958578e+05,1.916033433399474598e+05,1.536373848800630658e+05,1.284412882775295147e+05,4.748604932899746927e+03
3.550000000000000000e+02,1.829087956129730446e+05,1.927668462102498161e+05,1.543973319835947768e+05,1.291034676364394691e+05,4.778885468311718796e+03
3.560000000000000000e+02,1.838143154599758855e+05,1.938322880352466891e+05,1.551720327283051738e+05,1.297962694464234664e+05,4.803972589962524580e+03
3.570000000000000000e+02,1.847874641725014371e+05,1.949127764104806993e+05,1.560950406332873390e+05,1.306059483340540028e+05,4.838496204058757939e+03
3.580000000000000000e+02,1.857879110441524535e+05,1.958645507405410754e+05,1.570091173045312171e+05,1.313851041890322522e+05,4.872081012359951274e+03
3.590000000000000000e+02,1.868252370018187503e+05,1.969755854577718419e+05,1.578770387548827275e+05,1.320263246753691346e+05,4.902080321463809014e+03
3.600000000000000000e+02,1.880423523817358946e+05,1.980503503608285973e+05,1.587199022607301013e+05,1.328219131977356737e+05,4.927359896391947586e+03
3.610000000000000000e+02,1.893004579992651707e+05,1.991229504553707666e+05,1.595733121811905003e+05,1.336190717585911625e+05,4.955582519891925585e+03
3.620000000000000000e+02,1.903758923356181476e+05,2.001433822640376166e+05,1.604941706206078234e+05,1.342470290833749168e+05,4.989297134645558799e+03
3.630000000000000000e+02,1.913532478281055228e+05,2.011639403487229138e+05,1.613896262453022646e+05,1.349795590255676361e+05,5.019615275258525799e+03
3.640000000000000000e+02,1.925556883058237727e+05,2.022237700415756262e+05,1.622204571061439929e+05,1.357489999236189760e+05,5.045955107769068491e+03
3.650000000000000000e+02,1.938462648704535677e+05,2.033430043604241509e+05,1.630862566553121142e+05,1.365634353746127454e+05,5.074884353148597256e+03
3.660000000000000000e+02,1.951591066206705873e+05,2.044898980790770729e+05,1.640251313177181873e+05,1.373840645686428470e+05,5.107979430204819437e+03
3.670000000000000000e+02,1.960792049538512947e+05,2.056102102056058648e+05,1.650524909126642742e+05,1.381187039143845032e+05,5.135178887529077656e+03
3.680000000000000000e+02,1.971016445280023327e+05,2.067940832286177319e+05,1.660815239479511511e+05,1.388323385739968799e+05,5.171108266100975015e+03
3.690000000000000000e+02,1.980714466655684810e+05,2.079123868857368943e+05,1.671272300320315408e+05,1.394716251573110058e+05,5.202676570870862633e+03
3.700000000000000000e+02,1.989830883755394898e+05,2.092205410239075136e+05,1.681515282963075442e+05,1.401755492003647669e+05,5.234693719474324098e+03
3.710000000000000000e+02,2.000409982298298564e+05,2.104985423447173380e+05,1.691078715908947052e+05,1.409379621511613368e+05,5.265741026647325270e+03
3.720000000000000000e+02,2.009921350516177481e+05,2.117839709915273415e+05,1.699201787433295394e+05,1.417914231313673663e+05,5.301738070772257743e+03
3.730000000000000000e+02,2.020517411875697435e+05,2.130017785183272499e+05,1.709095927317914902e+05,1.425570544667644426e+05,5.338499017903459389e+03
3.740000000000000000e+02,2.032826568088243657e+05,2.141602514797838521e+05,1.719164423367334530e+05,1.434056430627092777e+05,5.376694216957412209e+03
3.750000000000000000e+02,2.043985180886298767e+05,2.152669593983778614e+05,1.730482012603601324e+05,1.441867249789689085e+05,5.414107447396403586e+03
3.760000000000000000e+02,2.055735022578127100e+05,2.164698971394201799e+05,1.740578800683556474e+05,1.448769097099983483e+05,5.449892955418952624e+03
3.770000000000000000e+02,2.067136924583326327e+05,2.175509186589953897e+05,1.750844626558717864e+05,1.456923932694849791e+05,5.488688130239786915e+03
3.780000000000000000e+02,2.077040714159140771e+05,2.185477094456010964e+05,1.759979420158083667e+05,1.465460894010108314e+05,5.522321990252639807e+03
3.790000000000000000e+02,2.087360720424889878e+05,2.196338833028762019e+05,1.769509406109308184e+05,1.473863582195319759e+05,5.551643644999364369e+03
3.800000000000000000e+02,2.098222457516671857e+05,2.207538984111055033e+05,1.779637196978690336e+05,1.481388187959400821e+05,5.580507906988530522e+03
3.810000000000000000e+02,2.109935007867791282e+05,2.218939921712274081e+05,1.788578932503078249e+05,1.488629545204790193e+05,5.608693452640314717e+03
3.820000000000000000e+02,2.121751745545574231e+05,2.230691409696677001e+05,1.797627546732789197e+05,1.496505192700699263e+05,5.639801295810768352e+03
3.830000000000000000e+02,2.133583754456581373e+05,2.241777990247574635e+05,1.806734957263168762e+05,1.504931271232183790e+05,5.677283930920209968e+03
3.840000000000000000e+02,2.143217017631800845e+05,2.253589018261860474e+05,1.814409501734248479e+05,1.512721256968930247e+05,5.716857570938776917e+03
3.850000000000000000e+02,2.155232797812572098e+05,2.264746761192792910e+05,1.822683275633181038e+05,1.521495768562805606e+05,5.745962585282501095e+03
3.860000000000000000e+02,2.166173156414488913e+05,2.277208512556802016e+05,1.831299526037877076e+05,1.530203482490047754e+05,5.779300595769525899e+03
3.870000000000000000e+02,2.178147132207887480e+05,2.289428181675172527e+05,1.840973688406983856e+05,1.539473578335632628e+05,5.812685059009510042e+03
3.880000000000000000e+02,2.187574636275912053e+05,2.300412524380242394e+05,1.849739128762863693e+05,1.548567672924469516e+05,5.846366770924777484e+03
3.890000000000000000e+02,2.198249421238966170e+05,2.312750684308873606e+05,1.860732589209329453e+05,1.557950904419607832e+05,5.875662112079658982e+03
3.900000000000000000e+02,2.208857451523974305e+05,2.324709326559600013e+05,1.871277296788841486e+05,1.566549237119492900e+05,5.910937332143771528e+03
3.910000000000000000e+02,2.219450689838785911e+05,2.337011628636118257e+05,1.880339652187186002e+05,1.574936132377556060e+05,5.942349889261618955e+03
3.920000000000000000e+02,2.229847296157913224e+05,2.349569150691377581e+05,1.889140998382089892e+05,1.583054945343839354e+05,5.980090251743658882e+03
3.930000000000000000e+02,2.241253840276556439e+05,2.362759910557352705e+05,1.898470833050502115e+05,1.590878237203447206e+05,6.011360092772471035e+03
3.940000000000000000e+02,2.252745028140861541e+05,2.376285633333541628e+05,1.907427367689511157e+05,1.597955385242895572e+05,6.051873430744790312e+03
3.950000000000000000e+02,2.261995720318748790e+05,2.389038162894058623e+05,1.918127531436579011e+05,1.605610586818697629e+05,6.077905819397637060e+03
3.960000000000000000e+02,2.271441649134324689e+05,2.402291853023250005e+05,1.927984370314048720e+05,1.614254244623732520e+05,6.112842799273473247e+03
3.970000000000000000e+02,2.280706888267770701e+05,2.416128159123918158e+05,1.938608195709882420e+05,1.623772438751209993e+05,6.139298175526133491e+03
3.980000000000000000e+02,2.292869951590186683e+05,2.430180534221286653e+05,1.949891436885455041e+05,1.633289603882258525e+05,6.166843710688184728e+03
3.990000000000000000e+02,2.306020309537853464e+05,2.441574438433314208e+05,1.960111642683267419e+05,1.642830746005643741e+05,6.197985286247580007e+03
4.000000000000000000e+02,2.316303743334003957e+05,2.452748358636250778e+05,1.969424885326184449e+05,1.651429997131507553e+05,6.230105508528229620e+03
4.010000000000000000e+02,2.328050642789434642e+05,2.465785724687506736e+05,1.978729762654361839e+05,1.659859828827643360e+05,6.258448732785834181e+03
4.020000000000000000e+02,2.341370984439572785e+05,2.478285166495185695e+05,1.987806494972995424e+05,1.669479131823135540e+05,6.291586547626067841e+03
4.030000000000000000e+02,2.355300590876227070e+05,2.492402328161153127e+05,1.997437906272149412e+05,1.678355325688123121e+05,6.331110264245186045e+03
4.040000000000000000e+02,2.368897256977016514e+05,2.508936825432411861e+05,2.006766691474753607e+05,1.686153816875996708e+05,6.364633243308351666e+03
4.050000000000000000e+02,2.382619001319306553e+05,2.524327497865226469e+05,2.016138233777170826e+05,1.693795190373201622e+05,6.401238155492454098e+03
4.060000000000000000e+02,2.394956489780460251e+05,2.538622105890671955e+05,2.026898208149507118e+05,1.702504646809951228e+05,6.431633703537263500e+03
4.070000000000000000e+02,2.406532701732856221e+05,2.552233549670019420e+05,2.037843892639279657e+05,1.711019947469890467e+05,6.464872024048149797e+03
4.080000000000000000e+02,2.418483922205876443e+05,2.566328693519190419e+05,2.048144338578278548e+05,1.718936529282779084e+05,6.504129000753737273e+03
4.090000000000000000e+02,2.429911259451912192e+05,2.580853753008457716e+05,2.058239096439381246e+05,1.725784420322682417e+05,6.544051886078243115e+03
4.100000000000000000e+02,2.441979526773981052e+05,2.592457749893187720e+05,2.068531322828010307e+05,1.733574764954778948e+05,6.587470797557395599e+03
4.110000000000000000e+02,2.453391412967544165e+05,2.603779467680154485e+05,2.079276197204978671e+05,1.741573770538700046e+05,6.628386662614198030e+03
4.120000000000000000e+02,2.467189896796463290e+05,2.614298112204517238e+05,2.091202085146787576e+05,1.749123243493970367e+05,6.673479062652825633e+03
4.130000000000000000e+02,2.480409326510999817e+05,2.623131010748033295e+05,2.103473510473634815e+05,1.756827149845829117e+05,6.704974596140166796e+03
4.140000000000000000e+02,2.492659792397486162e+05,2.631996157652358525e+05,2.114687484821615508e+05,1.764960144121675403e+05,6.743090660059152469e+03
4.150000000000000000e+02,2.504850395875113318e+05,2.641082569671137026e+05,2.126190030207904638e+05,1.773344410443941597e+05,6.774315261378959804e+03
4.160000000000000000e+02,2.515120284637650475e+05,2.651471391983928042e+05,2.136132434744503698e+05,1.782230002368753485e+05,6.808616877449247113e+03
4.170000000000000000e+02,2.525592037211658317e+05,2.663604922961799894e+05,2.145274511603583232e+05,1.790332187221455097e+05,6.848794668562863990e+03
4.180000000000000000e+02,2.537666113023684884e+05,2.673982927360516042e+05,2.156849969957861467e+05,1.798002139263738645e+05,6.888816399285853549e+03
4.190000000000000000e+02,2.551551886137286201e+05,2.685528989528021775e+05,2.169075838091252954e+05,1.806302791833851952e+05,6.923281191402782497e+03
4.200000000000000000e+02,2.566157597208493389e+05,2.698563981540090172e+05,2.179991764415467042e+05,1.815342076872399193e+05,6.963476188688452567e+03
4.210000000000000000e+02,2.578629886537831626e+05,2.710995635921390494e+05,2.192154487592415535e+05,1.822793394909564522e+05,6.995379388536679471e+03
4.220000000000000000e+02,2.589093515472896397e+05,2.720595001771898242e+05,2.204682617623296974e+05,1.830211999072122271e+05,7.039169683079044262e+03
4.230000000000000000e+02,2.599301515898514481e+05,2.731897581802725908e+05,2.215470945346298686e+05,1.836898609392208746e+05,7.070270652076995248e+03
4.240000000000000000e+02,2.609426679101846821e+05,2.744079530186686316e+05,2.225938508332946803e+05,1.844203734280103818e+05,7.113047333947676634e+03
4.250000000000000000e+02,2.619441624095170118e+05,2.756108666606678162e+05,2.236698212135170470e+05,1.852455741585284704e+05,7.153986220531503932e+03
4.260000000000000000e+02,2.629698701084404020e+05,2.768871568001977284e+05,2.248051261812837038e+05,1.860316952366442420e+05,7.197361943342457380e+03
4.270000000000000000e+02,2.641766283650140394e+05,2.781014163891476346e+05,2.259320190517598530e+05,1.868285132526720117e+05,7.238624567700630905e+03
4.280000000000000000e+02,2.653407231474562432e+05,2.792945534682013677e+05,2.269017017340753227e+05,1.876612950508176582e+05,7.281218512743356769e+03
4.290000000000000000e+02,2.666627420346731087e+05,2.805862427637947258e+05,2.279746121343672567e+05,1.885723139591896033e+05,7.319528340424637463e+03
4.300000000000000000e+02,2.680643047378637712e+05,2.817619094176295912e+05,2.290444546630816476e+05,1.895206750714707596e+05,7.352692142275088372e+03
4.310000000000000000e+02,2.696131673391842050e+05,2.829655905315136770e+05,2.301255256252140389e+05,1.905015083216553612e+05,7.385640569691176097e+03
4.320000000000000000e+02,2.710667340480625280e+05,2.841970608661127044e+05,2.313669022718920314e+05,1.914311038380829268e+05,7.425571909005236193e+03
4.330000000000000000e+02,2.721617490814791527e+05,2.855729492300034035e+05,2.325066972929876356e+05,1.922953151550449547e+05,7.459796883976026038e+03
4.340000000000000000e+02,2.732326942654964514e+05,2.869415095042274334e+05,2.337562024074874353e+05,1.932273351941306028e+05,7.494981164786149748e+03
4.350000000000000000e+02,2.742992566581186838e+05,2.880743256711312570e+05,2.350667402795273229e+05,1.941791557941215578e+05,7.534030313078987092e+03
4.360000000000000000e+02,2.755831522508442285e+05,2.896601657340669190e+05,2.362216321344659955e+05,1.951972475627143285e+05,7.570663952722648901e+03
4.370000000000000000e+02,2.769352016395071987e+05,2.914625191997255897e+05,2.374515515588187263e+05,1.961333375783796364e+05,7.608993458576591365e+03
4.380000000000000000e+02,2.782837481822792906e+05,2.931477352385880658e+05,2.388078012112605211e+05,1.971219600683042081e+05,7.653314348367639468e+03
4.390000000000000000e+02,2.796417373269948876e+05,2.949223085504040355e+05,2.399234061312669655e+05,1.979899200168526731e+05,7.684726863334053633e+03
4.400000000000000000e+02,2.807364266276694834e+05,2.964955799670901615e+05,2.411163161478714901e+05,1.988865276625375554e+05,7.726461067431629090e+03
4.410000000000000000e+02,2.817561852321563638e+05,2.977707681393236853e+05,2.421006255099131376e+05,1.998359971266058856e+05,7.759577158471400253e+03
4.420000000000000000e+02,2.827563864371582167e+05,2.989789803309544222e+05,2.431556453525749384e+05,2.008122716737008886e+05,7.796674441153449152e+03
4.430000000000000000e+02,2.840204038260368397e+05,3.000010680857792031e+05,2.443943260770064080e+05,2.016861832711743773e+05,7.835899894845985727e+03
4.440000000000000000e+02,2.853506228882698342e+05,3.010514596821844461e+05,2.455522170738938148e+05,2.025282672570830910e+05,7.868058815381462409e+03
4.450000000000000000e+02,2.869030577713067178e+05,3.020286505966067198e+05,2.465494940005695098e+05,2.032171153105030244e+05,7.900796206089857151e+03
4.460000000000000000e+02,2.882946230618811678e+05,3.031974183156225481e+05,2.475426742117351969e+05,2.040825409639797872e+05,7.943047789240089514e+03
4.470000000000000000e+02,2.895409731930239359e+05,3.044992356098365271e+05,2.486158519140111748e+05,2.050593437758763612e+05,7.983567518440519052e+03
4.480000000000000000e+02,2.906465726458094432e+05,3.055940511494853999e+05,2.496924384719081572e+05,2.059154666511067480e+05,8.020896354853666708e+03
4.490000000000000000e+02,2.916126770243349602e+05,3.066863755076454836e+05,2.508161197893321514e+05,2.067873615077458380e+05,8.059258022753283512e+03
4.500000000000000000e+02,2.928242935024435283e+05,3.079622207191704074e+05,2.519879737233606866e+05,2.076993139931210317e+05,8.094476420672672248e+03
4.510000000000000000e+02,2.944198587506749900e+05,3.091178848806877504e+05,2.531917120764144347e+05,2.085658319289469218e+05,8.134163823298636999e+03
4.520000000000000000e+02,2.958975580806796206e+05,3.102323726595150656e+05,2.544617640711218701e+05,2.094770898759680858e+05,8.171808244663092410e+03
4.530000000000000000e+02,2.972966258297099266e+05,3.113127240494400612e+05,2.556562822056860605e+05,2.103578020215493161e+05,8.208114295570701870e+03
4.540000000000000000e+02,2.988057344024562044e+05,3.122168273114409531e+05,2.567627611191247124e+05,2.112937364491511544e+05,8.250911924612213625e+03
4.550000000000000000e+02,3.003435551052885712e+05,3.131016904408928240e+05,2.579097190666872775e+05,2.122314680601868313e+05,8.288630894301817534e+03
4.560000000000000000e+02,3.021761795591656119e+05,3.141709717162505258e+05,2.591029490518798702e+05,2.131423029411691241e+05,8.329237757135453649e+03
4.570000000000000000e+02,3.037415515775714302e+05,3.155383191627148772e+05,2.602108472705503809e+05,2.139860090728490904e+05,8.372792817143788852e+03
4.580000000000000000e+02,3.053459906936457846e+05,3.169090326893993770e+05,2.611891826536906883e+05,2.149384575064165110e+05,8.410115518727388917e+03
4.590000000000000000e+02,3.068253695689151646e+05,3.184706758457277901e+05,2.623067253053599852e+05,2.158162608619151870e+05,8.454980831225537258e+03
4.600000000000000000e+02,3.082450270130975405e+05,3.200230032333383569e+05,2.635722999166803202e+05,2.166098308149173972e+05,8.497317817266330167e+03
4.610000000000000000e+02,3.095235596656904090e+05,3.212368357845331775e+05,2.648231506154706003e+05,2.175498697761039948e+05,8.539887032888484100e+03
4.620000000000000000e+02,3.108379402720602811e+05,3.224313533429721720e+05,2.659184951426479965e+05,2.186623923249122745e+05,8.578238683102395953e+03
4.630000000000000000e+02,3.121978145880209049e+05,3.238305597167026717e+05,2.669524846454730723e+05,2.195736057447292842e+05,8.614452943781718204e+03
4.640000000000000000e+02,3.135102636532354518e+05,3.254264017051138217e+05,2.680690772113624262e+05,2.205201793612047913e+05,8.657748959471380658e+03
4.650000000000000000e+02,3.148322578546403674e+05,3.268673866727119312e+05,2.692158812461078051e+05,2.215020882286089764e+05,8.697581329648051906e+03
4.660000000000000000e+02,3.162309692834844464e+05,3.283760349429592025e+05,2.704785658504731255e+05,2.223808647983477567e+05,8.735259422661916688e+03
4.670000000000000000e+02,3.175079608912203694e+05,3.300279706808528863e+05,2.717053902135866228e+05,2.234406099058107357e+05,8.769964469334881869e+03
4.680000000000000000e+02,3.187172401133023668e+05,3.317273476009060396e+05,2.728617859947536490e+05,2.243212278373775771e+05,8.812571446390673373e+03
4.690000000000000000e+02,3.201454574904660694e+05,3.331296653877096251e+05,2.740248865230079391e+05,2.252758152961500164e+05,8.848563366541900905e+03
4.700000000000000000e+02,3.213511467611192493e+05,3.345503974851283710e+05,2.752148147230547620e+05,2.263109284804191848e+05,8.896369893205077460e+03
4.710000000000000000e+02,3.226648960906795110e+05,3.357802887693964294e+05,2.765811950283888145e+05,2.272752125170677318e+05,8.941843088387839089e+03
4.720000000000000000e+02,3.240809939105242956e+05,3.370254917277750210e+05,2.780389540207013488e+05,2.282847105200208025e+05,8.991740649603696511e+03
4.730000000000000000e+02,3.257905028496133164e+05,3.380744784420243232e+05,2.792105242751194164e+05,2.292697154480304453e+05,9.039953262741821163e+03
4.740000000000000000e+02,3.275001862744791433e+05,3.391875454815638950e+05,2.804978010166004533e+05,2.303507737615866936e+05,9.091446645853724476e+03
4.750000000000000000e+02,3.290352840764276916e+05,3.403974789648468141e+05,2.816597609317791648e+05,2.314280946114622348e+05,9.131645188061504086e+03
4.760000000000000000e+02,3.304015076325701666e+05,3.415255319308236358e+05,2.829974012478740187e+05,2.324374706617452321e+05,9.172392683182595647e+03
4.770000000000000000e+02,3.317293384305781219e+05,3.427583333950621891e+05,2.842925086523584323e+05,2.333906471824471955e+05,9.214244688543123630e+03
4.780000000000000000e+02,3.329987102782036527e+05,3.440577923617832712e+05,2.856187761576866615e+05,2.344767974404998822e+05,9.250902863938656083e+03
4.790000000000000000e+02,3.342893082656010520e+05,3.452999734335071407e+05,2.870717208725509699e+05,2.355657160443147877e+05,9.283581637458933983e+03
4.800000000000000000e+02,3.357317715814659605e+05,3.468172564476524713e+05,2.883118832271447172e+05,2.365502275769819098e+05,9.323294907241461260e+03
4.810000000000000000e+02,3.371512290834569139e+05,3.482254334121637512e+05,2.894405582902213791e+05,2.375551819236069859e+05,9.366433378833522511e+03
4.820000000000000000e+02,3.385052720513093518e+05,3.493911377699309960e+05,2.907558754102026578e+05,2.385733869727372075e+05,9.416025989246152676e+03
4.830000000000000000e+02,3.397957226579452981e+05,3.506897601172970026e+05,2.921946261219804874e+05,2.397084850291070761e+05,9.468673415625977213e+03
4.840000000000000000e+02,3.410648174409368075e+05,3.521881720688166097e+05,2.934641469507502625e+05,2.407591537914390792e+05,9.511979101383636589e+03
4.850000000000000000e+02,3.422986126812828006e+05,3.538710698196799494e+05,2.947199855646509677e+05,2.418057887017048197e+05,9.554732034995970025e+03
4.860000000000000000e+02,3.435218430782923824e+05,3.553516322155485395e+05,2.959782707459562225e+05,2.430537032314070966e+05,9.594525350522129884e+03
4.870000000000000000e+02,3.449006825839532539e+05,3.569291137843130855e+05,2.971285829553355579e+05,2.444081430287024123e+05,9.637521699161512515e+03
4.880000000000000000e+02,3.463680615980270086e+05,3.585795677610356943e+05,2.984514671515570953e+05,2.457652423204320949e+05,9.679797330788660474e+03
4.890000000000000000e+02,3.477937216631771298e+05,3.600326030413013650e+05,2.996191697702171514e+05,2.470576230052056490e+05,9.720957371753625921e+03
4.900000000000000000e+02,3.494133477944303304e+05,3.614177253568253946e+05,3.006595567936876323e+05,2.483523217627885169e+05,9.766616926782025985e+03
4.910000000000000000e+02,3.509192594122480950e+05,3.628037069105197443e+05,3.017720024774371996e+05,2.494190468488998304e+05,9.809991117740997652e+03
4.920000000000000000e+02,3.522949045939962962e+05,3.643041536082494422e+05,3.029324825946172932e+05,2.504800558086996316e+05,9.860835059641069165e+03
4.930000000000000000e+02,3.534742078325608745e+05,3.658495711165022803e+05,3.042060308199418359e+05,2.515752261148655089e+05,9.906071859594563648e+03
4.940000000000000000e+02,3.547494530544314184e+05,3.674784541459601605e+05,3.053551508812929387e+05,2.526803033299657400e+05,9.952699817009448452e+03
4.950000000000000000e+02,3.560588349329442717e+05,3.691238662947390694e+05,3.067632646373980679e+05,2.538756523807934718e+05,1.000018184357481732e+04
4.960000000000000000e+02,3.574638225425141281e+05,3.705401728559089242e+05,3.078170522031906294e+05,2.548879796279663569e+05,1.004154266817590360e+04
4.970000000000000000e+02,3.589293378592631780e+05,3.718748100252844160e+05,3.091790751030439278e+05,2.559920576341460692e+05,1.008158497647899094e+04
4.980000000000000000e+02,3.606713037049163831e+05,3.732644559413807001e+05,3.104199723221982131e+05,2.570607635089517571e+05,1.012423281842909273e+04
4.990000000000000000e+02,3.624994849190748064e+05,3.745227340016543167e+05,3.118485294194772141e+05,2.582031033441725885e+05,1.016644411813044644e+04
5.000000000000000000e+02,3.640495492826253176e+05,3.761157914474942954e+05,3.132231207653494785e+05,2.594533375197010755e+05,1.021223029205997591e+04
5.010000000000000000e+02,3.655793957238969742e+05,3.776674447772087879e+05,3.145369092077797977e+05,2.607067736880030716e+05,1.025269283734043165e+04
5.020000000000000000e+02,3.670895521163850790e+05,3.792276388991109561e+05,3.158081812883797684e+05,2.618778697263346403e+05,1.029328547541314583e+04
5.030000000000000000e+02,3.687597677641881164e+05,3.809488074221911374e+05,3.171232018106544856e+05,2.631119753488639835e+05,1.033139668999570131e+04
5.040000000000000000e+02,3.703678512375073042e+05,3.826761795443568844e+05,3.183881433380293893e+05,2.643434371836317005e+05,1.037478330763230406e+04
5.050000000000000000e+02,3.718395876194705488e+05,3.842854885781392222e+05,3.196534849533759989e+05,2.655744027325398056e+05,1.041826219225154273e+04
5.060000000000000000e+02,3.733793484332000371e+05,3.856632499995661201e+05,3.209316236964226700e+05,2.667321039324114681e+05,1.046213384157962355e+04
5.070000000000000000e+02,3.747152740637602983e+05,3.872090450629014522e+05,3.220879136759020039e+05,2.678101569234636845e+05,1.050377444324128373e+04
5.080000000000000000e+02,3.760092019543459173e+05,3.887613531926213764e+05,3.233699596764456364e+05,2.690073670052210218e+05,1.055335503818010693e+04
5.090000000000000000e+02,3.773642621970314067e+05,3.903273292329192627e+05,3.247674243245327380e+05,2.703707451298007509e+05,1.059527631917762119e+04
5.100000000000000000e+02,3.788386379012719844e+05,3.920269123017856618e+05,3.260340677456842968e+05,2.715767615218997817e+05,1.064324739495794347e+04
5.110000000000000000e+02,3.803390854873684002e+05,3.936635739550862345e+05,3.274224480971989688e+05,2.726654117828686722e+05,1.068597143924341435e+04
5.120000000000000000e+02,3.819274526114111068e+05,3.952415390536573832e+05,3.288756990056328941e+05,2.736543183900081785e+05,1.073345548666531431e+04
5.130000000000000000e+02,3.835135680244080722e+05,3.968263447578603518e+05,3.303091999454570469e+05,2.746078065317547880e+05,1.077908045260586732e+04
5.140000000000000000e+02,3.852089430833278457e+05,3.983954793028917629e+05,3.316716555599340936e+05,2.755300005317175528e+05,1.081828785604884251e+04
5.150000000000000000e+02,3.866615841559495311e+05,3.998565130686101038e+05,3.334308571471879841e+05,2.763510577543231193e+05,1.086680222957992555e+04
5.160000000000000000e+02,3.881433695919640595e+05,4.013808828523879638e+05,3.350658284285999835e+05,2.774642370363826049e+05,1.092191872555710142e+04
5.170000000000000000e+02,3.897282277774538961e+05,4.029764941320882645e+05,3.365642505160981091e+05,2.784297655106090242e+05,1.096570685483702619e+04
5.180000000000000000e+02,3.912422807048113318e+05,4.045104493838859489e+05,3.381800959592974395e+05,2.794061684954472585e+05,1.100506342982273782e+04
5.190000000000000000e+02,3.929673172775522689e+05,4.060034677316960297e+05,3.395814707941917586e+05,2.803567693130515981e+05,1.104854908595125562e+04
5.200000000000000000e+02,3.945608581368920859e+05,4.075678745159888058e+05,3.409700939452059683e+05,2.811171728318068199e+05,1.109324029206857995e+04
5.210000000000000000e+02,3.958241303744114120e+05,4.092102409063258674e+05,3.423939148183986545e+05,2.819815439565438428e+05,1.113982206730248799e+04
5.220000000000000000e+02,3.971797649795536418e+05,4.106648459842520533e+05,3.438952711687328992e+05,2.830116343001500936e+05,1.118244145514067532e+04
5.230000000000000000e+02,3.984996132438512286e+05,4.122689837349914014e+05,3.453706075416174717e+05,2.840323116054190905e+05,1.122502990623799087e+04
5.240000000000000000e+02,3.997175044392490527e+05,4.138597881696773693e+05,3.467641708147366298e+05,2.851472072211722843e+05,1.127202756463466721e+04
5.250000000000000000e+02,4.010685155505988514e+05,4.153084535497924080e+05,3.479864342058135662e+05,2.863068492615604773e+05,1.131960488813951088e+04
5.260000000000000000e+02,4.024483814512581448e+05,4.167166567095175269e+05,3.494789673681249842e+05,2.874291935260969331e+05,1.136495021230445309e+04
5.270000000000000000e+02,4.039124501364779426e+05,4.181711151169047225e+05,3.509008991744039813e+05,2.886377571691565681e+05,1.141032071684044422e+04
5.280000000000000000e+02,4.053730825351048261e+05,4.197092957827365026e+05,3.523973877171490458e+05,2.896321455654744059e+05,1.145947444297322181e+04
5.290000000000000000e+02,4.068146046846342506e+05,4.213788295368301333e+05,3.537205117763939779e+05,2.907871166888070875e+05,1.149778614964517146e+04
5.300000000000000000e+02,4.081674677028619917e+05,4.229565995958060957e+05,3.551956214895963785e+05,2.920648878716439940e+05,1.154746612215766072e+04
5.310000000000000000e+02,4.098016361746361363e+05,4.242519248654190451e+05,3.567799894496285124e+05,2.932788995913569815e+05,1.159956138659194403e+04
5.320000000000000000e+02,4.111427835308103240e+05,4.258920819554605987e+05,3.583004121397783747e+05,2.944480564536642632e+05,1.164369627133386894e+04
5.330000000000000000e+02,4.123827211932615610e+05,4.277427067743765656e+05,3.599492942031348357e+05,2.952927607225741958e+05,1.169338784901993859e+04
5.340000000000000000e+02,4.136914887712320779e+05,4.293625689326211577e+05,3.613562472906500334e+05,2.962536630836937693e+05,1.174384065286788609e+04
5.350000000000000000e+02,4.153691126900021918e+05,4.307810221064264770e+05,3.626322557374888565e+05,2.973485346534188138e+05,1.179052601883727584e+04
5.360000000000000000e+02,4.170664541863804916e+05,4.323331804669804987e+05,3.639651194007365266e+05,2.984149682752182707e+05,1.184107060116887078e+04
5.370000000000000000e+02,4.186531250147214741e+05,4.341151995080299675e+05,3.653253532905208995e+05,2.994156197027007584e+05,1.188882850344686267e+04
5.380000000000000000e+02,4.203499991897086147e+05,4.358829867735558073e+05,3.666508052195673808e+05,3.004436338536816183e+05,1.193995386141408198e+04
5.390000000000000000e+02,4.220468199659952661e+05,4.376675878111612401e+05,3.679067139715671656e+05,3.014149381362470449e+05,1.197552359695369887e+04
5.400000000000000000e+02,4.236311954730930738e+05,4.395508669788435218e+05,3.692725232113475213e+05,3.022633975999578834e+05,1.203355800210043526e+04
5.410000000000000000e+02,4.252108184747755877e+05,4.413478945795628242e+05,3.705934434418355231e+05,3.032144212098176940e+05,1.208386031414979516e+04
5.420000000000000000e+02,4.266615681066730758e+05,4.431231557576830382e+05,3.718499627178963274e+05,3.041946778104356490e+05,1.213438164178680017e+04
5.430000000000000000e+02,4.281790193012774689e+05,4.448618108702189638e+05,3.731323515260516433e+05,3.053391238462975016e+05,1.217512430592436431e+04
5.440000000000000000e+02,4.295511177962403744e+05,4.466875162431899807e+05,3.744789832219167147e+05,3.066234757940213894e+05,1.222081728185648717e+04
5.450000000000000000e+02,4.311887529821887147e+05,4.482663042318627122e+05,3.756678773167123436e+05,3.078277672426042845e+05,1.226391587448149949e+04
5.460000000000000000e+02,4.328779920998577727e+05,4.497248811934379628e+05,3.770982237451000838e+05,3.091977996016839752e+05,1.230912503394367923e+04
5.470000000000000000e+02,4.346518037776022684e+05,4.511674097526450641e+05,3.786369387684334069e+05,3.106189819463570602e+05,1.234917220689018359e+04
5.480000000000000000e+02,4.362426338185247732e+05,4.526127633530761232e+05,3.801044743431232055e+05,3.121948579514558660e+05,1.239775462260312815e+04
5.490000000000000000e+02,4.378059535019731848e+05,4.541605080040867906e+05,3.815614536979985423e+05,3.136123196529097622e+05,1.244752072186615624e+04
5.500000000000000000e+02,4.394186390253924765e+05,4.555930783108604373e+05,3.831250338930888101e+05,3.150099305088560213e+05,1.249319233528964469e+04
5.510000000000000000e+02,4.411650304702399881e+05,4.570789393638279289e+05,3.845650426031218958e+05,3.163280381923860405e+05,1.254692981688029249e+04
5.520000000000000000e+02,4.427852303998477291e+05,4.584197765264467453e+05,3.860678419750194298e+05,3.176242106707650237e+05,1.259659223174510043e+04
5.530000000000000000e+02,4.444317154778703116e+05,4.598640779290571809e+05,3.876695628457495477e+05,3.188740921428557485e+05,1.264516117331205533e+04
5.540000000000000000e+02,4.460500297548380913e+05,4.613149108928809292e+05,3.893695625834867824e+05,3.200313960208969656e+05,1.269134348374473666e+04
5.550000000000000000e+02,4.474999422570374445e+05,4.626948686389103532e+05,3.910298184861498303e+05,3.211387483284609625e+05,1.273504637293224187e+04
5.560000000000000000e+02,4.489326548123825341e+05,4.642002912991761114e+05,3.925552933871179121e+05,3.223488106953597162e+05,1.278807667040594424e+04
5.570000000000000000e+02,4.501753691717121983e+05,4.657596580433348427e+05,3.939987913612008560e+05,3.234303207002374111e+05,1.284888375501252267e+04
5.580000000000000000e+02,4.518271062803841196e+05,4.673090213194797398e+05,3.954594440863449126e+05,3.245408338332934654e+05,1.288960596043764053e+04
5.590000000000000000e+02,4.535150588526419597e+05,4.689175793518059072e+05,3.971297424823112087e+05,3.257445832340259803e+05,1.293043217099703543e+04
5.600000000000000000e+02,4.549532583212532336e+05,4.704810027053225785e+05,3.989288081381054362e+05,3.269682931674080319e+05,1.297957514136377722e+04
5.610000000000000000e+02,4.564502027448513545e+05,4.721724300454710610e+05,4.006738600969763938e+05,3.282147005176331149e+05,1.303374795355365677e+04
5.620000000000000000e+02,4.580060601559579372e+05,4.738792237211355241e+05,4.021315915725592058e+05,3.296996723246379406e+05,1.308536296183487866e+04
5.630000000000000000e+02,4.593837530926176696e+05,4.753677782175068278e+05,4.034469926797819789e+05,3.309425308631364023e+05,1.312850029773273855e+04
5.640000000000000000e+02,4.607072381862230832e+05,4.769191197100422578e+05,4.049574397811244125e+05,3.322265183061010321e+05,1.317563529882806688e+04
5.650000000000000000e+02,4.620466052130257594e+05,4.787492552102191839e+05,4.065309016897737747e+05,3.337115736395161366e+05,1.322807710940445941e+04
5.660000000000000000e+02,4.636110796297134948e+05,4.804090132952859276e+05,4.080171409462913871e+05,3.350103311643053312e+05,1.327324131907162155e+04
5.670000000000000000e+02,4.652913225230188691e+05,4.821363637536275783e+05,4.095484337891601026e+05,3.364003926067822613e+05,1.332407121752538296e+04
5.680000000000000000e+02,4.672622707361415378e+05,4.838173490544593660e+05,4.109800623900442733e+05,3.375776483861471061e+05,1.337750558347665174e+04
5.690000000000000000e+02,4.688222125183432363e+05,4.854198982805769192e+05,4.122784283678699285e+05,3.386151002844257746e+05,1.342433434801980547e+04
5.700000000000000000e+02,4.704048362621872220e+05,4.872640828833248233e+05,4.135305400767520769e+05,3.398930213015762856e+05,1.348025334963999012e+04
5.710000000000000000e+02,4.720708836299675750e+05,4.891428771123146871e+05,4.149367375675232615e+05,3.413254501442558249e+05,1.353387147748400093e+04
5.720000000000000000e+02,4.736190953405526234e+05,4.911919201759484131e+05,4.162459697079485049e+05,3.425624002493790467e+05,1.357766660973427315e+04
5.730000000000000000e+02,4.750813153367775958e+05,4.926763532870280324e+05,4.177127363665822195e+05,3.437914887829314102e+05,1.362971352840250438e+04
5.740000000000000000e+02,4.766495494910328416e+05,4.943544849997841520e+05,4.190147341404444887e+05,3.450079526785597554e+05,1.368270270367426747e+04
5.750000000000000000e+02,4.783324996533756494e+05,4.960118680015442078e+05,4.204434334068252356e+05,3.462172845517713577e+05,1.373437232276356735e+04
5.760000000000000000e+02,4.799598698654408799e+05,4.976226820054862765e+05,4.217654960870240466e+05,3.473852751496196724e+05,1.378970425532259469e+04
5.770000000000000000e+02,4.813345372908564750e+05,4.994483186327618314e+05,4.233197980925077572e+05,3.483492080846035387e+05,1.384570865523934845e+04
5.780000000000000000e+02,4.827256205452042632e+05,5.016542208885244909e+05,4.250203061598686036e+05,3.494525390092530288e+05,1.389266051290126961e+04
5.790000000000000000e+02,4.843175057850015583e+05,5.035614482171802083e+05,4.266298148939310340e+05,3.505966812262985040e+05,1.394596755287843189e+04
5.800000000000000000e+02,4.859431595129605266e+05,5.054816549727533711e+05,4.280365943778381334e+05,3.515770536401885329e+05,1.399643974584644275e+04
5.810000000000000000e+02,4.876098906241661753e+05,5.072130088033970678e+05,4.293010153382765129e+05,3.527025956627001287e+05,1.404345804361349838e+04
5.820000000000000000e+02,4.889571791164359893e+05,5.092057889663696988e+05,4.306179882070504245e+05,3.537643638565858710e+05,1.409489093371020317e+04
5.830000000000000000e+02,4.906230779946753755e+05,5.108043712358420016e+05,4.321147845854395418e+05,3.547913531365996459e+05,1.413873001712779296e+04
5.840000000000000000e+02,4.923225688096926315e+05,5.124524236161503941e+05,4.335791523125772364e+05,3.559609242615600233e+05,1.418962769982351892e+04
5.850000000000000000e+02,4.941004088299396099e+05,5.142984438502240228e+05,4.351142584118654486e+05,3.572089844421614544e+05,1.423272219036984097e+04
5.860000000000000000e+02,4.958875333813522011e+05,5.160425166796327103e+05,4.369393999165823334e+05,3.584392240095714806e+05,1.428038664066073761e+04
5.870000000000000000e+02,4.976631005734302453e+05,5.177846124954042025e+05,4.388748725138780428e+05,3.594973197239692090e+05,1.432773221678645132e+04
5.880000000000000000e+02,4.993420629660171107e+05,5.192983097212602734e+05,4.407933209242436569e+05,3.605741023314762278e+05,1.438079490805015666e+04
5.890000000000000000e+02,5.009962446269131615e+05,5.210335922488869983e+05,4.427471182184620411e+05,3.615819546152931289e+05,1.443297045568911017e+04
5.900000000000000000e+02,5.026192581788678654e+05,5.227344069783393061e+05,4.443068762921717716e+05,3.627558731986671919e+05,1.449215681579381271e+04
5.910000000000000000e+02,5.041850288767594029e+05,5.242219222388282651e+05,4.459486820830460056e+05,3.637733447804730386e+05,1.454412896566524978e+04
5.920000000000000000e+02,5.057617953651852440e+05,5.257754612097149948e+05,4.473739585498335073e+05,3.646814493418090278e+05,1.459257009692452812e+04
5.930000000000000000e+02,5.073018415051045013e+05,5.273070846514279256e+05,4.490194074144786573e+05,3.658230070706022670e+05,1.465345511647762760e+04
5.940000000000000000e+02,5.088435877910158015e+05,5.287927465364671079e+05,4.507356983623536071e+05,3.669684083949576598e+05,1.470403533086613061e+04
5.950000000000000000e+02,5.102028795756719192e+05,5.302626089381305501e+05,4.524534470670192968e+05,3.679760781825575395e+05,1.475768476508260574e+04
5.960000000000000000e+02,5.116683750721567776e+05,5.317673032152662054e+05,4.541565241252706619e+05,3.689816530417238246e+05,1.480857987871544901e+04
5.970000000000000000e+02,5.134076712524903705e+05,5.334045945256372215e+05,4.558599861421629321e+05,3.700424927648717421e+05,1.486066587268491276e+04
5.980000000000000000e+02,5.148891473332539317e+05,5.350312055303682573e+05,4.575910139412715216e+05,3.710231953435724135e+05,1.491445334302606352e+04
5.990000000000000000e+02,5.162905178972820286e+05,5.366835572681198828e+05,4.592976541406231700e+05,3.720181669375586207e+05,1.496381152636387560e+04
6.000000000000000000e+02,5.179365049124740181e+05,5.384195392044082982e+05,4.608203485168446205e+05,3.731160063475019415e+05,1.502107402000652291e+04
6.010000000000000000e+02,5.197630606771124294e+05,5.398543140392373316e+05,4.625904073481311789e+05,3.744673650640853448e+05,1.508092352671889421e+04
6.020000000000000000e+02,5.214380271474923356e+05,5.414022472783082630e+05,4.642428661524691852e+05,3.756495034500653273e+05,1.513492390706108745e+04
6.030000000000000000e+02,5.231506261611071532e+05,5.431406656330463011e+05,4.658850960869369446e+05,3.768410945804408984e+05,1.517945397732426136e+04
6.040000000000000000e+02,5.251693276229032781e+05,5.447624788900411222e+05,4.674809213082734495e+05,3.781715942804287188e+05,1.523665241576272456e+04
6.050000000000000000e+02,5.270710895087053068e+05,5.465246633268740261e+05,4.690893150131378789e+05,3.794362516826390638e+05,1.528768898400434045e+04
6.060000000000000000e+02,5.287012190978757571e+05,5.483300262112370692e+05,4.706337283923272043e+05,3.807072669829388615e+05,1.534558752616323545e+04
6.070000000000000000e+02,5.301001972556225955e+05,5.503333976322535891e+05,4.719866984898709925e+05,3.820838211596821202e+05,1.539488747017159949e+04
6.080000000000000000e+02,5.317091965539748780e+05,5.521638491519503295e+05,4.734084837615727447e+05,3.831842738285439555e+05,1.545119463975578037e+04
6.090000000000000000e+02,5.331946824033057783e+05,5.538199438325670781e+05,4.749665740371799329e+05,3.844535024403326679e+05,1.551199458897488512e+04
6.100000000000000000e+02,5.347189979589907452e+05,5.556012962411956396e+05,4.765304149908650434e+05,3.856674887393825920e+05,1.557364461635631233e+04
6.110000000000000000e+02,5.364332112987919245e+05,5.571878613758608699e+05,4.780499388256975799e+05,3.869354176651860471e+05,1.562171165818148438e+04
6.120000000000000000e+02,5.381982678520778427e+05,5.591681418794686906e+05,4.794649697806301992e+05,3.880693337753516389e+05,1.568622991255944362e+04
6.130000000000000000e+02,5.400422648502341472e+05,5.614754136172410799e+05,4.809859567179367878e+05,3.892415073947986821e+05,1.575110792926090289e+04
6.140000000000000000e+02,5.417687059703307459e+05,5.635158408369689714e+05,4.824687688522720709e+05,3.904633970678789192e+05,1.580835210756507877e+04
6.150000000000000000e+02,5.433755811925078742e+05,5.652607882258957252e+05,4.840670533678155625e+05,3.916837880832607625e+05,1.586086761527154158e+04
6.160000000000000000e+02,5.451078888943803031e+05,5.670489192003223579e+05,4.856043797664167942e+05,3.928275169429241214e+05,1.592764001273848226e+04
6.170000000000000000e+02,5.469646064374665730e+05,5.690146339787621982e+05,4.871095478939104942e+05,3.942649079137942172e+05,1.598370124702359317e+04
6.180000000000000000e+02,5.487530964412294561e+05,5.708402057635540841e+05,4.883908031831756234e+05,3.956357300906190067e+05,1.604325604649277921e+04
6.190000000000000000e+02,5.507782894740558695e+05,5.727674001755106729e+05,4.896202977371973684e+05,3.969824802630632184e+05,1.609233858866117589e+04
6.200000000000000000e+02,5.527731675961370347e+05,5.747386159070926951e+05,4.909452846995388390e+05,3.983764736990784877e+05,1.613323620221412239e+04
6.210000000000000000e+02,5.543356062720874324e+05,5.765285314319725148e+05,4.923579320346435998e+05,3.998479707473452436e+05,1.619404461370807621e+04
6.220000000000000000e+02,5.559633181214728393e+05,5.782409807796492241e+05,4.939785245420454303e+05,4.013532436949989060e+05,1.625344728154449331e+04
6.230000000000000000e+02,5.576886210756185465e+05,5.802468940572757274e+05,4.954302994316081749e+05,4.029778587059056736e+05,1.630749904143104322e+04
6.240000000000000000e+02,5.595460836337308865e+05,5.819732158677657135e+05,4.971428678018682403e+05,4.047557091558475513e+05,1.637439544991595176e+04
6.250000000000000000e+02,5.615438081272125710e+05,5.838532553147145081e+05,4.988887717712989543e+05,4.063038250908987247e+05,1.643861082646557770e+04
6.260000000000000000e+02,5.633895049070842797e+05,5.853222419985124143e+05,5.003434941553749959e+05,4.077012531423198525e+05,1.649867887897839682e+04
6.270000000000000000e+02,5.651961795134644490e+05,5.869957651076607872e+05,5.018031348798183026e+05,4.090219514936249470e+05,1.656039201031814446e+04
6.280000000000000000e+02,5.668697816496570595e+05,5.886697236125693889e+05,5.033145249938637717e+05,4.102446783176650060e+05,1.662396732479487036e+04
6.290000000000000000e+02,5.684080030347723514e+05,5.904622512562198099e+05,5.047535302992823999e+05,4.114348356956673088e+05,1.668496986588085565e+04
6.300000000000000000e+02,5.704768119389850181e+05,5.922222653126094956e+05,5.063181423826567479e+05,4.127196479398602969e+05,1.673996590743284469e+04
6.310000000000000000e+02,5.725302863978674868e+05,5.938921795931505039e+05,5.083044865413421066e+05,4.139866762718256796e+05,1.678930365000566235e+04
6.320000000000000000e+02,5.748235197093032766e+05,5.955831833533511963e+05,5.101195316315317759e+05,4.153279422938693315e+05,1.684146049216306346e+04
6.330000000000000000e+02,5.768360709939366207e+05,5.974111037950949976e+05,5.120779044856267283e+05,4.165363652950266260e+05,1.688627325684452808e+04
6.340000000000000000e+02,5.787354148549594684e+05,5.992026672157219145e+05,5.139194929661213537e+05,4.176547074578191387e+05,1.693992552975955550e+04
6.350000000000000000e+02,5.806442135047921911e+05,6.013441408020696836e+05,5.157345220584674389e+05,4.187054331415469060e+05,1.701250811510260974e+04
6.360000000000000000e+02,5.823046649027743842e+05,6.032685904930041870e+05,5.176026098013170995e+05,4.199429469930034829e+05,1.707164261796648498e+04
6.370000000000000000e+02,5.840542386041043792e+05,6.052561519937370904e+05,5.192373415520782000e+05,4.211302850575183984e+05,1.712242686505029997e+04
6.380000000000000000e+02,5.859291765155233443e+05,6.073697951746704057e+05,5.209558655412786757e+05,4.222267034393204958e+05,1.718897037243535306e+04
6.390000000000000000e+02,5.878532706402626354e+05,6.096813387173340889e+05,5.227867281971307239e+05,4.234547118202246493e+05,1.725363194742935957e+04
6.400000000000000000e+02,5.894685563871534541e+05,6.118922663985211402e+05,5.246973988260168117e+05,4.245989360201995587e+05,1.730450944279289615e+04
6.410000000000000000e+02,5.909698395957099274e+05,6.136996154750920832e+05,5.268241481376925949e+05,4.256502482798816054e+05,1.735394353331320235e+04
6.420000000000000000e+02,5.926059513341563288e+05,6.152947041114713065e+05,5.286784934969861060e+05,4.267918582882420160e+05,1.741833577432712627e+04
6.430000000000000000e+02,5.941252990114681888e+05,6.169575387210489716e+05,5.306627007163988892e+05,4.281588183643348748e+05,1.747372897810280847e+04
6.440000000000000000e+02,5.960327870346922427e+05,6.186969099975035060e+05,5.326221184941509273e+05,4.296664473486873903e+05,1.753098575142582558e+04
6.450000000000000000e+02,5.981136018592731562e+05,6.205125548885987373e+05,5.345250487916278653e+05,4.314019198743533343e+05,1.758700712729484076e+04
6.460000000000000000e+02,5.999379014940717025e+05,6.221889472500144038e+05,5.364554126331277657e+05,4.331118675130426418e+05,1.765078619636270741e+04
6.470000000000000000e+02,6.017271445419520605e+05,6.239609592353547923e+05,5.382939682906323578e+05,4.348132296021274524e+05,1.770869526528131246e+04
6.480000000000000000e+02,6.036378213207997615e+05,6.260911342284954153e+05,5.398940709206881002e+05,4.364127956670339918e+05,1.777257471819692000e+04
6.490000000000000000e+02,6.056834834411267657e+05,6.282120670436663786e+05,5.412601693835866172e+05,4.381117905275712837e+05,1.782490192352432496e+04
6.500000000000000000e+02,6.077595816324178595e+05,6.300300079472197685e+05,5.428864326271908358e+05,4.394669485896035912e+05,1.787309975371114706e+04
6.510000000000000000e+02,6.100272600535624661e+05,6.321534756032950245e+05,5.446209914931387175e+05,4.407385236441799207e+05,1.793423089102111771e+04
6.520000000000000000e+02,6.120984210976494942e+05,6.343198455424736021e+05,5.462928627957338467e+05,4.420381105844257399e+05,1.798623510977973638e+04
6.530000000000000000e+02,6.139699101434434997e+05,6.364442159757062327e+05,5.480113813691495452e+05,4.436600751484896755e+05,1.803970934549609228e+04
6.540000000000000000e+02,6.161095988984918222e+05,6.388183479896864155e+05,5.498246346005063970e+05,4.450305671064648195e+05,1.810229866259983100e+04
6.550000000000000000e+02,6.179965436156247742e+05,6.410106876336161513e+05,5.516006997080412693e+05,4.464126624901973992e+05,1.815145857474640798e+04
6.560000000000000000e+02,6.199038469845098443e+05,6.431486176538476720e+05,5.533137503629681887e+05,4.479191699693762930e+05,1.821484729166275065e+04
6.570000000000000000e+02,6.218867088214657269e+05,6.455703305490332423e+05,5.547987983523635194e+05,4.492992622598686139e+05,1.829044374733339646e+04
6.580000000000000000e+02,6.238568108714130940e+05,6.481759755132120335e+05,5.564054814545193221e+05,4.507475760733287316e+05,1.835173425554343339e+04
6.590000000000000000e+02,6.259154695737573784e+05,6.503400466940799961e+05,5.581067201141649857e+05,4.522338215332317632e+05,1.840169872986267364e+04
6.600000000000000000e+02,6.282020574151094770e+05,6.521958783812418114e+05,5.595199181278003380e+05,4.537819893369531492e+05,1.845412158305876801e+04
6.610000000000000000e+02,6.301082619461686118e+05,6.542786150038961787e+05,5.610996442502443679e+05,4.554112404900923138e+05,1.851976558819059574e+04
6.620000000000000000e+02,6.320280191605240107e+05,6.562595463718129322e+05,5.630527324453617912e+05,4.571530223694171291e+05,1.857036705260122835e+04
6.630000000000000000e+02,6.338424569003249053e+05,6.583146288284678012e+05,5.648751270568615291e+05,4.588670142878941842e+05,1.863048676827008603e+04
6.640000000000000000e+02,6.355477415887909010e+05,6.599671031164589804e+05,5.668923946893630782e+05,4.604824991539215553e+05,1.869780635346229610e+04
6.650000000000000000e+02,6.371122735263945069e+05,6.617348752769668354e+05,5.687933609485514462e+05,4.621095492284970824e+05,1.875786812769014796e+04
6.660000000000000000e+02,6.388447532626558095e+05,6.636410645160113927e+05,5.707356374827541877e+05,4.636675306893041707e+05,1.881729958601707040e+04
6.670000000000000000e+02,6.405329023272185586e+05,6.656232454360375414e+05,5.726619584580305964e+05,4.650621750388758373e+05,1.887028913454219582e+04
6.680000000000000000e+02,6.424206207870793296e+05,6.677340983843370341e+05,5.745230504311535042e+05,4.666326492624863749e+05,1.893350294659793872e+04
6.690000000000000000e+02,6.444433737746720435e+05,6.698280450840999838e+05,5.764212962987391511e+05,4.680108046356348787e+05,1.900355625931831673e+04
6.700000000000000000e+02,6.464530265786962118e+05,6.719434151882798178e+05,5.782144347704726970e+05,4.694331088699358515e+05,1.905486501801471604e+04
6.710000000000000000e+02,6.482529488586953375e+05,6.739335475025393534e+05,5.798726411848259158e+05,4.706571692567394348e+05,1.911320337216101325e+04
6.720000000000000000e+02,6.505467586727628950e+05,6.755957056813812815e+05,5.818171574652517447e+05,4.717836165039673215e+05,1.917975483792021987e+04
6.730000000000000000e+02,6.525904856939621968e+05,6.777786167970667593e+05,5.837636662228310015e+05,4.730494131160558900e+05,1.924593501306084363e+04
6.740000000000000000e+02,6.546062827992932871e+05,6.799871769501819508e+05,5.856523819124784786e+05,4.743898459316833178e+05,1.929675296094852092e+04
6.750000000000000000e+02,6.564275805388244335e+05,6.820900869086567545e+05,5.875579503408387536e+05,4.758011121075471747e+05,1.936129011852494659e+04
6.760000000000000000e+02,6.582352942174591590e+05,6.842862377881961875e+05,5.890450360705391504e+05,4.772293040145254345e+05,1.941957953541287861e+04
6.770000000000000000e+02,6.601166755461809225e+05,6.863544299025386572e+05,5.905573318937758449e+05,4.787434412588609266e+05,1.948886684585692274e+04
6.780000000000000000e+02,6.620679640105299186e+05,6.887420236374682281e+05,5.921273260710830800e+05,4.803510323073771433e+05,1.954386825089696140e+04
6.790000000000000000e+02,6.640302374535233248e+05,6.913078474171853159e+05,5.935194075781821739e+05,4.820022816540386411e+05,1.961659820025769295e+04
6.800000000000000000e+02,6.656352502862393158e+05,6.933211048197461059e+05,5.951957252420212608e+05,4.835487723301559454e+05,1.967290315311554514e+04
6.810000000000000000e+02,6.673831600852276897e+05,6.950194883977680001e+05,5.968924063967687543e+05,4.853426416910387343e+05,1.974007276484304020e+04
6.820000000000000000e+02,6.692132740856257733e+05,6.967298069213433191e+05,5.984945782507096883e+05,4.870358104122058139e+05,1.980778644386247834e+04
6.830000000000000000e+02,6.711585476343915798e+05,6.985840053531711455e+05,6.000058211401556619e+05,4.885287874534357106e+05,1.985637497015376721e+04
6.840000000000000000e+02,6.732395669866073877e+05,7.008413059707303764e+05,6.014779684308874421e+05,4.899710045787016861e+05,1.991054521234288404e+04
6.850000000000000000e+02,6.755533415581887821e+05,7.033183252612459473e+05,6.030001356299477629e+05,4.912913300774305826e+05,1.997645328389481801e+04
6.860000000000000000e+02,6.778848288938566111e+05,7.055268598378907191e+05,6.046881197722512297e+05,4.926170768872632179e+05,2.002975498823706948e+04
6.870000000000000000e+02,6.800790976228788495e+05,7.079031380642927252e+05,6.063444353065184550e+05,4.938837352873348864e+05,2.009366739341766879e+04
6.880000000000000000e+02,6.825532296971320175e+05,7.101372966097218450e+05,6.082956671082230750e+05,4.954200551015828969e+05,2.015192399643939279e+04
6.890000000000000000e+02,6.850638717193650082e+05,7.123602232188673224e+05,6.103486044301956426e+05,4.965900550603258889e+05,2.022672954456436855e+04
6.900000000000000000e+02,6.871098072785465047e+05,7.144991516674458981e+05,6.123652201785505749e+05,4.977296218942502746e+05,2.028784194826700696e+04
6.910000000000000000e+02,6.891044968958206009e+05,7.163266840821567457e+05,6.140404642540041823e+05,4.989831755154441926e+05,2.034933760042492941e+04
6.920000000000000000e+02,6.910300741937945131e+05,7.181281652384167537e+05,6.157600359769312199e+05,5.005149151507577626e+05,2.041708553063922227e+04
6.930000000000000000e+02,6.928089632278517820e+05,7.199121057444008766e+05,6.173951290559053887e+05,5.019187544680507854e+05,2.047759047218650812e+04
6.940000000000000000e+02,6.943798825231102528e+05,7.216141843251743121e+05,6.190035861653467873e+05,5.033328148341190536e+05,2.054312336223192688e+04
6.950000000000000000e+02,6.963696066559609026e+05,7.233558761984297307e+05,6.207740512018536683e+05,5.046518890536453109e+05,2.060293633057586339e+04
6.960000000000000000e+02,6.981427800535447896e+05,7.253655150947261136e+05,6.227553906397912651e+05,5.061225060296416050e+05,2.064969107841169898e+04
6.970000000000000000e+02,7.002213897912711836e+05,7.271150311746067600e+05,6.247483116204843391e+05,5.076670459969756776e+05,2.071621382551877832e+04
6.980000000000000000e+02,7.020498657892502379e+05,7.289306442133734236e+05,6.267827544929265277e+05,5.091854106943111983e+05,2.077739580717936042e+04
6.990000000000000000e+02,7.036562909275406273e+05,7.307169370068000862e+05,6.286038200014703907e+05,5.108081198608465493e+05,2.083126732351256942e+04
7.000000000000000000e+02,7.051209048503313679e+05,7.327825234564685961e+05,6.303185341043778462e+05,5.123828796018367866e+05,2.089991435844750595e+04
7.010000000000000000e+02,7.068417206979705952e+05,7.350616663921532454e+05,6.321664102113124682e+05,5.140674355248094071e+05,2.095614667663570435e+04
7.020000000000000000e+02,7.086725850888397545e+05,7.373327637493413640e+05,6.343204289924780605e+05,5.158857497475821292e+05,2.101301783172030991e+04
7.030000000000000000e+02,7.102741938978920225e+05,7.395502607389428886e+05,6.362045163882836932e+05,5.174947919658134924e+05,2.107302869777368323e+04
7.040000000000000000e+02,7.120484935921633150e+05,7.413870894547109492e+05,6.381244181466283044e+05,5.189672031916863634e+05,2.113318415565795294e+04
7.050000000000000000e+02,7.137969529293135274e+05,7.434113572337450460e+05,6.403447662104388000e+05,5.205545144837045227e+05,2.119762037479841092e+04
7.060000000000000000e+02,7.156639330498925410e+05,7.455254042025345843e+05,6.421470525438748300e+05,5.222681651491221273e+05,2.125845263573021657e+04
7.070000000000000000e+02,7.178783298304917989e+05,7.473372611179456580e+05,6.442199352636297699e+05,5.239591239000743954e+05,2.133173156889909660e+04
7.080000000000000000e+02,7.196016191648780368e+05,7.491395590664421907e+05,6.460740860600871965e+05,5.255093433910498861e+05,2.138941954777670617e+04
7.090000000000000000e+02,7.215254369393079542e+05,7.515644139229739085e+05,6.482525860246622469e+05,5.270627566907037981e+05,2.143959494190746773e+04
7.100000000000000000e+02,7.236331649899578188e+05,7.538271088557409821e+05,6.505103712407830171e+05,5.288492209252553293e+05,2.150127196764930704e+04
7.110000000000000000e+02,7.257562469787115697e+05,7.559924577143748756e+05,6.526737557500620605e+05,5.304174711885871366e+05,2.156369236842284590e+04
7.120000000000000000e+02,7.277116051334019285e+05,7.582057529918543296e+05,6.546708316636912059e+05,5.318503950813690899e+05,2.163588117111599422e+04
7.130000000000000000e+02,7.296884974107288290e+05,7.601653024385913741e+05,6.564745786352576688e+05,5.332734015575922094e+05,2.170782056778270999e+04
7.140000000000000000e+02,7.315920565574141219e+05,7.618451701686094748e+05,6.582689576148680644e+05,5.347107811194551177e+05,2.176291125846107025e+04
7.150000000000000000e+02,7.331826137540837517e+05,7.638109996783941751e+05,6.601841276881087106e+05,5.359897711835956434e+05,2.181425854273921868e+04
7.160000000000000000e+02,7.348678105787220411e+05,7.659087810949720442e+05,6.618421541151609272e+05,5.373039058515519137e+05,2.187516311263569514e+04
7.170000000000000000e+02,7.368307492683499586e+05,7.681896875115844887e+05,6.637065673836079659e+05,5.387291606989344582e+05,2.193579592464281450e+04
7.180000000000000000e+02,7.385831008857854176e+05,7.705241097919931635e+05,6.655509770649272250e+05,5.402987692734592129e+05,2.199883737635234866e+04
7.190000000000000000e+02,7.401049153171894141e+05,7.726227999341299292e+05,6.671099642450145911e+05,5.418211823456492275e+05,2.206955771381457453e+04
7.200000000000000000e+02,7.418559773339572130e+05,7.748905490544082131e+05,6.688226452488431241e+05,5.433600139473183081e+05,2.213644949440893834e+04
7.210000000000000000e+02,7.434930214791712351e+05,7.770673623574271332e+05,6.707239558599174488e+05,5.446934893740502885e+05,2.219598618281777090e+04
7.220000000000000000e+02,7.453841830910824938e+05,7.792781833536182530e+05,6.724994333538175561e+05,5.461904784509901656e+05,2.226179684830822953e+04
7.230000000000000000e+02,7.475142536615771241e+05,7.814688651520363055e+05,6.740637665069962386e+05,5.477508669462546241e+05,2.232813406995445621e+04
7.240000000000000000e+02,7.493618143616903108e+05,7.837975978844553465e+05,6.760554508858268382e+05,5.494038940394738456e+05,2.238350135011790553e+04
7.250000000000000000e+02,7.512833513030735776e+05,7.862408072424348211e+05,6.783255501358269248e+05,5.509432969093725551e+05,2.244124775748548927e+04
7.260000000000000000e+02,7.532927733261935646e+05,7.887499813657449558e+05,6.805051687177774729e+05,5.525121090473826043e+05,2.249960450882142322e+04
7.270000000000000000e+02,7.555437990439840360e+05,7.912665081150184851e+05,6.826081278238940286e+05,5.541884528070141096e+05,2.257114953404594053e+04
7.280000000000000000e+02,7.575828389957647305e+05,7.939816546151838265e+05,6.848237676449407591e+05,5.559487546278503723e+05,2.262099322328546623e+04
7.290000000000000000e+02,7.600230615087905899e+05,7.966606821414313745e+05,6.873827790623115143e+05,5.574594216090791160e+05,2.269420354307667003e+04
7.300000000000000000e+02,7.623198694335145410e+05,7.991849027105304413e+05,6.897109624492723960e+05,5.588834009300423786e+05,2.276080475846529953e+04
7.310000000000000000e+02,7.644739295060792938e+05,8.013373913245302392e+05,6.915158840476882178e+05,5.604719248101010453e+05,2.283206906676897779e+04
7.320000000000000000e+02,7.670562895770854084e+05,8.033141764863682911e+05,6.936804389933770290e+05,5.620533887428538874e+05,2.290034567692752171e+04
7.330000000000000000e+02,7.696201813922822475e+05,8.052905194339526352e+05,6.955788211968237301e+05,5.636581932528666221e+05,2.297286472214261448e+04
7.340000000000000000e+02,7.719233536794323009e+05,8.072882246875880519e+05,6.971560419777794741e+05,5.654718954567455221e+05,2.303449678401445999e+04
7.350000000000000000e+02,7.740694148106699577e+05,8.095522691820942564e+05,6.989600300632221624e+05,5.671247448560348712e+05,2.309046842175378697e+04
7.360000000000000000e+02,7.760772781468636822e+05,8.117082288613759447e+05,7.004883921285998076e+05,5.688627054574973881e+05,2.317410070758425718e+04
7.370000000000000000e+02,7.782005509505756199e+05,8.141111181221472798e+05,7.023319040476472583e+05,5.706032004056994338e+05,2.324571817356937390e+04
7.380000000000000000e+02,7.799205919544359203e+05,8.168896566132060252e+05,7.040941737954983255e+05,5.722433347485361155e+05,2.330285695618802856e+04
7.390000000000000000e+02,7.818377004644930130e+05,8.193976611175913131e+05,7.060790044771477114e+05,5.738562345083698165e+05,2.337651470853744104e+04
7.400000000000000000e+02,7.838964837264064699e+05,8.218349064612439834e+05,7.080638130269143730e+05,5.753102147845875006e+05,2.345189995766280117e+04
7.410000000000000000e+02,7.860715628517903388e+05,8.242079855402597459e+05,7.100080647970119026e+05,5.767372416119229747e+05,2.352104275051408331e+04
7.420000000000000000e+02,7.880626685617330950e+05,8.266305481805950403e+05,7.121688404342635768e+05,5.780648361547406530e+05,2.359200998576472921e+04
7.430000000000000000e+02,7.901084472768218257e+05,8.288077567296465859e+05,7.141966471425062045e+05,5.794346532264945563e+05,2.367197090054850196e+04
7.440000000000000000e+02,7.925163729564037640e+05,8.308719158640829846e+05,7.159004190391337033e+05,5.808607444733767770e+05,2.374134049224815681e+04
7.450000000000000000e+02,7.950989484478654340e+05,8.330150326095155906e+05,7.178597652205018094e+05,5.823529607714740559e+05,2.380514916452121179e+04
7.460000000000000000e+02,7.977296133036401588e+05,8.354962212442823220e+05,7.199573562198706204e+05,5.839734988663467811e+05,2.386342160376565880e+04
7.470000000000000000e+02,8.006695380973359570e+05,8.379693125583565561e+05,7.219604173066451913e+05,5.854347496948030312e+05,2.393838860447713523e+04
7.480000000000000000e+02,8.034974657455084380e+05,8.404346903030973626e+05,7.238659991696946090e+05,5.869010461581759155e+05,2.401346408656824133e+04
7.490000000000000000e+02,8.064648848640976939e+05,8.429415014085052535e+05,7.260214742228481919e+05,5.885710203105660621e+05,2.409245422810200398e+04


==> figs/sim/train_loss_edge_07_mal_12_out_max_tukey.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.850354453747261374e+00,9.861796835647147930e+00,9.807701004372415099e+00,1.007143703011627345e+01,9.942935034090407243e+00
1.000000000000000000e+00,3.858340468090594833e+00,3.517789339898476531e+00,3.832760051516625577e+00,4.241125379232638437e+00,6.379112533006500385e+00
2.000000000000000000e+00,1.390856104642318014e+00,1.365248772779075193e+00,1.546344957047801172e+00,2.123053371832592351e+00,4.545682996574972989e+00
3.000000000000000000e+00,5.564258745384667026e-01,5.057940757535801524e-01,5.847380330229824397e-01,1.135068578429843988e+00,3.362989419152549342e+00
4.000000000000000000e+00,2.193084412075767542e-01,2.329138872567463325e-01,2.183114839591319134e-01,6.466253286901684216e-01,2.344326118530915437e+00
5.000000000000000000e+00,1.536450554628951970e-01,1.362721620667555200e-01,9.578625702706466960e-02,3.046756505906935697e-01,1.478747980409816476e+00
6.000000000000000000e+00,2.200027012258749526e-01,1.931268742673984962e-01,7.551579717649137269e-02,2.035031502270201464e-01,8.990288618043376090e-01
7.000000000000000000e+00,3.332715956969990456e-01,2.755894337518352000e-01,9.891771065684107356e-02,2.182034579087074322e-01,5.156623164892203404e-01
8.000000000000000000e+00,4.640917337419462330e-01,4.202719962490291117e-01,1.579154967114959618e-01,2.698818147525596789e-01,2.599626250816488016e-01
9.000000000000000000e+00,6.631378789414843489e-01,6.533136949830089524e-01,2.682871123992398577e-01,3.654172112404561190e-01,1.709995403299745531e-01
1.000000000000000000e+01,1.028284193895680820e+00,1.240029991245384267e+00,5.402650466210663360e-01,5.241082466377636750e-01,1.091930267863056025e-01
1.100000000000000000e+01,1.510712708646205549e+00,1.950951108630508024e+00,8.360145477726669272e-01,7.128921604924979283e-01,8.223627591475812793e-02
1.200000000000000000e+01,2.161683860764587628e+00,2.962792306910122964e+00,1.266354416590926846e+00,1.014651958423420375e+00,7.108042611851572712e-02
1.300000000000000000e+01,3.390257727636178497e+00,4.411864765691163370e+00,1.940332319653561122e+00,1.515246566737316503e+00,8.006744287798894799e-02
1.400000000000000000e+01,4.962292748853085911e+00,5.750677850085667231e+00,3.053430677905931478e+00,2.249718740932150407e+00,1.013400092157203947e-01
1.500000000000000000e+01,6.846750804422743641e+00,7.620051882195084225e+00,4.470271114398308043e+00,3.704441766864886798e+00,1.201403561028189237e-01
1.600000000000000000e+01,8.802849611803111429e+00,9.780028677065105924e+00,6.097174731025614136e+00,4.820030517369955803e+00,1.485620243765929382e-01
1.700000000000000000e+01,1.121459536096855736e+01,1.234088262471217945e+01,8.213892002739417109e+00,6.375065586563229303e+00,2.017293299123331662e-01
1.800000000000000000e+01,1.394803563362508569e+01,1.617761543511677758e+01,1.058619066491330329e+01,8.049236293831661726e+00,2.790909648908688201e-01
1.900000000000000000e+01,1.653873334222991076e+01,2.026503689545033637e+01,1.319798809998446387e+01,1.027991257318723228e+01,3.528884780644613306e-01
2.000000000000000000e+01,2.020933740086566388e+01,2.443498624436545441e+01,1.608599357695510790e+01,1.255248955468172412e+01,4.725058988434095442e-01
2.100000000000000000e+01,2.392662450369411431e+01,2.859985847780966495e+01,1.895077439790187768e+01,1.526587536292731073e+01,6.025209007112714010e-01
2.200000000000000000e+01,2.759880485707483189e+01,3.303377052700481897e+01,2.331537120104950844e+01,1.782227693207644847e+01,7.348785898959004914e-01
2.300000000000000000e+01,3.139452227622726355e+01,3.780862866280669721e+01,2.743975423092902943e+01,2.149222089349525078e+01,9.643921136242994407e-01
2.400000000000000000e+01,3.598665756335181953e+01,4.402431139255830317e+01,3.150625655605912456e+01,2.604360011471543501e+01,1.161328619144547769e+00
2.500000000000000000e+01,4.119368184486735629e+01,5.007913398745627376e+01,3.607182384489732385e+01,3.153476819509778295e+01,1.418475131201865747e+00
2.600000000000000000e+01,4.550539972838983260e+01,5.648282289879098528e+01,4.175695847978865061e+01,3.614322561659762556e+01,1.717766088679722358e+00
2.700000000000000000e+01,5.152665974827516493e+01,6.385940673610718932e+01,4.712604135332000510e+01,4.130959684893371531e+01,2.123116741851184042e+00
2.800000000000000000e+01,5.828556765248853111e+01,7.130894355169591847e+01,5.347421624765463832e+01,4.637203111764151942e+01,2.678353778609043001e+00
2.900000000000000000e+01,6.434416339285550634e+01,7.904943247534745865e+01,6.081156211072009654e+01,5.134762800977851782e+01,3.080460695755813827e+00
3.000000000000000000e+01,7.107704824057869075e+01,8.761806230775164295e+01,6.864140398049339353e+01,5.630711915917028421e+01,3.647670798714373497e+00
3.100000000000000000e+01,7.727908093187343752e+01,9.614559048490500004e+01,7.655216859810181518e+01,6.245063377042731645e+01,4.352185028639991238e+00
3.200000000000000000e+01,8.506237366719419413e+01,1.061199267735313185e+02,8.390352718294106182e+01,6.941227301072335365e+01,4.846110674210610370e+00
3.300000000000000000e+01,9.305799305730124615e+01,1.150814248778441424e+02,9.254325616533367338e+01,7.735635846761232415e+01,5.729387596612992795e+00
3.400000000000000000e+01,1.014846491596482565e+02,1.257326660627003321e+02,1.015234379971270471e+02,8.376750098133071276e+01,6.466004412315826677e+00
3.500000000000000000e+01,1.116451500909194579e+02,1.372272996452729217e+02,1.102492983157209210e+02,9.142961913311175692e+01,7.330155874920704306e+00
3.600000000000000000e+01,1.232865512349334836e+02,1.502941184060016155e+02,1.203835316302935041e+02,1.015057807520188788e+02,8.248018686227240437e+00
3.700000000000000000e+01,1.335148549291586733e+02,1.596295801039941296e+02,1.301352155913384365e+02,1.104902397089844612e+02,9.150513208781582364e+00
3.800000000000000000e+01,1.419672167370969191e+02,1.692347604493666609e+02,1.402799603050027031e+02,1.180545364228131575e+02,1.034705363575110049e+01
3.900000000000000000e+01,1.529493044798164760e+02,1.817144612835675730e+02,1.494504880559579192e+02,1.259850611122978705e+02,1.165447495203566319e+01
4.000000000000000000e+01,1.633009059444228228e+02,1.928450190087291958e+02,1.586781877862912893e+02,1.348824522684878389e+02,1.279013724686161702e+01
4.100000000000000000e+01,1.732899281138137439e+02,2.053077327845404341e+02,1.692703171083694826e+02,1.438489198239123255e+02,1.400359291213245605e+01
4.200000000000000000e+01,1.858134301560031929e+02,2.182785909351712235e+02,1.803443687797295070e+02,1.534481998209889753e+02,1.554189358554010880e+01
4.300000000000000000e+01,1.993287644503436127e+02,2.309347707414700324e+02,1.911130727977992194e+02,1.619434879150933853e+02,1.712599731910001566e+01
4.400000000000000000e+01,2.120762188268074055e+02,2.448226568687625218e+02,2.037742261746789154e+02,1.716693953846730096e+02,1.885254906417024046e+01
4.500000000000000000e+01,2.254883412817389399e+02,2.606970167742196054e+02,2.177939519087274221e+02,1.833434578385579243e+02,2.043233436358931598e+01
4.600000000000000000e+01,2.406228538339949523e+02,2.762086033233982789e+02,2.330403932863494845e+02,1.942261648476947755e+02,2.190558468278878834e+01
4.700000000000000000e+01,2.536030765673868359e+02,2.920772355382853220e+02,2.477372649036242365e+02,2.063272313130423754e+02,2.402214005115455109e+01
4.800000000000000000e+01,2.673211709678377019e+02,3.083917487432638609e+02,2.623843738425635479e+02,2.171425528595760568e+02,2.592177700570711352e+01
4.900000000000000000e+01,2.838697471140437756e+02,3.246388120239524824e+02,2.767336281552406945e+02,2.301043223211498798e+02,2.767186739893523395e+01
5.000000000000000000e+01,3.013416828427707514e+02,3.404238027303038052e+02,2.907529722356487127e+02,2.448630733999568179e+02,2.956280634028749077e+01
5.100000000000000000e+01,3.171062484214997994e+02,3.564771252291406540e+02,3.037253475138239764e+02,2.612560427532063727e+02,3.185319502912218326e+01
5.200000000000000000e+01,3.331717288589829309e+02,3.725253160715739682e+02,3.183509749068019801e+02,2.735830448453259578e+02,3.435125215096411466e+01
5.300000000000000000e+01,3.474856239663648694e+02,3.910845676075552433e+02,3.321180865689798907e+02,2.893531644862836743e+02,3.650868178279042553e+01
5.400000000000000000e+01,3.627899840100965321e+02,4.107310378435022358e+02,3.493241815626620905e+02,3.045792871430243167e+02,3.908291227523103117e+01
5.500000000000000000e+01,3.817355318819205650e+02,4.266280254636801601e+02,3.657397332464227020e+02,3.196628013669118786e+02,4.148713096760258168e+01
5.600000000000000000e+01,4.000801209924741784e+02,4.411810524921327783e+02,3.818033863683419895e+02,3.334060168410028382e+02,4.414066910137165678e+01
5.700000000000000000e+01,4.154808536841862860e+02,4.560897543801224856e+02,3.990278787638488893e+02,3.485550554504782212e+02,4.666118552451802515e+01
5.800000000000000000e+01,4.349241072776741248e+02,4.741808425770416306e+02,4.179189813230030950e+02,3.636555008669920426e+02,4.931791068695878977e+01
5.900000000000000000e+01,4.505759246072513520e+02,4.910327820927890912e+02,4.314634420291957326e+02,3.790174903099479593e+02,5.158954949801362488e+01
6.000000000000000000e+01,4.688853537544399614e+02,5.135280232264991582e+02,4.509131605135133327e+02,3.926926959653857807e+02,5.534249978292702110e+01
6.100000000000000000e+01,4.868833650451649646e+02,5.359039150961856421e+02,4.651690872997814381e+02,4.078562488834225519e+02,5.788050917469839618e+01
6.200000000000000000e+01,5.050814281288273833e+02,5.558710749222389040e+02,4.853773140357424154e+02,4.289658100605412301e+02,6.112617809924138612e+01
6.300000000000000000e+01,5.236653099142408792e+02,5.780773471082923152e+02,5.054554989323236214e+02,4.451778780319995690e+02,6.366566961738669761e+01
6.400000000000000000e+01,5.434801737582338319e+02,5.996747151027371956e+02,5.258077690266889022e+02,4.632289697544846376e+02,6.649889164326523883e+01
6.500000000000000000e+01,5.643237638528354410e+02,6.204331263432826518e+02,5.447214040840165126e+02,4.781314627809701960e+02,6.954905364549730962e+01
6.600000000000000000e+01,5.870119870771887918e+02,6.456905017811021708e+02,5.637871281005604942e+02,4.978758870794835047e+02,7.299739775043219936e+01
6.700000000000000000e+01,6.080041732739870213e+02,6.699769376917737418e+02,5.846482719602424822e+02,5.204075563633405181e+02,7.673811701274715347e+01
6.800000000000000000e+01,6.273710433577891763e+02,6.944309254941786094e+02,6.081843064236049941e+02,5.437477004726699761e+02,8.001616828667791026e+01
6.900000000000000000e+01,6.505367752727979678e+02,7.205564969465713148e+02,6.317524110320074442e+02,5.606168623725629914e+02,8.399601834639014442e+01
7.000000000000000000e+01,6.761424448427105744e+02,7.446931192777670958e+02,6.538862377516456945e+02,5.775363441360652814e+02,8.688449622986715326e+01
7.100000000000000000e+01,7.016263844195087813e+02,7.724855359020951937e+02,6.780338778447357981e+02,5.960381451360735809e+02,9.095359215249749241e+01
7.200000000000000000e+01,7.264180822347368576e+02,8.004094545448740519e+02,7.016520550102643483e+02,6.189924464623054519e+02,9.456716919673186794e+01
7.300000000000000000e+01,7.544235899678053556e+02,8.261691570375714946e+02,7.264665522374124293e+02,6.383647824343331649e+02,9.855524175376352503e+01
7.400000000000000000e+01,7.811093756288709073e+02,8.537595199480416568e+02,7.477069599325316176e+02,6.628003439858705406e+02,1.019888068598347672e+02
7.500000000000000000e+01,8.080300484490942381e+02,8.835287878025110331e+02,7.716877962188232232e+02,6.850437003674844618e+02,1.057057099494996493e+02
7.600000000000000000e+01,8.372405350136857578e+02,9.099600315972834323e+02,7.950257603327590914e+02,7.121539618297736070e+02,1.104406014073540518e+02
7.700000000000000000e+01,8.622726529440055856e+02,9.344541785401370362e+02,8.191293619546008813e+02,7.338562016218252211e+02,1.145859828072402138e+02
7.800000000000000000e+01,8.890065605814327228e+02,9.631207263318765399e+02,8.421345361094795408e+02,7.520576751921669256e+02,1.201690855440471353e+02
7.900000000000000000e+01,9.094645383102108553e+02,9.913310466990873238e+02,8.685395774255790684e+02,7.760867823329293742e+02,1.241517003150675293e+02
8.000000000000000000e+01,9.342745285507368180e+02,1.018473136896144069e+03,8.986488440279769065e+02,7.998592943627245404e+02,1.298780221806939892e+02
8.100000000000000000e+01,9.576516074439567774e+02,1.044880757169091794e+03,9.303320129200462816e+02,8.229480728693747551e+02,1.344848448380223545e+02
8.200000000000000000e+01,9.891306348230173171e+02,1.074506040076433464e+03,9.563716644544471137e+02,8.472090904063734342e+02,1.391945408109867799e+02
8.300000000000000000e+01,1.014772518369201066e+03,1.104402346629902013e+03,9.858267491261956366e+02,8.710441478424106663e+02,1.433483870771189004e+02
8.400000000000000000e+01,1.043480580252019536e+03,1.135971053558849690e+03,1.014298117132409288e+03,8.975152154497122865e+02,1.477396899594956494e+02
8.500000000000000000e+01,1.068141378390231694e+03,1.163127692717506534e+03,1.042656965078595022e+03,9.216614856705864440e+02,1.532902181075380383e+02
8.600000000000000000e+01,1.097851097714325078e+03,1.191715729997668859e+03,1.077905853592482799e+03,9.504397344726206711e+02,1.587680309582240739e+02
8.700000000000000000e+01,1.132723139814713250e+03,1.226392177210228738e+03,1.109202867337491625e+03,9.793612942728988173e+02,1.637587432967634413e+02
8.800000000000000000e+01,1.164428460699802827e+03,1.258935015766427568e+03,1.137521997710630330e+03,1.006037447287710847e+03,1.696987931124656370e+02
8.900000000000000000e+01,1.191911962523354759e+03,1.293274155465801414e+03,1.165817133193082100e+03,1.032461534608263264e+03,1.742508524878293201e+02
9.000000000000000000e+01,1.226118926766340564e+03,1.329973376677316082e+03,1.192913586773512179e+03,1.062021075889417489e+03,1.790321540456898788e+02
9.100000000000000000e+01,1.256004301474305976e+03,1.362590098539267728e+03,1.225007659797140604e+03,1.091880658683414140e+03,1.859720069211359998e+02
9.200000000000000000e+01,1.288002385299790603e+03,1.398697698374156516e+03,1.256179592181350699e+03,1.120386122062450568e+03,1.906304609519336282e+02
9.300000000000000000e+01,1.323229548177946981e+03,1.430472751745227015e+03,1.290872922752541854e+03,1.145690846794358549e+03,1.972285795282561480e+02
9.400000000000000000e+01,1.358385738116327957e+03,1.468384901022558097e+03,1.321754903904334469e+03,1.170351830431626468e+03,2.015221947594434653e+02
9.500000000000000000e+01,1.392631401519863630e+03,1.499655937957325705e+03,1.350056328123377170e+03,1.198242262995259807e+03,2.076817795786327281e+02
9.600000000000000000e+01,1.433434266785044656e+03,1.530389103300625948e+03,1.381238497993035935e+03,1.229168619066483188e+03,2.134213181789524185e+02
9.700000000000000000e+01,1.466742582142058382e+03,1.562119375295061673e+03,1.420051660323542364e+03,1.259263331319145664e+03,2.199480306288459133e+02
9.800000000000000000e+01,1.498956038259121669e+03,1.594633747601054438e+03,1.451959525960366136e+03,1.286345910548049233e+03,2.268942047665769337e+02
9.900000000000000000e+01,1.533243659651707731e+03,1.628922545356864703e+03,1.491140299654601677e+03,1.317140152183527107e+03,2.339842437212940922e+02
1.000000000000000000e+02,1.568622024951564981e+03,1.656698900255326862e+03,1.526775577882656535e+03,1.347232009783372632e+03,2.406173497946867883e+02
1.010000000000000000e+02,1.604748332261891846e+03,1.694247493395566380e+03,1.562036168626514382e+03,1.381807248721911037e+03,2.470728292070737950e+02
1.020000000000000000e+02,1.637474955797571056e+03,1.738803659622885789e+03,1.596795957904607803e+03,1.414219573822770144e+03,2.534587025594524050e+02
1.030000000000000000e+02,1.676035289753045163e+03,1.772021755753800107e+03,1.637180130420585556e+03,1.448054667033436544e+03,2.608587897983660469e+02
1.040000000000000000e+02,1.710315215657367844e+03,1.803494111710087054e+03,1.672388245819197437e+03,1.481318774201691667e+03,2.676865261085583256e+02
1.050000000000000000e+02,1.747805368850215473e+03,1.843244669258188424e+03,1.704777735376127112e+03,1.514135267579109495e+03,2.733406143323877018e+02
1.060000000000000000e+02,1.787345975788338819e+03,1.881783898377458854e+03,1.744203954531644740e+03,1.549615559350513649e+03,2.808561607086166987e+02
1.070000000000000000e+02,1.821180192109932705e+03,1.918486392778321715e+03,1.785190109595105241e+03,1.583421341922591182e+03,2.888225814029643175e+02
1.080000000000000000e+02,1.861019350411723963e+03,1.960971653837076246e+03,1.833545092523867879e+03,1.621157713527509259e+03,2.958906073060108497e+02
1.090000000000000000e+02,1.897373823952962312e+03,2.004954300540383883e+03,1.875530096844369154e+03,1.655507374160817108e+03,3.032181028138167562e+02
1.100000000000000000e+02,1.934709343209452300e+03,2.043986433347090951e+03,1.912236292141983540e+03,1.682488801319158028e+03,3.111234183313945323e+02
1.110000000000000000e+02,1.978967402606711858e+03,2.089545106275660146e+03,1.952193980213572559e+03,1.719031887930459334e+03,3.182697825459435421e+02
1.120000000000000000e+02,2.014395292133954399e+03,2.127962444550713826e+03,1.989230115269947873e+03,1.754426096060965847e+03,3.253669671729305151e+02
1.130000000000000000e+02,2.056646057719260170e+03,2.166022793183535214e+03,2.032408593198845892e+03,1.787815764067649297e+03,3.344017977246102191e+02
1.140000000000000000e+02,2.095137440573473214e+03,2.205701264849227300e+03,2.069941465323070588e+03,1.826554926633112700e+03,3.430011327831056178e+02
1.150000000000000000e+02,2.138069379496478177e+03,2.248427422316543925e+03,2.121658265867061800e+03,1.859095451416304059e+03,3.491058211684151047e+02
1.160000000000000000e+02,2.180016434452983958e+03,2.294953739546637735e+03,2.164887789521572813e+03,1.890012865032254467e+03,3.569119168380447036e+02
1.170000000000000000e+02,2.228238143606779886e+03,2.345115015159920404e+03,2.206309808827957568e+03,1.924276881515271725e+03,3.662887786058988127e+02
1.180000000000000000e+02,2.267515640657053154e+03,2.384044947039946237e+03,2.252156759350498760e+03,1.960194716177667715e+03,3.737457226479822339e+02
1.190000000000000000e+02,2.309928783600787938e+03,2.429076437212130259e+03,2.301815812932312838e+03,1.991805992563429982e+03,3.820209284744124147e+02
1.200000000000000000e+02,2.354419537438286170e+03,2.467970276221135464e+03,2.342211752940231690e+03,2.037208258493289577e+03,3.892103992852915439e+02
1.210000000000000000e+02,2.394843139819190583e+03,2.503918158564270925e+03,2.387372158854717782e+03,2.077727736050603198e+03,3.982153361514224343e+02
1.220000000000000000e+02,2.439108054604608697e+03,2.551848112900849628e+03,2.436491646133694303e+03,2.115786134744264018e+03,4.073224303269889219e+02
1.230000000000000000e+02,2.481036254240740163e+03,2.599225701895302336e+03,2.479727997506774955e+03,2.153326210993018776e+03,4.154423793081953136e+02
1.240000000000000000e+02,2.525316624468023747e+03,2.640121209012995678e+03,2.521527157457858721e+03,2.198668561856262386e+03,4.236765778355384100e+02
1.250000000000000000e+02,2.566411321623505046e+03,2.687699926802783011e+03,2.570393328963863951e+03,2.246651309962352570e+03,4.329861856909866447e+02
1.260000000000000000e+02,2.616788145365205310e+03,2.738078693396912968e+03,2.618671206941304263e+03,2.282144301616286612e+03,4.433488793807720185e+02
1.270000000000000000e+02,2.662484094531379924e+03,2.785470397595415307e+03,2.666161420790448119e+03,2.316594689074887356e+03,4.517977718693762199e+02
1.280000000000000000e+02,2.708908372685456470e+03,2.825605883763934344e+03,2.708844668767994335e+03,2.358566891704188038e+03,4.615612473000098817e+02
1.290000000000000000e+02,2.753391522922488548e+03,2.872345108395546049e+03,2.752711643776289748e+03,2.398152783198995621e+03,4.698619886708054310e+02
1.300000000000000000e+02,2.795972700268478548e+03,2.919464795776671053e+03,2.794853884190285498e+03,2.441088484220562350e+03,4.796113242282925171e+02
1.310000000000000000e+02,2.845238815413638349e+03,2.972340908530351953e+03,2.847728411013094046e+03,2.487089250802665902e+03,4.888702665354578585e+02
1.320000000000000000e+02,2.897035914229414630e+03,3.026587511691834152e+03,2.898572499359214362e+03,2.527607657280103012e+03,4.987881614433317736e+02
1.330000000000000000e+02,2.938131352082768899e+03,3.077402676170865561e+03,2.942062412393816885e+03,2.566104558415948759e+03,5.091332782296324240e+02
1.340000000000000000e+02,2.988761108557317584e+03,3.136962961265316608e+03,2.984618858793272011e+03,2.615910547266104004e+03,5.190943895715313374e+02
1.350000000000000000e+02,3.039126003475724247e+03,3.190352584285233206e+03,3.036208033337471079e+03,2.658184125481348019e+03,5.290856022350499188e+02
1.360000000000000000e+02,3.086250475978461509e+03,3.240502997795647389e+03,3.082837382469146633e+03,2.703837133261683448e+03,5.381609673051964364e+02
1.370000000000000000e+02,3.134712122784409530e+03,3.291020783199110610e+03,3.140098330818662362e+03,2.754659976677455234e+03,5.469833138264068566e+02
1.380000000000000000e+02,3.178822697842619164e+03,3.343561893444287762e+03,3.191896893354356962e+03,2.799454012724485438e+03,5.558044441165261560e+02
1.390000000000000000e+02,3.230726458022975748e+03,3.396635149383132557e+03,3.240932787908035607e+03,2.852290161084709325e+03,5.678221479072269631e+02
1.400000000000000000e+02,3.274863083478452609e+03,3.451823959805387858e+03,3.296302667166153697e+03,2.895369717049838073e+03,5.789706774941653293e+02
1.410000000000000000e+02,3.324656472199334530e+03,3.509936797904362265e+03,3.353627244325798529e+03,2.943340490277455501e+03,5.889243261781534784e+02
1.420000000000000000e+02,3.365264892376898388e+03,3.558835759863645762e+03,3.412979213802264439e+03,2.998815178839768578e+03,5.993538752869353630e+02
1.430000000000000000e+02,3.411149155845146652e+03,3.610522652411061699e+03,3.462592124443709508e+03,3.046453245565974612e+03,6.100846486916040021e+02
1.440000000000000000e+02,3.470874646436722287e+03,3.667877123886176378e+03,3.505295056631381158e+03,3.091139814184411080e+03,6.201069286525703319e+02
1.450000000000000000e+02,3.526984065577201363e+03,3.728397590843873331e+03,3.552811137652102389e+03,3.143257586711512886e+03,6.312465186091097848e+02
1.460000000000000000e+02,3.577406681298316016e+03,3.789177390574187484e+03,3.609313213120866749e+03,3.197791036638849164e+03,6.416006344239719965e+02
1.470000000000000000e+02,3.636063199144997270e+03,3.842209211000691539e+03,3.656483716741185162e+03,3.249936678277343162e+03,6.544570770705779523e+02
1.480000000000000000e+02,3.689766661549620949e+03,3.897290211916975750e+03,3.704995845536247089e+03,3.300937228567850525e+03,6.667767973656832510e+02
1.490000000000000000e+02,3.731938348827725804e+03,3.951821284711858425e+03,3.758024735578932450e+03,3.355895307134689574e+03,6.781188435271124035e+02
1.500000000000000000e+02,3.781529409685719656e+03,4.012475431623341137e+03,3.818406432494768069e+03,3.401140750375425341e+03,6.905155280000104767e+02
1.510000000000000000e+02,3.835389697445350976e+03,4.069033662762304630e+03,3.873882853969534153e+03,3.450049909826392650e+03,7.009635298806117589e+02
1.520000000000000000e+02,3.882210203362843458e+03,4.128249118087665011e+03,3.932317446720071075e+03,3.499313204919741565e+03,7.118582475693053766e+02
1.530000000000000000e+02,3.931174790200095231e+03,4.195209984193620585e+03,3.994068255161977504e+03,3.547588908108761643e+03,7.202754909762468287e+02
1.540000000000000000e+02,3.983135535685191826e+03,4.260326043741782996e+03,4.062264516804309551e+03,3.606250214912745832e+03,7.315405011052802138e+02
1.550000000000000000e+02,4.031568423321630689e+03,4.319106275388882750e+03,4.119202867912385955e+03,3.656417317193092913e+03,7.425619332056305666e+02
1.560000000000000000e+02,4.094834765849816904e+03,4.370814146060947678e+03,4.182460492484548922e+03,3.711860580906073665e+03,7.565564364639174073e+02
1.570000000000000000e+02,4.151052047583310014e+03,4.420163470857822176e+03,4.235035334601005161e+03,3.760767065944572096e+03,7.704962007357768243e+02
1.580000000000000000e+02,4.222274386680639509e+03,4.475754028488650874e+03,4.299278330744151390e+03,3.810589708195690037e+03,7.805953221016718544e+02
1.590000000000000000e+02,4.291527248630454778e+03,4.539299561112071387e+03,4.357721367188675686e+03,3.868221427597620277e+03,7.906925055259205237e+02
1.600000000000000000e+02,4.347827475957255047e+03,4.601277832822392156e+03,4.411590214206764358e+03,3.911312799074969917e+03,8.040495334507253347e+02
1.610000000000000000e+02,4.397161192717518134e+03,4.664741740093886619e+03,4.475971204125719851e+03,3.963760156064871808e+03,8.152038731280872526e+02
1.620000000000000000e+02,4.451795264552669323e+03,4.715251351571052510e+03,4.532484893251340509e+03,4.024132548643629889e+03,8.273299500247401284e+02
1.630000000000000000e+02,4.503886427438857936e+03,4.770028551443338074e+03,4.595644126221124679e+03,4.076997592516524492e+03,8.407681401466298894e+02
1.640000000000000000e+02,4.564066419794838112e+03,4.833543559460633332e+03,4.653197205768513413e+03,4.129189453797034730e+03,8.515917427784606843e+02
1.650000000000000000e+02,4.625034480799929952e+03,4.893185377479437193e+03,4.721684317517501768e+03,4.181752794074060148e+03,8.630567160689490720e+02
1.660000000000000000e+02,4.684348530075391864e+03,4.949752440954768645e+03,4.781773075459064785e+03,4.229865607988602278e+03,8.744499000302832883e+02
1.670000000000000000e+02,4.735000877162891811e+03,5.014759227292523065e+03,4.844148267203008800e+03,4.278201686564238116e+03,8.892167412651547238e+02
1.680000000000000000e+02,4.794296045592085648e+03,5.077119919803503763e+03,4.907827908938645123e+03,4.327829476969111056e+03,9.022732943826529208e+02
1.690000000000000000e+02,4.858520253288637832e+03,5.154622390105521845e+03,4.977123344148916658e+03,4.381693913032997443e+03,9.139014558592054982e+02
1.700000000000000000e+02,4.913588747758556565e+03,5.228185912086428289e+03,5.040554880798838894e+03,4.438122839284766997e+03,9.234508392299817388e+02
1.710000000000000000e+02,4.981312904906420954e+03,5.303125811508505649e+03,5.110795843364344364e+03,4.497277518438349944e+03,9.337512505671573990e+02
1.720000000000000000e+02,5.040710260796100556e+03,5.377252349296148168e+03,5.177288519077752426e+03,4.545415325772381038e+03,9.480155285037228623e+02
1.730000000000000000e+02,5.098590383729204405e+03,5.441524670460388734e+03,5.244493897376075438e+03,4.599488234651500534e+03,9.644152877350134077e+02
1.740000000000000000e+02,5.157418691353052054e+03,5.511329144080374135e+03,5.307059197097486503e+03,4.661989608460507043e+03,9.761799880881842455e+02
1.750000000000000000e+02,5.232510644520022652e+03,5.576912967776790538e+03,5.380306845744487873e+03,4.722935002652508956e+03,9.875584832699339586e+02
1.760000000000000000e+02,5.303367989817882517e+03,5.642808973196139050e+03,5.454170171710738941e+03,4.783529899484408816e+03,1.000483429170647355e+03
1.770000000000000000e+02,5.361694173826690530e+03,5.714308199893807796e+03,5.513853637051081023e+03,4.841817428203383315e+03,1.016377154861354256e+03
1.780000000000000000e+02,5.444153532696789625e+03,5.785120105412428529e+03,5.585249174349251916e+03,4.901968409741789401e+03,1.028405902464040537e+03
1.790000000000000000e+02,5.505805533788897264e+03,5.846065303333125485e+03,5.649371220533653286e+03,4.954489457538264105e+03,1.042884583219771230e+03
1.800000000000000000e+02,5.561618890178164293e+03,5.911932091455297268e+03,5.717384259642836696e+03,5.020041002720255165e+03,1.056787954995568725e+03
1.810000000000000000e+02,5.631884462293337492e+03,5.981329847158204757e+03,5.785727249927158482e+03,5.080953641546582730e+03,1.071236280739890844e+03
1.820000000000000000e+02,5.696093978265529586e+03,6.058831362207951315e+03,5.852866845197959265e+03,5.138060916343926692e+03,1.084566850130478997e+03
1.830000000000000000e+02,5.756482788523591807e+03,6.127943754240705857e+03,5.936465907208537828e+03,5.196878104188565885e+03,1.100489651286297430e+03
1.840000000000000000e+02,5.805232145677843619e+03,6.198886804654159278e+03,6.010378978206194915e+03,5.251854739479638738e+03,1.115425159034423814e+03
1.850000000000000000e+02,5.875300075580512384e+03,6.285868303381268561e+03,6.090453476254481757e+03,5.316935627128556007e+03,1.127218161840216453e+03
1.860000000000000000e+02,5.941624258419842590e+03,6.364392248046515306e+03,6.169430266925965043e+03,5.381403277504805374e+03,1.141915924171642700e+03
1.870000000000000000e+02,6.009431927109840217e+03,6.435153492646104496e+03,6.243585140820969173e+03,5.442238062971425279e+03,1.155941929587036384e+03
1.880000000000000000e+02,6.074925386181450449e+03,6.503890482840817640e+03,6.313279983001095388e+03,5.506265516298912189e+03,1.167550677279304409e+03
1.890000000000000000e+02,6.144196817478910816e+03,6.569895521017076135e+03,6.377917816872427466e+03,5.569670342844343395e+03,1.182076515703549148e+03
1.900000000000000000e+02,6.218742074986113948e+03,6.642376236901369339e+03,6.453669812553418524e+03,5.630304104134949739e+03,1.195060213837585934e+03
1.910000000000000000e+02,6.303251709760044832e+03,6.720985853703640714e+03,6.517231240822086875e+03,5.690669844459678643e+03,1.207439346596690939e+03
1.920000000000000000e+02,6.370726075205602683e+03,6.798147302505554762e+03,6.603071709393983838e+03,5.746061781929684003e+03,1.224181166148695638e+03
1.930000000000000000e+02,6.448611577994587606e+03,6.868658352834851939e+03,6.676506152045592899e+03,5.802732017395263028e+03,1.238739384540257561e+03
1.940000000000000000e+02,6.523348536794725078e+03,6.954928587995248563e+03,6.754456114196042108e+03,5.876662200813298114e+03,1.248626709768821456e+03
1.950000000000000000e+02,6.598813746669493412e+03,7.039170666562826227e+03,6.818009012832331791e+03,5.939841261466674041e+03,1.260811529069006838e+03
1.960000000000000000e+02,6.666087273932620519e+03,7.108686083095772119e+03,6.911278737575938067e+03,6.014417427538910488e+03,1.273934144493495296e+03
1.970000000000000000e+02,6.726231814314669464e+03,7.180695574331461103e+03,7.001708066212180711e+03,6.077602714933866991e+03,1.288024239488254807e+03
1.980000000000000000e+02,6.801639012779956829e+03,7.260292193996610877e+03,7.068309483480304152e+03,6.164549105513247923e+03,1.303923848336502942e+03
1.990000000000000000e+02,6.868164032302378473e+03,7.331694572974700350e+03,7.144073967334858935e+03,6.228195470086688147e+03,1.319949657300850049e+03
2.000000000000000000e+02,6.951680869000087114e+03,7.404728279156361168e+03,7.218700971310242494e+03,6.293219244656591400e+03,1.333798360492856773e+03
2.010000000000000000e+02,7.030380890198260204e+03,7.472171907820624256e+03,7.294319025809967570e+03,6.361724073180317646e+03,1.349198799203349608e+03
2.020000000000000000e+02,7.107541467921377262e+03,7.543178309755017835e+03,7.364268949576788145e+03,6.426892216447258761e+03,1.364100784792482045e+03
2.030000000000000000e+02,7.178550412343487551e+03,7.612461492016710508e+03,7.430196503247181681e+03,6.499086365814451710e+03,1.378975966412162961e+03
2.040000000000000000e+02,7.251273496353282098e+03,7.705487859143050628e+03,7.518449813726188950e+03,6.563374151554918171e+03,1.393586007287660323e+03
2.050000000000000000e+02,7.330706032471653089e+03,7.777147524680502102e+03,7.591372748316802245e+03,6.630349347879171546e+03,1.406257060683335112e+03
2.060000000000000000e+02,7.406715749240132027e+03,7.860896637187363012e+03,7.664402347247643775e+03,6.691099398946425936e+03,1.422135089661578604e+03
2.070000000000000000e+02,7.482929149381714524e+03,7.943879916338362818e+03,7.744081801502958115e+03,6.767166346859619807e+03,1.436894760419912473e+03
2.080000000000000000e+02,7.561370980867470280e+03,8.029548946609295854e+03,7.827274813619173983e+03,6.842559970894191792e+03,1.454267028622042289e+03
2.090000000000000000e+02,7.631755617828102913e+03,8.097131765419513613e+03,7.912789510754751973e+03,6.916333658157391255e+03,1.471054664335255893e+03
2.100000000000000000e+02,7.710944796407903596e+03,8.166506519727069644e+03,7.990416208383143385e+03,6.979265773589148012e+03,1.485930085254742608e+03
2.110000000000000000e+02,7.802971030373644680e+03,8.252381563705335793e+03,8.069467874719812244e+03,7.046433087894269192e+03,1.500099692738482872e+03
2.120000000000000000e+02,7.885002960096146126e+03,8.340925300273356697e+03,8.140016062078431787e+03,7.118498487057604507e+03,1.518448515925731272e+03
2.130000000000000000e+02,7.972397658905166281e+03,8.425666583822388930e+03,8.223476598217277569e+03,7.183896519378889934e+03,1.533272500753234226e+03
2.140000000000000000e+02,8.055931671939825719e+03,8.506699854373851849e+03,8.310168242637642834e+03,7.246164897849999761e+03,1.550780931881894503e+03
2.150000000000000000e+02,8.147879657080524339e+03,8.596693393115279832e+03,8.404497400318787186e+03,7.320161422606531232e+03,1.569566541834957661e+03
2.160000000000000000e+02,8.230728786273693913e+03,8.675566712578969600e+03,8.489080495999132836e+03,7.390273609108497112e+03,1.587881493285156466e+03
2.170000000000000000e+02,8.317282373981997807e+03,8.757234780210574172e+03,8.573138938637188403e+03,7.465452035413183694e+03,1.604758970304940703e+03
2.180000000000000000e+02,8.384159163462740253e+03,8.831598619418504313e+03,8.655578630151496327e+03,7.549613125821628273e+03,1.621656670181945628e+03
2.190000000000000000e+02,8.464810849561199575e+03,8.919017547142901094e+03,8.733546690710329131e+03,7.640330280722655516e+03,1.642927625151784014e+03
2.200000000000000000e+02,8.544974676569669100e+03,9.010903960429746803e+03,8.821389614109983086e+03,7.705145553425966682e+03,1.659574459425945179e+03
2.210000000000000000e+02,8.637133390795250307e+03,9.087003825157746178e+03,8.895616037846331892e+03,7.787584505629811247e+03,1.682135787690553798e+03
2.220000000000000000e+02,8.720745192333110026e+03,9.159261005118029061e+03,8.985936627311959455e+03,7.866980116686959263e+03,1.699803850652689562e+03
2.230000000000000000e+02,8.795451709856493835e+03,9.253637542097738333e+03,9.076382559460156699e+03,7.944863573195558274e+03,1.716562946686661917e+03
2.240000000000000000e+02,8.882326745715332436e+03,9.352597431499432787e+03,9.155461757291523099e+03,8.021656949432600413e+03,1.736355038322704786e+03
2.250000000000000000e+02,8.983201003213747754e+03,9.441486071380350040e+03,9.228092341139588825e+03,8.100728652543291901e+03,1.750777556865785300e+03
2.260000000000000000e+02,9.069846808093594518e+03,9.531166447367766523e+03,9.320485164975039879e+03,8.182195097141418955e+03,1.769970424784415172e+03
2.270000000000000000e+02,9.144480684994126932e+03,9.613945237880441709e+03,9.423319737343786983e+03,8.246067064219681924e+03,1.787853854304620199e+03
2.280000000000000000e+02,9.227255602230452496e+03,9.698399010157192606e+03,9.533626258144113308e+03,8.319914724119065795e+03,1.803048964710271775e+03
2.290000000000000000e+02,9.307672984529936002e+03,9.790908683337915136e+03,9.646466747994843900e+03,8.394322429238867699e+03,1.820719272612415580e+03
2.300000000000000000e+02,9.387076207357251405e+03,9.889958123896572943e+03,9.743222061143991596e+03,8.473207598562765270e+03,1.841642768135577171e+03
2.310000000000000000e+02,9.463740984886801016e+03,9.977889840956930129e+03,9.827020901635214614e+03,8.545151002323054854e+03,1.859563529024184845e+03
2.320000000000000000e+02,9.550264064262993998e+03,1.007321877462142402e+04,9.921671687901372934e+03,8.623256560755697137e+03,1.877733864754417027e+03
2.330000000000000000e+02,9.626751734514087730e+03,1.015585705090319607e+04,1.000747891847460232e+04,8.695738443058664416e+03,1.895613972693813366e+03
2.340000000000000000e+02,9.712244765173605629e+03,1.023323834067006646e+04,1.008444572979547593e+04,8.775282554882660406e+03,1.916014587349638987e+03
2.350000000000000000e+02,9.830613859865497943e+03,1.033182409972863752e+04,1.017312902428969755e+04,8.856553212239721688e+03,1.934775023016545902e+03
2.360000000000000000e+02,9.924911822335157922e+03,1.042914304902313415e+04,1.027066716571480720e+04,8.953448400732788286e+03,1.952830295334593302e+03
2.370000000000000000e+02,1.001334869884441287e+04,1.052512447787826568e+04,1.036382359787423957e+04,9.029271238030147288e+03,1.968972629850853536e+03
2.380000000000000000e+02,1.009953077332493558e+04,1.062123186636711944e+04,1.044242223961174568e+04,9.104061174023529020e+03,1.989352714288824473e+03
2.390000000000000000e+02,1.019233341842686423e+04,1.070681187884536666e+04,1.053739343858959910e+04,9.188392465309847466e+03,2.005812854702798631e+03
2.400000000000000000e+02,1.027161608796952351e+04,1.079512608664813160e+04,1.062370177001107004e+04,9.275660968541247712e+03,2.029308096887597230e+03
2.410000000000000000e+02,1.036132111605405589e+04,1.090552754773262677e+04,1.073810866323425944e+04,9.358550652930360229e+03,2.050243812432851428e+03
2.420000000000000000e+02,1.044349588330800907e+04,1.100889863173133926e+04,1.082437275742339625e+04,9.427273459807132895e+03,2.068359229089940982e+03
2.430000000000000000e+02,1.053036488764018941e+04,1.112056311077999817e+04,1.092422054150997246e+04,9.514094867297229939e+03,2.089472891016444919e+03
2.440000000000000000e+02,1.062451256229500723e+04,1.122588255322458099e+04,1.103005738053022105e+04,9.601304938511315413e+03,2.107355935436185518e+03
2.450000000000000000e+02,1.070521094901473771e+04,1.132678896734414593e+04,1.112534684116484277e+04,9.679192399805935565e+03,2.126936377833855204e+03
2.460000000000000000e+02,1.081980297907187014e+04,1.141189911412595939e+04,1.121534886561128405e+04,9.767178381298597742e+03,2.148457793984306591e+03
2.470000000000000000e+02,1.090799572357381112e+04,1.151251948950941005e+04,1.130068904705028581e+04,9.855518680046327063e+03,2.166759923089533004e+03
2.480000000000000000e+02,1.100458860638122496e+04,1.161247054043957542e+04,1.139545860120854377e+04,9.947511835334444186e+03,2.187816345665751214e+03
2.490000000000000000e+02,1.109014707289131911e+04,1.170505215105460229e+04,1.150221926115912538e+04,1.003868071943386713e+04,2.206115804322567328e+03
2.500000000000000000e+02,1.118717170513289602e+04,1.181747029948327508e+04,1.158745372199258964e+04,1.011618211728781171e+04,2.227011851929582008e+03
2.510000000000000000e+02,1.126333152181706828e+04,1.194055833094180343e+04,1.168793105076133725e+04,1.020189564585423796e+04,2.248990480079060490e+03
2.520000000000000000e+02,1.135345718132481124e+04,1.205706649044112601e+04,1.179368557856710868e+04,1.028755383506665748e+04,2.269907030811315963e+03
2.530000000000000000e+02,1.144961686233591536e+04,1.217533783509623026e+04,1.191309159356018426e+04,1.037350528730703263e+04,2.291787759767606531e+03
2.540000000000000000e+02,1.154633420115092122e+04,1.227725097500072297e+04,1.202012805689348716e+04,1.046174459762059269e+04,2.312789922938217387e+03
2.550000000000000000e+02,1.164179919489985514e+04,1.238096214902288921e+04,1.211964746096291856e+04,1.053729408792978575e+04,2.333454211556314476e+03
2.560000000000000000e+02,1.175612650734680938e+04,1.247009414609663872e+04,1.221486836621261318e+04,1.062765889385172341e+04,2.352749356094775521e+03
2.570000000000000000e+02,1.186924069616327506e+04,1.255851621658692420e+04,1.230149657138843395e+04,1.071985958225143440e+04,2.374544354531854879e+03
2.580000000000000000e+02,1.196674865074414629e+04,1.265279697311539348e+04,1.241014323853283349e+04,1.080591635859941925e+04,2.399618245619541085e+03
2.590000000000000000e+02,1.204682532782783892e+04,1.275479453598919099e+04,1.249655799501712499e+04,1.090201333645411069e+04,2.420488781398089031e+03
2.600000000000000000e+02,1.215450266564534104e+04,1.285205798007854537e+04,1.259337511964626901e+04,1.098778041465851311e+04,2.441084551203796764e+03
2.610000000000000000e+02,1.225985501384955933e+04,1.296071931863921054e+04,1.268736647551147689e+04,1.107449898045963710e+04,2.460582895145878410e+03
2.620000000000000000e+02,1.234664381285976197e+04,1.306245331123205688e+04,1.278043025388992828e+04,1.116191314561699983e+04,2.480245576628862636e+03
2.630000000000000000e+02,1.244989186487072584e+04,1.319427994176396169e+04,1.289161753218821104e+04,1.125269739244054290e+04,2.501827271616919461e+03
2.640000000000000000e+02,1.256788907614640630e+04,1.330579226460302016e+04,1.298511631670889074e+04,1.135081805130239809e+04,2.526306401434748295e+03
2.650000000000000000e+02,1.266412353144544250e+04,1.341161656494905583e+04,1.309077343814730193e+04,1.144921407058265868e+04,2.548107931348857164e+03
2.660000000000000000e+02,1.277604004214875022e+04,1.352570218328023839e+04,1.320709643132942438e+04,1.155314875128091444e+04,2.566745488497484985e+03
2.670000000000000000e+02,1.288092990385978737e+04,1.364093828938832849e+04,1.330689849956356557e+04,1.164824188559914364e+04,2.589831692024987660e+03
2.680000000000000000e+02,1.299972046615202089e+04,1.375755291729214696e+04,1.339930923128951326e+04,1.173735879585027578e+04,2.612892533581570660e+03
2.690000000000000000e+02,1.308393232094779887e+04,1.385777786558285879e+04,1.349484464395067153e+04,1.182116404173951378e+04,2.630730588480245387e+03
2.700000000000000000e+02,1.316094041155562081e+04,1.395522319732476171e+04,1.360980399123297684e+04,1.191466778785684619e+04,2.655007005110455793e+03
2.710000000000000000e+02,1.325914921862777919e+04,1.406214488428228651e+04,1.370349363342883407e+04,1.200028410813969458e+04,2.681151459016625267e+03
2.720000000000000000e+02,1.338023127718445176e+04,1.417161665740250100e+04,1.380903542445251878e+04,1.209692174034129130e+04,2.697941751484529050e+03
2.730000000000000000e+02,1.347906993181986036e+04,1.428718750272853504e+04,1.391168617023691149e+04,1.219871820305640176e+04,2.716340223208411771e+03
2.740000000000000000e+02,1.356654948404201059e+04,1.440240817867103397e+04,1.400909499387443066e+04,1.227578324836613137e+04,2.737549203441229110e+03
2.750000000000000000e+02,1.366738931259997662e+04,1.453320853391289711e+04,1.412493193472725034e+04,1.236305911365449720e+04,2.764911802384582643e+03
2.760000000000000000e+02,1.375550990030443791e+04,1.464208594034626913e+04,1.425830816325563319e+04,1.245580114233672430e+04,2.784697621757128218e+03
2.770000000000000000e+02,1.383147497737519188e+04,1.476195569172699470e+04,1.436117399021123492e+04,1.256483022510298906e+04,2.806294909099663528e+03
2.780000000000000000e+02,1.393530393171809010e+04,1.488400299521946727e+04,1.447447261117532435e+04,1.266568578277078996e+04,2.827329393464050099e+03
2.790000000000000000e+02,1.403948068052136114e+04,1.499160635103756067e+04,1.457578031641668713e+04,1.276424666133501887e+04,2.846357637589861042e+03
2.800000000000000000e+02,1.415927995872953034e+04,1.508973759818928011e+04,1.468520973083111676e+04,1.286743176662819678e+04,2.872714620466636006e+03
2.810000000000000000e+02,1.426511292471481465e+04,1.519404204594871590e+04,1.477984279522512225e+04,1.297682652751796013e+04,2.897999338668367727e+03
2.820000000000000000e+02,1.437990614572101367e+04,1.530930611081813186e+04,1.489662961663841088e+04,1.309497316477507775e+04,2.916410899107685509e+03
2.830000000000000000e+02,1.448366209451395116e+04,1.543317206128663383e+04,1.499230710431429543e+04,1.318618373485023767e+04,2.938458135095401758e+03
2.840000000000000000e+02,1.458978765660239878e+04,1.556488598958415787e+04,1.510995184589580094e+04,1.329987334539372023e+04,2.965972930790001556e+03
2.850000000000000000e+02,1.469578726532783185e+04,1.567855864378021033e+04,1.522108919421144128e+04,1.340038753553850620e+04,2.987592265843617497e+03
2.860000000000000000e+02,1.479699344460951761e+04,1.578558990033624650e+04,1.533832405464527255e+04,1.349628351455703341e+04,3.011485518151991982e+03
2.870000000000000000e+02,1.489170761700344519e+04,1.588585169878239685e+04,1.545753883252073319e+04,1.360031621521052693e+04,3.032511755884418108e+03
2.880000000000000000e+02,1.498172933242618456e+04,1.602027513390123568e+04,1.556117229774061525e+04,1.369922790924358924e+04,3.055402879601263521e+03
2.890000000000000000e+02,1.509010591475629917e+04,1.611551692365261988e+04,1.565934317846432896e+04,1.380183030168934783e+04,3.078756935576890555e+03
2.900000000000000000e+02,1.519005532684060927e+04,1.620454446043587086e+04,1.575794384667292252e+04,1.389300678902646359e+04,3.100535670751024554e+03
2.910000000000000000e+02,1.529186271036692960e+04,1.632296221774519836e+04,1.586482659261511617e+04,1.400077550204687032e+04,3.122622885664593923e+03
2.920000000000000000e+02,1.539684363175908220e+04,1.644410144573022262e+04,1.598772391224119201e+04,1.409771172035312702e+04,3.150123523004705021e+03
2.930000000000000000e+02,1.552882488632964851e+04,1.654155255305914761e+04,1.610750530729733873e+04,1.421332121574385746e+04,3.172103362718321932e+03
2.940000000000000000e+02,1.565075751968678742e+04,1.665962061805165285e+04,1.620735590105440497e+04,1.432345568065069347e+04,3.194020538341332212e+03
2.950000000000000000e+02,1.575827852452630577e+04,1.678122445505323776e+04,1.632090267101050449e+04,1.441499157823018868e+04,3.220374053836973872e+03
2.960000000000000000e+02,1.584422969200406806e+04,1.689266973374226654e+04,1.644102854838238272e+04,1.451866286678894539e+04,3.242955463230150599e+03
2.970000000000000000e+02,1.595567086851874956e+04,1.702648491193986411e+04,1.652799415647003116e+04,1.461907853497043106e+04,3.268371881729759480e+03
2.980000000000000000e+02,1.604914931795226948e+04,1.715466509781527930e+04,1.663521229614734330e+04,1.471219571561000339e+04,3.293731364025407402e+03
2.990000000000000000e+02,1.618353009756154461e+04,1.729750219295175339e+04,1.674011909829537763e+04,1.482115559736644354e+04,3.317313854747089863e+03
3.000000000000000000e+02,1.630245867652505331e+04,1.743159823697706452e+04,1.686000418790417461e+04,1.491541619683144745e+04,3.334323182986413485e+03
3.010000000000000000e+02,1.641462626010029999e+04,1.755326437024725601e+04,1.695772704326259554e+04,1.502656069154267425e+04,3.360885743652165274e+03
3.020000000000000000e+02,1.654329425918844208e+04,1.769704594531056500e+04,1.708375261446043805e+04,1.515018283938923560e+04,3.385531961521078301e+03
3.030000000000000000e+02,1.666025068598890357e+04,1.781023544424643114e+04,1.719463833213000180e+04,1.526634530535425802e+04,3.409035399931573011e+03
3.040000000000000000e+02,1.677504857871562490e+04,1.794942533997977080e+04,1.732132135110109812e+04,1.537463105965424256e+04,3.428089172547254748e+03
3.050000000000000000e+02,1.690084886437723617e+04,1.807694040549944839e+04,1.743801134868529698e+04,1.548866931133630897e+04,3.449536387774594914e+03
3.060000000000000000e+02,1.700447094974169158e+04,1.818513284475835462e+04,1.756441395357482543e+04,1.559611101474508177e+04,3.473744276137643737e+03
3.070000000000000000e+02,1.711154737171537272e+04,1.830789197212014551e+04,1.767065745766499094e+04,1.570438053376966491e+04,3.501824890452332511e+03
3.080000000000000000e+02,1.722595518766600435e+04,1.844315624132396988e+04,1.777610582773166971e+04,1.582653633909127166e+04,3.525992821362011910e+03
3.090000000000000000e+02,1.735067808644078832e+04,1.855667910850061890e+04,1.789056048218970682e+04,1.593268400716035103e+04,3.553988463730006060e+03
3.100000000000000000e+02,1.748555901027510481e+04,1.867966865612114634e+04,1.800442703680797058e+04,1.602471689888072797e+04,3.583410632158167573e+03
3.110000000000000000e+02,1.760980367938312702e+04,1.881255582758504897e+04,1.813539900177060190e+04,1.611745785055686792e+04,3.614295023331769244e+03
3.120000000000000000e+02,1.773587739904435875e+04,1.894427780476148837e+04,1.824642976262615048e+04,1.620369829591446251e+04,3.639837564054074392e+03
3.130000000000000000e+02,1.785780017051906907e+04,1.907377838372718907e+04,1.838311795712028106e+04,1.632748993030354177e+04,3.669341034971484532e+03
3.140000000000000000e+02,1.797887476052702550e+04,1.920295421014693420e+04,1.848072429681749054e+04,1.644353267255178071e+04,3.695715682521544295e+03
3.150000000000000000e+02,1.809017376079083988e+04,1.934062744687150916e+04,1.859735895938790782e+04,1.655531014524041893e+04,3.722373835506816249e+03
3.160000000000000000e+02,1.819273719612004425e+04,1.946235609205145010e+04,1.871401035563742334e+04,1.667803371863985376e+04,3.753369648963992859e+03
3.170000000000000000e+02,1.829926660418935353e+04,1.958418915353647026e+04,1.882876694424663583e+04,1.680764005840171012e+04,3.783033674837933177e+03
3.180000000000000000e+02,1.842346362551368657e+04,1.973758436584075389e+04,1.892920481925537024e+04,1.692575278449652251e+04,3.805643245311597639e+03
3.190000000000000000e+02,1.854347305866900933e+04,1.986610720485516140e+04,1.908385607940194677e+04,1.704322695841643144e+04,3.829883375644589705e+03
3.200000000000000000e+02,1.867545223877768876e+04,1.999427453005876669e+04,1.919363229197391047e+04,1.713760610401297890e+04,3.857904438087358358e+03
3.210000000000000000e+02,1.878226303664288935e+04,2.012762648735765106e+04,1.932116897007031730e+04,1.725034766015481728e+04,3.881624209300736311e+03
3.220000000000000000e+02,1.890382540293543570e+04,2.025104901689379767e+04,1.943563575746595234e+04,1.735539242437938810e+04,3.907889134965447738e+03
3.230000000000000000e+02,1.904248641249580396e+04,2.038294795269927272e+04,1.956274279292337451e+04,1.746868144412002948e+04,3.933986962844634945e+03
3.240000000000000000e+02,1.916040732356447188e+04,2.050527197631703893e+04,1.967531727214671628e+04,1.759751227155919696e+04,3.964670015486555712e+03
3.250000000000000000e+02,1.928099964577584615e+04,2.063717734972672042e+04,1.980881635482866113e+04,1.770516250151550048e+04,3.991908066891256567e+03
3.260000000000000000e+02,1.943450760641531815e+04,2.078213050766649758e+04,1.993991576220760544e+04,1.782567855527809297e+04,4.016541518730229654e+03
3.270000000000000000e+02,1.955832572076117503e+04,2.090410645233399555e+04,2.006516729654691881e+04,1.794031083938588199e+04,4.040503407166964735e+03
3.280000000000000000e+02,1.968927937917056261e+04,2.105333817266188635e+04,2.019692048830563363e+04,1.805407879965443135e+04,4.069153027795955495e+03
3.290000000000000000e+02,1.981510819181079569e+04,2.119726325148816977e+04,2.031623586797450844e+04,1.817885184550897611e+04,4.094474613140948350e+03
3.300000000000000000e+02,1.995467848651057648e+04,2.130503605784174579e+04,2.044905756776380440e+04,1.828122218922110915e+04,4.118229752607274349e+03
3.310000000000000000e+02,2.011420760729935137e+04,2.142863252148910033e+04,2.057778947304226313e+04,1.838471178591352509e+04,4.144195951323336885e+03
3.320000000000000000e+02,2.024474636447899684e+04,2.155346844010434870e+04,2.072224605791057547e+04,1.849659927288234758e+04,4.175640677477356803e+03
3.330000000000000000e+02,2.038509460738678899e+04,2.169660840651909166e+04,2.087812455414209035e+04,1.861974842591839842e+04,4.200360009857982732e+03
3.340000000000000000e+02,2.050352055268919503e+04,2.181622931750238058e+04,2.101150504648766218e+04,1.875325359732996731e+04,4.227013058340931821e+03
3.350000000000000000e+02,2.063576577320697106e+04,2.194848697629134040e+04,2.114642449455550377e+04,1.888465532883608830e+04,4.249798651753232662e+03
3.360000000000000000e+02,2.076469482624996090e+04,2.209090170715036220e+04,2.128244298276600603e+04,1.897907385115471334e+04,4.272610483863581976e+03
3.370000000000000000e+02,2.090928835274965240e+04,2.221846115067111532e+04,2.141800739648519811e+04,1.907821618661094908e+04,4.300255385219134041e+03
3.380000000000000000e+02,2.102114211236186020e+04,2.237812058740555221e+04,2.154446527351513578e+04,1.918379338057539280e+04,4.330617025831999854e+03
3.390000000000000000e+02,2.113367535939705704e+04,2.252628662687099495e+04,2.167772148652595206e+04,1.930073509219849075e+04,4.362506559178524185e+03
3.400000000000000000e+02,2.123470097207144863e+04,2.265562146215742541e+04,2.180549635090997253e+04,1.940197427970978242e+04,4.398434181557438933e+03
3.410000000000000000e+02,2.135512592266239517e+04,2.280365645618368580e+04,2.190518276162682741e+04,1.950029249993867415e+04,4.429714960354727737e+03
3.420000000000000000e+02,2.149278789722543297e+04,2.293764955302431554e+04,2.203624161102262951e+04,1.959776804073075618e+04,4.461405733928346308e+03
3.430000000000000000e+02,2.162088622564594698e+04,2.307031272982071823e+04,2.216049856533447019e+04,1.973348338434701145e+04,4.487408429618648370e+03
3.440000000000000000e+02,2.174261661113869195e+04,2.323975213538459138e+04,2.229038960098047392e+04,1.985812834748518071e+04,4.515730108389196175e+03
3.450000000000000000e+02,2.186408492143774492e+04,2.338185457652289915e+04,2.243615310837610014e+04,1.997981305942750259e+04,4.547234127587134935e+03
3.460000000000000000e+02,2.197643421639798908e+04,2.353638849337543797e+04,2.261206195381693396e+04,2.010544476296521316e+04,4.576676424953385322e+03
3.470000000000000000e+02,2.208728274398094800e+04,2.370014542002671442e+04,2.275596389790575631e+04,2.023395303221657377e+04,4.609745161497758090e+03
3.480000000000000000e+02,2.220926693391856679e+04,2.385364784788613906e+04,2.288610423665563576e+04,2.033616017626404937e+04,4.638963926847958646e+03
3.490000000000000000e+02,2.234451353085984010e+04,2.398110665677942598e+04,2.302996839219960384e+04,2.046292593510560255e+04,4.668672476501102210e+03
3.500000000000000000e+02,2.247761589180734154e+04,2.412433562839861406e+04,2.316812060548368754e+04,2.057595501630603394e+04,4.700152489672214870e+03
3.510000000000000000e+02,2.259400709477534838e+04,2.426144677701277760e+04,2.329110804587685925e+04,2.069676203261358751e+04,4.733344858399301302e+03
3.520000000000000000e+02,2.273498815106121401e+04,2.441079502749046878e+04,2.344495816268576164e+04,2.081793197686714848e+04,4.762538787056903857e+03
3.530000000000000000e+02,2.289135963014221488e+04,2.456502779401601583e+04,2.356977691407967359e+04,2.094876491520172567e+04,4.795509455717909077e+03
3.540000000000000000e+02,2.302790324356471319e+04,2.470183140736304995e+04,2.371601812176545718e+04,2.108590296696642690e+04,4.825425494937578151e+03
3.550000000000000000e+02,2.314047741824720288e+04,2.484887659803480710e+04,2.383982184683544256e+04,2.120942369917296674e+04,4.853352318167746489e+03
3.560000000000000000e+02,2.326451390097338663e+04,2.500508599382296234e+04,2.400321411303108471e+04,2.134112156599888840e+04,4.885028833727763413e+03
3.570000000000000000e+02,2.338292659538132284e+04,2.515374549909088819e+04,2.414253114838955298e+04,2.147628111214407545e+04,4.917637674208377575e+03
3.580000000000000000e+02,2.352066814886260545e+04,2.530066216371596965e+04,2.430408464600014122e+04,2.159776910078469155e+04,4.947942390962147329e+03
3.590000000000000000e+02,2.366444370424057706e+04,2.543466460251001990e+04,2.443742939108167047e+04,2.174391970720521931e+04,4.976168833155506945e+03
3.600000000000000000e+02,2.380759952478031482e+04,2.558713908973145590e+04,2.457425399937402108e+04,2.189295710742779193e+04,5.003782208760478170e+03
3.610000000000000000e+02,2.396413167312919541e+04,2.573155481433916430e+04,2.473047479078292235e+04,2.201702494761539856e+04,5.038856904254313122e+03
3.620000000000000000e+02,2.407588200952135958e+04,2.587221898445977422e+04,2.488284808456615428e+04,2.215272735364188702e+04,5.069015191634116491e+03
3.630000000000000000e+02,2.420816135154081348e+04,2.602705992401490221e+04,2.502748281820262491e+04,2.229079681728272408e+04,5.100868519173664026e+03
3.640000000000000000e+02,2.432947415408017696e+04,2.617525264963287555e+04,2.513956071268180312e+04,2.243733616275553868e+04,5.130231625787319899e+03
3.650000000000000000e+02,2.446406957354359474e+04,2.628002355850831009e+04,2.528916753412865364e+04,2.253867205150224618e+04,5.163406499290813372e+03
3.660000000000000000e+02,2.461518219923960714e+04,2.641659318420708587e+04,2.545021997423414359e+04,2.267569670794027479e+04,5.190454657138245238e+03
3.670000000000000000e+02,2.475612523387996771e+04,2.658310855080439796e+04,2.559036492439418362e+04,2.278805228527693907e+04,5.224601878850424328e+03
3.680000000000000000e+02,2.488769506763049139e+04,2.671238960851306183e+04,2.574199068733146851e+04,2.291770250473521446e+04,5.261647814111131083e+03
3.690000000000000000e+02,2.503348328715163370e+04,2.685730008877642831e+04,2.587489246736008863e+04,2.304184709252535686e+04,5.293623484800251390e+03
3.700000000000000000e+02,2.517914529842620686e+04,2.699183463168025628e+04,2.600633521262348222e+04,2.317964988406242628e+04,5.323685179983851413e+03
3.710000000000000000e+02,2.531824520774582197e+04,2.713111251872409775e+04,2.616763697545004470e+04,2.333161167656030739e+04,5.353735389370111079e+03
3.720000000000000000e+02,2.545014113061854005e+04,2.728283894552401034e+04,2.630858254117894830e+04,2.347074863829761671e+04,5.382579762859194489e+03
3.730000000000000000e+02,2.559024581878881872e+04,2.743641169653851830e+04,2.643149290189678504e+04,2.360485031564994279e+04,5.414878462778331595e+03
3.740000000000000000e+02,2.574761076807324571e+04,2.759557456718042886e+04,2.657902039199860883e+04,2.376850516834267182e+04,5.446887840406665418e+03
3.750000000000000000e+02,2.587804463457009479e+04,2.773582312913083661e+04,2.672988552182701096e+04,2.391721652019363682e+04,5.477317396247030047e+03
3.760000000000000000e+02,2.602287400113338663e+04,2.789702873459959665e+04,2.688483642644420252e+04,2.404835803963311264e+04,5.510644116821509670e+03
3.770000000000000000e+02,2.618974235440070333e+04,2.810801134534582525e+04,2.702958265842319815e+04,2.417059781046740318e+04,5.542440221461601141e+03
3.780000000000000000e+02,2.633109461042257317e+04,2.829122567913962848e+04,2.718374818369829154e+04,2.430870944367492484e+04,5.576033861243164210e+03
3.790000000000000000e+02,2.646008919499317562e+04,2.844844049830729273e+04,2.732773617558859405e+04,2.443541918014263138e+04,5.608951999515840726e+03
3.800000000000000000e+02,2.660215771579524153e+04,2.860048586119761603e+04,2.748942696634936510e+04,2.458225986107645804e+04,5.644826762205660089e+03
3.810000000000000000e+02,2.675044651475063438e+04,2.873365376548319546e+04,2.766698157167530371e+04,2.469668158104678150e+04,5.677246810789212759e+03
3.820000000000000000e+02,2.689493357794776966e+04,2.889088351585019700e+04,2.780654602355874522e+04,2.483272925783158280e+04,5.713811119646202314e+03
3.830000000000000000e+02,2.704082129822158822e+04,2.903349954226933187e+04,2.797659922834306781e+04,2.498654254039886655e+04,5.748506615931953093e+03
3.840000000000000000e+02,2.717774301862890570e+04,2.916926338718430270e+04,2.815070200543035753e+04,2.511917806840563208e+04,5.781815468163110381e+03
3.850000000000000000e+02,2.730220386451194645e+04,2.932103216733709269e+04,2.831420392073332550e+04,2.523721591149313099e+04,5.812814543850548034e+03
3.860000000000000000e+02,2.744282084783791288e+04,2.946202504633813442e+04,2.845673056639631977e+04,2.536322061918673717e+04,5.847293526322621801e+03
3.870000000000000000e+02,2.759226633573276922e+04,2.960356719111320126e+04,2.862936788967266330e+04,2.552407675897171066e+04,5.882436106340276638e+03
3.880000000000000000e+02,2.776471518645589094e+04,2.978018735632838798e+04,2.878038318404691017e+04,2.565037798681275672e+04,5.914466706886503744e+03
3.890000000000000000e+02,2.791841250558533284e+04,2.993460450440333807e+04,2.893627669104822417e+04,2.576824663642980522e+04,5.949088851351591074e+03
3.900000000000000000e+02,2.803818397140660818e+04,3.008894050414722005e+04,2.913441955520323245e+04,2.587932234798582431e+04,5.981450805776203197e+03
3.910000000000000000e+02,2.818609226028221383e+04,3.024885967063727003e+04,2.933630876961191825e+04,2.602757676493113831e+04,6.014959540842155548e+03
3.920000000000000000e+02,2.833581572122068610e+04,3.041926599147536763e+04,2.950141062275998775e+04,2.617581374682683236e+04,6.052250688018302753e+03
3.930000000000000000e+02,2.849619126821513782e+04,3.062555128078913185e+04,2.966480398097577927e+04,2.632227961280232557e+04,6.078215502926543195e+03
3.940000000000000000e+02,2.863271227533224373e+04,3.080545582196921896e+04,2.981255087196846580e+04,2.647019758786142120e+04,6.113322073488949172e+03
3.950000000000000000e+02,2.877902644094286734e+04,3.097844863747302952e+04,2.997884347428287583e+04,2.661125829745979718e+04,6.150352323859962780e+03
3.960000000000000000e+02,2.894038966241036542e+04,3.116707394006221875e+04,3.015633934534488071e+04,2.676374888797801395e+04,6.186566777378539882e+03
3.970000000000000000e+02,2.907778734284605889e+04,3.133586500557564796e+04,3.033899301407839812e+04,2.689246482370867307e+04,6.222443754251499740e+03
3.980000000000000000e+02,2.923229940815995360e+04,3.152286987383876840e+04,3.049361447472343207e+04,2.703928989081395048e+04,6.252262354339512058e+03
3.990000000000000000e+02,2.940673201687759138e+04,3.165010817857526854e+04,3.064925111714000377e+04,2.717366267256315041e+04,6.284957620162942476e+03
4.000000000000000000e+02,2.954964067567334496e+04,3.180714847161583020e+04,3.079189149602695397e+04,2.730825906217673401e+04,6.325207492342812657e+03
4.010000000000000000e+02,2.969145338745900153e+04,3.199091927041207964e+04,3.094366432529080339e+04,2.745256986150299053e+04,6.353327740504452777e+03
4.020000000000000000e+02,2.984199537519249861e+04,3.218245917835908404e+04,3.106764806676519220e+04,2.758889578941256332e+04,6.397216915302697089e+03
4.030000000000000000e+02,3.000994446171050367e+04,3.233229602330514535e+04,3.122818125613083248e+04,2.770737590346824072e+04,6.429609415740760596e+03
4.040000000000000000e+02,3.018790765290248964e+04,3.247989616271131672e+04,3.139652766043395241e+04,2.785195728936143860e+04,6.459041343848429278e+03
4.050000000000000000e+02,3.033427354757658395e+04,3.265421092121578113e+04,3.154396131729207627e+04,2.800230449492727348e+04,6.491032705205512684e+03
4.060000000000000000e+02,3.049402305887161492e+04,3.281101157320849597e+04,3.169063096491053511e+04,2.816893181766278576e+04,6.528565628836332507e+03
4.070000000000000000e+02,3.063522484690650163e+04,3.296256016316493333e+04,3.185125041470598808e+04,2.831835313430448878e+04,6.558646404085184258e+03
4.080000000000000000e+02,3.078785575601293749e+04,3.311064324582875997e+04,3.203890286443591322e+04,2.846905015313363401e+04,6.592713758138627782e+03
4.090000000000000000e+02,3.094084511929813743e+04,3.328846920234210847e+04,3.223996402719917023e+04,2.861360932552892700e+04,6.625221394913327458e+03
4.100000000000000000e+02,3.110037259164821808e+04,3.345466595383839740e+04,3.239138256774417459e+04,2.876566874954514060e+04,6.658575372075290943e+03
4.110000000000000000e+02,3.126118227277998085e+04,3.360856520160363289e+04,3.255706716823945317e+04,2.892575081077514551e+04,6.688712697234923326e+03
4.120000000000000000e+02,3.140206298099970445e+04,3.379785370603491901e+04,3.272579285273052665e+04,2.906683547793395701e+04,6.720590362107934197e+03
4.130000000000000000e+02,3.155519167419358564e+04,3.395201686140983657e+04,3.290968329649852240e+04,2.921523364077754377e+04,6.754802371608772773e+03
4.140000000000000000e+02,3.169237059800141651e+04,3.411240480331634171e+04,3.309115376276576717e+04,2.935902270401096393e+04,6.794147130113613457e+03
4.150000000000000000e+02,3.186124523131508249e+04,3.426604340220575978e+04,3.323523731434845831e+04,2.950965034719069081e+04,6.833654772001367746e+03
4.160000000000000000e+02,3.201785642134526279e+04,3.443539678342994011e+04,3.340570059047902760e+04,2.964138455519216950e+04,6.870932893178822269e+03
4.170000000000000000e+02,3.216467424169296646e+04,3.463701749393757200e+04,3.359646768725191941e+04,2.980579753037954288e+04,6.902936499544279286e+03
4.180000000000000000e+02,3.232127929740582113e+04,3.482892560164265888e+04,3.374046540442835976e+04,2.994517094914767949e+04,6.935354315996312835e+03
4.190000000000000000e+02,3.249252024386220728e+04,3.500432222034958977e+04,3.391817995027665165e+04,3.010410319349182828e+04,6.967987275907833464e+03
4.200000000000000000e+02,3.264645952887069870e+04,3.518867424030402617e+04,3.409909957415943791e+04,3.026194301150161482e+04,6.998846710127654660e+03
4.210000000000000000e+02,3.279521559716965567e+04,3.533560433990077581e+04,3.429343340477714082e+04,3.040414794737200646e+04,7.033406837803091548e+03
4.220000000000000000e+02,3.294240573806151224e+04,3.549380050910843420e+04,3.447588807641790481e+04,3.054495908535971466e+04,7.065481639342273411e+03
4.230000000000000000e+02,3.309555587688258674e+04,3.567774826385169581e+04,3.467349310519594292e+04,3.069737372187183064e+04,7.101941190094612466e+03
4.240000000000000000e+02,3.326190834895634907e+04,3.589763740682014031e+04,3.484227069769211812e+04,3.083227158092972968e+04,7.138400580754210750e+03
4.250000000000000000e+02,3.343242259940369695e+04,3.607348944108274009e+04,3.500269047528592637e+04,3.100072974952531513e+04,7.169785469149870551e+03
4.260000000000000000e+02,3.357595712307970098e+04,3.626138863827663590e+04,3.516665172637949581e+04,3.115007857969772886e+04,7.203014885668331772e+03
4.270000000000000000e+02,3.371882839521948335e+04,3.643264955557134090e+04,3.534400611017684423e+04,3.130180827780871914e+04,7.237048471572579729e+03
4.280000000000000000e+02,3.388833984925631376e+04,3.664107179184639244e+04,3.550095473611929629e+04,3.144419189467926481e+04,7.270774001538304219e+03
4.290000000000000000e+02,3.405624265845629270e+04,3.681988783704896923e+04,3.566100621846252761e+04,3.159655580277864283e+04,7.301476052163156055e+03
4.300000000000000000e+02,3.421294462355428550e+04,3.699234940014465974e+04,3.585721486952474515e+04,3.177147790695194271e+04,7.334683659649597757e+03
4.310000000000000000e+02,3.438739848359194730e+04,3.716896795908742206e+04,3.606406458866779576e+04,3.192559969481300504e+04,7.372824836817697360e+03
4.320000000000000000e+02,3.455289108533041144e+04,3.732961253101732291e+04,3.622572814842160733e+04,3.208134449125727042e+04,7.410798004336091253e+03
4.330000000000000000e+02,3.475519380896380608e+04,3.748233993724513857e+04,3.640812841232577921e+04,3.224616121277648563e+04,7.447826999175855235e+03
4.340000000000000000e+02,3.491351361979416106e+04,3.766305010337587737e+04,3.657235410398270324e+04,3.240518208217584470e+04,7.491998925501574377e+03
4.350000000000000000e+02,3.510484592620379408e+04,3.782346761384454294e+04,3.673507599166262662e+04,3.253852252669554218e+04,7.528823235366558947e+03
4.360000000000000000e+02,3.527438583189154451e+04,3.799565723821642314e+04,3.691067001732205972e+04,3.270416147079247457e+04,7.565040124288746483e+03
4.370000000000000000e+02,3.546458960836855113e+04,3.818907516235670482e+04,3.709491400192517904e+04,3.288592295837325946e+04,7.598268798954281920e+03
4.380000000000000000e+02,3.560960444410500349e+04,3.836070519630766648e+04,3.728302255981766939e+04,3.303981945442036522e+04,7.627129241141650709e+03
4.390000000000000000e+02,3.582055093126857537e+04,3.851985242412213120e+04,3.747095112716966833e+04,3.319886543761545909e+04,7.659239834691250508e+03
4.400000000000000000e+02,3.601615297047427157e+04,3.871497069517183991e+04,3.763024557898350031e+04,3.333841196519452205e+04,7.699560100507691459e+03
4.410000000000000000e+02,3.620384516751090996e+04,3.889314891434771562e+04,3.782581627203293465e+04,3.350942906764247891e+04,7.733216483758808863e+03
4.420000000000000000e+02,3.640007159337445046e+04,3.906128723850782262e+04,3.799074807468456129e+04,3.368377524018701661e+04,7.777871046964451125e+03
4.430000000000000000e+02,3.655492450345776888e+04,3.921434519051132520e+04,3.815867127044373774e+04,3.383364394379545411e+04,7.814462446063886091e+03
4.440000000000000000e+02,3.670764445873312070e+04,3.939986949543668743e+04,3.834647219213630160e+04,3.400501459761454316e+04,7.853576914444121940e+03
4.450000000000000000e+02,3.689502495391966659e+04,3.959005943461196148e+04,3.853967453452877817e+04,3.414661900440994941e+04,7.891877064376672934e+03
4.460000000000000000e+02,3.705387883390794741e+04,3.979833311335144390e+04,3.873067090192291653e+04,3.429588305247317476e+04,7.934749376506124463e+03
4.470000000000000000e+02,3.723187508646666538e+04,3.999896735047487891e+04,3.890286969604055048e+04,3.445458239940226485e+04,7.978051707210423046e+03
4.480000000000000000e+02,3.746518086482683429e+04,4.017311699976809905e+04,3.905691286483829026e+04,3.461812150494060916e+04,8.013750351272852640e+03
4.490000000000000000e+02,3.763246760114475182e+04,4.033580332697201084e+04,3.921327874934143620e+04,3.476463456817018596e+04,8.045306246454469147e+03
4.500000000000000000e+02,3.781107919583384501e+04,4.050087515415667440e+04,3.937145174038264668e+04,3.494729685855560092e+04,8.083301403640819444e+03
4.510000000000000000e+02,3.799847307448275387e+04,4.073137019076885190e+04,3.955044688934662554e+04,3.511790138868092617e+04,8.119421382370839638e+03
4.520000000000000000e+02,3.816723262851806066e+04,4.089681123265157657e+04,3.974684518188112997e+04,3.525672697740695003e+04,8.152133997216869830e+03
4.530000000000000000e+02,3.832436188650668191e+04,4.104059713598876260e+04,3.993420838347286190e+04,3.542502454877833952e+04,8.191359984343276665e+03
4.540000000000000000e+02,3.855608501993786194e+04,4.124415939809374686e+04,4.014191989436876611e+04,3.557185407068831410e+04,8.229439050584707729e+03
4.550000000000000000e+02,3.869710267598816426e+04,4.143285753760620719e+04,4.032638682003026770e+04,3.571123181889788248e+04,8.270742807489194092e+03
4.560000000000000000e+02,3.887243728050301434e+04,4.161130287606696947e+04,4.048899907009527669e+04,3.586272147994201805e+04,8.308423330722671380e+03
4.570000000000000000e+02,3.906265202565435902e+04,4.180784477940088982e+04,4.065704601727396948e+04,3.602989202843363455e+04,8.343800915058211103e+03
4.580000000000000000e+02,3.923227720130299713e+04,4.199887788808689220e+04,4.083545218055846635e+04,3.621470882576274744e+04,8.390006873372125483e+03
4.590000000000000000e+02,3.941221306527344859e+04,4.216534803884045687e+04,4.102481447402184131e+04,3.639534330311274243e+04,8.423499055125825180e+03
4.600000000000000000e+02,3.958505647658745875e+04,4.231147872572490451e+04,4.120413409109571512e+04,3.656605511226481030e+04,8.465413174994173460e+03
4.610000000000000000e+02,3.976128549035520700e+04,4.250116746329053422e+04,4.137323341555317893e+04,3.672831945535838895e+04,8.504555391391972080e+03
4.620000000000000000e+02,3.993048166496787599e+04,4.268602780846325186e+04,4.157030787172984856e+04,3.692923900840306305e+04,8.546434779135855933e+03
4.630000000000000000e+02,4.013246859073532687e+04,4.290902846136038715e+04,4.175798821618745569e+04,3.712417798827876686e+04,8.581900880441853587e+03
4.640000000000000000e+02,4.030224359677807661e+04,4.309437750247829536e+04,4.192313762872471125e+04,3.730962874853400717e+04,8.618934890259610256e+03
4.650000000000000000e+02,4.050403948453980411e+04,4.325486193357520824e+04,4.210659850241682580e+04,3.749428840001721983e+04,8.648873526252722513e+03
4.660000000000000000e+02,4.069633307950296876e+04,4.345045406085998547e+04,4.231971818831955170e+04,3.765111557521409122e+04,8.684414361944662232e+03
4.670000000000000000e+02,4.091938829663132492e+04,4.361809630727897456e+04,4.252092382302522310e+04,3.780980381547688739e+04,8.728435311323239148e+03
4.680000000000000000e+02,4.112516548297452391e+04,4.383931517769896891e+04,4.274463119565098896e+04,3.800051755034340022e+04,8.774664677078642853e+03
4.690000000000000000e+02,4.131845041279592260e+04,4.404256023909451324e+04,4.292134523715178511e+04,3.816247806214312732e+04,8.810470689827685419e+03
4.700000000000000000e+02,4.148587759641197044e+04,4.420624329765205039e+04,4.309300770002120407e+04,3.834220029129010072e+04,8.851848421123217122e+03
4.710000000000000000e+02,4.167531078216691094e+04,4.440001855431788863e+04,4.330530686006650649e+04,3.852953512572168256e+04,8.905888874979804314e+03
4.720000000000000000e+02,4.183128787412161182e+04,4.460420754738502728e+04,4.349526900204522099e+04,3.869604743906485965e+04,8.950614227314286836e+03
4.730000000000000000e+02,4.202571573943699332e+04,4.480038167372971657e+04,4.365140781706708367e+04,3.886620702168807475e+04,8.998079581935002352e+03
4.740000000000000000e+02,4.224534342711911449e+04,4.497903230304471072e+04,4.387718897376472887e+04,3.904554626097841538e+04,9.035265672152221669e+03
4.750000000000000000e+02,4.243653485807628749e+04,4.517969561737271579e+04,4.402973161721007637e+04,3.920663554147767718e+04,9.079169444716189901e+03
4.760000000000000000e+02,4.264163397120368609e+04,4.537662864526647172e+04,4.420183435410672246e+04,3.938086856924387394e+04,9.114685782300130086e+03
4.770000000000000000e+02,4.283449975157310837e+04,4.554003987176423107e+04,4.440121885770044173e+04,3.954336319921008544e+04,9.162465495935230138e+03
4.780000000000000000e+02,4.301556368090969772e+04,4.571007618995633675e+04,4.458709260713284311e+04,3.971623105722827313e+04,9.196026261082548444e+03
4.790000000000000000e+02,4.320057567861866119e+04,4.590656188448551984e+04,4.478326172792905709e+04,3.988050859859275079e+04,9.229560561562659132e+03
4.800000000000000000e+02,4.336075578704744112e+04,4.611662430594851321e+04,4.497351369945512124e+04,4.005015598734350351e+04,9.275398051868261973e+03
4.810000000000000000e+02,4.357358784453322733e+04,4.634011175945837022e+04,4.515609491275025357e+04,4.020741894643322303e+04,9.311661090758112550e+03
4.820000000000000000e+02,4.374018039744709677e+04,4.651285281964514434e+04,4.536551985646630783e+04,4.038222446187757305e+04,9.348178487159408178e+03
4.830000000000000000e+02,4.392324062481286091e+04,4.672824584748885536e+04,4.555676903270278126e+04,4.054279705596485292e+04,9.383901012527985586e+03
4.840000000000000000e+02,4.407423172971116583e+04,4.695592952101630362e+04,4.574025908561884717e+04,4.072082218195004680e+04,9.433700068996597111e+03
4.850000000000000000e+02,4.429614156588930928e+04,4.714546942947602656e+04,4.592461598627973581e+04,4.088176817473660776e+04,9.470867171178077115e+03
4.860000000000000000e+02,4.447072969299972465e+04,4.737216392301372252e+04,4.610821207711734314e+04,4.104941572208962316e+04,9.514651669439699617e+03
4.870000000000000000e+02,4.468056623810857855e+04,4.760325364682040527e+04,4.628684839517244836e+04,4.123053914588199405e+04,9.558098924775715204e+03
4.880000000000000000e+02,4.487184632243144733e+04,4.781100637806494342e+04,4.649085742906322412e+04,4.141282328056824917e+04,9.593682976910065918e+03
4.890000000000000000e+02,4.505081445489513135e+04,4.798807979224666633e+04,4.667139476416850812e+04,4.159060769070408423e+04,9.632038032880591345e+03
4.900000000000000000e+02,4.526727263407199644e+04,4.816204455888269877e+04,4.689006133923697053e+04,4.178144718967134395e+04,9.670579674972941575e+03
4.910000000000000000e+02,4.543199141096296080e+04,4.833267229507551383e+04,4.712461491854129417e+04,4.195367726269386185e+04,9.703231222314061597e+03
4.920000000000000000e+02,4.559956825164332986e+04,4.853444084588703845e+04,4.733544888592809002e+04,4.212142745120939799e+04,9.750182023996043426e+03
4.930000000000000000e+02,4.578389263902204402e+04,4.872572019259918306e+04,4.753641003454799647e+04,4.229428197680758603e+04,9.787710995354555052e+03
4.940000000000000000e+02,4.597031037512732291e+04,4.894355722084702575e+04,4.771637343666453671e+04,4.246303624501592276e+04,9.831457367086521117e+03
4.950000000000000000e+02,4.618237901267157577e+04,4.920573023361279775e+04,4.793012867344454571e+04,4.262945215530457790e+04,9.871513691782763999e+03
4.960000000000000000e+02,4.636543202047228260e+04,4.940837241979838291e+04,4.814251988500826701e+04,4.279780040461170574e+04,9.905654333436952584e+03
4.970000000000000000e+02,4.657439375284032576e+04,4.960737251760453364e+04,4.834543319340854941e+04,4.296469691991132277e+04,9.950903319350803940e+03
4.980000000000000000e+02,4.678905686708401481e+04,4.979833385677674960e+04,4.854333759329456370e+04,4.312288843686156906e+04,9.995700338716495025e+03
4.990000000000000000e+02,4.698620474252110580e+04,4.998019147743978829e+04,4.873910044535004272e+04,4.326946240928898624e+04,1.003987940288074060e+04
5.000000000000000000e+02,4.720189081489476666e+04,5.018549877062077576e+04,4.893253774916785915e+04,4.341613320491536433e+04,1.007807130627469451e+04
5.010000000000000000e+02,4.740380599287883524e+04,5.040275410073975218e+04,4.911472087967080734e+04,4.356147043628538086e+04,1.011981300613774692e+04
5.020000000000000000e+02,4.758459356438308168e+04,5.059071505894726579e+04,4.930467710765125230e+04,4.374644390098960866e+04,1.016075777571970320e+04
5.030000000000000000e+02,4.780318838641811453e+04,5.082227523021588422e+04,4.949962091724986385e+04,4.393117862607021380e+04,1.019844139195244497e+04
5.040000000000000000e+02,4.802251173697341437e+04,5.102703677000057360e+04,4.968267613514667028e+04,4.411935049850591167e+04,1.024335919939671658e+04
5.050000000000000000e+02,4.821469563481332443e+04,5.124286277703009546e+04,4.988204245995243400e+04,4.433790487735025818e+04,1.028442050390520308e+04
5.060000000000000000e+02,4.840316646053867589e+04,5.146019562079437310e+04,5.006461829361977288e+04,4.454670603284893150e+04,1.032622256788827144e+04
5.070000000000000000e+02,4.858021932461138204e+04,5.161009452515132580e+04,5.025349474058605847e+04,4.472372317824613128e+04,1.036675819872167449e+04
5.080000000000000000e+02,4.876980212931828282e+04,5.181411511165615229e+04,5.047486100071554392e+04,4.489649341660579375e+04,1.041205429239310979e+04
5.090000000000000000e+02,4.892558617303903156e+04,5.204403573926378158e+04,5.064289694583466917e+04,4.507826789761786495e+04,1.045208040574685401e+04
5.100000000000000000e+02,4.911071646002234775e+04,5.223139024655383400e+04,5.084449871619683836e+04,4.526842081268981565e+04,1.050525382720787456e+04
5.110000000000000000e+02,4.933858622539255157e+04,5.246516387695531012e+04,5.108623094808294263e+04,4.546565089000884473e+04,1.054963354436968802e+04
5.120000000000000000e+02,4.956501230607251637e+04,5.269976619970901083e+04,5.129360524681613606e+04,4.564408126450669079e+04,1.059415604356673430e+04
5.130000000000000000e+02,4.973587651296627882e+04,5.293217528786345792e+04,5.150558824032385746e+04,4.583700977096868883e+04,1.063780792069356539e+04
5.140000000000000000e+02,4.994357459447639121e+04,5.313778944909456186e+04,5.174192621125063306e+04,4.600089089372981107e+04,1.068635842846302876e+04
5.150000000000000000e+02,5.017067273716788623e+04,5.333166579818658647e+04,5.196379896813503001e+04,4.616258143760688836e+04,1.072500921656572064e+04
5.160000000000000000e+02,5.037958752279770124e+04,5.352928310400796909e+04,5.217325801616500394e+04,4.638249844918605231e+04,1.077223613736332481e+04
5.170000000000000000e+02,5.058410331154312007e+04,5.374463345351985481e+04,5.239837296044130926e+04,4.655262077185293310e+04,1.081798025115923156e+04
5.180000000000000000e+02,5.074787580509465624e+04,5.393442085769875848e+04,5.257747949791938299e+04,4.670849513583398948e+04,1.086520832545991107e+04
5.190000000000000000e+02,5.094689173648972064e+04,5.417539772770345735e+04,5.277925123844193877e+04,4.690924351260215190e+04,1.090546100913243936e+04
5.200000000000000000e+02,5.113533795614846895e+04,5.435720299504480499e+04,5.297470994672406232e+04,4.705794745700264320e+04,1.094573884620331955e+04
5.210000000000000000e+02,5.138314137465776003e+04,5.454237178107443469e+04,5.319911478164291475e+04,4.722317227032273513e+04,1.097956991915595245e+04
5.220000000000000000e+02,5.158785756042634603e+04,5.477460303311153257e+04,5.343979641140171589e+04,4.738740890122510609e+04,1.101970299054802490e+04
5.230000000000000000e+02,5.176506953349590185e+04,5.501610190062599577e+04,5.364908985476200905e+04,4.757226398896871251e+04,1.106500944548238112e+04
5.240000000000000000e+02,5.198347070138873096e+04,5.522950348084961297e+04,5.385184693922647421e+04,4.777543841878620151e+04,1.111501728372931939e+04
5.250000000000000000e+02,5.218267473605805571e+04,5.544191000119281671e+04,5.409060982824800885e+04,4.795828117107113940e+04,1.115747875102573562e+04
5.260000000000000000e+02,5.237379858199118462e+04,5.567600611743936315e+04,5.428175248002984154e+04,4.815349751378958172e+04,1.120331052246388208e+04
5.270000000000000000e+02,5.258282779580526403e+04,5.589205387824785430e+04,5.449555941243140114e+04,4.831376734317255614e+04,1.124686484192601347e+04
5.280000000000000000e+02,5.279130789928596641e+04,5.611182017779970920e+04,5.471795571104789997e+04,4.847789750757186266e+04,1.129005943479579582e+04
5.290000000000000000e+02,5.301546616115483630e+04,5.633662553073109302e+04,5.496556225411964988e+04,4.866954765330684313e+04,1.133877521449148844e+04
5.300000000000000000e+02,5.321100053977014613e+04,5.656830311942353728e+04,5.518592567583690834e+04,4.884122316698571376e+04,1.138552600294117656e+04
5.310000000000000000e+02,5.342400109576311661e+04,5.681702466102311155e+04,5.541088502310364856e+04,4.900632101607829827e+04,1.142288529703219319e+04
5.320000000000000000e+02,5.362859466583636822e+04,5.703814142081596947e+04,5.561896416693668289e+04,4.921963252353201096e+04,1.146535474710925337e+04
5.330000000000000000e+02,5.385818058038620802e+04,5.725684940088143776e+04,5.581654261376163049e+04,4.947016626855959476e+04,1.151097885890335237e+04
5.340000000000000000e+02,5.407199025712152797e+04,5.747857455718365964e+04,5.603438564774109545e+04,4.967222271017498861e+04,1.156306682463820107e+04
5.350000000000000000e+02,5.430022249290534819e+04,5.768919392651992530e+04,5.625259579547835892e+04,4.987864903916962066e+04,1.161686133366127615e+04
5.360000000000000000e+02,5.452413648708286928e+04,5.788267548145310866e+04,5.643997428529596073e+04,5.009570493888061901e+04,1.165818865167797412e+04
5.370000000000000000e+02,5.474501838052824314e+04,5.807930465649604594e+04,5.660519520158898376e+04,5.025849919739355391e+04,1.170100750001289816e+04
5.380000000000000000e+02,5.497763516755525779e+04,5.828522172082848556e+04,5.681630116808902676e+04,5.043044629754338530e+04,1.175794270872864581e+04
5.390000000000000000e+02,5.518831284307538590e+04,5.850713291159583605e+04,5.701658384190548531e+04,5.062862706596471980e+04,1.181703718805208518e+04
5.400000000000000000e+02,5.535110507469321601e+04,5.872317491647422139e+04,5.721689281618119276e+04,5.080008662196054502e+04,1.186169907101833633e+04
5.410000000000000000e+02,5.557921408597743721e+04,5.891426400110921531e+04,5.743488259093750094e+04,5.100441614724724786e+04,1.191270479834116668e+04
5.420000000000000000e+02,5.577630936607201875e+04,5.910965854036829842e+04,5.770468580648224452e+04,5.118270689179186593e+04,1.195718370040941772e+04
5.430000000000000000e+02,5.595931167878761335e+04,5.930587111208196438e+04,5.794293877372582210e+04,5.139103345556394197e+04,1.200460800116035352e+04
5.440000000000000000e+02,5.618113051181311312e+04,5.951218858077566256e+04,5.815612731787662779e+04,5.158195498053678602e+04,1.204841687810434451e+04
5.450000000000000000e+02,5.640789203447574982e+04,5.972991250737041992e+04,5.837233724521553813e+04,5.180656152840964933e+04,1.209808155929064924e+04
5.460000000000000000e+02,5.660090465285270329e+04,5.994702574940522027e+04,5.858759155561312218e+04,5.199695093029098643e+04,1.213947066175270447e+04
5.470000000000000000e+02,5.681170457884923235e+04,6.017120666237836122e+04,5.879527384132360021e+04,5.217892850921208446e+04,1.218832250202299110e+04
5.480000000000000000e+02,5.702387387228441366e+04,6.040096633425550681e+04,5.902779670596859796e+04,5.236343968574148312e+04,1.223692466567289193e+04
5.490000000000000000e+02,5.723731506164131133e+04,6.062953944876234891e+04,5.928380831244111323e+04,5.252924288968509063e+04,1.227524230860542411e+04
5.500000000000000000e+02,5.741746194050900522e+04,6.083111864806148515e+04,5.952005094929868210e+04,5.270634303369233385e+04,1.233259967510157003e+04
5.510000000000000000e+02,5.764049750796765147e+04,6.103833682241680071e+04,5.973984508442619699e+04,5.289127003828449961e+04,1.237999804016401322e+04
5.520000000000000000e+02,5.782789052487665322e+04,6.126292669430330716e+04,5.997893823983197944e+04,5.309311341509524209e+04,1.243409475083199322e+04
5.530000000000000000e+02,5.802386717565239815e+04,6.150494354406549246e+04,6.020243793409470527e+04,5.329336392919016362e+04,1.248256498541861947e+04
5.540000000000000000e+02,5.827473306517254969e+04,6.174348190143067040e+04,6.045114343400800135e+04,5.355029452071124979e+04,1.253244505628611296e+04
5.550000000000000000e+02,5.845403137968150986e+04,6.198024472763200174e+04,6.069644290458869364e+04,5.372468568416570633e+04,1.257074419918972853e+04
5.560000000000000000e+02,5.868414958391898836e+04,6.218890347376332647e+04,6.094485525627714378e+04,5.391339224258198374e+04,1.261860362213024200e+04
5.570000000000000000e+02,5.892568314844350971e+04,6.241514211694539699e+04,6.113725387028137629e+04,5.415778501012004563e+04,1.266484625382980630e+04
5.580000000000000000e+02,5.912175721230315685e+04,6.264577782055279386e+04,6.139202909697471478e+04,5.434123256141363527e+04,1.271754061931397518e+04
5.590000000000000000e+02,5.937336896207925020e+04,6.288451661644916749e+04,6.163589903527859860e+04,5.454947243287900346e+04,1.276385860328458512e+04
5.600000000000000000e+02,5.962949711846462742e+04,6.311330923170299502e+04,6.185082919008875615e+04,5.472894282194500556e+04,1.281175556597201830e+04
5.610000000000000000e+02,5.980595600442592695e+04,6.336260464087744185e+04,6.208518026657343580e+04,5.494637726429769828e+04,1.285805423608451565e+04
5.620000000000000000e+02,6.000528131472451059e+04,6.358310518791058712e+04,6.226569715816974349e+04,5.514436686058821215e+04,1.290205416822727057e+04
5.630000000000000000e+02,6.024090175323229050e+04,6.383523910370890371e+04,6.250895492679461313e+04,5.539526247476859862e+04,1.294961324618925937e+04
5.640000000000000000e+02,6.046547762268721999e+04,6.408611835715401685e+04,6.270247259031554131e+04,5.558425998644542415e+04,1.301392186388010850e+04
5.650000000000000000e+02,6.068463187090476276e+04,6.426367225673688517e+04,6.290223186225131212e+04,5.576595072381738282e+04,1.306319884087859464e+04
5.660000000000000000e+02,6.091055199945857021e+04,6.448722099654903286e+04,6.312699630858968158e+04,5.596762063860846683e+04,1.311374982614772853e+04
5.670000000000000000e+02,6.111484758283718838e+04,6.471828586686868221e+04,6.333912087149635772e+04,5.618194637718913873e+04,1.315839049835706646e+04
5.680000000000000000e+02,6.131111824583089037e+04,6.492044191726582358e+04,6.357431626623489137e+04,5.642817000775568886e+04,1.321456036289857366e+04
5.690000000000000000e+02,6.149097977134617395e+04,6.514272281036965433e+04,6.379685000813061197e+04,5.667350477087756735e+04,1.327368268669286044e+04
5.700000000000000000e+02,6.173042943910411122e+04,6.536040978862425254e+04,6.398621571319652139e+04,5.687265467599102703e+04,1.333019307502633092e+04
5.710000000000000000e+02,6.195477996624446678e+04,6.555466657056307304e+04,6.420286642979664612e+04,5.703977457002452866e+04,1.337791098135853463e+04
5.720000000000000000e+02,6.219481305796047673e+04,6.575981539545248961e+04,6.443437948909639090e+04,5.724455812861687446e+04,1.343288285740319952e+04
5.730000000000000000e+02,6.240873846533620963e+04,6.599206152356928214e+04,6.468065033337195928e+04,5.741857750994590606e+04,1.348919956709100370e+04
5.740000000000000000e+02,6.262129790331364347e+04,6.620535400455445051e+04,6.489872621056234493e+04,5.763829137247114704e+04,1.353406127117217511e+04
5.750000000000000000e+02,6.283088911067898152e+04,6.644467048296786379e+04,6.510168646929036186e+04,5.781275792503689445e+04,1.357734186945064721e+04
5.760000000000000000e+02,6.305773110778402770e+04,6.667528285767280613e+04,6.530080924587108893e+04,5.801590897356449568e+04,1.363894239763970108e+04
5.770000000000000000e+02,6.327591923761239013e+04,6.692800893315944995e+04,6.555629728281252028e+04,5.822865008086286980e+04,1.369451266665206822e+04
5.780000000000000000e+02,6.350280129037256120e+04,6.718075798243853205e+04,6.579078748902611551e+04,5.847154864858061774e+04,1.373914750701301818e+04
5.790000000000000000e+02,6.374646232007194340e+04,6.742538334678410320e+04,6.605617101276284666e+04,5.865912884556777135e+04,1.379096665711579408e+04
5.800000000000000000e+02,6.392273464199445152e+04,6.765720186698184989e+04,6.629489125372907438e+04,5.887052580708232563e+04,1.383554832711027848e+04
5.810000000000000000e+02,6.412051098478498170e+04,6.791888393170951167e+04,6.654148577791120624e+04,5.907663127133881790e+04,1.389041524908423889e+04
5.820000000000000000e+02,6.434602214083919534e+04,6.816205971358672832e+04,6.678714022214448778e+04,5.924802215192699805e+04,1.394262294838085290e+04
5.830000000000000000e+02,6.458574642965213570e+04,6.836064293557735800e+04,6.699853059598573600e+04,5.945640969018632313e+04,1.398379899063799712e+04
5.840000000000000000e+02,6.480355172784861497e+04,6.856891674675239483e+04,6.724775730193303025e+04,5.965770606294113531e+04,1.402987301038680744e+04
5.850000000000000000e+02,6.505572477879378130e+04,6.879460995251564600e+04,6.747866915801036521e+04,5.982438695348719193e+04,1.407877919534039029e+04
5.860000000000000000e+02,6.533007802385644754e+04,6.904696532410268264e+04,6.772802083961364406e+04,6.001206985295973573e+04,1.412970833370290347e+04
5.870000000000000000e+02,6.555108364530153631e+04,6.929570631093723932e+04,6.795662207235861570e+04,6.022141892864278634e+04,1.417660074960671227e+04
5.880000000000000000e+02,6.577063861160387751e+04,6.954650016648034216e+04,6.818319593192466709e+04,6.042061832640813373e+04,1.422146111796045625e+04
5.890000000000000000e+02,6.600107996047745110e+04,6.981291295674614958e+04,6.843887943731372070e+04,6.065718611405613774e+04,1.427930871692387700e+04
5.900000000000000000e+02,6.621369161551556317e+04,7.005104074754490284e+04,6.866392330878376379e+04,6.087626221692466788e+04,1.432943947813425621e+04
5.910000000000000000e+02,6.646027700460834603e+04,7.029818171571791754e+04,6.893899323021144664e+04,6.110211623838559899e+04,1.438655121620145110e+04
5.920000000000000000e+02,6.669140967092922074e+04,7.056245182643423323e+04,6.917760513616558455e+04,6.132994515029701142e+04,1.444065640764704222e+04
5.930000000000000000e+02,6.693283229621869395e+04,7.074768000740409479e+04,6.945549865666787082e+04,6.154054239672576659e+04,1.450138693907944798e+04
5.940000000000000000e+02,6.716291319012975146e+04,7.094782033546775347e+04,6.968745163968336419e+04,6.173890482232059003e+04,1.455214461461163228e+04
5.950000000000000000e+02,6.741488186140159087e+04,7.120793259953506640e+04,6.992596086121565895e+04,6.193029585522813431e+04,1.460762305748271683e+04
5.960000000000000000e+02,6.763936245491410955e+04,7.147382606150179345e+04,7.014370234977662039e+04,6.217950127357337624e+04,1.464929950045480655e+04
5.970000000000000000e+02,6.790493457415659213e+04,7.172530973272910342e+04,7.038660257151052065e+04,6.240238148934178753e+04,1.470194151942642566e+04
5.980000000000000000e+02,6.813814738417157787e+04,7.195019887177165947e+04,7.061111501715012128e+04,6.260842286574345781e+04,1.475509535049334409e+04
5.990000000000000000e+02,6.839415224863050389e+04,7.218158319471692084e+04,7.085216531466104789e+04,6.284767805225272605e+04,1.480675591248742967e+04
6.000000000000000000e+02,6.863088989467767533e+04,7.240427407174880500e+04,7.112683007314844872e+04,6.311008799126659869e+04,1.486056841438504125e+04
6.010000000000000000e+02,6.888393407033519179e+04,7.263375464455844485e+04,7.133833278236041951e+04,6.332691046127487789e+04,1.490445072250775047e+04
6.020000000000000000e+02,6.911707062517329177e+04,7.288996141204125888e+04,7.159440386676836351e+04,6.354461173487712222e+04,1.496140362592291785e+04
6.030000000000000000e+02,6.936303310757652798e+04,7.313985841865470866e+04,7.187512635837620473e+04,6.377596814448996156e+04,1.500966565846534650e+04
6.040000000000000000e+02,6.959887298575135355e+04,7.335779584822163451e+04,7.214132645180335385e+04,6.399677344945870573e+04,1.505642572856245715e+04
6.050000000000000000e+02,6.981853971580711368e+04,7.360431824776827125e+04,7.236363369553590019e+04,6.418998910578690993e+04,1.510860902633477235e+04
6.060000000000000000e+02,7.005072987524914788e+04,7.387296906259231037e+04,7.258153741927650117e+04,6.442383648892157362e+04,1.516547745918724104e+04
6.070000000000000000e+02,7.031046340134838829e+04,7.415475499487081834e+04,7.282079385534331959e+04,6.462549519734994101e+04,1.522181090975696134e+04
6.080000000000000000e+02,7.054942271235716180e+04,7.439413939150786609e+04,7.305367684089805698e+04,6.483400161188130733e+04,1.526716408788096123e+04
6.090000000000000000e+02,7.077621143098754692e+04,7.467595016495976597e+04,7.330854928605741588e+04,6.506954396778020600e+04,1.531821634775817802e+04
6.100000000000000000e+02,7.104218536846587085e+04,7.495310093723953469e+04,7.357200509740607231e+04,6.527197888396884809e+04,1.536024725105700600e+04
6.110000000000000000e+02,7.130899766072668717e+04,7.521343528756813612e+04,7.380549452468406525e+04,6.546897804299346171e+04,1.541207501585113278e+04
6.120000000000000000e+02,7.152295210644116742e+04,7.546818229494417028e+04,7.401812998739985051e+04,6.570461699731866247e+04,1.546991613650403087e+04
6.130000000000000000e+02,7.175029293281846913e+04,7.566095810602704296e+04,7.431808179420273518e+04,6.593036564788487158e+04,1.552953713204166343e+04
6.140000000000000000e+02,7.196746936032106169e+04,7.588741328816190071e+04,7.455500221121299546e+04,6.616592873258315376e+04,1.558411654379843276e+04
6.150000000000000000e+02,7.223970615932102373e+04,7.618775707583333133e+04,7.483675796482861915e+04,6.635181934302483569e+04,1.564302497981996385e+04
6.160000000000000000e+02,7.245304009064516868e+04,7.646341115690286097e+04,7.505819504341695574e+04,6.659713700223749038e+04,1.569729948198418424e+04
6.170000000000000000e+02,7.271290194197987148e+04,7.669597397171646298e+04,7.533838699172364431e+04,6.678858574873476755e+04,1.575190149961449060e+04
6.180000000000000000e+02,7.293445543435547734e+04,7.694451192855392583e+04,7.558342538247736229e+04,6.701836228046906763e+04,1.579815697633782111e+04
6.190000000000000000e+02,7.317759774665650912e+04,7.716848208785989846e+04,7.585116093923775770e+04,6.720580502020592394e+04,1.585572037614132205e+04
6.200000000000000000e+02,7.346090451790721272e+04,7.745967201475363981e+04,7.614375777424209809e+04,6.739369507850117225e+04,1.590575007801735774e+04
6.210000000000000000e+02,7.369447181277562049e+04,7.771107434927744907e+04,7.644975199343392160e+04,6.757477254466614977e+04,1.596493366132322990e+04
6.220000000000000000e+02,7.394421317340618407e+04,7.801209907164325705e+04,7.672703455331225996e+04,6.780835295216733357e+04,1.601571726416849197e+04
6.230000000000000000e+02,7.417485611285788764e+04,7.825331684802606469e+04,7.700539613861247199e+04,6.805209797582519241e+04,1.607535392469864746e+04
6.240000000000000000e+02,7.442785312460576824e+04,7.847435123935701267e+04,7.725596583295220626e+04,6.825028959749253409e+04,1.612612358279831096e+04
6.250000000000000000e+02,7.471831766271499509e+04,7.870281958333488728e+04,7.756069300908227160e+04,6.849549863810848910e+04,1.617716140013677978e+04
6.260000000000000000e+02,7.498294907590921503e+04,7.896013767656250275e+04,7.776821679977120948e+04,6.869217097159658442e+04,1.622296255747545911e+04
6.270000000000000000e+02,7.521812430173477333e+04,7.919692527850219631e+04,7.803267749363248004e+04,6.890985777791956207e+04,1.628195817938027540e+04
6.280000000000000000e+02,7.546873705852992134e+04,7.948300526024778083e+04,7.823597979884874076e+04,6.914026887777920638e+04,1.634270627207930556e+04
6.290000000000000000e+02,7.572372118087823037e+04,7.972000548293499742e+04,7.848575051365705440e+04,6.935337741950327472e+04,1.639237163261201931e+04
6.300000000000000000e+02,7.595764693248622643e+04,7.998798444886706420e+04,7.876244823504000669e+04,6.954735531519002689e+04,1.645038171222146775e+04
6.310000000000000000e+02,7.621738808841010905e+04,8.024385475319686520e+04,7.902236906916962471e+04,6.977368169269812643e+04,1.650127668816177174e+04
6.320000000000000000e+02,7.641591524385067169e+04,8.046842500999914773e+04,7.926282699184355442e+04,6.997876142564571637e+04,1.655068444538617405e+04
6.330000000000000000e+02,7.666407853377016727e+04,8.071566431011192617e+04,7.951697797150684346e+04,7.020692153160505404e+04,1.659910232486533641e+04
6.340000000000000000e+02,7.690940007796313148e+04,8.094957028267091664e+04,7.975713062604836887e+04,7.036871390342252562e+04,1.664877943955003502e+04
6.350000000000000000e+02,7.714019579148440971e+04,8.120479839926355635e+04,8.000879112769583298e+04,7.060639722449483816e+04,1.670239038321787666e+04
6.360000000000000000e+02,7.741588210226790397e+04,8.144138880425498064e+04,8.030107457883637107e+04,7.085580934945905756e+04,1.675824336244355800e+04
6.370000000000000000e+02,7.769432820878247730e+04,8.172719633485858503e+04,8.055126093793896143e+04,7.110913249719806481e+04,1.681370567669182128e+04
6.380000000000000000e+02,7.794170264850062085e+04,8.195669505094041233e+04,8.083205369987196173e+04,7.139024295673248707e+04,1.687749293576448690e+04
6.390000000000000000e+02,7.821141031698627921e+04,8.220311064199151588e+04,8.111966480766091263e+04,7.160817685707766213e+04,1.692480997202126309e+04
6.400000000000000000e+02,7.845565341630704643e+04,8.244299173989210976e+04,8.137948247390714823e+04,7.183202694949982106e+04,1.698121940278371767e+04
6.410000000000000000e+02,7.874855471707995457e+04,8.267425353526149411e+04,8.163694325740860950e+04,7.204957515037228586e+04,1.703100567086036972e+04
6.420000000000000000e+02,7.898758765770142782e+04,8.291882160759589169e+04,8.186705765080900164e+04,7.225751421241434582e+04,1.709003301163369906e+04
6.430000000000000000e+02,7.923580189694678120e+04,8.318222686975928082e+04,8.210980386437056586e+04,7.246728471799204999e+04,1.714295174807418880e+04
6.440000000000000000e+02,7.951428500721622549e+04,8.343123039793847420e+04,8.237109789449439268e+04,7.266612826892183512e+04,1.720819520787184592e+04
6.450000000000000000e+02,7.977628591111014248e+04,8.367642273563673371e+04,8.258677037879111595e+04,7.288884918157540960e+04,1.725759946285635306e+04
6.460000000000000000e+02,8.002503299173715641e+04,8.396570250171620864e+04,8.285244370917415654e+04,7.310956703881769499e+04,1.731378196265580482e+04
6.470000000000000000e+02,8.027029202283853374e+04,8.424757304515203577e+04,8.309657680747503764e+04,7.329862689131818479e+04,1.737211298042775888e+04
6.480000000000000000e+02,8.048361840241833124e+04,8.450011143443366745e+04,8.335942807632828772e+04,7.355170782534047612e+04,1.742832548218490774e+04
6.490000000000000000e+02,8.074285631186193496e+04,8.478299593631009338e+04,8.361481801752182946e+04,7.376321068643717445e+04,1.748029271009124204e+04
6.500000000000000000e+02,8.097600922211163561e+04,8.506939974185629399e+04,8.382242824351281160e+04,7.397630034780970891e+04,1.753069947641623367e+04
6.510000000000000000e+02,8.121563223752295016e+04,8.531529334981445572e+04,8.408011954772603349e+04,7.418724231260821398e+04,1.758529556420496010e+04
6.520000000000000000e+02,8.149140680861864530e+04,8.562362440767596127e+04,8.436200780286405643e+04,7.435102267471599043e+04,1.765310893015208421e+04
6.530000000000000000e+02,8.175728126317542046e+04,8.587755819148957380e+04,8.460878829782828689e+04,7.459070745238251402e+04,1.770474785485468237e+04
6.540000000000000000e+02,8.200887737072675372e+04,8.613686063192863367e+04,8.485993063430637994e+04,7.484055936613435915e+04,1.775742915787592210e+04
6.550000000000000000e+02,8.226434509430509934e+04,8.637340388809959404e+04,8.514909054268096224e+04,7.508305270102039503e+04,1.780727628230514529e+04
6.560000000000000000e+02,8.250961628944749827e+04,8.666547035289698397e+04,8.539138376996200532e+04,7.529156139801998506e+04,1.785714547095187299e+04
6.570000000000000000e+02,8.278359312862702063e+04,8.694974600191236823e+04,8.561048022710141959e+04,7.550483845222432865e+04,1.792023082230107684e+04
6.580000000000000000e+02,8.303115706544222485e+04,8.726674188290646998e+04,8.587430236764453002e+04,7.569968136447473080e+04,1.797988697464817233e+04
6.590000000000000000e+02,8.328970961106286268e+04,8.755201565341351670e+04,8.619305612276306783e+04,7.590958360644265485e+04,1.804247818831293262e+04
6.600000000000000000e+02,8.357245914176083170e+04,8.781636893890501233e+04,8.646615733958024066e+04,7.613322119199394365e+04,1.809408940952090779e+04
6.610000000000000000e+02,8.382869720020800014e+04,8.805467321671664831e+04,8.672227861542679602e+04,7.640694284497981425e+04,1.815830765192795661e+04
6.620000000000000000e+02,8.406856500963990402e+04,8.830782562538926140e+04,8.701531637352945108e+04,7.667386570434545865e+04,1.821936355124334659e+04
6.630000000000000000e+02,8.428879862254386535e+04,8.858237743029509147e+04,8.730752653499745065e+04,7.690804058964022261e+04,1.827205430834386061e+04
6.640000000000000000e+02,8.458185371805848263e+04,8.886057440788249369e+04,8.757903966538904933e+04,7.712292859629553277e+04,1.832571023160170444e+04
6.650000000000000000e+02,8.480827962387810112e+04,8.908576533725147601e+04,8.786765830531506799e+04,7.734385135619770153e+04,1.837404412321548443e+04
6.660000000000000000e+02,8.507536438447539695e+04,8.933463694689563999e+04,8.818765100621373858e+04,7.755619626797689125e+04,1.843513211969185431e+04
6.670000000000000000e+02,8.535026574953238014e+04,8.961917960408923682e+04,8.848668522864492843e+04,7.782064195012496202e+04,1.849113107665130156e+04
6.680000000000000000e+02,8.561517182311392389e+04,8.988939544713804207e+04,8.875073670185978699e+04,7.806846236107447476e+04,1.855251643657390741e+04
6.690000000000000000e+02,8.586375993201913661e+04,9.014413518455426674e+04,8.901850513231678633e+04,7.833050839171148255e+04,1.861616774186028124e+04
6.700000000000000000e+02,8.614248104881987092e+04,9.040224684127190267e+04,8.930553663861307723e+04,7.854438028961919190e+04,1.866512998500965477e+04
6.710000000000000000e+02,8.641656943295759265e+04,9.066025429153848381e+04,8.955819732017857314e+04,7.881948355115517916e+04,1.873120827371992709e+04
6.720000000000000000e+02,8.665316416027728701e+04,9.088976904278318398e+04,8.979796191350551089e+04,7.903306710732422653e+04,1.878966339302268534e+04
6.730000000000000000e+02,8.689163660340846400e+04,9.115440528664755402e+04,9.004965937424564618e+04,7.926569272796050063e+04,1.885051618490461260e+04
6.740000000000000000e+02,8.717250812311138725e+04,9.145289857269616914e+04,9.034067902435475844e+04,7.949989284240637789e+04,1.889910998592219767e+04
6.750000000000000000e+02,8.746082018401843379e+04,9.172378464448318118e+04,9.060183512961876113e+04,7.974513935851343558e+04,1.895726090205356377e+04
6.760000000000000000e+02,8.772338454098680813e+04,9.204201342006010236e+04,9.088746989454003051e+04,7.995942142279562540e+04,1.900645507991017803e+04
6.770000000000000000e+02,8.797944078740995610e+04,9.230852379812442814e+04,9.110100354025283013e+04,8.016991372930341458e+04,1.905934836681325760e+04
6.780000000000000000e+02,8.821804461800416175e+04,9.263202880343179277e+04,9.134068382329714950e+04,8.039561168532999000e+04,1.912401205064536771e+04
6.790000000000000000e+02,8.850589102966658538e+04,9.294384317394261598e+04,9.162454960260431108e+04,8.066569290571706370e+04,1.918934544664731584e+04
6.800000000000000000e+02,8.878102170857286546e+04,9.323678454669326311e+04,9.187266025030281162e+04,8.088837053841236047e+04,1.923396227093731432e+04
6.810000000000000000e+02,8.905208733800795744e+04,9.348004748902667779e+04,9.211063284025987377e+04,8.112178933363391843e+04,1.929093504216328438e+04
6.820000000000000000e+02,8.934017864476055547e+04,9.376539906791655812e+04,9.239220606739845243e+04,8.137057563858802314e+04,1.935321204317994489e+04
6.830000000000000000e+02,8.966209183291801310e+04,9.399761013864459528e+04,9.272289283701931708e+04,8.164499251499373349e+04,1.941419347201837081e+04
6.840000000000000000e+02,8.991283942619973095e+04,9.428899097719094425e+04,9.301767555599231855e+04,8.187635671900850139e+04,1.947283507629423548e+04
6.850000000000000000e+02,9.017508880909574509e+04,9.457779963702303939e+04,9.332282092540983285e+04,8.215338428439610288e+04,1.953658340588436477e+04
6.860000000000000000e+02,9.041156973905263294e+04,9.488724409859284060e+04,9.356659418598876800e+04,8.236948781118181068e+04,1.959278177412361038e+04
6.870000000000000000e+02,9.067174206565115310e+04,9.520655119442698197e+04,9.384230967813932511e+04,8.264095651845957036e+04,1.964355588991477998e+04
6.880000000000000000e+02,9.091759955745167099e+04,9.551001998876855941e+04,9.409351436820681556e+04,8.287764686101512052e+04,1.970703880244683387e+04
6.890000000000000000e+02,9.117691959722395404e+04,9.583813564361850149e+04,9.438513639796696953e+04,8.311671666745377297e+04,1.976420366009169084e+04
6.900000000000000000e+02,9.143522334311768645e+04,9.614847903124852746e+04,9.466062234913784778e+04,8.336969897867567488e+04,1.981889294523082208e+04
6.910000000000000000e+02,9.168687758922562352e+04,9.637452569594429224e+04,9.494879066214886552e+04,8.362559055398998316e+04,1.988021604175780521e+04
6.920000000000000000e+02,9.191119180963120016e+04,9.667484661697597767e+04,9.521838777289626887e+04,8.385681048314998043e+04,1.993828059777691669e+04
6.930000000000000000e+02,9.216847717469737108e+04,9.693620044872201106e+04,9.549697562610247405e+04,8.411169580608652905e+04,2.000478157320219543e+04
6.940000000000000000e+02,9.241844769860300585e+04,9.719212386576953577e+04,9.581469692022679374e+04,8.435874626048264327e+04,2.008063308855509240e+04
6.950000000000000000e+02,9.269825832077267114e+04,9.750151351296559733e+04,9.608736543646488281e+04,8.462278245656059880e+04,2.013885489966793830e+04
6.960000000000000000e+02,9.296761637567506114e+04,9.781886509986402234e+04,9.638166175436225603e+04,8.489609352411319560e+04,2.020120143657633525e+04
6.970000000000000000e+02,9.326554755068368104e+04,9.808973452911266941e+04,9.664079907787151751e+04,8.516785660943816765e+04,2.026014465142490735e+04
6.980000000000000000e+02,9.355055789499019738e+04,9.837398274509128532e+04,9.691944512267180835e+04,8.545713681015715702e+04,2.032446228459081613e+04
6.990000000000000000e+02,9.380485051555529935e+04,9.867614776523318142e+04,9.724625538434514601e+04,8.569270893860518117e+04,2.038856265490766964e+04
7.000000000000000000e+02,9.409275941041819169e+04,9.901596581405503093e+04,9.753834620736703801e+04,8.592387930508292629e+04,2.044987851674895137e+04
7.010000000000000000e+02,9.436425359365020995e+04,9.934440408957618638e+04,9.783539093675624463e+04,8.618784309575615043e+04,2.050596057818274130e+04
7.020000000000000000e+02,9.466285507439829234e+04,9.960994474985639681e+04,9.809097424060554476e+04,8.642947696054421249e+04,2.056136833007172390e+04
7.030000000000000000e+02,9.497154894770558167e+04,9.987937057275534607e+04,9.839698424365595565e+04,8.666948630284049432e+04,2.061380917392422270e+04
7.040000000000000000e+02,9.527943152776734496e+04,1.001949492731138016e+05,9.871425304791054805e+04,8.691284574333913042e+04,2.066980044404423461e+04
7.050000000000000000e+02,9.558447853703204601e+04,1.004534479359684046e+05,9.901640757001287420e+04,8.711096970174572198e+04,2.072349358844932431e+04
7.060000000000000000e+02,9.588452577861637110e+04,1.007536591407154192e+05,9.930935464081863756e+04,8.737184603698967840e+04,2.078776727029763788e+04
7.070000000000000000e+02,9.614472300785829430e+04,1.010599843264784431e+05,9.959484101261085016e+04,8.763365496782612172e+04,2.085090971557013836e+04
7.080000000000000000e+02,9.639450793817306112e+04,1.013503149267451809e+05,9.987567875968082808e+04,8.786095789640120347e+04,2.090773384065261052e+04
7.090000000000000000e+02,9.664731329669259139e+04,1.016069621518932690e+05,1.001835807196027017e+05,8.812852014214615338e+04,2.098583222067345923e+04
7.100000000000000000e+02,9.687149893606032128e+04,1.018757583788091142e+05,1.004340985403386730e+05,8.840424736736767227e+04,2.105187952452381069e+04
7.110000000000000000e+02,9.710912171615552506e+04,1.021427960765326134e+05,1.007535470392424177e+05,8.866699920622009085e+04,2.110404513716369547e+04
7.120000000000000000e+02,9.739243260372415534e+04,1.024633011041291757e+05,1.010777202319509815e+05,8.892845168616608134e+04,2.116612337439121256e+04
7.130000000000000000e+02,9.765517456497668172e+04,1.027805309997272561e+05,1.013669576240473834e+05,8.919977654017851455e+04,2.123733195405328661e+04
7.140000000000000000e+02,9.792297076360249775e+04,1.030837493060698034e+05,1.016713548386496113e+05,8.946202585934323724e+04,2.129662815982260508e+04
7.150000000000000000e+02,9.818799611220316729e+04,1.033769029322131537e+05,1.020005351225000632e+05,8.968117831882425526e+04,2.134954594608829939e+04
7.160000000000000000e+02,9.848133626723772613e+04,1.036648940585406672e+05,1.022942914439798769e+05,8.997176424502115697e+04,2.141200784977399235e+04
7.170000000000000000e+02,9.874341788448594161e+04,1.039785404297252971e+05,1.025301164074292756e+05,9.022672721176419873e+04,2.147525006146265150e+04
7.180000000000000000e+02,9.903770470933854813e+04,1.042314706950572581e+05,1.027706007742110232e+05,9.049358801849783049e+04,2.152753025369515672e+04
7.190000000000000000e+02,9.928744765515654581e+04,1.044928349647143914e+05,1.030590609098997375e+05,9.066266321271572087e+04,2.158125020503099586e+04
7.200000000000000000e+02,9.953910566573750111e+04,1.047699150254212291e+05,1.033552921327246004e+05,9.089658793518012681e+04,2.165416952985999524e+04
7.210000000000000000e+02,9.982617720383596316e+04,1.050502280623270781e+05,1.036968105374779552e+05,9.111340837697871029e+04,2.172576456008779496e+04
7.220000000000000000e+02,1.001481221274172131e+05,1.053457447280389315e+05,1.040074558467925526e+05,9.134820243698784907e+04,2.179282845968459515e+04
7.230000000000000000e+02,1.004124306012669113e+05,1.056321471132151346e+05,1.043283951262473129e+05,9.161905653810332296e+04,2.186827728319876769e+04
7.240000000000000000e+02,1.007049026234225603e+05,1.059439789389117213e+05,1.046298459669061849e+05,9.187417048349951801e+04,2.194659003001073143e+04
7.250000000000000000e+02,1.009945165693838353e+05,1.062107553066551918e+05,1.049423341597753752e+05,9.215668028369209787e+04,2.201271369809152748e+04
7.260000000000000000e+02,1.012945785799431615e+05,1.065337759610187204e+05,1.052334304571685207e+05,9.244665008078100800e+04,2.208209194690010190e+04
7.270000000000000000e+02,1.015928500795837463e+05,1.067880865415790759e+05,1.055234146873699647e+05,9.274907221903250320e+04,2.216513019464652098e+04
7.280000000000000000e+02,1.018569301421472628e+05,1.070983664068317594e+05,1.058583449940032588e+05,9.300584967289330962e+04,2.220535748912097915e+04
7.290000000000000000e+02,1.021878456412913511e+05,1.073448907093421440e+05,1.061181256625874521e+05,9.323127255697918008e+04,2.226046156987506401e+04
7.300000000000000000e+02,1.024588883040886431e+05,1.076182823978946253e+05,1.064013126988561708e+05,9.345566661494888831e+04,2.231989388381307799e+04
7.310000000000000000e+02,1.027126632199859596e+05,1.079328986024761398e+05,1.067210130675129476e+05,9.371894579286046792e+04,2.238157672046000152e+04
7.320000000000000000e+02,1.029350250574440724e+05,1.082569333382027107e+05,1.070321807071834628e+05,9.397434112982352963e+04,2.244886299341542690e+04
7.330000000000000000e+02,1.031790037218894431e+05,1.085751151235847792e+05,1.072801376160327927e+05,9.423410241103635053e+04,2.251069763732619322e+04
7.340000000000000000e+02,1.034892083706312842e+05,1.089082234856232244e+05,1.075979919917275838e+05,9.450815722809747967e+04,2.257948240035118579e+04
7.350000000000000000e+02,1.037807040640632476e+05,1.091822544679694402e+05,1.078988511170966667e+05,9.479294955363482586e+04,2.264951762540521304e+04
7.360000000000000000e+02,1.040337590622580901e+05,1.094220563965161273e+05,1.081685203066764952e+05,9.509432750258847955e+04,2.271606860440146193e+04
7.370000000000000000e+02,1.042809278473561571e+05,1.096861201819433918e+05,1.084580113784801215e+05,9.534632415711641079e+04,2.278531203344631649e+04
7.380000000000000000e+02,1.045676028487801668e+05,1.100085587559973646e+05,1.088067233260668145e+05,9.565744642511146958e+04,2.285265127617253893e+04
7.390000000000000000e+02,1.048128408003190707e+05,1.102842210691106447e+05,1.091504584239320538e+05,9.593243847138318233e+04,2.291889670054208545e+04
7.400000000000000000e+02,1.050645251746243157e+05,1.105868702254753443e+05,1.094386485714465671e+05,9.617590643718771753e+04,2.296689925633327221e+04
7.410000000000000000e+02,1.053663862391535076e+05,1.108835568297951977e+05,1.097288258634595259e+05,9.643333777051552897e+04,2.303949099004421441e+04
7.420000000000000000e+02,1.056237907900731661e+05,1.111618153652952169e+05,1.100851888325092295e+05,9.667801149043242913e+04,2.310137987076955687e+04
7.430000000000000000e+02,1.058946025105062581e+05,1.114907853210104804e+05,1.103565951743442856e+05,9.695991897553845774e+04,2.315521421323413961e+04
7.440000000000000000e+02,1.061642062611932924e+05,1.117856802865131758e+05,1.106132006658756000e+05,9.720548945980970166e+04,2.321912102353141381e+04
7.450000000000000000e+02,1.064294724083573819e+05,1.120713563711559254e+05,1.108990287771339645e+05,9.747069471749616787e+04,2.327327894561341236e+04
7.460000000000000000e+02,1.067625393072059378e+05,1.124215017970260815e+05,1.111857425263756886e+05,9.769298673898680136e+04,2.332761870678417472e+04
7.470000000000000000e+02,1.070654555681394413e+05,1.127259659404168196e+05,1.115054123180412571e+05,9.793117041727327160e+04,2.339818336954502593e+04
7.480000000000000000e+02,1.073614359088864294e+05,1.130244100308466004e+05,1.118204701726098137e+05,9.819034673632736667e+04,2.346936574054103403e+04
7.490000000000000000e+02,1.076260631816021487e+05,1.133636900622071989e+05,1.121554748377051437e+05,9.844365707031721831e+04,2.353166939428066689e+04


==> figs/sim/train_loss_edge_07_mal_13_out_large_value.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.020787382924521047e+01,9.974632645608654258e+00,9.918382094199726495e+00,9.832329321374110975e+00,9.513931186934577511e+00
1.000000000000000000e+00,1.526652449476537760e+06,1.449481523847554810e+06,9.020457238736856453e+00,9.337231154912281283e+00,5.697382420276003501e+00
2.000000000000000000e+00,6.031015220926727168e+06,5.739500122017351910e+06,8.330772558885186641e+00,8.832120477501943512e+00,3.990139156120189323e+00
3.000000000000000000e+00,1.353870849686681852e+07,1.290453012337337434e+07,8.027391259420532776e+00,8.400970624509319862e+00,2.809607036811213376e+00
4.000000000000000000e+00,2.405231311259852350e+07,2.294706002535240352e+07,7.605588614463141717e+00,7.939139056005119599e+00,1.809532003470298189e+00
5.000000000000000000e+00,3.757323343377209455e+07,3.586878074415585399e+07,7.266149015408911005e+00,7.585591423878100592e+00,9.754227798795870319e-01
6.000000000000000000e+00,5.410164376064440608e+07,5.166934012246865034e+07,6.884885979433844838e+00,7.203235727614640815e+00,5.234091635809045018e-01
7.000000000000000000e+00,7.363769544507795572e+07,7.034948650298017263e+07,6.571221868715722891e+00,6.826715132914479511e+00,2.314821086411699147e-01
8.000000000000000000e+00,9.618079416828274727e+07,9.190822898518338799e+07,6.132773550147445185e+00,6.514033942001159261e+00,9.683013855736610775e-02
9.000000000000000000e+00,1.217321529166700542e+08,1.163469498726087511e+08,5.757730172933353430e+00,6.096531609002114216e+00,4.155802953556830825e-02
1.000000000000000000e+01,1.502904344559243321e+08,1.436640357225071788e+08,5.353670410531096380e+00,5.789496074357234789e+00,2.982685451987687753e-02
1.100000000000000000e+01,1.818564685602229536e+08,1.738609766868889928e+08,4.926939815428120539e+00,5.545557608070924793e+00,2.747320195690283740e-02
1.200000000000000000e+01,2.164300835855886340e+08,2.069369564738222659e+08,4.634995891857125905e+00,5.333179524853409958e+00,2.987315735164619568e-02
1.300000000000000000e+01,2.540121273500989676e+08,2.428921344450810850e+08,4.304995871136963359e+00,4.938970686708517022e+00,3.561580255738716616e-02
1.400000000000000000e+01,2.946011897937495112e+08,2.817265332724732757e+08,4.144225651268264699e+00,4.726986124571642023e+00,4.067201006822052101e-02
1.500000000000000000e+01,3.381976222214108706e+08,3.234406254740035534e+08,3.882510439868817720e+00,4.481580169548575299e+00,5.153926866405467155e-02
1.600000000000000000e+01,3.848015474456595182e+08,3.680326569819795489e+08,3.486956919550675327e+00,4.245340366415440769e+00,6.637241725788345370e-02
1.700000000000000000e+01,4.344128640017865300e+08,4.155046109795483351e+08,3.221031421491073132e+00,3.998182552568332326e+00,8.642809717023702820e-02
1.800000000000000000e+01,4.870320293686839342e+08,4.658560408230703473e+08,2.956574107880414193e+00,3.712864501656342853e+00,1.222907780874742389e-01
1.900000000000000000e+01,5.426585805471417904e+08,5.190872265405312777e+08,2.645162747838607054e+00,3.398330128888119361e+00,1.518421875495976625e-01
2.000000000000000000e+01,6.012919093502979279e+08,5.751970943693938255e+08,2.388537420750859841e+00,3.080262910065866055e+00,1.915325717370305325e-01
2.100000000000000000e+01,6.629332260435374975e+08,6.341860132971825600e+08,2.190557289824566212e+00,2.815406821711873064e+00,2.610624951174577157e-01
2.200000000000000000e+01,7.275820720853269100e+08,6.960550253130127192e+08,2.054259741107947956e+00,2.565932060257014591e+00,3.455808687653273426e-01
2.300000000000000000e+01,7.952371285718135834e+08,7.608031609923329353e+08,1.888247802138056652e+00,2.347022263264753938e+00,4.514003942688840088e-01
2.400000000000000000e+01,8.659017085001311302e+08,8.284289682982466221e+08,1.703710309619758556e+00,2.100491827144947976e+00,5.775094402749624267e-01
2.500000000000000000e+01,9.395732469624457359e+08,8.989354917412672043e+08,1.593855630884829289e+00,1.962989382224787693e+00,7.174518187751117715e-01
2.600000000000000000e+01,1.016251643760667205e+09,9.723210730118875504e+08,1.459395002319153978e+00,1.712312469451683139e+00,9.266192788308127426e-01
2.700000000000000000e+01,1.095938030852363110e+09,1.048585600516446590e+09,1.267895408846859029e+00,1.497266882114914210e+00,1.128925584551161876e+00
2.800000000000000000e+01,1.178633002596237183e+09,1.127729305742290258e+09,1.103181002015868994e+00,1.371066977730201142e+00,1.438548147832790836e+00
2.900000000000000000e+01,1.264333541080263376e+09,1.209753220204247952e+09,9.768695068317720942e-01,1.201950146350417192e+00,1.804814776030997603e+00
3.000000000000000000e+01,1.353042689679166555e+09,1.294654514908499241e+09,8.785676365601070570e-01,1.042802155887228910e+00,2.285611370209708504e+00
3.100000000000000000e+01,1.444761350833090782e+09,1.382435950224965096e+09,7.500592008763029561e-01,9.083118037913288090e-01,2.838632218587870515e+00
3.200000000000000000e+01,1.539486036961040735e+09,1.473097503918123245e+09,6.558438473809785618e-01,8.317868804360587509e-01,3.354538538513517576e+00
3.300000000000000000e+01,1.637218681211024761e+09,1.566637676849620342e+09,5.772336448574487688e-01,7.470422880155493939e-01,3.942109663073207759e+00
3.400000000000000000e+01,1.737960066047337532e+09,1.663056809980877161e+09,4.945837494698018810e-01,6.434390431066002725e-01,4.550416953830307421e+00
3.500000000000000000e+01,1.841708981352364540e+09,1.762355711566623211e+09,3.922290438063222862e-01,5.486913594272478933e-01,5.454241183085020594e+00
3.600000000000000000e+01,1.948464200882459164e+09,1.864532743340700865e+09,3.357145270668977499e-01,4.750841181816330971e-01,6.309573256358488536e+00
3.700000000000000000e+01,2.058225963539615154e+09,1.969591148846354008e+09,2.830891058225042389e-01,3.912963537927888202e-01,7.320909292098961352e+00
3.800000000000000000e+01,2.170995755423638344e+09,2.077527821545742035e+09,2.279335134777861205e-01,3.365149840083252464e-01,8.231280654892152882e+00
3.900000000000000000e+01,2.286776279400501251e+09,2.188345095720680237e+09,1.823131903243828678e-01,2.979014941491194834e-01,9.210468727965460900e+00
4.000000000000000000e+01,2.405558501882410049e+09,2.302040895701736450e+09,1.464706277225020781e-01,2.723193295008210502e-01,1.047777026673460021e+01
4.100000000000000000e+01,2.527351554659237862e+09,2.418616060999248981e+09,1.150142983255983964e-01,2.345923511623489999e-01,1.182627892831837002e+01
4.200000000000000000e+01,2.652151990558154106e+09,2.538067113602860451e+09,1.007624089678186285e-01,1.993453621406859888e-01,1.302625781067866839e+01
4.300000000000000000e+01,2.779960835738886356e+09,2.660401176752772808e+09,8.502206670277623335e-02,1.682250636300972602e-01,1.439487402179317144e+01
4.400000000000000000e+01,2.910775475889451981e+09,2.785612808823970795e+09,6.600971038692848847e-02,1.501762605801508776e-01,1.589341294645153901e+01
4.500000000000000000e+01,3.044598186162588120e+09,2.913704203932017326e+09,5.280519025808838585e-02,1.373555418326486421e-01,1.782064182850434264e+01
4.600000000000000000e+01,3.181430887527768135e+09,3.044675426584906578e+09,4.308471419637061040e-02,1.136284553207163039e-01,1.932129256994655719e+01
4.700000000000000000e+01,3.321270272126377106e+09,3.178525650349411011e+09,3.457799962475283095e-02,8.807326839603124569e-02,2.072793724214851352e+01
4.800000000000000000e+01,3.464116605869930267e+09,3.315253855892678261e+09,3.062071558520051973e-02,7.645910229569152783e-02,2.238244840377817013e+01
4.900000000000000000e+01,3.609970933711767197e+09,3.454860055281365395e+09,2.746143992464145089e-02,6.407816905329910551e-02,2.432245626417935114e+01
5.000000000000000000e+01,3.758831346001976490e+09,3.597349686819328308e+09,2.112266580880151068e-02,4.880961886388435200e-02,2.631685866180282218e+01
5.100000000000000000e+01,3.910699160038787365e+09,3.742718798519527435e+09,1.719226668469853170e-02,4.250951647471123973e-02,2.823435951387169496e+01
5.200000000000000000e+01,4.065573445658701420e+09,3.890961670767730713e+09,1.260772995673997698e-02,3.235154506373216776e-02,3.059445289990950911e+01
5.300000000000000000e+01,4.223458781167577744e+09,4.042086788382602692e+09,1.032604402356773754e-02,2.693407855301599430e-02,3.274236428051289494e+01
5.400000000000000000e+01,4.384349362286958694e+09,4.196088195046303749e+09,8.145930628666420148e-03,2.419469142076757784e-02,3.532442990609629874e+01
5.500000000000000000e+01,4.548249159935425758e+09,4.352969774359986305e+09,6.315582874537040148e-03,2.103140552760796034e-02,3.722798809097289308e+01
5.600000000000000000e+01,4.715158060701086044e+09,4.512731636703491211e+09,5.309783497647324602e-03,1.801189529156121960e-02,3.953689056366542331e+01
5.700000000000000000e+01,4.885072703812997818e+09,4.675375202953254700e+09,3.895528051321761609e-03,1.457414927702493923e-02,4.223628255034039825e+01
5.800000000000000000e+01,5.057993627200439453e+09,4.840897512884041786e+09,2.991014934959346228e-03,1.269522107523179955e-02,4.468551280845812812e+01
5.900000000000000000e+01,5.233922734955865860e+09,5.009297112620321274e+09,2.435779660531434132e-03,1.067792260663047443e-02,4.744544991969124226e+01
6.000000000000000000e+01,5.412860767881218910e+09,5.180575654847864151e+09,2.092845260089015724e-03,8.517212234021909190e-03,5.038544016532210890e+01
6.100000000000000000e+01,5.594802039290092468e+09,5.354734107107515335e+09,1.724030488490124746e-03,6.846485919733913406e-03,5.350700243938644007e+01
6.200000000000000000e+01,5.779756048899171829e+09,5.531769738224365234e+09,1.407937702843753414e-03,5.395744578683747683e-03,5.616330477477615091e+01
6.300000000000000000e+01,5.967713389353736877e+09,5.711688997593806267e+09,1.148548479066202610e-03,4.281182038851860661e-03,6.005227071121515081e+01
6.400000000000000000e+01,6.158681328911215782e+09,5.894482820712442398e+09,9.242410072100026852e-04,3.430617857835827067e-03,6.358332816415932598e+01
6.500000000000000000e+01,6.352656462304109573e+09,6.080161851367207527e+09,7.647732576211430100e-04,2.959004111957042049e-03,6.711440526468297207e+01
6.600000000000000000e+01,6.549636881866374969e+09,6.268717429323788643e+09,6.885691775588842489e-04,2.479832453052943642e-03,7.012946863036151512e+01
6.700000000000000000e+01,6.749623878534832954e+09,6.460153793804508209e+09,5.989928632822438814e-04,1.696861854322273544e-03,7.319244642274161095e+01
6.800000000000000000e+01,6.952622628875695229e+09,6.654465997844357491e+09,5.222884490918566769e-04,1.427474048447230359e-03,7.694840957184848662e+01
6.900000000000000000e+01,7.158622677988618851e+09,6.851660751464284897e+09,4.678958586520343133e-04,1.315046450487633578e-03,8.049454566210184225e+01
7.000000000000000000e+01,7.367636226183188438e+09,7.051730690238066673e+09,3.743926588521961918e-04,1.115948590112547656e-03,8.461351791482621820e+01
7.100000000000000000e+01,7.579657393574693680e+09,7.254679960017794609e+09,3.119858592363078387e-04,8.949867174373737910e-04,8.863010405211156240e+01
7.200000000000000000e+01,7.794684708181650162e+09,7.460509274648931503e+09,2.733686660268963564e-04,6.924733532081006615e-04,9.212432325872828187e+01
7.300000000000000000e+01,8.012718438947828293e+09,7.669218611590066910e+09,2.099362611702737524e-04,5.546256359405532521e-04,9.567579286715972842e+01
7.400000000000000000e+01,8.233759294206527710e+09,7.880807230634755135e+09,1.724640144143974041e-04,4.826076844898219420e-04,1.001094242092756872e+02
7.500000000000000000e+01,8.457811121877346039e+09,8.095277579392222404e+09,1.398313269372897238e-04,4.036670358605887188e-04,1.044330091115852213e+02
7.600000000000000000e+01,8.684868737844217300e+09,8.312621273071283340e+09,1.244750904312308393e-04,3.543319460388438813e-04,1.085074459977692953e+02
7.700000000000000000e+01,8.914936125169731140e+09,8.532848869327865601e+09,9.690492873626332937e-05,3.161094028594213512e-04,1.124532078206314480e+02
7.800000000000000000e+01,9.148009023334079742e+09,8.755955762754547119e+09,8.150502282555649458e-05,2.922601861090612374e-04,1.173339925171378582e+02
7.900000000000000000e+01,9.384087889473587036e+09,8.981939283523504257e+09,8.510449051424284761e-05,2.376145296307807797e-04,1.219422683283643210e+02
8.000000000000000000e+01,9.623176415366828918e+09,9.210804488412986755e+09,6.394155051758776409e-05,2.000420611285580463e-04,1.267692864616432473e+02
8.100000000000000000e+01,9.865273364681476593e+09,9.442544019208513260e+09,5.242578400821429341e-05,1.512844636586407887e-04,1.318624045296128884e+02
8.200000000000000000e+01,1.011037474846188927e+10,9.677166067934682846e+09,3.889673949497574057e-05,1.209714261962702153e-04,1.365600405554396843e+02
8.300000000000000000e+01,1.035848985661634827e+10,9.914668704415527344e+09,3.965139383388383010e-05,1.060927787798204847e-04,1.401576931210342138e+02
8.400000000000000000e+01,1.060960692259843826e+10,1.015504741628512573e+10,3.241056903324768257e-05,8.701852962356149135e-05,1.452939370858292136e+02
8.500000000000000000e+01,1.086373530784486771e+10,1.039830621867295456e+10,2.934098103679616543e-05,7.058174622798230047e-05,1.502247435289835380e+02
8.600000000000000000e+01,1.112086434371464539e+10,1.064444067921854401e+10,2.453274928226889529e-05,5.600067879241166224e-05,1.560987662896739607e+02
8.700000000000000000e+01,1.138101082922904587e+10,1.089345762645479202e+10,1.629599948338444904e-05,5.010896152402022352e-05,1.621493246467225049e+02
8.800000000000000000e+01,1.164415695091918945e+10,1.114535482858998299e+10,1.556903669708287197e-05,4.850974671610774891e-05,1.685106300278714571e+02
8.900000000000000000e+01,1.191030964625518036e+10,1.140012968658715820e+10,2.260275139032152936e-05,4.105206291959984100e-05,1.752158748969074793e+02
9.000000000000000000e+01,1.217947578243269157e+10,1.165778572493713379e+10,1.466357688761910083e-05,3.823539919012297617e-05,1.812434413944383778e+02
9.100000000000000000e+01,1.245164443088579178e+10,1.191832290262827682e+10,1.454174998882784564e-05,3.812060035490727472e-05,1.875774658334521803e+02
9.200000000000000000e+01,1.272682399745975494e+10,1.218173552807848740e+10,1.936154052739613718e-05,3.164207546957342743e-05,1.937053624567662951e+02
9.300000000000000000e+01,1.300500787460649872e+10,1.244802736098384666e+10,1.548650781391103237e-05,2.838405693750267744e-05,2.004784748646834203e+02
9.400000000000000000e+01,1.328620814904351997e+10,1.271720133281756401e+10,1.137459441036270391e-05,2.746998171465619976e-05,2.069212132953543630e+02
9.500000000000000000e+01,1.357041340221306610e+10,1.298925129739599609e+10,1.561166919450407420e-05,2.408879357229665175e-05,2.121618147219709840e+02
9.600000000000000000e+01,1.385762322827544594e+10,1.326418310042742348e+10,1.455569353325802950e-05,2.508975018378212241e-05,2.184218918104533884e+02
9.700000000000000000e+01,1.414784095904395294e+10,1.354199635579505157e+10,1.260726953666857497e-05,2.286811700369373312e-05,2.244647769541866182e+02
9.800000000000000000e+01,1.444106634614167786e+10,1.382267944895210075e+10,1.328143035606021982e-05,2.235094795643988164e-05,2.301129431885815677e+02
9.900000000000000000e+01,1.473730194329317474e+10,1.410624817313071823e+10,1.138670055700341521e-05,1.401085084618003407e-05,2.358509362732222030e+02
1.000000000000000000e+02,1.503653472669462204e+10,1.439269798114307404e+10,1.441015088587960236e-05,1.411779807003465947e-05,2.417069424071684125e+02
1.010000000000000000e+02,1.533878019324118423e+10,1.468202385338416672e+10,8.726243951984180569e-06,1.229960176152289364e-05,2.485529135566354739e+02
1.020000000000000000e+02,1.564403673734366989e+10,1.497423039147959137e+10,1.284915857679980178e-05,1.252165570853058796e-05,2.563361604155940654e+02
1.030000000000000000e+02,1.595229654110216904e+10,1.526931642676401138e+10,1.666320012072564083e-05,1.435088059387190640e-05,2.625812419105222943e+02
1.040000000000000000e+02,1.626356647496953964e+10,1.556728147875742912e+10,9.430114580988302464e-06,1.768821990988378445e-05,2.684207010286738750e+02
1.050000000000000000e+02,1.657784259822365189e+10,1.586812342055888367e+10,1.246927720222057445e-05,1.259929207342302959e-05,2.756576009402076579e+02
1.060000000000000000e+02,1.689512836895365906e+10,1.617184907849393082e+10,1.064350218649146029e-05,1.008878831965098755e-05,2.831479165975719070e+02
1.070000000000000000e+02,1.721542256083444214e+10,1.647845094627590179e+10,1.485120962774200137e-05,1.824417601292704916e-05,2.902995835031451293e+02
1.080000000000000000e+02,1.753871786154269409e+10,1.678793488799725533e+10,9.460169827169018220e-06,1.229276036329718380e-05,2.991968231067586430e+02
1.090000000000000000e+02,1.786502256332323837e+10,1.710029703265420914e+10,1.323132142949656753e-05,1.347583991451184460e-05,3.069381312528846593e+02
1.100000000000000000e+02,1.819433865296157837e+10,1.741553836187305450e+10,1.471713905543126089e-05,1.471351156556721662e-05,3.151237741372740402e+02
1.110000000000000000e+02,1.852666304986309052e+10,1.773365970066368103e+10,1.107529257460271310e-05,1.220263546652944342e-05,3.232288121176603681e+02
1.120000000000000000e+02,1.886199538574469757e+10,1.805465652115791321e+10,1.307933886829371062e-05,1.468567772699991281e-05,3.303318083216310015e+02
1.130000000000000000e+02,1.920033472218217468e+10,1.837853503025350952e+10,1.486930620209214737e-05,1.514099581645389492e-05,3.382846260145881843e+02
1.140000000000000000e+02,1.954168150717353821e+10,1.870528800175601959e+10,1.007810162878541860e-05,8.715960322702720475e-06,3.474153019621286944e+02
1.150000000000000000e+02,1.988603057823132324e+10,1.903492567611180878e+10,1.099793039183172283e-05,1.253784752586195594e-05,3.552919655574833087e+02
1.160000000000000000e+02,2.023339017893103790e+10,1.936744244263526154e+10,1.581465807964921311e-05,1.114069477126111707e-05,3.641579277820603693e+02
1.170000000000000000e+02,2.058376392374691010e+10,1.970283321189594269e+10,1.641799627072337842e-05,1.101538715564398530e-05,3.737815153252637970e+02
1.180000000000000000e+02,2.093713941130596924e+10,2.004110761750387573e+10,1.591136024059469634e-05,1.159546128071120563e-05,3.811736730125213057e+02
1.190000000000000000e+02,2.129352542182529068e+10,2.038225630909471130e+10,1.254366258351957697e-05,1.154184410601111210e-05,3.902452881891687184e+02
1.200000000000000000e+02,2.165291587983721161e+10,2.072629325269322205e+10,1.590272641072143500e-05,1.418495310956391364e-05,3.990310869516262073e+02
1.210000000000000000e+02,2.201531880146989822e+10,2.107320360478594971e+10,1.393501068125413411e-05,1.151708964841624550e-05,4.063699151984375249e+02
1.220000000000000000e+02,2.238072627138811874e+10,2.142299439672579956e+10,1.119660551662793324e-05,1.229971238803084788e-05,4.149673405287286982e+02
1.230000000000000000e+02,2.274914546727493286e+10,2.177566369766569519e+10,9.718284426418755118e-06,1.293877683428146241e-05,4.244337805148797997e+02
1.240000000000000000e+02,2.312056880780377960e+10,2.213121150772771454e+10,8.936311996499135546e-06,1.041839324456006466e-05,4.326881123071784714e+02
1.250000000000000000e+02,2.349500070334177017e+10,2.248963898227962112e+10,1.559056102395928178e-05,1.039440064287688870e-05,4.421369399740165136e+02
1.260000000000000000e+02,2.387243558015084076e+10,2.285094913109342194e+10,9.436561844156088341e-06,1.947994456541479735e-05,4.523123670019341489e+02
1.270000000000000000e+02,2.425287630908246613e+10,2.321513877901863098e+10,1.193137649246889254e-05,1.390483886298810035e-05,4.629523385960529822e+02
1.280000000000000000e+02,2.463632677163975525e+10,2.358221336647026062e+10,9.010814585597159976e-06,1.245393815174633545e-05,4.729243349182626162e+02
1.290000000000000000e+02,2.502278298572360992e+10,2.395216588289962006e+10,1.430189959361616303e-05,9.405703360942929692e-06,4.818498708071425654e+02
1.300000000000000000e+02,2.541225498083961868e+10,2.432498886099527740e+10,1.001885663109991498e-05,1.392936626642971021e-05,4.918268679970803419e+02
1.310000000000000000e+02,2.580473249748052216e+10,2.470069069653826141e+10,7.252328085072257124e-06,1.124440418376337902e-05,5.006482444181419851e+02
1.320000000000000000e+02,2.620021615367269897e+10,2.507927684790764618e+10,1.421589411909618406e-05,1.051382302752479347e-05,5.106543468830492429e+02
1.330000000000000000e+02,2.659870775171784210e+10,2.546073870462448883e+10,1.123112735434972365e-05,1.080362032579440523e-05,5.181404869030550344e+02
1.340000000000000000e+02,2.700020484241149139e+10,2.584508561231975555e+10,8.811534326969017172e-06,1.788980705086373746e-05,5.289656186278903078e+02
1.350000000000000000e+02,2.740470890676725006e+10,2.623231168840142059e+10,1.182128431009843439e-05,1.445891093088125245e-05,5.367970866810646839e+02
1.360000000000000000e+02,2.781221550085925293e+10,2.662241270735730362e+10,1.011840908926586735e-05,1.018990851198164904e-05,5.480712559909179618e+02
1.370000000000000000e+02,2.822273770017716980e+10,2.701539085319145966e+10,8.130189675048526965e-06,9.173868365408566206e-06,5.570542817475831043e+02
1.380000000000000000e+02,2.863626565156502914e+10,2.741125401354360199e+10,1.000415994834025213e-05,1.014234509133515871e-05,5.662141474738291436e+02
1.390000000000000000e+02,2.905279342326936340e+10,2.780999444015830612e+10,9.579722258568068582e-06,9.880977231979670705e-06,5.762703349612907004e+02
1.400000000000000000e+02,2.947233623328618622e+10,2.821161152536790466e+10,1.607954945093137411e-05,1.101703125416797491e-05,5.869938347672731425e+02
1.410000000000000000e+02,2.989488975570303345e+10,2.861610357508464050e+10,9.632532524950221386e-06,1.214125151183242934e-05,5.971040531035737331e+02
1.420000000000000000e+02,3.032044819552768326e+10,2.902347763450416183e+10,9.983458707396586362e-06,1.310617402272562515e-05,6.100953445568097777e+02
1.430000000000000000e+02,3.074901537084011841e+10,2.943373216874345398e+10,1.290648829055385249e-05,1.240579869554725434e-05,6.194054273207750612e+02
1.440000000000000000e+02,3.118059369315918732e+10,2.984686687617019272e+10,1.118630022023392456e-05,1.225452289355111191e-05,6.295282046115059984e+02
1.450000000000000000e+02,3.161517522097320557e+10,3.026287831038546753e+10,1.082208846325816154e-05,1.034504476349340507e-05,6.397543668799298757e+02
1.460000000000000000e+02,3.205276124167604065e+10,3.068177161416716385e+10,1.164028866373900684e-05,1.445599052884993796e-05,6.504832220349704812e+02
1.470000000000000000e+02,3.249336168517431641e+10,3.110354460219538879e+10,9.496643071260635338e-06,8.424907788961988331e-06,6.614515479555741422e+02
1.480000000000000000e+02,3.293696041725929642e+10,3.152819301784329987e+10,1.070139737524566925e-05,9.036169058118659336e-06,6.730378873662949673e+02
1.490000000000000000e+02,3.338357280341966248e+10,3.195571995930400848e+10,1.325490920089933411e-05,1.022177309872862594e-05,6.844310930845070970e+02
1.500000000000000000e+02,3.383319519543305588e+10,3.238613131763036346e+10,1.210783776173229853e-05,1.498125440424491472e-05,6.949105527966912632e+02
1.510000000000000000e+02,3.428582871652375793e+10,3.281941821515559387e+10,1.070543864989392802e-05,1.573914360641914811e-05,7.068026892704239117e+02
1.520000000000000000e+02,3.474146137821668243e+10,3.325559061344015121e+10,1.035426217443902175e-05,1.278007756133625605e-05,7.194349785833003352e+02
1.530000000000000000e+02,3.520010464151222229e+10,3.369463682571324158e+10,1.383837143209554199e-05,1.221455627598011517e-05,7.300067956195366605e+02
1.540000000000000000e+02,3.566175109525366211e+10,3.413656045357935715e+10,1.473757371028838747e-05,1.728038939763365534e-05,7.420362128466204013e+02
1.550000000000000000e+02,3.612640780006079865e+10,3.458136464980878448e+10,2.082062509789484039e-05,1.261394793317105467e-05,7.541994717969641897e+02
1.560000000000000000e+02,3.659407275301329041e+10,3.502904447666304016e+10,1.224978586444880335e-05,1.117198794930995831e-05,7.669360073543153931e+02
1.570000000000000000e+02,3.706474738089405060e+10,3.547961254424415588e+10,1.101550350468549766e-05,1.781304908798908571e-05,7.786371211019537668e+02
1.580000000000000000e+02,3.753843141993261719e+10,3.593305860078366089e+10,8.972957995512231832e-06,1.104551082276028495e-05,7.916381250034805817e+02
1.590000000000000000e+02,3.801511439070289612e+10,3.638937771051966095e+10,9.157693111272457998e-06,1.433246977089464025e-05,8.044698207512578847e+02
1.600000000000000000e+02,3.849479982524600983e+10,3.684858069843767548e+10,1.429350303006060585e-05,1.082549905040419702e-05,8.191916728790030220e+02
1.610000000000000000e+02,3.897750806131501770e+10,3.731065847696676636e+10,7.384623027406611584e-06,1.112618035437051844e-05,8.326196031917399978e+02
1.620000000000000000e+02,3.946321674237712097e+10,3.777561617596109009e+10,9.278262343870302686e-06,9.645147809100862446e-06,8.446962202490776690e+02
1.630000000000000000e+02,3.995193793460346985e+10,3.824346207297933960e+10,1.549969219027946821e-05,1.241854668532216266e-05,8.595396115799363770e+02
1.640000000000000000e+02,4.044366451566088867e+10,3.871418223645107269e+10,1.033762365598711597e-05,1.130349017131049294e-05,8.735426474620649060e+02
1.650000000000000000e+02,4.093838973343096924e+10,3.918777809712910461e+10,1.326330206208314877e-05,1.076917415576694737e-05,8.859676191849314364e+02
1.660000000000000000e+02,4.143613190438504028e+10,3.966425146731676483e+10,1.368797394485365970e-05,1.011263781569571307e-05,8.972908755809964987e+02
1.670000000000000000e+02,4.193687683045822144e+10,4.014360919508670044e+10,1.640317838436100573e-05,1.245677036099124280e-05,9.086944180331931875e+02
1.680000000000000000e+02,4.244063514981376648e+10,4.062583959179600525e+10,1.796960777078471239e-05,1.037453130514620625e-05,9.219158256475182043e+02
1.690000000000000000e+02,4.294739306188848877e+10,4.111094403237198639e+10,1.237083537852790016e-05,1.012160730740063741e-05,9.346081414112122729e+02
1.700000000000000000e+02,4.345716862712811279e+10,4.159893758190475464e+10,1.389755033254225225e-05,1.500936666376517792e-05,9.479787693582140946e+02
1.710000000000000000e+02,4.396994594589598083e+10,4.208980987472831726e+10,1.127448065685321410e-05,1.162768661944202364e-05,9.638087262773734665e+02
1.720000000000000000e+02,4.448573948625726318e+10,4.258355930538336945e+10,1.258912834944947434e-05,1.087811044908626457e-05,9.766122997758254769e+02
1.730000000000000000e+02,4.500453451351113892e+10,4.308019202069361877e+10,1.322733804831610627e-05,1.152221018207999492e-05,9.913572398645585508e+02
1.740000000000000000e+02,4.552633143904372406e+10,4.357969852919371033e+10,1.788385206491494017e-05,1.665138248518882591e-05,1.004628212154104972e+03
1.750000000000000000e+02,4.605113702762107086e+10,4.408209076250331116e+10,1.607255094793202943e-05,1.104982302713164444e-05,1.018520268732654131e+03
1.760000000000000000e+02,4.657895541468306732e+10,4.458735607319108582e+10,1.555195593949676436e-05,9.525382897668244198e-06,1.031945317873995009e+03
1.770000000000000000e+02,4.710977135320771790e+10,4.509550861277610016e+10,1.525352150977266064e-05,1.222841001669028316e-05,1.043768228938741231e+03
1.780000000000000000e+02,4.764358940626116943e+10,4.560653745536958313e+10,1.001655148502589299e-05,1.441726730688763780e-05,1.059391779442504458e+03
1.790000000000000000e+02,4.818041993361930084e+10,4.612044367622242737e+10,9.520842662591455507e-06,1.466610352718333843e-05,1.073144293137345130e+03
1.800000000000000000e+02,4.872026551574136353e+10,4.663722788404231262e+10,1.316464081502211059e-05,1.222695368074955269e-05,1.086492124844929776e+03
1.810000000000000000e+02,4.926312647816794586e+10,4.715689558381904602e+10,1.052744693119667119e-05,1.095578924281692679e-05,1.100126068112774419e+03
1.820000000000000000e+02,4.980898406636361694e+10,4.767944597293754578e+10,1.671170659311993489e-05,1.234181382814281136e-05,1.114807269703323527e+03
1.830000000000000000e+02,5.035784937938708496e+10,4.820485778652658081e+10,9.885089088390586198e-06,9.336604315457464054e-06,1.129657107922818795e+03
1.840000000000000000e+02,5.090972305455757141e+10,4.873315861856424713e+10,1.746712656125470886e-05,1.020897131165376948e-05,1.143059429335724644e+03
1.850000000000000000e+02,5.146460733930545044e+10,4.926434464491326141e+10,1.590943830676039283e-05,7.468124885612326125e-06,1.157206614211907436e+03
1.860000000000000000e+02,5.202249186527153015e+10,4.979841024264916992e+10,1.264489925911771451e-05,1.405815027333279232e-05,1.168457049452556021e+03
1.870000000000000000e+02,5.258338745261096954e+10,5.033535073220498657e+10,1.154399395708605169e-05,9.066443030447679519e-06,1.184247729798871205e+03
1.880000000000000000e+02,5.314730433665210724e+10,5.087517498923944092e+10,1.376990621060336650e-05,1.386897798882902322e-05,1.198380239416830591e+03
1.890000000000000000e+02,5.371421850601599121e+10,5.141788160872123718e+10,1.301541045406473529e-05,9.328753265203104661e-06,1.212007359001010400e+03
1.900000000000000000e+02,5.428414524943428040e+10,5.196346337902107239e+10,1.187065378627227830e-05,8.466063936896084385e-06,1.228233334069057264e+03
1.910000000000000000e+02,5.485707586296663666e+10,5.251191908318527985e+10,1.362910943336625991e-05,9.821201528481537935e-06,1.245506558613719108e+03
1.920000000000000000e+02,5.543300872162272644e+10,5.306326973864570618e+10,1.259772912465262351e-05,9.292269153027277184e-06,1.260016944685803310e+03
1.930000000000000000e+02,5.601194917473350525e+10,5.361748905385185242e+10,1.651384105827435889e-05,1.156847381200698521e-05,1.272110878894836787e+03
1.940000000000000000e+02,5.659389141012441254e+10,5.417459317565901184e+10,1.368228764464518576e-05,8.273359573207628159e-06,1.285484949945846438e+03
1.950000000000000000e+02,5.717884827195596313e+10,5.473456419535894775e+10,1.765839474854313806e-05,1.214243299063610948e-05,1.304038443710711817e+03
1.960000000000000000e+02,5.776681611843253326e+10,5.529742341884510803e+10,1.049917871032146621e-05,1.123769536903740374e-05,1.321957497153103304e+03
1.970000000000000000e+02,5.835778459352677917e+10,5.586315916214851379e+10,1.096972753178437898e-05,8.915653221475139389e-06,1.336382487678596135e+03
1.980000000000000000e+02,5.895177651728381348e+10,5.643176244279194641e+10,1.087659014364916743e-05,1.157973912890852830e-05,1.350935668212918245e+03
1.990000000000000000e+02,5.954876760341127014e+10,5.700325207792818451e+10,1.259564105027255465e-05,8.978501902623392539e-06,1.366282890372226575e+03
2.000000000000000000e+02,6.014876562441783905e+10,5.757761844445542908e+10,1.358151824371045535e-05,1.433119220883849465e-05,1.383412520001084886e+03
2.010000000000000000e+02,6.075176270952410126e+10,5.815486159127569580e+10,1.649780134038714152e-05,5.922049040263388520e-06,1.398926761870863629e+03
2.020000000000000000e+02,6.135776821208366394e+10,5.873499749883741760e+10,8.324095230216599361e-06,9.981924463109415058e-06,1.418281123120274742e+03
2.030000000000000000e+02,6.196678821455961609e+10,5.931800420707866669e+10,1.195087751437728940e-05,9.368974005163899221e-06,1.434376440371178433e+03
2.040000000000000000e+02,6.257882200812978363e+10,5.990389914054965210e+10,1.164728128777436922e-05,1.090774749479272998e-05,1.448825173699695370e+03
2.050000000000000000e+02,6.319385393995647430e+10,6.049266264174887085e+10,1.324513300338114874e-05,7.023210496392984226e-06,1.465379379187534141e+03
2.060000000000000000e+02,6.381189862503072357e+10,6.108431857272473145e+10,1.272494760651277090e-05,9.344732295968327662e-06,1.482870090631643052e+03
2.070000000000000000e+02,6.443294178343159485e+10,6.167884493553425598e+10,1.214893358936208756e-05,6.661790802775513498e-06,1.501163922357611682e+03
2.080000000000000000e+02,6.505699921737898254e+10,6.227625233014348602e+10,9.445758246906521549e-06,1.173780421870329604e-05,1.517276121392676032e+03
2.090000000000000000e+02,6.568406553183184814e+10,6.287653360562854004e+10,1.569303210502415169e-05,1.275488335605867718e-05,1.534164057768596649e+03
2.100000000000000000e+02,6.631413251362870789e+10,6.347970800946569824e+10,1.035064973464727700e-05,1.387324833812542124e-05,1.551356782931333100e+03
2.110000000000000000e+02,6.694720676921868896e+10,6.408575745036291504e+10,1.016977545875707989e-05,1.866474460066047669e-05,1.569518796120797106e+03
2.120000000000000000e+02,6.758329291587976837e+10,6.469468620536087036e+10,1.715942634905598396e-05,8.227852579145711331e-06,1.586756052450773723e+03
2.130000000000000000e+02,6.822238060981085968e+10,6.530649864244528198e+10,1.289096048351368040e-05,1.216008177240546217e-05,1.602862284218484319e+03
2.140000000000000000e+02,6.886447129709420776e+10,6.592118193551806641e+10,8.492295586748355163e-06,8.358713812550710998e-06,1.618470160150583524e+03
2.150000000000000000e+02,6.950958160036781311e+10,6.653874606179714966e+10,1.270000644060242934e-05,1.277265626775658802e-05,1.640492214427476938e+03
2.160000000000000000e+02,7.015769800883570862e+10,6.715918559226925659e+10,1.495923560912437722e-05,1.350109051601044996e-05,1.658400313820609199e+03
2.170000000000000000e+02,7.080882067958180237e+10,6.778250547799349976e+10,1.150058666465891832e-05,9.452924775055215889e-06,1.678152903423482485e+03
2.180000000000000000e+02,7.146296286459574890e+10,6.840871405676276398e+10,1.124404168106885038e-05,1.232543829632337662e-05,1.693818850378225989e+03
2.190000000000000000e+02,7.212009264834939575e+10,6.903779729368945312e+10,9.686043871526273108e-06,1.378197249701784699e-05,1.710210324725404234e+03
2.200000000000000000e+02,7.278023846273178101e+10,6.966975168538653564e+10,1.177508532401727592e-05,9.661844050823376051e-06,1.726837259890458199e+03
2.210000000000000000e+02,7.344339682293544006e+10,7.030458629267663574e+10,1.688151289114259157e-05,1.243519181304275634e-05,1.741412464626830115e+03
2.220000000000000000e+02,7.410956259832550049e+10,7.094229639740290833e+10,1.111989705426807973e-05,1.400499677239874785e-05,1.759137590726716553e+03
2.230000000000000000e+02,7.477873065127156067e+10,7.158289196382237244e+10,7.734632794242912723e-06,1.541047024644637276e-05,1.778123228741414550e+03
2.240000000000000000e+02,7.545090468656782532e+10,7.222635842211531067e+10,1.191845531944846215e-05,1.314001421304222816e-05,1.799419574821546803e+03
2.250000000000000000e+02,7.612608765817994690e+10,7.287270699382188416e+10,1.399330860341052585e-05,9.402901810950936579e-06,1.814412346941821397e+03
2.260000000000000000e+02,7.680427786845935059e+10,7.352192553983363342e+10,1.066779173131138236e-05,1.042444441179402048e-05,1.829783188212533787e+03
2.270000000000000000e+02,7.748548168755157471e+10,7.417403788342956543e+10,1.272109197647530721e-05,1.130364336465738972e-05,1.850133624329646182e+03
2.280000000000000000e+02,7.816968929678332520e+10,7.482903285186473083e+10,9.695225810624208407e-06,1.211645278653694646e-05,1.863428280394954982e+03
2.290000000000000000e+02,7.885691344774607849e+10,7.548690780814053345e+10,1.344777203848845915e-05,1.172601082322088928e-05,1.885197561789443625e+03
2.300000000000000000e+02,7.954714045884190369e+10,7.614767010464506531e+10,1.173698661338651306e-05,2.136381327588754431e-05,1.907106488701278522e+03
2.310000000000000000e+02,8.024037291145352173e+10,7.681130593213308716e+10,7.431094223964151979e-06,1.066777728353507371e-05,1.927220380403033687e+03
2.320000000000000000e+02,8.093660530503515625e+10,7.747780600169915771e+10,9.453506541912126693e-06,1.091207844650110559e-05,1.946188515464251395e+03
2.330000000000000000e+02,8.163585562838533020e+10,7.814720627806427002e+10,1.007028964328249288e-05,8.925569948137201948e-06,1.965430793643731704e+03
2.340000000000000000e+02,8.233810659723255920e+10,7.881947159967373657e+10,1.527140732593412764e-05,8.857466590073137525e-06,1.982397579064057481e+03
2.350000000000000000e+02,8.304335785284182739e+10,7.949461066781216431e+10,1.715126331425231854e-05,1.056858585646303084e-05,2.000265009363856507e+03
2.360000000000000000e+02,8.375162055975961304e+10,8.017263293236746216e+10,1.505049232219946020e-05,1.752100750385121586e-05,2.018631019974812261e+03
2.370000000000000000e+02,8.446290677634603882e+10,8.085354374039477539e+10,1.520393660969787675e-05,2.017969355494475536e-05,2.038714260173251205e+03
2.380000000000000000e+02,8.517718031898695374e+10,8.153731438506756592e+10,1.863268914048532565e-05,9.023079320491511623e-06,2.057229351435616991e+03
2.390000000000000000e+02,8.589447603194003296e+10,8.222397491821804810e+10,2.532185609738224485e-05,8.344425976747338325e-06,2.076085334228376269e+03
2.400000000000000000e+02,8.661477991604441833e+10,8.291351294917218018e+10,1.737858073547204896e-05,1.357813907842952972e-05,2.094396793619743221e+03
2.410000000000000000e+02,8.733808136066673279e+10,8.360593240809957886e+10,1.633606512774221642e-05,1.246869580917575604e-05,2.115384427782747480e+03
2.420000000000000000e+02,8.806440906534106445e+10,8.430123427587898254e+10,1.155364347360521293e-05,9.841423814993532915e-06,2.133086910768052348e+03
2.430000000000000000e+02,8.879372535278491211e+10,8.499941820421914673e+10,1.022781684645313049e-05,7.518912780168918175e-06,2.153549192141178537e+03
2.440000000000000000e+02,8.952605610746749878e+10,8.570047140319134521e+10,9.365569047958821614e-06,1.035061960330541098e-05,2.172270863149921752e+03
2.450000000000000000e+02,9.026139086305413818e+10,8.640440865129776001e+10,1.382545270034452045e-05,1.209537859303555507e-05,2.192230192914197687e+03
2.460000000000000000e+02,9.099973316384541321e+10,8.711121875706585693e+10,1.395858613906231227e-05,1.139405926509073907e-05,2.210109723795225364e+03
2.470000000000000000e+02,9.174108339385510254e+10,8.782091371737493896e+10,8.331962931373837478e-06,9.854975225653817006e-06,2.231412909159806077e+03
2.480000000000000000e+02,9.248544652383390808e+10,8.853348597374114990e+10,1.181419924678461797e-05,1.941937655747238978e-05,2.252740098158314140e+03
2.490000000000000000e+02,9.323282422308065796e+10,8.924893785920779419e+10,1.149778861730954560e-05,1.465890510865541785e-05,2.270935114761434306e+03
2.500000000000000000e+02,9.398317592711206055e+10,8.996726863113925171e+10,1.082232332183519219e-05,2.063934706053593970e-05,2.291692668333393613e+03
2.510000000000000000e+02,9.473654841813163757e+10,9.068846531346258545e+10,9.769581999719001431e-06,1.606618681126992243e-05,2.312957654137220288e+03
2.520000000000000000e+02,9.549293936460559082e+10,9.141256155945292664e+10,1.090415123361498928e-05,1.222191602112676634e-05,2.338324605667060041e+03
2.530000000000000000e+02,9.625233180605154419e+10,9.213953223389309692e+10,1.796264363951305398e-05,1.694447376909824499e-05,2.364309163210132283e+03
2.540000000000000000e+02,9.701473697699032593e+10,9.286938403067105103e+10,1.293589601736311323e-05,1.388872925900397348e-05,2.388553702271695329e+03
2.550000000000000000e+02,9.778014575828884888e+10,9.360212130396005249e+10,1.466091931257018643e-05,1.678920020475871411e-05,2.408506264506637763e+03
2.560000000000000000e+02,9.854856900355282593e+10,9.433772302349951172e+10,1.230752073722030104e-05,1.546211418013143657e-05,2.430756723302717546e+03
2.570000000000000000e+02,9.932000486023248291e+10,9.507621207560729980e+10,1.106690427155054834e-05,1.456386204556903152e-05,2.449638778398554678e+03
2.580000000000000000e+02,1.000944237743800507e+11,9.581757897433450317e+10,1.696681152707490980e-05,1.358549891272708976e-05,2.468874950641943542e+03
2.590000000000000000e+02,1.008718693922274780e+11,9.656182366069519043e+10,1.280866563291294113e-05,1.509410691069579258e-05,2.491128375637541467e+03
2.600000000000000000e+02,1.016522968234726562e+11,9.730894858660473633e+10,1.018147378839540096e-05,1.592478422718368591e-05,2.514269768567229221e+03
2.610000000000000000e+02,1.024357538735033112e+11,9.805894552871664429e+10,1.023262999777507787e-05,1.068877734922146772e-05,2.537363683918970310e+03
2.620000000000000000e+02,1.032222228481077728e+11,9.881182965603262329e+10,1.701182242652699017e-05,1.347702897458447069e-05,2.556545475234102014e+03
2.630000000000000000e+02,1.040116995679554138e+11,9.956759248289051819e+10,8.094279962178596577e-06,9.906409238702451603e-06,2.572739420399540904e+03
2.640000000000000000e+02,1.048041901434808960e+11,1.003262333568940735e+11,1.201433003072960304e-05,1.119177596475839920e-05,2.595399278203803533e+03
2.650000000000000000e+02,1.055996791135509644e+11,1.010877626876307373e+11,1.621146520991434414e-05,1.025716333424853133e-05,2.616700565262917280e+03
2.660000000000000000e+02,1.063981785091886902e+11,1.018521669723066406e+11,1.241745757851742127e-05,1.018313067724374577e-05,2.640553569913570755e+03
2.670000000000000000e+02,1.071996840464403992e+11,1.026194378544762268e+11,1.507478615137003430e-05,1.181090792501393594e-05,2.661075283262161975e+03
2.680000000000000000e+02,1.080041896349839325e+11,1.033895971678611145e+11,1.482086961535067360e-05,1.343249486140951632e-05,2.684254713913438536e+03
2.690000000000000000e+02,1.088117026837040100e+11,1.041626416669638062e+11,1.318501581293318736e-05,9.757328657267194671e-06,2.702229497800562967e+03
2.700000000000000000e+02,1.096222144749212646e+11,1.049385534677764893e+11,1.709463975474445618e-05,1.250249191064867205e-05,2.725546761737545239e+03
2.710000000000000000e+02,1.104357464106730347e+11,1.057173380832135620e+11,1.534144167991691177e-05,1.189788345690168114e-05,2.746581978764438190e+03
2.720000000000000000e+02,1.112522910882530670e+11,1.064990120227333984e+11,1.737402892321160408e-05,1.333447351836714034e-05,2.768362420914318136e+03
2.730000000000000000e+02,1.120718536606802826e+11,1.072835703845071411e+11,1.186247354523217723e-05,1.865124614619517729e-05,2.793124613960915212e+03
2.740000000000000000e+02,1.128943947928722382e+11,1.080709919027250977e+11,1.411820290442289405e-05,1.011103989456696439e-05,2.813109076040094351e+03
2.750000000000000000e+02,1.137199587435950012e+11,1.088613111489470673e+11,1.507207310358360530e-05,8.530666582462487213e-06,2.833724475709120270e+03
2.760000000000000000e+02,1.145485363843833008e+11,1.096544860082186890e+11,1.326018346992086094e-05,9.708178567047198726e-06,2.858999299064083061e+03
2.770000000000000000e+02,1.153801192085276184e+11,1.104505626846341858e+11,1.264049738114447763e-05,1.179684109609002718e-05,2.881609095470896591e+03
2.780000000000000000e+02,1.162147068460543671e+11,1.112494915443369446e+11,1.136828785142096621e-05,8.626906822462032665e-06,2.903174375025383142e+03
2.790000000000000000e+02,1.170523025977301483e+11,1.120513286804898071e+11,1.123446551964946138e-05,1.142517739094461859e-05,2.928019203218153962e+03
2.800000000000000000e+02,1.178929066049879761e+11,1.128560362142052307e+11,9.427859695598783674e-06,1.258923582059257029e-05,2.951387741853048283e+03
2.810000000000000000e+02,1.187365140535307617e+11,1.136636214667345276e+11,1.078503206886072263e-05,1.072304767679721493e-05,2.971516891084564122e+03
2.820000000000000000e+02,1.195831305595908813e+11,1.144740889844251404e+11,1.746226646504034363e-05,9.072047013725104136e-06,2.992341230057088524e+03
2.830000000000000000e+02,1.204327660420432434e+11,1.152874429263810577e+11,1.611230926013007547e-05,1.258358689470995273e-05,3.017909438227788542e+03
2.840000000000000000e+02,1.212854048609770203e+11,1.161036565705901794e+11,1.445619100115536071e-05,1.222273721057653972e-05,3.042068262992070231e+03
2.850000000000000000e+02,1.221410468141159668e+11,1.169227634464627075e+11,1.966620505744476333e-05,8.832068726039032924e-06,3.060983866985905479e+03
2.860000000000000000e+02,1.229996856407387695e+11,1.177447525859709778e+11,1.609584723838430875e-05,9.805317621625064817e-06,3.083983236060224044e+03
2.870000000000000000e+02,1.238613373603456268e+11,1.185696130589492188e+11,1.449573749789934141e-05,9.424787648759647141e-06,3.107204660605392291e+03
2.880000000000000000e+02,1.247260037686577911e+11,1.193973501733874054e+11,1.456473998007190573e-05,1.104047601074853446e-05,3.131387514556858150e+03
2.890000000000000000e+02,1.255936710353014374e+11,1.202279731703565826e+11,1.676175667852941586e-05,1.604943334898578655e-05,3.157343138603034276e+03
2.900000000000000000e+02,1.264643456356052551e+11,1.210614647018027496e+11,1.465107112641472753e-05,6.070100884492113380e-06,3.184197950272342496e+03
2.910000000000000000e+02,1.273380309209998016e+11,1.218978505381504822e+11,1.547141814983721275e-05,9.565817733259152078e-06,3.205902324841374593e+03
2.920000000000000000e+02,1.282147047523089294e+11,1.227371187279305420e+11,1.597323394642025107e-05,7.784554652667807773e-06,3.227182885043483111e+03
2.930000000000000000e+02,1.290944182761484222e+11,1.235792581750781097e+11,1.722479521593101026e-05,1.208518120843216082e-05,3.256832859459062547e+03
2.940000000000000000e+02,1.299771264189575348e+11,1.244242855004018250e+11,1.592479251777412230e-05,1.167743077312710653e-05,3.282998610943229323e+03
2.950000000000000000e+02,1.308628454475895996e+11,1.252721781673327789e+11,1.405847522839565045e-05,1.076645128705866483e-05,3.303983388825044585e+03
2.960000000000000000e+02,1.317515648282248230e+11,1.261229544293324890e+11,1.215592701764300898e-05,1.125310656902023254e-05,3.333254728300318675e+03
2.970000000000000000e+02,1.326432888868037720e+11,1.269766059995879059e+11,1.189389715827715577e-05,7.502728311736817091e-06,3.359368862973369232e+03
2.980000000000000000e+02,1.335380111583720398e+11,1.278331466068690796e+11,9.025721077082771160e-06,1.225651435765584552e-05,3.385053716123171398e+03
2.990000000000000000e+02,1.344357570775344238e+11,1.286925658085653381e+11,1.033166815822550433e-05,9.657543057928208441e-06,3.408643705049719756e+03
3.000000000000000000e+02,1.353365110242972717e+11,1.295548632028158112e+11,1.225367420731870993e-05,1.639862096647348721e-05,3.439963282496139982e+03
3.010000000000000000e+02,1.362402734660672302e+11,1.304200354412934265e+11,1.492729471608278402e-05,1.140035572400055486e-05,3.462861387400791500e+03
3.020000000000000000e+02,1.371470321647290344e+11,1.312880903809691162e+11,1.509236252295043101e-05,1.129589434056832431e-05,3.490089149997772893e+03
3.030000000000000000e+02,1.380568091019982300e+11,1.321590142851748962e+11,1.214634317625584714e-05,1.501794077352069934e-05,3.520295549949851647e+03
3.040000000000000000e+02,1.389695819229152832e+11,1.330328295853369446e+11,1.322867414887962667e-05,7.314906359967565663e-06,3.547181591642833610e+03
3.050000000000000000e+02,1.398853766854483032e+11,1.339095229641807098e+11,1.724457810792223711e-05,1.157288782405174743e-05,3.578418516408712094e+03
3.060000000000000000e+02,1.408041796779741211e+11,1.347890815898754120e+11,1.899638817381976708e-05,9.599535500171008096e-06,3.603473354695907801e+03
3.070000000000000000e+02,1.417259758447868042e+11,1.356715271610300598e+11,1.500388859698720267e-05,1.039922380630109444e-05,3.626714147388128367e+03
3.080000000000000000e+02,1.426507951605257263e+11,1.365568606150821228e+11,1.287815814854376129e-05,1.297012691492405168e-05,3.647854513721084913e+03
3.090000000000000000e+02,1.435786086679409790e+11,1.374450753998890381e+11,1.285982303556032491e-05,1.015940800452863613e-05,3.673298578034691673e+03
3.100000000000000000e+02,1.445094398068196716e+11,1.383361497553982544e+11,8.382830306130628628e-06,8.481911227931071551e-06,3.699286887017420668e+03
3.110000000000000000e+02,1.454432790540309143e+11,1.392301251115226440e+11,1.622681422452920685e-05,1.090971736505963463e-05,3.728869339172470973e+03
3.120000000000000000e+02,1.463801298426944885e+11,1.401269644901602478e+11,1.160990941428963197e-05,1.201240718906593230e-05,3.757213289918103328e+03
3.130000000000000000e+02,1.473199807150238647e+11,1.410266854995956116e+11,1.299411572985853525e-05,9.468167557646900434e-06,3.784822586035294080e+03
3.140000000000000000e+02,1.482628396453879395e+11,1.419292980464066162e+11,1.627939728487959314e-05,1.323245251205751316e-05,3.815329995831902124e+03
3.150000000000000000e+02,1.492087040388498535e+11,1.428347820075375366e+11,1.189123400047176204e-05,1.568275874919144997e-05,3.838997095411792088e+03
3.160000000000000000e+02,1.501575835987894897e+11,1.437431486156735229e+11,1.551067640426229133e-05,1.087139693523031525e-05,3.861708208875429136e+03
3.170000000000000000e+02,1.511094582064018860e+11,1.446543948781346130e+11,1.041812718061141396e-05,1.602697335878477958e-05,3.884492371534204267e+03
3.180000000000000000e+02,1.520643342096161499e+11,1.455685196904754639e+11,1.553635842554967894e-05,1.136732023543363113e-05,3.915656971214542864e+03
3.190000000000000000e+02,1.530222135734478149e+11,1.464855188162685852e+11,9.262747849181351967e-06,1.529653460263791231e-05,3.937623533463452986e+03
3.200000000000000000e+02,1.539831140940512695e+11,1.474054019029459839e+11,1.379498049824956496e-05,1.519589352749761701e-05,3.967174020424355149e+03
3.210000000000000000e+02,1.549470164520399170e+11,1.483281779112065430e+11,1.511173150647859842e-05,2.000263523715961611e-05,3.998092584332566730e+03
3.220000000000000000e+02,1.559139157716481934e+11,1.492538011231909180e+11,1.066406535688013690e-05,1.523106072931490473e-05,4.029273423710139468e+03
3.230000000000000000e+02,1.568838416725759888e+11,1.501823214241369019e+11,1.524121777451981075e-05,1.668540535315621298e-05,4.059014616407911035e+03
3.240000000000000000e+02,1.578567914019189453e+11,1.511137036850480957e+11,1.318913944969857255e-05,1.336779388627640230e-05,4.086227694776162025e+03
3.250000000000000000e+02,1.588327289749854126e+11,1.520479786393710938e+11,1.407276884268782169e-05,1.345542335795535394e-05,4.113079293907454485e+03
3.260000000000000000e+02,1.598116640223028564e+11,1.529851261836532288e+11,1.619320569623550199e-05,2.115066485108840766e-05,4.139975391999299973e+03
3.270000000000000000e+02,1.607936344770451050e+11,1.539251537695346375e+11,8.769499032834637831e-06,1.801132688228346268e-05,4.169416133467301734e+03
3.280000000000000000e+02,1.617786010967417603e+11,1.548680465654348755e+11,1.286982799797442567e-05,1.591942883183428137e-05,4.193723122184976091e+03
3.290000000000000000e+02,1.627665704960305786e+11,1.558138487146296082e+11,1.551393320742278092e-05,1.452001867596752760e-05,4.220704923864700504e+03
3.300000000000000000e+02,1.637575416877206421e+11,1.567625446312990723e+11,1.078704270551789079e-05,1.668940720600531336e-05,4.249815941438029768e+03
3.310000000000000000e+02,1.647515396452002563e+11,1.577141116575438843e+11,1.000014345975408503e-05,1.105737480810997653e-05,4.278568307186279526e+03
3.320000000000000000e+02,1.657485519662103577e+11,1.586685495816010742e+11,9.899408502600515192e-06,6.701234109174336595e-06,4.307165868285879696e+03
3.330000000000000000e+02,1.667485611092235107e+11,1.596258439015240479e+11,1.239244232009717450e-05,1.259584174884142982e-05,4.333917772991741003e+03
3.340000000000000000e+02,1.677515757200828857e+11,1.605860312837705078e+11,8.851520439501214810e-06,1.001660578792140655e-05,4.365726393388407814e+03
3.350000000000000000e+02,1.687575868672532349e+11,1.615490884760388794e+11,1.431482766622860225e-05,7.301627790279319186e-06,4.397103099408705020e+03
3.360000000000000000e+02,1.697666063139520874e+11,1.625150235676305542e+11,1.439162321525966348e-05,1.767023052279270701e-05,4.425230048321454888e+03
3.370000000000000000e+02,1.707786485525756226e+11,1.634838416965164490e+11,1.452920828537429543e-05,8.641920950958059677e-06,4.453820013650944020e+03
3.380000000000000000e+02,1.717936872190044861e+11,1.644555423941617432e+11,1.079430522565871797e-05,1.306977580528556615e-05,4.484894218997025746e+03
3.390000000000000000e+02,1.728117426088345947e+11,1.654301185379273376e+11,1.483006030433831057e-05,1.412105692488729858e-05,4.510331480183409440e+03
3.400000000000000000e+02,1.738328052264643555e+11,1.664075886606974487e+11,1.088688143024985067e-05,1.205464514408838284e-05,4.535595937762328504e+03
3.410000000000000000e+02,1.748568405893908997e+11,1.673879213745150146e+11,1.295679581703179650e-05,1.419095036037099078e-05,4.562583594194896250e+03
3.420000000000000000e+02,1.758839222090046387e+11,1.683711545507230835e+11,1.267457918996406363e-05,8.666960910175269817e-06,4.589164780666624210e+03
3.430000000000000000e+02,1.769140105625970459e+11,1.693572604640766296e+11,1.594536797078216495e-05,1.223524737459236178e-05,4.618693961435485107e+03
3.440000000000000000e+02,1.779470712258451538e+11,1.703462403604730835e+11,8.164654005993199348e-06,2.290007399396998267e-05,4.646645657912181377e+03
3.450000000000000000e+02,1.789831663649875488e+11,1.713380817757008667e+11,1.309331952747960770e-05,1.589147953484637554e-05,4.672438015483518939e+03
3.460000000000000000e+02,1.800222631804647217e+11,1.723328325642854919e+11,1.759470847462196730e-05,1.115316195743343286e-05,4.700749215758994978e+03
3.470000000000000000e+02,1.810643795022250061e+11,1.733304516632330933e+11,1.470261366609548759e-05,1.087347883466094345e-05,4.726140905684154859e+03
3.480000000000000000e+02,1.821094971096868286e+11,1.743309363359091797e+11,1.517896132074980642e-05,1.531563729140206220e-05,4.754851683761600725e+03
3.490000000000000000e+02,1.831576131590519714e+11,1.753343087032375183e+11,1.164017951937879047e-05,1.057847986107862681e-05,4.779035867513814082e+03
3.500000000000000000e+02,1.842087334328074341e+11,1.763405593633161621e+11,1.352784644281790349e-05,1.942965943158014852e-05,4.806247127770328007e+03
3.510000000000000000e+02,1.852628618869383850e+11,1.773496945589484863e+11,1.208916309114460574e-05,1.374938689679972015e-05,4.841127362009370700e+03
3.520000000000000000e+02,1.863200251703315430e+11,1.783616971233511963e+11,1.371588450715943708e-05,1.566829944044112466e-05,4.869316176366937725e+03
3.530000000000000000e+02,1.873801957170872803e+11,1.793766038231979065e+11,1.125865507212164829e-05,1.073854987510003411e-05,4.897078942814960101e+03
3.540000000000000000e+02,1.884433618504111328e+11,1.803943768383822632e+11,1.201849822729528228e-05,1.323098887084928066e-05,4.929150564397745256e+03
3.550000000000000000e+02,1.895095378714837036e+11,1.814150522592970581e+11,9.006692684887518396e-06,9.529387671292077755e-06,4.963686427249363078e+03
3.560000000000000000e+02,1.905787087105537109e+11,1.824385823569111023e+11,1.187040130723460152e-05,7.132760249772829297e-06,4.993878959206123000e+03
3.570000000000000000e+02,1.916508946382716064e+11,1.834649870656497192e+11,1.734565014854805298e-05,9.980021800193306092e-06,5.029298887485526393e+03
3.580000000000000000e+02,1.927261027734124756e+11,1.844942689766457520e+11,1.076383574194483828e-05,9.603468903551792835e-06,5.058270900742661070e+03
3.590000000000000000e+02,1.938043049884101562e+11,1.855264387161037292e+11,1.238594899233280699e-05,1.188971173782249480e-05,5.089385005231708419e+03
3.600000000000000000e+02,1.948855074252197266e+11,1.865614744785065308e+11,1.951110882014717163e-05,1.130049648867537115e-05,5.120224671508669417e+03
3.610000000000000000e+02,1.959697168546987610e+11,1.875994161685861816e+11,1.298414730577235332e-05,1.330153705636494266e-05,5.152880691161992218e+03
3.620000000000000000e+02,1.970569261446236877e+11,1.886402225529986877e+11,1.377951049141845630e-05,1.524368431671252466e-05,5.189691656794634582e+03
3.630000000000000000e+02,1.981471609334167480e+11,1.896839236200281372e+11,1.948974937038272515e-05,9.943406477974647828e-06,5.225728102063852020e+03
3.640000000000000000e+02,1.992404071993191223e+11,1.907304870127225342e+11,1.334532987307124330e-05,1.059822340032656740e-05,5.256228738840536607e+03
3.650000000000000000e+02,2.003366595469622803e+11,1.917799365162991943e+11,1.233491525587382398e-05,1.243078160273469734e-05,5.290220087145336947e+03
3.660000000000000000e+02,2.014359089701621704e+11,1.928322614909871826e+11,1.005987213220649323e-05,9.281701656371765807e-06,5.320043284590788062e+03
3.670000000000000000e+02,2.025381624774940491e+11,1.938874590533918457e+11,8.010251350776265156e-06,1.201632842473543406e-05,5.353836643718795131e+03
3.680000000000000000e+02,2.036434191881646423e+11,1.949455280267196960e+11,1.127224908670232395e-05,5.636832467792451951e-06,5.384133870763123014e+03
3.690000000000000000e+02,2.047517049322890015e+11,1.960064985875297241e+11,1.302449622209156388e-05,1.224824105183763834e-05,5.416404938618386950e+03
3.700000000000000000e+02,2.058629735041168518e+11,1.970703315695232239e+11,9.971245735873601745e-06,7.313466834801829464e-06,5.446772020696791515e+03
3.710000000000000000e+02,2.069772780946434326e+11,1.981370423618212585e+11,9.099375606669291017e-06,1.269916689450312219e-05,5.477410596699656708e+03
3.720000000000000000e+02,2.080945834168759155e+11,1.992066575723924561e+11,1.222323431659955162e-05,1.074496777397904168e-05,5.517862743277781192e+03
3.730000000000000000e+02,2.092149059529261475e+11,2.002791526407832031e+11,1.144461822888409586e-05,9.235649564898196218e-06,5.549916888601235769e+03
3.740000000000000000e+02,2.103381867297317505e+11,2.013545001464602966e+11,9.546061667697891551e-06,7.874104585248176136e-06,5.581368259214023055e+03
3.750000000000000000e+02,2.114645034317931213e+11,2.024327305964603882e+11,6.383289981370943167e-06,1.019448684425050544e-05,5.614528858093410236e+03
3.760000000000000000e+02,2.125938284090426025e+11,2.035138471986004028e+11,1.471716680201407002e-05,1.662594045948040389e-05,5.649514998922508312e+03
3.770000000000000000e+02,2.137261667869371338e+11,2.045978571495608826e+11,1.247628693124003263e-05,1.227402659642606864e-05,5.675924333417681737e+03
3.780000000000000000e+02,2.148615054405483398e+11,2.056847338083342590e+11,1.210202726087405978e-05,1.305213503721702750e-05,5.713363294744744962e+03
3.790000000000000000e+02,2.159998246625693359e+11,2.067744884281389771e+11,1.255406127509406389e-05,1.213940552968750808e-05,5.747092373377861804e+03
3.800000000000000000e+02,2.171411795013540649e+11,2.078671217427809448e+11,2.100030071494618511e-05,1.191890675533713306e-05,5.778361916230063798e+03
3.810000000000000000e+02,2.182855353727728882e+11,2.089626438835097046e+11,1.418106870232360706e-05,1.061251139788943476e-05,5.814346597208859748e+03
3.820000000000000000e+02,2.194329170049190979e+11,2.100610144420739746e+11,7.297566876340866315e-06,1.163331123477107099e-05,5.846643097413155374e+03
3.830000000000000000e+02,2.205833104544700623e+11,2.111622864122244873e+11,1.486329026978427947e-05,1.024343360878088305e-05,5.871514989781790064e+03
3.840000000000000000e+02,2.217367128348879395e+11,2.122664487169885559e+11,1.142223443195700128e-05,1.798244740358612148e-05,5.901802649575553005e+03
3.850000000000000000e+02,2.228930849617991943e+11,2.133735030057882690e+11,9.106352047649757253e-06,1.038677438636170791e-05,5.930128572192155843e+03
3.860000000000000000e+02,2.240524823661249390e+11,2.144834278050589294e+11,1.260227316168816003e-05,1.282571847116553698e-05,5.961414499777787569e+03
3.870000000000000000e+02,2.252148899325986328e+11,2.155962065368718262e+11,1.274529689576642255e-05,2.114236647865475049e-05,5.993893703952791839e+03
3.880000000000000000e+02,2.263803144621526489e+11,2.167118857172238159e+11,1.362382366409953249e-05,1.817311014751243903e-05,6.033489580181860219e+03
3.890000000000000000e+02,2.275487567486286011e+11,2.178304310774682007e+11,1.379518621069664164e-05,1.657785250275267686e-05,6.070628325292272166e+03
3.900000000000000000e+02,2.287201832076773376e+11,2.189518536603248291e+11,1.229751534381762212e-05,1.758000807094983742e-05,6.105286281641167989e+03
3.910000000000000000e+02,2.298946450343987427e+11,2.200761599299476318e+11,1.096728885963127453e-05,8.772956922586949702e-06,6.136859467946413133e+03
3.920000000000000000e+02,2.310720745960190125e+11,2.212033530088155823e+11,1.535337286895366304e-05,1.864432417830741429e-05,6.167896391897003923e+03
3.930000000000000000e+02,2.322525299272831421e+11,2.223334285538534546e+11,6.921187651554028264e-06,1.557294120357877176e-05,6.195068797658281255e+03
3.940000000000000000e+02,2.334359967088918457e+11,2.234663752422702026e+11,1.168404004869838531e-05,1.446078678357665126e-05,6.221562399920909229e+03
3.950000000000000000e+02,2.346224655379346924e+11,2.246022226770337219e+11,1.330777922170511829e-05,1.094304031279413891e-05,6.260390110845174604e+03
3.960000000000000000e+02,2.358119404123571472e+11,2.257409273278716431e+11,1.516531471201787440e-05,1.445113134201925220e-05,6.288816512268467704e+03
3.970000000000000000e+02,2.370044162246529236e+11,2.268824959291162720e+11,8.827560700863656962e-06,9.518141261488644034e-06,6.326389985977712968e+03
3.980000000000000000e+02,2.381999111419328003e+11,2.280269653795914612e+11,1.288386638242933202e-05,1.335184318884685695e-05,6.357904961832569825e+03
3.990000000000000000e+02,2.393983940089880981e+11,2.291743105666383667e+11,1.265407534634110931e-05,1.562316608660907491e-05,6.394039894203368021e+03
4.000000000000000000e+02,2.405999084208925781e+11,2.303245342730795288e+11,1.183895460832307123e-05,7.654171524706931962e-06,6.425563719088378093e+03
4.010000000000000000e+02,2.418044475867142944e+11,2.314776458584951477e+11,1.412474065287661062e-05,1.095911235449165133e-05,6.456829309166170788e+03
4.020000000000000000e+02,2.430119852975140686e+11,2.326336246871927490e+11,9.598854824877101066e-06,1.141962838968613170e-05,6.491506076828375626e+03
4.030000000000000000e+02,2.442225147591546631e+11,2.337924857353229980e+11,1.750097400909922385e-05,1.247894899669699242e-05,6.523084316608503286e+03
4.040000000000000000e+02,2.454360741183807373e+11,2.349542007632694702e+11,6.301691194310343747e-06,1.268074147497966209e-05,6.560133667768477608e+03
4.050000000000000000e+02,2.466526296525726318e+11,2.361188297254421997e+11,1.358067052747990999e-05,8.595999954064126314e-06,6.590322803462988304e+03
4.060000000000000000e+02,2.478721883264298096e+11,2.372863273128798523e+11,1.207188231022726654e-05,9.092755289707987743e-06,6.627340557350424206e+03
4.070000000000000000e+02,2.490947545737757568e+11,2.384567043012863464e+11,1.297173628012071589e-05,1.084695624831155669e-05,6.665286271289891374e+03
4.080000000000000000e+02,2.503203211608720398e+11,2.396299697698346558e+11,1.950024932317884208e-05,1.058602318471102421e-05,6.700978253198633865e+03
4.090000000000000000e+02,2.515489035062123413e+11,2.408061013482524414e+11,1.271132822744380775e-05,8.379767348465350096e-06,6.740984620236167757e+03
4.100000000000000000e+02,2.527804974681780396e+11,2.419850989442764893e+11,1.110237615520315302e-05,1.320678318639245674e-05,6.783551439638775264e+03
4.110000000000000000e+02,2.540150805400517578e+11,2.431669920061662292e+11,1.480983381774159113e-05,1.049729142676980587e-05,6.820541527189673616e+03
4.120000000000000000e+02,2.552526932611628418e+11,2.443517389745206604e+11,7.976867920977959159e-06,1.339062073602015346e-05,6.855315385170078116e+03
4.130000000000000000e+02,2.564933086177946167e+11,2.455393866556865234e+11,1.293297584337160799e-05,1.696225770797532562e-05,6.891011643617659502e+03
4.140000000000000000e+02,2.577369317344283752e+11,2.467299190794845581e+11,9.363164721776229271e-06,1.209422354919720277e-05,6.932823432284817500e+03
4.150000000000000000e+02,2.589835623012357178e+11,2.479233255343704834e+11,1.313447969186753994e-05,1.939305420117776519e-05,6.963797707667417853e+03
4.160000000000000000e+02,2.602332074044589844e+11,2.491195993610462646e+11,8.586735695925717948e-06,6.485407390677266903e-06,6.999540588945912532e+03
4.170000000000000000e+02,2.614858503459175415e+11,2.503187736549742432e+11,1.221314815358365280e-05,1.086123702120911361e-05,7.042235685183945861e+03
4.180000000000000000e+02,2.627415182854597473e+11,2.515208145585689697e+11,1.199548843056064129e-05,1.902898915562278859e-05,7.072978783502080660e+03
4.190000000000000000e+02,2.640001601051938477e+11,2.527257046924962769e+11,1.910825548856465161e-05,1.382744202260699495e-05,7.109064699128419306e+03
4.200000000000000000e+02,2.652617936957751770e+11,2.539335125118263550e+11,1.027391848518188766e-05,1.396032039679973025e-05,7.153888228592077212e+03
4.210000000000000000e+02,2.665264627774812012e+11,2.551441977117246704e+11,1.150406581129637118e-05,1.692070273096035748e-05,7.191910676028607668e+03
4.220000000000000000e+02,2.677941111374869385e+11,2.563577660669791565e+11,2.249350043725950599e-05,1.299850719771455942e-05,7.227511362429001565e+03
4.230000000000000000e+02,2.690648015456011658e+11,2.575741900138512878e+11,6.826719518904234008e-06,1.800326581713473928e-05,7.268598796801991739e+03
4.240000000000000000e+02,2.703385117545994263e+11,2.587935212491635742e+11,1.627380640467634976e-05,1.486006107043191804e-05,7.316329813167146312e+03
4.250000000000000000e+02,2.716151961442383423e+11,2.600157212050237122e+11,1.624042181924689743e-05,1.309516482661532422e-05,7.347219588679856315e+03
4.260000000000000000e+02,2.728948835227875366e+11,2.612407830519089661e+11,9.259589953236613269e-06,7.553292735829053584e-06,7.380005888035916541e+03
4.270000000000000000e+02,2.741775898414103394e+11,2.624687552131201172e+11,1.290208237458845275e-05,1.225132881610413449e-05,7.418098309987067296e+03
4.280000000000000000e+02,2.754633110092589111e+11,2.636995863795799561e+11,1.522053337799089689e-05,1.448441585194526482e-05,7.454239950911335654e+03
4.290000000000000000e+02,2.767520234720893555e+11,2.649333228272950439e+11,1.035307007579699956e-05,1.067493270956454410e-05,7.491610407622989442e+03
4.300000000000000000e+02,2.780437665528338623e+11,2.661699043403432007e+11,1.249137256742471891e-05,1.800623491188257930e-05,7.533765217700098219e+03
4.310000000000000000e+02,2.793384976641427002e+11,2.674093857994904175e+11,1.574557755579242269e-05,1.554307461215653774e-05,7.580316556445832248e+03
4.320000000000000000e+02,2.806362578661898804e+11,2.686517314738279724e+11,1.210538225104862420e-05,1.023705235858596296e-05,7.617287107453254066e+03
4.330000000000000000e+02,2.819370140348408203e+11,2.698969606661082153e+11,1.019899417964431620e-05,1.649759617694535052e-05,7.656581347385136723e+03
4.340000000000000000e+02,2.832407890919721680e+11,2.711450726203108826e+11,6.305616952362314009e-06,6.806843976803200746e-06,7.699440160375646883e+03
4.350000000000000000e+02,2.845475653405229492e+11,2.723960641267902832e+11,1.579782255689554660e-05,9.351719432282301625e-06,7.743123419092722543e+03
4.360000000000000000e+02,2.858573372660694580e+11,2.736499429483341370e+11,9.823160666555530440e-06,1.016282198251783342e-05,7.780972382845749053e+03
4.370000000000000000e+02,2.871701132439661865e+11,2.749066885681246948e+11,1.755168226846848256e-05,9.763002505436269018e-06,7.813759511203121292e+03
4.380000000000000000e+02,2.884859262422832031e+11,2.761663116077489624e+11,7.587116162333096270e-06,1.113004570985065556e-05,7.852089812138910929e+03
4.390000000000000000e+02,2.898047226241983643e+11,2.774288088192786255e+11,1.316464053147115010e-05,1.707995700184206100e-05,7.888557295312808492e+03
4.400000000000000000e+02,2.911265315276424561e+11,2.786941993972546387e+11,1.572049771558781117e-05,1.014169856172753015e-05,7.931558869148409030e+03
4.410000000000000000e+02,2.924513276061282349e+11,2.799624662876796875e+11,1.358441397314447130e-05,1.184625723005261477e-05,7.967972791288966619e+03
4.420000000000000000e+02,2.937791570939127197e+11,2.812336117466183472e+11,1.206133302311673816e-05,1.592543120387812650e-05,8.005977093429897650e+03
4.430000000000000000e+02,2.951100359296401367e+11,2.825076398883566284e+11,1.205799313130917483e-05,1.473126204065700051e-05,8.051117384556518118e+03
4.440000000000000000e+02,2.964438668796209717e+11,2.837845352780316162e+11,1.229895493903843118e-05,8.767061487335858772e-06,8.092742375370422451e+03
4.450000000000000000e+02,2.977806874887713013e+11,2.850643429840578613e+11,1.032994589056368540e-05,1.109171535862429891e-05,8.137140633041806723e+03
4.460000000000000000e+02,2.991205352794595337e+11,2.863470235882698364e+11,7.843079594116453279e-06,1.150830451301931845e-05,8.173254594343384269e+03
4.470000000000000000e+02,3.004633939828035889e+11,2.876325591673057861e+11,1.144659070739795226e-05,1.184324269543068908e-05,8.211092977740674542e+03
4.480000000000000000e+02,3.018092816086346436e+11,2.889209714594477539e+11,8.944498948393331261e-06,7.792583048393808554e-06,8.251007790306397510e+03
4.490000000000000000e+02,3.031581518722479248e+11,2.902122747435758057e+11,6.947941789570144522e-06,1.173131925735759751e-05,8.290637282337393117e+03
4.500000000000000000e+02,3.045100243665421753e+11,2.915064417885437622e+11,1.480620139426847004e-05,1.027974523981622923e-05,8.326406788744137884e+03
4.510000000000000000e+02,3.058649245200397949e+11,2.928035300944125366e+11,1.281642418027306718e-05,1.017270154191063369e-05,8.363576514794764080e+03
4.520000000000000000e+02,3.072228201069725952e+11,2.941034840422101440e+11,8.322829745277537938e-06,1.633708277626322314e-05,8.403009639046849770e+03
4.530000000000000000e+02,3.085837354181153564e+11,2.954063115941191406e+11,1.248356350680435156e-05,1.313463357632826956e-05,8.448352085998039911e+03
4.540000000000000000e+02,3.099476548771672363e+11,2.967120128733361206e+11,1.139253629489633823e-05,1.230506856308988262e-05,8.486327686065025773e+03
4.550000000000000000e+02,3.113145908550301514e+11,2.980206112519083862e+11,1.099957776429238976e-05,7.448301550749825140e-06,8.523657108038421939e+03
4.560000000000000000e+02,3.126845196172939453e+11,2.993320648137725830e+11,1.055726432797055026e-05,1.037465961617467514e-05,8.556842222198811214e+03
4.570000000000000000e+02,3.140574728717229004e+11,3.006464055639807129e+11,9.384743196449996105e-06,1.343978495993436439e-05,8.601886057194657042e+03
4.580000000000000000e+02,3.154334136420794678e+11,3.019635990983897705e+11,1.018610871938996354e-05,1.167089116427266760e-05,8.647105417575654428e+03
4.590000000000000000e+02,3.168123758485346069e+11,3.032836914951134033e+11,1.945326232000166300e-05,1.686814172596751149e-05,8.678486008696774661e+03
4.600000000000000000e+02,3.181943386769559326e+11,3.046066399521205444e+11,1.466188517196265195e-05,1.424799924476527480e-05,8.713806980284402016e+03
4.610000000000000000e+02,3.195792966678410645e+11,3.059324945352540283e+11,1.064154836460939890e-05,9.986666849925995848e-06,8.744710395677338965e+03
4.620000000000000000e+02,3.209672691913067627e+11,3.072612352107063599e+11,1.178558233794202437e-05,1.017891577204110831e-05,8.786978179634847038e+03
4.630000000000000000e+02,3.223582487106999512e+11,3.085928455456671753e+11,8.868345811818834079e-06,7.010850501365517573e-06,8.828338064410967490e+03
4.640000000000000000e+02,3.237522536885607910e+11,3.099273416395270996e+11,1.131739585835678241e-05,6.816513231644449888e-06,8.864896892912460316e+03
4.650000000000000000e+02,3.251492358327962036e+11,3.112647194226567993e+11,1.269256167846233296e-05,1.479993592579109674e-05,8.905091962213300576e+03
4.660000000000000000e+02,3.265492367458809814e+11,3.126049764739831543e+11,1.094926711275867603e-05,1.207594606800199699e-05,8.944182122455691569e+03
4.670000000000000000e+02,3.279522533302030029e+11,3.139481439474199829e+11,1.079629443667684541e-05,1.564633742889842694e-05,8.982749657772528735e+03
4.680000000000000000e+02,3.293582875967064819e+11,3.152941570179258423e+11,8.690216773077352741e-06,1.307569685082832223e-05,9.024481104835587757e+03
4.690000000000000000e+02,3.307673166666506348e+11,3.166430331782264404e+11,1.418745736381232803e-05,1.319938091770556099e-05,9.070506128243432613e+03
4.700000000000000000e+02,3.321793613320795898e+11,3.179947834896351318e+11,7.330183330656048213e-06,1.125418848291204199e-05,9.112590238718546971e+03
4.710000000000000000e+02,3.335944066090791016e+11,3.193494330486404419e+11,1.010850867610990633e-05,8.559446040168339209e-06,9.155883987630475531e+03
4.720000000000000000e+02,3.350124662445075684e+11,3.207069396431367188e+11,7.293722150691905881e-06,2.110653789699767913e-05,9.194767562035191077e+03
4.730000000000000000e+02,3.364335272147078857e+11,3.220673601024278564e+11,1.888409932437884464e-05,1.039443031913833693e-05,9.238231863917020746e+03
4.740000000000000000e+02,3.378576036262397461e+11,3.234306417882746582e+11,8.327270027419508835e-06,1.060323886381553393e-05,9.276544055096430384e+03
4.750000000000000000e+02,3.392846642559852295e+11,3.247968202788115234e+11,1.062415139563288591e-05,1.345966034860257565e-05,9.311515365107312391e+03
4.760000000000000000e+02,3.407147505949621582e+11,3.261658532436013184e+11,6.277778500929365180e-06,8.365657748088395351e-06,9.362544241948839044e+03
4.770000000000000000e+02,3.421478071190282593e+11,3.275377836109516602e+11,8.056465647054977808e-06,1.044407897776711280e-05,9.399497501429514159e+03
4.780000000000000000e+02,3.435839192106523438e+11,3.289125796138037109e+11,8.859161558572026252e-06,9.342348767260588716e-06,9.448100502742006938e+03
4.790000000000000000e+02,3.450230093449416504e+11,3.302902981390935059e+11,7.829873329701086959e-06,1.089204794391118725e-05,9.487438017207439771e+03
4.800000000000000000e+02,3.464651331678494873e+11,3.316708297379777222e+11,1.030426094761338618e-05,9.913035559305782840e-06,9.532952187192295241e+03
4.810000000000000000e+02,3.479102638616348877e+11,3.330542377841520386e+11,1.354694704069903111e-05,6.016773947736808736e-06,9.578448921844581491e+03
4.820000000000000000e+02,3.493583766025150757e+11,3.344405649559409180e+11,1.370334132377859504e-05,1.167469097251849774e-05,9.621145584070107361e+03
4.830000000000000000e+02,3.508095363385522461e+11,3.358297828519992676e+11,1.396067819370294671e-05,7.469249147518119969e-06,9.662171473281383442e+03
4.840000000000000000e+02,3.522637101611060791e+11,3.372218528244009399e+11,9.658058204298214378e-06,1.326556481140439558e-05,9.702745539533416377e+03
4.850000000000000000e+02,3.537208687163483887e+11,3.386167919477174072e+11,1.448122317271316462e-05,1.090956711391477540e-05,9.743247142121446814e+03
4.860000000000000000e+02,3.551810094523223267e+11,3.400146369008321533e+11,1.210304875332024466e-05,9.498423482856566125e-06,9.797580311064310081e+03
4.870000000000000000e+02,3.566441674642211304e+11,3.414153207127808838e+11,1.483602526519689491e-05,1.092091273935391627e-05,9.833073077293413007e+03
4.880000000000000000e+02,3.581103335364713745e+11,3.428188934248625488e+11,1.163299828033093064e-05,1.161610746858166010e-05,9.875573285120466608e+03
4.890000000000000000e+02,3.595795092035119629e+11,3.442253704501017456e+11,7.980131585427763241e-06,1.879529687798253690e-05,9.912514697294984217e+03
4.900000000000000000e+02,3.610516612141293945e+11,3.456347183989161377e+11,1.277405852517787821e-05,1.109312054548006188e-05,9.950417579675395245e+03
4.910000000000000000e+02,3.625268656383969727e+11,3.470469357589016724e+11,1.142086152949861599e-05,1.289468295484486049e-05,9.995129588624267853e+03
4.920000000000000000e+02,3.640050420738890381e+11,3.484620321126319580e+11,1.216817769245093217e-05,1.241016938602346187e-05,1.003373519707452033e+04
4.930000000000000000e+02,3.654862660963934937e+11,3.498800168038837280e+11,1.498044906722562075e-05,1.495054449607291502e-05,1.007397997130579824e+04
4.940000000000000000e+02,3.669704814502437134e+11,3.513008856468247070e+11,1.200393414635403389e-05,1.505072119623029891e-05,1.011565207421997547e+04
4.950000000000000000e+02,3.684577142938494873e+11,3.527246285988299561e+11,1.267175218533367342e-05,1.598008708714182546e-05,1.015170300467327434e+04
4.960000000000000000e+02,3.699479594206505127e+11,3.541512715503189697e+11,1.258636466294760226e-05,2.118945286833096020e-05,1.019582557176339833e+04
4.970000000000000000e+02,3.714412232484412842e+11,3.555807626790869141e+11,1.254356603552775340e-05,1.169728409367021271e-05,1.023888678192818770e+04
4.980000000000000000e+02,3.729374979452510376e+11,3.570131383391994019e+11,1.311921605173793637e-05,2.072304976430405787e-05,1.028312682161909834e+04
4.990000000000000000e+02,3.744367831261146851e+11,3.584484007754045410e+11,9.633253142626863053e-06,1.086057052601674400e-05,1.032863437423205687e+04
5.000000000000000000e+02,3.759390568673274536e+11,3.598865563524108887e+11,1.021141241186462878e-05,9.064802560909690499e-06,1.037431421276811125e+04
5.010000000000000000e+02,3.774443235951151123e+11,3.613275693051363525e+11,8.521046686249533764e-06,8.842321766011629336e-06,1.042266310492742559e+04
5.020000000000000000e+02,3.789526045143339844e+11,3.627714945733160400e+11,8.593298099990320793e-06,9.540086900017286098e-06,1.046856748552074714e+04
5.030000000000000000e+02,3.804638848070581665e+11,3.642182656270560913e+11,9.109946047969330607e-06,1.112421467819313392e-05,1.051762764037074885e+04
5.040000000000000000e+02,3.819781886672338257e+11,3.656679209177165527e+11,1.071048041190181266e-05,8.961804027429742803e-06,1.056523437041985017e+04
5.050000000000000000e+02,3.834954999392978516e+11,3.671204762078343506e+11,9.871942093342411795e-06,1.278193123976922863e-05,1.060278348269837079e+04
5.060000000000000000e+02,3.850157885248485107e+11,3.685758937370911865e+11,1.387069618452585473e-05,1.131782806995662582e-05,1.064249109263496575e+04
5.070000000000000000e+02,3.865391162745914307e+11,3.700341673806765747e+11,1.080204516668015202e-05,1.882257517349383846e-05,1.068160332478647251e+04
5.080000000000000000e+02,3.880654477666707153e+11,3.714953696858623657e+11,1.089537701970400008e-05,1.057315006003367586e-05,1.071661926345770189e+04
5.090000000000000000e+02,3.895948032408292236e+11,3.729594200280003662e+11,7.950707950676871860e-06,1.240269846158881251e-05,1.075890017586616887e+04
5.100000000000000000e+02,3.911271549743740234e+11,3.744263524071749878e+11,8.783128180311905453e-06,1.216120076896753943e-05,1.079885198219122685e+04
5.110000000000000000e+02,3.926624539231833496e+11,3.758961382736641235e+11,1.136763701803378268e-05,1.730074825201377564e-05,1.083936942778104276e+04
5.120000000000000000e+02,3.942008325837026367e+11,3.773688281017977295e+11,1.717140773971337353e-05,1.681134756337243630e-05,1.087960022300797755e+04
5.130000000000000000e+02,3.957422052732807617e+11,3.788443920246462402e+11,1.429840435607232507e-05,1.345082684733878153e-05,1.092246415705641266e+04
5.140000000000000000e+02,3.972865924053928223e+11,3.803228446748363037e+11,1.428302413220006173e-05,1.362427139184330116e-05,1.096681694130604592e+04
5.150000000000000000e+02,3.988339826437197266e+11,3.818041809498513184e+11,1.230617188041627230e-05,1.016229649442035310e-05,1.101256836609416132e+04
5.160000000000000000e+02,4.003843775769375000e+11,3.832883630497577515e+11,1.321359975481328775e-05,1.092572038963179892e-05,1.105711591964070249e+04
5.170000000000000000e+02,4.019377720767341919e+11,3.847754389967636719e+11,1.459090260524931182e-05,8.536910281575771364e-06,1.110309488334122761e+04
5.180000000000000000e+02,4.034941920079639282e+11,3.862653912570916748e+11,2.074077390334938542e-05,1.048024785488266275e-05,1.114559225539231193e+04
5.190000000000000000e+02,4.050535999094387817e+11,3.877582475119482422e+11,1.788608185526729955e-05,1.344221418553281922e-05,1.119386498360337282e+04
5.200000000000000000e+02,4.066160346605530396e+11,3.892539745480668945e+11,2.052549923625690553e-05,1.141240400193144211e-05,1.123492098386657926e+04
5.210000000000000000e+02,4.081814362187419434e+11,3.907526004981998901e+11,1.486020538565835380e-05,1.770614338170162227e-05,1.127469299710977066e+04
5.220000000000000000e+02,4.097498774664204102e+11,3.922540887557474365e+11,1.916091015408127873e-05,1.292811910225122318e-05,1.132648481910432747e+04
5.230000000000000000e+02,4.113213122609873657e+11,3.937584597361842651e+11,1.337604488826915627e-05,1.350818544054721571e-05,1.137015483438119918e+04
5.240000000000000000e+02,4.128957756216976318e+11,3.952656927043303833e+11,1.231738552143202270e-05,1.036565294176838847e-05,1.141652705787611194e+04
5.250000000000000000e+02,4.144732575486152954e+11,3.967758225668629150e+11,1.455711995534958447e-05,1.346437637073094606e-05,1.146577736608638952e+04
5.260000000000000000e+02,4.160537302099183350e+11,3.982888429992795410e+11,1.220667004864228744e-05,1.005656494812434687e-05,1.150656964307071394e+04
5.270000000000000000e+02,4.176371855415128174e+11,3.998047503424005127e+11,1.858952871758301484e-05,1.128237586989211394e-05,1.155024429980022251e+04
5.280000000000000000e+02,4.192236571725186157e+11,4.013235378055412598e+11,9.698712493788619327e-06,1.349490888979953951e-05,1.160513690229434360e+04
5.290000000000000000e+02,4.208131010923515625e+11,4.028452018685458984e+11,9.150468470164874191e-06,1.165055560758965214e-05,1.164737479175470799e+04
5.300000000000000000e+02,4.224056104258555908e+11,4.043696869245043945e+11,1.170876911593676795e-05,1.158474180262825115e-05,1.169009901144690593e+04
5.310000000000000000e+02,4.240010988211094971e+11,4.058970807940792236e+11,1.112694088312160545e-05,8.444535594565039105e-06,1.174838108043329157e+04
5.320000000000000000e+02,4.255996100621730957e+11,4.074273497448205566e+11,9.370900522109870678e-06,1.442458970624116432e-05,1.178867230030302380e+04
5.330000000000000000e+02,4.272011230233502808e+11,4.089604963198524170e+11,1.208086112802764234e-05,1.749710032883378119e-05,1.184773069840008975e+04
5.340000000000000000e+02,4.288056530535283203e+11,4.104965228875917969e+11,1.130214419331476705e-05,9.295591899660671231e-06,1.189090439280099235e+04
5.350000000000000000e+02,4.304131764838733521e+11,4.120354349882985840e+11,1.219771719540574395e-05,1.568593905487691842e-05,1.193748771186569138e+04
5.360000000000000000e+02,4.320237167894808960e+11,4.135771985154119263e+11,1.675477924756307857e-05,1.472244330014138569e-05,1.198842564793076963e+04
5.370000000000000000e+02,4.336372597914212646e+11,4.151218700061919556e+11,1.258579435248208256e-05,1.546982347244707512e-05,1.203851574188710219e+04
5.380000000000000000e+02,4.352538217610956421e+11,4.166694143334247437e+11,1.358544099427927421e-05,1.889319657710775147e-05,1.207534226066592237e+04
5.390000000000000000e+02,4.368733600947839355e+11,4.182198666418223877e+11,1.134678250891418827e-05,1.512910548284729373e-05,1.212180158274845598e+04
5.400000000000000000e+02,4.384958871015660400e+11,4.197731822520524902e+11,1.270121576868454838e-05,1.938187513783606875e-05,1.217077441863490640e+04
5.410000000000000000e+02,4.401214809319700317e+11,4.213293598648796387e+11,8.645000731166696539e-06,1.425282879563560812e-05,1.220754707456741744e+04
5.420000000000000000e+02,4.417500222616309204e+11,4.228884138515008545e+11,8.668599008387900540e-06,1.565554725957429838e-05,1.226214968048511582e+04
5.430000000000000000e+02,4.433816265027945557e+11,4.244503631194179688e+11,1.430523613354939272e-05,1.611635028553326521e-05,1.231095786677018987e+04
5.440000000000000000e+02,4.450162078874951172e+11,4.260151601732413330e+11,1.572371305580411160e-05,1.017776268141812324e-05,1.236598300417352948e+04
5.450000000000000000e+02,4.466538254504573975e+11,4.275828743116758423e+11,1.013981341924097279e-05,1.607344498621987583e-05,1.241557222237925453e+04
5.460000000000000000e+02,4.482944318114128418e+11,4.291534685188864746e+11,1.362707321661549287e-05,9.860179811194136335e-06,1.246513042277200293e+04
5.470000000000000000e+02,4.499380639476053467e+11,4.307269200911984863e+11,1.769039881116540869e-05,1.485637831533104247e-05,1.250942672237707120e+04
5.480000000000000000e+02,4.515847043076486816e+11,4.323032471969714966e+11,1.240000265168017535e-05,1.043371757780686693e-05,1.255777243264444041e+04
5.490000000000000000e+02,4.532343420791739502e+11,4.338824707660190430e+11,1.301880799486898610e-05,1.027067600256614810e-05,1.261390586880424962e+04
5.500000000000000000e+02,4.548870074239649658e+11,4.354645853823999023e+11,9.459557937296914076e-06,1.214219959710938213e-05,1.265794736232500145e+04
5.510000000000000000e+02,4.565426221917058716e+11,4.370495907108544922e+11,1.247404639326266107e-05,1.285865232814042969e-05,1.270261473991975254e+04
5.520000000000000000e+02,4.582012958262019653e+11,4.386374863996485596e+11,1.058208564463924972e-05,1.502439133860278275e-05,1.274451634600155376e+04
5.530000000000000000e+02,4.598629305828222656e+11,4.402282276220533447e+11,1.360285131324356911e-05,9.713786648712918748e-06,1.279670850248381248e+04
5.540000000000000000e+02,4.615276170424119873e+11,4.418218497402192383e+11,9.909833917909338652e-06,9.474144507026771578e-06,1.285219690145238201e+04
5.550000000000000000e+02,4.631953084032703857e+11,4.434183537592368164e+11,8.864832472088579607e-06,1.058340527348988758e-05,1.291542430043325476e+04
5.560000000000000000e+02,4.648660063021605225e+11,4.450177242766253662e+11,6.582968358648244589e-06,9.350007677433325171e-06,1.296395410275779068e+04
5.570000000000000000e+02,4.665397077841306763e+11,4.466199762298693237e+11,9.697842156208835718e-06,1.015918716718022807e-05,1.301476351279817391e+04
5.580000000000000000e+02,4.682163847227314453e+11,4.482251059717279053e+11,1.173056913417180880e-05,1.710718870473471043e-05,1.306309613888990498e+04
5.590000000000000000e+02,4.698960884184501953e+11,4.498331397702965088e+11,1.180606955097918132e-05,2.203648838605687388e-05,1.310235835819832755e+04
5.600000000000000000e+02,4.715787805404980469e+11,4.514440381374982910e+11,1.710507050101117699e-05,1.148407290907371703e-05,1.315400791398776346e+04
5.610000000000000000e+02,4.732645151984633179e+11,4.530578078365603027e+11,9.158685518428910655e-06,1.566530292629320087e-05,1.320984049002676147e+04
5.620000000000000000e+02,4.749532572320761108e+11,4.546744440526044922e+11,1.207043537265750643e-05,1.827068506632389955e-05,1.325803250682689759e+04
5.630000000000000000e+02,4.766449934247991943e+11,4.562939700809658203e+11,8.423745978980434757e-06,1.882932613739285443e-05,1.331142494419757713e+04
5.640000000000000000e+02,4.783397412198087158e+11,4.579163613142155762e+11,1.092302176253223678e-05,1.578097110399578895e-05,1.335903832777402931e+04
5.650000000000000000e+02,4.800374651051528320e+11,4.595416256486734619e+11,1.013776705605096140e-05,9.573017864639155050e-06,1.340044854655318159e+04
5.660000000000000000e+02,4.817382751217109985e+11,4.611697995080134277e+11,8.100566737945236184e-06,1.321279578125889032e-05,1.345935221190968332e+04
5.670000000000000000e+02,4.834420312306392822e+11,4.628008767803908691e+11,1.264335318185150214e-05,1.263849625943169741e-05,1.350747064270650117e+04
5.680000000000000000e+02,4.851487957079370117e+11,4.644348032760184937e+11,1.383167393298467829e-05,1.059333415409646761e-05,1.355877035084139607e+04
5.690000000000000000e+02,4.868586086482395630e+11,4.660716237713017578e+11,1.587497564348172574e-05,1.019647972200221631e-05,1.359995860256962987e+04
5.700000000000000000e+02,4.885713994364813232e+11,4.677113321772849731e+11,1.415801971815788818e-05,1.812682708246526886e-05,1.365490466543922957e+04
5.710000000000000000e+02,4.902871735691697388e+11,4.693538998074081421e+11,1.586780404594367866e-05,1.267561832074548533e-05,1.370072492067920393e+04
5.720000000000000000e+02,4.920059649136001587e+11,4.709993305530213623e+11,1.575921450180928218e-05,1.024246611258661233e-05,1.375241927303154989e+04
5.730000000000000000e+02,4.937277713624564209e+11,4.726476661842037354e+11,1.077924411962971618e-05,1.301132017128558971e-05,1.380414096153517494e+04
5.740000000000000000e+02,4.954526050941890869e+11,4.742988689439097900e+11,2.031097871424414336e-05,1.142302548440277121e-05,1.385720961734570301e+04
5.750000000000000000e+02,4.971804268384508667e+11,4.759529741602690430e+11,1.120692903600062351e-05,1.010624996122810870e-05,1.390884490726813783e+04
5.760000000000000000e+02,4.989112814138660889e+11,4.776099270845921021e+11,1.275966220093405212e-05,1.070258450686090157e-05,1.395960763943339771e+04
5.770000000000000000e+02,5.006451241545216675e+11,4.792697624139987793e+11,1.225003850657824245e-05,1.237212429350265097e-05,1.400623745225894891e+04
5.780000000000000000e+02,5.023819529905397339e+11,4.809324632584575195e+11,1.324123066215321387e-05,8.883901099987490113e-06,1.404028111108334633e+04
5.790000000000000000e+02,5.041218114448757324e+11,4.825980488434044189e+11,1.526735597867645566e-05,1.595318676883561437e-05,1.409226212914855932e+04
5.800000000000000000e+02,5.058646642641938477e+11,4.842665447468344727e+11,1.398566206378681898e-05,7.900806075378241644e-06,1.414080724495047252e+04
5.810000000000000000e+02,5.076105303195876465e+11,4.859379223209665527e+11,1.498182262871239345e-05,9.972201920005474562e-06,1.418507978616179025e+04
5.820000000000000000e+02,5.093594107228471680e+11,4.876121809225512695e+11,1.056338456795202774e-05,8.913392664733343906e-06,1.424069202418971872e+04
5.830000000000000000e+02,5.111112765897081909e+11,4.892893101833977051e+11,1.287187650211851775e-05,1.440912324068843731e-05,1.428844389152485746e+04
5.840000000000000000e+02,5.128661587852905884e+11,4.909693414174676514e+11,1.944260928443686254e-05,1.070576546069457180e-05,1.433638767374568852e+04
5.850000000000000000e+02,5.146240462679933472e+11,4.926522010818313599e+11,9.594636524057342797e-06,1.056751427563895618e-05,1.438519664780592939e+04
5.860000000000000000e+02,5.163849601117128906e+11,4.943379446895440674e+11,1.449275713294451151e-05,9.970106233936348872e-06,1.444025636041642065e+04
5.870000000000000000e+02,5.181488672693258667e+11,4.960265463984761963e+11,1.308431842816926149e-05,1.992711723231010978e-05,1.448833628437096559e+04
5.880000000000000000e+02,5.199157950871720581e+11,4.977180276561687622e+11,1.183099672985576944e-05,1.364890696653464630e-05,1.453378912969252269e+04
5.890000000000000000e+02,5.216857487600098877e+11,4.994124231834056396e+11,9.582005377262170498e-06,1.539552973961466620e-05,1.457358387366300303e+04
5.900000000000000000e+02,5.234586946245107422e+11,5.011096929140650635e+11,9.968134289550789617e-06,1.405484535588197303e-05,1.461792395266467975e+04
5.910000000000000000e+02,5.252346335028310547e+11,5.028098344182908936e+11,1.307484602564024101e-05,1.521478269805864869e-05,1.466953107652646941e+04
5.920000000000000000e+02,5.270136209170096436e+11,5.045128739977753906e+11,1.415738406052025056e-05,1.571167630720626818e-05,1.472528667349969328e+04
5.930000000000000000e+02,5.287955829875096436e+11,5.062187561339101562e+11,1.353097914880141417e-05,1.103571187255347752e-05,1.477964455232148430e+04
5.940000000000000000e+02,5.305805669919512329e+11,5.079275616581756592e+11,1.140269850541386631e-05,9.332245129667349204e-06,1.483766939310253110e+04
5.950000000000000000e+02,5.323685939591416016e+11,5.096392469024439697e+11,8.535831245159997138e-06,9.573694732978310640e-06,1.489189201694646181e+04
5.960000000000000000e+02,5.341595999757606201e+11,5.113537973021742554e+11,1.312666673047857557e-05,1.521069254506457469e-05,1.494230458876574266e+04
5.970000000000000000e+02,5.359535690665827637e+11,5.130712203028880005e+11,9.761222524051760274e-06,1.012109411990813612e-05,1.498064439831981326e+04
5.980000000000000000e+02,5.377505773351882324e+11,5.147915302829377441e+11,7.454496538605859257e-06,1.586245652807072304e-05,1.503464025292086262e+04
5.990000000000000000e+02,5.395505525581577759e+11,5.165147170726567993e+11,1.354078798598834510e-05,1.876144359669318362e-05,1.508080233164216770e+04
6.000000000000000000e+02,5.413535490808026733e+11,5.182407959994806519e+11,1.024584726594390816e-05,1.429570050270889681e-05,1.513446735002283822e+04
6.010000000000000000e+02,5.431595860923745728e+11,5.199697579821198120e+11,9.152378423582518963e-06,1.733498180911396958e-05,1.517584928233684695e+04
6.020000000000000000e+02,5.449686211090002441e+11,5.217015376828822021e+11,1.291837642369841888e-05,1.178695752523939433e-05,1.523917696293242625e+04
6.030000000000000000e+02,5.467806563848282471e+11,5.234362836230123291e+11,1.054169926062442642e-05,1.315765778608923853e-05,1.529506405672523033e+04
6.040000000000000000e+02,5.485956934736556396e+11,5.251738784903712769e+11,1.519827137197449218e-05,6.471924395068384683e-06,1.535263849245892197e+04
6.050000000000000000e+02,5.504137552747109375e+11,5.269143405416228638e+11,9.979743613941494118e-06,6.059388063972548366e-06,1.540836922370861066e+04
6.060000000000000000e+02,5.522348188982084961e+11,5.286576560015383301e+11,8.656676487639458628e-06,1.037739495890477315e-05,1.546368511979856703e+04
6.070000000000000000e+02,5.540588811132937012e+11,5.304038839111433105e+11,1.081905208621947168e-05,9.831497223000695840e-06,1.552729062340169548e+04
6.080000000000000000e+02,5.558859789364544678e+11,5.321529451127353516e+11,8.774030593072801310e-06,1.491921029139753330e-05,1.557586141922525712e+04
6.090000000000000000e+02,5.577160564886359863e+11,5.339048922040338135e+11,1.373619369671175150e-05,1.144848305367762720e-05,1.562597249562109937e+04
6.100000000000000000e+02,5.595491672008107910e+11,5.356597294810963745e+11,1.790368278398180024e-05,1.293261795476396969e-05,1.567335507224288813e+04
6.110000000000000000e+02,5.613852730215898438e+11,5.374174543119904785e+11,1.298488659606800155e-05,1.715709339122906130e-05,1.573661216035673351e+04
6.120000000000000000e+02,5.632243657824360352e+11,5.391780733101875610e+11,1.264877105466855056e-05,1.058690744459855893e-05,1.578624896082412670e+04
6.130000000000000000e+02,5.650665108513928223e+11,5.409416062902693481e+11,1.293129733714870611e-05,8.975349821249700710e-06,1.583506686547125537e+04
6.140000000000000000e+02,5.669116045145922852e+11,5.427079893002891846e+11,1.448234232426237611e-05,1.362329106868731543e-05,1.588524593130096764e+04
6.150000000000000000e+02,5.687596932870581055e+11,5.444772251243980713e+11,1.416467632753271033e-05,1.038384584317597614e-05,1.594578206634388334e+04
6.160000000000000000e+02,5.706107908693927002e+11,5.462493707063236694e+11,8.111799636223437915e-06,1.335774149835433633e-05,1.600437594371407977e+04
6.170000000000000000e+02,5.724649547457592773e+11,5.480244106632209473e+11,9.687240771216742985e-06,1.092933261948036971e-05,1.605877537854975162e+04
6.180000000000000000e+02,5.743221023721721191e+11,5.498022827711712646e+11,1.108603747645986459e-05,1.074152224556090829e-05,1.611538346785626709e+04
6.190000000000000000e+02,5.761822497882622070e+11,5.515830569953808594e+11,1.115993612310628436e-05,1.183528905401853848e-05,1.615845491005485928e+04
6.200000000000000000e+02,5.780454338293676758e+11,5.533666883939306641e+11,1.163854573893452482e-05,1.475053807564741248e-05,1.621275594398041721e+04
6.210000000000000000e+02,5.799116442822834473e+11,5.551531923242197266e+11,1.253193060690716010e-05,1.443682119817157883e-05,1.627045525657828148e+04
6.220000000000000000e+02,5.817807785605888672e+11,5.569426253849003906e+11,1.135079768144198198e-05,1.463384790345578779e-05,1.633855380479840460e+04
6.230000000000000000e+02,5.836529456788542480e+11,5.587348595226149902e+11,1.974256279313468809e-05,1.316118549221645395e-05,1.639114055757702954e+04
6.240000000000000000e+02,5.855281238466123047e+11,5.605300104052766113e+11,1.014296492674038319e-05,1.841439149830037536e-05,1.644773836247822328e+04
6.250000000000000000e+02,5.874063629811348877e+11,5.623280659406711426e+11,7.601718703065252214e-06,1.298962248363899619e-05,1.650315008000032321e+04
6.260000000000000000e+02,5.892876007645671387e+11,5.641290255602777100e+11,9.294685009209047166e-06,1.608160008970127564e-05,1.657547990425557873e+04
6.270000000000000000e+02,5.911718630339281006e+11,5.659328315465925293e+11,9.534763043550498196e-06,1.179829235786744590e-05,1.663479104169967468e+04
6.280000000000000000e+02,5.930590877956937256e+11,5.677395249149051514e+11,1.066843069197354055e-05,1.122100326877983889e-05,1.668867719648562343e+04
6.290000000000000000e+02,5.949493563063781738e+11,5.695490702724626465e+11,1.032921737864622713e-05,1.521441784113619633e-05,1.674065478812270158e+04
6.300000000000000000e+02,5.968426245868812256e+11,5.713615291266635742e+11,9.377415667755073514e-06,1.002631194679803883e-05,1.678709120092578814e+04
6.310000000000000000e+02,5.987388634741816406e+11,5.731768686650871582e+11,1.589752079189654665e-05,1.390282058755243355e-05,1.683817786862511275e+04
6.320000000000000000e+02,6.006381414551057129e+11,5.749950530830415039e+11,1.228300329947362712e-05,9.443668759212542341e-06,1.689789343247351644e+04
6.330000000000000000e+02,6.025404431053217773e+11,5.768161394177687988e+11,1.065600308414182962e-05,1.387052486467865720e-05,1.694853263687846629e+04
6.340000000000000000e+02,6.044457084914926758e+11,5.786401226362990723e+11,9.870766691344456945e-06,1.005825113997715903e-05,1.700256753031226981e+04
6.350000000000000000e+02,6.063540071197939453e+11,5.804669510551240234e+11,1.381101913966453765e-05,9.688700415955153744e-06,1.705513408717457423e+04
6.360000000000000000e+02,6.082653114252711182e+11,5.822966720957817383e+11,1.031359863123970655e-05,1.456893944462578361e-05,1.711155049918668374e+04
6.370000000000000000e+02,6.101796105557218018e+11,5.841292749857416992e+11,9.447944455565071564e-06,1.234731909816044748e-05,1.716826618136536126e+04
6.380000000000000000e+02,6.120969522652944336e+11,5.859647606846491699e+11,1.124619328907172644e-05,8.176519848634988819e-06,1.722622035780400256e+04
6.390000000000000000e+02,6.140172643816132812e+11,5.878031500175341797e+11,9.094429668343728679e-06,1.337442407689515278e-05,1.728172934074277509e+04
6.400000000000000000e+02,6.159406199218991699e+11,5.896444080305756836e+11,1.400817657870589983e-05,8.027236351515476542e-06,1.734260949096061813e+04
6.410000000000000000e+02,6.178669348115622559e+11,5.914885636276723633e+11,1.110434677231708633e-05,1.129012356693159802e-05,1.740197184239116177e+04
6.420000000000000000e+02,6.197963036550131836e+11,5.933355679032025146e+11,8.157649273754508101e-06,1.139688728479804070e-05,1.745149860813008490e+04
6.430000000000000000e+02,6.217286674908159180e+11,5.951854081094038086e+11,9.485995227098698024e-06,8.713878911437156205e-06,1.752389811707859917e+04
6.440000000000000000e+02,6.236640135871188965e+11,5.970381894640449219e+11,9.382064802276879334e-06,8.712289484291702024e-06,1.758888787629290891e+04
6.450000000000000000e+02,6.256023506121053467e+11,5.988938023647593994e+11,9.422393016378372010e-06,1.025307928426144599e-05,1.763746106610395509e+04
6.460000000000000000e+02,6.275436843566431885e+11,6.007523217130891113e+11,1.646028003920996241e-05,8.248870734695046281e-06,1.767669241447236709e+04
6.470000000000000000e+02,6.294880762675109863e+11,6.026137416822906494e+11,1.086032881547627227e-05,1.175528849295393030e-05,1.773535004683762600e+04
6.480000000000000000e+02,6.314354807073078613e+11,6.044780030190853271e+11,9.531829106235178983e-06,1.401812477008768099e-05,1.778731853018484981e+04
6.490000000000000000e+02,6.333858760534777832e+11,6.063451654809306641e+11,1.108016065520800453e-05,9.655657109308712904e-06,1.784221458521966633e+04
6.500000000000000000e+02,6.353393252544622803e+11,6.082152298374660645e+11,1.200061208617153596e-05,9.577840312857688332e-06,1.789710115505452268e+04
6.510000000000000000e+02,6.372957525969147949e+11,6.100881284555822754e+11,1.563683502181500984e-05,9.702262474653444713e-06,1.795937601055705454e+04
6.520000000000000000e+02,6.392551710157919922e+11,6.119639183394340820e+11,1.260532582225692977e-05,1.525630152132695372e-05,1.802071608026168542e+04
6.530000000000000000e+02,6.412176256838093262e+11,6.138425676431923828e+11,1.798354749793507068e-05,9.528306630923744081e-06,1.808137759736426233e+04
6.540000000000000000e+02,6.431831234468730469e+11,6.157241097022585449e+11,1.559255614080878871e-05,1.259659441588123485e-05,1.814509350857997197e+04
6.550000000000000000e+02,6.451515664797662354e+11,6.176085334155661621e+11,2.000696376780464192e-05,1.159563505570559983e-05,1.820977522190915988e+04
6.560000000000000000e+02,6.471230265018786621e+11,6.194957982063247070e+11,1.311087403232935600e-05,1.858756992367815997e-05,1.827407292256969231e+04
6.570000000000000000e+02,6.490974647934621582e+11,6.213859666989649658e+11,1.625747414846223649e-05,1.256874499200311135e-05,1.833395776785950875e+04
6.580000000000000000e+02,6.510749624505930176e+11,6.232790548607596436e+11,1.115610625079810347e-05,1.602752088503134331e-05,1.839307422999362461e+04
6.590000000000000000e+02,6.530554627720156250e+11,6.251749310176040039e+11,1.424245592884787470e-05,1.563187400110965797e-05,1.845292954097731126e+04
6.600000000000000000e+02,6.550389687643305664e+11,6.270737429454265137e+11,1.221950230900770151e-05,1.311885651944511011e-05,1.850345191350788082e+04
6.610000000000000000e+02,6.570254353511960449e+11,6.289754323766799316e+11,1.789125674245273245e-05,1.443530270317516795e-05,1.855298067966879171e+04
6.620000000000000000e+02,6.590149330244193115e+11,6.308800176898466797e+11,1.409377754646445879e-05,1.054055015858867961e-05,1.861120635590630627e+04
6.630000000000000000e+02,6.610074525836567383e+11,6.327875006884089355e+11,1.530015387485317291e-05,1.106408438700245966e-05,1.866654385216967785e+04
6.640000000000000000e+02,6.630029609347747803e+11,6.346978287956358643e+11,1.501133874581839223e-05,9.114263409881750988e-06,1.872946980485814856e+04
6.650000000000000000e+02,6.650014647422442627e+11,6.366110380905155029e+11,1.326769923815085406e-05,1.289098313739245327e-05,1.879070939273615659e+04
6.660000000000000000e+02,6.670029919867290039e+11,6.385271401611770020e+11,1.816605524918024628e-05,1.318826707186193659e-05,1.884829682471071283e+04
6.670000000000000000e+02,6.690074821025007324e+11,6.404461363274311523e+11,1.825036866209828190e-05,1.067523810116544070e-05,1.890432975626424377e+04
6.680000000000000000e+02,6.710150350657757568e+11,6.423679471868608398e+11,1.483003279045824740e-05,1.433512105220025035e-05,1.896682750085462612e+04
6.690000000000000000e+02,6.730255667686472168e+11,6.442926988995894775e+11,2.096401086792987201e-05,1.213515093767547626e-05,1.904056282948557055e+04
6.700000000000000000e+02,6.750391458238068848e+11,6.462203028239691162e+11,1.336816405861362966e-05,1.561107080061407970e-05,1.910386957373412588e+04
6.710000000000000000e+02,6.770556646838288574e+11,6.481507966343928223e+11,1.638129203562765923e-05,1.746851579687014322e-05,1.916553669090537005e+04
6.720000000000000000e+02,6.790752546174985352e+11,6.500841923716917725e+11,1.632292711584160116e-05,1.271642634681491302e-05,1.924694893397705164e+04
6.730000000000000000e+02,6.810978177771911621e+11,6.520203995767220459e+11,1.632442743959572340e-05,1.326808705215398732e-05,1.929662387407723509e+04
6.740000000000000000e+02,6.831233948466812744e+11,6.539595375974057617e+11,1.390473135554071149e-05,1.591498173980632203e-05,1.934857574458232557e+04
6.750000000000000000e+02,6.851520027332033691e+11,6.559015221083751221e+11,2.578168734435060117e-05,1.264751232665783931e-05,1.941226071362684161e+04
6.760000000000000000e+02,6.871835229961953125e+11,6.578464155926842041e+11,1.286382524701146224e-05,1.507292420976913405e-05,1.947815275801867392e+04
6.770000000000000000e+02,6.892181672561248779e+11,6.597941775531309814e+11,8.150200616063862924e-06,1.282023167792356588e-05,1.954054849255767840e+04
6.780000000000000000e+02,6.912557909679565430e+11,6.617448116871010742e+11,1.613172310688248956e-05,1.709682469319684373e-05,1.960659993852910338e+04
6.790000000000000000e+02,6.932964253481418457e+11,6.636983527074782715e+11,1.837693153694530679e-05,1.431735057288996416e-05,1.966830063695427089e+04
6.800000000000000000e+02,6.953400565159139404e+11,6.656547337013223877e+11,1.282692221971082347e-05,1.089163593592790136e-05,1.972768274456207291e+04
6.810000000000000000e+02,6.973866911526750488e+11,6.676139845280587158e+11,1.426352840105948871e-05,1.580548487079003195e-05,1.978103120326507633e+04
6.820000000000000000e+02,6.994363726021970215e+11,6.695761352110532227e+11,1.468775901480867674e-05,1.347178384503155968e-05,1.984186902082842789e+04
6.830000000000000000e+02,7.014889986320866699e+11,6.715411638204108887e+11,1.024478739886092171e-05,1.188169741495048726e-05,1.990580438454231262e+04
6.840000000000000000e+02,7.035446906845441895e+11,6.735091101597341309e+11,2.026716909286907509e-05,1.462127017703984677e-05,1.996631570831021963e+04
6.850000000000000000e+02,7.056033774365710449e+11,6.754799109301318359e+11,1.225173006413893262e-05,1.221343307922229116e-05,2.002550848386964935e+04
6.860000000000000000e+02,7.076650557093461914e+11,6.774535647582044678e+11,1.095737522960327226e-05,1.503793093005079129e-05,2.008449657617654157e+04
6.870000000000000000e+02,7.097297410485076904e+11,6.794300959631489258e+11,2.169055590195423378e-05,1.189872396190061465e-05,2.013858027980415500e+04
6.880000000000000000e+02,7.117974105111945801e+11,6.814095320742570801e+11,1.063476414597808173e-05,1.154499412803211555e-05,2.020028754934490280e+04
6.890000000000000000e+02,7.138681662981281738e+11,6.833918114149422607e+11,9.862429676710249282e-06,1.416673082421660013e-05,2.026619027107489819e+04
6.900000000000000000e+02,7.159418644931767578e+11,6.853769974923704834e+11,1.530820724637838026e-05,1.523010142534531042e-05,2.032149425887485268e+04
6.910000000000000000e+02,7.180185262696076660e+11,6.873650499664841309e+11,1.457912948787942753e-05,1.236791379299884142e-05,2.038539443758055131e+04
6.920000000000000000e+02,7.200982525960666504e+11,6.893560428920833740e+11,1.158743468709921842e-05,7.132688884081694880e-06,2.044428372265979488e+04
6.930000000000000000e+02,7.221809492664732666e+11,6.913498689566293945e+11,1.446858031484143936e-05,7.491465351172621467e-06,2.051273502469826417e+04
6.940000000000000000e+02,7.242666555033778076e+11,6.933465243418868408e+11,1.231577516558335361e-05,1.549582788706871384e-05,2.057248596510125208e+04
6.950000000000000000e+02,7.263553628989460449e+11,6.953460793973293457e+11,1.469561438893762784e-05,1.300030772921623168e-05,2.063177039946085279e+04
6.960000000000000000e+02,7.284471389293961182e+11,6.973485594811491699e+11,1.255128241828273872e-05,1.540932310550857665e-05,2.068179138602327657e+04
6.970000000000000000e+02,7.305418465919753418e+11,6.993539105544926758e+11,2.363743877620283484e-05,1.333066196151921901e-05,2.073635039161570603e+04
6.980000000000000000e+02,7.326395791201232910e+11,7.013621393073652344e+11,1.521083275213275243e-05,1.123068702213458891e-05,2.079043246341300619e+04
6.990000000000000000e+02,7.347403418884399414e+11,7.033732794135805664e+11,1.527041607829460190e-05,1.329031880781261776e-05,2.085055083413276952e+04
7.000000000000000000e+02,7.368441519539113770e+11,7.053872376283608398e+11,1.265946249351390662e-05,7.469777421276191376e-06,2.091354242470261306e+04
7.010000000000000000e+02,7.389509505783876953e+11,7.074041627869057617e+11,1.488713921604656321e-05,7.787832583594500591e-06,2.097615405753022060e+04
7.020000000000000000e+02,7.410607238368049316e+11,7.094239184370283203e+11,1.025795741327328869e-05,1.122399859043721193e-05,2.104071007118539274e+04
7.030000000000000000e+02,7.431735163112578125e+11,7.114465512711184082e+11,1.315913760313591752e-05,8.246460255989518373e-06,2.109230243995261117e+04
7.040000000000000000e+02,7.452892811364696045e+11,7.134720096242089844e+11,1.914857584728313356e-05,1.691308015627779326e-05,2.115541328733720002e+04
7.050000000000000000e+02,7.474081415094741211e+11,7.155004003646331787e+11,1.027507436635044513e-05,7.251020460730117634e-06,2.121263771653818549e+04
7.060000000000000000e+02,7.495299432513927002e+11,7.175316630318168945e+11,1.511756270422548454e-05,1.538937067957490967e-05,2.126998730820311175e+04
7.070000000000000000e+02,7.516547819559387207e+11,7.195658075619431152e+11,1.329175824749118107e-05,1.323968048116963558e-05,2.132789069872660184e+04
7.080000000000000000e+02,7.537826470137482910e+11,7.216028428591608887e+11,1.056245425068436106e-05,9.485564391509271331e-06,2.139185215446698203e+04
7.090000000000000000e+02,7.559135165014470215e+11,7.236427689850097656e+11,1.190423408770069358e-05,1.222528597899508185e-05,2.145593454542241670e+04
7.100000000000000000e+02,7.580473882286552734e+11,7.256855491587706299e+11,1.094587113636968922e-05,9.900224503645027596e-06,2.151769160825431754e+04
7.110000000000000000e+02,7.601842514249320068e+11,7.277312280626041260e+11,1.216824323535536934e-05,1.068114809177345137e-05,2.158406651296507698e+04
7.120000000000000000e+02,7.623241216447702637e+11,7.297797693755551758e+11,1.464488208735570396e-05,9.119105618404788061e-06,2.165170893991473713e+04
7.130000000000000000e+02,7.644669610937924805e+11,7.318312126308145752e+11,1.037562656125423644e-05,1.137060193168171196e-05,2.172198692431399104e+04
7.140000000000000000e+02,7.666128777488780518e+11,7.338855077012435303e+11,9.259338530576144422e-06,1.502884599580145419e-05,2.177814503571759269e+04
7.150000000000000000e+02,7.687617278912927246e+11,7.359426623801558838e+11,1.303263482599348322e-05,1.566930963092794116e-05,2.183012385761580299e+04
7.160000000000000000e+02,7.709136456713740234e+11,7.380027455738779297e+11,1.417691284277822206e-05,1.341457432457726640e-05,2.189286593473492394e+04
7.170000000000000000e+02,7.730685346707694092e+11,7.400656995704978027e+11,1.157407227381224146e-05,1.562850966718709600e-05,2.195447797050399458e+04
7.180000000000000000e+02,7.752264458706324463e+11,7.421314753958747559e+11,1.050620249332112621e-05,2.468521157528158483e-05,2.202562543909916712e+04
7.190000000000000000e+02,7.773872960180439453e+11,7.442001298348515625e+11,6.880460957869871663e-06,1.441582880234992814e-05,2.209454743143122323e+04
7.200000000000000000e+02,7.795512271478602295e+11,7.462717124586873779e+11,1.086859419241470448e-05,9.931797745887926965e-06,2.216168715505288856e+04
7.210000000000000000e+02,7.817181319977110596e+11,7.483461631237683105e+11,8.038515125763368019e-06,9.266772893035124525e-06,2.223590655662602148e+04
7.220000000000000000e+02,7.838880694553486328e+11,7.504235192428508301e+11,1.540830035717810631e-05,1.517218801216912993e-05,2.229768594781132197e+04
7.230000000000000000e+02,7.860610002398381348e+11,7.525037123335092773e+11,1.218886099541016677e-05,1.519881781153475941e-05,2.235841630987281678e+04
7.240000000000000000e+02,7.882368919089460449e+11,7.545868093071264648e+11,1.446260373438867930e-05,1.248141621623677366e-05,2.244115345811889711e+04
7.250000000000000000e+02,7.904158694908139648e+11,7.566727371503587646e+11,1.975317052926861550e-05,1.043953941026742882e-05,2.250426325309495951e+04
7.260000000000000000e+02,7.925978623495290527e+11,7.587615914919401855e+11,1.288645910724195431e-05,1.419428598881111725e-05,2.256312522610073574e+04
7.270000000000000000e+02,7.947828617180938721e+11,7.608533573776179199e+11,1.571662258992301275e-05,1.199180946398481495e-05,2.263428332642542227e+04
7.280000000000000000e+02,7.969708439045203857e+11,7.629479912955168457e+11,1.325573235322341503e-05,1.407148211562958551e-05,2.269727699449193824e+04
7.290000000000000000e+02,7.991618551636049805e+11,7.650455082817978516e+11,1.048825013083565239e-05,2.450514743168596965e-05,2.276095418443654853e+04
7.300000000000000000e+02,8.013558856286853027e+11,7.671458288716354980e+11,1.166643066763395353e-05,1.346796326817667477e-05,2.282333167824413249e+04
7.310000000000000000e+02,8.035528495421298828e+11,7.692490095984907227e+11,1.024671758897977014e-05,1.725555001819145673e-05,2.288391424768015713e+04
7.320000000000000000e+02,8.057528718886523438e+11,7.713551263494509277e+11,1.515863466527989090e-05,1.582912077269238438e-05,2.295524745700817220e+04
7.330000000000000000e+02,8.079558612941840820e+11,7.734641429532089844e+11,1.415280754424319554e-05,1.131701897849612948e-05,2.302917180763978104e+04
7.340000000000000000e+02,8.101619042873210449e+11,7.755760437183422852e+11,1.385255781560790211e-05,9.821039139823461994e-06,2.309991258685272624e+04
7.350000000000000000e+02,8.123709287009083252e+11,7.776908074386728516e+11,1.286738881534077450e-05,1.168360520342748288e-05,2.316660431938458350e+04
7.360000000000000000e+02,8.145829935217749023e+11,7.798084100263366699e+11,1.873953213105128413e-05,1.379462327821823209e-05,2.322593094667995683e+04
7.370000000000000000e+02,8.167980737675942383e+11,7.819289299783264160e+11,1.183921363445694652e-05,1.128124773130956271e-05,2.328985724477769691e+04
7.380000000000000000e+02,8.190161616223576660e+11,7.840523373827219238e+11,1.055106383118786795e-05,1.316068179146867578e-05,2.334540224254359055e+04
7.390000000000000000e+02,8.212372061778708496e+11,7.861786722187808838e+11,1.431547695041057722e-05,1.397946944303729566e-05,2.342492828351818025e+04
7.400000000000000000e+02,8.234613204317066650e+11,7.883078475121052246e+11,1.470828730842921317e-05,1.001591658666978191e-05,2.349678209357664309e+04
7.410000000000000000e+02,8.256883385317509766e+11,7.904398938429748535e+11,1.406785030644286394e-05,1.504933149343301579e-05,2.356214234376896638e+04
7.420000000000000000e+02,8.279184522292539062e+11,7.925748474859027100e+11,1.289609788646117750e-05,9.949959774768757370e-06,2.362601612636566279e+04
7.430000000000000000e+02,8.301515645205701904e+11,7.947126595333774414e+11,1.119311332364869571e-05,6.681869144542496031e-06,2.368405872719054605e+04
7.440000000000000000e+02,8.323876568030772705e+11,7.968533117175014648e+11,1.176516222312073978e-05,1.281105963779616275e-05,2.375456177553458110e+04
7.450000000000000000e+02,8.346268006003474121e+11,7.989968899991168213e+11,1.108447804465395592e-05,1.442576492249880715e-05,2.381350547042124526e+04
7.460000000000000000e+02,8.368689322639296875e+11,8.011433309974355469e+11,1.038738184744314452e-05,1.212256081450924228e-05,2.388223668788137729e+04
7.470000000000000000e+02,8.391140913144991455e+11,8.032926894598417969e+11,7.140423583296140464e-06,9.912319728466734148e-06,2.395585748035642609e+04
7.480000000000000000e+02,8.413622279657794189e+11,8.054449017680296631e+11,1.094775014531812474e-05,7.801170738064300281e-06,2.403742453178319556e+04
7.490000000000000000e+02,8.436134232206210938e+11,8.075999489696892090e+11,1.527026448810975268e-05,1.149859614801851393e-05,2.410834461922261471e+04


==> figs/sim/train_loss_edge_07_mal_13_out_max_alpha_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.859943544924535175e+00,9.442407145482849984e+00,1.051581748988925114e+01,9.955112015076480247e+00,9.575948749609835886e+00
1.000000000000000000e+00,6.738248111783063266e+00,6.530555289760663129e+00,6.353669576392950269e+00,5.906530520785183924e+00,5.711112128145875211e+00
2.000000000000000000e+00,5.394856810705537242e+00,5.074698983752712778e+00,4.426094708785545784e+00,4.141667843270731453e+00,4.101003734968191594e+00
3.000000000000000000e+00,4.340954919434494741e+00,3.946145784228508369e+00,3.225680599481123956e+00,2.786160072295088774e+00,2.838934863766612970e+00
4.000000000000000000e+00,3.295124763565061787e+00,2.852635280263832840e+00,2.317072085155758465e+00,1.773310768353487443e+00,1.880005318957053806e+00
5.000000000000000000e+00,2.401133966652528429e+00,2.035204690775128000e+00,1.454054570535988633e+00,1.154735080177933693e+00,1.212823724869736886e+00
6.000000000000000000e+00,1.572807940926627790e+00,1.355882432784259573e+00,8.395766887479401142e-01,6.788232744861431023e-01,6.349884237824384714e-01
7.000000000000000000e+00,1.063248101486531816e+00,8.301021108552988359e-01,3.624557657717064618e-01,3.082641624967786820e-01,3.563738629407413594e-01
8.000000000000000000e+00,6.407684696768636279e-01,4.662180631924929264e-01,1.624547657844782611e-01,1.130110004038422655e-01,1.473508138254561173e-01
9.000000000000000000e+00,3.839756861694155754e-01,2.369744058506051410e-01,7.295244617544471843e-02,4.168844400810778339e-02,5.226194242640180843e-02
1.000000000000000000e+01,1.732035915672685000e-01,1.222831849961915074e-01,3.494636021869823583e-02,2.160969485726726980e-02,2.384642357459965112e-02
1.100000000000000000e+01,8.029755272618255280e-02,7.301097526105704283e-02,2.097509025475419175e-02,1.728653152810111227e-02,8.315708044821734646e-03
1.200000000000000000e+01,3.880844905002200917e-02,2.839669376903031228e-02,2.133585340840049582e-02,1.733925870682717640e-02,6.918865152818254316e-03
1.300000000000000000e+01,2.274535330548510537e-02,1.213570790356000018e-02,2.237140277045657211e-02,2.104706896654862103e-02,6.793113535793038338e-03
1.400000000000000000e+01,6.454751267140235171e-03,8.494910102530006668e-03,2.790477001324309647e-02,2.722699551793883455e-02,8.255869847028529662e-03
1.500000000000000000e+01,3.834800596363652225e-03,6.298431947099114581e-03,4.059330541713246365e-02,3.534772339974379118e-02,1.012117128440281899e-02
1.600000000000000000e+01,3.001865731782737967e-03,6.510387353943380973e-03,5.473195853737888861e-02,4.165507076951435739e-02,1.277631261154876796e-02
1.700000000000000000e+01,2.533406371243773769e-03,6.725551860613410149e-03,6.866478753103377741e-02,5.740849345455056874e-02,1.647387176058767722e-02
1.800000000000000000e+01,2.511995635537833671e-03,7.159673153485313080e-03,8.880184048530848084e-02,7.028029914705113956e-02,2.164171554631422190e-02
1.900000000000000000e+01,2.585751337116692916e-03,8.015796649582740407e-03,1.116072061138176919e-01,9.359535486000192250e-02,2.726111433459899036e-02
2.000000000000000000e+01,2.766573594318200158e-03,8.894187128886676952e-03,1.535603825739197958e-01,1.296121727290386882e-01,3.644030397962660928e-02
2.100000000000000000e+01,3.143479388212577774e-03,1.104127834138812769e-02,2.002726204095212070e-01,1.616504753928234006e-01,4.817689213628062461e-02
2.200000000000000000e+01,3.695400595667863719e-03,1.355924637542593736e-02,2.410429121119992413e-01,2.183154844464543221e-01,6.323716912581522909e-02
2.300000000000000000e+01,4.245451058363269858e-03,1.852509253297252023e-02,3.252924108489853028e-01,3.022061279925857269e-01,8.947728945864752426e-02
2.400000000000000000e+01,5.053230050730661560e-03,2.142205572739042108e-02,4.402667105256345970e-01,4.323192439414702548e-01,1.162441874032018596e-01
2.500000000000000000e+01,5.783448096089216506e-03,2.628926271674836279e-02,5.839267642110718137e-01,5.485976482296918144e-01,1.497978784184575973e-01
2.600000000000000000e+01,6.594805914398871316e-03,3.097721362826366676e-02,7.496374524965618846e-01,7.315635166557435953e-01,2.071517171835874915e-01
2.700000000000000000e+01,7.635651451587177618e-03,4.090288590071333719e-02,1.003384054924786994e+00,9.891758797251966051e-01,2.710065482557925121e-01
2.800000000000000000e+01,9.153183056417213415e-03,5.080991011953628345e-02,1.327165441039696692e+00,1.278144690407910566e+00,3.607570471712785443e-01
2.900000000000000000e+01,1.085629911440322282e-02,6.021034035535854922e-02,1.600533871662153107e+00,1.584764769803669537e+00,4.760438069791411708e-01
3.000000000000000000e+01,1.375270536974559921e-02,7.272496685126628169e-02,2.016751447200312963e+00,1.977327630825040483e+00,6.125056907543304785e-01
3.100000000000000000e+01,1.589684866184704060e-02,9.917396844500458997e-02,2.365932762007100010e+00,2.458953080490254628e+00,8.177513255757835609e-01
3.200000000000000000e+01,1.903475288995504222e-02,1.232847991857474179e-01,2.940777394012456192e+00,3.024080962027097197e+00,1.036187824816252157e+00
3.300000000000000000e+01,2.061764990200942727e-02,1.552857342324825973e-01,3.352369660393978990e+00,3.696025843250690723e+00,1.265043610080118341e+00
3.400000000000000000e+01,2.405044192842797912e-02,1.842573707406826022e-01,4.119844078150739719e+00,4.405457735455879487e+00,1.599789821529256528e+00
3.500000000000000000e+01,2.684511836039349397e-02,2.173420896508677647e-01,4.646803011237724768e+00,5.327159997035108674e+00,1.932061779078650510e+00
3.600000000000000000e+01,3.240442329054515902e-02,2.496015838503532480e-01,5.514328724368150247e+00,6.361653571827831755e+00,2.393598350863315183e+00
3.700000000000000000e+01,3.827994810473112075e-02,2.958686338346966371e-01,6.359982269378791742e+00,7.502522411922132761e+00,2.792840491218471666e+00
3.800000000000000000e+01,4.781893844235329816e-02,3.505026651961217210e-01,7.206733244831433183e+00,8.706230913015133410e+00,3.341276234778823184e+00
3.900000000000000000e+01,5.107323310287126272e-02,4.003699871887854700e-01,8.035845370737531468e+00,9.911172872716974780e+00,3.877281884610512375e+00
4.000000000000000000e+01,6.279446434332081051e-02,5.415880687021197293e-01,9.024061290831248527e+00,1.092192216509832647e+01,4.645592423362040257e+00
4.100000000000000000e+01,7.447670285878738028e-02,6.259846766879954005e-01,1.005725754826577223e+01,1.209013183962536786e+01,5.507147229893806895e+00
4.200000000000000000e+01,8.547628894541758893e-02,7.869662098732203015e-01,1.123875139515141797e+01,1.356009293909103341e+01,6.279656861711504945e+00
4.300000000000000000e+01,9.578746640633051257e-02,9.198821794998592871e-01,1.245658856861584951e+01,1.480572876717996600e+01,7.289148501697232163e+00
4.400000000000000000e+01,1.046671218317702934e-01,1.161979090766875888e+00,1.379630490311219049e+01,1.637691592743308888e+01,8.246081337691453683e+00
4.500000000000000000e+01,1.233286658614259901e-01,1.355458805987091786e+00,1.493648965896496605e+01,1.793736947969757978e+01,9.192372757681608775e+00
4.600000000000000000e+01,1.451824937468785270e-01,1.637950370225624397e+00,1.619963106388928153e+01,1.963654084580479875e+01,1.043584736362539900e+01
4.700000000000000000e+01,1.688574501079640466e-01,1.849342029583592062e+00,1.788727736786687572e+01,2.142426287936397600e+01,1.200901444417631936e+01
4.800000000000000000e+01,2.054996546504147537e-01,2.174700325213590801e+00,1.953248649611927235e+01,2.324550171425985212e+01,1.330825449718650333e+01
4.900000000000000000e+01,2.475143351922796109e-01,2.441721798377778807e+00,2.136107285467392813e+01,2.469361569601804973e+01,1.472433715065245607e+01
5.000000000000000000e+01,2.963153834038070311e-01,2.718350443061555488e+00,2.276935443823440153e+01,2.633621491139192727e+01,1.643740030376643801e+01
5.100000000000000000e+01,3.417053557178570955e-01,3.195580254371709117e+00,2.449011050897976105e+01,2.832242123641362141e+01,1.835550790555977585e+01
5.200000000000000000e+01,4.000344023139663641e-01,3.560419946021759152e+00,2.669567874176873801e+01,3.081652159952045267e+01,2.013700504887729892e+01
5.300000000000000000e+01,4.578241271454351891e-01,4.007594259212742926e+00,2.871092217711726136e+01,3.285326621764648536e+01,2.137166010756541823e+01
5.400000000000000000e+01,5.339347648298009563e-01,4.562942452563655493e+00,3.074970094519916231e+01,3.517771399061240345e+01,2.334442710702923307e+01
5.500000000000000000e+01,6.033151013746904656e-01,4.922938465487764148e+00,3.318380034255984867e+01,3.753258978389007439e+01,2.498995110575955181e+01
5.600000000000000000e+01,7.312162003938064148e-01,5.447194103385163189e+00,3.494295497596124989e+01,4.032483555504108352e+01,2.730705485967179413e+01
5.700000000000000000e+01,8.700247833195442482e-01,6.043846649184106745e+00,3.683078334745977145e+01,4.313182321357483318e+01,2.967505140677706521e+01
5.800000000000000000e+01,9.817982375452931620e-01,6.587184896401289791e+00,3.899609916313141156e+01,4.588953631948402290e+01,3.166631642494046872e+01
5.900000000000000000e+01,1.155007103655705247e+00,7.348686150147002216e+00,4.185163191380593872e+01,4.815175310802302278e+01,3.383466764794897585e+01
6.000000000000000000e+01,1.327313110997270229e+00,8.037537529329954467e+00,4.507879621499976963e+01,5.138530208031158963e+01,3.602004269592973174e+01
6.100000000000000000e+01,1.456563039968772788e+00,8.812918283694060051e+00,4.734931246684168826e+01,5.427369412281662875e+01,3.885490861623568293e+01
6.200000000000000000e+01,1.650792140611657466e+00,9.624566735990308430e+00,5.047623596760052322e+01,5.692961595119024309e+01,4.144667257576956843e+01
6.300000000000000000e+01,1.866791093127698975e+00,1.024212488925832076e+01,5.364762078558837288e+01,5.966501100089401888e+01,4.406828482094005750e+01
6.400000000000000000e+01,2.089392843969632541e+00,1.095360190873054762e+01,5.660750285602281906e+01,6.244757062554744209e+01,4.699651364184791902e+01
6.500000000000000000e+01,2.315603048988779999e+00,1.190587792590171468e+01,6.003144935585335418e+01,6.629114814569898329e+01,4.933418524134671657e+01
6.600000000000000000e+01,2.577763081151632107e+00,1.270973492565958374e+01,6.310720564807623134e+01,6.935973465477619015e+01,5.251072241094614412e+01
6.700000000000000000e+01,2.779452331802603204e+00,1.368670081338221323e+01,6.572903196910323231e+01,7.292765197522007270e+01,5.563846900925882721e+01
6.800000000000000000e+01,3.032613721186477651e+00,1.448419030445117173e+01,6.871227029497897831e+01,7.792627690268309948e+01,5.858272166346262821e+01
6.900000000000000000e+01,3.329363491561784461e+00,1.551305893610431141e+01,7.208425652539581563e+01,8.120986427331924062e+01,6.171273197788939058e+01
7.000000000000000000e+01,3.808221427562386907e+00,1.627362986274750156e+01,7.536094889629376326e+01,8.494149636645475709e+01,6.441651236183099627e+01
7.100000000000000000e+01,4.160226182703267384e+00,1.727272227821472939e+01,7.868019159690283004e+01,8.857220361063473035e+01,6.841857043329373766e+01
7.200000000000000000e+01,4.494396196873498894e+00,1.815330024669210474e+01,8.173866679760881482e+01,9.257296386947007250e+01,7.244485044021652698e+01
7.300000000000000000e+01,4.782091035409188784e+00,1.935914121655365250e+01,8.494152717642748485e+01,9.623607025611451604e+01,7.590938965130416705e+01
7.400000000000000000e+01,5.166287999831176592e+00,2.062559745191126126e+01,8.865363772574980317e+01,9.996731371862613003e+01,7.974072950404652715e+01
7.500000000000000000e+01,5.585702920716001607e+00,2.168586187906693397e+01,9.265470578773451393e+01,1.033765912142448258e+02,8.384793621997914670e+01
7.600000000000000000e+01,6.105085134051039475e+00,2.260105686362501132e+01,9.633181387831800180e+01,1.075452133356971416e+02,8.793960195415724002e+01
7.700000000000000000e+01,6.406847333085394780e+00,2.390438054592849682e+01,9.955855972418618194e+01,1.110686184553310767e+02,9.153706549481830734e+01
7.800000000000000000e+01,7.045420997295333443e+00,2.547085902818541925e+01,1.030136335562319800e+02,1.158299742715468597e+02,9.584831735654019269e+01
7.900000000000000000e+01,7.480029763958219391e+00,2.653913473211567009e+01,1.066478912432773427e+02,1.196619136002682353e+02,9.987023356722673384e+01
8.000000000000000000e+01,7.958966151003869172e+00,2.750476654066639526e+01,1.102561156894451528e+02,1.237557205783078018e+02,1.040259119707178996e+02
8.100000000000000000e+01,8.566224584689885901e+00,2.871508538308988179e+01,1.142257995230301191e+02,1.283686666749927099e+02,1.076160206531352230e+02
8.200000000000000000e+01,9.168468329145342821e+00,3.001089058589646541e+01,1.196155404230054842e+02,1.328181658500934077e+02,1.121394179976067136e+02
8.300000000000000000e+01,9.903991792472503164e+00,3.192870555741529515e+01,1.238584060835012508e+02,1.379305592376191498e+02,1.162809876573093391e+02
8.400000000000000000e+01,1.060870344385008224e+01,3.318305098008028153e+01,1.273673454589120979e+02,1.418709312406436140e+02,1.202925940935611067e+02
8.500000000000000000e+01,1.120362286968592613e+01,3.471949794013988821e+01,1.318605509396754201e+02,1.478468270508151647e+02,1.252416603160313002e+02
8.600000000000000000e+01,1.187551030743964908e+01,3.633286659404836882e+01,1.354516954682851519e+02,1.536089235875991790e+02,1.291739729062349227e+02
8.700000000000000000e+01,1.273247537869306534e+01,3.762978117717887017e+01,1.402005895596101936e+02,1.583495678516429166e+02,1.343236969654142001e+02
8.800000000000000000e+01,1.358822830449782160e+01,3.928923026793062689e+01,1.452538401504394869e+02,1.639216807571259267e+02,1.381986765882146528e+02
8.900000000000000000e+01,1.454060648865360861e+01,4.048068400985373927e+01,1.496835206842114303e+02,1.692607995837131512e+02,1.422217173445446292e+02
9.000000000000000000e+01,1.533869580196057747e+01,4.193916592670425558e+01,1.551244722167525083e+02,1.753397205288600844e+02,1.476223667710166865e+02
9.100000000000000000e+01,1.601270898381687147e+01,4.367823436586256491e+01,1.600720275812018087e+02,1.798010041432441994e+02,1.537431500917697917e+02
9.200000000000000000e+01,1.680407671971947536e+01,4.565269393921185781e+01,1.648183478274570177e+02,1.845763859403098479e+02,1.585036907151285277e+02
9.300000000000000000e+01,1.749737531474300312e+01,4.685596976494755950e+01,1.703419210226250868e+02,1.896552806976974921e+02,1.641787459540429381e+02
9.400000000000000000e+01,1.858627584079975747e+01,4.921833572063393802e+01,1.764358263243034060e+02,1.949276586018790454e+02,1.701456423327063590e+02
9.500000000000000000e+01,1.965332322848590252e+01,5.075225627263031214e+01,1.810893728730743533e+02,2.008315331012798310e+02,1.768715335372859272e+02
9.600000000000000000e+01,2.074806410746975871e+01,5.279892536330257968e+01,1.865134570124992308e+02,2.080046838583619433e+02,1.823511543566552291e+02
9.700000000000000000e+01,2.186732263162807044e+01,5.474795867724883891e+01,1.923045424110630961e+02,2.136575442391061586e+02,1.873766039505086951e+02
9.800000000000000000e+01,2.284615180782213173e+01,5.638326948193235211e+01,1.969679570608796553e+02,2.203362881322319708e+02,1.928001462797967349e+02
9.900000000000000000e+01,2.355940033773707398e+01,5.847816065998819823e+01,2.032719539169902987e+02,2.273688954051565929e+02,1.980272806177938492e+02
1.000000000000000000e+02,2.440079733215652880e+01,6.029550910219674620e+01,2.091115486614350516e+02,2.343133221879436121e+02,2.039386776000604584e+02
1.010000000000000000e+02,2.526192102988007449e+01,6.258138007220350829e+01,2.150444596983478789e+02,2.401529293983576281e+02,2.104790726304300108e+02
1.020000000000000000e+02,2.614096770961965888e+01,6.467476528552938930e+01,2.216471150304722073e+02,2.463593637639347094e+02,2.169315348256462812e+02
1.030000000000000000e+02,2.709538268251739623e+01,6.704105457358410547e+01,2.270562091910191782e+02,2.525699092891385362e+02,2.240700188686119247e+02
1.040000000000000000e+02,2.817285308073143568e+01,6.918652018309165896e+01,2.330168735140836134e+02,2.577110083607580577e+02,2.303043176810691364e+02
1.050000000000000000e+02,2.935518148020725704e+01,7.165249081341596593e+01,2.397840211564287074e+02,2.649162989860303696e+02,2.365867111665316997e+02
1.060000000000000000e+02,3.028318375858121314e+01,7.391425413679232292e+01,2.460637063523804500e+02,2.718930529659716058e+02,2.423568053864843250e+02
1.070000000000000000e+02,3.149997839808544597e+01,7.562146789857786189e+01,2.517703837972814824e+02,2.790211125184314938e+02,2.492050195519333329e+02
1.080000000000000000e+02,3.227384218256847248e+01,7.798529919157593326e+01,2.585262269011642502e+02,2.859180208514355854e+02,2.561434070491089301e+02
1.090000000000000000e+02,3.352015023591626175e+01,8.084998545718924845e+01,2.643299642282175341e+02,2.937628485312448561e+02,2.614481739718085009e+02
1.100000000000000000e+02,3.492359098583240495e+01,8.317641340536201255e+01,2.697373067857139404e+02,3.005839256443271097e+02,2.677504181311121556e+02
1.110000000000000000e+02,3.621693948246814188e+01,8.590261679857162846e+01,2.765426118167198410e+02,3.074905144369132586e+02,2.739752624343760203e+02
1.120000000000000000e+02,3.732230550767860677e+01,8.811736510712876225e+01,2.818644954783342200e+02,3.143483643274882979e+02,2.815860953356467462e+02
1.130000000000000000e+02,3.913608464431701606e+01,9.079803948266641100e+01,2.872159536218463245e+02,3.205769395726892412e+02,2.884872227729699148e+02
1.140000000000000000e+02,4.053168208556101604e+01,9.281443039513179372e+01,2.937648066777219356e+02,3.280084770836803614e+02,2.972609973024430019e+02
1.150000000000000000e+02,4.169993687678609717e+01,9.539028755780903168e+01,3.014706825660151139e+02,3.349528025682657244e+02,3.036264158558240638e+02
1.160000000000000000e+02,4.311152533124325714e+01,9.758595791991415069e+01,3.082973776044468650e+02,3.430113714480535236e+02,3.106807581283711670e+02
1.170000000000000000e+02,4.497309777815523546e+01,9.981541520572056925e+01,3.151630833004673491e+02,3.497665505948061764e+02,3.183185397892941637e+02
1.180000000000000000e+02,4.631213136285536081e+01,1.020651596666063767e+02,3.210812713791594888e+02,3.562224256556665978e+02,3.261116462030171874e+02
1.190000000000000000e+02,4.777135316664677589e+01,1.039823101666362959e+02,3.263525063324050848e+02,3.654115153595693641e+02,3.334211114243290695e+02
1.200000000000000000e+02,4.922243399206354297e+01,1.062667446079951503e+02,3.329563503097605803e+02,3.730205459677039812e+02,3.415521968682355691e+02
1.210000000000000000e+02,5.116767135668995081e+01,1.086628321473451990e+02,3.395643016826655867e+02,3.824140455243931456e+02,3.501251300857107935e+02
1.220000000000000000e+02,5.296867797439743697e+01,1.116613392707129435e+02,3.459504775714136713e+02,3.889946197512373942e+02,3.591502620560088985e+02
1.230000000000000000e+02,5.491166501924147525e+01,1.150638907678169858e+02,3.537845345880464265e+02,3.963313266738525726e+02,3.669546177424587086e+02
1.240000000000000000e+02,5.601765378954335972e+01,1.180812656835855421e+02,3.617744449983063078e+02,4.035464057568630096e+02,3.740090914208825552e+02
1.250000000000000000e+02,5.756857197452337260e+01,1.207015186023260043e+02,3.708945705394374954e+02,4.114447314556879292e+02,3.825017662850272018e+02
1.260000000000000000e+02,5.871936758667123968e+01,1.238022481351045485e+02,3.786701282908551320e+02,4.202847249143569570e+02,3.906301881296315628e+02
1.270000000000000000e+02,6.078565603014213536e+01,1.265084589210891863e+02,3.860979468396684524e+02,4.286992824650050693e+02,3.992504020145894401e+02
1.280000000000000000e+02,6.282003739262354713e+01,1.302092607369872894e+02,3.926590237358176410e+02,4.356465691044322739e+02,4.072661127510781398e+02
1.290000000000000000e+02,6.474688632900000584e+01,1.335032041320324367e+02,4.000414903931031176e+02,4.439820226198952469e+02,4.159208120578362013e+02
1.300000000000000000e+02,6.674828095666507011e+01,1.365173178843757569e+02,4.072684487035414804e+02,4.526499551729316408e+02,4.247491061184123851e+02
1.310000000000000000e+02,6.848044143847309329e+01,1.395600625337403926e+02,4.158979325002617315e+02,4.609513743209359973e+02,4.335559237907860393e+02
1.320000000000000000e+02,7.051501274317109846e+01,1.423249849236213720e+02,4.239311790300318421e+02,4.702763509881019672e+02,4.423454051865099927e+02
1.330000000000000000e+02,7.235538118815868813e+01,1.458129810515791576e+02,4.316503718537178997e+02,4.775438254634970008e+02,4.528543855236624154e+02
1.340000000000000000e+02,7.441638075545787956e+01,1.495238523835105013e+02,4.415241294414113327e+02,4.869849869583931081e+02,4.615494872767161496e+02
1.350000000000000000e+02,7.590068312844890386e+01,1.532744481847402085e+02,4.508530032346778853e+02,4.950894222189519951e+02,4.723998834460426224e+02
1.360000000000000000e+02,7.770893516919957733e+01,1.566678272991220808e+02,4.616718622744801905e+02,5.036775355840676980e+02,4.807720475196326788e+02
1.370000000000000000e+02,7.973321308127239604e+01,1.596705731682098133e+02,4.700156801222755121e+02,5.144460200948458350e+02,4.903485821378107516e+02
1.380000000000000000e+02,8.141898162046210530e+01,1.625495353670560235e+02,4.768718397660437631e+02,5.215596335398425936e+02,4.987175567211317002e+02
1.390000000000000000e+02,8.462167732761281513e+01,1.665476754259157133e+02,4.848339337892200547e+02,5.312653436466705443e+02,5.090144420104256255e+02
1.400000000000000000e+02,8.672429055107130580e+01,1.706364757513555332e+02,4.917605598433760292e+02,5.427805716917414429e+02,5.188260905197984130e+02
1.410000000000000000e+02,8.820460268938062143e+01,1.742378277406540406e+02,5.001594922688826728e+02,5.536797041947750131e+02,5.286703891001554894e+02
1.420000000000000000e+02,8.987387115122012915e+01,1.779749184309027328e+02,5.091950781807951216e+02,5.645459128610752941e+02,5.388661411593070625e+02
1.430000000000000000e+02,9.224440436006834432e+01,1.807578701458275532e+02,5.181057072656159335e+02,5.745554123933563915e+02,5.493044705444231113e+02
1.440000000000000000e+02,9.399249929778321189e+01,1.840906728169210282e+02,5.265647444062129807e+02,5.853583144790685537e+02,5.589375077188550449e+02
1.450000000000000000e+02,9.601754250552843928e+01,1.878330070594652739e+02,5.340535245487335487e+02,5.960360435756631432e+02,5.681704887085061273e+02
1.460000000000000000e+02,9.853335175369217325e+01,1.917244804179278788e+02,5.427007102872912583e+02,6.056226956363825593e+02,5.788327517593901348e+02
1.470000000000000000e+02,1.007651694099008068e+02,1.951873698618322805e+02,5.521957896856215484e+02,6.150990904722166306e+02,5.882439784768315576e+02
1.480000000000000000e+02,1.039476360013367326e+02,1.984427399078061001e+02,5.608956219600302120e+02,6.237584332208123215e+02,5.983712691987611834e+02
1.490000000000000000e+02,1.061086609212967602e+02,2.022822037899977090e+02,5.675991972534620800e+02,6.321025448282189245e+02,6.085318292249785372e+02
1.500000000000000000e+02,1.092274614450495278e+02,2.058118286563069148e+02,5.771929562461028809e+02,6.439868567746480039e+02,6.188242291069157091e+02
1.510000000000000000e+02,1.116322904429138703e+02,2.098389525968800626e+02,5.888425460467449284e+02,6.542006189370325728e+02,6.290090125273879949e+02
1.520000000000000000e+02,1.135253786646852632e+02,2.142325390061526491e+02,5.998130633370260512e+02,6.656752145250553667e+02,6.417242359399808720e+02
1.530000000000000000e+02,1.162279479087852110e+02,2.189064543164335532e+02,6.092826652003141135e+02,6.763074017933206505e+02,6.533391439623379711e+02
1.540000000000000000e+02,1.196779521420528880e+02,2.232690585860817976e+02,6.179349146983354331e+02,6.877018039654963104e+02,6.667439861617327779e+02
1.550000000000000000e+02,1.220620120901355676e+02,2.258156902385888998e+02,6.289851480287297818e+02,7.008456143764132094e+02,6.795256568613079935e+02
1.560000000000000000e+02,1.245730368424252674e+02,2.302350674163976976e+02,6.382328653087699877e+02,7.113365476946721628e+02,6.914583756785980313e+02
1.570000000000000000e+02,1.277408840782066193e+02,2.345948585165367888e+02,6.470658076611175602e+02,7.235472312333309901e+02,7.029246690608665631e+02
1.580000000000000000e+02,1.299749480066305694e+02,2.384951913510413988e+02,6.570939892284714006e+02,7.356270500866648945e+02,7.142371251247905093e+02
1.590000000000000000e+02,1.321848499991768904e+02,2.413150645084344319e+02,6.670360983825239600e+02,7.489719039427480993e+02,7.267468079207530991e+02
1.600000000000000000e+02,1.341897450554411932e+02,2.456951038754590968e+02,6.748619492895762733e+02,7.627761200155445067e+02,7.397124460632705905e+02
1.610000000000000000e+02,1.371669952202065019e+02,2.498093291796186008e+02,6.879003261474460942e+02,7.724259931109265835e+02,7.504574482249971652e+02
1.620000000000000000e+02,1.400467903330192030e+02,2.551485032554519421e+02,6.992868599336380839e+02,7.833973782272546487e+02,7.619339429147339615e+02
1.630000000000000000e+02,1.423494434558783439e+02,2.584849912689637108e+02,7.087348320058267745e+02,7.945162544375998550e+02,7.741550744706275964e+02
1.640000000000000000e+02,1.443904653403297971e+02,2.646250954103518325e+02,7.169234903603002067e+02,8.053767854740143548e+02,7.870388518710960852e+02
1.650000000000000000e+02,1.471286162776252411e+02,2.687532836158836176e+02,7.254099129243186326e+02,8.136877653992664818e+02,7.965641294443520337e+02
1.660000000000000000e+02,1.491890674339689440e+02,2.723688032439604854e+02,7.356566742623467690e+02,8.259633429652419636e+02,8.098017871624554118e+02
1.670000000000000000e+02,1.526325195653942046e+02,2.760855639210343497e+02,7.444426974833569375e+02,8.386182704137157771e+02,8.226191974436183045e+02
1.680000000000000000e+02,1.552285558326797741e+02,2.787715573787596668e+02,7.545898620646861445e+02,8.512877780559240364e+02,8.317437205620565237e+02
1.690000000000000000e+02,1.576385543775329552e+02,2.842173282311275102e+02,7.654374213837248817e+02,8.654544932695686157e+02,8.445751209631732763e+02
1.700000000000000000e+02,1.611153036916840051e+02,2.895003039259528350e+02,7.755842775987138111e+02,8.781814958264308189e+02,8.559042392944541007e+02
1.710000000000000000e+02,1.645423658100056343e+02,2.934323951485136490e+02,7.873116788966210606e+02,8.902809092450178241e+02,8.679754968813886080e+02
1.720000000000000000e+02,1.684210855415069545e+02,2.982000804274975962e+02,7.973543539728273117e+02,9.008821299224573522e+02,8.821307536774402251e+02
1.730000000000000000e+02,1.722499408424359046e+02,3.034767624777660444e+02,8.080671642438101117e+02,9.161503052041797446e+02,8.915227610696141483e+02
1.740000000000000000e+02,1.753814363518270341e+02,3.082604545467976322e+02,8.179276069665934301e+02,9.289338503423794009e+02,9.063040306270070232e+02
1.750000000000000000e+02,1.777303167535151260e+02,3.123438900765484618e+02,8.321050965240358437e+02,9.401512701526878573e+02,9.181240829225023390e+02
1.760000000000000000e+02,1.809615649661340626e+02,3.166988148242820102e+02,8.400997689907842414e+02,9.522550599039220742e+02,9.311221974068687359e+02
1.770000000000000000e+02,1.824827371471131983e+02,3.214181029379418533e+02,8.518341213900298499e+02,9.651665445749517858e+02,9.443206685403458778e+02
1.780000000000000000e+02,1.869247975029328757e+02,3.260711818591863107e+02,8.613887477863994491e+02,9.780483849135356422e+02,9.569100820509127061e+02
1.790000000000000000e+02,1.894968744926831050e+02,3.307960881565463183e+02,8.719809634190108909e+02,9.892688211947448735e+02,9.696857306818523057e+02
1.800000000000000000e+02,1.922613512768119790e+02,3.352010132590061744e+02,8.852863933483222354e+02,1.001252037510401578e+03,9.837396251289277416e+02
1.810000000000000000e+02,1.957166690030701659e+02,3.424286646416177291e+02,8.962401002946457993e+02,1.014702019194346462e+03,9.987989491788398482e+02
1.820000000000000000e+02,1.983825576958674901e+02,3.466992890242029262e+02,9.041731670261930276e+02,1.030520449434049624e+03,1.009169857246107085e+03
1.830000000000000000e+02,2.012785240307580636e+02,3.518710820282987584e+02,9.132963595674852968e+02,1.046327693212441545e+03,1.021220361892350411e+03
1.840000000000000000e+02,2.049298673643222912e+02,3.571469556169007546e+02,9.237995128331360775e+02,1.059563078954647153e+03,1.034071082449395362e+03
1.850000000000000000e+02,2.090882431121491436e+02,3.620659420671956923e+02,9.352934970903932026e+02,1.071315121021099458e+03,1.048545051968598727e+03
1.860000000000000000e+02,2.128990417365834844e+02,3.676662175224001885e+02,9.485848964779112293e+02,1.083338001691522550e+03,1.062589256729886301e+03
1.870000000000000000e+02,2.158475311457849557e+02,3.719638209499281629e+02,9.608719360624163528e+02,1.096010701879625231e+03,1.076289978770049629e+03
1.880000000000000000e+02,2.185340767959082200e+02,3.752769131041094397e+02,9.760217388654037904e+02,1.110380687256659712e+03,1.089717565140352235e+03
1.890000000000000000e+02,2.212008214693009336e+02,3.799070957463535478e+02,9.884498461368532389e+02,1.124522339447351442e+03,1.103950425121502121e+03
1.900000000000000000e+02,2.244989636714365702e+02,3.860501995293170694e+02,1.002381595987485525e+03,1.138023057599625190e+03,1.119232719699187328e+03
1.910000000000000000e+02,2.283492628096190629e+02,3.915599464445143667e+02,1.012427463259323304e+03,1.149778471527021793e+03,1.133759095557074261e+03
1.920000000000000000e+02,2.327102035150855386e+02,3.973411300455446167e+02,1.025473013619980748e+03,1.163322120482155015e+03,1.148703652631656496e+03
1.930000000000000000e+02,2.370342174648419586e+02,4.021586163565373226e+02,1.039275158208833091e+03,1.179779347503861572e+03,1.162759721162444293e+03
1.940000000000000000e+02,2.395763795492179042e+02,4.070390316877409305e+02,1.054025073485506255e+03,1.195487868700060744e+03,1.177851751899194369e+03
1.950000000000000000e+02,2.433585639146224366e+02,4.136164101757202616e+02,1.065229191852422218e+03,1.210244381229837927e+03,1.195099993067361083e+03
1.960000000000000000e+02,2.465758628396636425e+02,4.182639690693590069e+02,1.077740994487869102e+03,1.225504643023793278e+03,1.206623172130298826e+03
1.970000000000000000e+02,2.496633392133188636e+02,4.253172762044162027e+02,1.089633163927627265e+03,1.239061282248396537e+03,1.223749310884770239e+03
1.980000000000000000e+02,2.530494658935993471e+02,4.301676637109565604e+02,1.100227669105764335e+03,1.253764371095380284e+03,1.235415819986823635e+03
1.990000000000000000e+02,2.580032685191376913e+02,4.367651460104932539e+02,1.115781030092730816e+03,1.269232089470386882e+03,1.250782655520970820e+03
2.000000000000000000e+02,2.616315108556416362e+02,4.425484160813138033e+02,1.127712631833721389e+03,1.283263475929400556e+03,1.266604201295611574e+03
2.010000000000000000e+02,2.651505015503298637e+02,4.488269450659589666e+02,1.144985305776122914e+03,1.302561802842286170e+03,1.281141213260171753e+03
2.020000000000000000e+02,2.680497544306708164e+02,4.549083620886883637e+02,1.161561696319442262e+03,1.320099463006143196e+03,1.296512086749566379e+03
2.030000000000000000e+02,2.726695278537484910e+02,4.610522709286543659e+02,1.176405926117116906e+03,1.338807929814617637e+03,1.312494939309754045e+03
2.040000000000000000e+02,2.766482408920504668e+02,4.672756773665356604e+02,1.190859107537091859e+03,1.351713770498868143e+03,1.326469733062203886e+03
2.050000000000000000e+02,2.811390787627142345e+02,4.734660891386949402e+02,1.205326656387928779e+03,1.368666522423943888e+03,1.341407745114727277e+03
2.060000000000000000e+02,2.842230454326816016e+02,4.792878410223667061e+02,1.217261479212948188e+03,1.385416408826729821e+03,1.355739002633868267e+03
2.070000000000000000e+02,2.879257200103580203e+02,4.860685895530968992e+02,1.232796451219567643e+03,1.397142980209003326e+03,1.374232139123708293e+03
2.080000000000000000e+02,2.925885423582672047e+02,4.913548701348611871e+02,1.245323818400905793e+03,1.412448308943005486e+03,1.391362633411265278e+03
2.090000000000000000e+02,2.968245764946724421e+02,4.978489321425957428e+02,1.261676808257313951e+03,1.433707098883424351e+03,1.408066695600579351e+03
2.100000000000000000e+02,3.006130814712652182e+02,5.056686097031303007e+02,1.274074888832013130e+03,1.450780474776831625e+03,1.424840188090943684e+03
2.110000000000000000e+02,3.029982927148955127e+02,5.121234828686201581e+02,1.289693017617319128e+03,1.466598419036805808e+03,1.440190515852400495e+03
2.120000000000000000e+02,3.089195988483843394e+02,5.196252662649371814e+02,1.302966235713606920e+03,1.486030396539247704e+03,1.457837792878985056e+03
2.130000000000000000e+02,3.137287974703458531e+02,5.262556256400357597e+02,1.317265672482670197e+03,1.500385911568910615e+03,1.474986227054119126e+03
2.140000000000000000e+02,3.171515979915121761e+02,5.312288780018161560e+02,1.334497951997982454e+03,1.517526318304463530e+03,1.492820367163526726e+03
2.150000000000000000e+02,3.205032470074733624e+02,5.381374693891127663e+02,1.348567222402764401e+03,1.535940936466951598e+03,1.508210857603620980e+03
2.160000000000000000e+02,3.260260245951570823e+02,5.429289381961568779e+02,1.360759615073163104e+03,1.550045162532835093e+03,1.523142822965639652e+03
2.170000000000000000e+02,3.300971825582056454e+02,5.489296023042737716e+02,1.377538690255859365e+03,1.566223140934099774e+03,1.540915523476292947e+03
2.180000000000000000e+02,3.351954540543217718e+02,5.542847010674904595e+02,1.391344805031212445e+03,1.580607758033011578e+03,1.559284802842395493e+03
2.190000000000000000e+02,3.389716371369077024e+02,5.605451811106105424e+02,1.405048633929487551e+03,1.595178561583289593e+03,1.575063896280212703e+03
2.200000000000000000e+02,3.441219035052657773e+02,5.673773554023739507e+02,1.421546694056011120e+03,1.612814972674785167e+03,1.592297450585412662e+03
2.210000000000000000e+02,3.484008223422011383e+02,5.734201496672801568e+02,1.439236556995656883e+03,1.627357636909835719e+03,1.610873288376762048e+03
2.220000000000000000e+02,3.527938905753431982e+02,5.788766172221912711e+02,1.455485625969804005e+03,1.645217823523161769e+03,1.626245076106396255e+03
2.230000000000000000e+02,3.567364397928573680e+02,5.838147497224306335e+02,1.470981732413793679e+03,1.661665616954494453e+03,1.644806897770176420e+03
2.240000000000000000e+02,3.603377099345925672e+02,5.911212006463733815e+02,1.487866399930854641e+03,1.676609106435478225e+03,1.659339754753752004e+03
2.250000000000000000e+02,3.656629624910414122e+02,5.983712019270021756e+02,1.505199179363809435e+03,1.691155125515965437e+03,1.678097343014347189e+03
2.260000000000000000e+02,3.701142338113253913e+02,6.054224325812127745e+02,1.520822736416145290e+03,1.705949638104584665e+03,1.696713906668938762e+03
2.270000000000000000e+02,3.742316500915681559e+02,6.129566830671114985e+02,1.538138896887594910e+03,1.722089990702856539e+03,1.715082951907823144e+03
2.280000000000000000e+02,3.777409157270745368e+02,6.205905742618265322e+02,1.555613320170979250e+03,1.739370690602670720e+03,1.730791506428592129e+03
2.290000000000000000e+02,3.821735793217064838e+02,6.280848731403571037e+02,1.572134449275765292e+03,1.758189743893094146e+03,1.748208615580054357e+03
2.300000000000000000e+02,3.856820201250711193e+02,6.330887232253591037e+02,1.584516770701620771e+03,1.779417731053533544e+03,1.767852810320793196e+03
2.310000000000000000e+02,3.912892595199668904e+02,6.394205706017464763e+02,1.598935549005266694e+03,1.794350709143215681e+03,1.785570694150786267e+03
2.320000000000000000e+02,3.961755590050630644e+02,6.462160747965533574e+02,1.612846489641700828e+03,1.810512648412961653e+03,1.801471887676972074e+03
2.330000000000000000e+02,4.006637820586405496e+02,6.537141004229868031e+02,1.627731422275915975e+03,1.830507132306455787e+03,1.819731899081651818e+03
2.340000000000000000e+02,4.062290033630885091e+02,6.609431706057496285e+02,1.643015656207682241e+03,1.847780026750529714e+03,1.838725708481821584e+03
2.350000000000000000e+02,4.096482832826511640e+02,6.669282032986513968e+02,1.659385829021372729e+03,1.865796576416674498e+03,1.857517586697570096e+03
2.360000000000000000e+02,4.149378105683986746e+02,6.721419784574429741e+02,1.676198199404893558e+03,1.884830623376604763e+03,1.876172233341652827e+03
2.370000000000000000e+02,4.195458869037404952e+02,6.779582127098229876e+02,1.691020514065301541e+03,1.906966133459427965e+03,1.897778790350246936e+03
2.380000000000000000e+02,4.238298737052971887e+02,6.845804639060362433e+02,1.704010304805722171e+03,1.925492394306356118e+03,1.915223406880279072e+03
2.390000000000000000e+02,4.293412796598237264e+02,6.918045369599215064e+02,1.720543916188001049e+03,1.944334154319668642e+03,1.935339387456702525e+03
2.400000000000000000e+02,4.339615613629027848e+02,6.991533803364027335e+02,1.736116511436935070e+03,1.961516952525973693e+03,1.957766429194861757e+03
2.410000000000000000e+02,4.394592572659399252e+02,7.067004321192890757e+02,1.753636184237592033e+03,1.979874506097763970e+03,1.978959303350849495e+03
2.420000000000000000e+02,4.432600825222349386e+02,7.147452018204278374e+02,1.773039396498209271e+03,2.002443323291201068e+03,1.998577198448480203e+03
2.430000000000000000e+02,4.469511336948838220e+02,7.213837586386507610e+02,1.793291155410595366e+03,2.019679835749596350e+03,2.017320401085038611e+03
2.440000000000000000e+02,4.514419891333079704e+02,7.279076861549860951e+02,1.811881406807778149e+03,2.040644101203030914e+03,2.037451254517387042e+03
2.450000000000000000e+02,4.565317158802894255e+02,7.349019200865136554e+02,1.830338616296062355e+03,2.055374485903506411e+03,2.056248721131840284e+03
2.460000000000000000e+02,4.616278525041304874e+02,7.424963840190340534e+02,1.845566379377283738e+03,2.074270147782460299e+03,2.075999148010306271e+03
2.470000000000000000e+02,4.671130627040038235e+02,7.477487745895782609e+02,1.863058580330613040e+03,2.095598287756292393e+03,2.094336191760984548e+03
2.480000000000000000e+02,4.721993106953121924e+02,7.582519975175661102e+02,1.882651003552730344e+03,2.109238767646984343e+03,2.111424066036137447e+03
2.490000000000000000e+02,4.787465262211629806e+02,7.659107002476808930e+02,1.899653758829678736e+03,2.126568454260584986e+03,2.128772964688597312e+03
2.500000000000000000e+02,4.840479951655815967e+02,7.743484382745493804e+02,1.920012427981336714e+03,2.145603907390754102e+03,2.146532701113016628e+03
2.510000000000000000e+02,4.885871359806311602e+02,7.814591944470591898e+02,1.939061769825706051e+03,2.164885546457059718e+03,2.167059292279810506e+03
2.520000000000000000e+02,4.946571539836146485e+02,7.890130496539951537e+02,1.957253163949125792e+03,2.180789792444957129e+03,2.188605637616729837e+03
2.530000000000000000e+02,5.015137138603616904e+02,7.975141985269083307e+02,1.976248787206456655e+03,2.200812073312932625e+03,2.205696422626178901e+03
2.540000000000000000e+02,5.079448387765160078e+02,8.074807950093321551e+02,1.995068340728849762e+03,2.215918215218146543e+03,2.221773922396621856e+03
2.550000000000000000e+02,5.122068971099429291e+02,8.153871641542216366e+02,2.013826069014772429e+03,2.236219014171910658e+03,2.246235554199498438e+03
2.560000000000000000e+02,5.164695475831912290e+02,8.232779228602643116e+02,2.032943147265795687e+03,2.255066167741663321e+03,2.263012527909907476e+03
2.570000000000000000e+02,5.202980489796279926e+02,8.308567940327054657e+02,2.048582974142849707e+03,2.277231416910580265e+03,2.282908864008256387e+03
2.580000000000000000e+02,5.248960502443384257e+02,8.397462429438122626e+02,2.065424494119065457e+03,2.296513685704722775e+03,2.304677310398276859e+03
2.590000000000000000e+02,5.287632944734527882e+02,8.460716768439117459e+02,2.082809780932002468e+03,2.316269304897310576e+03,2.324375827814866170e+03
2.600000000000000000e+02,5.346527509490283592e+02,8.533391534754962322e+02,2.101283521204223689e+03,2.336256626623776356e+03,2.343412067708465202e+03
2.610000000000000000e+02,5.377881940426144638e+02,8.603696449946328357e+02,2.121120422770149162e+03,2.355773544399218736e+03,2.366125219818601636e+03
2.620000000000000000e+02,5.423457433794901590e+02,8.674025004439606619e+02,2.141456665549564605e+03,2.370540336288420804e+03,2.389019866783147336e+03
2.630000000000000000e+02,5.477489827905034190e+02,8.751758615957221537e+02,2.158796796719004305e+03,2.396789590930562554e+03,2.405990486204525041e+03
2.640000000000000000e+02,5.533333738645588937e+02,8.848791425758790865e+02,2.177002802366627748e+03,2.416784335360129262e+03,2.427736150683551386e+03
2.650000000000000000e+02,5.599521101920770434e+02,8.928671789169760586e+02,2.196959503020350894e+03,2.435644530815244252e+03,2.448539462909255235e+03
2.660000000000000000e+02,5.676044621837722843e+02,9.026357751561947680e+02,2.213370988004482115e+03,2.451929664744793627e+03,2.470265295464102564e+03
2.670000000000000000e+02,5.722413672098609823e+02,9.118879889730883406e+02,2.234536681223906271e+03,2.473590953332882236e+03,2.494201108043761451e+03
2.680000000000000000e+02,5.782322183449014119e+02,9.210338358586398044e+02,2.251081330882345355e+03,2.489982080551652871e+03,2.514141933061236614e+03
2.690000000000000000e+02,5.847335474000988143e+02,9.288453565019561893e+02,2.267789943003833287e+03,2.508328497220587906e+03,2.532540863233127766e+03
2.700000000000000000e+02,5.903304380296482350e+02,9.358431378624136414e+02,2.286144258750771769e+03,2.530124076472199704e+03,2.559451682286956384e+03
2.710000000000000000e+02,5.959591004189567229e+02,9.443238523388461090e+02,2.303686058817184858e+03,2.552971003734992792e+03,2.583970837991429107e+03
2.720000000000000000e+02,6.007276222984055494e+02,9.526279361452910734e+02,2.320678700601667970e+03,2.576479547439789712e+03,2.608833810764467216e+03
2.730000000000000000e+02,6.055879444183168516e+02,9.608336894870556080e+02,2.337448999034413646e+03,2.599280311390272800e+03,2.630186103980850476e+03
2.740000000000000000e+02,6.133523425723819855e+02,9.709124209767835509e+02,2.359306142031987292e+03,2.622207877157984512e+03,2.647523916776112856e+03
2.750000000000000000e+02,6.190156112446215957e+02,9.786518775274698783e+02,2.384232372719394334e+03,2.638054139269469488e+03,2.668154916780042186e+03
2.760000000000000000e+02,6.262081536147497900e+02,9.851024816052333790e+02,2.404932397558054618e+03,2.656696826802984106e+03,2.697134105783710766e+03
2.770000000000000000e+02,6.335332225772051515e+02,9.942116345506741482e+02,2.427583957221328092e+03,2.683039723424036765e+03,2.719780147268717883e+03
2.780000000000000000e+02,6.422344703913508965e+02,1.004001344350175714e+03,2.447431885650093591e+03,2.707403508920136119e+03,2.745556740926389011e+03
2.790000000000000000e+02,6.479597881353563480e+02,1.013265171158179555e+03,2.466288893202065992e+03,2.726556666911972115e+03,2.767954321370181333e+03
2.800000000000000000e+02,6.548714020492566306e+02,1.022414448613509194e+03,2.486780454313328846e+03,2.748210249701422072e+03,2.788971008586027438e+03
2.810000000000000000e+02,6.617315651609858378e+02,1.030497959128490947e+03,2.511131935767926734e+03,2.773460482150699590e+03,2.815832466324673987e+03
2.820000000000000000e+02,6.691828961940727822e+02,1.039752116893068433e+03,2.531833939254821416e+03,2.797203473691243744e+03,2.837964942323688774e+03
2.830000000000000000e+02,6.756581224975569739e+02,1.046109409987294839e+03,2.549146491775046343e+03,2.815461466634861608e+03,2.861574808514105825e+03
2.840000000000000000e+02,6.832652596578710700e+02,1.054488634103411641e+03,2.566147869566357258e+03,2.834613693549615618e+03,2.886152677509652676e+03
2.850000000000000000e+02,6.891447365225670865e+02,1.063568480014753959e+03,2.581144502101512444e+03,2.856908203511718057e+03,2.907867142751646497e+03
2.860000000000000000e+02,6.961443826809058919e+02,1.072431106720856860e+03,2.601381237516647161e+03,2.878819008296659376e+03,2.936396693907976896e+03
2.870000000000000000e+02,7.023865312843684023e+02,1.084648359730143738e+03,2.619577333121977972e+03,2.902002228691640994e+03,2.962511695326134941e+03
2.880000000000000000e+02,7.072195262819818709e+02,1.094089084109436499e+03,2.641056749658427634e+03,2.920451155352299793e+03,2.985736244669268672e+03
2.890000000000000000e+02,7.139147727273996225e+02,1.102626181832998554e+03,2.663476838109063920e+03,2.942392413038177892e+03,3.008170144158264520e+03
2.900000000000000000e+02,7.212444898388084766e+02,1.110948674570075582e+03,2.685859956318274726e+03,2.963324824441916007e+03,3.028968332840478070e+03
2.910000000000000000e+02,7.285687936069941770e+02,1.119943408444094530e+03,2.706630908573894885e+03,2.987085768757105143e+03,3.052282245422455162e+03
2.920000000000000000e+02,7.348741284497945117e+02,1.127625207439844644e+03,2.728619951185862647e+03,3.003981613460222434e+03,3.078190179028248167e+03
2.930000000000000000e+02,7.408284606070467362e+02,1.134460925539299978e+03,2.747313074122997023e+03,3.026129839191674364e+03,3.104241487634667465e+03
2.940000000000000000e+02,7.473641762638638966e+02,1.145244812393611937e+03,2.769453947307081762e+03,3.054612535370581099e+03,3.132595958516962583e+03
2.950000000000000000e+02,7.542603972416436591e+02,1.155978289461568920e+03,2.788609181931390140e+03,3.077703007388311562e+03,3.154961529991268435e+03
2.960000000000000000e+02,7.594931414724242131e+02,1.164444672086708579e+03,2.806910834791294747e+03,3.100124070940510137e+03,3.182573323327050275e+03
2.970000000000000000e+02,7.678628980865785252e+02,1.175081762321897259e+03,2.828807854851385855e+03,3.125508555844242437e+03,3.208136471153064122e+03
2.980000000000000000e+02,7.744143404018700494e+02,1.186841963930247857e+03,2.848576863395644068e+03,3.147394306313337438e+03,3.234260935169566437e+03
2.990000000000000000e+02,7.811732639960147253e+02,1.196201105834364171e+03,2.868498863601742414e+03,3.170870874345765515e+03,3.259956939520965079e+03
3.000000000000000000e+02,7.878621368995802641e+02,1.201267803312721298e+03,2.892514633398325714e+03,3.194277655528848300e+03,3.285333679483730521e+03
3.010000000000000000e+02,7.954445224312053142e+02,1.212042608107185742e+03,2.914400514250733067e+03,3.216932885168040684e+03,3.314013411201054623e+03
3.020000000000000000e+02,8.035327403749679434e+02,1.223985386582843603e+03,2.937593005060821724e+03,3.238536009683698467e+03,3.337907608581342174e+03
3.030000000000000000e+02,8.106388230391162324e+02,1.233924223319851535e+03,2.956103238925869846e+03,3.260340555020847205e+03,3.364659490280905629e+03
3.040000000000000000e+02,8.159730571363427316e+02,1.244712843677657020e+03,2.979504833815316488e+03,3.279306417436497213e+03,3.388570345252246170e+03
3.050000000000000000e+02,8.209903904134154118e+02,1.254079469203394183e+03,3.003698265981381155e+03,3.305354053462993761e+03,3.408168833288546921e+03
3.060000000000000000e+02,8.280936947207918593e+02,1.262675477254764246e+03,3.025705141561696564e+03,3.328193088077903667e+03,3.440484220435390398e+03
3.070000000000000000e+02,8.335385116739541900e+02,1.271742247249149386e+03,3.051147423163582062e+03,3.350739927291209824e+03,3.463307110395451673e+03
3.080000000000000000e+02,8.380870082543889339e+02,1.279820988324899645e+03,3.074930596156540105e+03,3.378736980955019590e+03,3.484015281153060641e+03
3.090000000000000000e+02,8.453137328235934547e+02,1.287958127853192764e+03,3.097292456136279725e+03,3.404552453860623700e+03,3.510243844993767652e+03
3.100000000000000000e+02,8.517805346010451331e+02,1.298921292641770151e+03,3.123764840228323465e+03,3.428774911030666772e+03,3.530754513068833148e+03
3.110000000000000000e+02,8.594165990318330159e+02,1.307215401778128125e+03,3.149686712224150142e+03,3.452793269715469251e+03,3.553898257369019575e+03
3.120000000000000000e+02,8.687667715373643205e+02,1.313602509949078922e+03,3.169504321860848904e+03,3.478198148831287654e+03,3.586880258979771952e+03
3.130000000000000000e+02,8.766021617190494908e+02,1.325016624471875730e+03,3.191789115683329328e+03,3.504318656987694794e+03,3.611627977495276355e+03
3.140000000000000000e+02,8.847419101473808496e+02,1.336052885444551521e+03,3.218449240621453555e+03,3.529953688970183521e+03,3.639115124833204391e+03
3.150000000000000000e+02,8.909924156217824702e+02,1.347256660270579232e+03,3.241521471185842529e+03,3.550429784946567906e+03,3.669015237273309140e+03
3.160000000000000000e+02,8.984140990240705378e+02,1.358507933475263826e+03,3.259792859694282015e+03,3.574744774319760381e+03,3.699389329215301132e+03
3.170000000000000000e+02,9.069767511873963031e+02,1.371854050495074262e+03,3.281543845132992828e+03,3.602097728734614066e+03,3.727024356411237022e+03
3.180000000000000000e+02,9.148091924787070184e+02,1.379656025865771198e+03,3.305505760181107689e+03,3.624953687174011975e+03,3.750357341305998943e+03
3.190000000000000000e+02,9.233029293281216496e+02,1.387006395129910516e+03,3.322463837711483393e+03,3.645754556447903724e+03,3.779080037539919431e+03
3.200000000000000000e+02,9.292907511098474060e+02,1.396782050295996896e+03,3.342170343958768171e+03,3.667009605177164303e+03,3.806520636168548663e+03
3.210000000000000000e+02,9.390471833028956326e+02,1.407899224622982501e+03,3.368271335257993087e+03,3.691781075882405275e+03,3.839180047523562735e+03
3.220000000000000000e+02,9.466757720691177838e+02,1.420529787840143172e+03,3.390239591666620527e+03,3.717902653892144372e+03,3.863704640500043752e+03
3.230000000000000000e+02,9.525653219554264979e+02,1.430047931236887962e+03,3.411944620977355953e+03,3.743118763310682880e+03,3.884927344405248732e+03
3.240000000000000000e+02,9.596284580789874781e+02,1.441387781831218035e+03,3.434004204824438602e+03,3.773632814566290108e+03,3.910162813955675574e+03
3.250000000000000000e+02,9.659932932886979415e+02,1.453448283192571125e+03,3.459952744295088905e+03,3.795797547723557727e+03,3.937430311365804300e+03
3.260000000000000000e+02,9.751639566990010053e+02,1.464954035319782633e+03,3.482703590041493044e+03,3.822325682511769628e+03,3.968233028612791713e+03
3.270000000000000000e+02,9.827701489275588074e+02,1.479312377662212839e+03,3.501790081490446482e+03,3.845242487379671729e+03,3.994986342681918359e+03
3.280000000000000000e+02,9.914358222921819106e+02,1.488718741709462165e+03,3.523664620567512884e+03,3.872998417550259092e+03,4.024272409845458242e+03
3.290000000000000000e+02,9.999625861349869638e+02,1.497794027783192860e+03,3.544426390103653830e+03,3.900668872943030692e+03,4.054870618585428019e+03
3.300000000000000000e+02,1.007500646195984018e+03,1.507995072718314987e+03,3.567423079417918416e+03,3.928753224463998777e+03,4.085412380827014204e+03
3.310000000000000000e+02,1.014849533905285739e+03,1.519878888094500326e+03,3.586211378009629698e+03,3.956713771606229784e+03,4.119606087991527602e+03
3.320000000000000000e+02,1.024333887744799995e+03,1.528437236693451723e+03,3.611627199567974458e+03,3.986440171460297279e+03,4.150982849469799476e+03
3.330000000000000000e+02,1.030002933498126367e+03,1.541602663247110286e+03,3.636813958790565721e+03,4.016984440089534928e+03,4.180485767769043377e+03
3.340000000000000000e+02,1.036464051589206292e+03,1.555145582533302331e+03,3.658426933093089247e+03,4.040770308669838869e+03,4.206094806644294295e+03
3.350000000000000000e+02,1.043688007006736143e+03,1.566047946188695278e+03,3.686514138618358174e+03,4.068920845491918044e+03,4.232960249287769329e+03
3.360000000000000000e+02,1.052276632206854174e+03,1.577228086901984170e+03,3.708969447292891346e+03,4.095330550243320886e+03,4.261822197603163659e+03
3.370000000000000000e+02,1.058966658918520579e+03,1.586958007879550451e+03,3.731489746369100885e+03,4.121413103521070298e+03,4.283404651795506652e+03
3.380000000000000000e+02,1.066585792182415844e+03,1.595751808487456856e+03,3.752518958154484608e+03,4.141484246376281590e+03,4.312306381871234407e+03
3.390000000000000000e+02,1.073565857257099651e+03,1.606317478832555935e+03,3.778861427328010905e+03,4.171958314934385271e+03,4.341955222980919643e+03
3.400000000000000000e+02,1.080556378954252978e+03,1.619859266475580171e+03,3.807344157768350669e+03,4.199636105450306786e+03,4.368416895408052369e+03
3.410000000000000000e+02,1.087697531118491952e+03,1.630391362387279287e+03,3.825908660129430245e+03,4.226129459316732209e+03,4.394016900729959161e+03
3.420000000000000000e+02,1.095812573021582011e+03,1.644396114284049418e+03,3.855283021114469648e+03,4.256837767243614508e+03,4.419125515293435456e+03
3.430000000000000000e+02,1.102620455125991612e+03,1.654831005966469547e+03,3.879672743436135534e+03,4.283435578147302294e+03,4.444233769716915958e+03
3.440000000000000000e+02,1.109801338561187777e+03,1.666059035786331378e+03,3.903832039303805686e+03,4.310648703465720246e+03,4.472678512217753450e+03
3.450000000000000000e+02,1.117223319234366954e+03,1.680739481358914418e+03,3.928975080880101359e+03,4.337862862905646580e+03,4.505328849094384168e+03
3.460000000000000000e+02,1.122496578441494876e+03,1.691194655595550557e+03,3.953271173938467200e+03,4.365870492375306640e+03,4.542095344489845957e+03
3.470000000000000000e+02,1.134375342467180417e+03,1.700692605592042810e+03,3.979864173162979569e+03,4.394760891642516071e+03,4.572699904548541781e+03
3.480000000000000000e+02,1.140266667937582270e+03,1.711926518021688480e+03,4.006155307651725707e+03,4.420616372205417974e+03,4.600653342029874693e+03
3.490000000000000000e+02,1.146497774974528738e+03,1.723079106223456847e+03,4.027886463613264368e+03,4.451021017030418079e+03,4.627527662935787703e+03
3.500000000000000000e+02,1.155076509336263371e+03,1.733943065445770799e+03,4.051741497940932277e+03,4.477146977374102789e+03,4.654789988961771087e+03
3.510000000000000000e+02,1.162838131789633735e+03,1.746372752628642047e+03,4.072148223528364724e+03,4.505673880473865211e+03,4.688704576743469261e+03
3.520000000000000000e+02,1.170997207875159347e+03,1.758781948676464481e+03,4.098864638181896225e+03,4.536572040922043925e+03,4.720239056004447775e+03
3.530000000000000000e+02,1.180170161215209191e+03,1.770027857059176768e+03,4.122134118488150307e+03,4.565478387337075219e+03,4.745955835970886255e+03
3.540000000000000000e+02,1.188290775299230063e+03,1.781657994575025668e+03,4.147946250188757404e+03,4.592880765689496911e+03,4.779425966191896805e+03
3.550000000000000000e+02,1.198234473920438859e+03,1.793604677589053153e+03,4.173253143871692373e+03,4.618553094957513167e+03,4.810799159333098942e+03
3.560000000000000000e+02,1.204553656188922105e+03,1.804997544360123811e+03,4.201509868073064354e+03,4.642688666923841083e+03,4.844471052921811861e+03
3.570000000000000000e+02,1.214053211256597024e+03,1.815809981196974832e+03,4.227180570158127011e+03,4.671178058387301462e+03,4.875308772883077836e+03
3.580000000000000000e+02,1.222465309739485519e+03,1.828923634594829764e+03,4.252390680298331972e+03,4.697120576416728909e+03,4.906628525172482114e+03
3.590000000000000000e+02,1.230867503650754315e+03,1.840429683405400283e+03,4.276434952723687275e+03,4.722034913373709969e+03,4.933388383506618993e+03
3.600000000000000000e+02,1.238133432565779003e+03,1.853042226711726471e+03,4.305172219660705196e+03,4.747926168877023883e+03,4.962881297461885879e+03
3.610000000000000000e+02,1.246172635293552958e+03,1.866197115822246133e+03,4.330035530596554963e+03,4.768729626705089686e+03,4.991281170973605185e+03
3.620000000000000000e+02,1.253188847193252968e+03,1.880443604001248787e+03,4.359248238338957890e+03,4.798007821506382243e+03,5.024216570557524392e+03
3.630000000000000000e+02,1.262406224212950065e+03,1.893057717811013390e+03,4.386125198339284907e+03,4.830265076925665198e+03,5.052401496366721403e+03
3.640000000000000000e+02,1.271112433309236849e+03,1.902500131352692733e+03,4.407246936651601573e+03,4.858143757545734843e+03,5.080765233921107210e+03
3.650000000000000000e+02,1.278008575456633480e+03,1.913341701493482105e+03,4.431406433929256309e+03,4.883111036956716816e+03,5.113537123282711036e+03
3.660000000000000000e+02,1.287684155952858873e+03,1.927279112129594523e+03,4.459821859028194012e+03,4.912157419721675979e+03,5.142174130738138956e+03
3.670000000000000000e+02,1.295843082889534799e+03,1.938547196322355830e+03,4.485495515631915623e+03,4.936908733903565917e+03,5.172531127027083130e+03
3.680000000000000000e+02,1.303517959378162459e+03,1.947629976471889449e+03,4.513403198054939821e+03,4.967532867890224225e+03,5.200420476493590286e+03
3.690000000000000000e+02,1.314228134509025722e+03,1.957929155723076065e+03,4.540060973221185122e+03,4.998929510231522727e+03,5.233384229084991603e+03
3.700000000000000000e+02,1.323145751922446379e+03,1.972052221652540993e+03,4.564003103723311142e+03,5.028414423002241165e+03,5.261916348203413690e+03
3.710000000000000000e+02,1.331306233470152165e+03,1.981172576302515154e+03,4.591001577053682922e+03,5.058235726806875391e+03,5.295221864696455668e+03
3.720000000000000000e+02,1.340348982996985114e+03,1.994857965936430446e+03,4.617125019471279302e+03,5.093586998772276274e+03,5.322608924708472841e+03
3.730000000000000000e+02,1.348170785475742150e+03,2.004009713566341588e+03,4.644398116399552237e+03,5.121246867342028963e+03,5.358634377973634400e+03
3.740000000000000000e+02,1.355711284025929672e+03,2.015909835235984247e+03,4.673807115606331536e+03,5.151986738223416978e+03,5.392769860967227942e+03
3.750000000000000000e+02,1.363752093571089745e+03,2.029710278721888926e+03,4.700469390658403427e+03,5.175594548320070317e+03,5.421975259895194540e+03
3.760000000000000000e+02,1.372993432732569318e+03,2.043726055721697776e+03,4.733748339057264275e+03,5.208463174917143988e+03,5.451515608338748279e+03
3.770000000000000000e+02,1.382325182511883668e+03,2.057497451997222015e+03,4.768528411692714144e+03,5.238616900590763180e+03,5.483224489183641708e+03
3.780000000000000000e+02,1.393806889598417456e+03,2.068884901116199671e+03,4.795182122423672809e+03,5.267282927951144302e+03,5.517921104398612442e+03
3.790000000000000000e+02,1.399957687792162233e+03,2.081672660025842561e+03,4.820799004273207174e+03,5.303866262649142300e+03,5.548911895295128488e+03
3.800000000000000000e+02,1.407766760910322773e+03,2.094067942414777917e+03,4.847599570279389809e+03,5.336911930355146978e+03,5.580230779621040710e+03
3.810000000000000000e+02,1.418182157026243658e+03,2.107702852459981841e+03,4.877810694436037920e+03,5.369856254425778388e+03,5.615270110817444220e+03
3.820000000000000000e+02,1.426910558305483846e+03,2.119070529888141209e+03,4.905129115633493711e+03,5.408450933940092000e+03,5.651723875310028234e+03
3.830000000000000000e+02,1.434451355517774118e+03,2.131363515378587181e+03,4.936641568417139752e+03,5.437928573449729811e+03,5.682324072032220101e+03
3.840000000000000000e+02,1.443379288185365112e+03,2.144286626674162108e+03,4.965775815923407208e+03,5.472121774224468027e+03,5.715292804025621081e+03
3.850000000000000000e+02,1.452966622093705610e+03,2.156976184594931055e+03,4.992623438120708670e+03,5.505098096111225459e+03,5.743845735104865525e+03
3.860000000000000000e+02,1.462806678683152541e+03,2.171758127845655508e+03,5.017308644684617320e+03,5.536066433750655960e+03,5.778029943404628284e+03
3.870000000000000000e+02,1.473192541792399879e+03,2.184596543723281684e+03,5.047071581795908060e+03,5.562224412747797032e+03,5.813306707031837504e+03
3.880000000000000000e+02,1.481598067109485328e+03,2.199033146778351693e+03,5.074472898071402597e+03,5.592999082991677824e+03,5.846978003305281163e+03
3.890000000000000000e+02,1.489818645524893782e+03,2.213059652064104284e+03,5.097658317743997031e+03,5.617291262195156378e+03,5.876866926316812169e+03
3.900000000000000000e+02,1.496573339933306670e+03,2.226097587264523554e+03,5.126904763117443508e+03,5.644498561989602422e+03,5.905641671982290063e+03
3.910000000000000000e+02,1.506854663077831901e+03,2.238563062082224860e+03,5.151658989433924944e+03,5.674489468718156786e+03,5.940220905994435270e+03
3.920000000000000000e+02,1.516244075146485102e+03,2.251840259050410168e+03,5.182687660892080203e+03,5.708611771203741228e+03,5.976671482516851029e+03
3.930000000000000000e+02,1.526299258467746540e+03,2.267037231174653243e+03,5.207411138077244686e+03,5.739892293259450526e+03,6.011643176034151111e+03
3.940000000000000000e+02,1.536315035720703008e+03,2.278936217879231663e+03,5.232654879105993132e+03,5.779659010744093393e+03,6.043959790715320196e+03
3.950000000000000000e+02,1.545901560958444179e+03,2.290956460177401368e+03,5.261303522051185610e+03,5.811520858339475126e+03,6.080928523421609498e+03
3.960000000000000000e+02,1.553643987627407796e+03,2.302247898602463920e+03,5.287553793594788658e+03,5.844099954245042682e+03,6.115159946223412589e+03
3.970000000000000000e+02,1.560712982869190910e+03,2.319015310308613607e+03,5.321377415997008939e+03,5.875643182697986958e+03,6.148768964266082548e+03
3.980000000000000000e+02,1.570700211153377495e+03,2.332104835144864410e+03,5.356091100886036656e+03,5.908683848655760812e+03,6.177838619889504116e+03
3.990000000000000000e+02,1.578966583330961839e+03,2.346243524522043117e+03,5.384079367830883712e+03,5.934594127829846002e+03,6.214244224967691480e+03
4.000000000000000000e+02,1.586852435797894032e+03,2.359499646566600859e+03,5.416634201669685353e+03,5.959557918188524127e+03,6.249835956444814656e+03
4.010000000000000000e+02,1.596431299663006030e+03,2.371409005843128398e+03,5.440696090538221142e+03,5.991876887323933261e+03,6.282306563143816675e+03
4.020000000000000000e+02,1.606247337491220605e+03,2.386085452821099352e+03,5.471326978000352028e+03,6.029713874353938081e+03,6.323241775521069940e+03
4.030000000000000000e+02,1.614068076812490744e+03,2.400808955913898899e+03,5.495525783334493099e+03,6.059223474948619696e+03,6.360706731174405832e+03
4.040000000000000000e+02,1.626829169025090096e+03,2.415339739271637882e+03,5.525933375652714858e+03,6.101078996284092682e+03,6.402950149245368266e+03
4.050000000000000000e+02,1.633416966547799120e+03,2.429974882405190328e+03,5.555520828751060435e+03,6.139156432208035767e+03,6.430157184565969146e+03
4.060000000000000000e+02,1.644587300215583582e+03,2.443370517117748022e+03,5.590223330465405525e+03,6.175449858544466224e+03,6.461574797464985750e+03
4.070000000000000000e+02,1.654306070437425660e+03,2.456857731368401801e+03,5.622728676138160154e+03,6.209169426416221540e+03,6.495947842352758016e+03
4.080000000000000000e+02,1.664634776537867538e+03,2.471239592543417984e+03,5.655070077917988783e+03,6.240366708834146266e+03,6.532692741047076197e+03
4.090000000000000000e+02,1.671742695368586283e+03,2.483973539760196672e+03,5.683487500621209620e+03,6.276138119148000442e+03,6.570413776980478360e+03
4.100000000000000000e+02,1.681579969725371029e+03,2.497645591909594259e+03,5.715753628808653048e+03,6.305774924193924562e+03,6.601788276444042822e+03
4.110000000000000000e+02,1.690349962322189185e+03,2.509852126258509088e+03,5.742377416643114884e+03,6.337362711020316056e+03,6.636512174566849353e+03
4.120000000000000000e+02,1.703772892717898230e+03,2.524997705413968561e+03,5.774586742247165603e+03,6.367189727200508059e+03,6.669381969854875933e+03
4.130000000000000000e+02,1.712955847954449837e+03,2.539154089990561715e+03,5.804395892757747788e+03,6.398984890309748153e+03,6.701916778443993280e+03
4.140000000000000000e+02,1.724089510121006242e+03,2.551110291342331038e+03,5.834436782990387655e+03,6.434841048705163303e+03,6.740544735234287145e+03
4.150000000000000000e+02,1.734574318187531162e+03,2.563566901516989674e+03,5.868837202144368348e+03,6.471325994780143446e+03,6.773522227193574508e+03
4.160000000000000000e+02,1.744069416111133705e+03,2.577077489518128459e+03,5.900093515700385979e+03,6.506473308752008961e+03,6.809276593148211759e+03
4.170000000000000000e+02,1.755888231583183824e+03,2.590688311817289105e+03,5.931618029661080072e+03,6.545717822526752570e+03,6.844854039747538991e+03
4.180000000000000000e+02,1.767000899533179563e+03,2.604499316762389753e+03,5.965992883984532455e+03,6.580430257934455767e+03,6.882162298068965356e+03
4.190000000000000000e+02,1.778817694563272198e+03,2.622654433897747367e+03,5.998626553085223350e+03,6.617580330380773376e+03,6.927159941192301631e+03
4.200000000000000000e+02,1.789565436577076980e+03,2.639367960445850258e+03,6.035292450885634025e+03,6.649320476892336046e+03,6.969545618027034834e+03
4.210000000000000000e+02,1.801446161224932212e+03,2.652246505292204802e+03,6.056978512135408891e+03,6.682643810478479281e+03,7.014696096074536399e+03
4.220000000000000000e+02,1.812455194524329954e+03,2.668441110248706991e+03,6.083915837602409738e+03,6.723448018731250158e+03,7.047535130804235450e+03
4.230000000000000000e+02,1.823070024396966573e+03,2.681424542630657925e+03,6.112130221054869253e+03,6.757494216243985647e+03,7.084515005685034339e+03
4.240000000000000000e+02,1.833210668693458274e+03,2.688699219284297214e+03,6.146852739800984637e+03,6.795964651060186952e+03,7.127240887632502563e+03
4.250000000000000000e+02,1.842671759832592898e+03,2.705733868791394798e+03,6.176107486370990046e+03,6.829370042419571291e+03,7.166491685714032428e+03
4.260000000000000000e+02,1.851898333954879945e+03,2.716303673525413615e+03,6.209059505060785341e+03,6.867677907929356479e+03,7.208314750803311654e+03
4.270000000000000000e+02,1.858738184165198390e+03,2.733224356950591755e+03,6.246264610251034355e+03,6.908997701692947885e+03,7.242673680407963730e+03
4.280000000000000000e+02,1.872944260231264479e+03,2.747707622458729020e+03,6.272822578702433020e+03,6.944246172117140304e+03,7.285493546280747978e+03
4.290000000000000000e+02,1.882453729970407267e+03,2.756313962973060825e+03,6.312422421665560250e+03,6.977682178065570952e+03,7.321887012487934953e+03
4.300000000000000000e+02,1.893877148003708726e+03,2.768063958584322791e+03,6.345661011340464938e+03,7.011590253128517361e+03,7.357792554819880024e+03
4.310000000000000000e+02,1.904109557832205155e+03,2.783240374101441375e+03,6.372630675885447999e+03,7.041931550175433586e+03,7.394559713280656069e+03
4.320000000000000000e+02,1.916050276025041967e+03,2.797129519667494606e+03,6.406714270626456710e+03,7.079666608937372985e+03,7.427401539841584054e+03
4.330000000000000000e+02,1.925186963755503257e+03,2.810606921425351629e+03,6.438692841128024156e+03,7.120947779042895490e+03,7.460267910531259076e+03
4.340000000000000000e+02,1.937583704055138469e+03,2.824924355395532984e+03,6.477433992890224545e+03,7.156911645144236900e+03,7.494903428072319002e+03
4.350000000000000000e+02,1.942854418559601982e+03,2.844791458989989223e+03,6.510850789292528134e+03,7.194524727731317398e+03,7.540249180869534939e+03
4.360000000000000000e+02,1.953835032682451128e+03,2.857692215848814158e+03,6.544841893371934930e+03,7.226843620498269956e+03,7.581366121247915544e+03
4.370000000000000000e+02,1.962738854474793698e+03,2.873319106314234887e+03,6.585145617683079763e+03,7.265282585081398793e+03,7.621205764872633154e+03
4.380000000000000000e+02,1.972613575494769975e+03,2.887674666351334508e+03,6.616254594189125783e+03,7.294120173053353938e+03,7.657893805430994689e+03
4.390000000000000000e+02,1.979967344458388652e+03,2.901815514475934378e+03,6.653224525529987659e+03,7.326118836539762924e+03,7.693805984979794630e+03
4.400000000000000000e+02,1.993184686339664495e+03,2.916947909389105916e+03,6.688793727417480113e+03,7.357647590202831452e+03,7.733415883331290388e+03
4.410000000000000000e+02,2.006021652407069269e+03,2.928505864814672350e+03,6.720405146228128615e+03,7.391792582106732880e+03,7.773845654801076307e+03
4.420000000000000000e+02,2.015411810241300827e+03,2.939916959511869663e+03,6.756000598815398916e+03,7.424009455336983592e+03,7.813080821947563891e+03
4.430000000000000000e+02,2.022988756770600048e+03,2.951081936235374087e+03,6.787983252528066259e+03,7.455846207545628204e+03,7.847240581222178662e+03
4.440000000000000000e+02,2.035405162256931135e+03,2.967454691919599554e+03,6.820310826907845694e+03,7.494641310095636982e+03,7.883666628227183537e+03
4.450000000000000000e+02,2.046020068720140898e+03,2.981974862781803495e+03,6.850538457409900730e+03,7.537758118977832055e+03,7.913806452848103618e+03
4.460000000000000000e+02,2.056460083417940950e+03,2.996735267688220119e+03,6.882168630244357701e+03,7.577575757143387818e+03,7.953274250689026303e+03
4.470000000000000000e+02,2.065506549108205490e+03,3.009539849554323155e+03,6.913125874980056324e+03,7.612218716812585626e+03,7.991629221950215651e+03
4.480000000000000000e+02,2.075482673368127053e+03,3.023686482509501275e+03,6.944438181310779328e+03,7.641257078904211085e+03,8.023065258727075161e+03
4.490000000000000000e+02,2.086914534138642011e+03,3.040377403750655048e+03,6.977491443560692460e+03,7.674478408941519774e+03,8.063539227103685334e+03
4.500000000000000000e+02,2.098474625215377728e+03,3.054602639265945072e+03,7.017229958119125513e+03,7.712158407918806006e+03,8.097763187694758017e+03
4.510000000000000000e+02,2.110122884295157746e+03,3.068860791135234649e+03,7.051641058695866377e+03,7.744418027416682889e+03,8.131159471447681426e+03
4.520000000000000000e+02,2.118813043037062926e+03,3.084994259126709949e+03,7.098823089459026050e+03,7.789857402714818818e+03,8.170641397727341428e+03
4.530000000000000000e+02,2.131379005644204426e+03,3.098312357313906887e+03,7.122906763686407430e+03,7.829517001012610308e+03,8.206740247975822058e+03
4.540000000000000000e+02,2.143166941576931094e+03,3.115445560094866778e+03,7.150756673501808109e+03,7.865683945708349711e+03,8.247842017657581891e+03
4.550000000000000000e+02,2.153661190098849147e+03,3.129180767761839888e+03,7.184284526404608187e+03,7.908150053263485461e+03,8.290423689133162043e+03
4.560000000000000000e+02,2.162362290750455941e+03,3.140878838014104076e+03,7.221295526745307143e+03,7.944730864921551074e+03,8.324458671265412704e+03
4.570000000000000000e+02,2.171555826480453106e+03,3.154419089885751418e+03,7.258664134144226409e+03,7.974945863159201508e+03,8.363975452618646159e+03
4.580000000000000000e+02,2.182143085692001478e+03,3.171112046576258308e+03,7.291532181300546654e+03,8.009019960480570262e+03,8.400763803921105136e+03
4.590000000000000000e+02,2.195497686471693669e+03,3.186421268468434391e+03,7.327601062124229429e+03,8.044446506101025079e+03,8.447006452185063608e+03
4.600000000000000000e+02,2.203360663666359869e+03,3.201922107807367865e+03,7.359749079319877637e+03,8.084651396576940897e+03,8.487376259297088836e+03
4.610000000000000000e+02,2.214071416624623453e+03,3.224019289570875117e+03,7.389183541209995383e+03,8.126098443000704719e+03,8.524083507892086345e+03
4.620000000000000000e+02,2.220280246407039158e+03,3.240077081160341550e+03,7.420299575034776353e+03,8.155374452240512255e+03,8.560256606874801946e+03
4.630000000000000000e+02,2.229165455146419845e+03,3.256254636388503513e+03,7.456248706823444991e+03,8.188406239576408552e+03,8.608707899862130944e+03
4.640000000000000000e+02,2.242625521272525475e+03,3.273001361555276162e+03,7.488837339644018357e+03,8.220049979588089627e+03,8.647571835537804873e+03
4.650000000000000000e+02,2.257579454229070507e+03,3.287941927767946709e+03,7.526794196801765793e+03,8.267906538569885015e+03,8.682247009238064493e+03
4.660000000000000000e+02,2.271913547381835997e+03,3.302616709013029777e+03,7.566560623784907875e+03,8.301261017873544915e+03,8.722253802533372436e+03
4.670000000000000000e+02,2.281321416952116124e+03,3.320594252710205183e+03,7.609797271002084017e+03,8.334959542067264920e+03,8.764964510397870981e+03
4.680000000000000000e+02,2.290746497881243158e+03,3.337364255457659965e+03,7.652903732823263454e+03,8.378024834789135639e+03,8.797319140547064308e+03
4.690000000000000000e+02,2.297266587107134910e+03,3.356945738761007760e+03,7.690818654974867968e+03,8.419067163754070862e+03,8.832808643175954785e+03
4.700000000000000000e+02,2.311020935482378263e+03,3.370709596853424046e+03,7.724943108610665149e+03,8.459346331666667538e+03,8.874914724346475850e+03
4.710000000000000000e+02,2.322094641914760814e+03,3.384161855151538930e+03,7.765604466991159825e+03,8.496282637329217323e+03,8.919419276765353061e+03
4.720000000000000000e+02,2.333482876434486570e+03,3.403415728823179961e+03,7.806055653545548921e+03,8.532374151846132008e+03,8.955980282016387719e+03
4.730000000000000000e+02,2.344488925311220555e+03,3.416450693886687986e+03,7.841055074300961678e+03,8.577678243776268573e+03,8.998748479889174632e+03
4.740000000000000000e+02,2.354825803160586929e+03,3.432416193539252617e+03,7.877342981023723041e+03,8.614580306506479246e+03,9.039630439917515105e+03
4.750000000000000000e+02,2.370949628726071751e+03,3.447323296677840517e+03,7.912464842846733518e+03,8.657527791373540822e+03,9.086763760738369456e+03
4.760000000000000000e+02,2.382044013007837293e+03,3.462459026807063310e+03,7.946903170072086141e+03,8.698216526912488916e+03,9.128072043128850055e+03
4.770000000000000000e+02,2.395022659010056032e+03,3.475702101361069708e+03,7.977562331800392712e+03,8.739977362028837888e+03,9.167412998021478415e+03
4.780000000000000000e+02,2.407837566167103887e+03,3.490258653867788325e+03,8.013243524368196631e+03,8.784365667339889114e+03,9.205926943085469247e+03
4.790000000000000000e+02,2.420249209435855846e+03,3.505143768731192722e+03,8.045219769143923259e+03,8.825667106410292035e+03,9.245058695940029793e+03
4.800000000000000000e+02,2.431533335301337502e+03,3.521222658167837835e+03,8.073769734935913220e+03,8.869853615252330201e+03,9.289020459910043428e+03
4.810000000000000000e+02,2.442986970487467261e+03,3.534440925306797453e+03,8.100488042644270536e+03,8.907038542663460248e+03,9.328649961319522845e+03
4.820000000000000000e+02,2.456487729027257956e+03,3.549157623777269691e+03,8.146330663644275774e+03,8.937657442750461996e+03,9.372305749851171640e+03
4.830000000000000000e+02,2.467361164851608464e+03,3.563642985527077144e+03,8.183848096681655079e+03,8.973619949489484497e+03,9.415003333591290357e+03
4.840000000000000000e+02,2.476974172310526228e+03,3.581603812456566629e+03,8.215118711570337837e+03,9.015865935898629687e+03,9.453711172797840845e+03
4.850000000000000000e+02,2.490702700716090476e+03,3.600182853333568346e+03,8.252086335917934775e+03,9.057137916480758577e+03,9.497823985174170957e+03
4.860000000000000000e+02,2.502138205596391799e+03,3.611667557488771308e+03,8.285452283664722927e+03,9.092835921090667398e+03,9.545390298741232982e+03
4.870000000000000000e+02,2.508916381935254321e+03,3.627211844280484002e+03,8.324092824712386573e+03,9.129916761743592360e+03,9.585008569886103942e+03
4.880000000000000000e+02,2.516780654405619771e+03,3.643384840694991453e+03,8.358826780659799624e+03,9.166890949115811964e+03,9.619971260579884984e+03
4.890000000000000000e+02,2.529886826537980596e+03,3.660581875060185666e+03,8.391643578055125545e+03,9.200164411766065314e+03,9.655368419579916008e+03
4.900000000000000000e+02,2.541824122666514995e+03,3.680247328781752003e+03,8.433222151311720154e+03,9.245059089740218042e+03,9.696146774775806989e+03
4.910000000000000000e+02,2.551134505646003163e+03,3.699364089558620890e+03,8.466656231115077389e+03,9.277148678325140281e+03,9.727521944069669189e+03
4.920000000000000000e+02,2.563722167462889047e+03,3.713617599075120324e+03,8.506924637683618130e+03,9.329105937901205834e+03,9.774699492971009022e+03
4.930000000000000000e+02,2.577458303747504942e+03,3.724530833718697977e+03,8.536017657170026723e+03,9.366726715042959768e+03,9.818125624534337476e+03
4.940000000000000000e+02,2.589334748251929341e+03,3.742046916227362090e+03,8.578453531343049690e+03,9.405257136479209294e+03,9.860040250045971334e+03
4.950000000000000000e+02,2.602199131813562417e+03,3.763611065701459665e+03,8.617132541013977971e+03,9.439718538519124195e+03,9.896667494813724261e+03
4.960000000000000000e+02,2.613101085424035318e+03,3.775047696242265829e+03,8.660786971677709516e+03,9.481432328610710101e+03,9.933819977367340471e+03
4.970000000000000000e+02,2.624349535647465927e+03,3.791638478006571859e+03,8.698624502376696910e+03,9.512574193697750161e+03,9.984117464785569609e+03
4.980000000000000000e+02,2.634375777154115440e+03,3.811487492983200355e+03,8.736735332464675594e+03,9.561512906925925563e+03,1.002707005188083713e+04
4.990000000000000000e+02,2.646449658615817498e+03,3.822907238472456811e+03,8.779081987220655719e+03,9.600637698603195531e+03,1.007338304040169169e+04
5.000000000000000000e+02,2.657976284874193880e+03,3.832471276306299387e+03,8.818523946471545059e+03,9.638685845428761240e+03,1.011823516026103061e+04
5.010000000000000000e+02,2.667970549268474315e+03,3.846692781884960823e+03,8.858609567956647879e+03,9.673629935209808536e+03,1.015781807602652952e+04
5.020000000000000000e+02,2.686577030757157900e+03,3.863899452887056668e+03,8.898015298220627301e+03,9.708716037738204250e+03,1.020587573522890307e+04
5.030000000000000000e+02,2.697004241139884471e+03,3.877836700432237194e+03,8.934388707168547626e+03,9.744657651746387273e+03,1.025233905916220647e+04
5.040000000000000000e+02,2.709885212009286079e+03,3.894444713875172965e+03,8.968462724998331396e+03,9.794110168404309661e+03,1.029449011440852337e+04
5.050000000000000000e+02,2.722958373045786175e+03,3.913868547433894491e+03,9.002887928904176079e+03,9.836906447495544853e+03,1.033603369483680399e+04
5.060000000000000000e+02,2.736680211868576407e+03,3.932696347774710830e+03,9.043517281016276684e+03,9.881288967359834714e+03,1.038550013036522796e+04
5.070000000000000000e+02,2.748603623919511847e+03,3.950739209462681174e+03,9.084640331458202127e+03,9.915367712011477124e+03,1.043211294960644045e+04
5.080000000000000000e+02,2.762010355617403093e+03,3.965119830559320690e+03,9.124621163678155426e+03,9.965976118937687716e+03,1.047920205497383358e+04
5.090000000000000000e+02,2.774651158873909480e+03,3.982576056067456193e+03,9.164928904776941636e+03,1.000582859277414900e+04,1.053316440392376535e+04
5.100000000000000000e+02,2.787170346574845098e+03,4.003240922671760927e+03,9.201971168417421723e+03,1.004475958015044489e+04,1.057770291254838594e+04
5.110000000000000000e+02,2.801469455381674379e+03,4.019690631889109227e+03,9.235722487623032066e+03,1.008538603466601489e+04,1.062360926473284417e+04
5.120000000000000000e+02,2.811733714433066780e+03,4.038959482236734857e+03,9.283027150140496815e+03,1.013380229393520494e+04,1.066315701826931581e+04
5.130000000000000000e+02,2.823613645368357538e+03,4.059283629557774475e+03,9.326320089481723699e+03,1.018475238456338047e+04,1.071172636473042076e+04
5.140000000000000000e+02,2.839863584174709558e+03,4.080034508348861436e+03,9.368556425968268741e+03,1.022087235391487047e+04,1.075061070812747494e+04
5.150000000000000000e+02,2.859270772666455741e+03,4.096328082257621645e+03,9.414185705121390129e+03,1.026173993296426852e+04,1.079222118386327566e+04
5.160000000000000000e+02,2.871903689506214505e+03,4.110062251889838080e+03,9.449855139410839911e+03,1.030681679808624904e+04,1.083260859626777528e+04
5.170000000000000000e+02,2.884137305021871271e+03,4.127309466806547789e+03,9.490182656368007883e+03,1.035505065400474268e+04,1.087400821941474715e+04
5.180000000000000000e+02,2.896245388163502412e+03,4.147588764782403814e+03,9.531940933009398577e+03,1.039427550457220423e+04,1.092303832411896656e+04
5.190000000000000000e+02,2.907343796835067678e+03,4.165900573053804692e+03,9.568580316562365624e+03,1.043492641381495378e+04,1.096482428803997391e+04
5.200000000000000000e+02,2.919127071083973533e+03,4.182622896684631996e+03,9.606171608575052232e+03,1.046813261615649571e+04,1.101833543177964566e+04
5.210000000000000000e+02,2.931514965148117881e+03,4.208799043075871850e+03,9.650658126186604932e+03,1.051064597548486927e+04,1.106449491385041256e+04
5.220000000000000000e+02,2.947348311984583233e+03,4.227729562501106557e+03,9.687350543590287998e+03,1.055163821123009802e+04,1.111537198825353516e+04
5.230000000000000000e+02,2.960298664941936295e+03,4.245129897908964267e+03,9.726305573775634912e+03,1.059592983615114281e+04,1.116183856678465781e+04
5.240000000000000000e+02,2.973787494584851629e+03,4.259582160585169731e+03,9.765815589208708843e+03,1.063706081184514551e+04,1.120489217107365948e+04
5.250000000000000000e+02,2.984513653877366778e+03,4.275219691098540352e+03,9.807576829177265608e+03,1.067471389388166790e+04,1.124492164603631500e+04
5.260000000000000000e+02,2.997551080596616885e+03,4.292909007915164693e+03,9.850022295749780824e+03,1.072150271300154600e+04,1.128781665714827977e+04
5.270000000000000000e+02,3.012930471410103564e+03,4.311127653751723301e+03,9.885435201568699995e+03,1.076836668649040257e+04,1.132133517769482023e+04
5.280000000000000000e+02,3.023092715345958823e+03,4.331065441667495179e+03,9.922575300787026208e+03,1.080554474482105070e+04,1.136255027420521947e+04
5.290000000000000000e+02,3.034862184698665715e+03,4.352627381615395279e+03,9.965126340941646049e+03,1.084240979694154157e+04,1.141255161484878226e+04
5.300000000000000000e+02,3.045430771182059289e+03,4.373563532232488797e+03,1.001152867916018113e+04,1.088465481874662510e+04,1.145711822944224696e+04
5.310000000000000000e+02,3.058863380874397990e+03,4.393316061425446605e+03,1.005344522976661028e+04,1.092806099971804360e+04,1.149576352996004607e+04
5.320000000000000000e+02,3.071295511423511016e+03,4.406654336828774831e+03,1.008992837278830666e+04,1.096605455541927222e+04,1.153562328779758536e+04
5.330000000000000000e+02,3.086191488062660028e+03,4.422701407825254137e+03,1.012742597784278223e+04,1.101074205051887475e+04,1.158097121524159593e+04
5.340000000000000000e+02,3.099603615029407592e+03,4.438842736986302043e+03,1.016603913066070891e+04,1.104491423832238797e+04,1.162081967439837899e+04
5.350000000000000000e+02,3.114613704124091782e+03,4.456349642233813938e+03,1.020473596411695144e+04,1.108027590394200888e+04,1.166439238753590871e+04
5.360000000000000000e+02,3.124526743295743927e+03,4.477316694969675154e+03,1.024993798849692212e+04,1.111962453683706372e+04,1.171587302225711210e+04
5.370000000000000000e+02,3.138214137820819815e+03,4.495551080367429677e+03,1.028494373942425773e+04,1.117030475074882634e+04,1.176181036884147397e+04
5.380000000000000000e+02,3.152517689698574941e+03,4.508851581601154976e+03,1.033116360964663181e+04,1.121746432684467436e+04,1.180168620211897905e+04
5.390000000000000000e+02,3.166771724155048105e+03,4.527592363871510315e+03,1.036530824436370312e+04,1.125464295595759722e+04,1.185124904791713379e+04
5.400000000000000000e+02,3.178359514345822845e+03,4.543484665350478281e+03,1.040588585224386043e+04,1.130547216599332387e+04,1.189298434839733454e+04
5.410000000000000000e+02,3.192576615228767878e+03,4.562141925572319451e+03,1.044816413106045729e+04,1.135397031877690097e+04,1.194833995897584828e+04
5.420000000000000000e+02,3.207623724936039252e+03,4.579223901467958967e+03,1.049480790964864900e+04,1.140351328551941515e+04,1.199863348504681926e+04
5.430000000000000000e+02,3.216699225122230928e+03,4.601880070607999187e+03,1.053285194750638766e+04,1.145643699524310614e+04,1.204868655221508197e+04
5.440000000000000000e+02,3.228682628514887256e+03,4.620072752426838633e+03,1.056890506174558686e+04,1.149073343598263091e+04,1.208702609920295436e+04
5.450000000000000000e+02,3.241786252503043670e+03,4.637000499074205436e+03,1.060794401145074335e+04,1.153415256477422372e+04,1.214125528479172317e+04
5.460000000000000000e+02,3.259015868222485551e+03,4.652307399183317102e+03,1.066375191845100562e+04,1.157788786377485667e+04,1.219136468197198701e+04
5.470000000000000000e+02,3.272266959775359737e+03,4.672995439337049902e+03,1.070863201961700543e+04,1.162722083397288952e+04,1.223598381119437181e+04
5.480000000000000000e+02,3.283861486566671374e+03,4.695920566900533231e+03,1.075640486397617497e+04,1.167108898783402947e+04,1.227621206130642895e+04
5.490000000000000000e+02,3.296733363717424254e+03,4.714367064197509535e+03,1.079641429891754706e+04,1.171872633375597252e+04,1.232110634749379278e+04
5.500000000000000000e+02,3.312496895415561085e+03,4.732780475395507892e+03,1.083298661441940203e+04,1.176187864353684745e+04,1.237482664764711262e+04
5.510000000000000000e+02,3.324035119639881941e+03,4.754342034008266637e+03,1.088112519392255672e+04,1.180516127492907617e+04,1.242513052725595662e+04
5.520000000000000000e+02,3.337592298920767462e+03,4.768440522053785571e+03,1.091790658373363112e+04,1.185031923521771387e+04,1.247219160229114277e+04
5.530000000000000000e+02,3.352476659504034615e+03,4.788029628175911057e+03,1.095244418316837982e+04,1.189490649422452589e+04,1.252130924966897146e+04
5.540000000000000000e+02,3.369026072348901380e+03,4.807797064918731849e+03,1.098698911976859199e+04,1.193265649137418586e+04,1.257347691171126280e+04
5.550000000000000000e+02,3.381955867935625065e+03,4.824866648524057382e+03,1.102641337922554521e+04,1.197878675759724138e+04,1.261868676748635335e+04
5.560000000000000000e+02,3.398671706066102161e+03,4.846060711375655956e+03,1.107044210791508158e+04,1.203095565836904825e+04,1.267849890522344140e+04
5.570000000000000000e+02,3.410640964154878930e+03,4.865943423226726736e+03,1.111259487942258602e+04,1.208092363450594712e+04,1.273514272538508521e+04
5.580000000000000000e+02,3.425353926220372159e+03,4.881197807834605555e+03,1.115636548814862181e+04,1.212035685933856985e+04,1.277981639598222318e+04
5.590000000000000000e+02,3.442224160964755356e+03,4.900905255789142757e+03,1.119259972877918699e+04,1.215359769647597932e+04,1.282156419406346140e+04
5.600000000000000000e+02,3.455579862486218644e+03,4.916087858780108945e+03,1.123644838117244944e+04,1.219671926055186850e+04,1.286956982754003548e+04
5.610000000000000000e+02,3.470363063622505706e+03,4.931051584746901426e+03,1.128578047615448304e+04,1.224617298749031579e+04,1.292822823382028946e+04
5.620000000000000000e+02,3.484686449597121282e+03,4.952155984199377599e+03,1.132013998716729839e+04,1.229240456806835573e+04,1.298391600892658971e+04
5.630000000000000000e+02,3.499141955383116510e+03,4.966309566208870820e+03,1.136200385424305023e+04,1.233894527989317612e+04,1.303034512534306850e+04
5.640000000000000000e+02,3.518287266746676323e+03,4.982904329080323805e+03,1.140744981689723500e+04,1.238264614034151600e+04,1.308460245644417955e+04
5.650000000000000000e+02,3.527955008360942429e+03,5.003695185534101256e+03,1.145137416575857605e+04,1.242574591645371402e+04,1.313075135023358962e+04
5.660000000000000000e+02,3.535858989963486692e+03,5.018555632587490436e+03,1.149216933818948019e+04,1.246743660768017799e+04,1.318124176914555028e+04
5.670000000000000000e+02,3.550241417303507205e+03,5.037608255790903058e+03,1.152937070088440669e+04,1.251660768515400196e+04,1.323264331143135496e+04
5.680000000000000000e+02,3.559919777096654343e+03,5.056876952953606633e+03,1.157573156242928599e+04,1.255590708171495862e+04,1.327646298248232597e+04
5.690000000000000000e+02,3.573902597455119576e+03,5.076975573804571468e+03,1.162582687659913790e+04,1.260074094427370437e+04,1.332287232773424330e+04
5.700000000000000000e+02,3.587526116992553852e+03,5.096107111163748414e+03,1.165982538321405991e+04,1.263958830657046565e+04,1.337489730175831755e+04
5.710000000000000000e+02,3.599173415908257994e+03,5.119446517478791066e+03,1.170848203832184663e+04,1.269039537378220484e+04,1.342252139942641952e+04
5.720000000000000000e+02,3.611805277970584029e+03,5.136003699360524479e+03,1.174198588575082977e+04,1.273696051304826324e+04,1.346957077620798736e+04
5.730000000000000000e+02,3.626753884507163093e+03,5.153688262692288845e+03,1.178042653947673352e+04,1.278963965729396659e+04,1.352367595850529688e+04
5.740000000000000000e+02,3.640142234513164112e+03,5.170299559721554033e+03,1.182558786668699759e+04,1.283933860508603902e+04,1.357079242671685279e+04
5.750000000000000000e+02,3.651888773174150629e+03,5.194015270481211701e+03,1.186882931225411085e+04,1.288867580134230775e+04,1.362225474534994100e+04
5.760000000000000000e+02,3.670267372350097503e+03,5.215283127667438748e+03,1.191389274947966987e+04,1.294408923313015475e+04,1.366800399087606274e+04
5.770000000000000000e+02,3.682388020993971622e+03,5.233263426160376184e+03,1.196356279037947024e+04,1.299366682069456692e+04,1.371545260960366431e+04
5.780000000000000000e+02,3.694032679696288142e+03,5.250145076003243048e+03,1.201027924992655426e+04,1.303800770844137151e+04,1.376740957279004215e+04
5.790000000000000000e+02,3.706682155251374297e+03,5.274005173692601602e+03,1.205097363154993218e+04,1.308920539078816000e+04,1.381949897829525980e+04
5.800000000000000000e+02,3.716594913630683550e+03,5.294472798312181112e+03,1.209518516824852850e+04,1.313230384374016467e+04,1.386648425269227118e+04
5.810000000000000000e+02,3.731389664107716271e+03,5.314076933216599173e+03,1.214913051732516396e+04,1.318274396286812043e+04,1.392657810966685429e+04
5.820000000000000000e+02,3.740918579184227383e+03,5.332261355059461494e+03,1.219600730959393513e+04,1.322625839732870372e+04,1.397591781360803907e+04
5.830000000000000000e+02,3.756655167610373610e+03,5.350653336987325019e+03,1.224615526171538295e+04,1.327326834189417059e+04,1.402392424732785366e+04
5.840000000000000000e+02,3.772796965383609404e+03,5.370746410631140861e+03,1.229143413856118423e+04,1.331924968283574890e+04,1.406980691922346523e+04
5.850000000000000000e+02,3.785362144540982626e+03,5.394450255268168803e+03,1.234166253043429242e+04,1.336927526339716132e+04,1.412600823275102084e+04
5.860000000000000000e+02,3.798870127528846751e+03,5.415823306375214088e+03,1.237807888253242527e+04,1.340945656809532011e+04,1.417416507325348721e+04
5.870000000000000000e+02,3.814847720882699832e+03,5.439048990682724252e+03,1.242866463355063388e+04,1.345238745679309977e+04,1.422755634838269361e+04
5.880000000000000000e+02,3.831178829003382361e+03,5.459154486030264707e+03,1.247822376389281999e+04,1.349746390948324552e+04,1.427988165618650964e+04
5.890000000000000000e+02,3.845908528901323734e+03,5.482890217412784295e+03,1.251663921213129288e+04,1.354103669407923735e+04,1.433651209373504935e+04
5.900000000000000000e+02,3.863709556645877001e+03,5.498161574154915797e+03,1.255097675084389266e+04,1.359599353562507895e+04,1.438715850272924217e+04
5.910000000000000000e+02,3.873330743085084578e+03,5.512247663343568092e+03,1.258656539224126027e+04,1.364706016574155728e+04,1.444155908914764586e+04
5.920000000000000000e+02,3.889111524440473659e+03,5.528382220566436445e+03,1.263188714808701479e+04,1.370038437450451056e+04,1.449144390557788938e+04
5.930000000000000000e+02,3.905867313506347728e+03,5.544320422099279313e+03,1.267198474449917194e+04,1.375104278876491662e+04,1.454490928052125855e+04
5.940000000000000000e+02,3.918812929856428127e+03,5.570398527172839749e+03,1.271571034758021415e+04,1.379871419496001909e+04,1.459310838553590656e+04
5.950000000000000000e+02,3.933538488589245389e+03,5.595716933160323606e+03,1.275218145950916733e+04,1.385570153788304015e+04,1.464274486586671628e+04
5.960000000000000000e+02,3.948939734583530935e+03,5.619110453529568986e+03,1.280343485078963204e+04,1.390074998889607377e+04,1.469996818223386072e+04
5.970000000000000000e+02,3.965887825442736357e+03,5.642172090944406591e+03,1.285042903967535676e+04,1.395536988282706807e+04,1.475068922825235131e+04
5.980000000000000000e+02,3.982383263301561328e+03,5.663633546647054573e+03,1.288449605080390575e+04,1.400238598148872552e+04,1.480852165933886863e+04
5.990000000000000000e+02,4.004180174294997869e+03,5.685683120769180277e+03,1.293941000533794795e+04,1.404952724378912535e+04,1.486963141815562631e+04
6.000000000000000000e+02,4.019181640991865152e+03,5.710148539394799627e+03,1.299085736029664986e+04,1.409604508023221933e+04,1.492372075518589190e+04
6.010000000000000000e+02,4.034596661132776717e+03,5.727424726110808479e+03,1.304287097827214166e+04,1.414473665154895207e+04,1.497791337998187009e+04
6.020000000000000000e+02,4.052365539560382786e+03,5.744747376371164137e+03,1.308864001897479829e+04,1.419498620940095498e+04,1.503690728205410051e+04
6.030000000000000000e+02,4.071423113975743036e+03,5.765234475216973806e+03,1.313034462565372996e+04,1.424827650010789512e+04,1.507899808678777481e+04
6.040000000000000000e+02,4.089041278171163867e+03,5.789747319121548571e+03,1.318321454872178947e+04,1.428973648568457793e+04,1.513412861651543972e+04
6.050000000000000000e+02,4.107388321754717253e+03,5.813075033267496110e+03,1.323061107728426941e+04,1.434314575804649212e+04,1.518631954870888876e+04
6.060000000000000000e+02,4.123100269814288367e+03,5.841456758332111349e+03,1.327690865409094113e+04,1.439110797495791121e+04,1.524547531651957979e+04
6.070000000000000000e+02,4.137700601194231240e+03,5.870858482979077962e+03,1.332414066099550109e+04,1.443688132226039852e+04,1.529061291742990943e+04
6.080000000000000000e+02,4.153930815031077145e+03,5.885088855741952102e+03,1.337704277484340128e+04,1.447926496899371341e+04,1.534616899469633245e+04
6.090000000000000000e+02,4.169880973289573376e+03,5.906711076185615639e+03,1.342073725833119170e+04,1.452448116626249430e+04,1.540551728611501312e+04
6.100000000000000000e+02,4.187689993678013707e+03,5.923229066100338059e+03,1.347626692877115784e+04,1.457629089262768321e+04,1.545389918060465061e+04
6.110000000000000000e+02,4.202268024134267762e+03,5.941566510498346361e+03,1.352447777438522462e+04,1.461920552512709583e+04,1.550409850363004807e+04
6.120000000000000000e+02,4.217684439180109621e+03,5.956596164147109448e+03,1.357091484428683179e+04,1.466968083091451808e+04,1.555204770826013555e+04
6.130000000000000000e+02,4.236882161445137172e+03,5.981136174007141562e+03,1.362835761319044468e+04,1.472198898186784754e+04,1.561236236869821914e+04
6.140000000000000000e+02,4.249999653645563740e+03,6.002016822284143927e+03,1.367598972092299846e+04,1.477456839740192663e+04,1.566580435299628152e+04
6.150000000000000000e+02,4.263122698372106242e+03,6.023477597762475853e+03,1.374074450773122226e+04,1.482842990258142163e+04,1.572041860019986416e+04
6.160000000000000000e+02,4.277577186731737129e+03,6.049057174188206773e+03,1.378893093677584511e+04,1.487821827611642948e+04,1.576717530683827863e+04
6.170000000000000000e+02,4.291800216284713315e+03,6.078597999756541867e+03,1.383848712381883706e+04,1.492653348470588753e+04,1.581902629899184103e+04
6.180000000000000000e+02,4.309545017650496447e+03,6.100829548099372914e+03,1.388236404508410124e+04,1.498627795039012381e+04,1.586314479960940662e+04
6.190000000000000000e+02,4.324202378761499858e+03,6.120220482722575980e+03,1.392688460754051994e+04,1.502943796445559019e+04,1.592572324525348995e+04
6.200000000000000000e+02,4.344119896330726988e+03,6.138919600546609217e+03,1.398143464699987817e+04,1.507720386477055035e+04,1.598646880223618791e+04
6.210000000000000000e+02,4.359329903948328138e+03,6.157630359903432691e+03,1.402706281928894532e+04,1.512782978304837525e+04,1.604185134096007459e+04
6.220000000000000000e+02,4.378344535895501394e+03,6.175048431566990075e+03,1.407086268325616402e+04,1.518071170284510299e+04,1.608925962732627158e+04
6.230000000000000000e+02,4.394143241725221742e+03,6.201021145061848983e+03,1.411337460800112967e+04,1.522791481603550528e+04,1.615023074732303758e+04
6.240000000000000000e+02,4.404090783547814681e+03,6.222466166160367720e+03,1.416669315058430584e+04,1.527416369093594039e+04,1.621315181170030337e+04
6.250000000000000000e+02,4.422750048525931561e+03,6.250660528645265913e+03,1.421229235271409925e+04,1.532124591390505520e+04,1.626457254590004231e+04
6.260000000000000000e+02,4.441463090841019948e+03,6.279315698212727511e+03,1.425868546137361045e+04,1.537056070901360545e+04,1.632077736612869921e+04
6.270000000000000000e+02,4.449471359811377624e+03,6.302649242283021522e+03,1.430547552463773900e+04,1.542135737946554218e+04,1.636175200854609284e+04
6.280000000000000000e+02,4.463437457419107886e+03,6.321831232399650617e+03,1.435375186647824921e+04,1.547988743959949716e+04,1.640664754357091806e+04
6.290000000000000000e+02,4.480187238364658697e+03,6.350397681350797029e+03,1.440062261804834998e+04,1.553929716726078914e+04,1.646223913670761249e+04
6.300000000000000000e+02,4.495118831182009671e+03,6.369016312966788973e+03,1.445742837972733469e+04,1.557604597429135538e+04,1.651737359564250073e+04
6.310000000000000000e+02,4.503598295342160782e+03,6.389946662480786472e+03,1.450634715584852165e+04,1.562153949130855108e+04,1.656848035556461400e+04
6.320000000000000000e+02,4.516391196516589844e+03,6.408727982382542905e+03,1.455548263118057548e+04,1.567522781465425578e+04,1.662062244541994369e+04
6.330000000000000000e+02,4.532099785899206836e+03,6.433335504842218143e+03,1.460281154623726070e+04,1.573509357989119235e+04,1.667285435325678554e+04
6.340000000000000000e+02,4.546561569132076329e+03,6.460366972098366205e+03,1.465207251853564958e+04,1.578973821865459468e+04,1.673752964206296019e+04
6.350000000000000000e+02,4.562441920768067575e+03,6.482835671067397925e+03,1.470250077976335342e+04,1.582925839243239170e+04,1.679136901539063183e+04
6.360000000000000000e+02,4.578117440348402852e+03,6.502388196262017118e+03,1.476091615400067167e+04,1.587591198336976231e+04,1.685513706513370562e+04
6.370000000000000000e+02,4.592891209264924328e+03,6.527413165124183251e+03,1.481198921446584427e+04,1.591515865412065796e+04,1.690427777518402581e+04
6.380000000000000000e+02,4.609466678285440139e+03,6.554716577688407597e+03,1.485983037198322927e+04,1.596305602506357536e+04,1.696473182646329951e+04
6.390000000000000000e+02,4.622935585950853238e+03,6.572072275259701200e+03,1.490491869329659312e+04,1.601617082402919732e+04,1.701728937184880488e+04
6.400000000000000000e+02,4.636955647022814446e+03,6.596919125280232038e+03,1.496641023178710566e+04,1.607504864889229611e+04,1.707530007009223482e+04
6.410000000000000000e+02,4.652358113536480232e+03,6.624662367736555098e+03,1.501599421815030655e+04,1.612910483476203990e+04,1.711964028549727664e+04
6.420000000000000000e+02,4.669071781039872803e+03,6.654717511990193088e+03,1.505968741780423625e+04,1.616980803205180564e+04,1.717723526475213293e+04
6.430000000000000000e+02,4.691045330369436670e+03,6.681047877579959277e+03,1.510431673080130713e+04,1.622794670999380469e+04,1.723675136901516817e+04
6.440000000000000000e+02,4.708679464507863486e+03,6.700978595823872638e+03,1.514338911133553665e+04,1.627861885420161889e+04,1.728432303332995070e+04
6.450000000000000000e+02,4.722669028323877683e+03,6.729727924399776384e+03,1.518287937090284322e+04,1.633040640926823471e+04,1.734594127203372773e+04
6.460000000000000000e+02,4.734215188462139849e+03,6.750707953111324059e+03,1.523276250470719606e+04,1.638455366321847760e+04,1.740781834861498282e+04
6.470000000000000000e+02,4.750988872483778323e+03,6.773773027505366372e+03,1.528516843677515499e+04,1.644265238203093031e+04,1.747338173998398997e+04
6.480000000000000000e+02,4.769257123945609237e+03,6.795901834060197871e+03,1.534108771507069468e+04,1.649768160023781820e+04,1.752896846269023081e+04
6.490000000000000000e+02,4.784800718593761303e+03,6.819777823689342767e+03,1.538601767980885779e+04,1.655988397081418952e+04,1.758710486948327161e+04
6.500000000000000000e+02,4.802013566908695793e+03,6.836938067569219129e+03,1.544401420650658110e+04,1.661413057811708131e+04,1.764266841301646855e+04
6.510000000000000000e+02,4.821378087639037403e+03,6.858407741984698077e+03,1.549933703873078048e+04,1.666716865520209831e+04,1.770339028732006409e+04
6.520000000000000000e+02,4.832606480756104247e+03,6.873243053178863192e+03,1.555567623417913637e+04,1.672701588910437567e+04,1.776367444002816774e+04
6.530000000000000000e+02,4.848596350205935778e+03,6.897232525261841147e+03,1.560969562093155764e+04,1.677797459193373288e+04,1.782813683468268573e+04
6.540000000000000000e+02,4.865540109643580763e+03,6.923877266895475259e+03,1.565281672824832458e+04,1.683289808038370393e+04,1.788498842793787480e+04
6.550000000000000000e+02,4.882682743293788008e+03,6.943779010350430326e+03,1.569870188805825273e+04,1.688005448304234233e+04,1.794982367489478929e+04
6.560000000000000000e+02,4.889955886325054962e+03,6.960584124247830914e+03,1.575699663011080702e+04,1.692839083674616268e+04,1.801345539069836013e+04
6.570000000000000000e+02,4.906213001676809654e+03,6.979572806705456060e+03,1.582881674657034455e+04,1.697999098036080977e+04,1.807853753815816890e+04
6.580000000000000000e+02,4.922252425314974971e+03,7.002888829395804350e+03,1.587985755681630872e+04,1.703422393174776516e+04,1.814059031905610391e+04
6.590000000000000000e+02,4.936070878837900636e+03,7.023754548295863060e+03,1.593465876670699799e+04,1.708495742874105781e+04,1.820112977739829512e+04
6.600000000000000000e+02,4.952571779428474656e+03,7.043061714296767605e+03,1.598529934776472146e+04,1.713275402101090731e+04,1.827488944123765032e+04
6.610000000000000000e+02,4.968480722365166002e+03,7.066980980351858307e+03,1.603472534475194334e+04,1.718780248702404060e+04,1.833761369798256055e+04
6.620000000000000000e+02,4.991002112315731210e+03,7.087241577108127785e+03,1.608435420957849055e+04,1.723866423632948863e+04,1.839026416529632479e+04
6.630000000000000000e+02,5.011671193796161788e+03,7.111172468334998484e+03,1.614374133433503084e+04,1.728937572120261393e+04,1.845064299045687949e+04
6.640000000000000000e+02,5.030741427627517623e+03,7.138292280794488761e+03,1.619300042390346425e+04,1.734652253210178606e+04,1.851905036735381509e+04
6.650000000000000000e+02,5.048260378690443758e+03,7.152020086300073672e+03,1.624391733646181819e+04,1.739762159724058438e+04,1.857895917889261182e+04
6.660000000000000000e+02,5.060820524954227949e+03,7.182236254656879282e+03,1.630179397313858681e+04,1.745317823089507510e+04,1.863895232465475419e+04
6.670000000000000000e+02,5.078128665064226880e+03,7.207832060813739190e+03,1.635066239602588394e+04,1.750723434525342236e+04,1.869144222904303024e+04
6.680000000000000000e+02,5.091265760795057759e+03,7.235566435358552553e+03,1.639962133655392245e+04,1.756962808276307624e+04,1.874363514100789689e+04
6.690000000000000000e+02,5.109775969824814638e+03,7.255582747426366041e+03,1.644714966047085545e+04,1.762492903281938561e+04,1.880382077348077291e+04
6.700000000000000000e+02,5.126675959746323315e+03,7.276720111636087495e+03,1.649401570291828830e+04,1.768029617736560613e+04,1.885466497080364934e+04
6.710000000000000000e+02,5.141706922557330472e+03,7.304789857302992459e+03,1.654116573543014238e+04,1.773023588861965982e+04,1.889317674350653397e+04
6.720000000000000000e+02,5.161898075525703462e+03,7.331269777821229582e+03,1.659069497002580101e+04,1.778604679114431201e+04,1.894643540444863902e+04
6.730000000000000000e+02,5.180519001226949513e+03,7.357872085452441752e+03,1.664549930698968092e+04,1.785594831395972506e+04,1.900767339152658678e+04
6.740000000000000000e+02,5.204573512389890311e+03,7.388627079541249259e+03,1.670092790294043516e+04,1.792703529422895008e+04,1.906986249940627749e+04
6.750000000000000000e+02,5.222004274013977010e+03,7.409362880235577904e+03,1.675392718837940265e+04,1.797376518389926059e+04,1.913339487163873127e+04
6.760000000000000000e+02,5.240784194821637357e+03,7.432330108490418752e+03,1.679524688971990690e+04,1.802805980279261712e+04,1.919764414648008096e+04
6.770000000000000000e+02,5.258031717491638119e+03,7.455923522573910304e+03,1.684122368907321288e+04,1.808892597449139794e+04,1.925542463138386665e+04
6.780000000000000000e+02,5.272656372062120681e+03,7.478861482287667968e+03,1.689311387463814754e+04,1.814291663957764467e+04,1.931064685797611310e+04
6.790000000000000000e+02,5.293153645487660469e+03,7.504904563006376520e+03,1.694780489510943153e+04,1.820124345789111976e+04,1.936273775473476053e+04
6.800000000000000000e+02,5.305527581901793383e+03,7.528552911242933078e+03,1.700253155112382592e+04,1.825400931141019828e+04,1.942717519006284056e+04
6.810000000000000000e+02,5.322951393489107431e+03,7.553123154414270175e+03,1.705663970189491010e+04,1.829385217613817804e+04,1.948342700409117606e+04
6.820000000000000000e+02,5.345584248890259914e+03,7.572932726311373699e+03,1.710380620832923159e+04,1.834665487606975512e+04,1.954406087431832202e+04
6.830000000000000000e+02,5.360034452411191523e+03,7.600389099828744293e+03,1.715564744916717609e+04,1.839939152003773779e+04,1.960112753638640424e+04
6.840000000000000000e+02,5.377842681346774953e+03,7.628910178275215003e+03,1.721379923702085216e+04,1.845709710675910173e+04,1.966369465745557318e+04
6.850000000000000000e+02,5.395184837035083547e+03,7.653130519310819182e+03,1.726512665437335818e+04,1.851193897716795618e+04,1.973375999620195580e+04
6.860000000000000000e+02,5.414693510851716383e+03,7.671381178027864735e+03,1.732338770991052297e+04,1.856786751597202965e+04,1.980032212140990305e+04
6.870000000000000000e+02,5.437320917636225204e+03,7.697677801949251261e+03,1.738182447254969884e+04,1.862368884947591505e+04,1.986612341948349422e+04
6.880000000000000000e+02,5.454142970630236960e+03,7.723339244326747576e+03,1.743616364568372592e+04,1.867991979347205415e+04,1.992185647674241409e+04
6.890000000000000000e+02,5.467891387342780035e+03,7.752334508100336279e+03,1.748461044013731589e+04,1.873829183183750501e+04,1.997811627245698401e+04
6.900000000000000000e+02,5.489173584439065962e+03,7.777667516280792370e+03,1.753569343347229733e+04,1.880297403735004627e+04,2.003487124689999473e+04
6.910000000000000000e+02,5.508547081218035601e+03,7.800216460479418856e+03,1.758956128828248984e+04,1.886094204500301930e+04,2.008728516275869333e+04
6.920000000000000000e+02,5.524591377547575576e+03,7.821403990044833336e+03,1.764040366830565472e+04,1.892491683371065665e+04,2.014382479173229513e+04
6.930000000000000000e+02,5.544718626894014960e+03,7.846656574713393638e+03,1.769560405364005783e+04,1.897646530324083142e+04,2.021719947376711207e+04
6.940000000000000000e+02,5.558241993385991009e+03,7.868951639181069368e+03,1.775469983911090821e+04,1.903476959773019189e+04,2.027574164077732712e+04
6.950000000000000000e+02,5.577253142499500427e+03,7.895490962925221538e+03,1.780253261553419725e+04,1.909614868656606996e+04,2.034451946070852864e+04
6.960000000000000000e+02,5.595983455323954331e+03,7.920458110547255274e+03,1.785686651378441820e+04,1.916111685794909135e+04,2.040481867553623670e+04
6.970000000000000000e+02,5.612473644923773463e+03,7.944060734525685803e+03,1.790631260208783351e+04,1.921907140235757106e+04,2.046561836944922834e+04
6.980000000000000000e+02,5.635777651779377265e+03,7.968161575710457328e+03,1.794901309664133441e+04,1.927662032529357748e+04,2.053844704394469227e+04
6.990000000000000000e+02,5.654879928939086312e+03,7.995335007306965963e+03,1.800714540911986478e+04,1.933224159308789240e+04,2.059462871826055198e+04
7.000000000000000000e+02,5.675511435269128924e+03,8.025704753459644053e+03,1.805904260196618998e+04,1.938545474217687297e+04,2.067300185884145321e+04
7.010000000000000000e+02,5.697583103751519047e+03,8.044185582578882531e+03,1.810736551003098430e+04,1.944595344056514659e+04,2.073186220386579953e+04
7.020000000000000000e+02,5.712217263162770905e+03,8.072882267472115018e+03,1.815520863202781402e+04,1.949849253211789619e+04,2.078934379494754103e+04
7.030000000000000000e+02,5.726890924378812997e+03,8.096534968852309248e+03,1.820702919611774996e+04,1.955828029471456102e+04,2.085473476111306081e+04
7.040000000000000000e+02,5.745632177162548032e+03,8.119115867986884041e+03,1.827005205309098528e+04,1.961356899803709530e+04,2.092412205469031687e+04
7.050000000000000000e+02,5.764942882934039517e+03,8.149847834130084266e+03,1.832337380159878740e+04,1.966598629832153165e+04,2.098222846355874935e+04
7.060000000000000000e+02,5.784195677206970686e+03,8.175164715386908938e+03,1.837459929136850405e+04,1.972249660509871683e+04,2.105620693517450854e+04
7.070000000000000000e+02,5.796133104375322546e+03,8.199201329311206791e+03,1.842580756889886106e+04,1.979847112293577084e+04,2.112748260771556306e+04
7.080000000000000000e+02,5.809496424934060997e+03,8.223185396132856113e+03,1.847635774247138033e+04,1.986182221124462376e+04,2.117724896775884190e+04
7.090000000000000000e+02,5.830471568833228957e+03,8.258445215355277469e+03,1.853243228848097351e+04,1.992282114075693607e+04,2.123169237187334511e+04
7.100000000000000000e+02,5.844982002343732347e+03,8.284805076971662857e+03,1.858225104885408655e+04,1.998536660354027117e+04,2.130697185103505035e+04
7.110000000000000000e+02,5.863973526584675710e+03,8.312621148528243793e+03,1.864042020467021212e+04,2.004940912685457806e+04,2.136593044642086170e+04
7.120000000000000000e+02,5.884848409499552872e+03,8.336524295676099428e+03,1.869510516288781946e+04,2.010798468950988172e+04,2.143225679998879423e+04
7.130000000000000000e+02,5.902011778470302488e+03,8.372596544827327307e+03,1.874484489136944467e+04,2.015505413494298409e+04,2.148512648956799603e+04
7.140000000000000000e+02,5.925857746765088450e+03,8.399383729057954042e+03,1.880669761664937323e+04,2.020142487983487081e+04,2.154712090834898481e+04
7.150000000000000000e+02,5.943493486688473240e+03,8.426613609569963955e+03,1.887314061498555384e+04,2.025737835795112915e+04,2.160893580813254084e+04
7.160000000000000000e+02,5.962277176489585145e+03,8.452986274247916299e+03,1.893125818230352888e+04,2.031171567709351802e+04,2.168541200621222379e+04
7.170000000000000000e+02,5.984775854284874185e+03,8.477823036740421230e+03,1.898179900982627441e+04,2.037194472847531142e+04,2.174931309767140920e+04
7.180000000000000000e+02,6.008060460758464615e+03,8.503888324784138604e+03,1.902650639658276123e+04,2.042470914688755147e+04,2.181417255775137528e+04
7.190000000000000000e+02,6.029553534388965090e+03,8.529838823452220822e+03,1.909017670289491070e+04,2.049003960035353884e+04,2.187967994811152676e+04
7.200000000000000000e+02,6.050242252510232902e+03,8.557838032198735164e+03,1.915602107541533769e+04,2.056191978943009235e+04,2.194421071209391448e+04
7.210000000000000000e+02,6.066848999158705737e+03,8.578100382065020312e+03,1.920831501552882037e+04,2.061848797146117067e+04,2.201070901410661463e+04
7.220000000000000000e+02,6.079091064123273100e+03,8.604938469456119492e+03,1.926416941594453965e+04,2.068605595453103524e+04,2.207185200694264495e+04
7.230000000000000000e+02,6.094586597638567582e+03,8.633674184576400876e+03,1.931734845171662164e+04,2.074232525796241680e+04,2.213484401197073021e+04
7.240000000000000000e+02,6.109406598779599335e+03,8.655119649116004439e+03,1.937697059008694487e+04,2.080925242922243342e+04,2.219490187747710297e+04
7.250000000000000000e+02,6.136088766373104590e+03,8.680442698860690143e+03,1.943332222115617333e+04,2.087400221788782801e+04,2.226310207721420375e+04
7.260000000000000000e+02,6.156117007193948666e+03,8.709380488745384355e+03,1.948912829780175525e+04,2.093421853418460523e+04,2.232842051704976620e+04
7.270000000000000000e+02,6.176060344878902470e+03,8.743445556792714342e+03,1.955465086588526174e+04,2.099582697922891384e+04,2.239490971187176910e+04
7.280000000000000000e+02,6.199393956903414619e+03,8.765775019798258654e+03,1.961145840708999458e+04,2.104657164187505259e+04,2.244365980559532909e+04
7.290000000000000000e+02,6.223204616253700806e+03,8.792706330294178770e+03,1.966254192659268301e+04,2.111642045409313141e+04,2.251392965113822720e+04
7.300000000000000000e+02,6.238596878509245471e+03,8.818255747523206082e+03,1.971879104670353263e+04,2.117047036881020904e+04,2.258841346012511349e+04
7.310000000000000000e+02,6.261979416529627997e+03,8.846559918594357441e+03,1.977433963011969900e+04,2.123127979790195968e+04,2.265359042122816027e+04
7.320000000000000000e+02,6.287456336242308680e+03,8.879611240029880719e+03,1.982785142873309087e+04,2.127989915119254511e+04,2.271964592271151196e+04
7.330000000000000000e+02,6.307351182178519593e+03,8.907052866851234285e+03,1.989174939683722187e+04,2.133373673825223523e+04,2.278073734759589206e+04
7.340000000000000000e+02,6.321812573407754826e+03,8.929371575188017232e+03,1.995430033340699083e+04,2.138641331716658897e+04,2.284530751946265445e+04
7.350000000000000000e+02,6.337819721241703519e+03,8.952915245646312542e+03,2.001652555180282070e+04,2.144819333739096328e+04,2.290906160629222722e+04
7.360000000000000000e+02,6.358484584792493479e+03,8.975874340530392146e+03,2.007700828002823982e+04,2.150117445923307969e+04,2.296934860700212812e+04
7.370000000000000000e+02,6.374795457831118256e+03,9.001567096915467118e+03,2.013560969724443930e+04,2.156092702346509031e+04,2.304834607174003759e+04
7.380000000000000000e+02,6.392344366549843471e+03,9.027643889236114774e+03,2.018773312244755289e+04,2.164187942614246276e+04,2.311142896611731703e+04
7.390000000000000000e+02,6.409626518047763966e+03,9.059302348004755913e+03,2.025145956761064008e+04,2.170947294203101410e+04,2.318301509575804084e+04
7.400000000000000000e+02,6.429176253191227261e+03,9.082875316903853673e+03,2.031472533749519425e+04,2.177316029444057858e+04,2.324667830932954530e+04
7.410000000000000000e+02,6.443426073926253594e+03,9.111836443027183122e+03,2.036649960848619230e+04,2.183420527091922850e+04,2.331672074466940467e+04
7.420000000000000000e+02,6.462297472794319219e+03,9.137773438096159225e+03,2.042233521838521847e+04,2.188514443598905200e+04,2.338188197363871586e+04
7.430000000000000000e+02,6.481626852972045526e+03,9.169290943637319288e+03,2.048009062731127051e+04,2.195500149221653919e+04,2.344660937499913780e+04
7.440000000000000000e+02,6.497741663924107343e+03,9.189352755630752654e+03,2.054010781963307090e+04,2.201392914768989431e+04,2.351679834069173376e+04
7.450000000000000000e+02,6.515382021887076917e+03,9.214858815819023221e+03,2.060674330848596583e+04,2.208191286444954312e+04,2.357551294574803978e+04
7.460000000000000000e+02,6.530847364108911279e+03,9.243652945376827120e+03,2.066006727525225870e+04,2.214268359656872781e+04,2.364518078568461351e+04
7.470000000000000000e+02,6.548334395332009080e+03,9.263342818642984639e+03,2.072070674970383334e+04,2.219520202445744144e+04,2.372291632790274525e+04
7.480000000000000000e+02,6.569797787561567930e+03,9.286353008800559110e+03,2.078605378707386990e+04,2.224794637368898475e+04,2.378549814194904684e+04
7.490000000000000000e+02,6.592970395347466365e+03,9.314213368389318930e+03,2.085080333404290286e+04,2.230285689282485691e+04,2.385565588457902777e+04


==> figs/sim/train_loss_edge_07_mal_13_out_max_talwar_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.999872482952975261e+00,9.818007893088909199e+00,1.003110606744232669e+01,9.987657606218299122e+00,9.936685854760002101e+00
1.000000000000000000e+00,2.206894371891204631e+00,1.950327496960567952e+00,1.910467121834314330e+00,2.690552163829137200e+00,5.738034608738900033e+00
2.000000000000000000e+00,8.371325132605061947e-01,1.101329977158285622e+00,7.520243775679832376e-01,5.890368535755493573e-01,3.932595559864565882e+00
3.000000000000000000e+00,4.199662533412888088e+00,6.144581600244229946e+00,4.191015523406781185e+00,2.700803922293679271e+00,2.697402521766880668e+00
4.000000000000000000e+00,1.072721387709202290e+01,1.749876671396835803e+01,1.142566905511759145e+01,8.359432421303688798e+00,1.786706115777819903e+00
5.000000000000000000e+00,1.876353223287205907e+01,3.600847225857306455e+01,2.304249234203689056e+01,1.781633608284813519e+01,1.056598863345986627e+00
6.000000000000000000e+00,3.392922965307357686e+01,6.274317700872875747e+01,3.866096349243728980e+01,3.336396938347009211e+01,6.463553893115825399e-01
7.000000000000000000e+00,5.557606569865391322e+01,1.029206732896179233e+02,5.932459339142939569e+01,4.914272417098553092e+01,3.225461550393723398e-01
8.000000000000000000e+00,8.185086592953499007e+01,1.477851709426103923e+02,7.942894933297401394e+01,6.698086116456261152e+01,1.669275329368875571e-01
9.000000000000000000e+00,1.154449700175663907e+02,2.029238859381896134e+02,1.017296797751166366e+02,9.196298875052596600e+01,7.422258871248865741e-02
1.000000000000000000e+01,1.491747804070423342e+02,2.723766809154626571e+02,1.327358425340503345e+02,1.183392493092323150e+02,3.883432143318599206e-02
1.100000000000000000e+01,1.834387572987238286e+02,3.550472034092542799e+02,1.711817817420750032e+02,1.556685959302944298e+02,3.027712222816458798e-02
1.200000000000000000e+01,2.263506670733413557e+02,4.612502104857619543e+02,2.090933184022226783e+02,2.013110553073585720e+02,2.740335392655901536e-02
1.300000000000000000e+01,2.753524215267127602e+02,6.168113731388665428e+02,2.542686300221997726e+02,2.504422309416357280e+02,3.009519189313636378e-02
1.400000000000000000e+01,3.267156641720936250e+02,7.862356686725584041e+02,2.976230313821906748e+02,3.009571532943110697e+02,3.413294100541486298e-02
1.500000000000000000e+01,3.866917075197513896e+02,9.844329615225312864e+02,3.517504061681278245e+02,3.547800766393810932e+02,4.667729284417487801e-02
1.600000000000000000e+01,4.412257218906906928e+02,1.225167492046560483e+03,4.097868861146253039e+02,4.110260154260039940e+02,5.807370189705307606e-02
1.700000000000000000e+01,5.008788658225053609e+02,1.487995635664023666e+03,4.678247140871338843e+02,4.801040060153363811e+02,7.483154723335339042e-02
1.800000000000000000e+01,5.663119171937822784e+02,1.679199705589090399e+03,5.229169032661764049e+02,5.549221084806085855e+02,9.173036753073793292e-02
1.900000000000000000e+01,6.466042163868746684e+02,1.825750540161075378e+03,5.862631502287792955e+02,6.361353794761602103e+02,1.313725814508656109e-01
2.000000000000000000e+01,7.470431257204188569e+02,1.996791677537697524e+03,6.569810804030371401e+02,7.179769172915400759e+02,1.509143433473881801e-01
2.100000000000000000e+01,8.453250072592973083e+02,2.149358512235748549e+03,7.323822963352649822e+02,7.981252350502221589e+02,1.997044346329301945e-01
2.200000000000000000e+01,9.510860040625914280e+02,2.340071537089515914e+03,8.089687677028585995e+02,8.843169822296976008e+02,2.556678963096902235e-01
2.300000000000000000e+01,1.059684118330757656e+03,2.515603419810227024e+03,8.990441518163582941e+02,9.742527577063525541e+02,3.506935772719089739e-01
2.400000000000000000e+01,1.170617892562177076e+03,2.670919812205324888e+03,1.002093557948718399e+03,1.064108888251124654e+03,4.603958213776647712e-01
2.500000000000000000e+01,1.292483649413132298e+03,2.827353239076329828e+03,1.101984304350602315e+03,1.161766602282799340e+03,5.877864457603053649e-01
2.600000000000000000e+01,1.418959936429859226e+03,2.988957018997713021e+03,1.210807526877039436e+03,1.273950789854286541e+03,7.471261238477855393e-01
2.700000000000000000e+01,1.538525612466046596e+03,3.166638307214046108e+03,1.330522585873540947e+03,1.395948649919610943e+03,9.374743632565434304e-01
2.800000000000000000e+01,1.663880449467679455e+03,3.342435317248582123e+03,1.473240208457549215e+03,1.511508338133946836e+03,1.228955450378011793e+00
2.900000000000000000e+01,1.785825434511954654e+03,3.565908529967834966e+03,1.638703220728212273e+03,1.634837170256073932e+03,1.508269305603180843e+00
3.000000000000000000e+01,1.911832154204706740e+03,3.762983735805767537e+03,1.795421042779484651e+03,1.734507746022843548e+03,1.803847161598245652e+00
3.100000000000000000e+01,2.036783010249753261e+03,3.953987419680180210e+03,1.949213837880622577e+03,1.857097373591714813e+03,2.189733143744780453e+00
3.200000000000000000e+01,2.141378716895987054e+03,4.157645032027414345e+03,2.109832193469210324e+03,1.990609487844462365e+03,2.540951218529649225e+00
3.300000000000000000e+01,2.252734330742800012e+03,4.353104964637290323e+03,2.287258507214726706e+03,2.133969679747115151e+03,3.090698946516209134e+00
3.400000000000000000e+01,2.359275570490578502e+03,4.550919380987571458e+03,2.456151746049685698e+03,2.288565440026352462e+03,3.568314027013369749e+00
3.500000000000000000e+01,2.474178013850873867e+03,4.765273077822854248e+03,2.641850141135366357e+03,2.435433111927053687e+03,4.401886959631992724e+00
3.600000000000000000e+01,2.590544800161076637e+03,4.931165305223058567e+03,2.827324298913828898e+03,2.613685047663519072e+03,5.101338903502599109e+00
3.700000000000000000e+01,2.728376757550978709e+03,5.111607924982678014e+03,3.014916548346083800e+03,2.822303186274975360e+03,5.995681399500867315e+00
3.800000000000000000e+01,2.879501570228689161e+03,5.302688866597310152e+03,3.204512177240930214e+03,2.978263175951920402e+03,7.002691028723607047e+00
3.900000000000000000e+01,3.056376530836595521e+03,5.494634692688200630e+03,3.381553289244536700e+03,3.134098946231077207e+03,7.957074817947486167e+00
4.000000000000000000e+01,3.242088658082689108e+03,5.685425164361526186e+03,3.558308724353229081e+03,3.289522683856407639e+03,8.929914838452624792e+00
4.100000000000000000e+01,3.434988725603306193e+03,5.856617314574501506e+03,3.724583935495538753e+03,3.430887494562466600e+03,9.955538087204132580e+00
4.200000000000000000e+01,3.615333785853105383e+03,6.024069972763965779e+03,3.885462899296423529e+03,3.605892753824105057e+03,1.121803455952601780e+01
4.300000000000000000e+01,3.807504815289828002e+03,6.219493963506176442e+03,4.061363804308845829e+03,3.771467092980696634e+03,1.232310447930597697e+01
4.400000000000000000e+01,3.997001758302704729e+03,6.402574793885796680e+03,4.270468620305381592e+03,3.943293661022866218e+03,1.375747781008054460e+01
4.500000000000000000e+01,4.216638391193057032e+03,6.596286229444396668e+03,4.505951542338182662e+03,4.127733070851012599e+03,1.525130176682172944e+01
4.600000000000000000e+01,4.423155111822197796e+03,6.792273763601524479e+03,4.744619814109116305e+03,4.290081625873892335e+03,1.634464621825227226e+01
4.700000000000000000e+01,4.659019335160048286e+03,7.028026611603523634e+03,4.973901745352956823e+03,4.433961801121704411e+03,1.826370568517995707e+01
4.800000000000000000e+01,4.903034083546566762e+03,7.276470665467353683e+03,5.192388768446311587e+03,4.598492440354768405e+03,2.027453268126036434e+01
4.900000000000000000e+01,5.161889745374773156e+03,7.543833900610998171e+03,5.396710431251043701e+03,4.750995386801836503e+03,2.227113858082337572e+01
5.000000000000000000e+01,5.446877890780535381e+03,7.836494202645175392e+03,5.599864080926087809e+03,4.926851839895422017e+03,2.391610109709662879e+01
5.100000000000000000e+01,5.759967333367978426e+03,8.140294337369987261e+03,5.816042545651849650e+03,5.107331286212766827e+03,2.585216710623729952e+01
5.200000000000000000e+01,6.044303008067300652e+03,8.418984288839332294e+03,6.033657286881523760e+03,5.301446496031931019e+03,2.794901363728622812e+01
5.300000000000000000e+01,6.321244265269568132e+03,8.745693174639724020e+03,6.270435633687938207e+03,5.507761982809541223e+03,3.020774442566453288e+01
5.400000000000000000e+01,6.552431098384047800e+03,9.089915743570129052e+03,6.541414657389584136e+03,5.743493028193393911e+03,3.252504361853775094e+01
5.500000000000000000e+01,6.804135905343775448e+03,9.379318495265266392e+03,6.804289211658386193e+03,5.950312913218665926e+03,3.491619697801350952e+01
5.600000000000000000e+01,7.067487623329496273e+03,9.677902243310501945e+03,7.095054540895612263e+03,6.156679549573658733e+03,3.706891237495588598e+01
5.700000000000000000e+01,7.292674527719062098e+03,9.995649035584632657e+03,7.407288498403222547e+03,6.401979046061442205e+03,3.941873863653832188e+01
5.800000000000000000e+01,7.541347036895099336e+03,1.033188880707794669e+04,7.741071922704549252e+03,6.637731810425972071e+03,4.110176323735034032e+01
5.900000000000000000e+01,7.838243987952124371e+03,1.063601446841167126e+04,8.020826270429997749e+03,6.871535784273510217e+03,4.340930457807655785e+01
6.000000000000000000e+01,8.133643934110182272e+03,1.090472367112877328e+04,8.297430887355327286e+03,7.117050735706518026e+03,4.659674533332183444e+01
6.100000000000000000e+01,8.444905459482084552e+03,1.112524886068485284e+04,8.562087633198909316e+03,7.325804697919940736e+03,4.955384761342522637e+01
6.200000000000000000e+01,8.770167929421979352e+03,1.136391358209877581e+04,8.801717433031408291e+03,7.550831797785207527e+03,5.246990733373107929e+01
6.300000000000000000e+01,9.137475921491837653e+03,1.165372700515516226e+04,9.088451913061642699e+03,7.792770078461293451e+03,5.503659607266190790e+01
6.400000000000000000e+01,9.523299361019784556e+03,1.195288046845788995e+04,9.368898049285471643e+03,8.053511155571337440e+03,5.792763423865434902e+01
6.500000000000000000e+01,9.875741684489024919e+03,1.223324434932844269e+04,9.662773876007957369e+03,8.291117547346071660e+03,6.064481524690943814e+01
6.600000000000000000e+01,1.022996282326860091e+04,1.252562103545483842e+04,9.903373800572328037e+03,8.583920410849003019e+03,6.330746020516220085e+01
6.700000000000000000e+01,1.062518650520062874e+04,1.280021753365628138e+04,1.018178580644253816e+04,8.868848198239771591e+03,6.724129598598861435e+01
6.800000000000000000e+01,1.097420785250960944e+04,1.313631330118315236e+04,1.045387433437942309e+04,9.141796926395303672e+03,7.022909654604112006e+01
6.900000000000000000e+01,1.127062026797896033e+04,1.350813018280919641e+04,1.076121973225241891e+04,9.437920445861900589e+03,7.387457398330451497e+01
7.000000000000000000e+01,1.159902531445800923e+04,1.388035669861046517e+04,1.112153251286222439e+04,9.714487015875925863e+03,7.786581388936967585e+01
7.100000000000000000e+01,1.192437779082007728e+04,1.430917943135068708e+04,1.150324003212556454e+04,1.003417372015902401e+04,8.141862435035143619e+01
7.200000000000000000e+01,1.223811335634011266e+04,1.476719992366517909e+04,1.183752162881810182e+04,1.033189447302333792e+04,8.548890917017988045e+01
7.300000000000000000e+01,1.262033254575944920e+04,1.519247590611596024e+04,1.218736148452284033e+04,1.064848784358054036e+04,8.988892388017063695e+01
7.400000000000000000e+01,1.299557481768948855e+04,1.558218634436776119e+04,1.251590952764372196e+04,1.099169692879748800e+04,9.349723672103118588e+01
7.500000000000000000e+01,1.337092022163550246e+04,1.592199413132422706e+04,1.285134526702173389e+04,1.133510603332408937e+04,9.785204557510724044e+01
7.600000000000000000e+01,1.373755364184931204e+04,1.629001063628423799e+04,1.321940448452131022e+04,1.170375021220997041e+04,1.026782106048453329e+02
7.700000000000000000e+01,1.414056018947077428e+04,1.663470205906414412e+04,1.359908274618378891e+04,1.208363677965542229e+04,1.072437922036799876e+02
7.800000000000000000e+01,1.459874821428813084e+04,1.700757481557669234e+04,1.393779966179123585e+04,1.246653655900461672e+04,1.114326780739494609e+02
7.900000000000000000e+01,1.506752814134444634e+04,1.740718330797299132e+04,1.425100085337922428e+04,1.280926430603173685e+04,1.156126826024313772e+02
8.000000000000000000e+01,1.553522509343635102e+04,1.784121479559390718e+04,1.457776820554241749e+04,1.315452468081752158e+04,1.199047976252554832e+02
8.100000000000000000e+01,1.599741385648329378e+04,1.829001901290697060e+04,1.491664018305397258e+04,1.352890229648182503e+04,1.241020541754147644e+02
8.200000000000000000e+01,1.644296786497898574e+04,1.882104673596834982e+04,1.521479381325148643e+04,1.387702116439975362e+04,1.280988824082625115e+02
8.300000000000000000e+01,1.699346053617481812e+04,1.930218627871483113e+04,1.551798421610044170e+04,1.426888122444164037e+04,1.337139751874163949e+02
8.400000000000000000e+01,1.753697296158735844e+04,1.976818729603766405e+04,1.584894793977004156e+04,1.468246326941855659e+04,1.393150227962773045e+02
8.500000000000000000e+01,1.807755418037688651e+04,2.025368106475679087e+04,1.618174334678721061e+04,1.506748354359253972e+04,1.441962757746555326e+02
8.600000000000000000e+01,1.861772022651788211e+04,2.068136007581002559e+04,1.652473495015221124e+04,1.544978744585016102e+04,1.491998582817076056e+02
8.700000000000000000e+01,1.908190783162595471e+04,2.110011245098512154e+04,1.689099766217913202e+04,1.586911689056476462e+04,1.541195025902930524e+02
8.800000000000000000e+01,1.950201743266193807e+04,2.157135189530824937e+04,1.727989890061094047e+04,1.629161872015601330e+04,1.583327773563804044e+02
8.900000000000000000e+01,1.992244661433679721e+04,2.212730379837976943e+04,1.764560175127278853e+04,1.671845831583578547e+04,1.630458014982921782e+02
9.000000000000000000e+01,2.029165140705066733e+04,2.264271742646088023e+04,1.802194162716923893e+04,1.719092079287343222e+04,1.672330414123305502e+02
9.100000000000000000e+01,2.065124252206958772e+04,2.319855661860764667e+04,1.841905514343177856e+04,1.771453680675965734e+04,1.735344714291882156e+02
9.200000000000000000e+01,2.102467693700978270e+04,2.367125255763711175e+04,1.879418875552201644e+04,1.825353203439177742e+04,1.800594277281010136e+02
9.300000000000000000e+01,2.142142582009929174e+04,2.421621370529779961e+04,1.920079431034173103e+04,1.875818453084265639e+04,1.858429132110467492e+02
9.400000000000000000e+01,2.178192669609111908e+04,2.472696632098907503e+04,1.958520607863531040e+04,1.924462478534695038e+04,1.907884913599051799e+02
9.500000000000000000e+01,2.215065471934398738e+04,2.521610159938144716e+04,2.001969320287196751e+04,1.973916214464855511e+04,1.956663501533829503e+02
9.600000000000000000e+01,2.258052744329205598e+04,2.575795976314655854e+04,2.045923200133016144e+04,2.023218895021878416e+04,2.024164075653903296e+02
9.700000000000000000e+01,2.297987067781631049e+04,2.629281031923788396e+04,2.090695010796915449e+04,2.071184738898350042e+04,2.093119478157424851e+02
9.800000000000000000e+01,2.338527644248174329e+04,2.685468570582352186e+04,2.142506181649300561e+04,2.119213534299974708e+04,2.161458817751005768e+02
9.900000000000000000e+01,2.376842049698204937e+04,2.734899270499061822e+04,2.196196204260150989e+04,2.168281255421214883e+04,2.229516726271970413e+02
1.000000000000000000e+02,2.418637098660098854e+04,2.789002591927922185e+04,2.253930637735696655e+04,2.223832810943967343e+04,2.303681864962213695e+02
1.010000000000000000e+02,2.457590483231870166e+04,2.836700443712923880e+04,2.297581596766559960e+04,2.274589033674993698e+04,2.350058305058268502e+02
1.020000000000000000e+02,2.501872238209724310e+04,2.898256523486260267e+04,2.345576203302883368e+04,2.327119689062566613e+04,2.414711798587518388e+02
1.030000000000000000e+02,2.546320777959420957e+04,2.949308153999871865e+04,2.392081401864092913e+04,2.387049284670841007e+04,2.476837410140984161e+02
1.040000000000000000e+02,2.594373685284461681e+04,3.005029123476095992e+04,2.434275894825756404e+04,2.452687356689158332e+04,2.534213151051032469e+02
1.050000000000000000e+02,2.642274454629706815e+04,3.057948774275983669e+04,2.482501704922345016e+04,2.521782988362192191e+04,2.590522203343561500e+02
1.060000000000000000e+02,2.693896819955980027e+04,3.119445004150369641e+04,2.528828534886700800e+04,2.593847038676801458e+04,2.670134171171545177e+02
1.070000000000000000e+02,2.741790913780296614e+04,3.179158023939044142e+04,2.578385273229977611e+04,2.670632310945477366e+04,2.740888919578009677e+02
1.080000000000000000e+02,2.791833331776989144e+04,3.241676947767362799e+04,2.627096060625150858e+04,2.757437030255862919e+04,2.800265816648410464e+02
1.090000000000000000e+02,2.842204383636984130e+04,3.305806247394374805e+04,2.670681934564030234e+04,2.844933841083118750e+04,2.865654412037136467e+02
1.100000000000000000e+02,2.886955500467122329e+04,3.377335021494630200e+04,2.713238950719116110e+04,2.946060552048016689e+04,2.938447545316493006e+02
1.110000000000000000e+02,2.935268630507780472e+04,3.454724165817334870e+04,2.757452403381616023e+04,3.048145177474534285e+04,3.019784612797691352e+02
1.120000000000000000e+02,2.990229878058526083e+04,3.539249220316190622e+04,2.793349308377859779e+04,3.143834972464720340e+04,3.098962789712658150e+02
1.130000000000000000e+02,3.041767774294473202e+04,3.617546953603620204e+04,2.834970084571641564e+04,3.242402392124744074e+04,3.176811886922890835e+02
1.140000000000000000e+02,3.097793283944459836e+04,3.705740618380994420e+04,2.880637526763345522e+04,3.354876999476636411e+04,3.265745876008081723e+02
1.150000000000000000e+02,3.163423672224337133e+04,3.791660090307506471e+04,2.926791468347112095e+04,3.477400282493182749e+04,3.330724251664748294e+02
1.160000000000000000e+02,3.228583676926689805e+04,3.864153659748403879e+04,2.973880127445545804e+04,3.586060766105799121e+04,3.401774746489804784e+02
1.170000000000000000e+02,3.294159420663979836e+04,3.940239296034412109e+04,3.025337173679182888e+04,3.714532384213722980e+04,3.477876832018167761e+02
1.180000000000000000e+02,3.357326749719330837e+04,4.023643324301927350e+04,3.074898132384676865e+04,3.832096833789056109e+04,3.540118402282886336e+02
1.190000000000000000e+02,3.424073503506243287e+04,4.109807494946029328e+04,3.125879316418663802e+04,3.962402288534637773e+04,3.623497644075681592e+02
1.200000000000000000e+02,3.483088426960298239e+04,4.196995283142593689e+04,3.180763000170276791e+04,4.122058012442631298e+04,3.694289516892205256e+02
1.210000000000000000e+02,3.541840107418850675e+04,4.281481019223655312e+04,3.237449372767890600e+04,4.324852585197953158e+04,3.776328358625112287e+02
1.220000000000000000e+02,3.608529770094380365e+04,4.359141771594361489e+04,3.293736045033553091e+04,4.613254763264102803e+04,3.865334061180567460e+02
1.230000000000000000e+02,3.674339227882769774e+04,4.437815232086475589e+04,3.346904597467449639e+04,4.953476662293173285e+04,3.958335430471947802e+02
1.240000000000000000e+02,3.741769567193163675e+04,4.517573600500276370e+04,3.398949754595092963e+04,5.304757803038499696e+04,4.042206023615893855e+02
1.250000000000000000e+02,3.807789281152753392e+04,4.607059570075918600e+04,3.457394955115602352e+04,5.638346902287980629e+04,4.128074955089589366e+02
1.260000000000000000e+02,3.883592372669033648e+04,4.684468460474310996e+04,3.512027637131075608e+04,5.947690821358619723e+04,4.215127548966036102e+02
1.270000000000000000e+02,3.971955910242037498e+04,4.776511700242308871e+04,3.571541219069823273e+04,6.236136348106158403e+04,4.291672506095545714e+02
1.280000000000000000e+02,4.085791472629643249e+04,4.864989237013993261e+04,3.622865659280457476e+04,6.537548156736573583e+04,4.374317448080594772e+02
1.290000000000000000e+02,4.204774896218413778e+04,4.969275628807273461e+04,3.684426151602328173e+04,6.843746933333290508e+04,4.460337337375833613e+02
1.300000000000000000e+02,4.302926915274880594e+04,5.078086855367730459e+04,3.740761590677220374e+04,7.081597045980297844e+04,4.558355475005699873e+02
1.310000000000000000e+02,4.394753856824469403e+04,5.188720914708147757e+04,3.799206568123640318e+04,7.286635375613204087e+04,4.653279163347969529e+02
1.320000000000000000e+02,4.492603945292757271e+04,5.314100037573864392e+04,3.853358149291505106e+04,7.472786496106913546e+04,4.738206717342352476e+02
1.330000000000000000e+02,4.592856669225716178e+04,5.426441978391848534e+04,3.906545625099722383e+04,7.628808430865959963e+04,4.838796086484351804e+02
1.340000000000000000e+02,4.697914333672921930e+04,5.536440095555175503e+04,3.958718367306410801e+04,7.798004692063102266e+04,4.928646651199036341e+02
1.350000000000000000e+02,4.809235600194862491e+04,5.647787352586919587e+04,4.015130781942153408e+04,7.957870692608527315e+04,5.040876708245937152e+02
1.360000000000000000e+02,4.914318178497989720e+04,5.742072175899569265e+04,4.074601700901536969e+04,8.140778921923725284e+04,5.137890910487369638e+02
1.370000000000000000e+02,5.018949479117977899e+04,5.822660020309312677e+04,4.135492104789090808e+04,8.303820755628253391e+04,5.239306471787951978e+02
1.380000000000000000e+02,5.123417242055825045e+04,5.887569075672335748e+04,4.199205772903696197e+04,8.497140539968837402e+04,5.336995566438780543e+02
1.390000000000000000e+02,5.212979742296001496e+04,5.965626496742194286e+04,4.254096982975098945e+04,8.666517556535906624e+04,5.426542225124209153e+02
1.400000000000000000e+02,5.296062798181182734e+04,6.042561551352540846e+04,4.315255705884385679e+04,8.809908040884857473e+04,5.522034141316827345e+02
1.410000000000000000e+02,5.372077445694163180e+04,6.127063721479587548e+04,4.379725241423744592e+04,8.989040341785040800e+04,5.618524108521057769e+02
1.420000000000000000e+02,5.468758337508124532e+04,6.205311375816032523e+04,4.448514906927235279e+04,9.156838355027452053e+04,5.702938928179491995e+02
1.430000000000000000e+02,5.565267160155795136e+04,6.287050623307407659e+04,4.518463544251814164e+04,9.333119675303302938e+04,5.802660987705634170e+02
1.440000000000000000e+02,5.661506031861942029e+04,6.366029347266606783e+04,4.598973326503978751e+04,9.492600036179706512e+04,5.891394111487099963e+02
1.450000000000000000e+02,5.758913281620451744e+04,6.448520140450816689e+04,4.667134795402387681e+04,9.610520826458255760e+04,5.986481689764995053e+02
1.460000000000000000e+02,5.856334393151399127e+04,6.524042209480924066e+04,4.732985753259376361e+04,9.699449720336438622e+04,6.074685778705727444e+02
1.470000000000000000e+02,5.955543733882083325e+04,6.602289132931758650e+04,4.802067906780000339e+04,9.768659023304611037e+04,6.170017224164951131e+02
1.480000000000000000e+02,6.045746564018342178e+04,6.675711746347503504e+04,4.868415910175944009e+04,9.833718414134214981e+04,6.292933442430530704e+02
1.490000000000000000e+02,6.142936988320562523e+04,6.753305322482677002e+04,4.929457469089530059e+04,9.901906783608571277e+04,6.405373075287374149e+02
1.500000000000000000e+02,6.228523514544189675e+04,6.827123632155029918e+04,4.989231681547015614e+04,9.975038165147979453e+04,6.500382435372609962e+02
1.510000000000000000e+02,6.330087634635914583e+04,6.895999426608879003e+04,5.049685576733412745e+04,1.006757244778070599e+05,6.594544644516736298e+02
1.520000000000000000e+02,6.445775016073101870e+04,6.969910611123824492e+04,5.104971999656363914e+04,1.016470990105012897e+05,6.692027174541279919e+02
1.530000000000000000e+02,6.550913409012829652e+04,7.045734788923271117e+04,5.164546650465831044e+04,1.025380460285228328e+05,6.809084550324023439e+02
1.540000000000000000e+02,6.632357453711854760e+04,7.122069578899942280e+04,5.227676197602704633e+04,1.033915244250276592e+05,6.901012351844250361e+02
1.550000000000000000e+02,6.712514529072301229e+04,7.181986866943899076e+04,5.289998012357640255e+04,1.042554108005274902e+05,7.016977474040045308e+02
1.560000000000000000e+02,6.793041170197924657e+04,7.253158265810675221e+04,5.345475085458967078e+04,1.051573790954469732e+05,7.133338679594745599e+02
1.570000000000000000e+02,6.872361527337765438e+04,7.333623163184183068e+04,5.415749753730044176e+04,1.060716875306885340e+05,7.267013085303358366e+02
1.580000000000000000e+02,6.938212428066377470e+04,7.412310144357412355e+04,5.479730307842620823e+04,1.069593409305555397e+05,7.370558348114514047e+02
1.590000000000000000e+02,7.007038621304590197e+04,7.498154734109663696e+04,5.542133365137214423e+04,1.077140049843169691e+05,7.480568758862268623e+02
1.600000000000000000e+02,7.078107302321324823e+04,7.579731810948124621e+04,5.613555135863171017e+04,1.085071049778890301e+05,7.588220196218534284e+02
1.610000000000000000e+02,7.160656803420468350e+04,7.665303936913252983e+04,5.692637954997016641e+04,1.093726993779637414e+05,7.719302835961648270e+02
1.620000000000000000e+02,7.263393659307889175e+04,7.759708981075190241e+04,5.771718654091321514e+04,1.102595746217616543e+05,7.849412974012154791e+02
1.630000000000000000e+02,7.363377809501468437e+04,7.856364193551114295e+04,5.855426255751006829e+04,1.111570061552189582e+05,7.939601112347285152e+02
1.640000000000000000e+02,7.456883804545183375e+04,7.959670952580029552e+04,5.940544592660204944e+04,1.120509031145843473e+05,8.065538916726175103e+02
1.650000000000000000e+02,7.549861252486762532e+04,8.071386850122141186e+04,6.015049715065112105e+04,1.131707902263313299e+05,8.190841646772777267e+02
1.660000000000000000e+02,7.647370953589768033e+04,8.170823600446453202e+04,6.099579756699498103e+04,1.143711100662869285e+05,8.313118337360326677e+02
1.670000000000000000e+02,7.743452336025240947e+04,8.296799929575150600e+04,6.203555279343877919e+04,1.156440031273533677e+05,8.432435121868327315e+02
1.680000000000000000e+02,7.848348757469793782e+04,8.425233894306693401e+04,6.302156757782177010e+04,1.169716826014032849e+05,8.565555863295542167e+02
1.690000000000000000e+02,7.943509588561207056e+04,8.545429396155592985e+04,6.399938273354357807e+04,1.183801430524406896e+05,8.678032249627528927e+02
1.700000000000000000e+02,8.037303519129827328e+04,8.663881064316008997e+04,6.495133842865868064e+04,1.199702175473150273e+05,8.811170168192520578e+02
1.710000000000000000e+02,8.141698952318364172e+04,8.781549303538141248e+04,6.594791854216376669e+04,1.215503725618759054e+05,8.969406098728467214e+02
1.720000000000000000e+02,8.246964528815001540e+04,8.895241323932897649e+04,6.689640486324773519e+04,1.229246273908524308e+05,9.091826475283443187e+02
1.730000000000000000e+02,8.357295953107645619e+04,9.020032764989491261e+04,6.771379193245479837e+04,1.239282168100157578e+05,9.237301466664564487e+02
1.740000000000000000e+02,8.472865707173536066e+04,9.123721749475260731e+04,6.853073944553048932e+04,1.253002847045279050e+05,9.366435104342608611e+02
1.750000000000000000e+02,8.578978761419525836e+04,9.224600735565462674e+04,6.942934130265534623e+04,1.266429062387132872e+05,9.508602779906359501e+02
1.760000000000000000e+02,8.676236102946834581e+04,9.329002756926775328e+04,7.037216230917818029e+04,1.279450796716864279e+05,9.637539905259478701e+02
1.770000000000000000e+02,8.772242168706632219e+04,9.438670918828924187e+04,7.135194825517336722e+04,1.292694796331982652e+05,9.769661890474462780e+02
1.780000000000000000e+02,8.869043717525459942e+04,9.545676484828714456e+04,7.222073999200118124e+04,1.307897503076158755e+05,9.873567977738895252e+02
1.790000000000000000e+02,8.975757171327571268e+04,9.667092901346203871e+04,7.313018547139334260e+04,1.326306682730615139e+05,1.000629534956134535e+03
1.800000000000000000e+02,9.084419119109809981e+04,9.775369756023946684e+04,7.392035139924215036e+04,1.342684062569632079e+05,1.012858762521260132e+03
1.810000000000000000e+02,9.200264881042044726e+04,9.874125490516032733e+04,7.478286991677634069e+04,1.361674348986404075e+05,1.027443700639875715e+03
1.820000000000000000e+02,9.289260338832752313e+04,9.961636365450997255e+04,7.555095696052064886e+04,1.381049253377036948e+05,1.040294028240753505e+03
1.830000000000000000e+02,9.390625252054151497e+04,1.005487421162011160e+05,7.636357514283859928e+04,1.401194388916117896e+05,1.053470263019978802e+03
1.840000000000000000e+02,9.484091916333959671e+04,1.015339845662858861e+05,7.721401542873584549e+04,1.421078890493912040e+05,1.065781458934498232e+03
1.850000000000000000e+02,9.590897783522789541e+04,1.026147459883816191e+05,7.816635581956396345e+04,1.443748753279146622e+05,1.079542640974294045e+03
1.860000000000000000e+02,9.706830899896434858e+04,1.036422352750337159e+05,7.919011749339479138e+04,1.461330162782740081e+05,1.092101310470688077e+03
1.870000000000000000e+02,9.820522243035471183e+04,1.048712788241269300e+05,8.025980700216606783e+04,1.479040366434257012e+05,1.105745321929601687e+03
1.880000000000000000e+02,9.926351717975299107e+04,1.060229722172700276e+05,8.131958346550368879e+04,1.498233844298254990e+05,1.121914513302088835e+03
1.890000000000000000e+02,1.003296958405576006e+05,1.072789278804026544e+05,8.226080099224791047e+04,1.518694027913664177e+05,1.137977178236716327e+03
1.900000000000000000e+02,1.013427706115060137e+05,1.085026497935107764e+05,8.312095648300615721e+04,1.539565166795908590e+05,1.153515719682474810e+03
1.910000000000000000e+02,1.023669427266299608e+05,1.097831410130802542e+05,8.411046888947208936e+04,1.559177537749920739e+05,1.168955595684954687e+03
1.920000000000000000e+02,1.034194108724299876e+05,1.110657500127926469e+05,8.494422829233472294e+04,1.580671323742703244e+05,1.184948004737344945e+03
1.930000000000000000e+02,1.044132158584605640e+05,1.126340136148931633e+05,8.581927138608146925e+04,1.601693636318875360e+05,1.199111664147634656e+03
1.940000000000000000e+02,1.054750859076983470e+05,1.141776019104183943e+05,8.671041887978572049e+04,1.622838058858431177e+05,1.213362357986251936e+03
1.950000000000000000e+02,1.066496403640607896e+05,1.159604902290997998e+05,8.775368039512168616e+04,1.647303221309320361e+05,1.226559756323169495e+03
1.960000000000000000e+02,1.077519003320041229e+05,1.181355713667854725e+05,8.874340034203401592e+04,1.668226371283718909e+05,1.242596717065908251e+03
1.970000000000000000e+02,1.088386916392520361e+05,1.203367881451401045e+05,8.977105198508047033e+04,1.690993441274104989e+05,1.259019105377589767e+03
1.980000000000000000e+02,1.098779400264783471e+05,1.226321150102308020e+05,9.063410020342405187e+04,1.711346193934688636e+05,1.274663571975354444e+03
1.990000000000000000e+02,1.109529739178981981e+05,1.247095041010409041e+05,9.153037239375791978e+04,1.735312831185126270e+05,1.292116658967833246e+03
2.000000000000000000e+02,1.121419524862196704e+05,1.269764686473901675e+05,9.252142005378456088e+04,1.756736814150819846e+05,1.309153630209100811e+03
2.010000000000000000e+02,1.133237111349797633e+05,1.290181812244066969e+05,9.350065009603739600e+04,1.776595883921220957e+05,1.324672431620293310e+03
2.020000000000000000e+02,1.145833956695272936e+05,1.309697727308744070e+05,9.441262964892041055e+04,1.793812303995972034e+05,1.338330942809782528e+03
2.030000000000000000e+02,1.157410275061261345e+05,1.327252928034545330e+05,9.518340826717572054e+04,1.809391140613278258e+05,1.353428377954854341e+03
2.040000000000000000e+02,1.168413997658777080e+05,1.346224473233268945e+05,9.595303795430474565e+04,1.823721626573772519e+05,1.368230591056882986e+03
2.050000000000000000e+02,1.182962526732567203e+05,1.363472306865655410e+05,9.672153173114197853e+04,1.837997954947951366e+05,1.388225633576739710e+03
2.060000000000000000e+02,1.196598672674144909e+05,1.382686608981928439e+05,9.764614332512055989e+04,1.854259239196167910e+05,1.405428525815911826e+03
2.070000000000000000e+02,1.209700376669005491e+05,1.400043664228784328e+05,9.860707933385524666e+04,1.871463947337948484e+05,1.418542258598151420e+03
2.080000000000000000e+02,1.222670039410731988e+05,1.417608847294070001e+05,9.969743443899750127e+04,1.886683968332119402e+05,1.433917139277708429e+03
2.090000000000000000e+02,1.235592228932901344e+05,1.437566617588339141e+05,1.007208649398606794e+05,1.904765725592396921e+05,1.447189025339561340e+03
2.100000000000000000e+02,1.247063800451057323e+05,1.456157393606580445e+05,1.017799984159489104e+05,1.924251582710490038e+05,1.463994741812282427e+03
2.110000000000000000e+02,1.258447078571281745e+05,1.475426260163109400e+05,1.027530224970765412e+05,1.944643252460861986e+05,1.481575380513821074e+03
2.120000000000000000e+02,1.270449112696967059e+05,1.494410544791183202e+05,1.036520584786510735e+05,1.965175462638648751e+05,1.495390788170309861e+03
2.130000000000000000e+02,1.284443661922829051e+05,1.513552276903064921e+05,1.047462262991136377e+05,1.985148007318526506e+05,1.517601723056458468e+03
2.140000000000000000e+02,1.300300230275064241e+05,1.529212083059800789e+05,1.058838777069099451e+05,2.005742560135085951e+05,1.532539403506055351e+03
2.150000000000000000e+02,1.313198027466655767e+05,1.544982372222397244e+05,1.068857270351655316e+05,2.031149589484788885e+05,1.549438456535687919e+03
2.160000000000000000e+02,1.324847280163406394e+05,1.557563942146503250e+05,1.078669578113701136e+05,2.054324569772419054e+05,1.565771510948070500e+03
2.170000000000000000e+02,1.335994584297018300e+05,1.570079170556371100e+05,1.087684758776180970e+05,2.075010544278326270e+05,1.581389312295809759e+03
2.180000000000000000e+02,1.346539434857156011e+05,1.583748127171186788e+05,1.096335129408554494e+05,2.097711528614622075e+05,1.598163561552172041e+03
2.190000000000000000e+02,1.359470839614370489e+05,1.597563334730628994e+05,1.106072708860836574e+05,2.123241143730083713e+05,1.616397423752672239e+03
2.200000000000000000e+02,1.375340438134900760e+05,1.611852087946491083e+05,1.115188021749799373e+05,2.148762948392766120e+05,1.633753142484500131e+03
2.210000000000000000e+02,1.391166886699037277e+05,1.625199795813685341e+05,1.125462351018555491e+05,2.173979860970078735e+05,1.650450885422027568e+03
2.220000000000000000e+02,1.406304697175720648e+05,1.636980570442650351e+05,1.133649157561973116e+05,2.203469528905000188e+05,1.668265449646508841e+03
2.230000000000000000e+02,1.424446850686394610e+05,1.650202305298097781e+05,1.141287374308839208e+05,2.231379810227082635e+05,1.687514358672407070e+03
2.240000000000000000e+02,1.440093071137419320e+05,1.663387543337301759e+05,1.148993246567268652e+05,2.256054700290283072e+05,1.704979304074548054e+03
2.250000000000000000e+02,1.456207280677903036e+05,1.676577281414886529e+05,1.156958178996458591e+05,2.280418900327841984e+05,1.723415853652432361e+03
2.260000000000000000e+02,1.470033894763395074e+05,1.688741779165049084e+05,1.167135416669141850e+05,2.304231602570052200e+05,1.743371846082499360e+03
2.270000000000000000e+02,1.483226588152244221e+05,1.700537691948456923e+05,1.177492912245879124e+05,2.324606418754167680e+05,1.761788835614327354e+03
2.280000000000000000e+02,1.497533823722308152e+05,1.712233322559237131e+05,1.188298319973528851e+05,2.345666652253690991e+05,1.778095626686631022e+03
2.290000000000000000e+02,1.513830420539281331e+05,1.724682366613554477e+05,1.198442397938116919e+05,2.364760590448901348e+05,1.796717722556196350e+03
2.300000000000000000e+02,1.530545756877387466e+05,1.738083683868726657e+05,1.209504010472708615e+05,2.384973887662728666e+05,1.816695017822629552e+03
2.310000000000000000e+02,1.546928093195836409e+05,1.752365686586724187e+05,1.220006162558840588e+05,2.406646061563282856e+05,1.832838057362603195e+03
2.320000000000000000e+02,1.564684759726831689e+05,1.767530280857316684e+05,1.229841357315326459e+05,2.426896639182911313e+05,1.850199511493280625e+03
2.330000000000000000e+02,1.583415490287840948e+05,1.780493203630729113e+05,1.240452536885209265e+05,2.445413401273594063e+05,1.869750194364858999e+03
2.340000000000000000e+02,1.598215793344358972e+05,1.793250056987108546e+05,1.251116730141682347e+05,2.464214343140755664e+05,1.885545512907813873e+03
2.350000000000000000e+02,1.611417296451658476e+05,1.806334333974258625e+05,1.260727278370212007e+05,2.483702268658796092e+05,1.905589834273331462e+03
2.360000000000000000e+02,1.626000442135267658e+05,1.818874456961362448e+05,1.273454403302382270e+05,2.503707269187759957e+05,1.924413249028171549e+03
2.370000000000000000e+02,1.641978597259211238e+05,1.831578499651450547e+05,1.283787334070180950e+05,2.526461310760116612e+05,1.946534284120489474e+03
2.380000000000000000e+02,1.658098490089512779e+05,1.844218847437053919e+05,1.292751573809039983e+05,2.549553823027644539e+05,1.963225978705563193e+03
2.390000000000000000e+02,1.671935357587999897e+05,1.859207831707090372e+05,1.301445679131807410e+05,2.572150644599903608e+05,1.981195601630949113e+03
2.400000000000000000e+02,1.685193311871374317e+05,1.872259761059011798e+05,1.310666023330788012e+05,2.594100762588098878e+05,2.002058854634399722e+03
2.410000000000000000e+02,1.697588035117383406e+05,1.885679460313196469e+05,1.321836592510638875e+05,2.621316750476306188e+05,2.017359115927200946e+03
2.420000000000000000e+02,1.712493314340083161e+05,1.899493908110671910e+05,1.334325472157041659e+05,2.652497362663674867e+05,2.037983016380573190e+03
2.430000000000000000e+02,1.726730851780142693e+05,1.915667463003742741e+05,1.345390586282922886e+05,2.687700429072657716e+05,2.059042988938891540e+03
2.440000000000000000e+02,1.740024915004294598e+05,1.928902232299403113e+05,1.357704241387237562e+05,2.720858152322834358e+05,2.077710043663326360e+03
2.450000000000000000e+02,1.755583818585556000e+05,1.942324056098336587e+05,1.370279555807897414e+05,2.751955138225161936e+05,2.096546721017846721e+03
2.460000000000000000e+02,1.768951310122142895e+05,1.955961975351241126e+05,1.381143465914719563e+05,2.775660182135917712e+05,2.119204994236275525e+03
2.470000000000000000e+02,1.781453044237144932e+05,1.968148576091362338e+05,1.392838586913864128e+05,2.797312872946604621e+05,2.137829136380625641e+03
2.480000000000000000e+02,1.795253464888121525e+05,1.982534162904665864e+05,1.405261624005422345e+05,2.821416148996422999e+05,2.157961340581035074e+03
2.490000000000000000e+02,1.808188068716432026e+05,1.996804209763983381e+05,1.417809800469728070e+05,2.838523323568576016e+05,2.177994545834835662e+03
2.500000000000000000e+02,1.822870679671760881e+05,2.010361221660092124e+05,1.429411997815601644e+05,2.857927978521652985e+05,2.199658671719380891e+03
2.510000000000000000e+02,1.840108872053832165e+05,2.025137616263920208e+05,1.442837715303695295e+05,2.879901378154795966e+05,2.217171840855555274e+03
2.520000000000000000e+02,1.855394627311776567e+05,2.038573501300325443e+05,1.454599535641153343e+05,2.901511418257988989e+05,2.235699282698959905e+03
2.530000000000000000e+02,1.869177900727714878e+05,2.053127109568534652e+05,1.468007110909967741e+05,2.926135781246806146e+05,2.253986211846422066e+03
2.540000000000000000e+02,1.881464228557928873e+05,2.068306502030044212e+05,1.480218797288293717e+05,2.955293552049092250e+05,2.276001442864977435e+03
2.550000000000000000e+02,1.893376643276339746e+05,2.083574554878832714e+05,1.493465292270368082e+05,2.983413896767467959e+05,2.300037775494380185e+03
2.560000000000000000e+02,1.906901922421356430e+05,2.098257165765326936e+05,1.507861068713449349e+05,3.012538979315625038e+05,2.322902603389989963e+03
2.570000000000000000e+02,1.919844900068349671e+05,2.115179125571215700e+05,1.522341489197901101e+05,3.037832752899531042e+05,2.343634484761616932e+03
2.580000000000000000e+02,1.931698917254839616e+05,2.131498722972272662e+05,1.536228363404747797e+05,3.065899928019390209e+05,2.367991547001222898e+03
2.590000000000000000e+02,1.945451673823806923e+05,2.149959706433199462e+05,1.551265903791450837e+05,3.093136563000172609e+05,2.387854714442314616e+03
2.600000000000000000e+02,1.959838100418768590e+05,2.168767011146963050e+05,1.567333423087779083e+05,3.115931401722028386e+05,2.407970401483999922e+03
2.610000000000000000e+02,1.974507534402306192e+05,2.188930575002197875e+05,1.581779776156386652e+05,3.137047075128129800e+05,2.431376879710968751e+03
2.620000000000000000e+02,1.989050376531727670e+05,2.210151838712445460e+05,1.596713492691898718e+05,3.161958532764734700e+05,2.454237110596956427e+03
2.630000000000000000e+02,2.003483107318607217e+05,2.231756467637843452e+05,1.611195919750548492e+05,3.179253216507508187e+05,2.477293327896968549e+03
2.640000000000000000e+02,2.015123253419304092e+05,2.252112077118090820e+05,1.621684489199462405e+05,3.197035205345036229e+05,2.499373257630766602e+03
2.650000000000000000e+02,2.028032992372633016e+05,2.271563287451863871e+05,1.632589451608284726e+05,3.212937810688645695e+05,2.521573847797365488e+03
2.660000000000000000e+02,2.039975362138571800e+05,2.288541470294731553e+05,1.645119311408483190e+05,3.232049635357919033e+05,2.546409485067056266e+03
2.670000000000000000e+02,2.051607681191613083e+05,2.306210890105188591e+05,1.658815878464340349e+05,3.249991402437700890e+05,2.567013344200523534e+03
2.680000000000000000e+02,2.062074911979096942e+05,2.320637948203044361e+05,1.672905528893958253e+05,3.270592093048861134e+05,2.594309232371933831e+03
2.690000000000000000e+02,2.074844751667111996e+05,2.333493092834717827e+05,1.685974553053069976e+05,3.291658735723666614e+05,2.618417275314005565e+03
2.700000000000000000e+02,2.088445245957911247e+05,2.346356865022737766e+05,1.697147016611265717e+05,3.313834032571337884e+05,2.643355411581339467e+03
2.710000000000000000e+02,2.101220401481339068e+05,2.358513358149380656e+05,1.708298573149012518e+05,3.336393548355390085e+05,2.666730278776843534e+03
2.720000000000000000e+02,2.116087533025891171e+05,2.372145551207315875e+05,1.719311206578160636e+05,3.363556342054831912e+05,2.690072233188130213e+03
2.730000000000000000e+02,2.131564208647068299e+05,2.385910770813304698e+05,1.731352895595391456e+05,3.390881891408013180e+05,2.714169415521246265e+03
2.740000000000000000e+02,2.146759012774814910e+05,2.398707973861279024e+05,1.743343822033588076e+05,3.415156883844721597e+05,2.735115171180211291e+03
2.750000000000000000e+02,2.163779062773355981e+05,2.412232528335094103e+05,1.756504116217414849e+05,3.439360708554869634e+05,2.757317227194535917e+03
2.760000000000000000e+02,2.178618773687892826e+05,2.426688889800231555e+05,1.769747297430032631e+05,3.464052414559007157e+05,2.784303144444329519e+03
2.770000000000000000e+02,2.193770050564779085e+05,2.441907845586083713e+05,1.782670838517706725e+05,3.487690999980062479e+05,2.805629702603906480e+03
2.780000000000000000e+02,2.209704523505571124e+05,2.458603761028427980e+05,1.796126957171100075e+05,3.509554939772799844e+05,2.825574955396135465e+03
2.790000000000000000e+02,2.223717009540940053e+05,2.474723580062732799e+05,1.808430811708315741e+05,3.532075131113216630e+05,2.847486639167210342e+03
2.800000000000000000e+02,2.238683999876229791e+05,2.489453834640162531e+05,1.819954733296543127e+05,3.552199022480224376e+05,2.869886012042306447e+03
2.810000000000000000e+02,2.254325836837217503e+05,2.504382834749087051e+05,1.831008216479074035e+05,3.574399887395200785e+05,2.890551317847427526e+03
2.820000000000000000e+02,2.269889500159594754e+05,2.518792578231265652e+05,1.840260972326826595e+05,3.593808680300401174e+05,2.912870140287727281e+03
2.830000000000000000e+02,2.284932334177736775e+05,2.535841405436228379e+05,1.850237482517295575e+05,3.613127656508175423e+05,2.936248367161441820e+03
2.840000000000000000e+02,2.299598571137820254e+05,2.551984841905260400e+05,1.862452800749235321e+05,3.637289595439080149e+05,2.959605859274171053e+03
2.850000000000000000e+02,2.315396393363226380e+05,2.568366834321151255e+05,1.875041749467385816e+05,3.661970555463620694e+05,2.983711445796614953e+03
2.860000000000000000e+02,2.332385810963167460e+05,2.584184428528553690e+05,1.887426612017843872e+05,3.687812336319746100e+05,3.004631849666950984e+03
2.870000000000000000e+02,2.349812475772776525e+05,2.600891293752255733e+05,1.902370970334989834e+05,3.712750842281585792e+05,3.027721202562871895e+03
2.880000000000000000e+02,2.365839830015593907e+05,2.619486633490817039e+05,1.917379850927983061e+05,3.743710852156094043e+05,3.051035754674537202e+03
2.890000000000000000e+02,2.379382525037577143e+05,2.638217256106046261e+05,1.935311548496134346e+05,3.777426553820138215e+05,3.075068812998548310e+03
2.900000000000000000e+02,2.394432853879444592e+05,2.658204191121200565e+05,1.952169059159035096e+05,3.808385463129514246e+05,3.097770734677113978e+03
2.910000000000000000e+02,2.411345704113378888e+05,2.677966739128081244e+05,1.970053647980934475e+05,3.835640365893954877e+05,3.119438637876584835e+03
2.920000000000000000e+02,2.428571014190573769e+05,2.695657232647945639e+05,1.988006582716753474e+05,3.864001912208686117e+05,3.144111212651293954e+03
2.930000000000000000e+02,2.444419473901705642e+05,2.713727283634024789e+05,2.006222343972379167e+05,3.894462146819281625e+05,3.173980404184035706e+03
2.940000000000000000e+02,2.461714858638912556e+05,2.730218764729736140e+05,2.022208506422789360e+05,3.923524051122062374e+05,3.199263570371650076e+03
2.950000000000000000e+02,2.480069928447689163e+05,2.748668586645309697e+05,2.036438295779807668e+05,3.953541926178940339e+05,3.225490739432979808e+03
2.960000000000000000e+02,2.500102726109274372e+05,2.768097261763194692e+05,2.048303376568777021e+05,3.978181779142491869e+05,3.248549607416203798e+03
2.970000000000000000e+02,2.520722814680123120e+05,2.786513454109529266e+05,2.059746468850378005e+05,3.999971380689102225e+05,3.268187265258932712e+03
2.980000000000000000e+02,2.537495912561773439e+05,2.804806503100015689e+05,2.071370287529432389e+05,4.023044519730109023e+05,3.294211359061261646e+03
2.990000000000000000e+02,2.553460701006545860e+05,2.823332951311683282e+05,2.084364116148718749e+05,4.043472006344322581e+05,3.324368753862112499e+03
3.000000000000000000e+02,2.569183002271201112e+05,2.843709098769930424e+05,2.096845164655960398e+05,4.066569851668023039e+05,3.347535879061143078e+03
3.010000000000000000e+02,2.588253797485982068e+05,2.861858748940213700e+05,2.110177551208221994e+05,4.087923437595156138e+05,3.370823057222684838e+03
3.020000000000000000e+02,2.607702341178235947e+05,2.878970579675958143e+05,2.122548159722503042e+05,4.113050873977466254e+05,3.393467609360281131e+03
3.030000000000000000e+02,2.625148689136966132e+05,2.895716740816648817e+05,2.137640055125074286e+05,4.139444031772635644e+05,3.421820037435289123e+03
3.040000000000000000e+02,2.641379938216207665e+05,2.915027857885050471e+05,2.151350253606266051e+05,4.165728737503723241e+05,3.451258798135822872e+03
3.050000000000000000e+02,2.657622999221996870e+05,2.935781895824447274e+05,2.167900249334578693e+05,4.194610109065906145e+05,3.479488015473648375e+03
3.060000000000000000e+02,2.673122790560416179e+05,2.958911429658781271e+05,2.184257933588890592e+05,4.226631245925969561e+05,3.504433397561544552e+03
3.070000000000000000e+02,2.690129000095455558e+05,2.979164444792037248e+05,2.201581152268084988e+05,4.266465949998427532e+05,3.531816726155749620e+03
3.080000000000000000e+02,2.709233564122627722e+05,2.999757294475934468e+05,2.217519292767339793e+05,4.302824344636511523e+05,3.559061560643955090e+03
3.090000000000000000e+02,2.726411019452889450e+05,3.019766335321244551e+05,2.235797090972742299e+05,4.337439873632664094e+05,3.585107643213408664e+03
3.100000000000000000e+02,2.743623412876488874e+05,3.039259450468978030e+05,2.253260294395789097e+05,4.369441251760706073e+05,3.605531641229286834e+03
3.110000000000000000e+02,2.760380422272280557e+05,3.058404558383928961e+05,2.272643116085896036e+05,4.403788099383179215e+05,3.629585480904729593e+03
3.120000000000000000e+02,2.776266060793074430e+05,3.077889285206056666e+05,2.291358977108176332e+05,4.435526379311706987e+05,3.654442553796124230e+03
3.130000000000000000e+02,2.791077500429224456e+05,3.100486190183990402e+05,2.310779085982393299e+05,4.460567438249237603e+05,3.679711869722307711e+03
3.140000000000000000e+02,2.807675430910850409e+05,3.121556368994369404e+05,2.336732066198660759e+05,4.484187133669981267e+05,3.706232962810018762e+03
3.150000000000000000e+02,2.828765757081247866e+05,3.138928981375873554e+05,2.364257027056039951e+05,4.516501816827944713e+05,3.730372052326946232e+03
3.160000000000000000e+02,2.850426263496866450e+05,3.156537647322235862e+05,2.394172720366696594e+05,4.546328474182320060e+05,3.753981391764438285e+03
3.170000000000000000e+02,2.872485125852554920e+05,3.175781873403812060e+05,2.414532024018716766e+05,4.575921452427144395e+05,3.779829288850331977e+03
3.180000000000000000e+02,2.893879158052086132e+05,3.195604424216952175e+05,2.437498188290529069e+05,4.603033222616854473e+05,3.804921422322612671e+03
3.190000000000000000e+02,2.909248007412531297e+05,3.214342943831074517e+05,2.458319424115903093e+05,4.633078435964205419e+05,3.828715368568824942e+03
3.200000000000000000e+02,2.925235646312264726e+05,3.233623470451450557e+05,2.483885168832633062e+05,4.661051477398432326e+05,3.857826819341645205e+03
3.210000000000000000e+02,2.942976711063073599e+05,3.252986517108628177e+05,2.508723171560994815e+05,4.686172776594386087e+05,3.888658770887468108e+03
3.220000000000000000e+02,2.957791531639206223e+05,3.271529148700566147e+05,2.532293889267983031e+05,4.711444137042973889e+05,3.912039539784790577e+03
3.230000000000000000e+02,2.973974131810183171e+05,3.291225895180042135e+05,2.563167246528546384e+05,4.738951485218028538e+05,3.938505725208090553e+03
3.240000000000000000e+02,2.989746069698273204e+05,3.309838474931414239e+05,2.595242211657136795e+05,4.766599765494969906e+05,3.964656058690921327e+03
3.250000000000000000e+02,3.006623119369960041e+05,3.329145892322522122e+05,2.623735246397580486e+05,4.793146956959546078e+05,3.991847358356289988e+03
3.260000000000000000e+02,3.024866367708903272e+05,3.348755681041586795e+05,2.651678345741246594e+05,4.820324381695815246e+05,4.020565610102221854e+03
3.270000000000000000e+02,3.043910090243226150e+05,3.371310386548031238e+05,2.690813314002425177e+05,4.851747527722499799e+05,4.040162442506372372e+03
3.280000000000000000e+02,3.062953701376904501e+05,3.392340443310460541e+05,2.723699784823977971e+05,4.884585811387903523e+05,4.066144265690814791e+03
3.290000000000000000e+02,3.081575921865048585e+05,3.418085931490378571e+05,2.753605476600128459e+05,4.914184475167992059e+05,4.088505853123188444e+03
3.300000000000000000e+02,3.102657434116529184e+05,3.445596667694156058e+05,2.782715389560842304e+05,4.945690228370014229e+05,4.121913904101594198e+03
3.310000000000000000e+02,3.122617483116457006e+05,3.474522145432498073e+05,2.814988828991745249e+05,4.977110398515684064e+05,4.153975661000695254e+03
3.320000000000000000e+02,3.143986042017167201e+05,3.501235151851823321e+05,2.848631007950224448e+05,5.011209912799765589e+05,4.183571935261620638e+03
3.330000000000000000e+02,3.165666735596201615e+05,3.526560994004367967e+05,2.881279788676473545e+05,5.038557949240037706e+05,4.218108220726406216e+03
3.340000000000000000e+02,3.185945544851119630e+05,3.551056820197163615e+05,2.919229874975412386e+05,5.064740746877734782e+05,4.242484159186196848e+03
3.350000000000000000e+02,3.205531828408081783e+05,3.574579464195332257e+05,2.947470003388728946e+05,5.091304848333103582e+05,4.273592290492842039e+03
3.360000000000000000e+02,3.226677021846802090e+05,3.602182583826649352e+05,2.974979190879672533e+05,5.116069982716299128e+05,4.299925860049801486e+03
3.370000000000000000e+02,3.248420994030270958e+05,3.633417522387522040e+05,2.998346737980345497e+05,5.139997684757991810e+05,4.323983379729805165e+03
3.380000000000000000e+02,3.268133730980235850e+05,3.660585181028851657e+05,3.018377277931179851e+05,5.158991064676992828e+05,4.350386491999566715e+03
3.390000000000000000e+02,3.286165253636044217e+05,3.684692744575148681e+05,3.037602687176798936e+05,5.179097061669227551e+05,4.376554076197848190e+03
3.400000000000000000e+02,3.305742048683012254e+05,3.710240711153313168e+05,3.057381352733768872e+05,5.199306757498097140e+05,4.401439317166048568e+03
3.410000000000000000e+02,3.324984037398596993e+05,3.734725799104762264e+05,3.078055130621467251e+05,5.219691939248543349e+05,4.428474467423208807e+03
3.420000000000000000e+02,3.344472144061813597e+05,3.756181193356728181e+05,3.098763543934654444e+05,5.238741004621135071e+05,4.456091119626985346e+03
3.430000000000000000e+02,3.364118997275976581e+05,3.775665050477201585e+05,3.118936577212106204e+05,5.256450621369862929e+05,4.485624257393457810e+03
3.440000000000000000e+02,3.383832854678798467e+05,3.792198037893463625e+05,3.136299695753860287e+05,5.275533495117628481e+05,4.515552093712746682e+03
3.450000000000000000e+02,3.402009519785152515e+05,3.809661653042386752e+05,3.155262612201552838e+05,5.295540342413058970e+05,4.547953758953299257e+03
3.460000000000000000e+02,3.418818635047302814e+05,3.831204856248181313e+05,3.176990471676356392e+05,5.313847484389934689e+05,4.575831487442876096e+03
3.470000000000000000e+02,3.437654625617100392e+05,3.854487708366451552e+05,3.200764953359880019e+05,5.332173926844694652e+05,4.601149394144774305e+03
3.480000000000000000e+02,3.456669124363992596e+05,3.875502088577027898e+05,3.221102669961600914e+05,5.352320811443858547e+05,4.628134060751215657e+03
3.490000000000000000e+02,3.475438049541852088e+05,3.898762834853961249e+05,3.240511223167535500e+05,5.370882963097447064e+05,4.656168408156905571e+03
3.500000000000000000e+02,3.493826086146646412e+05,3.920738741002233000e+05,3.258704895915113739e+05,5.388065775975470897e+05,4.681562462285695801e+03
3.510000000000000000e+02,3.512646071535332012e+05,3.941536944252882968e+05,3.274714006215338595e+05,5.403579908060829621e+05,4.708522318021134197e+03
3.520000000000000000e+02,3.530934401717983419e+05,3.961461129495250061e+05,3.293062390530810226e+05,5.417813576923022047e+05,4.745276380497323771e+03
3.530000000000000000e+02,3.550913945721348282e+05,3.979650893175178207e+05,3.310868925749100745e+05,5.429783397818022640e+05,4.778516879007498574e+03
3.540000000000000000e+02,3.572699018333555432e+05,3.997192619838205865e+05,3.325630638093237649e+05,5.443031419387697242e+05,4.810438059039841391e+03
3.550000000000000000e+02,3.593435978053837316e+05,4.013938626556741074e+05,3.341525291545887012e+05,5.458130172790839570e+05,4.847111798082616588e+03
3.560000000000000000e+02,3.611463607123874244e+05,4.031591859528885689e+05,3.359002680964282481e+05,5.473169346179249696e+05,4.877213381834586471e+03
3.570000000000000000e+02,3.630899730330620660e+05,4.050421930498755537e+05,3.376886242868053960e+05,5.489999813661328517e+05,4.905954021052244570e+03
3.580000000000000000e+02,3.649247878764251946e+05,4.068506242983323755e+05,3.394316587176229805e+05,5.506620749053451000e+05,4.932662280747312252e+03
3.590000000000000000e+02,3.669151686881516362e+05,4.089153695064158528e+05,3.414321706054981332e+05,5.524187048388248077e+05,4.963938232194457669e+03
3.600000000000000000e+02,3.686780494184700656e+05,4.107073576384193730e+05,3.433680196377827087e+05,5.540214053794576321e+05,4.995079540966215063e+03
3.610000000000000000e+02,3.707775771672991104e+05,4.125161728806922329e+05,3.453750162750657764e+05,5.557420013817833969e+05,5.026668792660475447e+03
3.620000000000000000e+02,3.730296063404388260e+05,4.140689224644905771e+05,3.474581085225938587e+05,5.578372810945629608e+05,5.053247677004450452e+03
3.630000000000000000e+02,3.753546373767554760e+05,4.154655580539673101e+05,3.494291436790010193e+05,5.596983538744562538e+05,5.083773311476217714e+03
3.640000000000000000e+02,3.771365048217287986e+05,4.170721882940806099e+05,3.511427246689999010e+05,5.613344785277363844e+05,5.107254552744306238e+03
3.650000000000000000e+02,3.791887546502096811e+05,4.186510805047575850e+05,3.529209375217218185e+05,5.632827680706998799e+05,5.138429748143546931e+03
3.660000000000000000e+02,3.813562306780680665e+05,4.202589888826879906e+05,3.545901297445224482e+05,5.653992127900810447e+05,5.163331144340801984e+03
3.670000000000000000e+02,3.836064594215385150e+05,4.221271573039620416e+05,3.561999169807976577e+05,5.675369764179633930e+05,5.195221230890709194e+03
3.680000000000000000e+02,3.860069686191053479e+05,4.242402982155865757e+05,3.581538158753913012e+05,5.698148255691840313e+05,5.230016683071453372e+03
3.690000000000000000e+02,3.880677021726512467e+05,4.266093549441342475e+05,3.602730517661354970e+05,5.720133163530125748e+05,5.263206459811691275e+03
3.700000000000000000e+02,3.898642086876092362e+05,4.289138387730038958e+05,3.623883677215095959e+05,5.739287086033860687e+05,5.290041846861377962e+03
3.710000000000000000e+02,3.919302326483762590e+05,4.312653015036612633e+05,3.643044503834028728e+05,5.759440890371031128e+05,5.326385366838452683e+03
3.720000000000000000e+02,3.941622793800439104e+05,4.336514851736790733e+05,3.661689323322629789e+05,5.780602045523806009e+05,5.353879758915573802e+03
3.730000000000000000e+02,3.962876851741444552e+05,4.362874617548483657e+05,3.679378768560203025e+05,5.801883436809796840e+05,5.386959498587121743e+03
3.740000000000000000e+02,3.984086494983232114e+05,4.387528788599980762e+05,3.699417049217255553e+05,5.820491715937186964e+05,5.418947149294232076e+03
3.750000000000000000e+02,4.003663152129777009e+05,4.414298948397196364e+05,3.717540514178093290e+05,5.843013554166820832e+05,5.453571520976092870e+03
3.760000000000000000e+02,4.025648121607131325e+05,4.441212780493145110e+05,3.733635127397259930e+05,5.865970518332959618e+05,5.486250281136311969e+03
3.770000000000000000e+02,4.046951904990386683e+05,4.466115077826299239e+05,3.750034328382753301e+05,5.889317495127557777e+05,5.518974292138325836e+03
3.780000000000000000e+02,4.066040056057207985e+05,4.487928515929564601e+05,3.765235514524589526e+05,5.911453252814309672e+05,5.547900036562992682e+03
3.790000000000000000e+02,4.085601707533100853e+05,4.508001214525165269e+05,3.779358983293918427e+05,5.932325653631910682e+05,5.573732441190923055e+03
3.800000000000000000e+02,4.108127867881899583e+05,4.528353259644268546e+05,3.791606731649695430e+05,5.950687156721618958e+05,5.609374568103748970e+03
3.810000000000000000e+02,4.129697771198836854e+05,4.548780936226434424e+05,3.804385048472634517e+05,5.969747600703079952e+05,5.639709074804400188e+03
3.820000000000000000e+02,4.148204095979423728e+05,4.569386515578081599e+05,3.816985881174178794e+05,5.988814029771655332e+05,5.675346988453235099e+03
3.830000000000000000e+02,4.166592668787247385e+05,4.592085105627821758e+05,3.830699750492370222e+05,6.009199528996783774e+05,5.710412005987331213e+03
3.840000000000000000e+02,4.184819677377516055e+05,4.621117635610694997e+05,3.845436170617818134e+05,6.029086708676506532e+05,5.736050885020805254e+03
3.850000000000000000e+02,4.200729598468851182e+05,4.651857443179175025e+05,3.859885004251381615e+05,6.048932058237963356e+05,5.766651924537960440e+03
3.860000000000000000e+02,4.217848969239376020e+05,4.677033673470861977e+05,3.877809568235285114e+05,6.071571132048999425e+05,5.801195168136036955e+03
3.870000000000000000e+02,4.235822825584749808e+05,4.701657085270326352e+05,3.895477900154248346e+05,6.093724002179026138e+05,5.833577914167318340e+03
3.880000000000000000e+02,4.255133146320938831e+05,4.725707101920041023e+05,3.913649347906850744e+05,6.115884706819176208e+05,5.869490557860473928e+03
3.890000000000000000e+02,4.272883263838862767e+05,4.750689730447184993e+05,3.934944409366748296e+05,6.141719299194369232e+05,5.904132894668566223e+03
3.900000000000000000e+02,4.292193958031038055e+05,4.771999819231662550e+05,3.955064784849062562e+05,6.164540218339692801e+05,5.935574580727168723e+03
3.910000000000000000e+02,4.311379465788733796e+05,4.791937332048258977e+05,3.974470499247028492e+05,6.184114109718119726e+05,5.965429027548458180e+03
3.920000000000000000e+02,4.332785047909261193e+05,4.811676130374103668e+05,3.995389289043009630e+05,6.206220867698263610e+05,6.001257948446913360e+03
3.930000000000000000e+02,4.354592313842070289e+05,4.833550519897472113e+05,4.019107208667052910e+05,6.228736280389422318e+05,6.034862020455324455e+03
3.940000000000000000e+02,4.376139938228518004e+05,4.854302074758877279e+05,4.038958452138561406e+05,6.253999382682160940e+05,6.079492330235400004e+03
3.950000000000000000e+02,4.396887661008213181e+05,4.874783631295744563e+05,4.058896957039020490e+05,6.280798151065310230e+05,6.120620116334287559e+03
3.960000000000000000e+02,4.416763521371686365e+05,4.897613155119306175e+05,4.079313482780472841e+05,6.303720232778234640e+05,6.149522722937933395e+03
3.970000000000000000e+02,4.436222761387499631e+05,4.917457172502589528e+05,4.099640509830218507e+05,6.327231969826569548e+05,6.186096979777086744e+03
3.980000000000000000e+02,4.453906384992223466e+05,4.936343505575298332e+05,4.121324121333930525e+05,6.350059613393619657e+05,6.216663445647456683e+03
3.990000000000000000e+02,4.472605898906238144e+05,4.954543643090742407e+05,4.142638498010147596e+05,6.372889038619259372e+05,6.251109130236692181e+03
4.000000000000000000e+02,4.492472492772993864e+05,4.973736332026695600e+05,4.163574000472017797e+05,6.394600249799056910e+05,6.282479974959269384e+03
4.010000000000000000e+02,4.515475049442407908e+05,4.996147942884656368e+05,4.185783428359056707e+05,6.415629149246304296e+05,6.322168156993753655e+03
4.020000000000000000e+02,4.540461588556591887e+05,5.016804159258843865e+05,4.208920916448595235e+05,6.439144979499210604e+05,6.350856663121640850e+03
4.030000000000000000e+02,4.566472865511983982e+05,5.039386223209073069e+05,4.231335573093988933e+05,6.462507903795150341e+05,6.389269879927651345e+03
4.040000000000000000e+02,4.590260278735753964e+05,5.063485651499289088e+05,4.255374014489422552e+05,6.484673455301788636e+05,6.427223662027117825e+03
4.050000000000000000e+02,4.611561840026682476e+05,5.085365644461213960e+05,4.276570693955366733e+05,6.507991498662810773e+05,6.468094941541131448e+03
4.060000000000000000e+02,4.632503061208159197e+05,5.108059658640392008e+05,4.295043941473799641e+05,6.532565111174017657e+05,6.506959528221729670e+03
4.070000000000000000e+02,4.651126517224111594e+05,5.128811200865898863e+05,4.315023607814197894e+05,6.559895808196335565e+05,6.544066287313595240e+03
4.080000000000000000e+02,4.669865712686204351e+05,5.150222426033584634e+05,4.338190072137440438e+05,6.585153834593854845e+05,6.583136513374108290e+03
4.090000000000000000e+02,4.688279987233034917e+05,5.174680055971621186e+05,4.359756773285171948e+05,6.611931933272206225e+05,6.615689886549999756e+03
4.100000000000000000e+02,4.704730634295990458e+05,5.204823359479174251e+05,4.384104547033304116e+05,6.637359971493829507e+05,6.652961153288018977e+03
4.110000000000000000e+02,4.725801304761280189e+05,5.233300035956165520e+05,4.407007193826786242e+05,6.660878085762772243e+05,6.682868439319686331e+03
4.120000000000000000e+02,4.748689290748254862e+05,5.266613497969394084e+05,4.428367539674013387e+05,6.686801874198324513e+05,6.719057282499983557e+03
4.130000000000000000e+02,4.773596622364349314e+05,5.298301433534609387e+05,4.450978717757790582e+05,6.712297687927033985e+05,6.744895912448935633e+03
4.140000000000000000e+02,4.799187125523637515e+05,5.326797897999192355e+05,4.472556601143018343e+05,6.737059324739309959e+05,6.782522554793889867e+03
4.150000000000000000e+02,4.823497399779941770e+05,5.355899540574335260e+05,4.494722790280104382e+05,6.760888793290508911e+05,6.821286191296358993e+03
4.160000000000000000e+02,4.845586076347106718e+05,5.386274989511894528e+05,4.516139484472913900e+05,6.784570469912093831e+05,6.857474347782184850e+03
4.170000000000000000e+02,4.869112987894269172e+05,5.421912774781675544e+05,4.537559099264765391e+05,6.808346711790540721e+05,6.891950920426435914e+03
4.180000000000000000e+02,4.893006539772100514e+05,5.452353547899969853e+05,4.554039088958125212e+05,6.833580929440981708e+05,6.932532520225896405e+03
4.190000000000000000e+02,4.917997948950844584e+05,5.480992746923584491e+05,4.572429609788192902e+05,6.864016914544685278e+05,6.967693239990192524e+03
4.200000000000000000e+02,4.945652958284961060e+05,5.509240793669800041e+05,4.588738898372030817e+05,6.894932881845372031e+05,7.004615116451915128e+03
4.210000000000000000e+02,4.969208092163032270e+05,5.539886201482487377e+05,4.606310899154735380e+05,6.924271023559314199e+05,7.036968588916406588e+03
4.220000000000000000e+02,4.991949471642957651e+05,5.565201589231994003e+05,4.623783827313914080e+05,6.954391279306357028e+05,7.075268881111331211e+03
4.230000000000000000e+02,5.013800321525047766e+05,5.594622243389927316e+05,4.639641420579735423e+05,6.982451728661223315e+05,7.110973215492000236e+03
4.240000000000000000e+02,5.032719374029298779e+05,5.623027475248519331e+05,4.657622412120293593e+05,7.010214855105247116e+05,7.147116321667042939e+03
4.250000000000000000e+02,5.049186203724222723e+05,5.652455320292423712e+05,4.675155272771758027e+05,7.036251229879136663e+05,7.181416075100827584e+03
4.260000000000000000e+02,5.067515406901618699e+05,5.680388651273073629e+05,4.694248935892303707e+05,7.068361890008796472e+05,7.218040721108613070e+03
4.270000000000000000e+02,5.087973990651539643e+05,5.704710222406010143e+05,4.714017817400282947e+05,7.093469021245462354e+05,7.253925124010273066e+03
4.280000000000000000e+02,5.108610988115781220e+05,5.727053219123361632e+05,4.735576559858807013e+05,7.117676802639898378e+05,7.292692804618993250e+03
4.290000000000000000e+02,5.128135783722326159e+05,5.748344464930410031e+05,4.758753982919652481e+05,7.140990782319612335e+05,7.325881115730966485e+03
4.300000000000000000e+02,5.145874106292700744e+05,5.773705898176521296e+05,4.780207854882396641e+05,7.163847683098760899e+05,7.359095207135920646e+03
4.310000000000000000e+02,5.166175497800013982e+05,5.802717442282191478e+05,4.797173318035526900e+05,7.189901453972464660e+05,7.392601186144608619e+03
4.320000000000000000e+02,5.186089780311804498e+05,5.827992548316132743e+05,4.815509949061954394e+05,7.213396903815706028e+05,7.434918297267890011e+03
4.330000000000000000e+02,5.209150074203507975e+05,5.849908908852189779e+05,4.833290268556154333e+05,7.239130875353112351e+05,7.471829228215759940e+03
4.340000000000000000e+02,5.228467233177062008e+05,5.868843796982101630e+05,4.853089691137878690e+05,7.263904649717647117e+05,7.509240891884795928e+03
4.350000000000000000e+02,5.251973790193590103e+05,5.891963286332825664e+05,4.872605259226524504e+05,7.288699026067575905e+05,7.551352959477024342e+03
4.360000000000000000e+02,5.273682796193864197e+05,5.913009748321996303e+05,4.894664439138913876e+05,7.312138241177485324e+05,7.587674486037430142e+03
4.370000000000000000e+02,5.303298218486207770e+05,5.935290174482637085e+05,4.920299313178216107e+05,7.338094007361980621e+05,7.629160457079240587e+03
4.380000000000000000e+02,5.330953025677972473e+05,5.958358006793614477e+05,4.943764792103866930e+05,7.360417853147848509e+05,7.669243232541282850e+03
4.390000000000000000e+02,5.356840506979596103e+05,5.982922145458250307e+05,4.965218199203051627e+05,7.385871748180275317e+05,7.703723174116898917e+03
4.400000000000000000e+02,5.378648355680244276e+05,6.005162826108695008e+05,4.989574820601175888e+05,7.414394085889583221e+05,7.742771856808566554e+03
4.410000000000000000e+02,5.401181896890085191e+05,6.028816830531769665e+05,5.013485000056832796e+05,7.439884784430223517e+05,7.778322707762881691e+03
4.420000000000000000e+02,5.426782043666859390e+05,6.053791456617915537e+05,5.039829623206878314e+05,7.463092159924469888e+05,7.814477038260061818e+03
4.430000000000000000e+02,5.450673298495697090e+05,6.077166718476541573e+05,5.068069450826790999e+05,7.486895330575020052e+05,7.858383971384524557e+03
4.440000000000000000e+02,5.474020512141585350e+05,6.100085879625992384e+05,5.095437294486950850e+05,7.509647168506564340e+05,7.894470161092000126e+03
4.450000000000000000e+02,5.497716973593198927e+05,6.123731754109540489e+05,5.121704881590092555e+05,7.534582273783194833e+05,7.931491343026478717e+03
4.460000000000000000e+02,5.518561508130891016e+05,6.149695321009744657e+05,5.146250317855086178e+05,7.559647888844520785e+05,7.973519387602982533e+03
4.470000000000000000e+02,5.537129645741832210e+05,6.173964737225950230e+05,5.169786519648409449e+05,7.585347643129199278e+05,8.015362642777208748e+03
4.480000000000000000e+02,5.557171563197782962e+05,6.198385013577456120e+05,5.195291682938700542e+05,7.609400388030502945e+05,8.056249672801971428e+03
4.490000000000000000e+02,5.577099844511179253e+05,6.218739979792304803e+05,5.217054781046819407e+05,7.635503535517600831e+05,8.095335926384568666e+03
4.500000000000000000e+02,5.597440674449643120e+05,6.245810182492049644e+05,5.242112832932341844e+05,7.661597406743894098e+05,8.128273879330108684e+03
4.510000000000000000e+02,5.620739760456938529e+05,6.269858840238770936e+05,5.265313127881451510e+05,7.690358738084895303e+05,8.171425002569299977e+03
4.520000000000000000e+02,5.642163968613562174e+05,6.296578154436849291e+05,5.286002250686290208e+05,7.721340787696570624e+05,8.212820072389084089e+03
4.530000000000000000e+02,5.661837434367599199e+05,6.325971027438975871e+05,5.310151237651311094e+05,7.750060135093407007e+05,8.259933881637691229e+03
4.540000000000000000e+02,5.679301024570413865e+05,6.353891038113115355e+05,5.336404456526554422e+05,7.779245998796997592e+05,8.297588432392891264e+03
4.550000000000000000e+02,5.695655007958344650e+05,6.381496079072023276e+05,5.361225617294060066e+05,7.809100962695570197e+05,8.339574457279624767e+03
4.560000000000000000e+02,5.713529786756242393e+05,6.408105145924140234e+05,5.385123608190052910e+05,7.835841234630703693e+05,8.373664437093426386e+03
4.570000000000000000e+02,5.732617135890191421e+05,6.429912808175340760e+05,5.409558173321601935e+05,7.865764205986919114e+05,8.414510990235005011e+03
4.580000000000000000e+02,5.751630139356832951e+05,6.452641908190342365e+05,5.430930494015396107e+05,7.897108984891306609e+05,8.454382350426387347e+03
4.590000000000000000e+02,5.770851199800702743e+05,6.477681623212830164e+05,5.450813188869160367e+05,7.922104162428051932e+05,8.495818949061876992e+03
4.600000000000000000e+02,5.790109439833922079e+05,6.503624562870834488e+05,5.471332860363970976e+05,7.947811685667245183e+05,8.543343136001667517e+03
4.610000000000000000e+02,5.808006274910143111e+05,6.528632019763842691e+05,5.492737972294806968e+05,7.975724551501448732e+05,8.589140725259303508e+03
4.620000000000000000e+02,5.829994906685784226e+05,6.554451966718785698e+05,5.513753770803407533e+05,8.002621378580965102e+05,8.623406963117922714e+03
4.630000000000000000e+02,5.854623987688953057e+05,6.584670059962262167e+05,5.533539588833502494e+05,8.029503843867834657e+05,8.663646680444573576e+03
4.640000000000000000e+02,5.878151543396057095e+05,6.617927803582025226e+05,5.554442401928224135e+05,8.056400160893620923e+05,8.707943038810350117e+03
4.650000000000000000e+02,5.903100383111146512e+05,6.655474224151795497e+05,5.574695823214764241e+05,8.082613147946364479e+05,8.751266113552837851e+03
4.660000000000000000e+02,5.927683716146402294e+05,6.700076502300091088e+05,5.593706789020930883e+05,8.107885659647641005e+05,8.788950807837565662e+03
4.670000000000000000e+02,5.953547263153675012e+05,6.743262973515180638e+05,5.609478379554415587e+05,8.131203326361904619e+05,8.828942080831782732e+03
4.680000000000000000e+02,5.980826692861751653e+05,6.780744100683329161e+05,5.627884645490595140e+05,8.154936293915540446e+05,8.870715637424335000e+03
4.690000000000000000e+02,6.009034435418460052e+05,6.819779721895499388e+05,5.649202379714052659e+05,8.182834401483018883e+05,8.913670765754952299e+03
4.700000000000000000e+02,6.040250828213654459e+05,6.858037902552338783e+05,5.669034319214639254e+05,8.208770519485068507e+05,8.946188527485814120e+03
4.710000000000000000e+02,6.071425637131051626e+05,6.897203876963786315e+05,5.689009258696937468e+05,8.235469882356352173e+05,8.980676827576997312e+03
4.720000000000000000e+02,6.105488245946895331e+05,6.928302470215715002e+05,5.709623433427924756e+05,8.263535098264494445e+05,9.024697202678129543e+03
4.730000000000000000e+02,6.137534257780308835e+05,6.962671253374026855e+05,5.731076116804936901e+05,8.292094145485277986e+05,9.058568755198164581e+03
4.740000000000000000e+02,6.169121923324710224e+05,6.996739840917221736e+05,5.752525763899552403e+05,8.318170272881044075e+05,9.104843471929014413e+03
4.750000000000000000e+02,6.200321189923350466e+05,7.029981552637584973e+05,5.773205510471994057e+05,8.345822582055233652e+05,9.146715765785671465e+03
4.760000000000000000e+02,6.230037901419058908e+05,7.061357984877503477e+05,5.795649800250064582e+05,8.372193727345954394e+05,9.179755305271854013e+03
4.770000000000000000e+02,6.260536850758073851e+05,7.094812096971602878e+05,5.820175003858685959e+05,8.397939772354115266e+05,9.211320726598962210e+03
4.780000000000000000e+02,6.287664688893171260e+05,7.127253070527173113e+05,5.844159741569135804e+05,8.425143889800475445e+05,9.251498135157889919e+03
4.790000000000000000e+02,6.316494722825521603e+05,7.162333749752255389e+05,5.869318485931735486e+05,8.453093805058132857e+05,9.296719778075426802e+03
4.800000000000000000e+02,6.347432221117771696e+05,7.193862133985522669e+05,5.892840240985337878e+05,8.481202662612026324e+05,9.337968280746099481e+03
4.810000000000000000e+02,6.381142214577408740e+05,7.229283878317493945e+05,5.917629441550243646e+05,8.502993760559179354e+05,9.378845820493410429e+03
4.820000000000000000e+02,6.411627319065906340e+05,7.279014578240367118e+05,5.940492356074937852e+05,8.527200572085786844e+05,9.412608626290453685e+03
4.830000000000000000e+02,6.444384104672777466e+05,7.331176340093461331e+05,5.965520272693496663e+05,8.551495841794455191e+05,9.454418782048738649e+03
4.840000000000000000e+02,6.479954381097292062e+05,7.383882641868635546e+05,5.988014413703230675e+05,8.576565198651948012e+05,9.492338365009658446e+03
4.850000000000000000e+02,6.514180376289424021e+05,7.422466115290520247e+05,6.009953219101461582e+05,8.605169318369135726e+05,9.533083250896566824e+03
4.860000000000000000e+02,6.546599587463024072e+05,7.455348292671670206e+05,6.031629337273273850e+05,8.629860745961475186e+05,9.577144547955849703e+03
4.870000000000000000e+02,6.579909229286180343e+05,7.484066753850489622e+05,6.052833772319537820e+05,8.652093068128252635e+05,9.616236082193485345e+03
4.880000000000000000e+02,6.610601840611894149e+05,7.514240656802159501e+05,6.074486625483750831e+05,8.674384308438110165e+05,9.658527800187475805e+03
4.890000000000000000e+02,6.640190054917185334e+05,7.541053740307529224e+05,6.094630258670750773e+05,8.699513009405282792e+05,9.696264866517311020e+03
4.900000000000000000e+02,6.673186428968361579e+05,7.569514540423383005e+05,6.116737654518631753e+05,8.726063099059816450e+05,9.734377635526325321e+03
4.910000000000000000e+02,6.702522483622641303e+05,7.598894306873625610e+05,6.141822101915581152e+05,8.753326411238641012e+05,9.774249633597984939e+03
4.920000000000000000e+02,6.730645896795181325e+05,7.627364950516649988e+05,6.164503658425703179e+05,8.781645253166637849e+05,9.820405265660036093e+03
4.930000000000000000e+02,6.751007239955201512e+05,7.655074693795349449e+05,6.187809325428251177e+05,8.806720659943446517e+05,9.865388749572095549e+03
4.940000000000000000e+02,6.769827959055227693e+05,7.682508048705224646e+05,6.216077480614401866e+05,8.832201361144201364e+05,9.907149721815041630e+03
4.950000000000000000e+02,6.790353061415299308e+05,7.712100727967512794e+05,6.246913074366960209e+05,8.858166307482596021e+05,9.954941512939027234e+03
4.960000000000000000e+02,6.812298199773211963e+05,7.745450300044618780e+05,6.277265833342613187e+05,8.880496696770680137e+05,9.999426886531662603e+03
4.970000000000000000e+02,6.833190466412862297e+05,7.775600011194639374e+05,6.302331233436909970e+05,8.905781155015125405e+05,1.003952708830497977e+04
4.980000000000000000e+02,6.859924586910901126e+05,7.805074031307866098e+05,6.326094177042465890e+05,8.931812751705131959e+05,1.008405371802485206e+04
4.990000000000000000e+02,6.885889184715938754e+05,7.831917828234939370e+05,6.352768438008292578e+05,8.955609671877857763e+05,1.011969963062801617e+04
5.000000000000000000e+02,6.911027375157068018e+05,7.856611136924584862e+05,6.376937212278852239e+05,8.981430587603487074e+05,1.016372405323666135e+04
5.010000000000000000e+02,6.936358815370777156e+05,7.879135462867147289e+05,6.402619536743254866e+05,9.008320660219111014e+05,1.020821753735554557e+04
5.020000000000000000e+02,6.959825287627398502e+05,7.902247874937886372e+05,6.424531043872023001e+05,9.033721068357189652e+05,1.025355695823944370e+04
5.030000000000000000e+02,6.986878715901722899e+05,7.926183937002201565e+05,6.448810706056724302e+05,9.059235113716709893e+05,1.029563915459618329e+04
5.040000000000000000e+02,7.010555085284677334e+05,7.955349905339293182e+05,6.471145163031596458e+05,9.085145406944855349e+05,1.034531874727031027e+04
5.050000000000000000e+02,7.036864787495264318e+05,7.983703302856060909e+05,6.494319064029934816e+05,9.110676263454888249e+05,1.039639602090715016e+04
5.060000000000000000e+02,7.060190183644485660e+05,8.013183246876649791e+05,6.517464434231447522e+05,9.140943065952479374e+05,1.044076211139497900e+04
5.070000000000000000e+02,7.083207539664900396e+05,8.043624474179835524e+05,6.541112672659183154e+05,9.172816686198844109e+05,1.048912065178647572e+04
5.080000000000000000e+02,7.105819344937333371e+05,8.075357553453708533e+05,6.562422264317105291e+05,9.204152012988838833e+05,1.052712035766389999e+04
5.090000000000000000e+02,7.125429923047919292e+05,8.109382784176893765e+05,6.583884079353110865e+05,9.240182268734097015e+05,1.056745676148455459e+04
5.100000000000000000e+02,7.148153676757881185e+05,8.142120490241968073e+05,6.608035082113605458e+05,9.277683676577045117e+05,1.061436007592390342e+04
5.110000000000000000e+02,7.167931209490904585e+05,8.169906449088479858e+05,6.635797922239055624e+05,9.310069070755423745e+05,1.066133261152418709e+04
5.120000000000000000e+02,7.187840828530996805e+05,8.200700265866109403e+05,6.660129290104205720e+05,9.342361395138800144e+05,1.070705440254156565e+04
5.130000000000000000e+02,7.210090838465283159e+05,8.236564426551432116e+05,6.686594588813695591e+05,9.371367488897381118e+05,1.075102600050357069e+04
5.140000000000000000e+02,7.232038773171333596e+05,8.273629817999957595e+05,6.717000455080807442e+05,9.400574132809655275e+05,1.078922329767154588e+04
5.150000000000000000e+02,7.259235185655606911e+05,8.309088755579337012e+05,6.746762774888274726e+05,9.431942338403700851e+05,1.082959655099669180e+04
5.160000000000000000e+02,7.289239538228251040e+05,8.352580095784689765e+05,6.771953249317833688e+05,9.466168891253066249e+05,1.086911877384041145e+04
5.170000000000000000e+02,7.318846190107543953e+05,8.404511929220664315e+05,6.796619739446403692e+05,9.500130938135669567e+05,1.090178374233621071e+04
5.180000000000000000e+02,7.349344011128272396e+05,8.474725497023299104e+05,6.823170345214197878e+05,9.536678975060180528e+05,1.093917271673098185e+04
5.190000000000000000e+02,7.379536574977834243e+05,8.556454370147148147e+05,6.851341736011125613e+05,9.576388785730550298e+05,1.098539135055229599e+04
5.200000000000000000e+02,7.408266713281311095e+05,8.625103381112590432e+05,6.878498582112243166e+05,9.615360827212374425e+05,1.103585008801725598e+04
5.210000000000000000e+02,7.435469022017943207e+05,8.694886701963078231e+05,6.905363175870749401e+05,9.655341843099144753e+05,1.108886187776892257e+04
5.220000000000000000e+02,7.466419845089823939e+05,8.760956283838234376e+05,6.929752580532422289e+05,9.694998646486634389e+05,1.113261435435937165e+04
5.230000000000000000e+02,7.493359603269207291e+05,8.830323344064558623e+05,6.954281216711101588e+05,9.736270939774611033e+05,1.119200842584522979e+04
5.240000000000000000e+02,7.522492350944838254e+05,8.891624141968227923e+05,6.979513844213559059e+05,9.779670303232783917e+05,1.123282651893066213e+04
5.250000000000000000e+02,7.549337555306241848e+05,8.938847148242023541e+05,7.002070376215951983e+05,9.817351196609383915e+05,1.128460687307283297e+04
5.260000000000000000e+02,7.575122320619546808e+05,8.983531399496914819e+05,7.022726299833210651e+05,9.851506530045121908e+05,1.133301999228928253e+04
5.270000000000000000e+02,7.601698210313294549e+05,9.027549974297730951e+05,7.045744727224933449e+05,9.889674613273849245e+05,1.137965110020072461e+04
5.280000000000000000e+02,7.628296446830737405e+05,9.081518964880881831e+05,7.069706429740382591e+05,9.929509322409366723e+05,1.142224062561894061e+04
5.290000000000000000e+02,7.655348167644110508e+05,9.129696415084332693e+05,7.095124033368353266e+05,9.973598292857427150e+05,1.147257431738772357e+04
5.300000000000000000e+02,7.685034703498751624e+05,9.172721413268778706e+05,7.120421961447191425e+05,1.002371507592717186e+06,1.151464994972498971e+04
5.310000000000000000e+02,7.712657382834246382e+05,9.215358021565183299e+05,7.147832812412376516e+05,1.007833720870830119e+06,1.156596611389917780e+04
5.320000000000000000e+02,7.741140782590734307e+05,9.261011683890938293e+05,7.175721565132858232e+05,1.012592441951947752e+06,1.160990622028606231e+04
5.330000000000000000e+02,7.763640882030993234e+05,9.310882606026418507e+05,7.202659788270472782e+05,1.016919274711142411e+06,1.165534386571580762e+04
5.340000000000000000e+02,7.781654825160659384e+05,9.366482590306794737e+05,7.228806106779165566e+05,1.020781757663152181e+06,1.171061828818343929e+04
5.350000000000000000e+02,7.801415546669947216e+05,9.424778550149843795e+05,7.254638427319163457e+05,1.024429760421454441e+06,1.175478746571874944e+04
5.360000000000000000e+02,7.822346567695401609e+05,9.481604681769160088e+05,7.280835461294933921e+05,1.028008821097127395e+06,1.179286527035036124e+04
5.370000000000000000e+02,7.844494093204254750e+05,9.531742469934046967e+05,7.307737545785098337e+05,1.031378302237975760e+06,1.183509958679109695e+04
5.380000000000000000e+02,7.867887353154075099e+05,9.583620795463246759e+05,7.333032274645317812e+05,1.034289973027000204e+06,1.188301774970960832e+04
5.390000000000000000e+02,7.888794538232663181e+05,9.627731672409578459e+05,7.358108155561453896e+05,1.036702502177137882e+06,1.193467603695795151e+04
5.400000000000000000e+02,7.907915322351733921e+05,9.665354536853970494e+05,7.384127855790411122e+05,1.039326565360746579e+06,1.198113963085117211e+04
5.410000000000000000e+02,7.929177429794394411e+05,9.699282241629868513e+05,7.410166714975489303e+05,1.042159983503189636e+06,1.203692102790527497e+04
5.420000000000000000e+02,7.951520181556162424e+05,9.736360532855758211e+05,7.435146296545793302e+05,1.044871717903015669e+06,1.208780293418575093e+04
5.430000000000000000e+02,7.975058015020247549e+05,9.767851744200687390e+05,7.460323857223095838e+05,1.047898371030648705e+06,1.213272782869291041e+04
5.440000000000000000e+02,8.000252604928808287e+05,9.795508443658112083e+05,7.484980686009349301e+05,1.051154764803554164e+06,1.218380804093193183e+04
5.450000000000000000e+02,8.026825316279636463e+05,9.827401232123493683e+05,7.509058206672010710e+05,1.054106276096451795e+06,1.223952156401272259e+04
5.460000000000000000e+02,8.054085048773450544e+05,9.856941655866694637e+05,7.531465327413488412e+05,1.057165175202948973e+06,1.228335692756019307e+04
5.470000000000000000e+02,8.082842850084772799e+05,9.891130467430159915e+05,7.553555972186477156e+05,1.059865301244336646e+06,1.232953699001393579e+04
5.480000000000000000e+02,8.113689310156090651e+05,9.926624683343545767e+05,7.579360524302734993e+05,1.062427090287729865e+06,1.237698745174857504e+04
5.490000000000000000e+02,8.141873367135580629e+05,9.956835685215186095e+05,7.602592092919702409e+05,1.065291367747365031e+06,1.241945688053245613e+04
5.500000000000000000e+02,8.171973343568902928e+05,9.989449253185247071e+05,7.625840738947286736e+05,1.068080304924801225e+06,1.245740437928360370e+04
5.510000000000000000e+02,8.197540393200858962e+05,1.001676955382638378e+06,7.647014511809886899e+05,1.071105463319516974e+06,1.250457099458958328e+04
5.520000000000000000e+02,8.225747640909717884e+05,1.004821019050035626e+06,7.665879850876766723e+05,1.073884779975295067e+06,1.255045704706226752e+04
5.530000000000000000e+02,8.254650757124065422e+05,1.008303932633275166e+06,7.686137777954478515e+05,1.076718283185471781e+06,1.259768555520836344e+04
5.540000000000000000e+02,8.284194915184910642e+05,1.011990880014927825e+06,7.706846814532659482e+05,1.079992084196919575e+06,1.264809275615329170e+04
5.550000000000000000e+02,8.311643154977828963e+05,1.016046636571877054e+06,7.729053537708692020e+05,1.083347674763248302e+06,1.269930180844242022e+04
5.560000000000000000e+02,8.338320518387029879e+05,1.020358542357981205e+06,7.753904523427733220e+05,1.086691517487870529e+06,1.274841592193576071e+04
5.570000000000000000e+02,8.363479251182499574e+05,1.024715896282720845e+06,7.778859954977905145e+05,1.089753808343744837e+06,1.279480262857455637e+04
5.580000000000000000e+02,8.386190294022688176e+05,1.028884019392304006e+06,7.799258675559205003e+05,1.092497743794157170e+06,1.284077994149604638e+04
5.590000000000000000e+02,8.408103623729877872e+05,1.033310611182472203e+06,7.822907756551536731e+05,1.095083870727066416e+06,1.288697196433255522e+04
5.600000000000000000e+02,8.432258398502399214e+05,1.037716187966246856e+06,7.848178758146973560e+05,1.097404104916285258e+06,1.293315734130084093e+04
5.610000000000000000e+02,8.458716113413822604e+05,1.041894955180876423e+06,7.872257207910770085e+05,1.099976248969732784e+06,1.298434559691177492e+04
5.620000000000000000e+02,8.482517418150239391e+05,1.045487640684460290e+06,7.899762778771498706e+05,1.102660657275566598e+06,1.303056905097650815e+04
5.630000000000000000e+02,8.503339552132944809e+05,1.049340280189525802e+06,7.926557573367522564e+05,1.105999884475466330e+06,1.308070930298490384e+04
5.640000000000000000e+02,8.528962003569963854e+05,1.052803687421384035e+06,7.951425063455485506e+05,1.109636091892734636e+06,1.313945955729895650e+04
5.650000000000000000e+02,8.553492654983848333e+05,1.056020609290004242e+06,7.976233623306261143e+05,1.112556036164964549e+06,1.318699172906987587e+04
5.660000000000000000e+02,8.580615789327053353e+05,1.059101607505924534e+06,7.998579268755580997e+05,1.115238986847209744e+06,1.322840695330703602e+04
5.670000000000000000e+02,8.611588385152926203e+05,1.062215330132038100e+06,8.019802052657122258e+05,1.117770951925959904e+06,1.328188065402980646e+04
5.680000000000000000e+02,8.641403484495924786e+05,1.065644794212331530e+06,8.042698533244016580e+05,1.120677182617298327e+06,1.333431179619659451e+04
5.690000000000000000e+02,8.671435633876632201e+05,1.069261875683451770e+06,8.064485770629798062e+05,1.124070017818964785e+06,1.339613950823108826e+04
5.700000000000000000e+02,8.703882442567555699e+05,1.073138523003612645e+06,8.090075550471441820e+05,1.126977191964482190e+06,1.344073693728862418e+04
5.710000000000000000e+02,8.734717662302271929e+05,1.076696048399107996e+06,8.113057937454143539e+05,1.129956223802896682e+06,1.350045769708101216e+04
5.720000000000000000e+02,8.770211898480430245e+05,1.080474763699000468e+06,8.137749756331731332e+05,1.133015301376647549e+06,1.355837264501916434e+04
5.730000000000000000e+02,8.802332745702550747e+05,1.084218281352147460e+06,8.163749324163254350e+05,1.135665686110246694e+06,1.360864077809478476e+04
5.740000000000000000e+02,8.833724581495812163e+05,1.088009518834774150e+06,8.190929819961449830e+05,1.138036729215037310e+06,1.366065336892102823e+04
5.750000000000000000e+02,8.861926866324433358e+05,1.092515637181447120e+06,8.220128918870140333e+05,1.141121987774875015e+06,1.370951581711913968e+04
5.760000000000000000e+02,8.889085735962054459e+05,1.097246543641742319e+06,8.251976871020811377e+05,1.144455699958187062e+06,1.375553352881284445e+04
5.770000000000000000e+02,8.923435837465059012e+05,1.102027188560910290e+06,8.284721861803899519e+05,1.148084305620002793e+06,1.381113651900176774e+04
5.780000000000000000e+02,8.954962594538347330e+05,1.106517830721572042e+06,8.317776727381090168e+05,1.151643920155546628e+06,1.386606175163029002e+04
5.790000000000000000e+02,8.986496441043183440e+05,1.110953475696899462e+06,8.352526400491961977e+05,1.154857300729725277e+06,1.391728532456449830e+04
5.800000000000000000e+02,9.018309665753558511e+05,1.114921884780732915e+06,8.389557931461371481e+05,1.157859772557738237e+06,1.396873673840644551e+04
5.810000000000000000e+02,9.047924556995115709e+05,1.118852101383343805e+06,8.425239936791511718e+05,1.161066706416474190e+06,1.402501470630812219e+04
5.820000000000000000e+02,9.074657006183231715e+05,1.122095854242276633e+06,8.464065125998975709e+05,1.164356244614607189e+06,1.407884060248740934e+04
5.830000000000000000e+02,9.106242138016355457e+05,1.125361372761953156e+06,8.499979356181644835e+05,1.167767393196519231e+06,1.412985390192772138e+04
5.840000000000000000e+02,9.133543739039120264e+05,1.128852208775726613e+06,8.532950734073366039e+05,1.171146970484118909e+06,1.417668619053742805e+04
5.850000000000000000e+02,9.164970283997338265e+05,1.132009378895040136e+06,8.563309176097417949e+05,1.174431879843391478e+06,1.422899527719907564e+04
5.860000000000000000e+02,9.193672529651175719e+05,1.135502671007515397e+06,8.589763660131916404e+05,1.177837255512107396e+06,1.427925176764462412e+04
5.870000000000000000e+02,9.223288360017351806e+05,1.138991318105322774e+06,8.616293195228456752e+05,1.181181508020703681e+06,1.433004739119931401e+04
5.880000000000000000e+02,9.252767535860541975e+05,1.142879824988347013e+06,8.639741617460874841e+05,1.184111339349112008e+06,1.438947845816287918e+04
5.890000000000000000e+02,9.287301188479922712e+05,1.146336083412231179e+06,8.665043135088635609e+05,1.186965623300739564e+06,1.443393681468392606e+04
5.900000000000000000e+02,9.321700977248321287e+05,1.149970031172370072e+06,8.687157977244338254e+05,1.189636998958377633e+06,1.448767285922473093e+04
5.910000000000000000e+02,9.354489088749083458e+05,1.153530374099853681e+06,8.710833475004364736e+05,1.192315201510918094e+06,1.453590961555430840e+04
5.920000000000000000e+02,9.392886223016178701e+05,1.157337560244272696e+06,8.735283971111469436e+05,1.195163624562192010e+06,1.458129318514456827e+04
5.930000000000000000e+02,9.434949515381539240e+05,1.160290040818999987e+06,8.759446484281428857e+05,1.198328910787424538e+06,1.462645977650124951e+04
5.940000000000000000e+02,9.478240986202014610e+05,1.163349137646568939e+06,8.783490726481907768e+05,1.201482312226349022e+06,1.468650799415626170e+04
5.950000000000000000e+02,9.515558432547118282e+05,1.166154576849309728e+06,8.806265296206574421e+05,1.204582598661090713e+06,1.475083474278202266e+04
5.960000000000000000e+02,9.556076116869896650e+05,1.169376331178626511e+06,8.832213505707723089e+05,1.207480607194258366e+06,1.480325534985490594e+04
5.970000000000000000e+02,9.586663003633975750e+05,1.172811050410521217e+06,8.857727204451309517e+05,1.210705311736701056e+06,1.485805134602761063e+04
5.980000000000000000e+02,9.618084819343707059e+05,1.176104835499812616e+06,8.881700068980208598e+05,1.214059148875974584e+06,1.491316089796442066e+04
5.990000000000000000e+02,9.652927464135535993e+05,1.178991108351857867e+06,8.904879785400002729e+05,1.217370329996886197e+06,1.496438136313596078e+04
6.000000000000000000e+02,9.685318526345677674e+05,1.181733136526837479e+06,8.929540452075218782e+05,1.220168042257883586e+06,1.502834514698036946e+04
6.010000000000000000e+02,9.721598877897292841e+05,1.185136084198223194e+06,8.956429918725684984e+05,1.223319410864240490e+06,1.508041543670218380e+04
6.020000000000000000e+02,9.755664731828265358e+05,1.188241799743896117e+06,8.983026732237902470e+05,1.226743982642220799e+06,1.514019266923489522e+04
6.030000000000000000e+02,9.787781721261939965e+05,1.192326836568850558e+06,9.011238699722751044e+05,1.230070318976939656e+06,1.519445013809651937e+04
6.040000000000000000e+02,9.821862034725181293e+05,1.195969284609898692e+06,9.041272994965796825e+05,1.233976912805381231e+06,1.525262959648064862e+04
6.050000000000000000e+02,9.849216585306794150e+05,1.199673450546951964e+06,9.067451393954922678e+05,1.237865929886957398e+06,1.531494188608893819e+04
6.060000000000000000e+02,9.875570388619449222e+05,1.203309587375842966e+06,9.093151791260974715e+05,1.241416961879026378e+06,1.537736584437699275e+04
6.070000000000000000e+02,9.904805243339135777e+05,1.207152398409867426e+06,9.118698819308787351e+05,1.244936369958122261e+06,1.542971101976115096e+04
6.080000000000000000e+02,9.937024195191458566e+05,1.210898105367806740e+06,9.144183394961438607e+05,1.248743596353388857e+06,1.548715003406201504e+04
6.090000000000000000e+02,9.973494978249568958e+05,1.214747480169177987e+06,9.169417196297761984e+05,1.252420173095903825e+06,1.554706053999061623e+04
6.100000000000000000e+02,1.001603810395249282e+06,1.218229468174223322e+06,9.197733249046942219e+05,1.256092344943186967e+06,1.559625157230965488e+04
6.110000000000000000e+02,1.005947153560186387e+06,1.221169704070982523e+06,9.227560441759207752e+05,1.260133297730553895e+06,1.564376889248988664e+04
6.120000000000000000e+02,1.009923448555213166e+06,1.224334081484648865e+06,9.257976966280820780e+05,1.264138395640498493e+06,1.569843200648363563e+04
6.130000000000000000e+02,1.013667152058421401e+06,1.227617782976339106e+06,9.289375791888283566e+05,1.267539757228258532e+06,1.575239150321615489e+04
6.140000000000000000e+02,1.017289663188417908e+06,1.231286692531347973e+06,9.317422489065704867e+05,1.271023666278817225e+06,1.579452073072865460e+04
6.150000000000000000e+02,1.020884908467855072e+06,1.235253434916296508e+06,9.345615424902648665e+05,1.274817476295619737e+06,1.584246138644907842e+04
6.160000000000000000e+02,1.024712411299053114e+06,1.238658004448189866e+06,9.372685842005433515e+05,1.278472213698086329e+06,1.589203078301344976e+04
6.170000000000000000e+02,1.028134478226653184e+06,1.242498765830886085e+06,9.398700821583856596e+05,1.281949445396907628e+06,1.593776116775925584e+04
6.180000000000000000e+02,1.031676270493478398e+06,1.246502478095417377e+06,9.425178921235094313e+05,1.285904365543899359e+06,1.599811402669754170e+04
6.190000000000000000e+02,1.035177193972382345e+06,1.250784001086613629e+06,9.453145328532275744e+05,1.290274346476549283e+06,1.604653018856880590e+04
6.200000000000000000e+02,1.038636720891674981e+06,1.255067905238644220e+06,9.483476727732585277e+05,1.293884605051835068e+06,1.610029861274040377e+04
6.210000000000000000e+02,1.042141050503479666e+06,1.260116796563873067e+06,9.513475571450910065e+05,1.297590022567976965e+06,1.614858309004034527e+04
6.220000000000000000e+02,1.046318308660783572e+06,1.264619216172980610e+06,9.545576357978994492e+05,1.300956502237573965e+06,1.620314078539070397e+04
6.230000000000000000e+02,1.050065399321520701e+06,1.269418881796308095e+06,9.581067707232201938e+05,1.304464056908997009e+06,1.625402046052490186e+04
6.240000000000000000e+02,1.053346524249934824e+06,1.273893736238625133e+06,9.611855636844290420e+05,1.308366399328913074e+06,1.630735288299229069e+04
6.250000000000000000e+02,1.056212056177843828e+06,1.277464117989029270e+06,9.640135941530212294e+05,1.312256823871826287e+06,1.636275692605290351e+04
6.260000000000000000e+02,1.059721031414272962e+06,1.280752186058012070e+06,9.671550758765176870e+05,1.316248707929893862e+06,1.641729704275955737e+04
6.270000000000000000e+02,1.062998951466312166e+06,1.283700371693486813e+06,9.700185450242677471e+05,1.320114860374663956e+06,1.647684987638052189e+04
6.280000000000000000e+02,1.066450904772506561e+06,1.286922421307530021e+06,9.726380325472397963e+05,1.323783582715822151e+06,1.652902260608969664e+04
6.290000000000000000e+02,1.069794020813236944e+06,1.290680861209292663e+06,9.757021647520393599e+05,1.327630182484147605e+06,1.659349777092413206e+04
6.300000000000000000e+02,1.072957687942013144e+06,1.294657017522933194e+06,9.783202895112305414e+05,1.331362738984806929e+06,1.665364125298629006e+04
6.310000000000000000e+02,1.075951508245880250e+06,1.298321540893674130e+06,9.812553859755476005e+05,1.335385413234090665e+06,1.671064686942922708e+04
6.320000000000000000e+02,1.078974945028624963e+06,1.302436765844099224e+06,9.844785698131395038e+05,1.339860498367286986e+06,1.676913712815581675e+04
6.330000000000000000e+02,1.081470846087221522e+06,1.306231158635667758e+06,9.876681798842507415e+05,1.344326628491917625e+06,1.682751786211274884e+04
6.340000000000000000e+02,1.084357820354979951e+06,1.310228952874108916e+06,9.909822180283076596e+05,1.348865932593192440e+06,1.688267743485898973e+04
6.350000000000000000e+02,1.087168618612201419e+06,1.314888619645710103e+06,9.939757597553101368e+05,1.352494045333073009e+06,1.693414995950811499e+04
6.360000000000000000e+02,1.090064149803219363e+06,1.319239435294488911e+06,9.971378772887624800e+05,1.356151332432670519e+06,1.698825579054197078e+04
6.370000000000000000e+02,1.092672630668681813e+06,1.324503329897309653e+06,1.000070022488215240e+06,1.359925974863231182e+06,1.703369017731862550e+04
6.380000000000000000e+02,1.095713249478314770e+06,1.330546772138826316e+06,1.003056927961665788e+06,1.363658478004352422e+06,1.708658319977090650e+04
6.390000000000000000e+02,1.098680206471300684e+06,1.335916877790737897e+06,1.005738325695091276e+06,1.367169360102676321e+06,1.713554567693681747e+04
6.400000000000000000e+02,1.101515506217497867e+06,1.342263981279778993e+06,1.008573007366338396e+06,1.370973614216860384e+06,1.719925758454738389e+04
6.410000000000000000e+02,1.104351058998230845e+06,1.347815473703836557e+06,1.011270105004601530e+06,1.374840903862079140e+06,1.725919900847553799e+04
6.420000000000000000e+02,1.107170862359669060e+06,1.352644464699701872e+06,1.014268315257751732e+06,1.378215579853543313e+06,1.731579297461835813e+04
6.430000000000000000e+02,1.109777547476465581e+06,1.357664347691924544e+06,1.017722953890446573e+06,1.382113038146283012e+06,1.739169203312331229e+04
6.440000000000000000e+02,1.112543918682104675e+06,1.362983129685309716e+06,1.020729640555965831e+06,1.385536398017655127e+06,1.745134184021921828e+04
6.450000000000000000e+02,1.115307219774563331e+06,1.368957186134167481e+06,1.023860370561842574e+06,1.388332588927143253e+06,1.749508576490022097e+04
6.460000000000000000e+02,1.118250707368394593e+06,1.373714698047694052e+06,1.026760873209328158e+06,1.391048555388268549e+06,1.754704830016695632e+04
6.470000000000000000e+02,1.121347121737577021e+06,1.378158791796241887e+06,1.029778434803859098e+06,1.393613728027859703e+06,1.759674843020934350e+04
6.480000000000000000e+02,1.124483074229038320e+06,1.382169431986209238e+06,1.032478975983015494e+06,1.396347541577758268e+06,1.766737657747841149e+04
6.490000000000000000e+02,1.127472801279494539e+06,1.386684143063726835e+06,1.035396939524954651e+06,1.399387385677812621e+06,1.772779110192538792e+04
6.500000000000000000e+02,1.129854898011449259e+06,1.391083371846496593e+06,1.038467347320417641e+06,1.402976976631509839e+06,1.778272556451109995e+04
6.510000000000000000e+02,1.132308044787317049e+06,1.394869392675980926e+06,1.041464098023420898e+06,1.406337141015373170e+06,1.783617676698065407e+04
6.520000000000000000e+02,1.135049412527458277e+06,1.398679255786090158e+06,1.044607229171893559e+06,1.409618088459926890e+06,1.789976795874143136e+04
6.530000000000000000e+02,1.137719672587391920e+06,1.402561452445808798e+06,1.047535380021267803e+06,1.413176492979598464e+06,1.795169572740093281e+04
6.540000000000000000e+02,1.141062332197378157e+06,1.407137424312244635e+06,1.050553639751739567e+06,1.416357004289467819e+06,1.801558673472910596e+04
6.550000000000000000e+02,1.144254810354698915e+06,1.411320987124420237e+06,1.053642313130606897e+06,1.419687769446689868e+06,1.807352953570313548e+04
6.560000000000000000e+02,1.146904750439830590e+06,1.415509753743616631e+06,1.057088660691487370e+06,1.423236207007321995e+06,1.812297127115100011e+04
6.570000000000000000e+02,1.150269974354646169e+06,1.419366187116216635e+06,1.060532433937889524e+06,1.426521554364932468e+06,1.817242065081781038e+04
6.580000000000000000e+02,1.153113841459173243e+06,1.423448673074135557e+06,1.063999703696441138e+06,1.429944451506601879e+06,1.822808794212948487e+04
6.590000000000000000e+02,1.156337520126164425e+06,1.427074333884553518e+06,1.067162550595662324e+06,1.433569904682066757e+06,1.828281823856498522e+04
6.600000000000000000e+02,1.160081695677969372e+06,1.430960538570324192e+06,1.070674670227464754e+06,1.437568739720128709e+06,1.833752329284977168e+04
6.610000000000000000e+02,1.163883678884654772e+06,1.435957338881015778e+06,1.074482980626117438e+06,1.442036884260438383e+06,1.839514242144815944e+04
6.620000000000000000e+02,1.167805193128214451e+06,1.440414675214129267e+06,1.078327287227720488e+06,1.446636343830789905e+06,1.845318240287549997e+04
6.630000000000000000e+02,1.171491030489725759e+06,1.444748864391674753e+06,1.082473250648844754e+06,1.452146696490073577e+06,1.851532988437225868e+04
6.640000000000000000e+02,1.175338650590914302e+06,1.448267350025673397e+06,1.086762524518700549e+06,1.457928688957961043e+06,1.856278496558712504e+04
6.650000000000000000e+02,1.178648464552223217e+06,1.451469308362126118e+06,1.090396456393882632e+06,1.463373072110349312e+06,1.862653354881309497e+04
6.660000000000000000e+02,1.181955470102898311e+06,1.454594882392701693e+06,1.094144121570994146e+06,1.468913083668546285e+06,1.869017556954383326e+04
6.670000000000000000e+02,1.185576072342965286e+06,1.458144781946893781e+06,1.097854795994266402e+06,1.474778931011336390e+06,1.875151038985529158e+04
6.680000000000000000e+02,1.188850669981313869e+06,1.461953953581347130e+06,1.101174437264732318e+06,1.480331397090946790e+06,1.880863445539034365e+04
6.690000000000000000e+02,1.191911301863550674e+06,1.465836820347586181e+06,1.104107493518832605e+06,1.485854640875151381e+06,1.886832899254257063e+04
6.700000000000000000e+02,1.194764825297877192e+06,1.469926557683771010e+06,1.107065544681382366e+06,1.491491923283773940e+06,1.892742481414671056e+04
6.710000000000000000e+02,1.197801707775928313e+06,1.474145262241789140e+06,1.109944155169578968e+06,1.497410864682583837e+06,1.898546930476150737e+04
6.720000000000000000e+02,1.200967258211148437e+06,1.479031882709871978e+06,1.112199787452426739e+06,1.503153737283921801e+06,1.902549823684248986e+04
6.730000000000000000e+02,1.204054298341902671e+06,1.483831202568567824e+06,1.114912310210737400e+06,1.509984234610269777e+06,1.908923999988232754e+04
6.740000000000000000e+02,1.207394753779522143e+06,1.488880000440473901e+06,1.117924829494690290e+06,1.517819356211244594e+06,1.916831712611958937e+04
6.750000000000000000e+02,1.211467297428236809e+06,1.492742378263709601e+06,1.120936933697101660e+06,1.526504060924974503e+06,1.923419797730119171e+04
6.760000000000000000e+02,1.215307372012315784e+06,1.496432868942908011e+06,1.124199059916982893e+06,1.534203893859539181e+06,1.930138124784193496e+04
6.770000000000000000e+02,1.219277737731474917e+06,1.500397502520753071e+06,1.127741794692623895e+06,1.541537079664004035e+06,1.934990356494110893e+04
6.780000000000000000e+02,1.223008337147671729e+06,1.504105081210445147e+06,1.130918527550058905e+06,1.547404002530601574e+06,1.941392394828912438e+04
6.790000000000000000e+02,1.226952880151466932e+06,1.507975626699862536e+06,1.133617826088891365e+06,1.553154368258137256e+06,1.948049278326225249e+04
6.800000000000000000e+02,1.231085763855021214e+06,1.511474333390037529e+06,1.136789728678165935e+06,1.558961788800746668e+06,1.954373042132448973e+04
6.810000000000000000e+02,1.235108685342916753e+06,1.515497506008405238e+06,1.140192801393368747e+06,1.564966006272302242e+06,1.960501389622634451e+04
6.820000000000000000e+02,1.239429509570109192e+06,1.519409675586373080e+06,1.143657007007146254e+06,1.571007443628684850e+06,1.966403677224805142e+04
6.830000000000000000e+02,1.243533505871799309e+06,1.523709204534200951e+06,1.147138782139215618e+06,1.576910290527979378e+06,1.973776945537663414e+04
6.840000000000000000e+02,1.248007361668663099e+06,1.527762178935103351e+06,1.150639520972011145e+06,1.582759355259239674e+06,1.979665214459816343e+04
6.850000000000000000e+02,1.252686465021708747e+06,1.531461160497693578e+06,1.154058844532405958e+06,1.588092346512380522e+06,1.985427289833900431e+04
6.860000000000000000e+02,1.257291176963596838e+06,1.534873318366767373e+06,1.157592361624806654e+06,1.593087015013237018e+06,1.991883085112681874e+04
6.870000000000000000e+02,1.262050464521828573e+06,1.538835792920934036e+06,1.160904306065143552e+06,1.598491368616987020e+06,1.998655979715983995e+04
6.880000000000000000e+02,1.266569115659447387e+06,1.542697568332486320e+06,1.164805910874455469e+06,1.603131574034975609e+06,2.004927490490188211e+04
6.890000000000000000e+02,1.271300499287284911e+06,1.546475779755283147e+06,1.169006533204263542e+06,1.608116612395326141e+06,2.010471321858674492e+04
6.900000000000000000e+02,1.276029800432223361e+06,1.549942400938699022e+06,1.172552363660326228e+06,1.613404407343736850e+06,2.016120657537762600e+04
6.910000000000000000e+02,1.279453501410846366e+06,1.553936801455015782e+06,1.176094857918870635e+06,1.619415365149246063e+06,2.022523386308160480e+04
6.920000000000000000e+02,1.283294973719100934e+06,1.557904229521695990e+06,1.179410751244244399e+06,1.625989874022575794e+06,2.028208392130012726e+04
6.930000000000000000e+02,1.286566181715000421e+06,1.561695184138640063e+06,1.182598181514442898e+06,1.632878781050139107e+06,2.035177992923740749e+04
6.940000000000000000e+02,1.289601067151752301e+06,1.564994207932289224e+06,1.185795321774075041e+06,1.639318452758147614e+06,2.039822560189743672e+04
6.950000000000000000e+02,1.292707742378103081e+06,1.568177723397124559e+06,1.189253500472872984e+06,1.646227908342253417e+06,2.046410715644142329e+04
6.960000000000000000e+02,1.296333306420768611e+06,1.571577406845559133e+06,1.193158359770082869e+06,1.654069185309155844e+06,2.053540578043280038e+04
6.970000000000000000e+02,1.300237660834372975e+06,1.575331410721450113e+06,1.196561366072311532e+06,1.663447292326773284e+06,2.059430685867723514e+04
6.980000000000000000e+02,1.304823125251749996e+06,1.579018051446467638e+06,1.199811761518405285e+06,1.675344703576073516e+06,2.065142670555265067e+04
6.990000000000000000e+02,1.309751177395930281e+06,1.582835314883199986e+06,1.203058152623126516e+06,1.688493437235402409e+06,2.071355179592792410e+04
7.000000000000000000e+02,1.315144591063921340e+06,1.586253319640295580e+06,1.206073177591965534e+06,1.704668318534588441e+06,2.076948286997947434e+04
7.010000000000000000e+02,1.320048252500002971e+06,1.590060270232068375e+06,1.209369238314280054e+06,1.724094895337366965e+06,2.082908921461319915e+04
7.020000000000000000e+02,1.325773759557145648e+06,1.594678856811139267e+06,1.212560726361079840e+06,1.744402452954754233e+06,2.087941650401999505e+04
7.030000000000000000e+02,1.332181810428252677e+06,1.598611784831712022e+06,1.215718066362197977e+06,1.770123846759244101e+06,2.094620839349048401e+04
7.040000000000000000e+02,1.338372870631834958e+06,1.602307681335658068e+06,1.218540334158846643e+06,1.807054439508409705e+06,2.099917578923916153e+04
7.050000000000000000e+02,1.344661249157671351e+06,1.606252326578197069e+06,1.221709079152448801e+06,1.838242668657621369e+06,2.105167881930074873e+04
7.060000000000000000e+02,1.350933949831142323e+06,1.610426682936305646e+06,1.224748631256680936e+06,1.869016998801393667e+06,2.111706555234082043e+04
7.070000000000000000e+02,1.356427238533915486e+06,1.614154127486633137e+06,1.227839443267677445e+06,1.884674307051715907e+06,2.118359665501050040e+04
7.080000000000000000e+02,1.361349473688864848e+06,1.618118582210117253e+06,1.230604109194263816e+06,1.900035246301753912e+06,2.123914066160681978e+04
7.090000000000000000e+02,1.365636933067271486e+06,1.621848969417743385e+06,1.233609695466520963e+06,1.915517041394654429e+06,2.130008902541813222e+04
7.100000000000000000e+02,1.369364785880330019e+06,1.625284645933026215e+06,1.236344264014348853e+06,1.932190302261538338e+06,2.136679618165643478e+04
7.110000000000000000e+02,1.373106272115742322e+06,1.628888721689991886e+06,1.239315330382709857e+06,1.949997082130172756e+06,2.142650116093984252e+04
7.120000000000000000e+02,1.377150119363464415e+06,1.632040471922081430e+06,1.242314523259244394e+06,1.967675049164154567e+06,2.148524235162270998e+04
7.130000000000000000e+02,1.381553580788833322e+06,1.635170687073004898e+06,1.245305697446534643e+06,1.985532432516292203e+06,2.155240316359854478e+04
7.140000000000000000e+02,1.385869185110531282e+06,1.638738528043265454e+06,1.248593885045309551e+06,2.008228290706905536e+06,2.161428631337616389e+04
7.150000000000000000e+02,1.389486823017989285e+06,1.642295694734713063e+06,1.252218022764266934e+06,2.032091547963520512e+06,2.166649817193898343e+04
7.160000000000000000e+02,1.393328176898359088e+06,1.645713336611965671e+06,1.255519110795018030e+06,2.054169723154967185e+06,2.173025543736142208e+04
7.170000000000000000e+02,1.397289939677823801e+06,1.649070493831560016e+06,1.259104897119282046e+06,2.073537590574858710e+06,2.179326183998350098e+04
7.180000000000000000e+02,1.401389957414739300e+06,1.652222808395008091e+06,1.262834435574029572e+06,2.093632264676065417e+06,2.186119088784176347e+04
7.190000000000000000e+02,1.405059966308463365e+06,1.655803621296742233e+06,1.266693548639496323e+06,2.112368902315673418e+06,2.192457778974836037e+04
7.200000000000000000e+02,1.408882672268140595e+06,1.659206998659524135e+06,1.270186331369890366e+06,2.130310268602196127e+06,2.198169238596053765e+04
7.210000000000000000e+02,1.412884087830871809e+06,1.663164344543007668e+06,1.273946054321708158e+06,2.154142685084648430e+06,2.205237942009768449e+04
7.220000000000000000e+02,1.416926432299372274e+06,1.667123933666002937e+06,1.277923215284470702e+06,2.180321167744447943e+06,2.210562414650764185e+04
7.230000000000000000e+02,1.421832627788869664e+06,1.670978386765198316e+06,1.281533711377277505e+06,2.208214248856393620e+06,2.216691896903741144e+04
7.240000000000000000e+02,1.427255782536783721e+06,1.674675847233460285e+06,1.284913380111713428e+06,2.237472994911626913e+06,2.223334454039780394e+04
7.250000000000000000e+02,1.432900472685283981e+06,1.678845567295256071e+06,1.287891412354637869e+06,2.263501542837337125e+06,2.229148663324287918e+04
7.260000000000000000e+02,1.438464438362158369e+06,1.682859882607480511e+06,1.290896678385726875e+06,2.289250751355987974e+06,2.235596121283575849e+04
7.270000000000000000e+02,1.443166910720451968e+06,1.686530128279279917e+06,1.293821405551434495e+06,2.306105514732109848e+06,2.241397058814998309e+04
7.280000000000000000e+02,1.447912571913125925e+06,1.690761928744378034e+06,1.296838714634526055e+06,2.322802606906730682e+06,2.248166396176427952e+04
7.290000000000000000e+02,1.452449077720250934e+06,1.695268218062612461e+06,1.299587943760590628e+06,2.336850908024386968e+06,2.255395233974472649e+04
7.300000000000000000e+02,1.456982662944825832e+06,1.699565986444987822e+06,1.302464564072176116e+06,2.349947110605946742e+06,2.261419411511423823e+04
7.310000000000000000e+02,1.461340065581361763e+06,1.704210138270149939e+06,1.305945981659022626e+06,2.361913072706095874e+06,2.268662603625407792e+04
7.320000000000000000e+02,1.464789037583649624e+06,1.708743756692306371e+06,1.310050410137364175e+06,2.376198486113249324e+06,2.274959246579490718e+04
7.330000000000000000e+02,1.469319567145439563e+06,1.712922780610568821e+06,1.314192897583121900e+06,2.391067655847687740e+06,2.281742982199988546e+04
7.340000000000000000e+02,1.473874866622307338e+06,1.716371145623458317e+06,1.318501397108805832e+06,2.405277923699675594e+06,2.286969494454900268e+04
7.350000000000000000e+02,1.478858372563602636e+06,1.719291058440035209e+06,1.322567781196421944e+06,2.416497437023751903e+06,2.292600476166395674e+04
7.360000000000000000e+02,1.483450305743410718e+06,1.722377041795182275e+06,1.326306791579156183e+06,2.429639726606709883e+06,2.299928813834283574e+04
7.370000000000000000e+02,1.487267205797099043e+06,1.725824161738723051e+06,1.329597411163290264e+06,2.443936056513741612e+06,2.306942450777949125e+04
7.380000000000000000e+02,1.491306092724258779e+06,1.728929164914800785e+06,1.333273202137366403e+06,2.456973548621028196e+06,2.314801904120768813e+04
7.390000000000000000e+02,1.495173169578653295e+06,1.732173056524651591e+06,1.336381362765464000e+06,2.465657959756951313e+06,2.321405234115646817e+04
7.400000000000000000e+02,1.498989473830340430e+06,1.736132527299826965e+06,1.339629837240483146e+06,2.475446031752905808e+06,2.328477598921448225e+04
7.410000000000000000e+02,1.502379517105171923e+06,1.739856731306200847e+06,1.342751263133391738e+06,2.486262058346358128e+06,2.334870653230313474e+04
7.420000000000000000e+02,1.506063556912569329e+06,1.743808358853502199e+06,1.345934049982747063e+06,2.497445490255436860e+06,2.341285029784657672e+04
7.430000000000000000e+02,1.510190131464381237e+06,1.748186209017060464e+06,1.349013858496928122e+06,2.509241627556761261e+06,2.346924477329659567e+04
7.440000000000000000e+02,1.514713029473272851e+06,1.752798943439916708e+06,1.352192777158297133e+06,2.517369258121602703e+06,2.353467249013562105e+04
7.450000000000000000e+02,1.519049719241939252e+06,1.757358457508734893e+06,1.355301152857513167e+06,2.526283838389571756e+06,2.359166836103845708e+04
7.460000000000000000e+02,1.522702429697870277e+06,1.761587376010727370e+06,1.358422563801044133e+06,2.534470417256158777e+06,2.365982418820254679e+04
7.470000000000000000e+02,1.526714513538079802e+06,1.765897574353625765e+06,1.361323804015700473e+06,2.543007381875248626e+06,2.372218029309907433e+04
7.480000000000000000e+02,1.530538171098327031e+06,1.770920757594055030e+06,1.364576788292178651e+06,2.550576673385698348e+06,2.379300820434091656e+04
7.490000000000000000e+02,1.534214644225583412e+06,1.775206120642661117e+06,1.368115709051364800e+06,2.558391394299909472e+06,2.385862822373777817e+04


==> figs/sim/train_loss_edge_07_mal_13_out_max_tukey.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.655853288665706913e+00,9.837517249211970238e+00,1.017532845669988006e+01,9.763355317043309611e+00,9.414174169699197847e+00
1.000000000000000000e+00,3.651239411072444874e+00,3.251547138806309967e+00,4.121124753418699882e+00,4.494952028907631458e+00,5.397215958461107022e+00
2.000000000000000000e+00,1.683520983158143025e+00,1.322211664401506503e+00,1.846855168354815557e+00,2.458418375447952275e+00,3.914371887896365365e+00
3.000000000000000000e+00,6.886259482352568018e-01,5.123497549528425177e-01,8.378414820297659382e-01,1.205626901257390582e+00,2.714804111561997857e+00
4.000000000000000000e+00,3.946130947839241454e-01,1.609107968571819036e-01,3.665691644377876424e-01,5.028078338097021760e-01,1.706749824292030482e+00
5.000000000000000000e+00,2.914257233073480613e-01,5.712824992912191036e-02,2.223755678036813954e-01,2.458473821438197371e-01,1.111506782237847268e+00
6.000000000000000000e+00,3.026706565062275978e-01,3.708796550349047205e-02,2.255126213233090704e-01,1.482464987552276625e-01,6.549758400871955599e-01
7.000000000000000000e+00,4.467179842028662362e-01,4.927612423369909234e-02,2.912073636553552669e-01,1.463161281211424747e-01,2.796116364215418537e-01
8.000000000000000000e+00,7.684676320902441571e-01,7.081374408616847305e-02,4.336449170711824674e-01,2.110991097329179000e-01,1.234639666546311076e-01
9.000000000000000000e+00,1.120288336346029201e+00,1.040804743338540339e-01,6.604563767587693368e-01,3.318678350366994767e-01,4.513459794546970105e-02
1.000000000000000000e+01,1.743171676891893007e+00,1.826948856752927952e-01,1.216764946111646983e+00,4.963679408574248608e-01,2.142038709241489425e-02
1.100000000000000000e+01,2.807725782714159735e+00,3.110049865552725334e-01,2.059422749291158095e+00,7.321624589953614759e-01,2.074488983374722650e-02
1.200000000000000000e+01,4.216080920780118646e+00,4.970327363422805123e-01,3.051406449414609146e+00,1.106907414930586420e+00,2.417500504611669321e-02
1.300000000000000000e+01,5.242692400465109870e+00,8.021232941614512280e-01,4.417564443569279575e+00,1.662143328158612210e+00,2.993620918419426236e-02
1.400000000000000000e+01,7.051688171775419178e+00,1.182490250029390566e+00,6.097689577127644256e+00,2.601952112954383445e+00,3.594068078639400809e-02
1.500000000000000000e+01,9.448477618487997276e+00,1.830723763356090661e+00,7.920113312618502377e+00,3.941767399776397784e+00,4.832883512125440983e-02
1.600000000000000000e+01,1.211781774512150633e+01,2.681228893495620991e+00,1.026235538064269726e+01,5.755661229940963963e+00,6.634751169751185174e-02
1.700000000000000000e+01,1.507359789749966694e+01,3.852212976599496130e+00,1.316092420915741279e+01,7.942183226893684278e+00,8.459698020181682931e-02
1.800000000000000000e+01,1.837509268270986595e+01,5.619845527858508660e+00,1.638478555134266657e+01,1.037693911065535524e+01,1.045354449892706983e-01
1.900000000000000000e+01,2.267884066557423850e+01,7.071753895279679014e+00,2.019121325720320215e+01,1.248328051525492199e+01,1.438751919167973181e-01
2.000000000000000000e+01,2.699845809107166872e+01,9.239485873838152230e+00,2.408079620507715291e+01,1.508023407555108619e+01,1.721938001025674625e-01
2.100000000000000000e+01,3.113786195200884421e+01,1.099559137831258404e+01,2.744338038722904471e+01,1.803969518360744573e+01,2.167120689714061577e-01
2.200000000000000000e+01,3.604721192723029333e+01,1.353793270916340674e+01,3.218188813249110325e+01,2.161648550392101242e+01,2.858890718909417039e-01
2.300000000000000000e+01,4.209093194970081697e+01,1.677521465163271586e+01,3.652629616471716645e+01,2.612635954787699077e+01,3.759788321406649647e-01
2.400000000000000000e+01,4.927733414826388270e+01,2.052568796771382154e+01,4.156481998443314296e+01,2.993890285370396143e+01,4.969584985981334579e-01
2.500000000000000000e+01,5.508268545986774711e+01,2.423725467535463451e+01,4.816164590866998907e+01,3.483986623197936439e+01,5.954078831971609809e-01
2.600000000000000000e+01,6.214934479030949888e+01,2.742655768541008854e+01,5.447508976739447206e+01,4.011716444422993533e+01,7.623500374411231739e-01
2.700000000000000000e+01,6.824635668209815265e+01,3.186983435662208208e+01,6.160823230696735209e+01,4.588576407997995688e+01,9.724082102998040655e-01
2.800000000000000000e+01,7.453824219423421482e+01,3.755217546121915717e+01,6.878076690376289548e+01,5.235974124263725571e+01,1.229157112520226303e+00
2.900000000000000000e+01,8.151564035769857242e+01,4.448511484651024261e+01,7.631218606811381733e+01,5.857356568706379107e+01,1.559083091461640702e+00
3.000000000000000000e+01,8.876619052244005559e+01,5.000484219766654803e+01,8.387152859097889745e+01,6.590583256522197075e+01,1.927908115610816431e+00
3.100000000000000000e+01,9.597577852344736016e+01,5.671374126405388694e+01,9.273799218437464731e+01,7.275708311709487930e+01,2.415179421536961968e+00
3.200000000000000000e+01,1.040314423233622847e+02,6.396059128283231132e+01,1.006409834792846709e+02,7.962551332970701878e+01,2.895565939649078491e+00
3.300000000000000000e+01,1.127095309912043177e+02,7.301900172533851219e+01,1.103669925309762903e+02,8.677446358875226906e+01,3.471347096625806650e+00
3.400000000000000000e+01,1.223560045924723454e+02,8.067512490192660835e+01,1.191502857973788565e+02,9.451726813009720729e+01,3.945749534644508394e+00
3.500000000000000000e+01,1.319203199804512110e+02,9.020282488229305784e+01,1.298585938489812861e+02,1.035829571647649630e+02,4.680533104870288952e+00
3.600000000000000000e+01,1.437236213930939073e+02,9.940386704292652098e+01,1.394365509929882876e+02,1.111080946778922112e+02,5.544222727407232654e+00
3.700000000000000000e+01,1.541964393466479351e+02,1.089724052747865244e+02,1.487766183087333047e+02,1.204499459765617075e+02,6.249988345652600863e+00
3.800000000000000000e+01,1.644396129328490304e+02,1.166614735570541654e+02,1.585799763175680255e+02,1.317819597279486175e+02,7.211895855286039492e+00
3.900000000000000000e+01,1.750966377559852845e+02,1.272937106517532300e+02,1.687365796824262247e+02,1.421284011911112657e+02,8.130821942726186080e+00
4.000000000000000000e+01,1.872720596872241572e+02,1.390411623659577458e+02,1.792957048846201360e+02,1.522168540974466850e+02,9.159779372008870268e+00
4.100000000000000000e+01,1.975744888231169512e+02,1.513354715528849681e+02,1.922431651199906923e+02,1.643230853909456073e+02,1.023207587563592114e+01
4.200000000000000000e+01,2.089390029112240654e+02,1.623690841818790886e+02,2.080977130913349811e+02,1.743796747291235647e+02,1.159761720423333031e+01
4.300000000000000000e+01,2.199890405966844185e+02,1.744183183097015899e+02,2.225800285769026914e+02,1.849136096907879505e+02,1.296725350538357446e+01
4.400000000000000000e+01,2.330931988365249765e+02,1.862434614020093591e+02,2.350085471518713689e+02,1.964018330854199519e+02,1.410899012604298797e+01
4.500000000000000000e+01,2.440162802582163124e+02,1.998485283596767772e+02,2.476264200845591859e+02,2.071112887570143357e+02,1.534241623955136191e+01
4.600000000000000000e+01,2.581929863210207827e+02,2.124117288500024756e+02,2.627609295970270296e+02,2.202497890444176676e+02,1.660505566161915425e+01
4.700000000000000000e+01,2.722787787620143263e+02,2.267074911723487958e+02,2.777139490727705038e+02,2.339664912481579222e+02,1.806885220824297988e+01
4.800000000000000000e+01,2.882883899879219598e+02,2.411503901859902612e+02,2.935918133626839790e+02,2.452682348643878356e+02,1.945448849737845620e+01
4.900000000000000000e+01,3.020499671476137564e+02,2.543125598559105072e+02,3.104275456628095640e+02,2.574434746436793944e+02,2.108769904623955682e+01
5.000000000000000000e+01,3.192251867748327641e+02,2.671658696900646532e+02,3.241251330088102804e+02,2.711902913931004377e+02,2.254689847505765243e+01
5.100000000000000000e+01,3.356680113992630368e+02,2.855533051087419949e+02,3.402447585318067240e+02,2.879693834201183904e+02,2.440363364235995647e+01
5.200000000000000000e+01,3.515180185014306176e+02,3.046582736878417563e+02,3.587967807052024796e+02,3.027080380194928466e+02,2.610055129559308540e+01
5.300000000000000000e+01,3.692532114045088747e+02,3.212047298908095172e+02,3.768647967419630618e+02,3.184881839493949656e+02,2.834190041695837436e+01
5.400000000000000000e+01,3.862278548723720633e+02,3.374557385991529372e+02,3.935403030260777086e+02,3.336974958558411117e+02,3.079854198123811670e+01
5.500000000000000000e+01,4.061883481896870762e+02,3.542945688407805847e+02,4.151807683632613362e+02,3.512732599031143081e+02,3.302220205399623865e+01
5.600000000000000000e+01,4.266215760634571552e+02,3.709906277367153962e+02,4.323957046556264459e+02,3.682714048035954875e+02,3.538285532883818973e+01
5.700000000000000000e+01,4.466707892182970454e+02,3.881183024815530871e+02,4.509714547168381387e+02,3.843574894866065961e+02,3.731435685753326936e+01
5.800000000000000000e+01,4.711415948478651217e+02,4.062921724490198585e+02,4.701703169608312578e+02,3.985631907120257438e+02,3.988316756047746026e+01
5.900000000000000000e+01,4.958589355425358463e+02,4.234499038646935105e+02,4.889359428185147749e+02,4.184383505392050324e+02,4.279511223186839430e+01
6.000000000000000000e+01,5.137258644321462953e+02,4.411443786236155233e+02,5.069470566186263341e+02,4.353399994852696864e+02,4.536527922259585921e+01
6.100000000000000000e+01,5.330169342923524027e+02,4.584942876087197874e+02,5.255801614220147258e+02,4.512596012261520855e+02,4.835895576503969551e+01
6.200000000000000000e+01,5.542133456967508209e+02,4.789800918823602842e+02,5.490649949379682084e+02,4.685216277691129108e+02,5.156426400568692969e+01
6.300000000000000000e+01,5.758645454913569210e+02,4.971408447055623583e+02,5.728534076232244843e+02,4.846376418286821490e+02,5.454307189950396406e+01
6.400000000000000000e+01,5.997368361034116333e+02,5.178888708570692643e+02,5.917675118888486168e+02,5.063365696066923647e+02,5.726293861992400025e+01
6.500000000000000000e+01,6.244762276662178238e+02,5.413334677685129463e+02,6.144240019241032087e+02,5.263230185086588335e+02,6.028795712790740424e+01
6.600000000000000000e+01,6.450943700607308529e+02,5.664930256317987869e+02,6.378355604440650950e+02,5.458619355285416077e+02,6.342577536990582132e+01
6.700000000000000000e+01,6.684190905558016311e+02,5.889507194267928298e+02,6.611105682804868593e+02,5.679484822576050647e+02,6.641541248070410575e+01
6.800000000000000000e+01,6.902769972797501623e+02,6.135590357416494953e+02,6.870247996320323409e+02,5.886097625495324337e+02,6.997987966348523514e+01
6.900000000000000000e+01,7.121963345171855053e+02,6.373731307498471779e+02,7.100712591804508520e+02,6.117249004659271350e+02,7.367203178888954085e+01
7.000000000000000000e+01,7.345507261303505402e+02,6.593867194513377399e+02,7.356025226225162896e+02,6.308835759528259359e+02,7.706582834778458846e+01
7.100000000000000000e+01,7.581749572131679997e+02,6.848078185742189135e+02,7.579467969328406980e+02,6.478647857000645445e+02,8.038914946920522198e+01
7.200000000000000000e+01,7.841593248628782931e+02,7.118812031444065269e+02,7.825171085741676507e+02,6.707790105998586796e+02,8.418218770340683932e+01
7.300000000000000000e+01,8.066828797950297485e+02,7.391193353342659975e+02,8.079719431215880832e+02,6.974275602057084598e+02,8.823690873676807200e+01
7.400000000000000000e+01,8.336966225898643188e+02,7.644483749186673549e+02,8.315123719494283705e+02,7.209137118884347046e+02,9.173578681864846374e+01
7.500000000000000000e+01,8.585768583168369332e+02,7.890840692781147254e+02,8.528278402122657553e+02,7.439569062856014625e+02,9.500321997069296742e+01
7.600000000000000000e+01,8.851330835497416274e+02,8.148319454190299211e+02,8.759695762159979040e+02,7.664679691126337957e+02,9.870638388218353043e+01
7.700000000000000000e+01,9.134889367665929285e+02,8.395135072660784772e+02,9.002724199493657125e+02,7.888332721358539175e+02,1.026209046722005382e+02
7.800000000000000000e+01,9.437937808930784058e+02,8.628124486501201318e+02,9.255013496218800810e+02,8.143458864829680124e+02,1.061802234890902952e+02
7.900000000000000000e+01,9.691835710908762849e+02,8.885234454381291016e+02,9.517134928433104051e+02,8.367080111425509585e+02,1.105505778867419906e+02
8.000000000000000000e+01,9.972589351452556912e+02,9.171496939497257017e+02,9.784831831306028107e+02,8.621874173949246369e+02,1.143311257635879485e+02
8.100000000000000000e+01,1.026118034112803343e+03,9.443711634667163253e+02,1.002397114245051739e+03,8.836201917238321357e+02,1.195405304104428694e+02
8.200000000000000000e+01,1.055635555756227859e+03,9.732252793693078274e+02,1.028753868390856496e+03,9.070656784222228453e+02,1.242687391335011000e+02
8.300000000000000000e+01,1.088008450966623514e+03,1.000942812743762715e+03,1.056789410217300656e+03,9.311471916349394178e+02,1.293657368108050889e+02
8.400000000000000000e+01,1.113298429570676717e+03,1.031349180299251657e+03,1.087902053716846694e+03,9.530834394188887018e+02,1.343858231484091732e+02
8.500000000000000000e+01,1.143272209172867406e+03,1.063748763267454933e+03,1.120788666101434046e+03,9.770979849923858183e+02,1.394494997041453246e+02
8.600000000000000000e+01,1.177439920127001869e+03,1.092768573388832237e+03,1.152798121556116939e+03,1.004399336714285710e+03,1.440320700677380330e+02
8.700000000000000000e+01,1.207453759377036249e+03,1.125343503171448901e+03,1.183128373257865405e+03,1.033970346888552740e+03,1.487846037496993290e+02
8.800000000000000000e+01,1.231864508580683378e+03,1.155654097050936343e+03,1.216315856262108355e+03,1.062391339174411314e+03,1.529160512635817781e+02
8.900000000000000000e+01,1.261018351051763830e+03,1.183836463285836771e+03,1.251315708995963860e+03,1.086224404925608042e+03,1.584291137270440686e+02
9.000000000000000000e+01,1.291744752865032979e+03,1.215418933530290360e+03,1.279833260742756011e+03,1.117343017858978783e+03,1.645427391496243672e+02
9.100000000000000000e+01,1.326548684530823266e+03,1.249034517746444635e+03,1.307275568030062914e+03,1.151987211858145656e+03,1.693416031327475935e+02
9.200000000000000000e+01,1.355731842646749101e+03,1.284259831668764036e+03,1.340783820591972926e+03,1.185320677139894769e+03,1.748297002878770741e+02
9.300000000000000000e+01,1.389706329159803772e+03,1.315890967394418112e+03,1.369315337937253389e+03,1.213530413308241577e+03,1.803730295223307110e+02
9.400000000000000000e+01,1.421050022536076540e+03,1.348213321590097166e+03,1.406451446730932275e+03,1.243817126026896403e+03,1.859391596947726271e+02
9.500000000000000000e+01,1.456870088231618411e+03,1.386252051625178865e+03,1.438399182138979995e+03,1.276316183828952944e+03,1.907413034090716337e+02
9.600000000000000000e+01,1.490528839565080489e+03,1.417508614125762961e+03,1.473541068499628182e+03,1.310134014619531627e+03,1.966856753651234158e+02
9.700000000000000000e+01,1.532565833302303417e+03,1.455242357277179053e+03,1.506379390631593196e+03,1.342766076212073585e+03,2.031411945915002661e+02
9.800000000000000000e+01,1.575927686468279035e+03,1.490990439517082905e+03,1.537222364572979131e+03,1.376492667025969695e+03,2.080844877410718539e+02
9.900000000000000000e+01,1.610952552035800181e+03,1.533526333641866813e+03,1.569290558539197264e+03,1.408201071865222730e+03,2.144427269779728533e+02
1.000000000000000000e+02,1.647461399832529196e+03,1.564480527891055999e+03,1.604683120377339492e+03,1.439399136663310173e+03,2.203939253058629220e+02
1.010000000000000000e+02,1.688108241113855911e+03,1.597602753677346072e+03,1.642528493041829734e+03,1.468813674896752900e+03,2.271782069241737645e+02
1.020000000000000000e+02,1.722761224409108536e+03,1.634738302736374862e+03,1.678592690075358405e+03,1.501890368086224953e+03,2.335451567485332589e+02
1.030000000000000000e+02,1.755488268654145486e+03,1.676828970227944183e+03,1.715104169122867006e+03,1.538702678016373739e+03,2.418991207958892744e+02
1.040000000000000000e+02,1.790618195579760140e+03,1.712336699019420848e+03,1.758503241280360498e+03,1.573380679124726612e+03,2.472507259383520761e+02
1.050000000000000000e+02,1.825084163208491191e+03,1.755114906418775718e+03,1.804446405178064197e+03,1.602654778700024508e+03,2.540001233147293931e+02
1.060000000000000000e+02,1.860750059298162796e+03,1.797587729882406393e+03,1.849178167335672242e+03,1.642442839590665699e+03,2.619660446128744411e+02
1.070000000000000000e+02,1.902979390381875646e+03,1.842872640762682749e+03,1.892957334912733813e+03,1.676489331746786547e+03,2.694099376951860449e+02
1.080000000000000000e+02,1.954914943662497762e+03,1.886134317186161070e+03,1.935645452926695270e+03,1.711654621021728417e+03,2.746944984297898600e+02
1.090000000000000000e+02,1.999583073760055640e+03,1.926794499784460868e+03,1.969991264890707043e+03,1.746151050937792434e+03,2.825376434342348375e+02
1.100000000000000000e+02,2.043595401052371017e+03,1.968316564639266971e+03,2.005219920074836409e+03,1.780470102931045858e+03,2.897278823409964161e+02
1.110000000000000000e+02,2.079580687911629866e+03,2.004895006485349086e+03,2.038473777971730442e+03,1.815543429161179574e+03,2.967385098883014507e+02
1.120000000000000000e+02,2.111664290869659453e+03,2.044497954943273726e+03,2.078590584741318253e+03,1.853831627688735352e+03,3.036499354798328909e+02
1.130000000000000000e+02,2.156396548632284521e+03,2.095292591982912199e+03,2.126471649654002249e+03,1.890510267016823718e+03,3.111246698070948469e+02
1.140000000000000000e+02,2.200082710163883348e+03,2.137588736718614200e+03,2.166008808071166641e+03,1.923024405332592096e+03,3.192128231696664216e+02
1.150000000000000000e+02,2.237293419050663033e+03,2.182492848671203774e+03,2.217348918925864382e+03,1.969514560626268121e+03,3.259905741565339099e+02
1.160000000000000000e+02,2.282240098633566504e+03,2.225430721409695252e+03,2.267727257578482750e+03,2.015063502113396908e+03,3.341741293383067841e+02
1.170000000000000000e+02,2.324889726117879036e+03,2.271282878064338547e+03,2.314954581687969949e+03,2.064567269421478159e+03,3.406846990059698896e+02
1.180000000000000000e+02,2.365715142423607631e+03,2.321146086996687700e+03,2.358271014349949837e+03,2.100808756921389431e+03,3.481448882391077291e+02
1.190000000000000000e+02,2.419214448645254834e+03,2.361277171204364095e+03,2.404263830572214829e+03,2.142627366026568325e+03,3.552384816061921811e+02
1.200000000000000000e+02,2.469883083513420388e+03,2.403233166076162888e+03,2.452817896389024554e+03,2.190715563419448699e+03,3.631213336595490091e+02
1.210000000000000000e+02,2.523476470913370576e+03,2.447668701638830498e+03,2.503797992713790336e+03,2.233451114270732887e+03,3.703151871300814264e+02
1.220000000000000000e+02,2.576257724729220172e+03,2.494435754484297377e+03,2.546842063982034233e+03,2.273157660096132986e+03,3.776528506862447898e+02
1.230000000000000000e+02,2.620547041031916706e+03,2.535694302539538512e+03,2.592883475045943669e+03,2.314934873521436202e+03,3.864007319492903889e+02
1.240000000000000000e+02,2.665101903979641520e+03,2.588193109248693872e+03,2.638142188185096984e+03,2.356459792629965705e+03,3.946918159327444755e+02
1.250000000000000000e+02,2.713940391595981509e+03,2.635243992946839171e+03,2.687153069419749500e+03,2.401879080528989107e+03,4.042517847425548325e+02
1.260000000000000000e+02,2.761004397722540034e+03,2.681937720558542424e+03,2.736419211060149337e+03,2.445892513145361590e+03,4.131799158823325229e+02
1.270000000000000000e+02,2.810694061711005816e+03,2.727521290299791872e+03,2.774452557628619616e+03,2.488948187100542782e+03,4.217938419163210710e+02
1.280000000000000000e+02,2.868493742609839501e+03,2.774966455542817130e+03,2.829345104553499368e+03,2.540364817035369015e+03,4.316708644993346979e+02
1.290000000000000000e+02,2.914450351346723437e+03,2.827650109289618285e+03,2.882662732809453246e+03,2.587167126192697651e+03,4.398654557125249198e+02
1.300000000000000000e+02,2.968971552236460411e+03,2.877926818680487486e+03,2.930503987945427980e+03,2.634509992001437240e+03,4.483072489764837201e+02
1.310000000000000000e+02,3.026408729822117039e+03,2.923637383314769977e+03,2.982284347011423961e+03,2.680599394816575114e+03,4.575337381293145427e+02
1.320000000000000000e+02,3.079783288358152276e+03,2.979068441456126948e+03,3.026260431727397645e+03,2.729918222591702033e+03,4.667889532845547365e+02
1.330000000000000000e+02,3.127614716763901015e+03,3.038657835621757840e+03,3.084462005310918357e+03,2.778814385077678708e+03,4.773639092049874080e+02
1.340000000000000000e+02,3.171847482994159691e+03,3.085770969291667370e+03,3.142826827588815831e+03,2.826890481538740460e+03,4.885225350499728165e+02
1.350000000000000000e+02,3.220820000480867293e+03,3.139385770577948279e+03,3.193172366621739911e+03,2.869683915232864820e+03,4.958147904647281052e+02
1.360000000000000000e+02,3.270302264514352828e+03,3.186636488778765852e+03,3.231520814364771468e+03,2.915551434650714327e+03,5.062113330966761851e+02
1.370000000000000000e+02,3.323695463940963236e+03,3.232970494031495491e+03,3.287526395361263440e+03,2.964120254537336223e+03,5.167976034898197213e+02
1.380000000000000000e+02,3.375467521319897514e+03,3.288959423586615230e+03,3.337176292905642640e+03,3.017766346548743059e+03,5.270014719234532095e+02
1.390000000000000000e+02,3.424836784124647238e+03,3.332404801982899698e+03,3.384295810138630259e+03,3.071315473292543629e+03,5.352427196322894360e+02
1.400000000000000000e+02,3.486599745100953896e+03,3.383172410189146831e+03,3.435324673065554634e+03,3.123643533297225986e+03,5.461200346051289216e+02
1.410000000000000000e+02,3.542140631894139460e+03,3.443220520556553765e+03,3.480356649015764560e+03,3.172708135302393657e+03,5.570561241989553309e+02
1.420000000000000000e+02,3.602279863933825709e+03,3.486932815519572614e+03,3.533393044698257654e+03,3.222921118196979933e+03,5.650307021011975621e+02
1.430000000000000000e+02,3.649007161403218106e+03,3.537682560038045267e+03,3.580549106497138837e+03,3.274556645318270057e+03,5.769633038195479457e+02
1.440000000000000000e+02,3.707602051173130349e+03,3.589087430652823514e+03,3.626538827781822420e+03,3.316543702173680686e+03,5.857752278657233092e+02
1.450000000000000000e+02,3.756338727729839775e+03,3.633985642832406938e+03,3.669887446568581254e+03,3.367721641524494316e+03,5.970003396586123472e+02
1.460000000000000000e+02,3.823908415018760934e+03,3.700659956647065428e+03,3.731863284137824394e+03,3.424090914370220617e+03,6.056569749666268763e+02
1.470000000000000000e+02,3.865770069626594704e+03,3.765810052326231016e+03,3.787789818683742851e+03,3.478615282559579100e+03,6.122216721934181578e+02
1.480000000000000000e+02,3.912206397107292105e+03,3.826499859859800381e+03,3.838621028944212412e+03,3.528678716239821370e+03,6.231016822014117906e+02
1.490000000000000000e+02,3.966041380360751646e+03,3.889450125273323465e+03,3.898452119156784647e+03,3.592198265450444978e+03,6.332284398426420466e+02
1.500000000000000000e+02,4.028231383757057301e+03,3.955352275980192644e+03,3.956121859330442931e+03,3.650600031889335696e+03,6.434606977643406935e+02
1.510000000000000000e+02,4.081035250924628144e+03,4.014955505777019425e+03,4.018747432313193713e+03,3.704486511068475920e+03,6.531069293480941269e+02
1.520000000000000000e+02,4.129169418091039915e+03,4.078434712474223488e+03,4.067139614707518376e+03,3.756441319270527401e+03,6.633164877357457954e+02
1.530000000000000000e+02,4.193879705280514827e+03,4.148013647782541739e+03,4.122527575771955526e+03,3.818574920403332726e+03,6.749168939016961986e+02
1.540000000000000000e+02,4.277086203587095952e+03,4.209359651545880297e+03,4.183003768580951146e+03,3.864890293685803044e+03,6.867832281615119427e+02
1.550000000000000000e+02,4.340997879935990568e+03,4.269682020067222766e+03,4.249755546410971874e+03,3.910602633225242243e+03,6.998123190867646599e+02
1.560000000000000000e+02,4.404229176370214191e+03,4.338381839392310212e+03,4.310169337429933876e+03,3.959709559614194404e+03,7.120798038536702279e+02
1.570000000000000000e+02,4.466468119286009824e+03,4.401802717658283655e+03,4.376129193378486889e+03,4.010128926090084406e+03,7.252793833311562821e+02
1.580000000000000000e+02,4.513720327750731485e+03,4.474281922768404911e+03,4.431171047463313698e+03,4.064423904742945524e+03,7.379632206278677131e+02
1.590000000000000000e+02,4.576929758440870501e+03,4.534535058954468695e+03,4.496263467584666614e+03,4.120892059060490283e+03,7.508235674959012158e+02
1.600000000000000000e+02,4.633872939493653575e+03,4.592858306434120095e+03,4.551165718525200646e+03,4.183451092723566035e+03,7.613468101112625845e+02
1.610000000000000000e+02,4.690950387007434983e+03,4.666053864012808845e+03,4.616190824870834149e+03,4.234573773224044089e+03,7.733185582854421227e+02
1.620000000000000000e+02,4.757579771850889301e+03,4.722382476588951249e+03,4.680641612855552012e+03,4.296198415179078438e+03,7.853064583135044359e+02
1.630000000000000000e+02,4.815418534849989555e+03,4.792768011380163443e+03,4.742432587163341850e+03,4.354439138428269871e+03,7.977980192475187096e+02
1.640000000000000000e+02,4.873985435956547008e+03,4.855031660953451137e+03,4.811399214605867201e+03,4.423584110168868392e+03,8.111428014391540273e+02
1.650000000000000000e+02,4.939076877497967871e+03,4.925042135562465774e+03,4.868996654861000934e+03,4.488798897100919930e+03,8.208553176059319867e+02
1.660000000000000000e+02,5.001494873626013941e+03,4.979530759030994886e+03,4.922517734176266458e+03,4.547168781838176983e+03,8.351379065770918260e+02
1.670000000000000000e+02,5.064642569435980477e+03,5.041732446051149054e+03,4.987205629931423573e+03,4.606932102589810711e+03,8.477723354357895005e+02
1.680000000000000000e+02,5.132122343280991117e+03,5.101787469476318620e+03,5.049295029643295493e+03,4.665823233594064732e+03,8.595754899561316051e+02
1.690000000000000000e+02,5.189039578515245012e+03,5.165127573233616204e+03,5.110920661692289286e+03,4.717915698372539737e+03,8.717786516970882076e+02
1.700000000000000000e+02,5.262874318128414416e+03,5.243331457703805427e+03,5.193355808202449225e+03,4.775150843240555332e+03,8.842522400161210498e+02
1.710000000000000000e+02,5.334694667250424573e+03,5.319152192442832529e+03,5.268510873628776608e+03,4.837983377834347266e+03,8.963851975208567637e+02
1.720000000000000000e+02,5.417279286366404449e+03,5.388370720168562002e+03,5.324782748131276094e+03,4.904435550255187081e+03,9.090266442596714569e+02
1.730000000000000000e+02,5.502937714457223592e+03,5.449083824348888811e+03,5.385957241370644624e+03,4.975331932288541793e+03,9.217627420723349587e+02
1.740000000000000000e+02,5.557676461629764162e+03,5.509879230914297295e+03,5.456588766210848917e+03,5.056458256263230396e+03,9.330244903355851420e+02
1.750000000000000000e+02,5.622506529721555125e+03,5.576168476646360432e+03,5.508532691531325327e+03,5.124902119013919219e+03,9.489069375178652308e+02
1.760000000000000000e+02,5.683947566482485854e+03,5.649514429078386456e+03,5.581645459627377932e+03,5.198076168165388481e+03,9.596289842256105658e+02
1.770000000000000000e+02,5.748276535026716374e+03,5.722335773427192180e+03,5.646045708968391409e+03,5.260670763028789224e+03,9.731313510874640542e+02
1.780000000000000000e+02,5.811853250637015663e+03,5.799586456959345014e+03,5.717385392990139735e+03,5.325837505188518662e+03,9.892790334000912935e+02
1.790000000000000000e+02,5.880913922198502405e+03,5.875649242139996204e+03,5.788335262514046008e+03,5.384671829835271637e+03,1.002771160491595992e+03
1.800000000000000000e+02,5.943655479777659821e+03,5.939700418998370878e+03,5.855051187976489928e+03,5.451290782966109873e+03,1.017436687435862950e+03
1.810000000000000000e+02,6.016163023876291845e+03,6.007579411253008402e+03,5.931873586758313650e+03,5.526272777918353313e+03,1.030718509769111733e+03
1.820000000000000000e+02,6.089350481737939845e+03,6.082320978525882310e+03,6.015553180351973424e+03,5.598915732515230047e+03,1.045585800354745516e+03
1.830000000000000000e+02,6.159897463705883638e+03,6.148427639746209024e+03,6.081362008119076563e+03,5.667730279168175002e+03,1.059117374473133168e+03
1.840000000000000000e+02,6.229901730403424153e+03,6.232141231648283792e+03,6.148135683568441891e+03,5.731750514056926477e+03,1.072008632601301997e+03
1.850000000000000000e+02,6.312323090327206046e+03,6.313817970589389006e+03,6.225039058367072357e+03,5.790112865861964565e+03,1.086503482382912807e+03
1.860000000000000000e+02,6.392243447256692889e+03,6.389688347212259941e+03,6.300933748550800374e+03,5.853860610824233845e+03,1.103021442185485512e+03
1.870000000000000000e+02,6.464462932523624659e+03,6.456236890704761208e+03,6.373350285094782521e+03,5.914746868509827436e+03,1.117569938322228609e+03
1.880000000000000000e+02,6.541422497376959655e+03,6.528873772152306628e+03,6.437559791880477860e+03,5.990128931618615752e+03,1.133455877393471383e+03
1.890000000000000000e+02,6.601893424580294777e+03,6.589192608325362926e+03,6.502666452677436610e+03,6.059641279542140182e+03,1.148540180625550192e+03
1.900000000000000000e+02,6.674171220958984122e+03,6.658168600800132481e+03,6.569207022324510035e+03,6.129495338972463287e+03,1.159388578111093238e+03
1.910000000000000000e+02,6.758479670481072390e+03,6.738232534381325422e+03,6.656353647287960484e+03,6.196680784357409721e+03,1.173606919710449802e+03
1.920000000000000000e+02,6.849176287183035129e+03,6.803489517943274222e+03,6.733104634822441767e+03,6.264117941379508920e+03,1.189486023122281495e+03
1.930000000000000000e+02,6.921237140476670902e+03,6.882549375597744074e+03,6.806551681690505575e+03,6.338618422288116562e+03,1.203333796239256571e+03
1.940000000000000000e+02,6.997627260908912831e+03,6.949697860778000177e+03,6.879150356396907227e+03,6.409099594093456290e+03,1.217838817280747207e+03
1.950000000000000000e+02,7.077715340169317642e+03,7.023950662638437279e+03,6.971713318959098615e+03,6.469692417106058201e+03,1.234218570737091341e+03
1.960000000000000000e+02,7.144115085087438274e+03,7.103819607375753549e+03,7.049875121586270325e+03,6.539502547813135607e+03,1.247336556824443733e+03
1.970000000000000000e+02,7.212417662436850151e+03,7.179540442815899951e+03,7.121181403568075439e+03,6.601749261606379150e+03,1.259785951275878233e+03
1.980000000000000000e+02,7.290036659302673797e+03,7.260006159074533571e+03,7.196113237912067234e+03,6.666219573361466246e+03,1.281729215819220371e+03
1.990000000000000000e+02,7.364521144131906112e+03,7.343013881274157939e+03,7.267221159896644167e+03,6.749582643161749729e+03,1.296259477227952630e+03
2.000000000000000000e+02,7.441377870164247724e+03,7.430002932661220257e+03,7.350900054602438104e+03,6.824109194608075995e+03,1.312835509309597455e+03
2.010000000000000000e+02,7.515826126217394631e+03,7.507850483369251378e+03,7.435031810938776289e+03,6.909070361743451940e+03,1.330087857702854990e+03
2.020000000000000000e+02,7.604955222337617670e+03,7.578750025106017347e+03,7.510793519498362002e+03,6.986834165580177796e+03,1.345579522080052357e+03
2.030000000000000000e+02,7.688829666204024761e+03,7.654372263047417619e+03,7.593980338963343456e+03,7.070616285189189512e+03,1.360048821456664882e+03
2.040000000000000000e+02,7.776046975275934528e+03,7.736490786614504941e+03,7.668304290476837195e+03,7.153712318339510603e+03,1.376333593035447848e+03
2.050000000000000000e+02,7.872273967268718479e+03,7.807171162652455678e+03,7.735887226344264491e+03,7.226292244915931406e+03,1.393935910891466847e+03
2.060000000000000000e+02,7.969298446756894919e+03,7.873581937128275968e+03,7.816846465595445807e+03,7.300127129556896762e+03,1.413448783418836911e+03
2.070000000000000000e+02,8.080130604329174275e+03,7.960856917100772989e+03,7.907492591476579037e+03,7.376737206571230672e+03,1.429131610861583567e+03
2.080000000000000000e+02,8.154878274965099990e+03,8.052586505111101360e+03,7.998501077120109585e+03,7.456182081085709797e+03,1.445092977710739888e+03
2.090000000000000000e+02,8.239929476653556776e+03,8.142424823528764136e+03,8.087137150994547483e+03,7.528455601542623299e+03,1.460997738423123565e+03
2.100000000000000000e+02,8.326941769946577551e+03,8.219131332595392450e+03,8.166867321984766022e+03,7.597567485958711586e+03,1.483197446629465730e+03
2.110000000000000000e+02,8.403068401150685531e+03,8.307737389751369847e+03,8.265112068517726584e+03,7.673579624480122220e+03,1.499986238498643161e+03
2.120000000000000000e+02,8.475677296206487881e+03,8.382258072863996858e+03,8.356592608149616353e+03,7.748835421903363567e+03,1.514090119714042430e+03
2.130000000000000000e+02,8.563268788287507050e+03,8.470450365263735875e+03,8.455163743886907469e+03,7.829866784843736241e+03,1.528003668935818041e+03
2.140000000000000000e+02,8.638104673003585049e+03,8.551396006885652241e+03,8.537186566856471472e+03,7.907162952314363793e+03,1.544595413334911882e+03
2.150000000000000000e+02,8.738145714232437967e+03,8.652201471601052617e+03,8.616738174784859439e+03,7.978618895423849608e+03,1.562737787491224481e+03
2.160000000000000000e+02,8.825969062872001814e+03,8.759532723469648772e+03,8.687157259284937027e+03,8.070965678297641716e+03,1.579446941368709759e+03
2.170000000000000000e+02,8.912578877055726480e+03,8.875120024119667505e+03,8.762150242458506909e+03,8.144733095787380080e+03,1.594642529740157670e+03
2.180000000000000000e+02,8.990934257943643388e+03,8.970403350960499665e+03,8.851622289634271510e+03,8.231805995236118179e+03,1.610837423142390207e+03
2.190000000000000000e+02,9.092668187690360355e+03,9.065937715611116801e+03,8.922905115000166916e+03,8.317820110837648826e+03,1.628237574562259852e+03
2.200000000000000000e+02,9.167386762014673877e+03,9.140455948923063261e+03,9.009960842297330601e+03,8.398997103751789837e+03,1.646801831606994028e+03
2.210000000000000000e+02,9.242843861909484986e+03,9.238007023626754744e+03,9.106308729357941047e+03,8.480040000409546337e+03,1.666289118096517086e+03
2.220000000000000000e+02,9.329282500943860214e+03,9.337707471032794274e+03,9.199825368333764345e+03,8.564015775810292325e+03,1.683589332504676349e+03
2.230000000000000000e+02,9.422034771357335558e+03,9.429445154210821784e+03,9.292751899517628772e+03,8.648246428570331773e+03,1.700974066645735775e+03
2.240000000000000000e+02,9.509257468565865565e+03,9.525846801061186852e+03,9.378207018435328791e+03,8.726942097664254106e+03,1.712538446243628186e+03
2.250000000000000000e+02,9.582611546934986109e+03,9.623698501955015672e+03,9.468761522282173246e+03,8.798047369343006721e+03,1.734709772577452441e+03
2.260000000000000000e+02,9.684209372289646126e+03,9.703842192843410885e+03,9.557850101146505040e+03,8.880276583292588839e+03,1.752475653441297709e+03
2.270000000000000000e+02,9.761996786275834893e+03,9.808738119104287762e+03,9.658585702362681332e+03,8.956069235592785844e+03,1.769331372330979320e+03
2.280000000000000000e+02,9.849204619017324148e+03,9.918303950699380948e+03,9.756536866090435069e+03,9.026188651694032160e+03,1.783879886220003300e+03
2.290000000000000000e+02,9.940570298073193044e+03,1.001557762753435600e+04,9.835549414174514823e+03,9.097034330194239374e+03,1.800344261224717457e+03
2.300000000000000000e+02,1.001796245642824215e+04,1.010400832321290909e+04,9.931795924006037239e+03,9.187962730132643628e+03,1.816286961321625995e+03
2.310000000000000000e+02,1.008677404913321880e+04,1.020334955548321523e+04,1.004593196323133452e+04,9.268173358899886807e+03,1.835699658915650843e+03
2.320000000000000000e+02,1.015193034100593832e+04,1.029181008477443538e+04,1.015950424786141230e+04,9.336868206854283926e+03,1.854169200230307752e+03
2.330000000000000000e+02,1.024099352970279870e+04,1.037621413570988443e+04,1.025742529718436344e+04,9.423011425372609665e+03,1.872086450516958394e+03
2.340000000000000000e+02,1.032751639370337216e+04,1.046230821492034738e+04,1.034991314294544100e+04,9.521428301366071537e+03,1.892874367860769780e+03
2.350000000000000000e+02,1.040659631206274753e+04,1.055616400800453812e+04,1.045422799617536293e+04,9.616645025154964969e+03,1.910876437492035166e+03
2.360000000000000000e+02,1.051104474221563578e+04,1.066421297047849112e+04,1.055450555126080508e+04,9.715927742611833310e+03,1.929463788228032627e+03
2.370000000000000000e+02,1.061729297016782402e+04,1.076371384974959801e+04,1.065825128202396809e+04,9.804997162254370778e+03,1.944672124507697390e+03
2.380000000000000000e+02,1.073041397509890703e+04,1.084081470921394975e+04,1.074829157461200884e+04,9.907352050607210913e+03,1.962239856476337991e+03
2.390000000000000000e+02,1.082068438766746840e+04,1.092242281305280994e+04,1.085192886063445803e+04,9.981264895998356224e+03,1.980533423739509999e+03
2.400000000000000000e+02,1.089265118083685411e+04,1.101785985937202167e+04,1.095274327431108031e+04,1.005762200142099209e+04,1.998837356596183326e+03
2.410000000000000000e+02,1.099499628692157967e+04,1.112593011711476356e+04,1.106930252115449184e+04,1.013778922023187260e+04,2.015855182359719947e+03
2.420000000000000000e+02,1.108791431217132595e+04,1.125233982404933340e+04,1.116954499559362739e+04,1.021511690772258044e+04,2.036282478838178122e+03
2.430000000000000000e+02,1.118413644977556578e+04,1.134487962405997678e+04,1.128889541974368876e+04,1.030483408354600397e+04,2.053841202467004223e+03
2.440000000000000000e+02,1.127110606980123703e+04,1.143846132820797357e+04,1.140114007701829541e+04,1.039269998650631533e+04,2.073637309001380345e+03
2.450000000000000000e+02,1.138170647482366257e+04,1.153667060555831267e+04,1.150914583694476460e+04,1.048357389738997517e+04,2.092881674910709989e+03
2.460000000000000000e+02,1.148776883009075027e+04,1.163205551422067947e+04,1.159917262552813554e+04,1.058869424763537427e+04,2.114638401213924226e+03
2.470000000000000000e+02,1.159919534827184907e+04,1.174104648783355879e+04,1.170929774895288210e+04,1.069439691749797566e+04,2.134038587762687712e+03
2.480000000000000000e+02,1.169395508452611466e+04,1.183153905157144618e+04,1.182244787227279267e+04,1.077522498480476133e+04,2.155913422309462476e+03
2.490000000000000000e+02,1.179168585195313426e+04,1.193043121169471124e+04,1.193072283208281988e+04,1.087606672527119372e+04,2.176847763750944068e+03
2.500000000000000000e+02,1.189183234484604873e+04,1.203204287630801082e+04,1.203011245501202393e+04,1.097437511865897977e+04,2.198093565546691480e+03
2.510000000000000000e+02,1.197954107791924616e+04,1.213567241507795552e+04,1.213317760907442971e+04,1.108109714318065016e+04,2.213231161392431204e+03
2.520000000000000000e+02,1.205977796941864835e+04,1.224190585899869257e+04,1.222240612010550103e+04,1.117898633496089678e+04,2.233228306687575696e+03
2.530000000000000000e+02,1.216608364673324832e+04,1.234516350115077330e+04,1.232245387799284435e+04,1.127685017190384315e+04,2.251350595863153103e+03
2.540000000000000000e+02,1.226387163710009008e+04,1.244123651149492071e+04,1.243197371070123882e+04,1.137931179510592483e+04,2.273473753705404761e+03
2.550000000000000000e+02,1.236239071037687427e+04,1.253263622061519527e+04,1.254384262981068059e+04,1.147360652299106187e+04,2.294989943532293182e+03
2.560000000000000000e+02,1.245951540163267055e+04,1.265008805879826286e+04,1.264048141044577278e+04,1.156810649201965498e+04,2.310383783668296019e+03
2.570000000000000000e+02,1.255772191070864392e+04,1.276759278761191308e+04,1.274483637561891919e+04,1.165727730896634239e+04,2.332679197352166284e+03
2.580000000000000000e+02,1.266373000677622804e+04,1.286099371090046043e+04,1.285315536676044940e+04,1.175865897062231306e+04,2.356819802494564101e+03
2.590000000000000000e+02,1.274843083718060370e+04,1.293448472415497963e+04,1.294321145396950669e+04,1.184359447790973718e+04,2.376077501462400505e+03
2.600000000000000000e+02,1.286331465072844185e+04,1.304169124888347142e+04,1.305355683014753413e+04,1.194392340766208872e+04,2.395756019463258326e+03
2.610000000000000000e+02,1.296861779821294840e+04,1.315887183786381502e+04,1.315586262454153803e+04,1.205078650881995236e+04,2.418696717539598467e+03
2.620000000000000000e+02,1.306315748229207566e+04,1.326407704388619641e+04,1.327856463261854879e+04,1.213698289074107925e+04,2.441465908435808160e+03
2.630000000000000000e+02,1.316609983768905295e+04,1.337571182979786317e+04,1.339575762197070981e+04,1.223618143868839252e+04,2.463414969192774151e+03
2.640000000000000000e+02,1.329885995086466210e+04,1.349956800829517306e+04,1.351832432210064871e+04,1.232961924971201188e+04,2.485069615541789517e+03
2.650000000000000000e+02,1.342066257397612208e+04,1.362838537158301369e+04,1.361490262517925112e+04,1.243755915009760429e+04,2.508427855140435895e+03
2.660000000000000000e+02,1.351191542284394382e+04,1.372403973353287438e+04,1.372556580669414143e+04,1.253160203216561786e+04,2.528048018950829828e+03
2.670000000000000000e+02,1.359687392882145650e+04,1.383322347795719907e+04,1.384126134482688940e+04,1.261824831557587095e+04,2.551204422689734656e+03
2.680000000000000000e+02,1.369940608226765653e+04,1.395571571461424719e+04,1.395523433629500141e+04,1.271604402989369191e+04,2.571917249308220107e+03
2.690000000000000000e+02,1.380854162022212404e+04,1.405462382590241941e+04,1.407936758991582246e+04,1.282088625903802313e+04,2.591436831356792936e+03
2.700000000000000000e+02,1.392214977229134456e+04,1.415695114776055743e+04,1.420362050675187857e+04,1.292133992200559078e+04,2.613443474862840958e+03
2.710000000000000000e+02,1.402253243101674161e+04,1.428167963267476989e+04,1.430846998035432443e+04,1.302392929747473318e+04,2.635225583223031663e+03
2.720000000000000000e+02,1.413877558333351044e+04,1.438620381061775151e+04,1.442816664667871009e+04,1.312247006851598780e+04,2.658274583284220171e+03
2.730000000000000000e+02,1.423674943870911738e+04,1.449714944519974597e+04,1.453211474728877511e+04,1.323243236466568669e+04,2.680676897398926030e+03
2.740000000000000000e+02,1.433235815059849483e+04,1.460146873028967821e+04,1.465411871015543147e+04,1.332164396746433704e+04,2.698400415876344596e+03
2.750000000000000000e+02,1.442965595089445014e+04,1.470631500691004112e+04,1.477338671235591755e+04,1.341366698678202374e+04,2.719449273487500250e+03
2.760000000000000000e+02,1.453951683615692309e+04,1.481399389383615016e+04,1.488947098970153820e+04,1.351072141458846454e+04,2.738549668699628455e+03
2.770000000000000000e+02,1.464820020319424839e+04,1.490693943234469589e+04,1.499786387009408281e+04,1.359277973387074962e+04,2.758831930729057149e+03
2.780000000000000000e+02,1.474479608950615511e+04,1.501695572655109027e+04,1.509503838838633601e+04,1.369695026297235381e+04,2.780822202923319765e+03
2.790000000000000000e+02,1.486604430039287399e+04,1.512706459894130967e+04,1.520777972937147024e+04,1.378929666448525131e+04,2.802656260300373560e+03
2.800000000000000000e+02,1.499545746536248407e+04,1.524908983897749204e+04,1.531080302626140838e+04,1.388807802434365658e+04,2.823271152046005682e+03
2.810000000000000000e+02,1.511963972025818475e+04,1.537569697327837639e+04,1.543400929946781798e+04,1.399294001575300535e+04,2.841750319145960930e+03
2.820000000000000000e+02,1.522870422931131907e+04,1.548597468123217004e+04,1.554545687031860143e+04,1.409777070997203555e+04,2.864096889718109651e+03
2.830000000000000000e+02,1.536444545336423653e+04,1.560078650661293068e+04,1.565645553326892332e+04,1.419327613765794376e+04,2.887114526328583906e+03
2.840000000000000000e+02,1.548878979775944754e+04,1.573195204611658301e+04,1.577263078151563241e+04,1.430711644491523475e+04,2.909854994023726249e+03
2.850000000000000000e+02,1.560008717951033032e+04,1.582015921804348545e+04,1.590817812253566262e+04,1.441814104051647882e+04,2.935662033874692497e+03
2.860000000000000000e+02,1.571777929054478045e+04,1.592136968438212898e+04,1.603418307161694975e+04,1.452691505978794521e+04,2.956977391504825391e+03
2.870000000000000000e+02,1.583546251944504183e+04,1.603919993901662747e+04,1.614911055750215201e+04,1.463512382941679607e+04,2.979183759115471730e+03
2.880000000000000000e+02,1.595566416563416715e+04,1.612300457982182161e+04,1.626179729456228415e+04,1.474460504812096769e+04,2.999545199708197288e+03
2.890000000000000000e+02,1.607217290613975456e+04,1.622820747022925570e+04,1.637582100695797635e+04,1.485834884949333355e+04,3.023422520654561140e+03
2.900000000000000000e+02,1.620214611644854267e+04,1.635487625863480571e+04,1.649126150468750711e+04,1.495879301230324018e+04,3.050226522057080729e+03
2.910000000000000000e+02,1.631586796417981532e+04,1.646697921908271383e+04,1.660284776966081699e+04,1.505498235103084880e+04,3.073373991570188991e+03
2.920000000000000000e+02,1.642597356919959930e+04,1.658433963746327936e+04,1.671403618273029861e+04,1.515401183079769180e+04,3.099643092983600582e+03
2.930000000000000000e+02,1.654716525906533934e+04,1.672762554986036048e+04,1.681130718884040107e+04,1.525427382993540959e+04,3.124528806035386424e+03
2.940000000000000000e+02,1.667231972236259753e+04,1.685868214265391725e+04,1.693024702218190941e+04,1.534816726988062874e+04,3.150987293828020483e+03
2.950000000000000000e+02,1.679937206698796945e+04,1.697633903349348111e+04,1.704960174921018188e+04,1.543419373865152738e+04,3.169050386285352943e+03
2.960000000000000000e+02,1.691783739740678720e+04,1.708503102719657909e+04,1.717539998210884005e+04,1.554811576425822750e+04,3.195163487037013510e+03
2.970000000000000000e+02,1.703318027499930395e+04,1.721025600693265733e+04,1.728337252534564686e+04,1.566462315722031781e+04,3.225668649222221575e+03
2.980000000000000000e+02,1.714550946756143094e+04,1.734624417251063278e+04,1.740970945028911592e+04,1.577247725375931986e+04,3.250746029968723633e+03
2.990000000000000000e+02,1.727430688682085020e+04,1.748582474658807405e+04,1.754534972556537832e+04,1.589246198723803354e+04,3.276400518785998429e+03
3.000000000000000000e+02,1.738082248311500734e+04,1.759180134039287441e+04,1.768113434286734991e+04,1.600984667682077270e+04,3.302725094900457407e+03
3.010000000000000000e+02,1.749593500491763552e+04,1.770959540932994423e+04,1.780595510046393247e+04,1.612838204728091114e+04,3.321324025040653851e+03
3.020000000000000000e+02,1.761403437517978819e+04,1.779964046396076446e+04,1.793219850016430792e+04,1.624008340475606383e+04,3.344919817751399933e+03
3.030000000000000000e+02,1.770277860971316841e+04,1.791474524914675931e+04,1.806706195186266996e+04,1.637488699911936055e+04,3.373578934624162684e+03
3.040000000000000000e+02,1.780092710018096477e+04,1.805536066771543119e+04,1.820846854132955923e+04,1.651987581296726057e+04,3.398223260865021075e+03
3.050000000000000000e+02,1.791003768458556442e+04,1.818003089202297269e+04,1.835300322831300582e+04,1.663589684478401250e+04,3.419568142473880016e+03
3.060000000000000000e+02,1.801428410717454244e+04,1.829813267957841890e+04,1.847769776089017614e+04,1.676720529746968532e+04,3.446663315853718359e+03
3.070000000000000000e+02,1.814596232734698424e+04,1.844189208610713831e+04,1.858564979915881850e+04,1.688340077458808810e+04,3.470613714582383636e+03
3.080000000000000000e+02,1.825009506104899629e+04,1.857489309728756052e+04,1.870135583534984471e+04,1.699838002124504055e+04,3.495188085615588079e+03
3.090000000000000000e+02,1.840962665466471663e+04,1.870514613046177328e+04,1.882902236079137583e+04,1.710821955552793224e+04,3.516747630113345622e+03
3.100000000000000000e+02,1.854985905784655188e+04,1.885022165882920672e+04,1.895778844182379180e+04,1.722393266590694111e+04,3.540732890117351417e+03
3.110000000000000000e+02,1.866460253215943521e+04,1.898705908415856538e+04,1.911237335831515520e+04,1.732434054705233575e+04,3.563663913601150853e+03
3.120000000000000000e+02,1.877896380409492849e+04,1.913966847975934434e+04,1.925931674150874096e+04,1.745172078296891414e+04,3.588998029549102284e+03
3.130000000000000000e+02,1.890740629149931920e+04,1.927316969630640961e+04,1.940386063337837550e+04,1.757248142060466489e+04,3.614621465876687580e+03
3.140000000000000000e+02,1.904886463131616620e+04,1.939284399498184212e+04,1.952863736622729630e+04,1.767927042325020739e+04,3.637584627561290290e+03
3.150000000000000000e+02,1.916692821031641870e+04,1.952712351250814390e+04,1.966166298022768024e+04,1.779460269405656072e+04,3.665185186590461399e+03
3.160000000000000000e+02,1.929564559457219730e+04,1.965485241992092779e+04,1.978630809357709222e+04,1.790477166299628152e+04,3.694116314315645013e+03
3.170000000000000000e+02,1.943056081654207810e+04,1.978090096269742207e+04,1.991860263970179949e+04,1.804307307385731474e+04,3.716320085366571220e+03
3.180000000000000000e+02,1.956157481811923572e+04,1.990812086770652604e+04,2.005988728014681692e+04,1.815552979685590617e+04,3.743523125625582907e+03
3.190000000000000000e+02,1.968937636988448139e+04,2.005279371651370457e+04,2.019334372686038841e+04,1.826997381541845243e+04,3.768375933555454139e+03
3.200000000000000000e+02,1.981003383600243978e+04,2.019621436859830646e+04,2.033166165551318409e+04,1.839640242192787991e+04,3.793826780498033713e+03
3.210000000000000000e+02,1.993659292320282475e+04,2.032702876835567440e+04,2.042801926586071204e+04,1.849355689601228369e+04,3.820033899066772847e+03
3.220000000000000000e+02,2.006545674498773587e+04,2.048711653431040759e+04,2.055108553289299743e+04,1.862470514407542942e+04,3.840504344560907157e+03
3.230000000000000000e+02,2.019984158069954719e+04,2.061025590514874420e+04,2.068512566621440783e+04,1.875417891330075508e+04,3.862284187916188785e+03
3.240000000000000000e+02,2.035410410070738726e+04,2.073621716312629724e+04,2.081699199117844546e+04,1.887063995083519330e+04,3.887682034396134441e+03
3.250000000000000000e+02,2.050076198793244839e+04,2.086434361252376402e+04,2.091807598012766539e+04,1.897067898096264616e+04,3.915743834557737500e+03
3.260000000000000000e+02,2.063692296930793964e+04,2.100087461483846710e+04,2.103026750038183673e+04,1.908046485346410918e+04,3.942771989028568441e+03
3.270000000000000000e+02,2.077216638543018416e+04,2.111433908325257653e+04,2.115486779355475301e+04,1.919566172781988280e+04,3.971023453432796487e+03
3.280000000000000000e+02,2.090809136752671839e+04,2.124260933936725996e+04,2.129557655001712919e+04,1.930719034194531923e+04,3.997625329234392666e+03
3.290000000000000000e+02,2.105136812781180197e+04,2.137414495908050594e+04,2.143567462320376944e+04,1.941432499174834084e+04,4.024858396949093276e+03
3.300000000000000000e+02,2.119103736099908565e+04,2.151792804923041331e+04,2.156561435051738226e+04,1.954699553664691121e+04,4.054993284977199437e+03
3.310000000000000000e+02,2.135000817355772597e+04,2.165152045770498808e+04,2.169482940963009969e+04,1.968513015249643649e+04,4.077232359756788355e+03
3.320000000000000000e+02,2.148976746979552991e+04,2.179657384504128277e+04,2.184132338986409013e+04,1.981474131152695190e+04,4.099476279072443504e+03
3.330000000000000000e+02,2.162934524686448276e+04,2.192930512314430234e+04,2.199834177199616533e+04,1.992205864016926353e+04,4.127586215426366834e+03
3.340000000000000000e+02,2.174349232218127145e+04,2.206845911204444928e+04,2.212175034421804594e+04,2.006165341823460039e+04,4.158964425603695418e+03
3.350000000000000000e+02,2.186968954499902611e+04,2.223389385709052294e+04,2.227478743915266386e+04,2.021645283110588571e+04,4.188370357475042510e+03
3.360000000000000000e+02,2.202135886457082233e+04,2.237670390307835260e+04,2.242757011232900550e+04,2.033464372787986940e+04,4.216435934192460991e+03
3.370000000000000000e+02,2.215577973163200659e+04,2.253052688955437770e+04,2.255981360019010754e+04,2.045698389077582397e+04,4.241977427234838615e+03
3.380000000000000000e+02,2.229462801216290973e+04,2.269408476158279154e+04,2.270929675698615029e+04,2.058602642682608712e+04,4.267172388539464009e+03
3.390000000000000000e+02,2.241901034825755414e+04,2.282845537615215289e+04,2.285785682064116554e+04,2.069871461343253759e+04,4.297479153187527118e+03
3.400000000000000000e+02,2.252946220831551909e+04,2.295674752881210588e+04,2.300732756327931565e+04,2.080920444466339904e+04,4.328648769659726895e+03
3.410000000000000000e+02,2.269945575839774756e+04,2.307717171330151905e+04,2.316467662163635396e+04,2.094424547477883607e+04,4.354508530593247997e+03
3.420000000000000000e+02,2.285864280603318184e+04,2.323122712820509332e+04,2.330413848236763442e+04,2.109223107246647851e+04,4.385861175676984203e+03
3.430000000000000000e+02,2.299657217589579886e+04,2.337441413700494741e+04,2.344416176213708604e+04,2.121392449387325541e+04,4.420465769138468204e+03
3.440000000000000000e+02,2.315295998823349510e+04,2.351648346336216491e+04,2.358424565463280305e+04,2.134675616768266627e+04,4.449250644154732072e+03
3.450000000000000000e+02,2.329520238830090966e+04,2.365255122517323980e+04,2.372621201586941243e+04,2.149658919457827869e+04,4.476250587310982155e+03
3.460000000000000000e+02,2.345069081895764612e+04,2.379663776062578108e+04,2.385817281189533242e+04,2.161401003390704864e+04,4.506112392533388629e+03
3.470000000000000000e+02,2.360544329419409405e+04,2.394771635377956773e+04,2.398988420587611836e+04,2.172606458327861037e+04,4.530083695561131208e+03
3.480000000000000000e+02,2.374706255832397437e+04,2.408222950317490177e+04,2.410277753689098608e+04,2.185883651610057859e+04,4.562106744303082451e+03
3.490000000000000000e+02,2.389669338667698321e+04,2.424273789052367283e+04,2.423645681343432807e+04,2.198832729447780730e+04,4.584506219940141818e+03
3.500000000000000000e+02,2.408015182888184790e+04,2.438534504269171157e+04,2.437554457401575928e+04,2.211992840193015581e+04,4.615676335839787498e+03
3.510000000000000000e+02,2.422050427072528691e+04,2.452317576369479502e+04,2.453933112912611250e+04,2.225004314419176444e+04,4.643805384060033248e+03
3.520000000000000000e+02,2.437394057838110166e+04,2.466071044366907518e+04,2.467977048986436785e+04,2.237704866735434189e+04,4.673248108080802922e+03
3.530000000000000000e+02,2.452030990965427918e+04,2.480569747213531082e+04,2.484023297098301919e+04,2.250627737879041524e+04,4.696986631237774418e+03
3.540000000000000000e+02,2.466100007448133692e+04,2.496000355176298399e+04,2.497371623562515015e+04,2.264639931710366363e+04,4.731435731439160918e+03
3.550000000000000000e+02,2.481170680261834787e+04,2.512895491145336564e+04,2.510730047798152373e+04,2.277468178546649870e+04,4.762207118817414084e+03
3.560000000000000000e+02,2.496071784818395827e+04,2.527715631499640222e+04,2.525400343094861819e+04,2.290874758404347449e+04,4.790954983633072516e+03
3.570000000000000000e+02,2.511132949300612017e+04,2.540959535055938613e+04,2.539549652433213487e+04,2.304499186136355274e+04,4.820060546168724613e+03
3.580000000000000000e+02,2.523980824955204662e+04,2.557259933793228265e+04,2.553623565406537091e+04,2.314065378877032344e+04,4.846123940094013960e+03
3.590000000000000000e+02,2.538025623265854301e+04,2.575603436009553116e+04,2.568129332135126606e+04,2.326301451231748797e+04,4.878642347652892568e+03
3.600000000000000000e+02,2.552127803422697616e+04,2.588282889696168422e+04,2.582456704175153209e+04,2.340056695812052567e+04,4.909349556260827740e+03
3.610000000000000000e+02,2.565531056357324269e+04,2.604111811704109277e+04,2.598573528371082284e+04,2.353757738610873639e+04,4.941465072132401474e+03
3.620000000000000000e+02,2.582976965340678726e+04,2.620471964041626779e+04,2.615470809858978464e+04,2.365698211733034987e+04,4.972470656231040266e+03
3.630000000000000000e+02,2.597271320950000518e+04,2.637974531544485217e+04,2.630850030389392487e+04,2.379361158810446796e+04,4.998339324254409803e+03
3.640000000000000000e+02,2.613329125050742368e+04,2.654295716988348431e+04,2.645779645906153746e+04,2.392853741664185509e+04,5.033174189758982720e+03
3.650000000000000000e+02,2.628648886803967252e+04,2.670164294588116172e+04,2.659614196531412745e+04,2.405599658343168994e+04,5.061600136694405592e+03
3.660000000000000000e+02,2.643572955524817007e+04,2.687203739710246373e+04,2.673824967155584454e+04,2.419100647990441212e+04,5.088373226086489922e+03
3.670000000000000000e+02,2.659410100685722136e+04,2.701875948909320141e+04,2.686704268553130169e+04,2.433602420237719343e+04,5.114158312213925456e+03
3.680000000000000000e+02,2.673898977767182078e+04,2.717781967570436609e+04,2.703615816184629875e+04,2.446418563108778835e+04,5.139319939721638548e+03
3.690000000000000000e+02,2.688629356452098364e+04,2.734726970237579008e+04,2.718958971233279590e+04,2.460032047328400949e+04,5.167312405314319221e+03
3.700000000000000000e+02,2.703521467502877931e+04,2.750518906033768508e+04,2.735768129153886548e+04,2.474169363463968330e+04,5.201832973964323173e+03
3.710000000000000000e+02,2.718353883859729103e+04,2.767698026452903287e+04,2.748513896300390479e+04,2.486169592668444966e+04,5.234915974142262712e+03
3.720000000000000000e+02,2.734169497830735054e+04,2.782820482628283207e+04,2.761202740480771899e+04,2.500719114261568757e+04,5.267096771322450877e+03
3.730000000000000000e+02,2.750231748608894486e+04,2.798758066596846766e+04,2.776632236784939596e+04,2.516211482223261191e+04,5.298332709454979522e+03
3.740000000000000000e+02,2.764559281199339239e+04,2.815512299578169041e+04,2.791129057889756950e+04,2.530662569482205799e+04,5.323129037840980345e+03
3.750000000000000000e+02,2.777865300595331792e+04,2.830285506757792973e+04,2.807410290846554926e+04,2.545676775199174153e+04,5.360937035975677645e+03
3.760000000000000000e+02,2.793304047764507777e+04,2.844577766277466435e+04,2.821598695592370495e+04,2.557850448092497754e+04,5.389302959084492613e+03
3.770000000000000000e+02,2.809825000761074625e+04,2.861400110369307367e+04,2.836542478909902275e+04,2.572025674139100738e+04,5.419902211920782975e+03
3.780000000000000000e+02,2.824625396302230729e+04,2.873837516086300457e+04,2.854257981399181881e+04,2.585580011554381053e+04,5.449616312850135728e+03
3.790000000000000000e+02,2.839884456312515977e+04,2.887295712092074245e+04,2.873960834066335883e+04,2.601141324357792109e+04,5.478119647042919496e+03
3.800000000000000000e+02,2.854270065831547254e+04,2.902039405388866726e+04,2.892932357164557834e+04,2.614873027043608454e+04,5.507459405680223426e+03
3.810000000000000000e+02,2.869440734861929377e+04,2.915503587453031287e+04,2.909839492423446427e+04,2.627727958089931053e+04,5.539775101475848714e+03
3.820000000000000000e+02,2.882082225722868316e+04,2.930882503589541739e+04,2.926040549906787783e+04,2.641874802223044389e+04,5.574839648977819706e+03
3.830000000000000000e+02,2.896856325716627180e+04,2.947093307255126274e+04,2.941036880960094277e+04,2.655970240247559559e+04,5.605984626430350545e+03
3.840000000000000000e+02,2.910479761934071576e+04,2.962840774716754095e+04,2.956269854575590580e+04,2.668133863508022478e+04,5.636863192152410193e+03
3.850000000000000000e+02,2.927477112332190882e+04,2.980306277747140484e+04,2.968262174563932058e+04,2.681842492444079835e+04,5.668825010197944721e+03
3.860000000000000000e+02,2.940247719595965100e+04,2.997332543890306260e+04,2.982544486974493338e+04,2.693663822776446614e+04,5.699900859025163300e+03
3.870000000000000000e+02,2.955449666898683790e+04,3.015286358420139732e+04,2.997406277063503148e+04,2.705046983332319360e+04,5.735283839212619569e+03
3.880000000000000000e+02,2.969819734168151263e+04,3.031724296108631097e+04,3.013867008236142283e+04,2.716523076420990037e+04,5.765698459719753373e+03
3.890000000000000000e+02,2.985913941931562294e+04,3.044718163155388538e+04,3.031320356583905232e+04,2.729702139465067739e+04,5.800968669118150501e+03
3.900000000000000000e+02,3.003055415084759443e+04,3.057626154531729117e+04,3.047330598524524976e+04,2.742469594112314735e+04,5.831009009792214783e+03
3.910000000000000000e+02,3.020046061594467756e+04,3.072117631017872191e+04,3.064136543139332207e+04,2.759016685709703597e+04,5.861491519888770199e+03
3.920000000000000000e+02,3.033762326558428686e+04,3.087570401754375052e+04,3.077377160709318559e+04,2.773499058282413898e+04,5.890092178502574825e+03
3.930000000000000000e+02,3.047051921555195440e+04,3.100509546958018473e+04,3.090670469214568948e+04,2.786616750937834513e+04,5.927796331522158653e+03
3.940000000000000000e+02,3.061422193209909165e+04,3.116876239468614949e+04,3.107593465276180723e+04,2.799966846059358795e+04,5.968847689938112126e+03
3.950000000000000000e+02,3.079803339367893568e+04,3.136092814682704193e+04,3.123671724655171420e+04,2.810764707345981515e+04,5.998194783176708370e+03
3.960000000000000000e+02,3.094209358523177798e+04,3.153000183435068539e+04,3.140437536047538015e+04,2.822611784733839158e+04,6.032265918747642900e+03
3.970000000000000000e+02,3.111514086085816598e+04,3.170375637142113555e+04,3.156378011775633058e+04,2.837626964662859245e+04,6.060229528659407151e+03
3.980000000000000000e+02,3.130793762732881078e+04,3.187131815000502684e+04,3.174035743079671374e+04,2.854156284361447251e+04,6.094656929335440509e+03
3.990000000000000000e+02,3.146190871084528771e+04,3.203080467097449582e+04,3.193498513544607704e+04,2.868378608825926494e+04,6.126192286204628545e+03
4.000000000000000000e+02,3.159497454134079817e+04,3.217983803641202758e+04,3.209737086003744116e+04,2.885637703605884599e+04,6.162077459665499191e+03
4.010000000000000000e+02,3.175223058701205446e+04,3.234766682600868808e+04,3.227747813934551959e+04,2.900370087424129451e+04,6.192545274415630047e+03
4.020000000000000000e+02,3.191445387688039773e+04,3.249171962350522517e+04,3.244401523551325954e+04,2.917288188249045925e+04,6.226709931921642237e+03
4.030000000000000000e+02,3.208445836129664531e+04,3.267337070431864413e+04,3.262270539014800306e+04,2.931248337745606113e+04,6.257036228370461686e+03
4.040000000000000000e+02,3.227950382379975781e+04,3.283951845671127376e+04,3.278300125567564100e+04,2.945169290143298713e+04,6.295359306041987111e+03
4.050000000000000000e+02,3.243284200009175402e+04,3.297771278180961235e+04,3.298456007734587183e+04,2.959820167788870458e+04,6.330742407524015107e+03
4.060000000000000000e+02,3.260240606171059699e+04,3.313173791413285653e+04,3.316428446462214197e+04,2.976470477946544997e+04,6.362823453162949590e+03
4.070000000000000000e+02,3.275947205418378144e+04,3.331863374543878308e+04,3.333940098839544953e+04,2.991767824269044650e+04,6.395266881949123672e+03
4.080000000000000000e+02,3.291826429405551607e+04,3.348388113956786401e+04,3.355240129616764170e+04,3.007934809891161422e+04,6.432103941560443673e+03
4.090000000000000000e+02,3.313804281291098596e+04,3.364736952914237190e+04,3.375359824662366736e+04,3.022180297565658839e+04,6.471982971089788407e+03
4.100000000000000000e+02,3.330430590280863544e+04,3.382529499863545789e+04,3.393486629067757167e+04,3.037693647522812171e+04,6.506573202856379794e+03
4.110000000000000000e+02,3.345412641931833059e+04,3.397552029267595208e+04,3.410611286291156284e+04,3.052795855534535076e+04,6.544772453776769908e+03
4.120000000000000000e+02,3.362351981744945806e+04,3.410964146614907077e+04,3.428436091493761342e+04,3.068505917164879793e+04,6.575593687274342301e+03
4.130000000000000000e+02,3.378432516052183928e+04,3.425062212525246287e+04,3.444359726168839552e+04,3.087893664245281252e+04,6.615752628822006955e+03
4.140000000000000000e+02,3.396578252124630671e+04,3.440993159186781850e+04,3.460281965989865421e+04,3.103458346834444455e+04,6.653539803368828871e+03
4.150000000000000000e+02,3.414609694965457311e+04,3.458402924424546654e+04,3.482000426482047624e+04,3.118580828636328079e+04,6.690776033775320684e+03
4.160000000000000000e+02,3.433735552599759831e+04,3.477078594794076344e+04,3.498869648087044334e+04,3.133066453741303121e+04,6.719294060191294193e+03
4.170000000000000000e+02,3.453698487949957780e+04,3.493433776449916331e+04,3.518854444893276377e+04,3.152697281457565259e+04,6.749749981241262503e+03
4.180000000000000000e+02,3.473095829359214986e+04,3.512943865562188148e+04,3.536224119941945537e+04,3.172362868207986321e+04,6.787255915468871535e+03
4.190000000000000000e+02,3.492246222086228954e+04,3.534164043701969058e+04,3.555209150107049936e+04,3.187903199887797382e+04,6.824681016016723333e+03
4.200000000000000000e+02,3.509610261033689312e+04,3.549335036647030211e+04,3.575800457669601019e+04,3.203649134999642411e+04,6.853389032558345207e+03
4.210000000000000000e+02,3.525012191172629537e+04,3.569920088316885813e+04,3.590868976971309166e+04,3.220367804445320508e+04,6.898463441572774173e+03
4.220000000000000000e+02,3.539230089487163787e+04,3.586017727948064567e+04,3.607840372134263453e+04,3.237772766555296403e+04,6.933364600888136920e+03
4.230000000000000000e+02,3.557340659524918010e+04,3.601347926763995201e+04,3.625228333973757253e+04,3.255266686551691237e+04,6.965721857442121291e+03
4.240000000000000000e+02,3.577073446676758613e+04,3.615250805585231137e+04,3.641695890555687947e+04,3.271115017023401742e+04,7.003156256437137927e+03
4.250000000000000000e+02,3.594896624599452480e+04,3.631978321018510178e+04,3.661004578142476385e+04,3.287623179273591086e+04,7.046706459777278724e+03
4.260000000000000000e+02,3.611980355224431696e+04,3.649992008662203443e+04,3.681089191580104671e+04,3.302991530702945602e+04,7.082991478027739504e+03
4.270000000000000000e+02,3.627455856949412555e+04,3.667420313963989611e+04,3.700155382408073638e+04,3.319021602051224909e+04,7.124059044700563391e+03
4.280000000000000000e+02,3.645205008775772876e+04,3.683784933253054623e+04,3.719771094357877155e+04,3.333022206779607222e+04,7.160368964474817403e+03
4.290000000000000000e+02,3.663898244050248468e+04,3.702474228189462156e+04,3.737893425761809340e+04,3.348274058245543711e+04,7.194962791999829278e+03
4.300000000000000000e+02,3.684346061201218981e+04,3.720390975377076393e+04,3.753294622155948309e+04,3.367651205761063466e+04,7.227350817515508425e+03
4.310000000000000000e+02,3.704158266985048976e+04,3.737161061428070389e+04,3.771915134716259490e+04,3.386267068128232495e+04,7.266706450658140966e+03
4.320000000000000000e+02,3.719919509547525377e+04,3.754825019755287212e+04,3.790835855351887585e+04,3.406402406236237584e+04,7.300242103223949925e+03
4.330000000000000000e+02,3.737701893895138346e+04,3.772356737135542789e+04,3.809196802820559242e+04,3.424069783975478640e+04,7.333596218416829288e+03
4.340000000000000000e+02,3.756285964543731825e+04,3.791095335773586703e+04,3.826988987840432674e+04,3.442863178924302338e+04,7.370334991917241496e+03
4.350000000000000000e+02,3.773148292257544381e+04,3.808023174698335060e+04,3.845145216740656906e+04,3.461073265896240628e+04,7.406906988285057196e+03
4.360000000000000000e+02,3.791927160352158535e+04,3.823727000058851991e+04,3.862914266213266819e+04,3.478970001203245192e+04,7.442728644264147079e+03
4.370000000000000000e+02,3.809825143146847404e+04,3.838833120728054200e+04,3.879591586817411007e+04,3.493509286811530183e+04,7.485479234898861250e+03
4.380000000000000000e+02,3.825416590816977987e+04,3.855016115151350095e+04,3.895732917223726690e+04,3.507968397388882295e+04,7.518722898513693508e+03
4.390000000000000000e+02,3.845402732813351031e+04,3.873802587178615795e+04,3.912340305551644269e+04,3.522062062215755577e+04,7.559076223190771088e+03
4.400000000000000000e+02,3.865527709227610467e+04,3.892496093955781544e+04,3.933193797560968233e+04,3.537819795549556147e+04,7.595025975257787650e+03
4.410000000000000000e+02,3.886539701579307439e+04,3.913820248958768934e+04,3.952520015916012926e+04,3.551767759803921217e+04,7.626341390758619127e+03
4.420000000000000000e+02,3.903489547667405714e+04,3.932304238373671251e+04,3.971653655535968574e+04,3.569528622247141902e+04,7.665649996782673952e+03
4.430000000000000000e+02,3.918638155371550965e+04,3.950344634453303297e+04,3.986911254568220465e+04,3.585638470001482347e+04,7.700347448373315274e+03
4.440000000000000000e+02,3.934654162652576633e+04,3.969579097696454846e+04,4.002931323432883073e+04,3.601425647773588571e+04,7.744256424985003832e+03
4.450000000000000000e+02,3.950618820401179255e+04,3.989484505576351512e+04,4.022375377919132006e+04,3.617655007240915438e+04,7.782321859946088807e+03
4.460000000000000000e+02,3.968696897521585925e+04,4.006210650068709219e+04,4.038439800700268825e+04,3.635143917161898571e+04,7.817781403416133799e+03
4.470000000000000000e+02,3.990144177481329825e+04,4.021989215983467147e+04,4.056350148547261779e+04,3.651230528797089937e+04,7.859278015327886351e+03
4.480000000000000000e+02,4.008083435827848734e+04,4.037925910498635494e+04,4.073540521629102295e+04,3.667866633339442342e+04,7.896693621138868366e+03
4.490000000000000000e+02,4.027066810047904437e+04,4.056062187098871800e+04,4.093945733538205968e+04,3.681416152758017415e+04,7.945222732046013334e+03
4.500000000000000000e+02,4.044697475582842890e+04,4.078137997889249527e+04,4.112967580694528442e+04,3.695737344949639373e+04,7.980549086235045252e+03
4.510000000000000000e+02,4.064903791917995113e+04,4.096747188661105611e+04,4.134022843081073370e+04,3.711501554518427292e+04,8.025190113903708152e+03
4.520000000000000000e+02,4.080187219608797750e+04,4.117635246589335293e+04,4.152184006137074903e+04,3.728615483793109161e+04,8.062268966142271893e+03
4.530000000000000000e+02,4.097298565105457237e+04,4.139891946470408584e+04,4.171925230082475173e+04,3.747713139509009488e+04,8.100712893434822035e+03
4.540000000000000000e+02,4.115889529140006925e+04,4.157908787051704712e+04,4.193450279597429471e+04,3.764475357748082024e+04,8.137293771501378615e+03
4.550000000000000000e+02,4.132866741017118329e+04,4.175238456641932862e+04,4.212517845567098266e+04,3.783007486231996882e+04,8.171213003536942779e+03
4.560000000000000000e+02,4.153024688581608643e+04,4.194725335753169202e+04,4.232046569764666492e+04,3.799895477070030029e+04,8.211494635303301038e+03
4.570000000000000000e+02,4.170863659809483215e+04,4.213467528014788695e+04,4.251008272722997935e+04,3.817094375102301274e+04,8.255759923855308443e+03
4.580000000000000000e+02,4.189751960055953532e+04,4.233344296524090169e+04,4.272214689996650122e+04,3.830346662263252801e+04,8.292988543827819740e+03
4.590000000000000000e+02,4.209734053202980431e+04,4.253288433798160986e+04,4.289164325195952551e+04,3.845971696521682316e+04,8.326869662010165484e+03
4.600000000000000000e+02,4.225913063376938226e+04,4.274012338672832993e+04,4.305553385112318938e+04,3.864712888152297819e+04,8.361255951059141807e+03
4.610000000000000000e+02,4.244507386091257649e+04,4.294805318780098605e+04,4.322150627227153745e+04,3.884235175004485063e+04,8.397076142272038851e+03
4.620000000000000000e+02,4.267347957321863942e+04,4.311869457828909799e+04,4.337318934259829985e+04,3.902043066366757557e+04,8.442951211072462684e+03
4.630000000000000000e+02,4.285309123167555663e+04,4.331495576790034829e+04,4.357519903512601741e+04,3.917400983857176470e+04,8.489184212325839326e+03
4.640000000000000000e+02,4.303285418181848945e+04,4.349527936312570091e+04,4.378319114283409726e+04,3.932434160410519689e+04,8.532072236117997818e+03
4.650000000000000000e+02,4.321000782807997166e+04,4.366383428102497419e+04,4.393492805841887457e+04,3.948076016678353335e+04,8.566587223521728447e+03
4.660000000000000000e+02,4.336377901029236091e+04,4.386817003767611459e+04,4.411330122557330469e+04,3.964644113262373139e+04,8.608269634223555840e+03
4.670000000000000000e+02,4.355567056524072541e+04,4.406790211057251145e+04,4.428326987218721479e+04,3.981037701548359473e+04,8.646784220353769342e+03
4.680000000000000000e+02,4.370406131865590578e+04,4.425914379699380515e+04,4.444332105779761332e+04,3.998625098955309659e+04,8.686186254318376086e+03
4.690000000000000000e+02,4.389511105081150163e+04,4.445067829580969556e+04,4.463599029773708753e+04,4.018115574046580878e+04,8.722102832799817406e+03
4.700000000000000000e+02,4.406194675196234311e+04,4.465501616607750475e+04,4.485275441648675769e+04,4.033415127220695285e+04,8.766584211513618357e+03
4.710000000000000000e+02,4.423882936385988432e+04,4.486606223472405691e+04,4.504972138363050180e+04,4.050683239231110201e+04,8.809893979645581567e+03
4.720000000000000000e+02,4.443616554162975808e+04,4.506294660771213239e+04,4.522621581341454294e+04,4.067354151045141771e+04,8.847822699777778325e+03
4.730000000000000000e+02,4.460207358696308802e+04,4.524402060447743861e+04,4.543354943115588685e+04,4.088214775581157301e+04,8.877203195689378845e+03
4.740000000000000000e+02,4.477730835311947158e+04,4.544408488640494033e+04,4.559501307254393760e+04,4.110593979953761300e+04,8.923716152760895056e+03
4.750000000000000000e+02,4.496999344098496658e+04,4.564767259001562343e+04,4.576622014755698183e+04,4.128455412897570932e+04,8.962340924695337890e+03
4.760000000000000000e+02,4.514919584172620671e+04,4.583704408251879067e+04,4.594484741042907990e+04,4.145863550541488075e+04,9.002911098323078477e+03
4.770000000000000000e+02,4.533204991819710995e+04,4.603245231553533085e+04,4.612134888928201690e+04,4.164385585093656846e+04,9.041635744800956672e+03
4.780000000000000000e+02,4.555709370928831049e+04,4.623389965403713722e+04,4.632014632237055775e+04,4.184263487249104219e+04,9.075036213866786056e+03
4.790000000000000000e+02,4.576266004140715813e+04,4.643592044278062531e+04,4.654373960301277111e+04,4.201401883553331572e+04,9.123921507379533068e+03
4.800000000000000000e+02,4.600250785340773291e+04,4.658860718672575604e+04,4.674231000181564013e+04,4.217379699194832210e+04,9.166416902424887667e+03
4.810000000000000000e+02,4.621490372793351708e+04,4.678109967441084154e+04,4.691041469962940755e+04,4.233932862970522547e+04,9.210000040169248678e+03
4.820000000000000000e+02,4.643407638618927012e+04,4.695262957365153125e+04,4.708876196650031488e+04,4.253148352855591656e+04,9.247644886530630174e+03
4.830000000000000000e+02,4.665271627302376146e+04,4.715082936924242676e+04,4.726632019367557223e+04,4.273984629941130697e+04,9.295330663469223509e+03
4.840000000000000000e+02,4.683717747820333170e+04,4.733468821545604442e+04,4.748921459460850747e+04,4.290166728428297210e+04,9.341796356155124158e+03
4.850000000000000000e+02,4.706282161018528132e+04,4.751702356047532521e+04,4.768239138065074803e+04,4.307374456401994394e+04,9.392030763620337893e+03
4.860000000000000000e+02,4.727110298020891787e+04,4.770725265460828086e+04,4.789296068121379358e+04,4.327187968463695142e+04,9.433658847277085442e+03
4.870000000000000000e+02,4.747330671367949981e+04,4.791389208004911779e+04,4.806331776407985308e+04,4.343685496631870046e+04,9.474701719971671992e+03
4.880000000000000000e+02,4.771212775517867703e+04,4.809558991015479114e+04,4.824795545000847051e+04,4.359905144200789800e+04,9.517864236467128649e+03
4.890000000000000000e+02,4.791263175462541403e+04,4.830080874374142149e+04,4.845319149520258361e+04,4.379991433931158099e+04,9.550598692892621330e+03
4.900000000000000000e+02,4.810436672492352955e+04,4.849023337235872168e+04,4.865734674967016326e+04,4.401129950985292089e+04,9.590708710534090642e+03
4.910000000000000000e+02,4.831645514565624035e+04,4.867844412203454704e+04,4.881153969759744359e+04,4.421872769706948748e+04,9.630783044607589545e+03
4.920000000000000000e+02,4.850926340725431510e+04,4.889373160133630154e+04,4.901392095081033040e+04,4.443517597812663007e+04,9.679929006110472983e+03
4.930000000000000000e+02,4.873119243248425482e+04,4.911752235919862869e+04,4.917457293743747869e+04,4.458358338225382613e+04,9.727820961021277981e+03
4.940000000000000000e+02,4.895945505029347987e+04,4.931162005638774281e+04,4.941086569798924756e+04,4.477346663045621244e+04,9.774607213939121721e+03
4.950000000000000000e+02,4.916600126457928127e+04,4.949047390827064373e+04,4.962832378200361563e+04,4.495305731025421846e+04,9.808471173697151244e+03
4.960000000000000000e+02,4.936151907700777519e+04,4.969544070098019438e+04,4.980371281780942081e+04,4.512845172460580943e+04,9.853814795847232745e+03
4.970000000000000000e+02,4.956040856664603052e+04,4.990567645855239243e+04,5.003622219539940124e+04,4.530553531341992493e+04,9.897905701418634635e+03
4.980000000000000000e+02,4.978753564365052443e+04,5.012999319864178688e+04,5.025462114233989269e+04,4.548339290231894120e+04,9.941156157864828856e+03
4.990000000000000000e+02,5.000271040448574058e+04,5.033201532343942381e+04,5.048271270501213439e+04,4.567023505248108268e+04,9.983403947928274647e+03
5.000000000000000000e+02,5.023779597365475638e+04,5.053007287083060510e+04,5.067367455584267736e+04,4.585322910622569179e+04,1.003304325671013794e+04
5.010000000000000000e+02,5.045445352680322685e+04,5.075450367560845916e+04,5.090088503185235459e+04,4.603365802218423778e+04,1.007342664752325618e+04
5.020000000000000000e+02,5.063725855522596976e+04,5.093853021822466690e+04,5.110219547698729730e+04,4.621671621931035770e+04,1.011154878639235903e+04
5.030000000000000000e+02,5.081229421996366000e+04,5.112117400908880518e+04,5.129360306773525372e+04,4.638927568365159823e+04,1.015425628359241091e+04
5.040000000000000000e+02,5.099060324951024086e+04,5.132473043287592009e+04,5.149212246965401573e+04,4.661319808968579309e+04,1.020246051328089379e+04
5.050000000000000000e+02,5.118640509825944901e+04,5.151861346313878312e+04,5.169135589440317563e+04,4.680185098476050189e+04,1.024637898240159120e+04
5.060000000000000000e+02,5.143979275389676332e+04,5.170946325170043565e+04,5.191180721630496555e+04,4.696254301619346370e+04,1.028367387750513808e+04
5.070000000000000000e+02,5.164887609521663398e+04,5.194396222473630769e+04,5.212679151671049476e+04,4.716962066355933348e+04,1.033361664349090097e+04
5.080000000000000000e+02,5.183818646991121932e+04,5.220725022079304472e+04,5.233959159950694448e+04,4.734771887491425150e+04,1.037953595623544788e+04
5.090000000000000000e+02,5.204353302228548273e+04,5.240948527575300250e+04,5.255916127242424409e+04,4.754812995084156137e+04,1.041944825015963579e+04
5.100000000000000000e+02,5.226807142145215767e+04,5.268059589698236960e+04,5.278387852608667890e+04,4.773914887972777797e+04,1.045323311101655236e+04
5.110000000000000000e+02,5.246383874563236895e+04,5.290268374286640756e+04,5.299695278543541644e+04,4.791720920748354547e+04,1.050190103423928304e+04
5.120000000000000000e+02,5.268139255544480693e+04,5.311425208771332109e+04,5.322870000616467587e+04,4.809086000171561318e+04,1.054831735322729946e+04
5.130000000000000000e+02,5.294911655553618766e+04,5.329182306002696714e+04,5.344664748239317123e+04,4.826621936376140366e+04,1.058728810765572416e+04
5.140000000000000000e+02,5.318898273562557006e+04,5.349092360946083500e+04,5.364480096884247178e+04,4.843789049157008412e+04,1.061869958992067586e+04
5.150000000000000000e+02,5.343986853675417660e+04,5.372298586211481597e+04,5.388399906073605962e+04,4.860903414088672434e+04,1.065779893558347248e+04
5.160000000000000000e+02,5.365736678584750189e+04,5.391961837187071797e+04,5.409372352904632862e+04,4.880992000343270047e+04,1.069457044642468827e+04
5.170000000000000000e+02,5.388686782831000164e+04,5.416445385016878572e+04,5.428372447130309592e+04,4.901206429017680784e+04,1.073282904811038679e+04
5.180000000000000000e+02,5.412444526413253334e+04,5.438126784147755825e+04,5.446361767228564713e+04,4.921264355024989345e+04,1.078121121750800012e+04
5.190000000000000000e+02,5.434151960461637645e+04,5.457517096910318651e+04,5.466188898898335174e+04,4.939302411322720582e+04,1.082157061168374275e+04
5.200000000000000000e+02,5.456950102598941885e+04,5.474996304341357609e+04,5.484841147715926490e+04,4.961604721668746788e+04,1.086467246125755810e+04
5.210000000000000000e+02,5.480219699576112180e+04,5.495953138114874309e+04,5.505469573889268213e+04,4.981214686649267969e+04,1.090990322538339933e+04
5.220000000000000000e+02,5.503687176119277137e+04,5.516138401576298929e+04,5.525023237624432659e+04,4.996688871910398302e+04,1.095870253308533211e+04
5.230000000000000000e+02,5.526203859848772845e+04,5.537766253846684413e+04,5.546620028194518090e+04,5.017361080841305375e+04,1.099042038524411691e+04
5.240000000000000000e+02,5.553073147365204932e+04,5.557217300977138802e+04,5.568262177344159136e+04,5.035912079479276872e+04,1.103660653082697172e+04
5.250000000000000000e+02,5.572329938640828186e+04,5.577104940491389425e+04,5.589591856225873198e+04,5.056221517729992047e+04,1.107534862229168357e+04
5.260000000000000000e+02,5.587132543771724158e+04,5.597949206624289218e+04,5.615001197810346639e+04,5.073354776306782151e+04,1.111972720350253985e+04
5.270000000000000000e+02,5.608001876525182161e+04,5.620886594751490338e+04,5.634996488817075442e+04,5.089537532055781048e+04,1.115614680704553575e+04
5.280000000000000000e+02,5.630017501744198671e+04,5.641877315089524200e+04,5.654021352855098667e+04,5.109425665972543356e+04,1.120451601564579687e+04
5.290000000000000000e+02,5.650503489227694809e+04,5.661638878923236916e+04,5.673481580709205446e+04,5.131435149640298187e+04,1.124829740834221229e+04
5.300000000000000000e+02,5.668189737650849565e+04,5.686228642469040642e+04,5.700507917727876338e+04,5.152100388671828841e+04,1.129450974045232397e+04
5.310000000000000000e+02,5.689418981374986470e+04,5.709852971856488148e+04,5.723473449067206820e+04,5.171101210397059185e+04,1.134316463594276138e+04
5.320000000000000000e+02,5.707197758601061651e+04,5.731249839364356740e+04,5.744956614498590352e+04,5.188395084250648506e+04,1.138678920819946688e+04
5.330000000000000000e+02,5.726366938752707938e+04,5.755237535482115345e+04,5.769104196508031600e+04,5.210989313753128226e+04,1.142569610724831000e+04
5.340000000000000000e+02,5.745186961297888774e+04,5.777065034557388572e+04,5.789744723143710871e+04,5.232918887205964711e+04,1.146584797342249294e+04
5.350000000000000000e+02,5.767869484353795997e+04,5.796273017043022264e+04,5.813992933785835339e+04,5.257309040915867809e+04,1.150391287815261603e+04
5.360000000000000000e+02,5.792431196737010032e+04,5.814527058239210601e+04,5.837027614830517268e+04,5.276716948968335055e+04,1.155106217069904960e+04
5.370000000000000000e+02,5.815209662879968528e+04,5.836512674517143751e+04,5.857711654736708442e+04,5.295123785095525818e+04,1.159425052513254559e+04
5.380000000000000000e+02,5.835410423432893003e+04,5.856280644468661194e+04,5.884783529955860286e+04,5.314818269460683950e+04,1.163309290574700935e+04
5.390000000000000000e+02,5.861368866405579320e+04,5.875099103360385197e+04,5.911083486328821164e+04,5.337856077742655179e+04,1.167778868390703792e+04
5.400000000000000000e+02,5.885521551601462124e+04,5.893774084227789717e+04,5.939557115356896247e+04,5.363304007513377292e+04,1.172230433419254769e+04
5.410000000000000000e+02,5.907208924453909276e+04,5.916910733065592649e+04,5.966517042931178003e+04,5.385691544409759081e+04,1.177488822211016486e+04
5.420000000000000000e+02,5.931361250863616442e+04,5.938550694502492115e+04,5.986375036440485565e+04,5.405137489994803036e+04,1.181458214737001072e+04
5.430000000000000000e+02,5.954493448166969029e+04,5.960706395290249202e+04,6.008984992395756126e+04,5.424348361757970997e+04,1.186164223438655063e+04
5.440000000000000000e+02,5.980113246297421574e+04,5.981025940785922285e+04,6.029749910836872004e+04,5.446724210859564482e+04,1.190401837920604521e+04
5.450000000000000000e+02,6.005319062197998574e+04,6.001351896365469293e+04,6.052910831386667269e+04,5.464077089092829556e+04,1.195270427155338984e+04
5.460000000000000000e+02,6.025076788799294445e+04,6.026973892698534473e+04,6.077905684070203279e+04,5.484500806948663376e+04,1.199581190456315016e+04
5.470000000000000000e+02,6.042419231175103050e+04,6.051707685462724476e+04,6.101109850931182154e+04,5.504544423773942981e+04,1.203326985590852928e+04
5.480000000000000000e+02,6.061940579872425587e+04,6.076388249391972204e+04,6.121531739104823646e+04,5.520192036141324206e+04,1.207484990360016673e+04
5.490000000000000000e+02,6.077175485693973314e+04,6.098102328486995975e+04,6.144201815095825441e+04,5.539585059950411960e+04,1.212652359773016360e+04
5.500000000000000000e+02,6.094501450763922185e+04,6.122053881926417671e+04,6.164935011212932295e+04,5.560960149334873131e+04,1.217279355257569478e+04
5.510000000000000000e+02,6.118089892586640053e+04,6.142943716955841228e+04,6.184608883670941577e+04,5.584436015501714428e+04,1.221606019241968716e+04
5.520000000000000000e+02,6.140977280075343879e+04,6.163484688101602660e+04,6.209788633121366729e+04,5.607011277391787735e+04,1.226330341605138165e+04
5.530000000000000000e+02,6.160777925549366046e+04,6.185331860404733743e+04,6.236051429416361498e+04,5.630540020340795309e+04,1.230664714953798102e+04
5.540000000000000000e+02,6.183096622582406417e+04,6.210588360944476153e+04,6.260302214932081552e+04,5.652273364936953294e+04,1.235521507954615299e+04
5.550000000000000000e+02,6.204847773929840332e+04,6.233673046330006036e+04,6.280665538447553990e+04,5.669621348396224494e+04,1.241003983778796646e+04
5.560000000000000000e+02,6.222816747818118165e+04,6.261121103743439016e+04,6.300026571206066001e+04,5.690762660344363394e+04,1.245576552727997841e+04
5.570000000000000000e+02,6.244474628268943343e+04,6.283073734543287719e+04,6.323152274162133108e+04,5.712517427767542540e+04,1.249812420795836806e+04
5.580000000000000000e+02,6.269851907626413595e+04,6.306690710604673950e+04,6.347437939170453319e+04,5.731155341703070007e+04,1.254744956297127101e+04
5.590000000000000000e+02,6.292571114091406344e+04,6.329347709257183305e+04,6.375591185361817770e+04,5.750462257960149145e+04,1.259192680775613553e+04
5.600000000000000000e+02,6.315991088039371243e+04,6.355852457895403495e+04,6.396773970591830584e+04,5.769774635983254120e+04,1.263939018489149385e+04
5.610000000000000000e+02,6.343553489588202501e+04,6.379668076133531576e+04,6.421492966923350468e+04,5.790527044092507276e+04,1.269250609117333261e+04
5.620000000000000000e+02,6.367066645462385350e+04,6.401749892876176455e+04,6.444934706690876192e+04,5.813487741251955595e+04,1.274863049806078379e+04
5.630000000000000000e+02,6.386627561986995715e+04,6.425972907315614430e+04,6.471298007694929402e+04,5.835569835795767722e+04,1.279415777261409858e+04
5.640000000000000000e+02,6.410458770497349906e+04,6.447949724630831042e+04,6.493705390737205744e+04,5.857940589954578900e+04,1.284295664746790499e+04
5.650000000000000000e+02,6.433138576855321298e+04,6.469288763140444644e+04,6.514534820438914903e+04,5.878345382774227619e+04,1.289188178898191472e+04
5.660000000000000000e+02,6.453935992511363293e+04,6.488548509979804658e+04,6.538648829093606764e+04,5.898894680773896835e+04,1.293620806110313242e+04
5.670000000000000000e+02,6.474134174463537056e+04,6.514245991181839054e+04,6.565224260168006003e+04,5.918061140327450994e+04,1.298145091413037699e+04
5.680000000000000000e+02,6.496322370291424158e+04,6.537978206431352010e+04,6.586851989906240487e+04,5.943012913207241218e+04,1.303620361750511256e+04
5.690000000000000000e+02,6.517648199625178677e+04,6.561149950840775273e+04,6.614055338197920355e+04,5.965578119025751948e+04,1.307995426813583435e+04
5.700000000000000000e+02,6.541877792187209707e+04,6.583194116910152661e+04,6.640721798336878419e+04,5.987718359417471947e+04,1.312800609649197941e+04
5.710000000000000000e+02,6.562001341887691524e+04,6.608061483905691421e+04,6.662397177163927699e+04,6.008817587371527770e+04,1.317738887075287857e+04
5.720000000000000000e+02,6.581918971238561790e+04,6.631970438670978183e+04,6.681419572346771020e+04,6.029676324037005543e+04,1.323192555340947001e+04
5.730000000000000000e+02,6.602580764673193335e+04,6.650493689678811643e+04,6.704774985790999199e+04,6.052237640188238584e+04,1.327914153207524942e+04
5.740000000000000000e+02,6.624515629329059448e+04,6.672602457524734200e+04,6.728923896674612479e+04,6.073126598142037983e+04,1.332461838516627540e+04
5.750000000000000000e+02,6.649658209403927322e+04,6.696372666095037130e+04,6.752856347326141258e+04,6.095189501309371553e+04,1.337500158381516667e+04
5.760000000000000000e+02,6.673009128962235991e+04,6.721645887406810652e+04,6.778858145843335660e+04,6.117873849569572485e+04,1.343094978982300745e+04
5.770000000000000000e+02,6.694180051683165948e+04,6.743883841272772406e+04,6.806385517544095637e+04,6.139925538050433533e+04,1.347898707138504142e+04
5.780000000000000000e+02,6.715861703268079145e+04,6.764855742139910581e+04,6.829077370453914045e+04,6.161404136849506176e+04,1.352078704532548181e+04
5.790000000000000000e+02,6.739271365410806902e+04,6.787861645578956814e+04,6.853874129914572404e+04,6.187131627646004199e+04,1.356554243078654690e+04
5.800000000000000000e+02,6.763169411919315462e+04,6.812382103247690247e+04,6.878306631688491325e+04,6.207702827997821441e+04,1.360781532373997470e+04
5.810000000000000000e+02,6.787358733759724419e+04,6.837763281136704609e+04,6.905782031834394729e+04,6.230435668806832109e+04,1.365632313396990503e+04
5.820000000000000000e+02,6.812305634768097661e+04,6.862736338426487055e+04,6.930514408861557604e+04,6.254776766679657158e+04,1.370554299111918044e+04
5.830000000000000000e+02,6.835042013444629265e+04,6.888283321724526468e+04,6.957110062980782823e+04,6.276701417161662539e+04,1.375047274816307072e+04
5.840000000000000000e+02,6.862160951676756667e+04,6.913105073273491871e+04,6.980742530156412977e+04,6.302869989097323560e+04,1.379113737457611205e+04
5.850000000000000000e+02,6.889988597004418261e+04,6.935962320311160875e+04,7.005744648479543685e+04,6.329545546776037372e+04,1.383697135294648433e+04
5.860000000000000000e+02,6.918794670568237780e+04,6.953859552204857755e+04,7.032999756331977551e+04,6.353376996800056077e+04,1.388599425392162811e+04
5.870000000000000000e+02,6.948852148260832473e+04,6.979800570887354843e+04,7.052951153829472605e+04,6.380312058680529299e+04,1.393417171220238743e+04
5.880000000000000000e+02,6.971409440400439780e+04,7.004377780628301844e+04,7.076296108934243966e+04,6.402413827216387290e+04,1.398502942375661223e+04
5.890000000000000000e+02,6.995655656946319505e+04,7.029450165633698634e+04,7.101341990300541511e+04,6.424239453591599886e+04,1.404411848650285174e+04
5.900000000000000000e+02,7.017839892012122436e+04,7.053052555127568485e+04,7.124679647332392051e+04,6.447600891863003199e+04,1.408361263872554809e+04
5.910000000000000000e+02,7.043059410109560122e+04,7.073974040239301394e+04,7.150186156725071487e+04,6.467597361457285297e+04,1.413203931263881350e+04
5.920000000000000000e+02,7.063644508501552627e+04,7.099734698913778993e+04,7.174224833138819668e+04,6.489145736695727101e+04,1.417623489000390146e+04
5.930000000000000000e+02,7.088360727418215538e+04,7.128118013576588419e+04,7.196709311009148951e+04,6.509210449172712106e+04,1.422468924210470141e+04
5.940000000000000000e+02,7.113387072115916817e+04,7.150123790062280023e+04,7.222839308558782795e+04,6.529907396785040328e+04,1.427534397889988031e+04
5.950000000000000000e+02,7.136342122402862879e+04,7.174834590251228656e+04,7.249484637433841999e+04,6.550061778509405849e+04,1.432993862325223381e+04
5.960000000000000000e+02,7.161147319056035485e+04,7.199986871079407865e+04,7.275295698759940569e+04,6.572612657232840138e+04,1.437912470654751269e+04
5.970000000000000000e+02,7.188316284555650782e+04,7.224491082687894232e+04,7.298248841146289487e+04,6.599954266859687050e+04,1.443209384800784028e+04
5.980000000000000000e+02,7.212967654900503112e+04,7.247440314838237828e+04,7.327780338187559391e+04,6.624732433193511679e+04,1.449174712126123814e+04
5.990000000000000000e+02,7.237010510648152558e+04,7.274840516362174822e+04,7.350503477116362774e+04,6.645215116789989406e+04,1.453708356635698146e+04
6.000000000000000000e+02,7.258899597121901752e+04,7.297603175982373068e+04,7.375425988816856989e+04,6.666327346752099402e+04,1.458898842149777920e+04
6.010000000000000000e+02,7.278784939423715696e+04,7.322767647709415178e+04,7.398963694090693025e+04,6.687954567672328267e+04,1.463945904611781953e+04
6.020000000000000000e+02,7.299879126635305875e+04,7.345085813338824664e+04,7.425623925036385481e+04,6.710008485559039400e+04,1.468569785695561040e+04
6.030000000000000000e+02,7.324580780642508762e+04,7.367232052571380336e+04,7.446825838197217672e+04,6.728070258457110322e+04,1.473265074603556786e+04
6.040000000000000000e+02,7.347701512766799715e+04,7.388494906819619064e+04,7.472305870780764963e+04,6.748941118604852818e+04,1.477860968304436574e+04
6.050000000000000000e+02,7.372983457864201046e+04,7.416984161172030144e+04,7.493613109568406071e+04,6.776146211393721751e+04,1.483542135056770348e+04
6.060000000000000000e+02,7.396788906925804622e+04,7.443299539985531010e+04,7.521205166853021365e+04,6.797482516229257453e+04,1.488776212594347817e+04
6.070000000000000000e+02,7.417073959089588607e+04,7.464739821497515368e+04,7.546651943902709172e+04,6.817058597807097249e+04,1.493660227553508957e+04
6.080000000000000000e+02,7.439715392175939633e+04,7.493513980639673537e+04,7.577499064355340670e+04,6.836077798915069434e+04,1.499501492358567157e+04
6.090000000000000000e+02,7.463588899466104340e+04,7.523284130711035687e+04,7.602529068673905567e+04,6.858331218591216020e+04,1.504634766603606477e+04
6.100000000000000000e+02,7.489094183798575250e+04,7.547250603802019032e+04,7.623415609468687035e+04,6.884204618736280827e+04,1.508876458297116187e+04
6.110000000000000000e+02,7.511321825405138952e+04,7.575974711501045385e+04,7.648912816215411294e+04,6.908008785192438518e+04,1.513817499287182181e+04
6.120000000000000000e+02,7.534121426112990594e+04,7.602305475632764865e+04,7.674305906977657287e+04,6.931911116991276504e+04,1.519512812844835935e+04
6.130000000000000000e+02,7.561812038951258000e+04,7.628900718967933790e+04,7.700796513440762646e+04,6.952672629221348325e+04,1.525156058815502547e+04
6.140000000000000000e+02,7.586870230696632643e+04,7.653072610964783235e+04,7.727336123593535740e+04,6.973117082369547279e+04,1.530281865945337267e+04
6.150000000000000000e+02,7.612339902683012770e+04,7.678587870629032841e+04,7.751835040647249843e+04,6.995939570149932115e+04,1.535916617715187022e+04
6.160000000000000000e+02,7.639201995127095142e+04,7.704706006034841994e+04,7.779343225360593351e+04,7.017083989164451486e+04,1.541325139994039819e+04
6.170000000000000000e+02,7.663820149638483417e+04,7.728294670702166331e+04,7.808187829234704259e+04,7.042030483376013581e+04,1.545406937787847346e+04
6.180000000000000000e+02,7.689152749566509738e+04,7.752545239213155583e+04,7.833193095835238637e+04,7.068272474599661655e+04,1.550192863698609654e+04
6.190000000000000000e+02,7.716099212831513432e+04,7.775883682955551194e+04,7.854257781728784903e+04,7.092762690361715795e+04,1.555380656161504157e+04
6.200000000000000000e+02,7.741790911165221769e+04,7.804588958959860611e+04,7.877854181113018421e+04,7.113765577853091236e+04,1.562314106716974493e+04
6.210000000000000000e+02,7.766957182696026575e+04,7.834377142775652464e+04,7.908059833460880327e+04,7.137778858656849479e+04,1.568283959189038978e+04
6.220000000000000000e+02,7.796482005453220336e+04,7.860493182066263398e+04,7.935041621875639248e+04,7.163351383230142528e+04,1.573394490198576023e+04
6.230000000000000000e+02,7.823608603804513405e+04,7.884677655771622085e+04,7.962817817275872221e+04,7.187644353350193705e+04,1.579161314127421065e+04
6.240000000000000000e+02,7.852167893206738518e+04,7.914603726868583180e+04,7.989882359231761075e+04,7.209300047072744928e+04,1.583880283488371788e+04
6.250000000000000000e+02,7.880388364469418593e+04,7.942942773615513579e+04,8.018265693093286245e+04,7.232481033843319165e+04,1.588425226110144831e+04
6.260000000000000000e+02,7.904557932151723071e+04,7.968527348869011621e+04,8.045113528608431807e+04,7.254168315920622263e+04,1.594122030942132915e+04
6.270000000000000000e+02,7.928790418852589210e+04,7.991839059743116377e+04,8.071109026859499863e+04,7.276043228681953042e+04,1.599786845226753212e+04
6.280000000000000000e+02,7.956307101873040665e+04,8.019554708391541499e+04,8.099290886756025429e+04,7.300243745513411704e+04,1.604145387137556099e+04
6.290000000000000000e+02,7.984042095127580978e+04,8.044068971577985212e+04,8.125681024621269898e+04,7.324923050943770795e+04,1.610159542485849670e+04
6.300000000000000000e+02,8.007824032219892251e+04,8.069930210617046396e+04,8.150305082130657684e+04,7.349210350652958732e+04,1.615584040954842567e+04
6.310000000000000000e+02,8.033091833417976159e+04,8.094870275471344939e+04,8.176797251070363563e+04,7.371153681617754046e+04,1.620365475266643989e+04
6.320000000000000000e+02,8.054571296782797435e+04,8.124085654673365934e+04,8.204849202865052212e+04,7.398750380625075195e+04,1.626187101415996585e+04
6.330000000000000000e+02,8.075356686825488578e+04,8.151532162944838637e+04,8.234065319658705266e+04,7.420398668461760099e+04,1.631294128230884962e+04
6.340000000000000000e+02,8.099420239247669815e+04,8.173459488651363063e+04,8.268904771453798458e+04,7.444867725207413605e+04,1.637161340349653983e+04
6.350000000000000000e+02,8.128005217642268690e+04,8.199281106342258863e+04,8.289605072466781712e+04,7.471986345995737065e+04,1.643378654582873423e+04
6.360000000000000000e+02,8.156533769968697743e+04,8.228868911690913956e+04,8.317289529001899064e+04,7.495243383930812706e+04,1.649582158289304789e+04
6.370000000000000000e+02,8.185212072659932892e+04,8.255955000023936736e+04,8.349355608817109896e+04,7.521270010570005979e+04,1.655224455635492632e+04
6.380000000000000000e+02,8.207453816060500685e+04,8.283940236566922977e+04,8.373568778745266900e+04,7.546399108463276934e+04,1.661029652178951073e+04
6.390000000000000000e+02,8.228142764442488260e+04,8.310579124057732406e+04,8.398135416700167116e+04,7.568017970920339576e+04,1.667245689139605383e+04
6.400000000000000000e+02,8.250462664224070613e+04,8.338705536323769775e+04,8.428286011199586210e+04,7.590365679703533533e+04,1.672678366216237919e+04
6.410000000000000000e+02,8.278141627613168384e+04,8.365557878794061253e+04,8.456756558582006255e+04,7.614534286091329705e+04,1.678060599309828831e+04
6.420000000000000000e+02,8.304431272433009872e+04,8.388171547664710670e+04,8.483688137441672734e+04,7.635479514625231968e+04,1.684062000236794847e+04
6.430000000000000000e+02,8.336974891809317342e+04,8.416395503852289403e+04,8.507512964288031799e+04,7.659923273607582087e+04,1.689658687243671011e+04
6.440000000000000000e+02,8.363840016725059832e+04,8.440685398207043181e+04,8.535360135925875511e+04,7.681907840599876363e+04,1.694991298133831151e+04
6.450000000000000000e+02,8.392094693512358936e+04,8.468309589722880628e+04,8.565751722327097377e+04,7.704083962245495059e+04,1.700946775851853454e+04
6.460000000000000000e+02,8.418611301367037231e+04,8.496230278576025739e+04,8.592543855455855373e+04,7.726913055239291862e+04,1.706054086118464693e+04
6.470000000000000000e+02,8.449309650545087061e+04,8.521769072823208990e+04,8.620662441620275786e+04,7.748683281431163778e+04,1.711540734026404971e+04
6.480000000000000000e+02,8.477939935147798678e+04,8.547653099860198563e+04,8.643943930559772707e+04,7.771181050685368245e+04,1.717902993834013978e+04
6.490000000000000000e+02,8.508071133915250539e+04,8.577019372009410290e+04,8.671385253570953500e+04,7.793406409585913934e+04,1.724105883714475931e+04
6.500000000000000000e+02,8.536867522515510791e+04,8.605324015623416926e+04,8.696411653526588634e+04,7.820432665199055918e+04,1.730794869053274670e+04
6.510000000000000000e+02,8.563146797610321664e+04,8.632310285349797050e+04,8.721268957154180680e+04,7.845241025255905697e+04,1.734097764492244096e+04
6.520000000000000000e+02,8.585228451194977970e+04,8.659172323644901917e+04,8.746907846768567106e+04,7.872618330370528565e+04,1.738822783247358893e+04
6.530000000000000000e+02,8.612525602610845817e+04,8.685039241207303712e+04,8.773221361659264949e+04,7.901724082782457117e+04,1.744439033730931624e+04
6.540000000000000000e+02,8.636278279797232244e+04,8.709935334149951814e+04,8.794876624768669717e+04,7.928214135362318484e+04,1.750409641942783855e+04
6.550000000000000000e+02,8.662850111681423732e+04,8.731364256746182218e+04,8.825183775966340909e+04,7.953967535822872014e+04,1.755426301360941579e+04
6.560000000000000000e+02,8.693125893625184835e+04,8.759472624554470531e+04,8.850045648170218919e+04,7.977358738657888898e+04,1.761256657875635574e+04
6.570000000000000000e+02,8.716869216391275404e+04,8.788806903179890651e+04,8.877612848262349144e+04,8.004107801583403489e+04,1.766836893150823016e+04
6.580000000000000000e+02,8.746301971178960230e+04,8.816600265702845354e+04,8.906222801190076279e+04,8.025447409186547156e+04,1.771835509907214146e+04
6.590000000000000000e+02,8.769821271506065386e+04,8.844754838323339936e+04,8.930308276815433055e+04,8.051597684269883030e+04,1.778668352113145738e+04
6.600000000000000000e+02,8.800567374904129247e+04,8.868572470301704016e+04,8.957126784036101890e+04,8.082353686268697493e+04,1.785411579308728687e+04
6.610000000000000000e+02,8.827914971885213163e+04,8.899118683442713518e+04,8.983538132937946648e+04,8.109130897556967102e+04,1.790991635754163872e+04
6.620000000000000000e+02,8.851242041794568649e+04,8.927466859214688884e+04,9.011471878545021173e+04,8.136036562449758640e+04,1.797088842179699350e+04
6.630000000000000000e+02,8.879225870884112373e+04,8.956994352271241951e+04,9.036844383915563230e+04,8.165290437588936766e+04,1.802161345160300698e+04
6.640000000000000000e+02,8.906704250340651197e+04,8.988683743431663606e+04,9.060690215528995031e+04,8.191188079918036237e+04,1.807689552184967033e+04
6.650000000000000000e+02,8.931466968603178975e+04,9.017998038538503170e+04,9.087552661725200596e+04,8.214186158534383867e+04,1.813673592693253886e+04
6.660000000000000000e+02,8.954567612804957025e+04,9.045427041663705313e+04,9.114455947223122348e+04,8.239016692675730155e+04,1.818337456654102061e+04
6.670000000000000000e+02,8.980042142634227639e+04,9.076791300048169796e+04,9.144842120015248656e+04,8.264155781613188446e+04,1.823834039632738859e+04
6.680000000000000000e+02,9.006250257006584434e+04,9.110090186587246717e+04,9.173405267431499669e+04,8.290765802563237958e+04,1.830760677000330179e+04
6.690000000000000000e+02,9.032418474946252536e+04,9.136903321112014237e+04,9.200706523816654226e+04,8.316628713454616081e+04,1.836392890428703686e+04
6.700000000000000000e+02,9.059932793549724738e+04,9.165193806462117936e+04,9.226062204835936427e+04,8.342887779934366699e+04,1.843359754844732379e+04
6.710000000000000000e+02,9.087114562232667231e+04,9.194105537578721123e+04,9.251128626755150617e+04,8.366793460520613007e+04,1.849928935225097666e+04
6.720000000000000000e+02,9.111356023347808514e+04,9.222236766608277685e+04,9.280444078445358900e+04,8.384990713549160864e+04,1.855801738168313022e+04
6.730000000000000000e+02,9.140134557062922977e+04,9.250255836712449673e+04,9.310772496445443539e+04,8.408701022795629979e+04,1.860247778951010696e+04
6.740000000000000000e+02,9.174619025498990959e+04,9.275692645783441549e+04,9.343680749354921863e+04,8.436433400482087745e+04,1.865947428115192452e+04
6.750000000000000000e+02,9.200909475353785092e+04,9.301852451432132511e+04,9.373773011896178650e+04,8.464677754656398611e+04,1.871636395928628917e+04
6.760000000000000000e+02,9.232665658076069667e+04,9.329584059059937135e+04,9.401366417545436707e+04,8.488017624860542128e+04,1.878019439519235311e+04
6.770000000000000000e+02,9.262121507028149790e+04,9.359857697379551246e+04,9.426563941276536207e+04,8.511236479780879745e+04,1.883767292481800177e+04
6.780000000000000000e+02,9.285697752612840850e+04,9.384598179765246459e+04,9.455546934970520670e+04,8.533876997536254930e+04,1.891110913539068861e+04
6.790000000000000000e+02,9.314039419102505781e+04,9.409632863622305740e+04,9.479544134005787782e+04,8.559630384391917323e+04,1.896852069305064288e+04
6.800000000000000000e+02,9.343195301251551427e+04,9.438978561124269618e+04,9.509759057546226541e+04,8.584999399608827662e+04,1.902807996072155947e+04
6.810000000000000000e+02,9.375301566234214988e+04,9.469755350842638290e+04,9.536545134881822742e+04,8.612805015767953591e+04,1.908689165486620914e+04
6.820000000000000000e+02,9.403281788892875193e+04,9.498517090037427261e+04,9.566369156637589913e+04,8.640118554394660168e+04,1.915081031449040529e+04
6.830000000000000000e+02,9.434138226244848920e+04,9.526386101507107378e+04,9.599921818034321768e+04,8.667575669134473719e+04,1.921243608685339495e+04
6.840000000000000000e+02,9.466199209410877666e+04,9.552811823829379864e+04,9.630778908016081550e+04,8.697363282819715096e+04,1.927668092828233785e+04
6.850000000000000000e+02,9.497807384764475864e+04,9.582793804108044424e+04,9.662741844935965491e+04,8.721513386498700129e+04,1.934139573663747797e+04
6.860000000000000000e+02,9.530558792095858371e+04,9.610689454228876275e+04,9.697765531679050764e+04,8.745886110847983218e+04,1.941111713701358894e+04
6.870000000000000000e+02,9.557194751572021050e+04,9.641119248922867700e+04,9.730763959245369188e+04,8.772125256557979446e+04,1.948491133516225818e+04
6.880000000000000000e+02,9.586457837125586229e+04,9.668538268660093308e+04,9.757613496192901221e+04,8.805297074932760734e+04,1.955332693199357163e+04
6.890000000000000000e+02,9.606163853770119022e+04,9.699544282129270141e+04,9.784557844068120176e+04,8.829590460814718972e+04,1.961300335648554028e+04
6.900000000000000000e+02,9.635121496038668556e+04,9.728024765787587967e+04,9.812604671825455443e+04,8.857742789848841494e+04,1.965825567880898961e+04
6.910000000000000000e+02,9.666420617732478422e+04,9.758560725005592394e+04,9.842330890744215867e+04,8.886225275027875614e+04,1.972052249050600221e+04
6.920000000000000000e+02,9.699088827798367129e+04,9.791430405573849566e+04,9.872556477819086285e+04,8.917459958270241623e+04,1.977236822563804890e+04
6.930000000000000000e+02,9.727918149255221942e+04,9.823221120972254721e+04,9.902404274398490088e+04,8.943941217840959143e+04,1.983163009519007755e+04
6.940000000000000000e+02,9.752968400464534352e+04,9.852058793980625342e+04,9.931751894931278366e+04,8.968577852901069855e+04,1.989552738256001612e+04
6.950000000000000000e+02,9.785060822194769571e+04,9.880102728188413312e+04,9.964453860846164753e+04,8.995205015477730194e+04,1.996437240630043379e+04
6.960000000000000000e+02,9.816120576773445646e+04,9.911366897161520319e+04,9.998990976094400685e+04,9.019708311908267206e+04,2.003007465570477507e+04
6.970000000000000000e+02,9.852888549423785298e+04,9.936015603528970678e+04,1.002683050700231834e+05,9.048084452265924483e+04,2.008513686546429017e+04
6.980000000000000000e+02,9.890834400487155654e+04,9.962365788187494036e+04,1.005535957733771647e+05,9.074403974312260107e+04,2.014079515807524149e+04
6.990000000000000000e+02,9.921867531665408751e+04,9.990176369519988657e+04,1.008416170281361701e+05,9.102951991298524081e+04,2.020494925651957237e+04
7.000000000000000000e+02,9.953963048461943981e+04,1.001694919330776465e+05,1.010558392161014053e+05,9.129409717428432486e+04,2.025130508851615014e+04
7.010000000000000000e+02,9.984406376145730610e+04,1.004628437792065233e+05,1.013195528539678780e+05,9.154875392620563798e+04,2.030394956688315142e+04
7.020000000000000000e+02,1.001262480539134558e+05,1.007292729919361736e+05,1.015989043896243675e+05,9.180369867719640024e+04,2.035751317147082591e+04
7.030000000000000000e+02,1.004040435666966077e+05,1.009993436852665327e+05,1.018552646581696463e+05,9.207574192504702660e+04,2.042304959258563758e+04
7.040000000000000000e+02,1.006923695151139837e+05,1.013083984510386508e+05,1.021529225787032046e+05,9.235877156126458431e+04,2.049554441458937799e+04
7.050000000000000000e+02,1.010027103459497448e+05,1.015863127385325206e+05,1.024744064412488078e+05,9.266559760767292755e+04,2.056389867746789241e+04
7.060000000000000000e+02,1.012759865776050428e+05,1.019033454512313619e+05,1.027588677898196038e+05,9.297890552517946344e+04,2.062616801187002420e+04
7.070000000000000000e+02,1.016056782838399813e+05,1.021513621993864072e+05,1.031025391681186156e+05,9.326756713264541759e+04,2.068902939176671134e+04
7.080000000000000000e+02,1.018473892790014215e+05,1.024693646005268965e+05,1.033868785069741716e+05,9.353867019952906412e+04,2.074061952765362366e+04
7.090000000000000000e+02,1.021029645785947650e+05,1.027542843012583908e+05,1.036997961376682506e+05,9.382497866922704270e+04,2.080815926078179473e+04
7.100000000000000000e+02,1.023891070995572954e+05,1.030816716413741524e+05,1.039601329420834663e+05,9.411473611444610287e+04,2.086013095437672746e+04
7.110000000000000000e+02,1.026581601068652963e+05,1.033858430014037876e+05,1.043085260864268348e+05,9.434517128411287558e+04,2.093125198500351689e+04
7.120000000000000000e+02,1.029824121410786465e+05,1.036410515448326187e+05,1.046372727101175551e+05,9.459655573390869540e+04,2.098598563600765192e+04
7.130000000000000000e+02,1.032579895943305455e+05,1.039340765916413220e+05,1.048985654683823814e+05,9.485278829410838080e+04,2.104738000634610216e+04
7.140000000000000000e+02,1.035907296375487349e+05,1.041945239795311936e+05,1.051871817031715473e+05,9.512415883039424079e+04,2.110585881946138397e+04
7.150000000000000000e+02,1.039131366211212735e+05,1.046220706184746523e+05,1.055359271959726757e+05,9.536553560489256051e+04,2.116665610668607042e+04
7.160000000000000000e+02,1.042147327969348116e+05,1.049804686644910835e+05,1.058631139531889203e+05,9.559638468881296285e+04,2.122980589111578593e+04
7.170000000000000000e+02,1.044649358503965777e+05,1.052728729408944055e+05,1.061625387768263317e+05,9.585567241279571317e+04,2.128852947454955938e+04
7.180000000000000000e+02,1.046874087778659305e+05,1.055792047733598447e+05,1.064529469476159138e+05,9.614531506213152898e+04,2.136536370552648441e+04
7.190000000000000000e+02,1.049507078441286576e+05,1.058623082742994593e+05,1.067511885583649564e+05,9.643387456619027944e+04,2.142936981052964984e+04
7.200000000000000000e+02,1.051867419163779414e+05,1.061086244429918297e+05,1.070855615304552048e+05,9.668790023731271503e+04,2.149295140992926463e+04
7.210000000000000000e+02,1.054668979054632946e+05,1.064299299382259633e+05,1.074002928163164470e+05,9.697382025376630190e+04,2.155353303567457988e+04
7.220000000000000000e+02,1.057608059582030983e+05,1.067168303548575204e+05,1.077421555999433622e+05,9.725923655750064063e+04,2.162451766735662022e+04
7.230000000000000000e+02,1.060403565088651376e+05,1.070106470415527874e+05,1.080392610958829755e+05,9.749387153151564416e+04,2.168445063496267539e+04
7.240000000000000000e+02,1.063588438981201616e+05,1.072993679636879679e+05,1.083390128829689056e+05,9.775688857801153790e+04,2.175441525995297707e+04
7.250000000000000000e+02,1.067106016691035329e+05,1.075530137906162709e+05,1.086733021549245459e+05,9.802967785702763649e+04,2.181937620623063776e+04
7.260000000000000000e+02,1.070155034682301921e+05,1.078661309661900013e+05,1.089394979945159721e+05,9.829045381024146627e+04,2.187747219683912408e+04
7.270000000000000000e+02,1.073382873905937886e+05,1.081706670436838758e+05,1.092222545676816953e+05,9.859521146011713427e+04,2.193077545885272048e+04
7.280000000000000000e+02,1.076325263465361641e+05,1.085577859523193620e+05,1.095013207976546837e+05,9.882509449326686445e+04,2.199215628963294876e+04
7.290000000000000000e+02,1.079221573140516557e+05,1.088470018793269701e+05,1.097611481860170898e+05,9.909440687750985671e+04,2.205207961090031677e+04
7.300000000000000000e+02,1.082094885863636009e+05,1.091739647675687447e+05,1.100826315285125602e+05,9.943017548621990136e+04,2.211101742825713882e+04
7.310000000000000000e+02,1.084862195182248543e+05,1.095074502744921774e+05,1.103684830218986317e+05,9.969460291007941123e+04,2.216868369992492808e+04
7.320000000000000000e+02,1.088324787645596662e+05,1.098317201169039618e+05,1.106499660114937578e+05,9.995856915647898859e+04,2.222285166705997835e+04
7.330000000000000000e+02,1.091346069787833549e+05,1.101112621408879349e+05,1.109800371971587447e+05,1.002297671427427849e+05,2.229462260923221766e+04
7.340000000000000000e+02,1.094742134904297418e+05,1.103843929890244472e+05,1.112524699279446795e+05,1.004729596100375929e+05,2.235863200669769503e+04
7.350000000000000000e+02,1.098052687946902588e+05,1.107342255328785686e+05,1.115066865619521705e+05,1.007329531407789909e+05,2.241526916286626511e+04
7.360000000000000000e+02,1.101100315763868712e+05,1.110220590293947607e+05,1.118083890642183833e+05,1.010145413856171654e+05,2.248733042884624592e+04
7.370000000000000000e+02,1.104122861986176140e+05,1.113292049551072851e+05,1.120922136223968118e+05,1.012768189942326717e+05,2.255429277834317327e+04
7.380000000000000000e+02,1.107212184621169581e+05,1.116261120351364370e+05,1.124173338917772344e+05,1.015146337406106468e+05,2.260925574914777462e+04
7.390000000000000000e+02,1.110552163330882904e+05,1.119157504536344204e+05,1.127217418192922778e+05,1.018074862472981622e+05,2.266471416659636452e+04
7.400000000000000000e+02,1.113916668744261988e+05,1.122378175985664566e+05,1.129989510589314013e+05,1.021502451593338483e+05,2.272281302717398648e+04
7.410000000000000000e+02,1.117207734178447572e+05,1.125384076980685495e+05,1.133351255346492399e+05,1.024522953170468681e+05,2.279595713010070176e+04
7.420000000000000000e+02,1.119981249686733354e+05,1.128710161488120502e+05,1.136417106082609680e+05,1.027501008879457368e+05,2.287634420103908633e+04
7.430000000000000000e+02,1.122321646200027608e+05,1.132771147331725806e+05,1.139161101554352208e+05,1.030442431224913307e+05,2.295521021238940011e+04
7.440000000000000000e+02,1.125421692953096062e+05,1.136317466427699255e+05,1.142161674396604358e+05,1.033120316567850969e+05,2.301719745837047958e+04
7.450000000000000000e+02,1.128132783640177659e+05,1.139202832657515246e+05,1.145562300433994387e+05,1.035952293001865619e+05,2.308778740221434418e+04
7.460000000000000000e+02,1.130843813792683650e+05,1.142186776935333910e+05,1.148980387696894031e+05,1.038913274997014960e+05,2.314230935608570144e+04
7.470000000000000000e+02,1.133768255806680245e+05,1.146057406913633458e+05,1.152218096365090460e+05,1.041557705603524228e+05,2.320371654771099929e+04
7.480000000000000000e+02,1.137291202909616695e+05,1.149310734732247220e+05,1.154855423631371523e+05,1.044367181872407091e+05,2.326812612858454304e+04
7.490000000000000000e+02,1.140125654273180407e+05,1.152195898800533323e+05,1.157779365197427251e+05,1.047127274360155134e+05,2.333185265160060226e+04


==> figs/sim/train_loss_edge_07_mal_1_out_large_value.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.966060943100174541e+00,9.795433609947444609e+00,1.009764766680988757e+01,9.942801213615979350e+00,1.041387262579823769e+01
1.000000000000000000e+00,1.332160083002757165e+04,8.782836248320585071e+00,9.390477597773397633e+00,9.195969920680244769e+00,9.688132308606803633e+00
2.000000000000000000e+00,4.101763047130048653e+04,8.062662116941567092e+00,8.921642176437812211e+00,8.914712262905144513e+00,9.299951456189010202e+00
3.000000000000000000e+00,8.725272570183542848e+04,7.587549948702195124e+00,8.384586697808998679e+00,8.611494944707029475e+00,8.654610957404639038e+00
4.000000000000000000e+00,1.517540663925283006e+05,6.996249944842663382e+00,8.016805221285636662e+00,8.295853353510365125e+00,8.195969722326612583e+00
5.000000000000000000e+00,2.348044672384729492e+05,6.497134710715464223e+00,7.608502192931526409e+00,7.837627789358756480e+00,7.781777506589308224e+00
6.000000000000000000e+00,3.363867002914939658e+05,6.082955282575934319e+00,7.263284918044821126e+00,7.472939070103381987e+00,7.383786900590751046e+00
7.000000000000000000e+00,4.565188972842340590e+05,5.652587873079982117e+00,6.819855916357349557e+00,7.083857251726420223e+00,6.959238360423530168e+00
8.000000000000000000e+00,5.951685082904798910e+05,5.269642114222516049e+00,6.488758876102936668e+00,6.729890994764312850e+00,6.663659641785640630e+00
9.000000000000000000e+00,7.523763184986507986e+05,4.812689398498687154e+00,6.109337051160339982e+00,6.342460493031821578e+00,6.441908289138501331e+00
1.000000000000000000e+01,9.280535759858192177e+05,4.478047105812342110e+00,5.785673725453738037e+00,5.923868126701658632e+00,6.156695299453585513e+00
1.100000000000000000e+01,1.122309479342998005e+06,4.139005253305307441e+00,5.499116031549664108e+00,5.614281755947130748e+00,5.857283398357880699e+00
1.200000000000000000e+01,1.335139888013622724e+06,3.811948052443802748e+00,5.045366370092924768e+00,5.339550826430933483e+00,5.513352286961474391e+00
1.300000000000000000e+01,1.566489644865979441e+06,3.455435242136788876e+00,4.742149840119473936e+00,5.051437026162322042e+00,5.175909325687936047e+00
1.400000000000000000e+01,1.816327669571068604e+06,3.120054408267267654e+00,4.413979690386007348e+00,4.761658463312292255e+00,4.979741105496864328e+00
1.500000000000000000e+01,2.084682946419572923e+06,2.832875406895138060e+00,4.142989019925733096e+00,4.385134021920352509e+00,4.711294069907413729e+00
1.600000000000000000e+01,2.371632946867301129e+06,2.502849876151606701e+00,3.852639621670332915e+00,4.069457691628850071e+00,4.501534494773757444e+00
1.700000000000000000e+01,2.677150538013793528e+06,2.245346140165553450e+00,3.605488687611417831e+00,3.741206011894581351e+00,4.337681209992721776e+00
1.800000000000000000e+01,3.001178582874168642e+06,2.000876161969271205e+00,3.350085562007864670e+00,3.562480514334882109e+00,4.125457760500157889e+00
1.900000000000000000e+01,3.343784286858027801e+06,1.762903153506303777e+00,3.060877819222572960e+00,3.385551174684771070e+00,3.881602586219175421e+00
2.000000000000000000e+01,3.704821372990373522e+06,1.552849761639163884e+00,2.816099154000778704e+00,3.102782368333172336e+00,3.684017301232116015e+00
2.100000000000000000e+01,4.084484509844337590e+06,1.341696980257824245e+00,2.572860290840107034e+00,2.779436523880803200e+00,3.470322922840624713e+00
2.200000000000000000e+01,4.482639177784943953e+06,1.163345531605846972e+00,2.346406214450107441e+00,2.561864737545091586e+00,3.242124276547421857e+00
2.300000000000000000e+01,4.899359059245816432e+06,9.901433236541861138e-01,2.099846195030243834e+00,2.354281801529699347e+00,3.019354368369818076e+00
2.400000000000000000e+01,5.334625742498040199e+06,8.360782099810087908e-01,1.801439736910871225e+00,2.167012936383679200e+00,2.850141086433394921e+00
2.500000000000000000e+01,5.788338187705900520e+06,6.954089941459247193e-01,1.636068634521704368e+00,1.955597850287298378e+00,2.662304018076539158e+00
2.600000000000000000e+01,6.260586387382003479e+06,5.744231768075589439e-01,1.498069725207981095e+00,1.806514596428325126e+00,2.499054496131330794e+00
2.700000000000000000e+01,6.751525020708303899e+06,4.637641157388361357e-01,1.405556889581208502e+00,1.675882891926370633e+00,2.353567743276553159e+00
2.800000000000000000e+01,7.260907834580494091e+06,3.927026701422328125e-01,1.257379723997756660e+00,1.552662452947679572e+00,2.197462864593243026e+00
2.900000000000000000e+01,7.788898547001483850e+06,3.215289108701586684e-01,1.100042784299284815e+00,1.483607742705481236e+00,2.056213147602234503e+00
3.000000000000000000e+01,8.335477540200293064e+06,2.442971774329885104e-01,9.844369132040415860e-01,1.394694791461584149e+00,1.943994373150086163e+00
3.100000000000000000e+01,8.900573524281604216e+06,1.970302022053448399e-01,8.484483055891209879e-01,1.259149439880326682e+00,1.781980689517236982e+00
3.200000000000000000e+01,9.484077195954777300e+06,1.665706761405070235e-01,7.460501707544360261e-01,1.124655421838639313e+00,1.645401739877863978e+00
3.300000000000000000e+01,1.008613470894434676e+07,1.343584308828416063e-01,6.703558695122231459e-01,1.019355363359280897e+00,1.523970830026967871e+00
3.400000000000000000e+01,1.070670158411354572e+07,1.151231634357188227e-01,5.931618930200033279e-01,9.220597375728825096e-01,1.309881915508054995e+00
3.500000000000000000e+01,1.134594975927265175e+07,8.708491771507109735e-02,5.300801277638296227e-01,8.537961894204024738e-01,1.175729667610195595e+00
3.600000000000000000e+01,1.200363408598338999e+07,7.041382731716783194e-02,4.799781373488331004e-01,7.433546245248823237e-01,1.074449286119371738e+00
3.700000000000000000e+01,1.267988816292626411e+07,5.705241498597446448e-02,4.323671335337208044e-01,6.475437151131190339e-01,9.749353699092718761e-01
3.800000000000000000e+01,1.337466762900396995e+07,4.686675023047304212e-02,3.541244610367695334e-01,5.825012328508025750e-01,8.723655585317433570e-01
3.900000000000000000e+01,1.408811318453435600e+07,3.828935778832842640e-02,3.164393900239175217e-01,5.140827129603866563e-01,8.240374681288146208e-01
4.000000000000000000e+01,1.482006695806069300e+07,3.251123693642288259e-02,2.850668907490266912e-01,4.525925512457565913e-01,7.562945971981860360e-01
4.100000000000000000e+01,1.557055048773389682e+07,2.739604783378479791e-02,2.503685244696131074e-01,3.817669429672039261e-01,7.000436161813080593e-01
4.200000000000000000e+01,1.633959308783663809e+07,2.298552284272215029e-02,2.257416670521684710e-01,3.159531174125879138e-01,6.664542378948860035e-01
4.300000000000000000e+01,1.712721128652773798e+07,1.873609106530382817e-02,2.078156975038966126e-01,2.762752810001224413e-01,6.170095883278696736e-01
4.400000000000000000e+01,1.793328639697272703e+07,1.459414236308931301e-02,1.969984807047752140e-01,2.502519362090762645e-01,5.338231749312675190e-01
4.500000000000000000e+01,1.875776740173442289e+07,1.158588972307172948e-02,1.821211706212733095e-01,2.191403498246604631e-01,4.892626407248685805e-01
4.600000000000000000e+01,1.960099001739995182e+07,8.368057468031042667e-03,1.623433584333272561e-01,2.032922108376354897e-01,4.180085492962211102e-01
4.700000000000000000e+01,2.046263111340061575e+07,6.801565509040319313e-03,1.453856667060262620e-01,1.851744073492197495e-01,3.611912751473602690e-01
4.800000000000000000e+01,2.134288203862918913e+07,5.636429566487133336e-03,1.331141936597945996e-01,1.736624751828084179e-01,3.175725027763639519e-01
4.900000000000000000e+01,2.224162013599252701e+07,4.282935435380497147e-03,1.273991673235296274e-01,1.556851935435970002e-01,3.027328674959977040e-01
5.000000000000000000e+01,2.315894527100005001e+07,3.341932536439329304e-03,1.165376717984616395e-01,1.390469033779139219e-01,2.770408582244615614e-01
5.100000000000000000e+01,2.409463469965057075e+07,2.525085281960937067e-03,1.025702284960475774e-01,1.174098960333198605e-01,2.526849838006028914e-01
5.200000000000000000e+01,2.504897862325628847e+07,1.814645675674575465e-03,8.458829202038986583e-02,1.025263498935682360e-01,2.426313990702941847e-01
5.300000000000000000e+01,2.602191912311533466e+07,1.371390295354601996e-03,7.948644176060826183e-02,9.267168234413125649e-02,2.282799776247256274e-01
5.400000000000000000e+01,2.701328364553749561e+07,9.942683775305827254e-04,6.863713628000722711e-02,8.481925541373502853e-02,2.100266111472750552e-01
5.500000000000000000e+01,2.802324269968931377e+07,8.495067266761635594e-04,6.226675817553439796e-02,7.676366352021846140e-02,1.900609777132441502e-01
5.600000000000000000e+01,2.905175138422393054e+07,6.749687723176522880e-04,5.605147901111151576e-02,6.908526296421735324e-02,1.681664557820152783e-01
5.700000000000000000e+01,3.009871459948727861e+07,5.695077164463713260e-04,4.761556576662362428e-02,6.201902723127428185e-02,1.549220390087152621e-01
5.800000000000000000e+01,3.116443036457889155e+07,4.370212326474387510e-04,4.380404530314252476e-02,5.423375205607683380e-02,1.355489398608952234e-01
5.900000000000000000e+01,3.224862094672986120e+07,3.534439755451534992e-04,3.931634653628834908e-02,5.202207323663132765e-02,1.224859615769809951e-01
6.000000000000000000e+01,3.335135788256298751e+07,2.959826874330273583e-04,3.657681849276894770e-02,4.682616167577269284e-02,1.093225301174047814e-01
6.100000000000000000e+01,3.447261400340467691e+07,2.678591039448896538e-04,3.239178428807298893e-02,4.411756634852559422e-02,9.852585248499368120e-02
6.200000000000000000e+01,3.561254184974777699e+07,2.084629660306092092e-04,2.797366187802552417e-02,4.041365874706670525e-02,9.003472911723209293e-02
6.300000000000000000e+01,3.677104446940986067e+07,1.510165346984004842e-04,2.570074457717830274e-02,3.593257627586432523e-02,8.073142337675975888e-02
6.400000000000000000e+01,3.794806346345007420e+07,1.189769865928003156e-04,2.307241677727833729e-02,3.174723847353777550e-02,6.973312343703774729e-02
6.500000000000000000e+01,3.914323216209415346e+07,1.089339354467533383e-04,2.061787073225385125e-02,2.817982230628213181e-02,6.220066544727975710e-02
6.600000000000000000e+01,4.035723737363712490e+07,8.811843328149215893e-05,1.727764927256170147e-02,2.467315471978714925e-02,5.742416455304710787e-02
6.700000000000000000e+01,4.158944432321659476e+07,6.071587112177478929e-05,1.494478076955629842e-02,2.164541911241935068e-02,5.191119552381717739e-02
6.800000000000000000e+01,4.284058327824259549e+07,5.125507540104656812e-05,1.323602304870297175e-02,1.895270323368902776e-02,4.690281421729125544e-02
6.900000000000000000e+01,4.411008618331295252e+07,3.703008172528665654e-05,1.171142209481601526e-02,1.751800816641158054e-02,4.312178475979999703e-02
7.000000000000000000e+01,4.539792097052398324e+07,2.685765139043283511e-05,1.078888319103765703e-02,1.533598450422857251e-02,3.995622052541902836e-02
7.100000000000000000e+01,4.670435952577754855e+07,2.660327628845049475e-05,9.776566386422325117e-03,1.363109776912374560e-02,3.647558009419038516e-02
7.200000000000000000e+01,4.802953875720002502e+07,2.946502757017466223e-05,9.175012865262677231e-03,1.282812160910151711e-02,3.398792742179157500e-02
7.300000000000000000e+01,4.937343193817123771e+07,1.584825192424421658e-05,8.648886363320951176e-03,1.160209281479396282e-02,3.075623821698802995e-02
7.400000000000000000e+01,5.073562432289369404e+07,1.568101978965952270e-05,7.688409253114314446e-03,1.065686038997160079e-02,2.967062217015559167e-02
7.500000000000000000e+01,5.211649835689853132e+07,1.614443936215348430e-05,6.950221286727842340e-03,9.871633109490574043e-03,2.767893173739321977e-02
7.600000000000000000e+01,5.351590144612269104e+07,1.568383672734263712e-05,6.407892839687123754e-03,9.203350719800940105e-03,2.592269719181383714e-02
7.700000000000000000e+01,5.493369584587159008e+07,1.285803266193319416e-05,6.127711813543101904e-03,8.300768842919858947e-03,2.356147768782990148e-02
7.800000000000000000e+01,5.636990389489008486e+07,1.218474256148294188e-05,5.509479264959593614e-03,7.561304552397674072e-03,2.175424432867489877e-02
7.900000000000000000e+01,5.782440449691328406e+07,1.050853234418891446e-05,4.950797206310753040e-03,6.779915487024723575e-03,1.913668883899144468e-02
8.000000000000000000e+01,5.929783505288568884e+07,1.135870136259597984e-05,4.731940912517607067e-03,5.962401694281749265e-03,1.722700283898581652e-02
8.100000000000000000e+01,6.078990025903983414e+07,1.161819813466635765e-05,4.410720237816412315e-03,5.418902765664812549e-03,1.502978344848227010e-02
8.200000000000000000e+01,6.230041082902951539e+07,1.099584712860313118e-05,3.892043756516305741e-03,4.674582535583726717e-03,1.429755360200479775e-02
8.300000000000000000e+01,6.382959070849502087e+07,1.396102724648962123e-05,3.313607019007069887e-03,4.146195312323408544e-03,1.195490612872529557e-02
8.400000000000000000e+01,6.537725362537053972e+07,1.554525822211605401e-05,2.779317758916710623e-03,3.704800366835403480e-03,1.087060540256989949e-02
8.500000000000000000e+01,6.694329972439379245e+07,1.158258954880864167e-05,2.572293410091797128e-03,3.469761647040270347e-03,1.023297043075210855e-02
8.600000000000000000e+01,6.852760174538554251e+07,1.222632987951666195e-05,2.263171688212550769e-03,3.076057050958480588e-03,9.305471518624819360e-03
8.700000000000000000e+01,7.013081565991333127e+07,1.045333989435626165e-05,2.036503455560390030e-03,2.774886220669348091e-03,8.129827012302248690e-03
8.800000000000000000e+01,7.175254206325724721e+07,1.258334252540738163e-05,1.753325855379239684e-03,2.492263986705101075e-03,7.360450277423935539e-03
8.900000000000000000e+01,7.339300466490545869e+07,1.761075815942536593e-05,1.660557979766830172e-03,2.276167116158855919e-03,6.647996005101131090e-03
9.000000000000000000e+01,7.505168146973639727e+07,1.449301797074031839e-05,1.619628815276552558e-03,2.067119684531215640e-03,6.043620835928464885e-03
9.100000000000000000e+01,7.672883512476429343e+07,8.555898814321949430e-06,1.461927568422005663e-03,1.946213857370593381e-03,5.647758321757567757e-03
9.200000000000000000e+01,7.842483877460992336e+07,1.418866575475519198e-05,1.283800696215253723e-03,1.826222206678496107e-03,5.077288215799891091e-03
9.300000000000000000e+01,8.013893774559152126e+07,1.343393171016060705e-05,1.143517720141873362e-03,1.611429142039932927e-03,4.258723792562757460e-03
9.400000000000000000e+01,8.187227442323040962e+07,1.291975944750500815e-05,1.040266177121385027e-03,1.390943696009228070e-03,3.625264540406014646e-03
9.500000000000000000e+01,8.362382069043035805e+07,1.126379275084854470e-05,9.406862663536852409e-04,1.285927025805988499e-03,3.309442730212941441e-03
9.600000000000000000e+01,8.539385184393341839e+07,1.613807185807392131e-05,8.088667003224303542e-04,1.206191775775078412e-03,2.847693510960036534e-03
9.700000000000000000e+01,8.718231512597045302e+07,1.566775167416434300e-05,7.808120338411717043e-04,1.130750765708343764e-03,2.569408014179042077e-03
9.800000000000000000e+01,8.898914970977991819e+07,1.715360095821960584e-05,6.714104068699100480e-04,9.602246061992669723e-04,2.382871688835219715e-03
9.900000000000000000e+01,9.081503532128930092e+07,1.408115126311226817e-05,6.399042026984380627e-04,8.112153220795059738e-04,2.183267778137376602e-03
1.000000000000000000e+02,9.265907760803002119e+07,1.387874470304417684e-05,5.718755646763051814e-04,7.231965854321842357e-04,2.004739357068241468e-03
1.010000000000000000e+02,9.452195239975719154e+07,2.028856950930801872e-05,5.438119560503551497e-04,6.016928587398995276e-04,1.694978652812539899e-03
1.020000000000000000e+02,9.640312383233422041e+07,2.061738909664434516e-05,4.725923274875309943e-04,5.760008836013241762e-04,1.530128163996891111e-03
1.030000000000000000e+02,9.830305927122923732e+07,1.943771851942166506e-05,4.373858392712204335e-04,5.031978840578377188e-04,1.427499661577846801e-03
1.040000000000000000e+02,1.002215282626401037e+08,1.682906700084529916e-05,3.701481400429917912e-04,4.668133115675043854e-04,1.203643049444647062e-03
1.050000000000000000e+02,1.021585991022612154e+08,2.411301590232728387e-05,3.557032022442063735e-04,4.186726381258942808e-04,1.119200887686133683e-03
1.060000000000000000e+02,1.041138010251075774e+08,1.664702488213265497e-05,3.079634290289456899e-04,3.779411049762426700e-04,9.440297104729156175e-04
1.070000000000000000e+02,1.060879383029076457e+08,1.454270500500509655e-05,3.037066257386422663e-04,3.536147594872529609e-04,8.808401902608009593e-04
1.080000000000000000e+02,1.080803751825481057e+08,1.560644413989287216e-05,2.624175906154047055e-04,3.032140711420883150e-04,8.087616200946889933e-04
1.090000000000000000e+02,1.100911509633162320e+08,2.070907798412680023e-05,2.566854967726017733e-04,2.728834073801866822e-04,6.769315803684117228e-04
1.100000000000000000e+02,1.121209835311442018e+08,1.523266721970006898e-05,2.379265451731837899e-04,2.325122358224351871e-04,6.260670804018042546e-04
1.110000000000000000e+02,1.141693882615990341e+08,1.342658809078134396e-05,2.175504222400315157e-04,2.133438819920119300e-04,5.951794933479748195e-04
1.120000000000000000e+02,1.162359070546585321e+08,2.002500227360481944e-05,2.001729721871070566e-04,1.824091423192619743e-04,5.491821420965381506e-04
1.130000000000000000e+02,1.183206725766277164e+08,1.849121908947815029e-05,1.792844119722358798e-04,1.849103753749359313e-04,5.031785231138785619e-04
1.140000000000000000e+02,1.204249966805155277e+08,2.216928484699565161e-05,1.561277093298230056e-04,1.701009493025873454e-04,5.052757855088518824e-04
1.150000000000000000e+02,1.225469512320550084e+08,1.914529960034272449e-05,1.408152572686116599e-04,1.605300387134134255e-04,4.551651355440000657e-04
1.160000000000000000e+02,1.246878978720817566e+08,1.480169318301971515e-05,1.269195877153794783e-04,1.487812943644639674e-04,4.173619884662027602e-04
1.170000000000000000e+02,1.268470744238100350e+08,1.681805372644173957e-05,1.179263086134030303e-04,1.359716436949431895e-04,3.912794501174099437e-04
1.180000000000000000e+02,1.290247655925703049e+08,1.968172676525270504e-05,1.031900685491971004e-04,1.216206183380919015e-04,3.320856342113875925e-04
1.190000000000000000e+02,1.312211012504594624e+08,2.880455638809564789e-05,8.932658457483366732e-05,1.156066106564601625e-04,3.059214170548774092e-04
1.200000000000000000e+02,1.334360363291610777e+08,2.278427070490085526e-05,8.955365918239532874e-05,1.070127519439134645e-04,3.007698061394670219e-04
1.210000000000000000e+02,1.356695549350442290e+08,1.655498756569784291e-05,7.947035601318930276e-05,8.418015195443828702e-05,2.554851272599245604e-04
1.220000000000000000e+02,1.379215592503777146e+08,1.627512437996081474e-05,7.625236605113272503e-05,7.868056639737108782e-05,2.339929949538577247e-04
1.230000000000000000e+02,1.401923244972178936e+08,1.656339832101227927e-05,6.990170168619247448e-05,7.303337450592639613e-05,2.115073805483147495e-04
1.240000000000000000e+02,1.424815101519864202e+08,1.931141745059594683e-05,6.080022277044072609e-05,7.187280404630236319e-05,1.902661837785979415e-04
1.250000000000000000e+02,1.447886809872334599e+08,1.611247573463092664e-05,5.403592187613881492e-05,6.900863067260676331e-05,1.790898412550312457e-04
1.260000000000000000e+02,1.471146659068006873e+08,1.641095650117829763e-05,5.206474474228617311e-05,6.917171264197996550e-05,1.639730404752182125e-04
1.270000000000000000e+02,1.494590827369579375e+08,1.775751125376867634e-05,3.919539816321648829e-05,6.250941474550408827e-05,1.479537901866168070e-04
1.280000000000000000e+02,1.518222637153747976e+08,1.467710647229392151e-05,4.310967902143580943e-05,5.248393288659336520e-05,1.358049918007697698e-04
1.290000000000000000e+02,1.542042899238809943e+08,1.731603963750494302e-05,3.921100316017778198e-05,4.567374667319157311e-05,1.260523536872337758e-04
1.300000000000000000e+02,1.566045252697362304e+08,1.491814894660770108e-05,3.328410935810044435e-05,4.388354998852150857e-05,1.090465197753909266e-04
1.310000000000000000e+02,1.590235588462024629e+08,1.928686771246468368e-05,2.851143434567937618e-05,3.571968281590454097e-05,9.483336893711946658e-05
1.320000000000000000e+02,1.614605717029635608e+08,2.506603476148949738e-05,2.547246250750312413e-05,3.273853772389756500e-05,9.070157948076751353e-05
1.330000000000000000e+02,1.639164270604445934e+08,1.306268889855743964e-05,2.114571788336405689e-05,3.638810989914365024e-05,8.796516034148549323e-05
1.340000000000000000e+02,1.663910771567026377e+08,1.460305975142794921e-05,2.086019391134286138e-05,2.674413225223215562e-05,8.150530627604180012e-05
1.350000000000000000e+02,1.688844266303669810e+08,1.682107684608524778e-05,2.281711912899275774e-05,2.674229919041870573e-05,7.561234605713007539e-05
1.360000000000000000e+02,1.713959967585601807e+08,1.666593288196516198e-05,1.959371859217018397e-05,3.032041197448265279e-05,6.913956848841884550e-05
1.370000000000000000e+02,1.739255530284717083e+08,1.801403586920713451e-05,2.000895140996661326e-05,2.338580791583222407e-05,6.886260049665526850e-05
1.380000000000000000e+02,1.764745461849492192e+08,1.526311387656242857e-05,2.181326838102126686e-05,2.510151136947413875e-05,5.875118815956703600e-05
1.390000000000000000e+02,1.790417183802829683e+08,2.918356592673809757e-05,2.285035501703447380e-05,1.845471861983138950e-05,5.565741601687435036e-05
1.400000000000000000e+02,1.816278813010205030e+08,1.529105793685037185e-05,2.042992467243820442e-05,2.324745547910289645e-05,6.167454918282189169e-05
1.410000000000000000e+02,1.842317416955146790e+08,1.468134835647116887e-05,1.639521433149937479e-05,2.525711330514379682e-05,5.359896203616099086e-05
1.420000000000000000e+02,1.868543391812015176e+08,2.159324052819489026e-05,1.594638260482561520e-05,1.990495530568292537e-05,4.863653779840770852e-05
1.430000000000000000e+02,1.894955669218054414e+08,1.797100265610307446e-05,1.123182502893449453e-05,1.906576427113115813e-05,4.284469005255697738e-05
1.440000000000000000e+02,1.921552605081199408e+08,1.614393585946949372e-05,1.826791418968465308e-05,1.881295784489367406e-05,4.401876465542908790e-05
1.450000000000000000e+02,1.948339328947846889e+08,2.004310328607150637e-05,1.508158462049102866e-05,1.763886512384793548e-05,3.949736623720667694e-05
1.460000000000000000e+02,1.975311449408155084e+08,2.074141556684949705e-05,1.280979924944691817e-05,1.347143687857599303e-05,3.261555674394234217e-05
1.470000000000000000e+02,2.002467204711140692e+08,2.104142695646959993e-05,1.425418680145451589e-05,1.260551268145171377e-05,3.333638759073220825e-05
1.480000000000000000e+02,2.029805362553563118e+08,1.951919577081184798e-05,1.520011481181970936e-05,1.401121104482871971e-05,2.859849796632563113e-05
1.490000000000000000e+02,2.057333475950710177e+08,1.933386246777413220e-05,1.276265789629249525e-05,1.257972965951204003e-05,2.684101226424484565e-05
1.500000000000000000e+02,2.085046700307233334e+08,1.964432276113647902e-05,1.590179409405312327e-05,1.633599696859722172e-05,2.799642880657593480e-05
1.510000000000000000e+02,2.112941245261852741e+08,2.069726426590090540e-05,1.106743458068049080e-05,1.484540095220143741e-05,2.604927257399136664e-05
1.520000000000000000e+02,2.141024184982458353e+08,1.770077715934625928e-05,1.283297643206449123e-05,1.544609200831992268e-05,2.291938047882524643e-05
1.530000000000000000e+02,2.169297133074644208e+08,1.528207135670367478e-05,1.353860717623334153e-05,1.904769393179517323e-05,2.391744739094203709e-05
1.540000000000000000e+02,2.197745995896831751e+08,1.909395657495593923e-05,1.241869226142888749e-05,1.337072376728087875e-05,2.127339010249418294e-05
1.550000000000000000e+02,2.226380785786169171e+08,1.595829065414999803e-05,1.152043982222128449e-05,1.379692467751159057e-05,2.629817354748986702e-05
1.560000000000000000e+02,2.255205999584789872e+08,1.656836337227129974e-05,7.450575684408988764e-06,1.031195079626012756e-05,1.986902898531983652e-05
1.570000000000000000e+02,2.284212952339018583e+08,1.461232520794109035e-05,1.148434738573733682e-05,1.169986889715257661e-05,1.930373990655098737e-05
1.580000000000000000e+02,2.313406484855608344e+08,1.915739943514349619e-05,1.981208670609468925e-05,1.102712494405189148e-05,2.505956542131482223e-05
1.590000000000000000e+02,2.342785751530918181e+08,1.584789476327674862e-05,1.312258948560351968e-05,1.176410023884244538e-05,1.946270145491979520e-05
1.600000000000000000e+02,2.372359467466203272e+08,2.142973912222512212e-05,1.255833418922769340e-05,1.797900540179142581e-05,1.656505475911007608e-05
1.610000000000000000e+02,2.402107743469901681e+08,1.225758670564403019e-05,1.111832781153232474e-05,1.439059558949740136e-05,2.277676309214715644e-05
1.620000000000000000e+02,2.432046745315331221e+08,1.837178650332393914e-05,1.019974001714718526e-05,1.548287361985423161e-05,1.892724098440101699e-05
1.630000000000000000e+02,2.462167980981658995e+08,1.369498096526200470e-05,8.993145282465420109e-06,2.156168116707046778e-05,1.900696338941187946e-05
1.640000000000000000e+02,2.492476669420271516e+08,1.315765308373961773e-05,6.865025472202468393e-06,9.246768539861172087e-06,2.248509764712913750e-05
1.650000000000000000e+02,2.522964769882153869e+08,2.225957026236180525e-05,1.827943377097351885e-05,9.868558569325891483e-06,1.841738149799265756e-05
1.660000000000000000e+02,2.553637999120052755e+08,2.002050718086234582e-05,1.601962218844565911e-05,1.007871302360907606e-05,1.765406534548485951e-05
1.670000000000000000e+02,2.584499322132514119e+08,1.678187391207508483e-05,1.051030931853436101e-05,1.035371621460612346e-05,1.493667532248554863e-05
1.680000000000000000e+02,2.615543651971190572e+08,1.996337212373244796e-05,8.894965982886304801e-06,1.253742783779987491e-05,1.340026108942460326e-05
1.690000000000000000e+02,2.646776361053059995e+08,1.824388123083942048e-05,1.159430845032449753e-05,1.283038105870382140e-05,1.240157994308876965e-05
1.700000000000000000e+02,2.678192614189750552e+08,1.837757309730569943e-05,1.080945321374482404e-05,1.053825854901990766e-05,1.380394124217421137e-05
1.710000000000000000e+02,2.709795050700358152e+08,1.158600726647307511e-05,1.072935069201808034e-05,1.099221075895329136e-05,1.863382561417825656e-05
1.720000000000000000e+02,2.741582803175503016e+08,1.311509626034101927e-05,1.696561901398663252e-05,1.643349671609506402e-05,1.241251177719338017e-05
1.730000000000000000e+02,2.773559787546489239e+08,1.368581617888775526e-05,1.434921327725380280e-05,1.251807146807060178e-05,1.369031218978467024e-05
1.740000000000000000e+02,2.805717530554006100e+08,2.352063842625540246e-05,1.664154945213436321e-05,1.269256617209002513e-05,1.805962077405798283e-05
1.750000000000000000e+02,2.838071298438582420e+08,1.585380821178539179e-05,1.197495879601273572e-05,1.866553760154765484e-05,1.311206779641693743e-05
1.760000000000000000e+02,2.870603659182331562e+08,2.032629859960444207e-05,1.849293638322979660e-05,1.148918145033039906e-05,1.139720115839182313e-05
1.770000000000000000e+02,2.903320728805375099e+08,1.595923900676865514e-05,1.197279285869434773e-05,1.121334693254816273e-05,1.257321895475893569e-05
1.780000000000000000e+02,2.936227110363966823e+08,1.542013122080021503e-05,1.059283110660391714e-05,9.805016071173788816e-06,9.840156123486210049e-06
1.790000000000000000e+02,2.969318945537216067e+08,1.459435913075957103e-05,1.075436889474978841e-05,1.024834495855220240e-05,1.382144943318230901e-05
1.800000000000000000e+02,3.002595064675590992e+08,1.506290779595964580e-05,9.563254204536519865e-06,1.480691824007340784e-05,1.246402329191376168e-05
1.810000000000000000e+02,3.036052991021107435e+08,1.669657717129346963e-05,1.177858333967218840e-05,1.112128909241949515e-05,1.502077735593410068e-05
1.820000000000000000e+02,3.069699220752489567e+08,1.609184259820928276e-05,7.173874081667364067e-06,9.762887290154509401e-06,9.861206724082194341e-06
1.830000000000000000e+02,3.103530739578357935e+08,1.920691943912977706e-05,1.656199028299276677e-05,1.160582840142865280e-05,1.033339224876250739e-05
1.840000000000000000e+02,3.137545945121040344e+08,1.607865992492296670e-05,1.397533645508541866e-05,1.390987558425038628e-05,1.568941058194273097e-05
1.850000000000000000e+02,3.171744186751630306e+08,1.919681210305057562e-05,1.058859882330231983e-05,8.273276606463042526e-06,1.055451479425872918e-05
1.860000000000000000e+02,3.206124849043574333e+08,2.019183286539050215e-05,1.116669911660483905e-05,9.170936829949738467e-06,1.097572914754429974e-05
1.870000000000000000e+02,3.240696970030098557e+08,1.499857944209370686e-05,1.031119513816847189e-05,1.047649660579352826e-05,9.459007076828562788e-06
1.880000000000000000e+02,3.275457306115706563e+08,1.414745995031996273e-05,1.218579258610574811e-05,1.774352532979417418e-05,1.002648531500671680e-05
1.890000000000000000e+02,3.310398161991581321e+08,1.573171405344631069e-05,9.880378538884571071e-06,1.137447605037422704e-05,1.141948513450063984e-05
1.900000000000000000e+02,3.345528360842985511e+08,1.174821495608657784e-05,1.446163076956885618e-05,1.158209880069982489e-05,9.261141875049894168e-06
1.910000000000000000e+02,3.380839603231879473e+08,2.090474041738232813e-05,1.260791261303850774e-05,1.612912826021162260e-05,1.389014962960288813e-05
1.920000000000000000e+02,3.416335098800575733e+08,2.285124966550089454e-05,6.787895991844372645e-06,1.864603087131655457e-05,1.278036950080885248e-05
1.930000000000000000e+02,3.452016686544653177e+08,1.873951107811411276e-05,1.347635734427754528e-05,1.656152516582576339e-05,9.580194807123909584e-06
1.940000000000000000e+02,3.487879307633143067e+08,1.722089607247845322e-05,1.138743571349465356e-05,1.032239174558746697e-05,9.606967551367695535e-06
1.950000000000000000e+02,3.523935749745082855e+08,1.615763652873525302e-05,8.285390320827978883e-06,6.996554780203112500e-06,1.078805288978745835e-05
1.960000000000000000e+02,3.560176624842603207e+08,1.897518076054982572e-05,1.068265683357161322e-05,1.074695820046933648e-05,8.677251498445670563e-06
1.970000000000000000e+02,3.596600587285861969e+08,2.035494749097477296e-05,8.296757212589156438e-06,1.057308464880168941e-05,1.117094579727861969e-05
1.980000000000000000e+02,3.633209050794602633e+08,2.181082583530002950e-05,1.046152946659884009e-05,1.015915060720296026e-05,9.500550386287720528e-06
1.990000000000000000e+02,3.670007886997779608e+08,1.678806472715788090e-05,1.836750035955070359e-05,8.121278340045279265e-06,8.804005094620315219e-06
2.000000000000000000e+02,3.706993360879257321e+08,1.607433556283233145e-05,1.132892321631384647e-05,1.148396116756877916e-05,1.061670363600164535e-05
2.010000000000000000e+02,3.744159100597233772e+08,1.874991670669512445e-05,1.120207070059997534e-05,1.336890009340230279e-05,9.667737611240845297e-06
2.020000000000000000e+02,3.781508736115208268e+08,1.576473935271938132e-05,1.122720377944030901e-05,1.290699130962469354e-05,1.491525596086784589e-05
2.030000000000000000e+02,3.819046116194248199e+08,1.799968643967364557e-05,1.396610734127889941e-05,9.480818453533323975e-06,1.280980503925999159e-05
2.040000000000000000e+02,3.856768765929096937e+08,1.265950294615514338e-05,9.657342110003241942e-06,1.000523069960568279e-05,1.390649590449211104e-05
2.050000000000000000e+02,3.894678231919289231e+08,1.419563155191649884e-05,1.488205892097305139e-05,1.165022373705859593e-05,1.485004720380711518e-05
2.060000000000000000e+02,3.932767622149922848e+08,1.549790646848681064e-05,1.407564040223352464e-05,1.355927453983163389e-05,1.093696792986431632e-05
2.070000000000000000e+02,3.971048904959559441e+08,1.714006666819756219e-05,9.974910160526206937e-06,1.298813325689707199e-05,9.972465552454679028e-06
2.080000000000000000e+02,4.009506894446654916e+08,1.368964113857007447e-05,8.402893441616932080e-06,9.760247246526354559e-06,1.099896090317464825e-05
2.090000000000000000e+02,4.048158029302522540e+08,1.795746789745589211e-05,1.514163143379043674e-05,1.181893008095347142e-05,1.469949820653848604e-05
2.100000000000000000e+02,4.086988188697394133e+08,1.391005786555155055e-05,1.436911887386926878e-05,1.503738304653445823e-05,1.417720826613066976e-05
2.110000000000000000e+02,4.126006124402179718e+08,2.241704181216164216e-05,1.122071527692725113e-05,1.086489446666671910e-05,9.035723774974968592e-06
2.120000000000000000e+02,4.165215948564984798e+08,1.584105077279129858e-05,1.239073761916120731e-05,4.869197379409051507e-06,1.058283156374351108e-05
2.130000000000000000e+02,4.204609245257083774e+08,1.776320042312651282e-05,1.262101002574844699e-05,7.816849939001890846e-06,1.132875802178912039e-05
2.140000000000000000e+02,4.244191827749527693e+08,1.795706235896421532e-05,1.232958708452525087e-05,9.418952430895188854e-06,1.322765868838615688e-05
2.150000000000000000e+02,4.283943474229201078e+08,1.265531359362359609e-05,9.650338839040095706e-06,1.361425155121942510e-05,1.081057548968367144e-05
2.160000000000000000e+02,4.323888399999856949e+08,1.747707086086069950e-05,1.558844933369218921e-05,8.137235761873640172e-06,7.260188085722596441e-06
2.170000000000000000e+02,4.364017874932622910e+08,1.676000805672650529e-05,1.569844744986337304e-05,5.099532404018169984e-06,1.066589415077423553e-05
2.180000000000000000e+02,4.404342189989852309e+08,2.040389645907580984e-05,1.408389381973851329e-05,5.638092503312819304e-06,1.521403977700064303e-05
2.190000000000000000e+02,4.444847111316343546e+08,1.640375899591983710e-05,1.386649755386049065e-05,9.114391565034907217e-06,1.749354764646326998e-05
2.200000000000000000e+02,4.485540973870638013e+08,1.737293988224308805e-05,1.234617432510631829e-05,1.229361430110653686e-05,1.887403318479030645e-05
2.210000000000000000e+02,4.526415156386361122e+08,1.807578063728332296e-05,1.250695404131363375e-05,9.547151795019637177e-06,1.305232450077298267e-05
2.220000000000000000e+02,4.567473360097088218e+08,2.326851043266131569e-05,7.424597238014918332e-06,9.804183552453160644e-06,1.206154698252248636e-05
2.230000000000000000e+02,4.608718349221981764e+08,2.361759501734450595e-05,8.388237402123799313e-06,1.297746790429599173e-05,2.131005376204697654e-05
2.240000000000000000e+02,4.650143195602746010e+08,2.272873197972646864e-05,1.302578515838259676e-05,9.011450207374593901e-06,1.203616592504452854e-05
2.250000000000000000e+02,4.691752999009337425e+08,1.392549275569532341e-05,1.503589643869762682e-05,1.264643018739075586e-05,1.568439503607521601e-05
2.260000000000000000e+02,4.733551500958799124e+08,2.282624802374400019e-05,8.911881837381230298e-06,6.677806361876648111e-06,1.045386327325203979e-05
2.270000000000000000e+02,4.775538621689197421e+08,1.896906961018629545e-05,7.684140235997283241e-06,1.242341968965554599e-05,9.462813827854077431e-06
2.280000000000000000e+02,4.817706356087118387e+08,1.681732690950177300e-05,2.163277713929101509e-05,1.690466610260177305e-05,9.037779521992028720e-06
2.290000000000000000e+02,4.860057603366590142e+08,1.381288586865814239e-05,1.356754143833072135e-05,9.091568618169176830e-06,1.524132550378975992e-05
2.300000000000000000e+02,4.902601285388511419e+08,1.995254425679604537e-05,1.251331933194155255e-05,1.284049098482231699e-05,1.180208331963417123e-05
2.310000000000000000e+02,4.945328784326705337e+08,2.331799806531975605e-05,1.372760880713475018e-05,1.360947229267495118e-05,1.982787769039262571e-05
2.320000000000000000e+02,4.988246563611456156e+08,1.905003566948781923e-05,8.105747400288798588e-06,8.433214574887770709e-06,1.348504323239740899e-05
2.330000000000000000e+02,5.031345860541188717e+08,2.181052669991689896e-05,6.751273180172212562e-06,1.054335653960514207e-05,1.420608443880588823e-05
2.340000000000000000e+02,5.074641681231449246e+08,1.990637492643720918e-05,1.011761008240519288e-05,1.029371176242133146e-05,1.700293795436902400e-05
2.350000000000000000e+02,5.118113717961790562e+08,2.012401580187006545e-05,5.633225206413960962e-06,8.408231800149934543e-06,1.216530804215576467e-05
2.360000000000000000e+02,5.161771409776697159e+08,2.205807216459909625e-05,1.280545233839358588e-05,6.970418599649974567e-06,1.681021593391562874e-05
2.370000000000000000e+02,5.205611213293120861e+08,1.793751598810899850e-05,6.712419751919718180e-06,1.495830305842105190e-05,1.658185025066316598e-05
2.380000000000000000e+02,5.249640662163218856e+08,2.214026908398114557e-05,1.128684348994379860e-05,1.223224147861578900e-05,1.014895762974088456e-05
2.390000000000000000e+02,5.293851026781833172e+08,1.561233031610598232e-05,7.370585537236351570e-06,1.034968692081861263e-05,1.236275568039513217e-05
2.400000000000000000e+02,5.338246227093182802e+08,1.517943342654870520e-05,1.432984859484065510e-05,9.032358169180909613e-06,1.420260062445777294e-05
2.410000000000000000e+02,5.382825169909758568e+08,1.597531508246152754e-05,1.231022700198813880e-05,1.149289183388635394e-05,1.819878519082607227e-05
2.420000000000000000e+02,5.427600747507922649e+08,2.290000203220010633e-05,1.686532533795581656e-05,9.489974632459485804e-06,1.300317084318436400e-05
2.430000000000000000e+02,5.472556081977069378e+08,1.661199317470885006e-05,1.126821629937602154e-05,1.048755803800816011e-05,1.775156104344421948e-05
2.440000000000000000e+02,5.517699914015061855e+08,1.857218673850802304e-05,1.174725211372518174e-05,1.256825558093588313e-05,1.291971234618216613e-05
2.450000000000000000e+02,5.563028105549435616e+08,1.691017796179306032e-05,1.041545900892781873e-05,8.722360365642778390e-06,1.019855822448345606e-05
2.460000000000000000e+02,5.608533457791917324e+08,1.690376462415432712e-05,9.556820756317918608e-06,1.249270955228087843e-05,1.491239159556734251e-05
2.470000000000000000e+02,5.654224382241235971e+08,1.359394814059999845e-05,9.231067514048341138e-06,8.912050283860217803e-06,1.929038061632137868e-05
2.480000000000000000e+02,5.700096466744053364e+08,1.187965946336522194e-05,9.104259715675411258e-06,1.009715375954733929e-05,1.667441858410612099e-05
2.490000000000000000e+02,5.746164689357373714e+08,2.001404508156223727e-05,1.089724384706336480e-05,1.155161174415386682e-05,1.639461610347670018e-05
2.500000000000000000e+02,5.792419707800338268e+08,1.324823817216991273e-05,1.832424198522364378e-05,9.328327035706962533e-06,1.460821183363325559e-05
2.510000000000000000e+02,5.838853505677659512e+08,1.449166400901980012e-05,1.524861825419332462e-05,1.008770432853189902e-05,1.137927195327126384e-05
2.520000000000000000e+02,5.885478383566278219e+08,1.859544727811357490e-05,8.079634861601903140e-06,1.138800991895561054e-05,1.441972630533694399e-05
2.530000000000000000e+02,5.932289962191933393e+08,1.177389135265105580e-05,1.388662955259523102e-05,9.028889987883204071e-06,1.528590589627842888e-05
2.540000000000000000e+02,5.979284205220031738e+08,1.253168268888771308e-05,9.558576225976445073e-06,9.292181234465957118e-06,1.394677764021690081e-05
2.550000000000000000e+02,6.026458393232200146e+08,1.416024403000371024e-05,1.210301714793526884e-05,1.060798964802600608e-05,1.374467682979663152e-05
2.560000000000000000e+02,6.073819135555765629e+08,2.547719200851616961e-05,1.129571901614667695e-05,7.938318626443674475e-06,1.971914040510558408e-05
2.570000000000000000e+02,6.121362459423661232e+08,1.470198079833728855e-05,9.348098635730828221e-06,1.039501017063848565e-05,1.445456225090957503e-05
2.580000000000000000e+02,6.169087775319644213e+08,1.777306207151330142e-05,1.279102021511935305e-05,1.088064121668175233e-05,1.241451953459815627e-05
2.590000000000000000e+02,6.217003700115408897e+08,1.978663139057257325e-05,1.118782858511302436e-05,9.542605462709019548e-06,1.533882810422770859e-05
2.600000000000000000e+02,6.265110297000586987e+08,1.750373008146954845e-05,9.794476904634308312e-06,1.116894558050862685e-05,1.500401286447239357e-05
2.610000000000000000e+02,6.313403477110471725e+08,1.909245294706707341e-05,1.135108482652746886e-05,9.081811302547038167e-06,1.919625273960612333e-05
2.620000000000000000e+02,6.361862526266751289e+08,1.419016833614783479e-05,1.120989347058731767e-05,6.405800604514233498e-06,2.280128156040284182e-05
2.630000000000000000e+02,6.410528294413893223e+08,2.122683532634894732e-05,1.701380382368444799e-05,1.006091687627552744e-05,1.673559853365702565e-05
2.640000000000000000e+02,6.459370777783911228e+08,2.673790351026550383e-05,1.023183105330893738e-05,8.564995592874602437e-06,1.329623856194395159e-05
2.650000000000000000e+02,6.508403618700048923e+08,1.686093326269677561e-05,1.271261508495324932e-05,1.343834761624584928e-05,1.906111341121174974e-05
2.660000000000000000e+02,6.557626542426593304e+08,2.457011822953880653e-05,7.809350089815758622e-06,1.097089317469990277e-05,1.106043618237517734e-05
2.670000000000000000e+02,6.607031151013956070e+08,1.845751916529358994e-05,1.171218053319655894e-05,1.252483857616670804e-05,1.012714086501276256e-05
2.680000000000000000e+02,6.656621006306300163e+08,1.789635398774525044e-05,8.389597109470514624e-06,1.025018445732772676e-05,1.536097499765798347e-05
2.690000000000000000e+02,6.706385453096452951e+08,1.822637972725971167e-05,1.384733504927737613e-05,1.219425879661617529e-05,1.156423343362522616e-05
2.700000000000000000e+02,6.756350892521607876e+08,1.912216551780421270e-05,8.768052868979303582e-06,1.183189424802666423e-05,1.257428951217942625e-05
2.710000000000000000e+02,6.806506721401340961e+08,1.539959619079045439e-05,7.542394808157659725e-06,5.593655980962175533e-06,1.363044970925653132e-05
2.720000000000000000e+02,6.856835854689432383e+08,1.351772655744376550e-05,7.388796277596476614e-06,7.175282007776395687e-06,1.345694418786180790e-05
2.730000000000000000e+02,6.907352771817541122e+08,1.352636910301185935e-05,1.471177346157315213e-05,1.150911866598658406e-05,1.595234703655190600e-05
2.740000000000000000e+02,6.958056062043211460e+08,1.552737795951220079e-05,1.277747945060969670e-05,7.561125797805878790e-06,1.595779984342460267e-05
2.750000000000000000e+02,7.008948678772710562e+08,1.884789571937606212e-05,6.254876351308169546e-06,1.222965679303911202e-05,1.495631792480800470e-05
2.760000000000000000e+02,7.060016467184306383e+08,9.294847692187246935e-06,1.103987192130340134e-05,5.912013951392403044e-06,1.755993072949380007e-05
2.770000000000000000e+02,7.111273716560600996e+08,1.774117042208089856e-05,1.372670197408165649e-05,9.660747105622036202e-06,1.104738047952302793e-05
2.780000000000000000e+02,7.162722566655735970e+08,1.195540453735599584e-05,8.556390839964400641e-06,1.478783689723428552e-05,1.355818319459523025e-05
2.790000000000000000e+02,7.214346900478014946e+08,1.512621307475647825e-05,7.792001242568069586e-06,7.619421664273318129e-06,1.181458850962879836e-05
2.800000000000000000e+02,7.266149213460866213e+08,1.395380939805956899e-05,1.570032197972803800e-05,1.313819938364435558e-05,2.093716839612902447e-05
2.810000000000000000e+02,7.318146144512312412e+08,1.252578881305588254e-05,1.165152169091410173e-05,1.494708807581179855e-05,1.792346850415516002e-05
2.820000000000000000e+02,7.370332829131757021e+08,1.437912831703247463e-05,1.411947089346998752e-05,1.432910128695841223e-05,1.229000810043512359e-05
2.830000000000000000e+02,7.422695393183116913e+08,1.729408076467375821e-05,2.072548621967484905e-05,6.232978533748934069e-06,1.361413540845735071e-05
2.840000000000000000e+02,7.475248301491187811e+08,2.080125112324804348e-05,1.308312183656568095e-05,1.836333123517164267e-05,1.353663725622844538e-05
2.850000000000000000e+02,7.527983556198086739e+08,1.741851640735259110e-05,1.022246022019945855e-05,1.234883231737704534e-05,1.574698037043464893e-05
2.860000000000000000e+02,7.580902461345882416e+08,2.145392544461444118e-05,1.135504655103147797e-05,1.039969892135950147e-05,1.877151088036654869e-05
2.870000000000000000e+02,7.634006557756545544e+08,1.364839562489894575e-05,1.401222073504904131e-05,1.333124239899508012e-05,1.198309234706762538e-05
2.880000000000000000e+02,7.687298627201738358e+08,2.125025952193215772e-05,7.873616230114066639e-06,1.462629408310878176e-05,1.513372047778904772e-05
2.890000000000000000e+02,7.740784200600383282e+08,1.564592650571405841e-05,1.073691935493670258e-05,1.528113430926403282e-05,1.218202858910277797e-05
2.900000000000000000e+02,7.794450355137990713e+08,2.228252543923225915e-05,1.139834008612172767e-05,1.316710088872241613e-05,1.298364466606471979e-05
2.910000000000000000e+02,7.848296869763796329e+08,1.635756059825688169e-05,1.002346824052757768e-05,1.221662152894875675e-05,1.403498929053448308e-05
2.920000000000000000e+02,7.902338832401695251e+08,1.612312257648351732e-05,8.269505779034957982e-06,1.013329582788546901e-05,1.315632134379907114e-05
2.930000000000000000e+02,7.956549727791800499e+08,2.138510821403372120e-05,1.002339516353867310e-05,8.288636827114004291e-06,1.588572835120594107e-05
2.940000000000000000e+02,8.010957428465116024e+08,1.558649552757529477e-05,1.077090639167721520e-05,1.111332195991021621e-05,1.908563561392462304e-05
2.950000000000000000e+02,8.065554199435329437e+08,2.035256988308642434e-05,9.082702019158617190e-06,1.053187763844221081e-05,1.188765983706208118e-05
2.960000000000000000e+02,8.120324172059518099e+08,2.040772625555575814e-05,1.205309201179893819e-05,1.312266492736746670e-05,1.247779794266712372e-05
2.970000000000000000e+02,8.175294979276798964e+08,1.663641340299282234e-05,7.181758924668102395e-06,1.472549708370074484e-05,1.464090950453744711e-05
2.980000000000000000e+02,8.230449750974342823e+08,2.288275235917680561e-05,1.136123970546520923e-05,1.257494644302248332e-05,1.132085816446526394e-05
2.990000000000000000e+02,8.285779982310696840e+08,1.847793674336628555e-05,9.764588572935828381e-06,1.173745606219966930e-05,1.794234373608816213e-05
3.000000000000000000e+02,8.341294376628949642e+08,2.034319281429830539e-05,1.494215768516049536e-05,1.831915997274613517e-05,1.305649841887301932e-05
3.010000000000000000e+02,8.396991461811594963e+08,1.454318149007871597e-05,8.289236134162436542e-06,9.077331474371952424e-06,1.181768053382104000e-05
3.020000000000000000e+02,8.452889792402390242e+08,1.389643085336622619e-05,9.771171433303749154e-06,1.158224757791259663e-05,1.382903978486282881e-05
3.030000000000000000e+02,8.508959647101186514e+08,1.726643784738524090e-05,8.602004534341567421e-06,1.312331611769135264e-05,1.622691639746598469e-05
3.040000000000000000e+02,8.565218793253496885e+08,1.692719585966173668e-05,1.458145630472973409e-05,9.644625126314920749e-06,1.519746379208264386e-05
3.050000000000000000e+02,8.621675467579257488e+08,1.474093518993857543e-05,1.076518539544490949e-05,1.141905730250858397e-05,1.426630947054530196e-05
3.060000000000000000e+02,8.678305662886573076e+08,2.145863201064024395e-05,1.019741293528664272e-05,1.121882961885312113e-05,1.445995180027193072e-05
3.070000000000000000e+02,8.735127363434200287e+08,1.507400179190376832e-05,9.627887227470210973e-06,8.585268425065351039e-06,1.519526298587869917e-05
3.080000000000000000e+02,8.792132558011060953e+08,2.305362068799610142e-05,1.385359781935768808e-05,9.530134077451180019e-06,9.654311287410344278e-06
3.090000000000000000e+02,8.849311102046201229e+08,1.503804060698499256e-05,6.934955130488695829e-06,8.911080515039415673e-06,1.242444409976783959e-05
3.100000000000000000e+02,8.906688264947288036e+08,1.263598736789273147e-05,1.004120844561029458e-05,1.081935437030612235e-05,1.400010349728031400e-05
3.110000000000000000e+02,8.964249172967976332e+08,1.043666123234920917e-05,8.003963392622104323e-06,7.678245585562848419e-06,1.325121803874562687e-05
3.120000000000000000e+02,9.022000041181092262e+08,2.113878160703297482e-05,1.240090274823302252e-05,1.314838748167623805e-05,1.427831125599965389e-05
3.130000000000000000e+02,9.079937617543824911e+08,2.091578713070418871e-05,1.166884298542392173e-05,9.626714329136198955e-06,1.574453550556853543e-05
3.140000000000000000e+02,9.138054939304605722e+08,1.303055060708491197e-05,1.421579254901050859e-05,1.106589831989523987e-05,1.049863249136251397e-05
3.150000000000000000e+02,9.196359340163495541e+08,1.395568700268690066e-05,6.262288936631499325e-06,1.007925364904238563e-05,1.451874936386765569e-05
3.160000000000000000e+02,9.254845242659072876e+08,1.710185753944770681e-05,1.249999604080453963e-05,1.044193671662085876e-05,1.161364302981748864e-05
3.170000000000000000e+02,9.313506134866254330e+08,1.777064587682453123e-05,9.107078252745814950e-06,1.034102447106111100e-05,1.327536297712761382e-05
3.180000000000000000e+02,9.372363353413183689e+08,2.036840229180381101e-05,1.276353137624752776e-05,1.030781386834878077e-05,1.508134455074916502e-05
3.190000000000000000e+02,9.431412726733603477e+08,2.280784073760422359e-05,8.673444647389061402e-06,1.256972908547648871e-05,1.327080646196243663e-05
3.200000000000000000e+02,9.490651671483027935e+08,2.362959189972091423e-05,1.478288617151601869e-05,1.256802378279964216e-05,1.250778292471999009e-05
3.210000000000000000e+02,9.550073778432573080e+08,2.519738954165351430e-05,1.273060273010440113e-05,8.793220368841225820e-06,1.625384656145367757e-05
3.220000000000000000e+02,9.609676699840362072e+08,1.828568688777565399e-05,8.517798005258647720e-06,1.070287278071013759e-05,1.045844356906133754e-05
3.230000000000000000e+02,9.669452179898222685e+08,1.682741726627412504e-05,1.460136368136577545e-05,1.021058690109377665e-05,1.346173390059934860e-05
3.240000000000000000e+02,9.729418251612999439e+08,1.815699654095226379e-05,1.520085209427701756e-05,7.133693415761754864e-06,1.916530375578595624e-05
3.250000000000000000e+02,9.789551428504959345e+08,2.140962174423943765e-05,1.184993635283682067e-05,1.111062829062259283e-05,1.261788841011579620e-05
3.260000000000000000e+02,9.849905776997165680e+08,2.223378039323264943e-05,1.022649971782474410e-05,1.032757496433056588e-05,1.079592135255769136e-05
3.270000000000000000e+02,9.910436340483291149e+08,1.738249205462949476e-05,8.606181883141772460e-06,1.228807272812826312e-05,1.446371811930635687e-05
3.280000000000000000e+02,9.971156530302230120e+08,2.230169902006640115e-05,1.232677626239464530e-05,1.568867238443960588e-05,1.364319190888529931e-05
3.290000000000000000e+02,1.003205492140753508e+09,1.755665831293384826e-05,1.189014186442349796e-05,1.238812411474832231e-05,1.458916845575863874e-05
3.300000000000000000e+02,1.009311984517039061e+09,1.973068923677434583e-05,1.074191153938031107e-05,1.211220105346022535e-05,1.171426241008965974e-05
3.310000000000000000e+02,1.015439400441794276e+09,1.663617040603693198e-05,1.109621438455388187e-05,1.394795561671102746e-05,1.198937392721255435e-05
3.320000000000000000e+02,1.021584464266037703e+09,1.637498926232439089e-05,9.824580704975716117e-06,1.188192373646757005e-05,1.488506375446618790e-05
3.330000000000000000e+02,1.027748632524183989e+09,1.510465452037035305e-05,8.809914922469630483e-06,1.249483950249707931e-05,1.510010953886808949e-05
3.340000000000000000e+02,1.033930347280398488e+09,1.484670437335022797e-05,1.228285305410192763e-05,1.386696451755042858e-05,1.698460069443630260e-05
3.350000000000000000e+02,1.040130959141447425e+09,1.546518543726893569e-05,1.114807239854798127e-05,1.086753002765838971e-05,1.868134989901903964e-05
3.360000000000000000e+02,1.046350339884189129e+09,1.694108167271668464e-05,1.127799926681216647e-05,1.049319137558235582e-05,1.249017431126375755e-05
3.370000000000000000e+02,1.052589258517771125e+09,1.422170826370638963e-05,9.164094800562239129e-06,9.004467283801886879e-06,1.284017773584000821e-05
3.380000000000000000e+02,1.058845606644103289e+09,1.572033994912125365e-05,1.071868770075035115e-05,1.489512444541318814e-05,1.547823709879825316e-05
3.390000000000000000e+02,1.065120690297515392e+09,1.245705678543096440e-05,1.413647417580765620e-05,8.519083398272897512e-06,1.267815787586723530e-05
3.400000000000000000e+02,1.071414260657670975e+09,1.416296258605065361e-05,1.019637258581340689e-05,1.184165363321554310e-05,1.767991813439451221e-05
3.410000000000000000e+02,1.077726847477298975e+09,1.444118831306351325e-05,1.173671582510582567e-05,1.151921293096602739e-05,1.595567596290869972e-05
3.420000000000000000e+02,1.084057112607687473e+09,1.677856767456908926e-05,1.137798741590589913e-05,9.595090738834244348e-06,1.729587038867830273e-05
3.430000000000000000e+02,1.090406050923579216e+09,1.836725569592800866e-05,6.956418829640043100e-06,1.315202081519917243e-05,1.704209227559871920e-05
3.440000000000000000e+02,1.096774331849889994e+09,1.810388944656349253e-05,8.272546011434123159e-06,1.088194687326460297e-05,1.133320468427179151e-05
3.450000000000000000e+02,1.103160493421223164e+09,2.480021828754619406e-05,9.798612295774944414e-06,1.317287791624544013e-05,1.512673750203585854e-05
3.460000000000000000e+02,1.109564776947150230e+09,1.402394732363809737e-05,9.145617593575572357e-06,1.227526521097033196e-05,1.616264025638969315e-05
3.470000000000000000e+02,1.115988816646523476e+09,1.691837964934439498e-05,1.100601516312860184e-05,1.336809194696364500e-05,1.569514083410439298e-05
3.480000000000000000e+02,1.122430620899021626e+09,1.927461620099268913e-05,1.098683679301437621e-05,1.001435869596445372e-05,9.968054116349378546e-06
3.490000000000000000e+02,1.128892146054145098e+09,1.689960987172334228e-05,1.426012712024693485e-05,8.772473837681538100e-06,1.225338609167625492e-05
3.500000000000000000e+02,1.135371602482979774e+09,1.575745983672938166e-05,1.436802616028298729e-05,1.549814336521126990e-05,1.197929328744518074e-05
3.510000000000000000e+02,1.141868344607291698e+09,1.293571929861236924e-05,1.117191419830465549e-05,1.515819983777255686e-05,2.191599930800869345e-05
3.520000000000000000e+02,1.148383681744715691e+09,1.030001183532913700e-05,1.396171868073281530e-05,1.127478467344289470e-05,1.660226585642465835e-05
3.530000000000000000e+02,1.154917977630852461e+09,1.499005640115402826e-05,8.282742705478796097e-06,1.222926558208659031e-05,1.620922072120833946e-05
3.540000000000000000e+02,1.161470970675552130e+09,1.370404862244267719e-05,1.030145604929977310e-05,1.825232209728966382e-05,1.918276140133734486e-05
3.550000000000000000e+02,1.168042684373739719e+09,1.888054445187137276e-05,1.184241322960133402e-05,9.959236559442530279e-06,1.609496271737231865e-05
3.560000000000000000e+02,1.174631633946217537e+09,1.979030377052826140e-05,9.530502378729543977e-06,9.911646844384947030e-06,1.551327038373795375e-05
3.570000000000000000e+02,1.181240148516608238e+09,2.001929725670148486e-05,1.377926464107837035e-05,8.175005512311983580e-06,1.308678311506827896e-05
3.580000000000000000e+02,1.187867408379341841e+09,1.678631686552467528e-05,1.127116696464369738e-05,8.452322617480412248e-06,1.699372253649578113e-05
3.590000000000000000e+02,1.194514192517980099e+09,1.037752318544526986e-05,1.232411129103994085e-05,1.127710266779491377e-05,1.832665921619458516e-05
3.600000000000000000e+02,1.201178813238875866e+09,1.360447348586202310e-05,1.590654214711495484e-05,7.261151525495002090e-06,1.868896005707831875e-05
3.610000000000000000e+02,1.207861128935562611e+09,1.558552481339958717e-05,8.101595138976236399e-06,1.304823446923730756e-05,1.830185125939465252e-05
3.620000000000000000e+02,1.214561630236106634e+09,1.262838970450541609e-05,1.244087257545878344e-05,1.224435059210549070e-05,1.361422171941573112e-05
3.630000000000000000e+02,1.221280713299509525e+09,1.317331094963236637e-05,1.389253584582750278e-05,8.145692691252648387e-06,1.480506675766157798e-05
3.640000000000000000e+02,1.228019089265287876e+09,1.392396508470561400e-05,9.434541971220511414e-06,1.004083029343405542e-05,2.141840288449881058e-05
3.650000000000000000e+02,1.234776639275278807e+09,1.653790393907339507e-05,1.548067293566379732e-05,1.620683540348721863e-05,1.407575683132211708e-05
3.660000000000000000e+02,1.241553345298521042e+09,1.156925115619600319e-05,1.071096238125512912e-05,1.430257499546172539e-05,1.478736077797915272e-05
3.670000000000000000e+02,1.248347828236491680e+09,1.229815908065923225e-05,1.138038661729900980e-05,1.086053521459628968e-05,1.584081457173258656e-05
3.680000000000000000e+02,1.255160785053738594e+09,1.432588845118321075e-05,8.744617723821512811e-06,1.158237501241998757e-05,2.158688038356171290e-05
3.690000000000000000e+02,1.261991567033766508e+09,1.149948749146201266e-05,8.696485727988090275e-06,9.812721026181137063e-06,1.271420191284455825e-05
3.700000000000000000e+02,1.268841580260846615e+09,1.691033927286866856e-05,1.451469982960418292e-05,1.223636980762776716e-05,1.721460828318921443e-05
3.710000000000000000e+02,1.275710264269864082e+09,1.809692952625674423e-05,9.331037330140290464e-06,7.797675748544286023e-06,1.591487769847521605e-05
3.720000000000000000e+02,1.282596801383134365e+09,1.370193111238648953e-05,8.771143014563165252e-06,7.272984438699836574e-06,1.885257446820887139e-05
3.730000000000000000e+02,1.289501899608454227e+09,2.253536992591342880e-05,1.380421640451157117e-05,7.215627001788682549e-06,1.525565562188191393e-05
3.740000000000000000e+02,1.296424269338888884e+09,1.813098644742883181e-05,7.458968447893177256e-06,9.444810264769287755e-06,1.704600223983998575e-05
3.750000000000000000e+02,1.303366111215108871e+09,1.492631231880814369e-05,9.131352038171947072e-06,1.352222977790695779e-05,1.411226190661807323e-05
3.760000000000000000e+02,1.310325541404617786e+09,1.714765641680493502e-05,9.717228987460302392e-06,1.005633449402409951e-05,1.631072299612679188e-05
3.770000000000000000e+02,1.317303978033404827e+09,1.778762440229897379e-05,7.628920695723628853e-06,1.027695028688047074e-05,1.312223942417922729e-05
3.780000000000000000e+02,1.324301717033664465e+09,2.241171229022675959e-05,1.032576793957851180e-05,2.073291834103763165e-05,1.386120267954371599e-05
3.790000000000000000e+02,1.331318898118051052e+09,1.631198646812048736e-05,1.023056404014788257e-05,1.362850746455812612e-05,1.414702544888513103e-05
3.800000000000000000e+02,1.338353238191485405e+09,1.782271032169102654e-05,8.463294450145042447e-06,1.645912595737986095e-05,1.552621497624695479e-05
3.810000000000000000e+02,1.345406883792921782e+09,1.908590743437965642e-05,8.670227514495643106e-06,8.019339333698027872e-06,1.715182283867910940e-05
3.820000000000000000e+02,1.352478851143118858e+09,1.883159012705526436e-05,9.824070968056375364e-06,9.477025685433737578e-06,1.644925548338616039e-05
3.830000000000000000e+02,1.359570120627517462e+09,1.912508842527582686e-05,6.892005315672911081e-06,1.448974220596976892e-05,1.269825993610584902e-05
3.840000000000000000e+02,1.366679332882539272e+09,1.738730220424145045e-05,1.132774781409384701e-05,1.616465325715576995e-05,1.750709925840698844e-05
3.850000000000000000e+02,1.373806571049786806e+09,1.667698747775947510e-05,9.665171836537034267e-06,1.096191921301503669e-05,2.042116289957540687e-05
3.860000000000000000e+02,1.380951316798159599e+09,2.156143579967739754e-05,7.854219456593369841e-06,9.647336982054888210e-06,1.516504037846200248e-05
3.870000000000000000e+02,1.388117007803554058e+09,1.472054030637881539e-05,1.406122954406008319e-05,9.237007901119476116e-06,1.176932742408265398e-05
3.880000000000000000e+02,1.395298887347365379e+09,1.555047621049077122e-05,1.052718561767029826e-05,1.633500020359335281e-05,9.797099730812774965e-06
3.890000000000000000e+02,1.402500820231256485e+09,1.599307704824859400e-05,1.249188100793663381e-05,1.158011746127396435e-05,8.604896566510866762e-06
3.900000000000000000e+02,1.409721837228006840e+09,1.876567317438126992e-05,1.233893972851785037e-05,8.961571890675479324e-06,1.595762093409280880e-05
3.910000000000000000e+02,1.416960321597965240e+09,1.883705650074229965e-05,1.162435434720610061e-05,1.094456207162419759e-05,1.295171224158231382e-05
3.920000000000000000e+02,1.424217523652313232e+09,1.702694277883054497e-05,1.265416894191684349e-05,1.066447389763691689e-05,9.977259308291408502e-06
3.930000000000000000e+02,1.431493119903937340e+09,2.007922094293679294e-05,1.344031431738113014e-05,1.558512620836172147e-05,1.466747654410571755e-05
3.940000000000000000e+02,1.438787738771855831e+09,2.241170248684642985e-05,2.240059503222369131e-05,1.345971888899732960e-05,1.169951740864760836e-05
3.950000000000000000e+02,1.446101213183460236e+09,1.849140480481015203e-05,1.054481173179411257e-05,1.786386017743613053e-05,1.468435307550031155e-05
3.960000000000000000e+02,1.453433266087007523e+09,1.593703653723910207e-05,1.054031332692328959e-05,9.853997768760613951e-06,2.292526418834484048e-05
3.970000000000000000e+02,1.460784558057466984e+09,1.536091710796494425e-05,1.321123621145225968e-05,1.593605634075956345e-05,1.503403800595659590e-05
3.980000000000000000e+02,1.468152794906251669e+09,1.633935205314074324e-05,7.913564057937527707e-06,9.346400733911686132e-06,1.299210420691032652e-05
3.990000000000000000e+02,1.475538665617006063e+09,1.120350811600889784e-05,1.005378737140016909e-05,1.668097630547205057e-05,1.844096881031820345e-05
4.000000000000000000e+02,1.482945828181117535e+09,1.571012557755047112e-05,8.711096013191976795e-06,1.290959681032877171e-05,1.525538506808032935e-05
4.010000000000000000e+02,1.490368850190590858e+09,1.582594549864868583e-05,8.309179920451548185e-06,1.732284350230983705e-05,1.865440256343386949e-05
4.020000000000000000e+02,1.497810299966121197e+09,1.662169108174182952e-05,8.637481656914580697e-06,1.153630896544299844e-05,2.340394527167166672e-05
4.030000000000000000e+02,1.505272000705144405e+09,1.381028762703628843e-05,1.211180386295751532e-05,7.510845758451623055e-06,1.795563457029913934e-05
4.040000000000000000e+02,1.512752717148215294e+09,1.524669695540659120e-05,8.081922015401588055e-06,6.296640530090158450e-06,1.320489419609494064e-05
4.050000000000000000e+02,1.520251090429621458e+09,1.458208782190162367e-05,1.407037484746354039e-05,9.763062333800753834e-06,1.131775035778659344e-05
4.060000000000000000e+02,1.527767769176033497e+09,1.455242412917723271e-05,1.626933239629035910e-05,1.323311919887437682e-05,1.476036498926358576e-05
4.070000000000000000e+02,1.535301304755333424e+09,1.915138923525017134e-05,1.190886435809002108e-05,1.402593034138810424e-05,1.876013345925020559e-05
4.080000000000000000e+02,1.542854201825056314e+09,2.135327493313354807e-05,1.052960864700303034e-05,8.599036062428844218e-06,1.893450736656365763e-05
4.090000000000000000e+02,1.550426003225341320e+09,2.093635980471297842e-05,1.363632019268923301e-05,7.993312750698144953e-06,1.584819612776566800e-05
4.100000000000000000e+02,1.558017871337270975e+09,2.104738387875837446e-05,6.036761486027941714e-06,7.764275878896498284e-06,2.076054300970131550e-05
4.110000000000000000e+02,1.565627224974980354e+09,2.119742224027110211e-05,1.355466572472430187e-05,1.610270621654752432e-05,1.545946850400881090e-05
4.120000000000000000e+02,1.573252980465712070e+09,1.786059288777508414e-05,1.280444239493139236e-05,9.845158275845200535e-06,1.363332108073045390e-05
4.130000000000000000e+02,1.580900433175929308e+09,1.969899119147466848e-05,1.744918536483730520e-05,2.258472492011609489e-05,2.013060177807890483e-05
4.140000000000000000e+02,1.588565100787058115e+09,2.020790998313870546e-05,1.643421122932142708e-05,1.113541726094346984e-05,1.745855679879948497e-05
4.150000000000000000e+02,1.596249549395876884e+09,1.743923732078211941e-05,1.266520032383589012e-05,1.220477081398385621e-05,1.612032802300600309e-05
4.160000000000000000e+02,1.603952281710659504e+09,2.042248835865123624e-05,1.760157752861424285e-05,1.328095210317847830e-05,1.596725586949787612e-05
4.170000000000000000e+02,1.611673113098774433e+09,1.649999064012863670e-05,9.443169486367253285e-06,1.217881443094093186e-05,2.656066036554882714e-05
4.180000000000000000e+02,1.619413129548513889e+09,1.661960588139610451e-05,1.385127546649211894e-05,1.034862666360325534e-05,1.821689828662709232e-05
4.190000000000000000e+02,1.627172767906399012e+09,1.667979276875897199e-05,1.933919135821415836e-05,1.409672635588332668e-05,1.602460795391280612e-05
4.200000000000000000e+02,1.634948846415615559e+09,1.789500329818505264e-05,1.452796005307899208e-05,9.927018252087194128e-06,1.256306844044097204e-05
4.210000000000000000e+02,1.642743805083785295e+09,1.637141355226301442e-05,1.120391641562523688e-05,1.279673805509862206e-05,1.462852150313498356e-05
4.220000000000000000e+02,1.650558337454882622e+09,1.888224775348223972e-05,1.176746313302778901e-05,9.115558592620587319e-06,1.391466510725081207e-05
4.230000000000000000e+02,1.658391254446703911e+09,1.704429109439242751e-05,1.271452505868797545e-05,1.349604424139005943e-05,1.492924617374491447e-05
4.240000000000000000e+02,1.666241458309130907e+09,1.877464396637940069e-05,1.531034102486561466e-05,7.009183228379178843e-06,1.784661133652498677e-05
4.250000000000000000e+02,1.674111050387197971e+09,2.124629076172279696e-05,1.664661538447465006e-05,9.169664955344103419e-06,1.530663689353062296e-05
4.260000000000000000e+02,1.681998279754575968e+09,2.340026697422725732e-05,1.219419483400319137e-05,1.350579520109640441e-05,1.558674232671197757e-05
4.270000000000000000e+02,1.689903939540981293e+09,1.859350091137912386e-05,2.012778147086891067e-05,1.213371819885900038e-05,1.287740766720002483e-05
4.280000000000000000e+02,1.697827734678115845e+09,2.069828406858764680e-05,1.168483856039959079e-05,1.672637545335753373e-05,1.130827306483617178e-05
4.290000000000000000e+02,1.705772502300328255e+09,2.239094182676648614e-05,1.239111348572130566e-05,1.735917345646598164e-05,1.312817310161751294e-05
4.300000000000000000e+02,1.713733470539428711e+09,1.579658151140694855e-05,1.014983345615227961e-05,1.325978364130619980e-05,1.362097910551085533e-05
4.310000000000000000e+02,1.721715648276986599e+09,2.273703686506145516e-05,1.401238528864201527e-05,1.453767136072592336e-05,1.291588206830951435e-05
4.320000000000000000e+02,1.729715924075942755e+09,1.666379580800292359e-05,1.728166993131274864e-05,1.491014300381010571e-05,1.425392772425038146e-05
4.330000000000000000e+02,1.737732441225986242e+09,1.986822642163765806e-05,1.511421743427554532e-05,1.131825357592042280e-05,1.080941571585114502e-05
4.340000000000000000e+02,1.745767951719309330e+09,1.933743319681990869e-05,2.252158289617334219e-05,1.126405943818742372e-05,1.070178622974982119e-05
4.350000000000000000e+02,1.753823277939413071e+09,2.021199849044919006e-05,1.435637668678602097e-05,1.385046275603762922e-05,1.496633512665379584e-05
4.360000000000000000e+02,1.761897054155615330e+09,2.065427649133866339e-05,1.084168403453489304e-05,1.191221798635400120e-05,1.268020416300696951e-05
4.370000000000000000e+02,1.769988940655534744e+09,1.605223940326361287e-05,1.368623160136195338e-05,9.098101518278944866e-06,9.339587467072085758e-06
4.380000000000000000e+02,1.778099522599365711e+09,2.220428533439289254e-05,1.725998126944627842e-05,1.212113856163821168e-05,1.026574220142073557e-05
4.390000000000000000e+02,1.786228364316624641e+09,1.760224194469195425e-05,1.039049021234195180e-05,1.003214065931068433e-05,9.061358893003301773e-06
4.400000000000000000e+02,1.794375830811357975e+09,1.900464385662381517e-05,1.390921716060145030e-05,6.821784325983237807e-06,9.522418144114475069e-06
4.410000000000000000e+02,1.802539664320755482e+09,2.018670899062158242e-05,1.246441264168840490e-05,1.304865136575461548e-05,1.541142033190112670e-05
4.420000000000000000e+02,1.810724070851690531e+09,1.811594439893315922e-05,1.488178264197337342e-05,1.163907427004229334e-05,8.266272780055317071e-06
4.430000000000000000e+02,1.818924923961314201e+09,1.806241723423251955e-05,1.348444323923114752e-05,1.168901326964455478e-05,1.517820333019059831e-05
4.440000000000000000e+02,1.827147214461125851e+09,1.861127023694564286e-05,1.756313047462931820e-05,1.216410919657739953e-05,1.616709981133723772e-05
4.450000000000000000e+02,1.835387506934240580e+09,1.744873212405906315e-05,1.124756679060645581e-05,1.199268631757455239e-05,1.257761395245804437e-05
4.460000000000000000e+02,1.843646093907820702e+09,1.744317779384108036e-05,1.035317523256917838e-05,1.531390797571141604e-05,1.379859948902328881e-05
4.470000000000000000e+02,1.851921221690330029e+09,1.937140231933476286e-05,9.757862156400953779e-06,6.279162863775944459e-06,1.256240393410212874e-05
4.480000000000000000e+02,1.860217179658993959e+09,1.752885819117366850e-05,9.930101572352967310e-06,1.289867199105731999e-05,1.475504734294030840e-05
4.490000000000000000e+02,1.868530402409547806e+09,1.478892585404789628e-05,1.389441181998130048e-05,1.643011296370566754e-05,1.207592006613467106e-05
4.500000000000000000e+02,1.876863644742583275e+09,2.127133842444450806e-05,8.703323587044842213e-06,9.217100019998092364e-06,1.248004535547853067e-05
4.510000000000000000e+02,1.885214547515327215e+09,1.677146809953011797e-05,9.729189783813652070e-06,1.236982439289935343e-05,1.466920328574428112e-05
4.520000000000000000e+02,1.893582873563458204e+09,1.930114676351735170e-05,1.059632523081610600e-05,1.272539863206301192e-05,1.359363016817383141e-05
4.530000000000000000e+02,1.901973023624155045e+09,2.063230386839531860e-05,1.100846292578783192e-05,1.106118333504824136e-05,1.154196869701529238e-05
4.540000000000000000e+02,1.910379970956101418e+09,1.722424805039590723e-05,1.397741175290789784e-05,1.214777028457625363e-05,1.581428419539232522e-05
4.550000000000000000e+02,1.918805514928261280e+09,1.900850897929018402e-05,8.443646447808816902e-06,1.382148966055929407e-05,9.358242815005191062e-06
4.560000000000000000e+02,1.927250947604120255e+09,1.850570860406630658e-05,9.503036937252851146e-06,1.385790738883674322e-05,1.233420682578145744e-05
4.570000000000000000e+02,1.935713227822695732e+09,2.220642276562490025e-05,1.091547068243770013e-05,1.101793133462258822e-05,1.147590329120262709e-05
4.580000000000000000e+02,1.944194029473097801e+09,2.136213961756450175e-05,9.112463336125031788e-06,1.215407978416571666e-05,1.254433317976477724e-05
4.590000000000000000e+02,1.952692659479735374e+09,1.272874260649370370e-05,1.220957118208687575e-05,1.107621955198645480e-05,1.396235154260683231e-05
4.600000000000000000e+02,1.961211313158028603e+09,1.569346935936799525e-05,1.334047261825066499e-05,1.485957248603675396e-05,1.554927846836307026e-05
4.610000000000000000e+02,1.969748151039279222e+09,1.970741320045377165e-05,1.185491893651580142e-05,1.311084699717746105e-05,9.484176546337153013e-06
4.620000000000000000e+02,1.978303494886968613e+09,2.249920322905385461e-05,1.060807748687331298e-05,1.393738289856560897e-05,1.781408942513884597e-05
4.630000000000000000e+02,1.986878235705177307e+09,1.600297138448780743e-05,9.663845625063061107e-06,1.261091157889193681e-05,1.460183975976470094e-05
4.640000000000000000e+02,1.995470773087457657e+09,1.418531956043356246e-05,1.272031512400406683e-05,1.009964496700987979e-05,1.236122774384007528e-05
4.650000000000000000e+02,2.004082447713524342e+09,1.693488208309723575e-05,1.167828945891624670e-05,1.275103836340107932e-05,1.167684975533767044e-05
4.660000000000000000e+02,2.012712350442281246e+09,1.788843331318457075e-05,1.257491081596562310e-05,1.188350184155861911e-05,1.167585900929690723e-05
4.670000000000000000e+02,2.021360002699191332e+09,1.381675599998466453e-05,8.761503534904235835e-06,1.183227342949066951e-05,1.164750545001869142e-05
4.680000000000000000e+02,2.030025359032639980e+09,1.990169323939916524e-05,8.553982416059646710e-06,9.744544483769601584e-06,1.871746151971276362e-05
4.690000000000000000e+02,2.038709746877321243e+09,2.053986094285864539e-05,1.426650942493168372e-05,8.638184097908840897e-06,2.243477297003693138e-05
4.700000000000000000e+02,2.047413228917800188e+09,1.654625142533117099e-05,1.347174651056270989e-05,1.358952608088159764e-05,1.372970016200181220e-05
4.710000000000000000e+02,2.056135091609298706e+09,1.275211226725581071e-05,1.485672725165532171e-05,1.288934871623848011e-05,1.169309062953871603e-05
4.720000000000000000e+02,2.064875524973279953e+09,1.431629086356966951e-05,1.447547625454959075e-05,1.465175468851054319e-05,1.335164011784240046e-05
4.730000000000000000e+02,2.073636222818445683e+09,1.787472744718687778e-05,1.136105554300215204e-05,1.186728845825602008e-05,1.278336309895600209e-05
4.740000000000000000e+02,2.082413719307973385e+09,1.397738892860989068e-05,8.623506544624959247e-06,1.890323435904672777e-05,1.372932989252007019e-05
4.750000000000000000e+02,2.091210849175971508e+09,1.751382666015377509e-05,6.014916786090118705e-06,7.385079274113692804e-06,1.404523336401286571e-05
4.760000000000000000e+02,2.100026418445299625e+09,1.981274154883028160e-05,1.033875322686839127e-05,1.172738709220855213e-05,1.096859388849402706e-05
4.770000000000000000e+02,2.108859902732374668e+09,1.877248320258928516e-05,1.078635953200013375e-05,8.850833142171055101e-06,1.501137236303851097e-05
4.780000000000000000e+02,2.117711891040193558e+09,1.580496754827187544e-05,7.214269638344816826e-06,1.195040825130444517e-05,1.478015336353610820e-05
4.790000000000000000e+02,2.126579652703999043e+09,1.869299047807526648e-05,7.326532855955747436e-06,1.028155327631452565e-05,9.014241790672450350e-06
4.800000000000000000e+02,2.135467699511753559e+09,1.855927209115648679e-05,1.128411367534720711e-05,1.011695437036497225e-05,1.222003286582840076e-05
4.810000000000000000e+02,2.144374934248926163e+09,1.768955774161806715e-05,1.257561109246907449e-05,1.248547957177770229e-05,1.766104235323417981e-05
4.820000000000000000e+02,2.153299643827244759e+09,2.580391587514441198e-05,8.335317606134040602e-06,1.414584817660546889e-05,1.902992586533258645e-05
4.830000000000000000e+02,2.162245850493762970e+09,2.434810882201432491e-05,1.272152038256368911e-05,1.380011049545437629e-05,9.625546032454579404e-06
4.840000000000000000e+02,2.171207443192424297e+09,2.406225922790827809e-05,1.215800032094982441e-05,7.322068911630452703e-06,1.962422836876420718e-05
4.850000000000000000e+02,2.180188512201144218e+09,2.124551591631274050e-05,1.151577919134005867e-05,1.028751225207180653e-05,1.542248142571978065e-05
4.860000000000000000e+02,2.189187638447437286e+09,2.607686967004418932e-05,1.627950538685141169e-05,1.232146328489225340e-05,9.371789870815661061e-06
4.870000000000000000e+02,2.198205878763245583e+09,2.668072793232667550e-05,1.341307107249889441e-05,1.140408826172389922e-05,1.178582770644531763e-05
4.880000000000000000e+02,2.207242858385680199e+09,2.567303700451439852e-05,7.033379229470781979e-06,9.189364154615908831e-06,8.897360950443911065e-06
4.890000000000000000e+02,2.216297729987186432e+09,2.476763726710906610e-05,1.048276050186203179e-05,1.220448913663574331e-05,1.550832169117111192e-05
4.900000000000000000e+02,2.225369868640101910e+09,2.155171919226983590e-05,1.243847144816179365e-05,1.390107687126995728e-05,1.204150546607607453e-05
4.910000000000000000e+02,2.234462526389474869e+09,1.948389001549255539e-05,1.378374791960457202e-05,1.060367790972627233e-05,9.886986977125644671e-06
4.920000000000000000e+02,2.243574814225247860e+09,2.335702018685381631e-05,1.295222625785630299e-05,1.969899380793727062e-05,1.362361102485998288e-05
4.930000000000000000e+02,2.252704287614289284e+09,2.569555375453447255e-05,9.293032758539432336e-06,1.572620461975926531e-05,1.200227851283486302e-05
4.940000000000000000e+02,2.261852615029335976e+09,1.877523382598500490e-05,1.323379161732862741e-05,8.858285960977596574e-06,1.500508768303987495e-05
4.950000000000000000e+02,2.271016570188960552e+09,2.014757064727756841e-05,1.522388952934772277e-05,8.987795419135302666e-06,8.370235419219440587e-06
4.960000000000000000e+02,2.280201644944160461e+09,2.019457686885939296e-05,1.356219113346490701e-05,1.401690666347210623e-05,1.578918916833593755e-05
4.970000000000000000e+02,2.289404264482018948e+09,1.927077687180478449e-05,1.542974137314079286e-05,1.004959949946204745e-05,1.292605778524524851e-05
4.980000000000000000e+02,2.298626885792720318e+09,2.361123050553803893e-05,1.117296560382285975e-05,1.645635187863536686e-05,1.115674556806389717e-05
4.990000000000000000e+02,2.307867822727456093e+09,1.898484682572032511e-05,1.921940551841139211e-05,8.933318697113001861e-06,1.115781442373453558e-05
5.000000000000000000e+02,2.317126360172378063e+09,2.065860179445433431e-05,1.086713649056658682e-05,9.769020872685274526e-06,1.515101915994243598e-05
5.010000000000000000e+02,2.326404199045773506e+09,1.820098592941743476e-05,1.074197084149908221e-05,1.120868011517117679e-05,1.448219653066296075e-05
5.020000000000000000e+02,2.335701272831542015e+09,1.916895900133663844e-05,9.465939350805641084e-06,1.157593684608659856e-05,1.318879357137259234e-05
5.030000000000000000e+02,2.345016808662759304e+09,2.223488923802641182e-05,1.308247813480711841e-05,8.924763875928221069e-06,1.418625838123244165e-05
5.040000000000000000e+02,2.354350528710295677e+09,1.782417902485011751e-05,1.526961875286669823e-05,1.287198698407543418e-05,6.893587876199980258e-06
5.050000000000000000e+02,2.363702846981536865e+09,1.792821833468405401e-05,1.590587605326820864e-05,8.379121894219743183e-06,1.212403830841424224e-05
5.060000000000000000e+02,2.373073658065148354e+09,1.980399861134518602e-05,1.042470513679116806e-05,1.211853791993622309e-05,1.446639767399560128e-05
5.070000000000000000e+02,2.382463111266817093e+09,1.645408871620013258e-05,1.226007240395787790e-05,1.380781740911718458e-05,1.400017089148164473e-05
5.080000000000000000e+02,2.391871449815958977e+09,1.640526296542432760e-05,8.461255568081860190e-06,1.264272942969046909e-05,9.384979198334697514e-06
5.090000000000000000e+02,2.401297669821106434e+09,2.191238585347310419e-05,9.545689881984564806e-06,5.958075920187155816e-06,9.628908185566054101e-06
5.100000000000000000e+02,2.410740042505242348e+09,1.517883054369395524e-05,8.731940309703034586e-06,1.457293997342290481e-05,1.012256676069522854e-05
5.110000000000000000e+02,2.420205048606615543e+09,1.989248162448387092e-05,1.074937133183073712e-05,8.011306777411242308e-06,7.519149332946284403e-06
5.120000000000000000e+02,2.429686820521549225e+09,1.533181196444743932e-05,1.316175413323961152e-05,8.622756144327503591e-06,1.027684858001531865e-05
5.130000000000000000e+02,2.439187423805594444e+09,1.847410808653027203e-05,1.220691194936396329e-05,9.213052888590311795e-06,9.706657976171761959e-06
5.140000000000000000e+02,2.448704719378692627e+09,1.523410199910646412e-05,1.222576348081094721e-05,8.448407043837313779e-06,1.856681482137467754e-05
5.150000000000000000e+02,2.458240769038393974e+09,2.380090430320613848e-05,1.067735613169418230e-05,1.487394353871795971e-05,1.511861678960002564e-05
5.160000000000000000e+02,2.467798469359419346e+09,1.595241535135016875e-05,5.541303760847604565e-06,1.057011939209484552e-05,1.226573048440648961e-05
5.170000000000000000e+02,2.477374550698997974e+09,1.526494216119722580e-05,7.087999137178613296e-06,1.458723445912912808e-05,1.703019816090556304e-05
5.180000000000000000e+02,2.486968947069154739e+09,1.613905255781755699e-05,1.005226562478256369e-05,1.231213163033206826e-05,8.306863842122425012e-06
5.190000000000000000e+02,2.496581876408313751e+09,1.259502350825503214e-05,6.869674505471934367e-06,8.490570954644560686e-06,1.129248007103456075e-05
5.200000000000000000e+02,2.506211089198028088e+09,1.552504108326413501e-05,8.921143979545576030e-06,1.355340586062236952e-05,1.551184403669747525e-05
5.210000000000000000e+02,2.515858874677530289e+09,1.337948783064479841e-05,1.183983546160227718e-05,6.088700361006615935e-06,2.253089275594533092e-05
5.220000000000000000e+02,2.525528061227664471e+09,1.849721402058523978e-05,1.076004370159644452e-05,9.265702494154481883e-06,1.076026579571731645e-05
5.230000000000000000e+02,2.535213784715270519e+09,1.166253114026627458e-05,7.899633869823396992e-06,1.234348001621921043e-05,1.212106215320307712e-05
5.240000000000000000e+02,2.544917900581241608e+09,1.727982951271744838e-05,1.597124111041292593e-05,9.923492843455505863e-06,1.107519003884505082e-05
5.250000000000000000e+02,2.554640546292944908e+09,1.740853896170513337e-05,1.656654843684712830e-05,1.065878971195921565e-05,1.444292391650225937e-05
5.260000000000000000e+02,2.564382082883632183e+09,1.923593060015882372e-05,1.064850205123590854e-05,7.250979830453196939e-06,1.005589712466115060e-05
5.270000000000000000e+02,2.574141470316463470e+09,2.079265238763561285e-05,1.024930941939672380e-05,1.497213113044182364e-05,9.674941270687575923e-06
5.280000000000000000e+02,2.583919054043776512e+09,9.614136922575511335e-06,7.697918573468243153e-06,1.319640784380737841e-05,1.237125545716644126e-05
5.290000000000000000e+02,2.593715096719129562e+09,1.584992050018829701e-05,1.081101062394562717e-05,9.742994145245376103e-06,1.007505640671091385e-05
5.300000000000000000e+02,2.603528079807073593e+09,1.470291605920603928e-05,1.223102278435916901e-05,1.007930537089141154e-05,9.615501392112868473e-06
5.310000000000000000e+02,2.613361952419297218e+09,1.482546920728022855e-05,7.357927512163797701e-06,1.099209462440686735e-05,1.357032322180096173e-05
5.320000000000000000e+02,2.623214229144704819e+09,1.173116460795320393e-05,1.048770352607419909e-05,1.091469177882942176e-05,1.789567245624734682e-05
5.330000000000000000e+02,2.633084855152571678e+09,1.354093252392551960e-05,2.056574451958503857e-05,8.430131317682665326e-06,1.496510421505892197e-05
5.340000000000000000e+02,2.642973797974746704e+09,1.372869079196981090e-05,1.170948271655980477e-05,1.099612221766577136e-05,1.496525868749376542e-05
5.350000000000000000e+02,2.652883905133302689e+09,2.115163776694739539e-05,1.553693560285562825e-05,6.785698716815780074e-06,1.443053049432485579e-05
5.360000000000000000e+02,2.662812136038789749e+09,1.406532478753774740e-05,8.279777219510897623e-06,8.109214144402798752e-06,1.550779155479187210e-05
5.370000000000000000e+02,2.672759712869315147e+09,1.234128389160371597e-05,9.756173499408937744e-06,1.707570104525490962e-05,1.804651993264627663e-05
5.380000000000000000e+02,2.682724612440702915e+09,1.450671724645413718e-05,1.122613990656162741e-05,8.975466444294255552e-06,1.599607638047562119e-05
5.390000000000000000e+02,2.692708548349409580e+09,1.933746482019049751e-05,1.027392481278699421e-05,7.637589050757398468e-06,1.180258620481211551e-05
5.400000000000000000e+02,2.702709512050311565e+09,1.369632258252373447e-05,1.022086367896690717e-05,1.121172875673259739e-05,1.188855548195366651e-05
5.410000000000000000e+02,2.712728657609892845e+09,1.881880369314359314e-05,1.504920950001764623e-05,8.397597766163222843e-06,1.426152257144597257e-05
5.420000000000000000e+02,2.722766555417269707e+09,1.860584809409981943e-05,1.196287786797700647e-05,7.428906601880669314e-06,1.021080420149367285e-05
5.430000000000000000e+02,2.732822206043488026e+09,1.535931781537769325e-05,1.100098383355341269e-05,8.349264585150173446e-06,1.607885082799409560e-05
5.440000000000000000e+02,2.742898606468151093e+09,1.951071661154824000e-05,1.486306686326877013e-05,1.469436991596850817e-05,1.561523613902160434e-05
5.450000000000000000e+02,2.752991966334318161e+09,1.639794727703591803e-05,1.448657585745305454e-05,5.859160814858377364e-06,1.302357262888964584e-05
5.460000000000000000e+02,2.763104004299785614e+09,2.094142153619138469e-05,1.029658225115692716e-05,1.162560676326584996e-05,8.188753975235663063e-06
5.470000000000000000e+02,2.773233545966391563e+09,1.685207510615516213e-05,1.590318417721281463e-05,1.231436763760029862e-05,8.998486737299415950e-06
5.480000000000000000e+02,2.783384779403035164e+09,1.828988474461556990e-05,1.799012905878694113e-05,1.296993630639509121e-05,1.056151788914050371e-05
5.490000000000000000e+02,2.793552976587174416e+09,1.508681946371659421e-05,8.000721030354540630e-06,1.415396126347445716e-05,1.223112807413606618e-05
5.500000000000000000e+02,2.803740017697316170e+09,1.586238015283125691e-05,1.319851641423674948e-05,1.659545232757242417e-05,1.432408584900457527e-05
5.510000000000000000e+02,2.813946462711625099e+09,2.478921757875784948e-05,1.345747094627647300e-05,1.077702587060080930e-05,1.293005166080885004e-05
5.520000000000000000e+02,2.824170415096910477e+09,1.514153035142573600e-05,1.048740891962385291e-05,9.202853214262951553e-06,1.623499511660408956e-05
5.530000000000000000e+02,2.834413956504544258e+09,1.398202225610933880e-05,1.339152947610333655e-05,1.232880063029018203e-05,1.112233113231830828e-05
5.540000000000000000e+02,2.844674556021559715e+09,1.493102690819370082e-05,1.198460696927305946e-05,1.415978312380161697e-05,1.465641929276895183e-05
5.550000000000000000e+02,2.854955255993772507e+09,1.843881839169725367e-05,1.188224327397513491e-05,7.759079393987455830e-06,1.649418085436504811e-05
5.560000000000000000e+02,2.865251651937091827e+09,1.895917472971575535e-05,1.458091288086826864e-05,1.196100332012672851e-05,1.668182838210352514e-05
5.570000000000000000e+02,2.875567610519240379e+09,1.819796610480484134e-05,8.719202990947749754e-06,1.140569504709532112e-05,1.347585303934639711e-05
5.580000000000000000e+02,2.885903587527275562e+09,1.585899715905725316e-05,1.293043253469683407e-05,9.097253958589845979e-06,8.449070134530778375e-06
5.590000000000000000e+02,2.896255400747506618e+09,1.621856729483450721e-05,8.146571908174138343e-06,1.027692190325169008e-05,1.639959715349359470e-05
5.600000000000000000e+02,2.906627557182640076e+09,2.127638855620173075e-05,1.088886296662927577e-05,6.245432292550923137e-06,1.165430604199713116e-05
5.610000000000000000e+02,2.917017694675022125e+09,1.744487062116384379e-05,1.022722130661346540e-05,7.696155157055351026e-06,1.838029083311987222e-05
5.620000000000000000e+02,2.927425838506001949e+09,1.159805025030546943e-05,1.592429215790946984e-05,1.222437621639649308e-05,1.603653560444673332e-05
5.630000000000000000e+02,2.937853256169297218e+09,1.627638812995435558e-05,7.944309801777293956e-06,1.595623291161807344e-05,1.544312241597012303e-05
5.640000000000000000e+02,2.948300649811684132e+09,2.930635118636448766e-05,1.473077068381289934e-05,1.652547173525142910e-05,1.374901214479251621e-05
5.650000000000000000e+02,2.958764204118151665e+09,1.825067123872869956e-05,7.358579027449962950e-06,1.442463790446435468e-05,1.194649225066957143e-05
5.660000000000000000e+02,2.969246577861033440e+09,1.849477283355493995e-05,8.964016829815513177e-06,1.609986281814190789e-05,1.384096203427276350e-05
5.670000000000000000e+02,2.979748393577957630e+09,1.649974891948513545e-05,8.242584074502623537e-06,6.810106299326434964e-06,1.098582927694380373e-05
5.680000000000000000e+02,2.990267894107035637e+09,1.586174087320202375e-05,1.275606291395448011e-05,1.085588425442374216e-05,1.386606712661109242e-05
5.690000000000000000e+02,3.000807236559855461e+09,1.475623928604008483e-05,1.029579739597608068e-05,7.146205915353753824e-06,1.501900809153244865e-05
5.700000000000000000e+02,3.011365169215009212e+09,1.613890152563079994e-05,1.197721926826655903e-05,9.935422352169709370e-06,1.342229312750742309e-05
5.710000000000000000e+02,3.021942986872305870e+09,1.297467865446488844e-05,1.561009303541194271e-05,1.295380009047608638e-05,1.103042259831266136e-05
5.720000000000000000e+02,3.032536078736431122e+09,1.698864771793040518e-05,1.563869878107304601e-05,1.138935301425725299e-05,8.617653260434288143e-06
5.730000000000000000e+02,3.043150115663517475e+09,1.427432119516236497e-05,9.820953881911620442e-06,8.835546897900670160e-06,1.164002941245190215e-05
5.740000000000000000e+02,3.053780722564429760e+09,1.646137243815903872e-05,9.365282985340783739e-06,8.729670407991996228e-06,1.134812133485318952e-05
5.750000000000000000e+02,3.064431205268989563e+09,1.659199665271504642e-05,9.973295191034736717e-06,1.067612286109742570e-05,1.195814344923107342e-05
5.760000000000000000e+02,3.075099963006197929e+09,1.307108103576481994e-05,1.336782913263778738e-05,1.105526191857997276e-05,1.323566938982168040e-05
5.770000000000000000e+02,3.085787391674992561e+09,1.782508098568946764e-05,9.313970556479311824e-06,1.087953244249817431e-05,1.553461714765003165e-05
5.780000000000000000e+02,3.096494598462614059e+09,2.216728465176398544e-05,1.387335039504389300e-05,1.286489473784069304e-05,1.351154799067444401e-05
5.790000000000000000e+02,3.107219097663687229e+09,1.751300373664665955e-05,8.003114412180600823e-06,8.201111425631957275e-06,1.629696745897302179e-05
5.800000000000000000e+02,3.117962600409005165e+09,1.333075143372663973e-05,8.925193251241303471e-06,9.447852393540401295e-06,1.416771993700827181e-05
5.810000000000000000e+02,3.128725306963120461e+09,1.631425557269139404e-05,5.445960683081452203e-06,8.570032466126420445e-06,1.255337031214054377e-05
5.820000000000000000e+02,3.139505717016005039e+09,1.537080552438396808e-05,9.608257528936903213e-06,8.189740793751454362e-06,1.204639250684813589e-05
5.830000000000000000e+02,3.150303563403398514e+09,1.325549944863890772e-05,1.521394211889681714e-05,1.323750745219065550e-05,1.060843228894992052e-05
5.840000000000000000e+02,3.161119960551743507e+09,1.419184991968691634e-05,1.019479339692264119e-05,1.182160470580839728e-05,1.213486512519068583e-05
5.850000000000000000e+02,3.171954981017699242e+09,1.440910709515907939e-05,9.615688519426512926e-06,1.058489296257292267e-05,1.029554374365471148e-05
5.860000000000000000e+02,3.182808121063537598e+09,1.587685281945194760e-05,1.030668278834134810e-05,1.137904640935438749e-05,1.580005777168658199e-05
5.870000000000000000e+02,3.193678581804297924e+09,2.052400401986176348e-05,9.749121423374695894e-06,8.486270595908784742e-06,9.784646256560947108e-06
5.880000000000000000e+02,3.204569788988842010e+09,1.587916390999311034e-05,8.077833754338570316e-06,1.174378887469629262e-05,1.753138174664936599e-05
5.890000000000000000e+02,3.215477803387877464e+09,1.911299169732316727e-05,1.120863662373849934e-05,8.652513837414943509e-06,1.793028622432135677e-05
5.900000000000000000e+02,3.226405749030053616e+09,1.666276625422735691e-05,9.317045285839320456e-06,1.322328771558023419e-05,1.095131058548304281e-05
5.910000000000000000e+02,3.237352595774101257e+09,2.335053808666387454e-05,1.105119227884365785e-05,6.947144469027222158e-06,8.920476154972156735e-06
5.920000000000000000e+02,3.248318036624132156e+09,2.136472114389054155e-05,1.019930205459207428e-05,1.360958700380443531e-05,1.223455476395685082e-05
5.930000000000000000e+02,3.259299949348231316e+09,1.852229197618626699e-05,9.750641847272589757e-06,9.580655501495449755e-06,1.080980560630440124e-05
5.940000000000000000e+02,3.270302821266407967e+09,1.929598589855974211e-05,8.849314990011514226e-06,9.202167137734029723e-06,7.741870030941733205e-06
5.950000000000000000e+02,3.281323807994328499e+09,1.736815531783175715e-05,9.444321281359968623e-06,9.657472823110246907e-06,1.056228262086289504e-05
5.960000000000000000e+02,3.292361853870997429e+09,1.494141879943011730e-05,8.029758044036938713e-06,1.082465996604664582e-05,8.364588353293456180e-06
5.970000000000000000e+02,3.303420604661478043e+09,2.713289153322140379e-05,1.669893477451722674e-05,1.467046608960576037e-05,1.450126991309197422e-05
5.980000000000000000e+02,3.314495063292900085e+09,1.740782779469096653e-05,8.595189714299955597e-06,7.623482622065580472e-06,6.972913748182207883e-06
5.990000000000000000e+02,3.325589623710334301e+09,1.827473885984698398e-05,1.168496563563881097e-05,1.249271236725135736e-05,1.178317724359612129e-05
6.000000000000000000e+02,3.336702577227104664e+09,2.186533879910967926e-05,1.003672017818590945e-05,1.549114785237559744e-05,8.843110245071450493e-06
6.010000000000000000e+02,3.347833244622018814e+09,1.417392379543525038e-05,8.500061946525860890e-06,1.044371826375289913e-05,8.598249097602206348e-06
6.020000000000000000e+02,3.358984081037621498e+09,1.582404791167224545e-05,6.829309525002713599e-06,1.086211454681684785e-05,1.268772002871454418e-05
6.030000000000000000e+02,3.370152200213994026e+09,1.848727912845404830e-05,1.714486346282573237e-05,1.609794660617502871e-05,1.501935941639054306e-05
6.040000000000000000e+02,3.381339196430392265e+09,1.387548186537745920e-05,1.230184376710408145e-05,1.447411818200627920e-05,1.502119294194415033e-05
6.050000000000000000e+02,3.392544513507679939e+09,1.935497921023987544e-05,1.146226841330921786e-05,1.554869735209685189e-05,1.020365852877347379e-05
6.060000000000000000e+02,3.403769605000800133e+09,1.593760350382389390e-05,8.193261508693261419e-06,1.233623535656924730e-05,1.619339682368270417e-05
6.070000000000000000e+02,3.415013896643730640e+09,1.520833794543818840e-05,9.088532643364288788e-06,7.656829697610945118e-06,8.607699174101313133e-06
6.080000000000000000e+02,3.426278832598448277e+09,1.525979445027303427e-05,1.279438425816348257e-05,1.032205963702459428e-05,1.197153567478181913e-05
6.090000000000000000e+02,3.437559019617484093e+09,2.501801488241639504e-05,1.175882300874508957e-05,1.303764717031086207e-05,1.576896908084268745e-05
6.100000000000000000e+02,3.448855798490658760e+09,1.727746491642090376e-05,1.546237060900956806e-05,6.342640171741464883e-06,1.347744127200289910e-05
6.110000000000000000e+02,3.460171676371422768e+09,1.594648531499931465e-05,8.435556089869677976e-06,2.060869028863709929e-05,1.249277912707125182e-05
6.120000000000000000e+02,3.471508567147531986e+09,2.043294192610733973e-05,1.149656916643593263e-05,1.609895417420403874e-05,9.124315138442362638e-06
6.130000000000000000e+02,3.482863419983160973e+09,1.552871840304614892e-05,8.631354076138464393e-06,9.684577458202170419e-06,1.110274780014020024e-05
6.140000000000000000e+02,3.494234721887368679e+09,1.536184034889309658e-05,1.248601681702599109e-05,1.783008235189953439e-05,9.921271058033198642e-06
6.150000000000000000e+02,3.505625248194122314e+09,1.522029053502294005e-05,9.414915448702210199e-06,9.365955206286358248e-06,1.008552722414624014e-05
6.160000000000000000e+02,3.517036243895360470e+09,1.758993784317652853e-05,9.035935108481218947e-06,8.458253950349714501e-06,8.538687210069006994e-06
6.170000000000000000e+02,3.528466510540936470e+09,1.854764286157717379e-05,8.681316752023882088e-06,9.074673149145340290e-06,9.028398506250034927e-06
6.180000000000000000e+02,3.539915203086862087e+09,1.796583314495059369e-05,1.216716171603682284e-05,1.257203340143675518e-05,1.641479058300809868e-05
6.190000000000000000e+02,3.551379323238928795e+09,1.676232389136167455e-05,1.715127171730834732e-05,1.014251060249549141e-05,1.065230219332580219e-05
6.200000000000000000e+02,3.562862959294734478e+09,1.501302595119380356e-05,7.262468929680743202e-06,8.032699793880659911e-06,1.546230249127589218e-05
6.210000000000000000e+02,3.574367008390081406e+09,1.890613994159906497e-05,9.647373552801319363e-06,1.143486293198048287e-05,1.099924236491744978e-05
6.220000000000000000e+02,3.585886844238651276e+09,1.728658952782069491e-05,9.514974267932352348e-06,8.009749143833566620e-06,1.026815308957651496e-05
6.230000000000000000e+02,3.597427761899447918e+09,2.019611477388494336e-05,9.793899781285198003e-06,1.044572611774707838e-05,1.018379065642616155e-05
6.240000000000000000e+02,3.608986365265676498e+09,1.541026210094553761e-05,1.143837673134306954e-05,1.229224954857333074e-05,1.144372607053689705e-05
6.250000000000000000e+02,3.620561509647186279e+09,2.002342518558908324e-05,1.429616994919058470e-05,1.132023022976103022e-05,1.362107835500836472e-05
6.260000000000000000e+02,3.632158050720363140e+09,1.442961893893812686e-05,9.297137079755657396e-06,1.207478014786378395e-05,1.245415164086161042e-05
6.270000000000000000e+02,3.643774289908645630e+09,1.804507072877825635e-05,1.394504885821046258e-05,1.374218013194816734e-05,1.345863158619398092e-05
6.280000000000000000e+02,3.655407070381425858e+09,1.649311835882905086e-05,1.686841091608215493e-05,1.889719167869063909e-05,1.356621288561843386e-05
6.290000000000000000e+02,3.667058445994939804e+09,2.026184162762234564e-05,1.538616381679958067e-05,1.501222424782344689e-05,1.299396401321928352e-05
6.300000000000000000e+02,3.678728793768829346e+09,1.536109698518917099e-05,8.920467071460436159e-06,1.004427800832541351e-05,1.748360013764660437e-05
6.310000000000000000e+02,3.690416202122385502e+09,2.197038741336143630e-05,1.587914775735832507e-05,9.995764236325754837e-06,1.243841799480893684e-05
6.320000000000000000e+02,3.702122907445009232e+09,2.069824748718307461e-05,1.283286270248318317e-05,1.164809217801821006e-05,1.466043446785025850e-05
6.330000000000000000e+02,3.713851204457612038e+09,1.568144787422731667e-05,9.840466599020381011e-06,8.595949486656095928e-06,1.568653379691031802e-05
6.340000000000000000e+02,3.725594513196923733e+09,1.816298130608018369e-05,1.027394251451596574e-05,1.423790988075435138e-05,1.382899733370912543e-05
6.350000000000000000e+02,3.737356588953989029e+09,1.765746824222702571e-05,5.662396088346177692e-06,1.401728766092791290e-05,1.106558062946572107e-05
6.360000000000000000e+02,3.749136687567346096e+09,3.080914228903441909e-05,1.248723083480118845e-05,8.139561379794102436e-06,1.415445281705007829e-05
6.370000000000000000e+02,3.760935503406870842e+09,1.887276743495203135e-05,1.547197258766619399e-05,1.059986179452465649e-05,1.499546490890679706e-05
6.380000000000000000e+02,3.772754326178916931e+09,2.028580780111255422e-05,9.545726276649624253e-06,1.125935673262912218e-05,1.211953180990654744e-05
6.390000000000000000e+02,3.784589706235179901e+09,2.620125233010472954e-05,9.410304851131812143e-06,1.219484746095567118e-05,8.784818066875921261e-06
6.400000000000000000e+02,3.796443284754413605e+09,2.373822221657384546e-05,1.842551230235578430e-05,1.224206121652748891e-05,1.053373957682346429e-05
6.410000000000000000e+02,3.808316069496771812e+09,1.983353402390530817e-05,1.272367113069883260e-05,5.859361288274023138e-06,1.078406602839088180e-05
6.420000000000000000e+02,3.820207213692105293e+09,1.769869314616201450e-05,1.464709126575147735e-05,1.121999703257436920e-05,1.285136975304190798e-05
6.430000000000000000e+02,3.832115819372495174e+09,2.435348633433864762e-05,1.419923743661843929e-05,1.173950946675716978e-05,1.349048802490315779e-05
6.440000000000000000e+02,3.844044638821889877e+09,1.673904319710040056e-05,1.489152908096258443e-05,8.533454985748534227e-06,1.089148807564832566e-05
6.450000000000000000e+02,3.855994422379694462e+09,1.767952866993383054e-05,1.072272007740515676e-05,1.372006509381407113e-05,1.062813515062543956e-05
6.460000000000000000e+02,3.867959700489638329e+09,1.765999892000547078e-05,6.712917008155905307e-06,6.850997704144212719e-06,1.435108284097985631e-05
6.470000000000000000e+02,3.879945701275641441e+09,1.546121748241535698e-05,1.097298037222582678e-05,7.676527630229301735e-06,1.855500690650657702e-05
6.480000000000000000e+02,3.891948551129376888e+09,1.745499473371214805e-05,1.215853297442670566e-05,1.395198597409219587e-05,9.313784827158499979e-06
6.490000000000000000e+02,3.903966984323273659e+09,1.468164278972672321e-05,1.024550191697226609e-05,1.197117397333524735e-05,1.561370406466533467e-05
6.500000000000000000e+02,3.916009349643068314e+09,1.701636529916061846e-05,1.512083010923870319e-05,1.392535568245367728e-05,1.030760854214829436e-05
6.510000000000000000e+02,3.928068926683557510e+09,1.742833069728888518e-05,6.899592251308206414e-06,8.805740995487809641e-06,1.297369842168105691e-05
6.520000000000000000e+02,3.940144868417108536e+09,1.412880265894145282e-05,9.682695563562049301e-06,1.014331927107203768e-05,1.536424682635484373e-05
6.530000000000000000e+02,3.952241811054250717e+09,1.487800666377658843e-05,7.899045010084648766e-06,1.262202542273715977e-05,1.037822498650697867e-05
6.540000000000000000e+02,3.964356537921313763e+09,1.670283710220044071e-05,9.462462254195003197e-06,1.535004503094850037e-05,1.112949270887231279e-05
6.550000000000000000e+02,3.976491858804179192e+09,1.362465764642717403e-05,1.232658822902799045e-05,8.332536892363684444e-06,1.168916156635280146e-05
6.560000000000000000e+02,3.988644684978750229e+09,1.739827323232745471e-05,1.153378162499496540e-05,1.092411363468048791e-05,1.138248687548859550e-05
6.570000000000000000e+02,4.000816597057568550e+09,1.641001834451483177e-05,7.680581447178091992e-06,9.969139500354273764e-06,1.288744656935403299e-05
6.580000000000000000e+02,4.013006251662445545e+09,1.663420227049350331e-05,1.126814567153910929e-05,1.006455229379810135e-05,1.286640061670674129e-05
6.590000000000000000e+02,4.025214409987629414e+09,1.379176320048802751e-05,1.747569933918668994e-05,9.990827342765129515e-06,2.055604739048533247e-05
6.600000000000000000e+02,4.037440496479727745e+09,1.522035543699562510e-05,1.255910028141737911e-05,1.119415273331814120e-05,1.690721948832685229e-05
6.610000000000000000e+02,4.049686369165300369e+09,1.924008973752666662e-05,7.896281746688771364e-06,9.645731434138049565e-06,1.142371958495758122e-05
6.620000000000000000e+02,4.061948195140750885e+09,1.455881931367031257e-05,6.935901372462360825e-06,9.544282243201251958e-06,2.023626751945784008e-05
6.630000000000000000e+02,4.074229884315632343e+09,1.550453305054766417e-05,1.378008454910872871e-05,1.549686601309829825e-05,1.288934644716466238e-05
6.640000000000000000e+02,4.086530860993485451e+09,1.230334434421109790e-05,9.430102440033394373e-06,1.624008442380198147e-05,1.354722073343417321e-05
6.650000000000000000e+02,4.098848318430556297e+09,1.564045074109454703e-05,1.202928865440267003e-05,1.605516394176387251e-05,1.190516719973278015e-05
6.660000000000000000e+02,4.111186822989554405e+09,2.094024034282604418e-05,1.650558787991140974e-05,1.130126635529027368e-05,1.480140563048237823e-05
6.670000000000000000e+02,4.123543252017478466e+09,1.827243450924775914e-05,1.157531349615936733e-05,1.289548331950829407e-05,1.404392046866487220e-05
6.680000000000000000e+02,4.135916977720573425e+09,1.659892596528322883e-05,7.859521206188269105e-06,1.079598614039944948e-05,7.977489113075719729e-06
6.690000000000000000e+02,4.148309984264974594e+09,1.994961476048384696e-05,1.351324575449286414e-05,8.872925990277558128e-06,1.350041075109942312e-05
6.700000000000000000e+02,4.160723476420896053e+09,1.991666408474035421e-05,1.070878214670667461e-05,1.343944174692079940e-05,1.446843523533747344e-05
6.710000000000000000e+02,4.173153933881290436e+09,2.030399631214319101e-05,1.370897870878184932e-05,1.162077575067588242e-05,9.694703294260698101e-06
6.720000000000000000e+02,4.185601551682943344e+09,1.989826448012266269e-05,7.431683741621064598e-06,1.531600857118675663e-05,1.707418433183338635e-05
6.730000000000000000e+02,4.198067666557332993e+09,2.138048583055773832e-05,1.058701668410488850e-05,1.175391365793032605e-05,1.121002775583690436e-05
6.740000000000000000e+02,4.210554668359325886e+09,1.568312202726573901e-05,9.384240012177968993e-06,1.076875487882045235e-05,1.406206002096954677e-05
6.750000000000000000e+02,4.223059689686404228e+09,1.577499929472647722e-05,1.342413503047090728e-05,1.408864909280271860e-05,1.154571502015588891e-05
6.760000000000000000e+02,4.235581211843258858e+09,1.296873328493486355e-05,1.188310717792351312e-05,1.669429242878717190e-05,1.566131914343404929e-05
6.770000000000000000e+02,4.248120908581122398e+09,1.813231713221341579e-05,1.143874377607101422e-05,1.103269453395228084e-05,1.610984869004905562e-05
6.780000000000000000e+02,4.260681375714911938e+09,1.592125973270963613e-05,9.102837314145517666e-06,1.324134083280359420e-05,1.702662543467958756e-05
6.790000000000000000e+02,4.273256177205639839e+09,1.702543939630096759e-05,9.187617853512186628e-06,1.060704434419079689e-05,1.818498793737521879e-05
6.800000000000000000e+02,4.285854062040519714e+09,1.470926417812545850e-05,1.073953632813040571e-05,1.625278568273547108e-05,1.353239492163371693e-05
6.810000000000000000e+02,4.298469676598899841e+09,1.857488304402021839e-05,8.018713435253843613e-06,7.995714015773813799e-06,6.050372605925780078e-06
6.820000000000000000e+02,4.311104059783698082e+09,1.670984991264390374e-05,1.255286897761109799e-05,6.049294399290694457e-06,1.200323658145929784e-05
6.830000000000000000e+02,4.323757311844495773e+09,1.460080475601532868e-05,1.466075008371703348e-05,1.056114837538757456e-05,1.291553207682927251e-05
6.840000000000000000e+02,4.336428781382863998e+09,1.302043936257657464e-05,1.445945469169540587e-05,1.038975342027015358e-05,1.563464332254849154e-05
6.850000000000000000e+02,4.349116943527315140e+09,1.895165142473675957e-05,9.281308757769224371e-06,1.034157110280098379e-05,2.264480840141747109e-05
6.860000000000000000e+02,4.361825113888588905e+09,2.206157972339806150e-05,1.396292378530450407e-05,1.470521402258118115e-05,1.584333599558007677e-05
6.870000000000000000e+02,4.374551078883028984e+09,1.435566851804015442e-05,1.390231732967261991e-05,1.325954918174332420e-05,1.423296966074349967e-05
6.880000000000000000e+02,4.387297735641736984e+09,1.143290842964272969e-05,1.518229944363902462e-05,1.214350291411925298e-05,1.132033801065635004e-05
6.890000000000000000e+02,4.400063823165489197e+09,1.202764847474391274e-05,1.212353240753749617e-05,1.082765586268852331e-05,1.411273883855646005e-05
6.900000000000000000e+02,4.412844339023908615e+09,1.074220363217470720e-05,1.297592457638607755e-05,9.292485908973802111e-06,1.672072835656734924e-05
6.910000000000000000e+02,4.425646116040611267e+09,9.946813922523389806e-06,1.508733572497256148e-05,1.710802200405314721e-05,9.232494986965988915e-06
6.920000000000000000e+02,4.438465644889049530e+09,1.957300910582215892e-05,1.497661839844344200e-05,1.003597395810018611e-05,1.347112864902300089e-05
6.930000000000000000e+02,4.451304313734841347e+09,1.622846146565048997e-05,1.757876151564641276e-05,1.512303591366670474e-05,7.984497334301288163e-06
6.940000000000000000e+02,4.464161999723969460e+09,1.891135499343388204e-05,1.430300348403967803e-05,1.390908820453340411e-05,1.125138478075271564e-05
6.950000000000000000e+02,4.477034867686597824e+09,1.396018744381777310e-05,1.661035464450844046e-05,1.008462367557694250e-05,1.459404885895132509e-05
6.960000000000000000e+02,4.489928123161170959e+09,1.540284182000029034e-05,1.000004915141516904e-05,1.069325552505162591e-05,9.425243454264098375e-06
6.970000000000000000e+02,4.502840337805792809e+09,1.431502399651396473e-05,1.025840283186418844e-05,1.265177722942212313e-05,1.357899077747415362e-05
6.980000000000000000e+02,4.515767387451640129e+09,1.619659248908167370e-05,1.071077184155999618e-05,1.383098356555478858e-05,1.197661751162204524e-05
6.990000000000000000e+02,4.528717710755721092e+09,1.377228854071432806e-05,1.175985433088388987e-05,9.325190859055254577e-06,1.022371728998106022e-05
7.000000000000000000e+02,4.541686659221640587e+09,1.263738989865093032e-05,2.268910044878058585e-05,8.851947089882905573e-06,9.773605312513033994e-06
7.010000000000000000e+02,4.554669406224906921e+09,1.240849979955438442e-05,9.457327520334679605e-06,1.294896544201673549e-05,1.429816168763142770e-05
7.020000000000000000e+02,4.567673764286180496e+09,1.811938846840721595e-05,1.290794427522001797e-05,8.708310564764509820e-06,1.197147712550528098e-05
7.030000000000000000e+02,4.580698464933710098e+09,1.581599296429647694e-05,1.467763214835215990e-05,1.576920136459047939e-05,1.384176175722728885e-05
7.040000000000000000e+02,4.593739869495828629e+09,1.959903199699741805e-05,9.393243990407640354e-06,1.040593339007855889e-05,1.165346343701134657e-05
7.050000000000000000e+02,4.606798701531507492e+09,2.236654311682517715e-05,8.001764327469906846e-06,1.093283684505674813e-05,1.430924263157162812e-05
7.060000000000000000e+02,4.619875734571311951e+09,1.822802823148172990e-05,1.134386210221993707e-05,1.219130974394744271e-05,1.130287652162387246e-05
7.070000000000000000e+02,4.632972651780823708e+09,1.324074959441201571e-05,9.323781671066733168e-06,9.048132431632716077e-06,1.407036482736767624e-05
7.080000000000000000e+02,4.646091489904388428e+09,1.378953875930122308e-05,9.946175386077449332e-06,1.109783359121152557e-05,1.890233551093967179e-05
7.090000000000000000e+02,4.659226762018440247e+09,1.591196203609701598e-05,1.060899112170776704e-05,1.211212817653350982e-05,8.966667750076595667e-06
7.100000000000000000e+02,4.672379577209390640e+09,1.860839559642002428e-05,1.218716403494912726e-05,1.039861074203507485e-05,1.591372211573460760e-05
7.110000000000000000e+02,4.685550679052115440e+09,1.685593138689434056e-05,1.419594589568973220e-05,1.064156146746153553e-05,1.073091043890528340e-05
7.120000000000000000e+02,4.698737400737529755e+09,1.709348587786152507e-05,1.345103811600800725e-05,1.310193545911442214e-05,1.467558113399380915e-05
7.130000000000000000e+02,4.711943875919630051e+09,1.631611215779926738e-05,9.604544844887819011e-06,1.481310255380119401e-05,1.411746541180036729e-05
7.140000000000000000e+02,4.725171758097802162e+09,1.609449668882323436e-05,1.264990371330210195e-05,1.157697000286894706e-05,1.664700332071333833e-05
7.150000000000000000e+02,4.738417452808071136e+09,1.425460203752226818e-05,1.332118839358908957e-05,1.171113651321498139e-05,1.091111904349961748e-05
7.160000000000000000e+02,4.751683081998199463e+09,1.586137639653095732e-05,1.368159481218711448e-05,1.005818421317972167e-05,1.224722368531327987e-05
7.170000000000000000e+02,4.764966450398258209e+09,1.681865635461132769e-05,9.657978426114155468e-06,1.132110091606186586e-05,9.852534073817587057e-06
7.180000000000000000e+02,4.778268336827634811e+09,2.106666136603152495e-05,1.071342486003157290e-05,1.075820376472691464e-05,1.178104118448874971e-05
7.190000000000000000e+02,4.791589378055040359e+09,2.108082796714594309e-05,1.980331028172965802e-05,1.092044776718203991e-05,1.098309602687308484e-05
7.200000000000000000e+02,4.804927580186220169e+09,1.821256820599970183e-05,1.378736093038401833e-05,7.493593656260344460e-06,1.559096568504170222e-05
7.210000000000000000e+02,4.818282804576683044e+09,1.755203280584538561e-05,1.818308584200512001e-05,1.118804092781200410e-05,1.336874362767304092e-05
7.220000000000000000e+02,4.831658498795505524e+09,2.028045546154100265e-05,8.904517955543589380e-06,8.349845456723237191e-06,1.233386541699132977e-05
7.230000000000000000e+02,4.845050490769435883e+09,2.120870299959776162e-05,7.884698159599246026e-06,9.259209278744684468e-06,1.121561512928970217e-05
7.240000000000000000e+02,4.858462043444293976e+09,2.409146177717591542e-05,7.864038310323451242e-06,1.560137242850867523e-05,8.783613986262928108e-06
7.250000000000000000e+02,4.871896004857933044e+09,2.543889810890931358e-05,1.056598007187492527e-05,1.627583114371944362e-05,1.376954240528416307e-05
7.260000000000000000e+02,4.885348115549261093e+09,2.174841627189394444e-05,1.760062179945176553e-05,1.537165257281536412e-05,9.299906271631463994e-06
7.270000000000000000e+02,4.898816287176228523e+09,2.187685944321504650e-05,9.696437932138479709e-06,1.433176370746469530e-05,9.375297393310333405e-06
7.280000000000000000e+02,4.912302983837856293e+09,1.890061347165072902e-05,1.468768806833775642e-05,9.233356042748219750e-06,1.540536744060183594e-05
7.290000000000000000e+02,4.925807630050464630e+09,1.973446327374617226e-05,1.055214141609805978e-05,9.619669303462252685e-06,1.077801956950175111e-05
7.300000000000000000e+02,4.939329748272600174e+09,1.586293842070762850e-05,9.159629170141236898e-06,1.421378905031023265e-05,1.102790839269118806e-05
7.310000000000000000e+02,4.952873739110485077e+09,1.614717168851864670e-05,1.220983079197601739e-05,9.319295316112530259e-06,1.209035336158237328e-05
7.320000000000000000e+02,4.966432958850898743e+09,2.087638615300146938e-05,1.329405736971711605e-05,1.246401162613430813e-05,1.319925442777591940e-05
7.330000000000000000e+02,4.980010922424876213e+09,1.351496813872810066e-05,1.364583847351941159e-05,1.900426776846320109e-05,1.268660728703796536e-05
7.340000000000000000e+02,4.993607523967828751e+09,1.969497955756072116e-05,1.230260124007731548e-05,1.356361494442293036e-05,1.173342327742687985e-05
7.350000000000000000e+02,5.007224739620857239e+09,1.341585059044803074e-05,1.246009398936376300e-05,1.296331823619212287e-05,9.958974677370946438e-06
7.360000000000000000e+02,5.020860710064591408e+09,1.504491440229571708e-05,9.107150157006138613e-06,1.485575304616126857e-05,1.272121174289431167e-05
7.370000000000000000e+02,5.034512850150475502e+09,1.478236166041480004e-05,9.760108860779048712e-06,1.062338032375986785e-05,1.355189846108384444e-05
7.380000000000000000e+02,5.048183067818717003e+09,2.058597968201958395e-05,9.659627725144837029e-06,1.144777396022700344e-05,1.280415224902409221e-05
7.390000000000000000e+02,5.061874734500883102e+09,2.013395496491821035e-05,1.026868636022637560e-05,1.502741826786557766e-05,1.481322251817296376e-05
7.400000000000000000e+02,5.075583749684337616e+09,1.570200378553376908e-05,1.108923157067120968e-05,1.383905756047187907e-05,1.381548446199865054e-05
7.410000000000000000e+02,5.089312329618181229e+09,1.675315441473923528e-05,1.897549816687327251e-05,7.425221367540757456e-06,1.132296711059410654e-05
7.420000000000000000e+02,5.103056896793539047e+09,2.016320247710812197e-05,1.272095225779423799e-05,1.045018519330032092e-05,1.109950587263597299e-05
7.430000000000000000e+02,5.116822091667692184e+09,1.368921193090066879e-05,1.689666013549029344e-05,8.609282244220750613e-06,1.304192520368285813e-05
7.440000000000000000e+02,5.130607547546463966e+09,1.572250063697211431e-05,1.089236619933320327e-05,8.530560495101369156e-06,1.680035517426237135e-05
7.450000000000000000e+02,5.144410578896198273e+09,1.043533245104200091e-05,1.431181862687758155e-05,1.154314424256508431e-05,1.182289595869079335e-05
7.460000000000000000e+02,5.158232343504041672e+09,1.291769116207319712e-05,1.043043042203706250e-05,1.761028411639831148e-05,1.841703911509284808e-05
7.470000000000000000e+02,5.172074039544187546e+09,1.881508072987259084e-05,1.529796565058472169e-05,1.610901679749421334e-05,1.433176519516354830e-05
7.480000000000000000e+02,5.185930822156472206e+09,1.404494498902231214e-05,8.218259178627285166e-06,9.426769176146265750e-06,1.253167939252453067e-05
7.490000000000000000e+02,5.199806739890470505e+09,1.398799091911762105e-05,8.256945110973745727e-06,1.214743918453997651e-05,8.299879733941750715e-06


==> figs/sim/train_loss_edge_07_mal_1_out_max_alpha_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.882159903194603245e+00,9.672888126555541533e+00,9.918483971161005996e+00,9.983925968465904077e+00,9.970343071329981655e+00
1.000000000000000000e+00,8.838574694881028648e+00,8.663973647350795559e+00,8.916389836854705209e+00,8.904848668952833890e+00,8.921237262114228628e+00
2.000000000000000000e+00,8.221167884678369120e+00,8.104731994126133543e+00,8.391779139690154210e+00,8.461254673694298845e+00,8.352313263969204371e+00
3.000000000000000000e+00,7.715888877614120567e+00,7.459553761925721282e+00,7.829772455237577589e+00,7.977156109582737464e+00,7.880371155789996251e+00
4.000000000000000000e+00,7.206289757406024954e+00,6.882101510722683280e+00,7.264567634661762696e+00,7.477481348616637824e+00,7.353614966804859598e+00
5.000000000000000000e+00,6.613485506450562212e+00,6.463867281155081024e+00,6.928021283825733789e+00,7.002286308348786292e+00,6.876409232404448346e+00
6.000000000000000000e+00,6.166918080325071827e+00,5.983266502795950181e+00,6.405218236309199398e+00,6.667714523728047737e+00,6.473974713171498863e+00
7.000000000000000000e+00,5.746306920534159701e+00,5.417664104630087962e+00,5.927305170885246888e+00,6.286730018354845129e+00,6.141330236741763926e+00
8.000000000000000000e+00,5.254617974680884096e+00,4.977959256627703333e+00,5.523357039718088224e+00,5.914116008443759398e+00,5.841644271451719383e+00
9.000000000000000000e+00,4.829758053354046510e+00,4.553878543390497136e+00,5.111750623028340712e+00,5.479961875392364234e+00,5.486296049968094835e+00
1.000000000000000000e+01,4.480860394365476118e+00,4.188431187365059927e+00,4.759021933565835027e+00,5.139279689706853560e+00,5.009960873618423349e+00
1.100000000000000000e+01,4.092955023198292963e+00,3.757435860343210088e+00,4.342576003227016201e+00,4.683505293823744253e+00,4.689598728594138066e+00
1.200000000000000000e+01,3.676991710264496671e+00,3.428193421810381558e+00,3.974338354367747961e+00,4.296497000483174844e+00,4.413487247430060378e+00
1.300000000000000000e+01,3.300705890170959833e+00,3.123240577626244185e+00,3.715934345591331400e+00,4.031979426722730686e+00,4.168916718958671552e+00
1.400000000000000000e+01,2.958894714751616029e+00,2.838911857202107925e+00,3.405928690502594058e+00,3.685842968778039630e+00,3.887178233873954447e+00
1.500000000000000000e+01,2.680278782977301599e+00,2.554776303694986872e+00,3.212756081353181692e+00,3.395898192972671481e+00,3.674636321917617021e+00
1.600000000000000000e+01,2.360585645431260371e+00,2.309547343021471022e+00,2.891798582051480437e+00,3.098294771621421084e+00,3.444062958595202062e+00
1.700000000000000000e+01,2.138347377016627693e+00,2.101120188178422499e+00,2.602679890667732643e+00,2.808501056062657764e+00,3.246499611088956350e+00
1.800000000000000000e+01,1.910775252513632561e+00,1.877350242935221125e+00,2.406115196386719113e+00,2.562687294499593982e+00,3.051993648810645166e+00
1.900000000000000000e+01,1.662019584393393812e+00,1.636645804573794827e+00,2.177414324176420557e+00,2.405550047548355330e+00,2.882762087412500840e+00
2.000000000000000000e+01,1.405383338825467732e+00,1.428921889349470842e+00,1.944467429982842388e+00,2.155945594609941729e+00,2.827255800607288094e+00
2.100000000000000000e+01,1.200948035338231801e+00,1.231276737115709397e+00,1.719365729591918690e+00,1.990079020493270567e+00,2.639582433360817326e+00
2.200000000000000000e+01,9.997360882306730590e-01,1.069785671940094662e+00,1.562447503810915572e+00,1.828900344388280530e+00,2.475910293592874289e+00
2.300000000000000000e+01,8.537631780187346919e-01,8.967564971018165965e-01,1.431768801049385864e+00,1.684517335839968322e+00,2.252137736843933702e+00
2.400000000000000000e+01,7.472656413585622159e-01,7.604067825781819501e-01,1.274051206770187239e+00,1.579984421896297953e+00,2.062917816031596185e+00
2.500000000000000000e+01,5.876120332635768051e-01,6.265700300209390283e-01,1.113387031058249876e+00,1.440464575425485227e+00,1.897647967170223993e+00
2.600000000000000000e+01,4.794160640584996802e-01,5.125344024197304726e-01,1.000318271161119821e+00,1.282680049642741293e+00,1.786654424913103778e+00
2.700000000000000000e+01,3.908382457326166071e-01,4.286998344044145037e-01,8.618330219975465223e-01,1.167681942939847284e+00,1.667777053948821475e+00
2.800000000000000000e+01,3.122012673690047757e-01,3.401286180569756956e-01,7.712019315054565727e-01,1.071052110527376033e+00,1.543341084041303546e+00
2.900000000000000000e+01,2.361863011642579835e-01,2.881810910521036551e-01,6.746013594461544027e-01,9.852937509060455401e-01,1.441915623598467366e+00
3.000000000000000000e+01,1.996183542774929709e-01,2.216302716321953969e-01,6.000611573929024445e-01,8.797695454053202635e-01,1.332759830452241223e+00
3.100000000000000000e+01,1.686647141319045362e-01,1.759546321914357003e-01,5.427413356948734835e-01,8.063044738755296148e-01,1.238424157977640494e+00
3.200000000000000000e+01,1.336489749621819767e-01,1.409017475902704097e-01,4.936014120488131374e-01,7.205574963482611617e-01,1.078380594013096605e+00
3.300000000000000000e+01,1.102642214254252462e-01,1.183779660108086329e-01,4.094838167586021260e-01,6.039165602533506094e-01,9.007282108788587927e-01
3.400000000000000000e+01,7.963620431787032938e-02,9.851170853125346127e-02,3.326363882519177695e-01,5.251753151690679022e-01,8.331725694355952561e-01
3.500000000000000000e+01,6.163945911496182539e-02,7.252131462649158422e-02,2.879999630022284096e-01,4.538292763414313313e-01,7.488859330413865090e-01
3.600000000000000000e+01,4.772046520390071933e-02,5.326598452787068005e-02,2.541596219554422831e-01,4.020038291111991402e-01,7.129296045927754344e-01
3.700000000000000000e+01,3.705019089582239911e-02,4.188416523109728118e-02,2.375150633605488393e-01,3.438658827827372200e-01,6.796282466132123057e-01
3.800000000000000000e+01,2.740751293410903511e-02,3.314650900670212952e-02,2.138548051726970600e-01,2.819843637898159505e-01,6.312887143552413649e-01
3.900000000000000000e+01,2.232442715825933011e-02,2.707700193925033361e-02,1.901060945747848896e-01,2.291929667330995235e-01,5.651385167356638428e-01
4.000000000000000000e+01,1.769350964117988312e-02,2.263388297469315358e-02,1.713448032925710685e-01,2.011264760928020978e-01,5.058895141031523046e-01
4.100000000000000000e+01,1.534676812381075006e-02,1.906967235585821374e-02,1.496250901704897496e-01,1.744476924315925270e-01,4.434982479791463872e-01
4.200000000000000000e+01,1.119581498764077310e-02,1.592946940664807798e-02,1.414420129595418407e-01,1.514363200389319264e-01,4.148658984409803185e-01
4.300000000000000000e+01,8.438164777265888539e-03,1.162137766403026351e-02,1.316046294439416897e-01,1.308202734155650138e-01,3.765465565839727358e-01
4.400000000000000000e+01,6.450628445886619211e-03,9.407490981017563314e-03,1.173353834346152480e-01,1.089856866686231829e-01,3.502866122354930667e-01
4.500000000000000000e+01,4.808827720443553666e-03,7.412524508481510566e-03,1.074099350259274388e-01,9.693862615428716634e-02,3.281151290338443216e-01
4.600000000000000000e+01,3.582304183208706583e-03,6.298455202913721962e-03,9.712941049985635011e-02,8.796262085000083886e-02,3.037652003440710624e-01
4.700000000000000000e+01,2.900201478090891349e-03,5.083144033185882371e-03,8.640239172730501682e-02,7.848635851575902489e-02,2.740741367656515104e-01
4.800000000000000000e+01,2.092178449682569052e-03,4.155584871298856342e-03,7.112415172115682527e-02,6.896326564463928221e-02,2.469473397991870378e-01
4.900000000000000000e+01,1.538184799352637633e-03,3.404812940446366731e-03,6.308472592991842820e-02,6.041055752145596536e-02,2.259205612285091203e-01
5.000000000000000000e+01,1.309001093472872412e-03,2.732236413523714269e-03,5.484239824935188690e-02,5.122951595636060507e-02,2.040041618029579951e-01
5.100000000000000000e+01,1.036864203705412102e-03,2.126879618177701659e-03,4.536451241471817220e-02,4.515536057155666860e-02,1.823650299500499949e-01
5.200000000000000000e+01,8.171676351662604532e-04,1.706342904326363374e-03,3.978300717296767708e-02,4.025807324176566837e-02,1.630065156010442884e-01
5.300000000000000000e+01,6.579893417413273937e-04,1.414691913168786286e-03,3.532267409901612698e-02,3.631644551069146409e-02,1.430869558296335997e-01
5.400000000000000000e+01,5.243914521080306201e-04,1.223199204653080407e-03,3.113160733958630910e-02,3.210477699220337655e-02,1.318252937112770473e-01
5.500000000000000000e+01,3.844745931986803811e-04,9.743045561874108529e-04,2.746732797569451101e-02,2.902892124161604581e-02,1.234237702114086010e-01
5.600000000000000000e+01,2.869731395680474861e-04,7.761751366703872890e-04,2.452190418206190436e-02,2.564372849237506191e-02,1.124465035530149981e-01
5.700000000000000000e+01,2.431896452106396822e-04,6.113202186792676684e-04,2.214313967510983527e-02,2.229582434741272934e-02,1.030388483093110930e-01
5.800000000000000000e+01,1.911965613499155836e-04,5.002312456975355204e-04,2.048816395142127877e-02,2.055187227111787696e-02,9.502037431395937706e-02
5.900000000000000000e+01,1.529275610350211423e-04,4.029000664614867944e-04,1.868642291719979642e-02,1.757916875059439832e-02,8.684171345408542297e-02
6.000000000000000000e+01,1.183479244490914795e-04,3.117087055481970737e-04,1.654318471885973807e-02,1.543474801513611272e-02,7.106712580859475548e-02
6.100000000000000000e+01,9.849186122723452286e-05,2.563415303594718253e-04,1.481360527480080069e-02,1.425042862024383794e-02,6.275024186375499635e-02
6.200000000000000000e+01,8.346235287903791544e-05,2.076378646982401932e-04,1.331989994296223223e-02,1.299834979230773957e-02,5.382017724270471426e-02
6.300000000000000000e+01,6.213381042319277014e-05,1.616166943585461979e-04,1.167328304480230727e-02,1.229377968738609717e-02,4.648593040233428564e-02
6.400000000000000000e+01,4.852908979857684102e-05,1.431343796940431901e-04,1.074246063547079633e-02,1.096593220169661542e-02,4.391146336914297788e-02
6.500000000000000000e+01,3.405385320687237538e-05,1.043052475284689251e-04,9.712153427706260445e-03,9.142899902765400100e-03,3.981751865987437355e-02
6.600000000000000000e+01,2.904427504513140690e-05,8.550158276543484703e-05,8.977285727659656267e-03,7.882343220645293691e-03,3.691266625934741530e-02
6.700000000000000000e+01,2.495650240408320286e-05,7.388430741028795268e-05,7.758192251263729133e-03,7.175816923592592822e-03,3.252270974217130739e-02
6.800000000000000000e+01,1.714696802634918527e-05,6.590091318581237090e-05,6.448508604409819434e-03,6.620920504023741771e-03,2.880441896359009490e-02
6.900000000000000000e+01,2.327845335736711263e-05,5.804788871710542253e-05,5.590508132758742477e-03,5.914063535529812121e-03,2.651631123908626542e-02
7.000000000000000000e+01,2.070181253410741107e-05,5.108134149167664617e-05,5.103353095185836352e-03,5.235754688946436808e-03,2.429936832708146088e-02
7.100000000000000000e+01,1.643453114419379801e-05,4.235761608673005441e-05,4.769225421577427682e-03,4.806105156424544944e-03,2.351122155615736897e-02
7.200000000000000000e+01,1.392169688996247601e-05,3.817510346504349172e-05,4.300369804925430195e-03,4.356267543396241670e-03,2.059130766200589768e-02
7.300000000000000000e+01,1.353843273865784624e-05,3.875653476337337366e-05,3.907306328723825217e-03,3.863248259710183596e-03,1.824736183643682619e-02
7.400000000000000000e+01,1.105618288177456776e-05,2.980695653087561681e-05,3.564440824312398171e-03,3.536083602147965799e-03,1.703418414419044513e-02
7.500000000000000000e+01,1.269693046546116477e-05,2.999827490390849505e-05,3.264159980601921696e-03,3.021472695839744205e-03,1.601131194286553594e-02
7.600000000000000000e+01,1.531931979570355651e-05,2.823977582744330306e-05,2.953058351281900862e-03,2.392541876496623310e-03,1.402089486338164992e-02
7.700000000000000000e+01,1.234426574669988952e-05,2.201641347299165830e-05,2.778765367387414642e-03,2.089286785835087201e-03,1.300778109331734989e-02
7.800000000000000000e+01,1.386297740479935925e-05,1.632876739010580280e-05,2.456911465917199777e-03,1.714582475082493396e-03,1.210042251642695632e-02
7.900000000000000000e+01,1.127873950257374247e-05,2.001473981849688499e-05,2.104646991867076267e-03,1.641022097688682457e-03,1.088927655733906708e-02
8.000000000000000000e+01,1.258494170963686543e-05,1.851127211782710447e-05,1.797465344285820166e-03,1.489716597154022715e-03,9.855966147878647554e-03
8.100000000000000000e+01,1.441647443478633051e-05,1.881017457350253608e-05,1.696168142196197159e-03,1.331424415410009665e-03,8.551707884445147734e-03
8.200000000000000000e+01,1.512660066949056414e-05,2.020626492127419738e-05,1.460016921988160910e-03,1.283734279732051675e-03,7.509677107536361085e-03
8.300000000000000000e+01,1.121968661610406315e-05,1.412904535080805601e-05,1.323190789007888668e-03,1.173558407849051299e-03,7.431483661070159563e-03
8.400000000000000000e+01,1.791667600636870361e-05,2.101471672699695148e-05,1.222972211346484706e-03,1.055654506953773719e-03,6.132339427698307865e-03
8.500000000000000000e+01,1.080374580397780448e-05,1.108452800135939498e-05,1.110872606172819133e-03,9.680585917271056218e-04,5.419400476919133958e-03
8.600000000000000000e+01,1.490750106791782770e-05,2.145437782252734848e-05,1.010971709289654186e-03,8.668687998518720406e-04,4.848023837595416552e-03
8.700000000000000000e+01,8.003235137943320865e-06,1.710320117143115937e-05,8.792877290155765024e-04,8.159612395374216121e-04,4.478814763040794844e-03
8.800000000000000000e+01,1.064394818395264508e-05,1.253123902344999152e-05,7.459466762705924125e-04,7.575686378206158977e-04,4.145627024945475192e-03
8.900000000000000000e+01,7.651699674982026522e-06,1.105113403354618384e-05,6.620428114508802864e-04,6.763695087242949100e-04,4.103970786385136016e-03
9.000000000000000000e+01,1.582612131090233021e-05,1.443505142650902684e-05,5.905008379393228424e-04,6.141095594320855611e-04,3.620099308004776084e-03
9.100000000000000000e+01,9.192947738823065151e-06,1.556114924861073945e-05,5.485207673571190767e-04,5.418221539852385860e-04,3.035431785605724464e-03
9.200000000000000000e+01,9.047074190249304593e-06,1.266453665060840450e-05,5.022574535891166647e-04,4.648839610468247230e-04,2.731124743633461804e-03
9.300000000000000000e+01,1.404703166518750379e-05,2.174880105099141758e-05,4.466521656119049055e-04,4.088718817332193112e-04,2.529519265310087306e-03
9.400000000000000000e+01,1.201262935079938643e-05,1.310246615082721888e-05,4.153423568050707004e-04,3.853072780372057693e-04,2.237295418701656935e-03
9.500000000000000000e+01,1.457753826961116772e-05,1.810839569571509600e-05,4.080441851290750321e-04,3.553738333565981122e-04,2.002569283812150047e-03
9.600000000000000000e+01,1.920840641211896127e-05,1.387463230051455554e-05,3.754521182204317853e-04,3.175949907088249091e-04,1.793641840883264393e-03
9.700000000000000000e+01,1.681398150765733845e-05,1.306217969765377518e-05,3.123249513835579805e-04,2.721627099913082048e-04,1.538254369889635598e-03
9.800000000000000000e+01,1.440734272828425588e-05,1.450493729882040839e-05,2.799918394941203204e-04,2.341060363176827863e-04,1.401125086360144323e-03
9.900000000000000000e+01,1.576506657219312046e-05,1.090493768973743727e-05,2.586889328828334556e-04,1.950863476866127044e-04,1.284545071371212543e-03
1.000000000000000000e+02,1.901224635447729128e-05,1.897049600807498848e-05,2.371538779055715196e-04,1.846084381688095633e-04,1.125460950066825561e-03
1.010000000000000000e+02,1.909664756560847110e-05,1.582249859355400190e-05,2.272383334623873097e-04,1.748407974053733938e-04,1.026876526210918072e-03
1.020000000000000000e+02,1.259437135681107378e-05,1.499859544140669243e-05,2.097190020714512215e-04,1.588358833225500533e-04,8.917923152420570432e-04
1.030000000000000000e+02,1.657280396816229739e-05,1.633363699227174948e-05,1.900605895116536104e-04,1.450187669517211120e-04,7.990611834646221823e-04
1.040000000000000000e+02,1.619959113008384577e-05,1.639115030849236376e-05,1.466312051523477322e-04,1.380707701946759514e-04,7.053124568304758313e-04
1.050000000000000000e+02,1.533257026720136196e-05,1.539847638987179579e-05,1.305809955288728119e-04,1.211463317446481724e-04,6.807022968635667581e-04
1.060000000000000000e+02,1.432811704160652511e-05,1.101224216792928701e-05,1.218343593196724584e-04,1.002507204515001860e-04,6.254746890356210898e-04
1.070000000000000000e+02,1.439958491611381675e-05,1.301530706732112463e-05,1.089565316189089472e-04,9.058140234907696708e-05,5.534027506596261858e-04
1.080000000000000000e+02,1.360280481044195966e-05,1.271032838379149155e-05,1.041936976231561118e-04,9.673004604926482841e-05,5.141237799122233554e-04
1.090000000000000000e+02,1.488674638849829535e-05,1.696055260336226667e-05,8.877318778155451895e-05,8.325098575978628901e-05,4.769632269592261054e-04
1.100000000000000000e+02,1.618165149885886223e-05,1.826629543144608903e-05,9.367117568870320099e-05,7.165365136130308343e-05,4.309680870780985273e-04
1.110000000000000000e+02,2.269279775390931064e-05,1.143616770860056420e-05,8.053187085788060529e-05,6.504902432413750546e-05,4.051594422380677685e-04
1.120000000000000000e+02,1.916172677640659572e-05,1.406667422054752592e-05,7.040345418296567459e-05,5.991959237439115071e-05,3.407682636614728366e-04
1.130000000000000000e+02,1.289738139087504010e-05,1.599658171425044628e-05,6.413676002847701341e-05,4.643384125635474646e-05,3.141715329439964677e-04
1.140000000000000000e+02,1.549819325918910806e-05,1.437314153729385424e-05,5.898362715739402518e-05,4.501012472124532593e-05,3.077942765422614357e-04
1.150000000000000000e+02,1.534785846379893570e-05,2.092821230825769874e-05,5.845178571539655366e-05,3.718724653378746581e-05,2.820830667880080966e-04
1.160000000000000000e+02,2.013511607057427710e-05,1.755320795016057644e-05,4.562791787110498376e-05,3.831903639639477888e-05,2.478161714835058760e-04
1.170000000000000000e+02,1.704647232014799840e-05,1.868475436761496411e-05,4.532275577451283510e-05,3.533835773672500125e-05,2.365592707360697489e-04
1.180000000000000000e+02,2.045575571330005005e-05,1.940087924134914488e-05,3.763322993588502641e-05,2.790285187903585040e-05,2.105612801388545563e-04
1.190000000000000000e+02,1.459430432049213522e-05,1.775778272128381019e-05,3.521104923553952659e-05,3.340081384139992338e-05,1.927205955388755498e-04
1.200000000000000000e+02,1.211917389543071266e-05,2.134248449636722000e-05,4.161481960041069073e-05,2.786917066099903195e-05,1.696203946921492900e-04
1.210000000000000000e+02,1.291480191889515794e-05,1.592040058373545008e-05,3.578866883291453860e-05,2.825432421382778614e-05,1.565765714361955219e-04
1.220000000000000000e+02,1.689568134466412630e-05,2.150333065198406501e-05,2.791659722167771918e-05,2.303407342962859872e-05,1.505171600558741218e-04
1.230000000000000000e+02,2.443041102340171022e-05,1.246658223608143601e-05,3.019000470161348204e-05,2.288810475503666453e-05,1.316433773019820563e-04
1.240000000000000000e+02,1.536866604134878855e-05,1.502577763234924646e-05,2.897657944678222464e-05,2.413478889407016936e-05,1.321263681609563534e-04
1.250000000000000000e+02,1.472195889695715465e-05,1.540332033156399660e-05,2.142814640138102078e-05,1.726244531086162937e-05,1.076098055574625789e-04
1.260000000000000000e+02,1.787651270579448948e-05,1.451678942598899624e-05,1.887048307214200804e-05,1.734383817986184795e-05,9.094553560895501931e-05
1.270000000000000000e+02,1.603493703006275695e-05,2.119727659422032673e-05,1.513338296144084438e-05,1.938678023294393427e-05,8.492258717163192472e-05
1.280000000000000000e+02,1.743114558061531483e-05,1.282198188568006714e-05,2.179104053057212553e-05,1.804120536708087030e-05,7.630251206136584585e-05
1.290000000000000000e+02,1.617489667737892489e-05,1.205979907614729285e-05,1.731343525246398229e-05,2.044967541625641871e-05,6.689716137520118622e-05
1.300000000000000000e+02,1.645016148343891871e-05,1.600585334560200579e-05,1.990338473090158544e-05,1.539305657172196362e-05,6.485345546458631816e-05
1.310000000000000000e+02,1.531940497634387555e-05,2.272746351339449689e-05,2.002754543062312820e-05,1.451852250722307502e-05,6.209318068695068860e-05
1.320000000000000000e+02,1.432326338757228257e-05,1.513688873155949466e-05,1.279038428003698158e-05,1.539452412457897879e-05,5.534553593700142216e-05
1.330000000000000000e+02,1.353648102797588848e-05,1.430246217093422700e-05,1.052600553097526870e-05,2.027288548822614445e-05,4.743780499982808152e-05
1.340000000000000000e+02,1.585711449636484360e-05,2.047250199910255475e-05,1.840445548650926355e-05,1.267450379915935343e-05,4.851908553638040189e-05
1.350000000000000000e+02,1.615665861443016382e-05,1.766277671300109375e-05,1.280451026741680209e-05,1.405765081963217256e-05,4.127852438473578189e-05
1.360000000000000000e+02,1.625263836624313285e-05,1.532484258692790036e-05,1.378549318398203383e-05,1.194940523197018933e-05,4.222310373525051119e-05
1.370000000000000000e+02,1.420606844737548613e-05,1.658234498791433253e-05,2.301522607339734350e-05,1.477332549226773040e-05,4.243700196382427237e-05
1.380000000000000000e+02,1.424113704029394967e-05,1.525494386656056633e-05,8.229068924503479820e-06,1.070449655204974704e-05,4.192597404006903616e-05
1.390000000000000000e+02,1.596499802336559526e-05,1.843734508388816806e-05,1.211699014624922910e-05,1.318095034319455294e-05,3.603550391184651147e-05
1.400000000000000000e+02,1.827368530360473642e-05,1.409312621125646814e-05,1.295495744624286516e-05,2.036361893398286327e-05,3.736418139566044516e-05
1.410000000000000000e+02,1.519933750970814401e-05,1.484997326772763415e-05,8.914648693680859992e-06,9.427644691695213908e-06,3.212595843848919941e-05
1.420000000000000000e+02,1.600878554963713896e-05,1.695803382306682039e-05,5.715043108645012637e-06,8.748714955930658732e-06,2.866154835623468955e-05
1.430000000000000000e+02,1.917963673536693392e-05,1.969012488722832188e-05,1.127934553812881546e-05,1.394677049837422800e-05,3.283079123161947166e-05
1.440000000000000000e+02,2.097863856842518970e-05,2.140123558169726437e-05,1.004286929806585960e-05,1.633342237328250235e-05,2.893778704793348311e-05
1.450000000000000000e+02,1.518657784971289004e-05,1.402353640289621950e-05,7.562040053810115126e-06,1.029905663885166689e-05,2.908827966796589948e-05
1.460000000000000000e+02,1.704437478999842881e-05,1.941276729144902902e-05,1.278981245522725629e-05,1.377544013669851353e-05,2.539812048096834474e-05
1.470000000000000000e+02,1.446267400384559920e-05,1.577277381403785483e-05,1.302319610407831618e-05,1.292598568902736389e-05,2.572134608369580633e-05
1.480000000000000000e+02,1.686993570004791110e-05,1.703010754239286939e-05,1.389909666116295739e-05,1.322819909066463850e-05,1.943884115584992855e-05
1.490000000000000000e+02,1.545477738951195334e-05,1.796347953408883313e-05,1.705708398902494594e-05,1.294998522760604232e-05,2.295827320830667873e-05
1.500000000000000000e+02,1.162835640211579147e-05,1.655829176749890053e-05,1.761542699107998544e-05,1.003247675224194779e-05,1.771312336584784930e-05
1.510000000000000000e+02,1.653432776604901733e-05,1.823647646959081214e-05,1.249102728761997128e-05,1.038079941262370909e-05,1.998361778821067247e-05
1.520000000000000000e+02,1.349704763597969759e-05,2.060227047018248214e-05,1.634912716341752059e-05,9.817108983734001981e-06,1.747297283050119887e-05
1.530000000000000000e+02,1.588409602992779668e-05,1.323333651270797162e-05,1.766097434852120784e-05,1.697314707627128882e-05,2.032203783497443794e-05
1.540000000000000000e+02,1.387512092831943988e-05,1.307566881791899505e-05,1.564753149607689409e-05,1.210598468281975926e-05,1.664979709237179861e-05
1.550000000000000000e+02,9.882504860336815966e-06,1.750504827435772626e-05,1.459703758344144120e-05,1.230528478157744132e-05,1.798817438414257452e-05
1.560000000000000000e+02,1.123835497041092424e-05,1.759263065603811071e-05,1.396650856766434856e-05,1.600894445041856073e-05,1.549768568365195165e-05
1.570000000000000000e+02,1.772772472430350632e-05,1.739576929637998148e-05,1.391232057179614401e-05,1.623324084243371601e-05,1.390216290153567513e-05
1.580000000000000000e+02,1.456342411976230267e-05,1.644046958371170319e-05,1.778832739018909592e-05,1.016069733761337801e-05,1.416406656917779117e-05
1.590000000000000000e+02,1.468096928869400131e-05,1.720918502057244837e-05,1.431330600798474961e-05,1.607685911186873540e-05,1.529986720882892115e-05
1.600000000000000000e+02,1.455819562012905521e-05,1.900383224096025003e-05,1.250140955133538512e-05,1.425385408437840340e-05,1.578508564958891469e-05
1.610000000000000000e+02,1.012412645184923576e-05,2.303463822217466372e-05,1.858217826744557044e-05,1.315605447360645996e-05,1.855367829139975555e-05
1.620000000000000000e+02,1.223780724712852930e-05,2.368230153326766896e-05,1.767603424218666675e-05,1.017915002854419271e-05,1.347967473341871170e-05
1.630000000000000000e+02,1.774464881432180619e-05,1.953207368432519075e-05,1.888386474213632482e-05,1.128487629387109337e-05,1.482072620262453455e-05
1.640000000000000000e+02,1.490615387134130998e-05,1.892220693000545850e-05,1.376047109014066905e-05,1.241383201311396789e-05,1.146660732287418938e-05
1.650000000000000000e+02,1.641558113618657444e-05,1.983036937380777687e-05,1.035497396217888166e-05,1.232778769344466951e-05,1.498225187557267191e-05
1.660000000000000000e+02,1.117965114039165542e-05,1.709684314987747200e-05,2.092492599770068296e-05,1.019365419019369057e-05,1.211296006675688375e-05
1.670000000000000000e+02,1.031453695332640308e-05,1.792566786396054823e-05,1.760462881017499370e-05,1.387207414382807258e-05,1.299992181280629211e-05
1.680000000000000000e+02,1.340395802074123566e-05,1.408177973805102567e-05,9.716772173762322495e-06,1.567148215941838174e-05,1.264754963881120631e-05
1.690000000000000000e+02,1.126113621296997991e-05,1.884288062281580522e-05,1.509244225472716749e-05,8.523756339195998066e-06,1.306532241496238811e-05
1.700000000000000000e+02,1.402826479146579430e-05,1.363273666821207541e-05,1.207949020132215168e-05,1.430645339395297810e-05,1.347676025087451990e-05
1.710000000000000000e+02,1.688457029203060955e-05,1.659886103799745882e-05,1.447991998049236173e-05,1.277017325085338939e-05,1.480296813816117663e-05
1.720000000000000000e+02,1.573308843749732233e-05,1.955118889573892460e-05,1.753925496361663505e-05,1.359981647963692808e-05,1.152192532549722870e-05
1.730000000000000000e+02,1.192464327648412592e-05,2.027375686863841509e-05,9.389885885058291137e-06,1.079780088975024199e-05,1.274406449913723094e-05
1.740000000000000000e+02,1.730919619735704629e-05,2.047869811594438261e-05,1.653571560678024355e-05,1.067612440297516230e-05,1.139627839630286132e-05
1.750000000000000000e+02,1.099798509085481157e-05,2.061411798892631708e-05,1.232317087274115153e-05,1.600504780330247456e-05,1.428886807619544896e-05
1.760000000000000000e+02,9.811294859218833153e-06,1.775864135333815597e-05,1.013294251195340223e-05,1.089825001310273933e-05,1.189205977503160483e-05
1.770000000000000000e+02,1.270432193312132085e-05,1.829904825312311800e-05,1.864108238314177157e-05,1.158729868178109967e-05,8.121399899141401590e-06
1.780000000000000000e+02,1.451721018552731834e-05,2.026820931844142137e-05,1.888547992812128484e-05,1.538425138458698882e-05,9.099898101827541552e-06
1.790000000000000000e+02,1.907726084138250400e-05,1.991560366620959144e-05,1.205032330309219191e-05,1.019494130094500406e-05,1.121407764925752559e-05
1.800000000000000000e+02,2.050514584028828580e-05,2.007122933034288792e-05,1.306327046557420601e-05,1.316733727363406103e-05,9.340559973813888917e-06
1.810000000000000000e+02,1.709120081505588473e-05,2.258727852266773084e-05,1.835973346830943598e-05,1.152741675469748373e-05,1.443106543763672533e-05
1.820000000000000000e+02,1.901525923009295127e-05,1.825423821766314347e-05,1.407266468200774057e-05,1.702226022459729649e-05,1.039299567318074935e-05
1.830000000000000000e+02,1.746369296906635782e-05,1.814030589109005831e-05,1.756215935733163036e-05,1.135490554116103112e-05,1.462911071281602915e-05
1.840000000000000000e+02,1.247296243989115538e-05,1.902977895673618747e-05,1.611875904983239849e-05,9.857196952789415434e-06,1.360180875520367039e-05
1.850000000000000000e+02,1.689519591518973129e-05,2.108811540124655437e-05,1.896969320647201585e-05,1.315723828754222779e-05,9.556475786598461752e-06
1.860000000000000000e+02,1.613339272399372248e-05,1.721321935355124566e-05,1.317811505319177456e-05,1.712035213596863059e-05,1.340442789199425278e-05
1.870000000000000000e+02,1.570067326084334525e-05,1.620009712077763453e-05,1.062537487372949840e-05,1.557526410500553737e-05,1.227008849835620197e-05
1.880000000000000000e+02,1.297728996918490196e-05,1.689832636719845738e-05,1.494690958458999575e-05,1.245425364448937700e-05,1.128646879011707682e-05
1.890000000000000000e+02,1.807824961619353132e-05,1.423307926984307414e-05,1.979840035593039005e-05,1.291474755249488737e-05,1.480889027216658604e-05
1.900000000000000000e+02,2.055236588027753442e-05,1.554796907576871945e-05,9.431545775706595691e-06,1.199591990397319563e-05,1.357272711310919533e-05
1.910000000000000000e+02,2.093837860928093875e-05,1.327855996335891575e-05,1.840454694279625159e-05,1.360080024248588870e-05,1.268382709340709624e-05
1.920000000000000000e+02,2.452428691801511462e-05,1.654202276024641094e-05,1.182662116794297447e-05,1.106027627195693697e-05,1.287083378631592723e-05
1.930000000000000000e+02,1.493913084782416689e-05,1.659560380695701554e-05,2.186074334020737808e-05,1.773745437216867060e-05,1.278707539742462984e-05
1.940000000000000000e+02,1.737383306876782996e-05,1.523374999157223186e-05,1.455716984766208810e-05,6.932579552643147736e-06,1.476965394064944093e-05
1.950000000000000000e+02,2.688757430602262133e-05,1.536073337982113429e-05,8.893105914231647091e-06,1.460810887066177344e-05,1.706222588504502369e-05
1.960000000000000000e+02,2.379352616455054914e-05,1.281675126263426279e-05,1.229934989899206244e-05,1.377578405292734232e-05,8.703438983737044055e-06
1.970000000000000000e+02,1.985643527246949702e-05,2.079857540804308513e-05,1.111625606153854307e-05,1.670561157463001933e-05,2.054882757718257125e-05
1.980000000000000000e+02,1.982872926198364638e-05,1.827141917376540192e-05,1.363906712947837718e-05,1.679071944937771121e-05,1.379661834532974751e-05
1.990000000000000000e+02,1.574389571790124620e-05,1.850083172949545940e-05,1.705406224250527458e-05,1.792018692314822914e-05,1.133915376760885607e-05
2.000000000000000000e+02,2.123900680317536427e-05,1.907202482431813451e-05,9.385960256458325546e-06,1.608772696104487920e-05,1.567851579575840759e-05
2.010000000000000000e+02,1.520758748896344770e-05,1.929096753916503815e-05,1.199572828836092953e-05,1.558998986417314825e-05,1.055350152912026829e-05
2.020000000000000000e+02,2.312150231276177692e-05,2.061459992541703201e-05,1.131938670018151072e-05,1.326081241970200608e-05,1.517000878881180626e-05
2.030000000000000000e+02,1.559682267049389282e-05,1.637305044877024329e-05,1.034218002160525174e-05,1.883701270100068825e-05,1.406413511240156566e-05
2.040000000000000000e+02,1.147662918521419328e-05,1.629115420020976757e-05,9.263815661131324930e-06,1.142727020830847096e-05,1.714319833401312110e-05
2.050000000000000000e+02,1.622648248356117762e-05,1.462012854192007438e-05,7.496260993944403594e-06,1.491802623831972596e-05,9.093367732138091242e-06
2.060000000000000000e+02,1.714572945299419615e-05,1.363973891610470446e-05,1.575717373680785016e-05,2.034938339379177563e-05,1.123967488181332186e-05
2.070000000000000000e+02,1.745068967673457649e-05,1.743088245798052327e-05,1.108268707417092713e-05,1.293583776862394785e-05,1.462662943030323959e-05
2.080000000000000000e+02,1.807486065497077021e-05,1.905020433889959008e-05,1.250300601884912766e-05,1.046596225307006023e-05,1.210002350615635436e-05
2.090000000000000000e+02,1.155878197545145980e-05,2.157874212582733264e-05,1.546704187072034387e-05,1.377364601184982718e-05,1.375267274683622531e-05
2.100000000000000000e+02,1.582877196371068607e-05,2.225997789873090937e-05,1.020823349406896341e-05,1.788009239578336462e-05,1.479475905619143106e-05
2.110000000000000000e+02,1.564223627292804508e-05,1.452327016204790766e-05,1.059249522794569742e-05,1.422819984575607322e-05,1.586238136064288540e-05
2.120000000000000000e+02,1.605585549757648778e-05,1.868692590012432930e-05,1.038211908588326793e-05,1.590619260882775166e-05,1.136684255509390340e-05
2.130000000000000000e+02,1.642019558756313558e-05,1.442622206071497715e-05,9.467756720504816315e-06,1.250844023903407987e-05,1.954648053703600397e-05
2.140000000000000000e+02,1.218090929699933156e-05,1.642492039344300991e-05,1.119901001267464835e-05,1.248167522061027768e-05,1.188062720469673650e-05
2.150000000000000000e+02,1.345297522570288065e-05,1.798664710916941800e-05,1.252570547005671386e-05,1.747903713900100797e-05,1.642633549792105185e-05
2.160000000000000000e+02,1.106583593180054947e-05,1.569850140714645903e-05,1.591100494513497665e-05,1.355794906554574908e-05,1.090784035140401897e-05
2.170000000000000000e+02,1.367776383598418022e-05,1.798892686577513444e-05,9.915539553762009461e-06,1.236003781412975400e-05,8.242448990336548320e-06
2.180000000000000000e+02,1.394865708326253895e-05,1.808592304375356008e-05,7.201563715031333857e-06,1.913059886216039729e-05,1.178354498354572399e-05
2.190000000000000000e+02,1.447878600846497221e-05,2.230174043871269163e-05,1.199706392884802852e-05,1.211868813622007934e-05,1.877995065779902717e-05
2.200000000000000000e+02,1.172102900570681783e-05,1.542299674417435540e-05,1.084946404650288798e-05,1.645548172390931541e-05,1.630619171677505364e-05
2.210000000000000000e+02,9.914057483739746601e-06,1.851073508341016804e-05,1.275394393129847259e-05,1.419306372840711816e-05,1.140800213961234988e-05
2.220000000000000000e+02,1.819273957448519496e-05,2.021135053742462162e-05,1.289992361797054343e-05,1.646912954866852630e-05,1.342908663892750099e-05
2.230000000000000000e+02,1.043447602988578637e-05,1.714014120257623119e-05,1.497399260985687874e-05,1.059422913063379212e-05,1.023410923817191787e-05
2.240000000000000000e+02,1.283150453690318216e-05,2.299809780659245462e-05,1.407630359606670822e-05,1.389014282426881408e-05,1.270341713510703130e-05
2.250000000000000000e+02,1.171863758087088314e-05,2.530952714174805607e-05,1.303656351570037231e-05,1.056672215971055095e-05,9.324763720952589097e-06
2.260000000000000000e+02,1.476241945164158409e-05,1.895597408618776569e-05,1.001245686871321539e-05,1.702077016285663547e-05,1.489956727107610845e-05
2.270000000000000000e+02,1.152988277419719765e-05,1.819228453958654512e-05,1.268710115898130653e-05,1.751356845536289342e-05,1.136174785909549456e-05
2.280000000000000000e+02,1.076010280276484821e-05,2.088021336910106385e-05,1.298604578647832852e-05,1.538673639256415981e-05,1.065122391186168471e-05
2.290000000000000000e+02,1.644202937511884954e-05,1.602377027587476022e-05,1.000485797242323116e-05,1.135702805821203754e-05,1.677152187162800345e-05
2.300000000000000000e+02,1.565324366592513172e-05,2.652547451620357322e-05,1.273628623366107604e-05,1.185818537707827858e-05,1.495871166823370402e-05
2.310000000000000000e+02,1.631444625893596623e-05,1.832577918126077066e-05,1.209571814386745103e-05,1.137317296151518775e-05,1.435546326888914592e-05
2.320000000000000000e+02,1.443222494690310498e-05,1.732813006183331339e-05,1.133252237217607927e-05,9.801065375181217121e-06,8.883810780124790085e-06
2.330000000000000000e+02,1.696781719762174845e-05,1.584566168977286083e-05,1.552442886543214939e-05,1.247453813624233021e-05,1.628206353743166801e-05
2.340000000000000000e+02,1.429704646860319173e-05,1.697363553776476408e-05,1.147582566940474891e-05,7.701726355779925370e-06,1.289057295839057815e-05
2.350000000000000000e+02,1.430110834987896595e-05,2.816062442589917225e-05,1.360043981024627868e-05,7.807501332446342701e-06,1.966392685959217346e-05
2.360000000000000000e+02,1.027293922428729189e-05,1.743962536382426265e-05,1.005424619149319909e-05,1.183107120095172604e-05,1.302276053427586788e-05
2.370000000000000000e+02,1.673010780933736896e-05,1.736604134627839358e-05,1.447510178664845881e-05,1.239016775500534351e-05,1.261026756638194968e-05
2.380000000000000000e+02,1.880682531940625069e-05,2.482675948156654044e-05,1.650237238470797507e-05,1.369401517425927750e-05,1.233180668247513267e-05
2.390000000000000000e+02,1.634171569608877661e-05,2.062850256401294047e-05,1.747112001138084736e-05,1.213862438398383148e-05,9.240291906298381264e-06
2.400000000000000000e+02,1.159811736095583967e-05,1.202372224917702681e-05,1.420478998670482440e-05,1.613019549329131053e-05,1.147390511246904055e-05
2.410000000000000000e+02,1.092045079076342518e-05,1.328779145104430626e-05,1.185639505307811703e-05,1.572319473064354156e-05,1.119164663287985917e-05
2.420000000000000000e+02,9.376356103207861281e-06,1.565141724579888205e-05,1.356355722403890240e-05,1.369305687781707803e-05,1.414151924228335133e-05
2.430000000000000000e+02,1.192860471133094791e-05,1.932954613792503551e-05,1.457206279387168735e-05,1.408762923538198208e-05,9.956225378360272771e-06
2.440000000000000000e+02,1.864390614270128310e-05,1.524943230979403097e-05,1.145542622438266989e-05,1.427286184663145718e-05,1.432654671462696427e-05
2.450000000000000000e+02,1.310678139265775144e-05,1.528184406074384327e-05,1.230888556447151672e-05,1.642637559873261210e-05,1.388638222055149640e-05
2.460000000000000000e+02,1.524547694919942131e-05,1.277462000315310320e-05,1.213234003349938916e-05,1.695666940859652527e-05,1.255582606618510511e-05
2.470000000000000000e+02,1.965614116250513632e-05,1.801617065511074145e-05,1.191447471915463296e-05,1.362504209301285130e-05,1.645902328695214578e-05
2.480000000000000000e+02,1.660824043636655034e-05,1.278606085608480214e-05,1.104546743146972432e-05,9.027249471493803412e-06,1.547347791541753281e-05
2.490000000000000000e+02,1.548856723765368315e-05,1.402507878045522460e-05,1.314606729962974896e-05,1.386464001684739600e-05,1.207661293989303886e-05
2.500000000000000000e+02,1.400787947591908278e-05,1.954797219805293196e-05,1.293388901968395288e-05,1.477540591388049052e-05,1.829913213946543493e-05
2.510000000000000000e+02,2.831417528448287868e-05,2.010425209286736958e-05,9.511812340323722026e-06,2.113334461051330493e-05,1.047813655608020866e-05
2.520000000000000000e+02,1.596305580708889948e-05,2.097327629324574616e-05,1.540568415814291825e-05,1.501192672181961285e-05,1.206777358386812438e-05
2.530000000000000000e+02,9.327786902102452871e-06,2.144862856734430778e-05,1.594299928087128393e-05,1.271849252970636002e-05,1.348955834834519862e-05
2.540000000000000000e+02,1.686602600925457551e-05,1.855350214141626708e-05,1.171287148127309052e-05,1.334859084944906016e-05,1.117768805047880676e-05
2.550000000000000000e+02,1.822411952145941427e-05,2.301215312450199946e-05,2.128957363256578361e-05,8.902521440812272147e-06,1.092762366239341532e-05
2.560000000000000000e+02,1.883186580098339391e-05,1.480000626685740173e-05,9.207089707752302843e-06,1.177020718345911376e-05,7.791361711695365955e-06
2.570000000000000000e+02,1.339132427735645336e-05,1.546231536764253178e-05,1.995343768079749225e-05,1.544162368116719364e-05,1.093525022344277176e-05
2.580000000000000000e+02,1.280211486176519031e-05,1.503284901938073403e-05,1.626420016154206394e-05,1.752110835628872820e-05,1.036920245522932049e-05
2.590000000000000000e+02,1.294217729741475864e-05,1.754547142773787982e-05,1.093115499695151982e-05,1.434442632597399125e-05,1.162761280648627604e-05
2.600000000000000000e+02,1.555334364033988948e-05,1.521270973114940972e-05,9.593146670705543499e-06,1.003415894151871157e-05,8.180946489133589239e-06
2.610000000000000000e+02,1.778679251185355525e-05,2.097635525966090597e-05,1.012857136728495533e-05,1.181837226982285216e-05,1.687008893225261374e-05
2.620000000000000000e+02,1.573010533428842450e-05,1.614857489051768624e-05,1.294571212839823460e-05,1.130764711088083629e-05,1.200511910692814155e-05
2.630000000000000000e+02,1.583407158445293561e-05,1.639090148874977615e-05,1.397764628752184990e-05,1.456187029802435973e-05,1.173192770653752603e-05
2.640000000000000000e+02,1.736985270106572443e-05,1.575848805412949361e-05,1.036054040215450556e-05,1.498126401755506265e-05,1.176555422877090251e-05
2.650000000000000000e+02,2.254771597265392558e-05,1.850070038234008507e-05,1.385727613179010831e-05,1.028408009640102705e-05,1.381259520238931060e-05
2.660000000000000000e+02,1.254360878844007487e-05,1.619977735289879206e-05,1.839427937677662328e-05,1.530925107917635586e-05,1.687213639178786195e-05
2.670000000000000000e+02,2.236888372619816323e-05,1.303131178542749069e-05,1.311352885979832905e-05,1.434202268546513892e-05,1.324400523250446327e-05
2.680000000000000000e+02,1.722106716572913143e-05,1.563787716096776137e-05,1.522912318285829514e-05,1.042600278389205215e-05,1.786449919194410541e-05
2.690000000000000000e+02,1.609198260787980672e-05,1.411835900155811174e-05,1.633241832588172571e-05,1.132111216428643985e-05,1.051217772396473293e-05
2.700000000000000000e+02,1.457883567834716843e-05,1.484181128097450397e-05,1.305312259247681794e-05,8.703960976297331342e-06,1.647117778635909247e-05
2.710000000000000000e+02,1.830540928871027262e-05,1.345645405081974388e-05,1.689343635624673823e-05,1.345839422550731967e-05,1.830639092770258713e-05
2.720000000000000000e+02,1.292185468260154124e-05,7.739780300775045419e-06,1.857013635386817185e-05,1.727565890941029636e-05,1.289466289666751919e-05
2.730000000000000000e+02,1.461271518554685400e-05,1.986558162048179810e-05,1.750305461611922908e-05,1.051964951981343432e-05,1.429759573667865880e-05
2.740000000000000000e+02,1.106492122826541191e-05,1.978029849480922309e-05,1.333975484107963183e-05,1.248305650281000823e-05,9.379761677585918278e-06
2.750000000000000000e+02,1.456395497345663870e-05,1.262786409106375629e-05,1.197460021107321637e-05,1.570308665277408977e-05,1.206155400124142574e-05
2.760000000000000000e+02,2.239675899551318849e-05,1.877708366382346838e-05,1.163770338463709919e-05,1.053773876158459188e-05,1.279528332975843341e-05
2.770000000000000000e+02,1.785304718893154785e-05,1.680258235703391279e-05,1.194494331413498145e-05,1.568506910099021212e-05,1.359025508862465870e-05
2.780000000000000000e+02,1.567010223080256281e-05,1.261457644186059213e-05,1.848172616858434480e-05,1.554310648288481644e-05,1.242955377456222976e-05
2.790000000000000000e+02,1.341922877196033426e-05,1.884102560723022179e-05,1.574873857856928794e-05,1.664208480067763674e-05,1.968008968689094473e-05
2.800000000000000000e+02,1.062469461254877956e-05,1.436416369904325308e-05,1.330218551998108012e-05,1.138515128962236389e-05,1.790843936066988107e-05
2.810000000000000000e+02,1.888789056159190238e-05,1.897427761532455293e-05,1.098693324030897145e-05,1.286120891441644432e-05,1.303668857111084378e-05
2.820000000000000000e+02,1.521597460585333295e-05,1.562218042261420692e-05,1.487571451375124809e-05,1.392793024046490302e-05,1.311165224604504687e-05
2.830000000000000000e+02,2.156538214070913284e-05,1.455012819140399927e-05,1.295725152183901940e-05,1.648650289709507888e-05,1.219955117792714816e-05
2.840000000000000000e+02,1.438668391073871788e-05,1.588328849022602185e-05,1.385376641893643068e-05,1.186564637778442233e-05,1.545231378496936259e-05
2.850000000000000000e+02,1.344879579490143584e-05,1.738710656096209561e-05,1.061653451728261643e-05,1.698484468759531296e-05,1.414066694371829414e-05
2.860000000000000000e+02,1.801864759864990617e-05,1.833816081575623258e-05,1.260753896337174496e-05,1.532185649055772814e-05,1.869411909449780751e-05
2.870000000000000000e+02,1.239963698540513803e-05,1.850542202608274067e-05,1.506036597531679178e-05,1.300511346213895081e-05,1.326481465169226936e-05
2.880000000000000000e+02,1.620675265145976596e-05,2.253554941422653002e-05,1.552214474298541091e-05,1.413878566924875457e-05,1.861788716162049440e-05
2.890000000000000000e+02,1.532404679627230593e-05,1.643607101031729911e-05,1.257000446908129732e-05,1.304719310168955815e-05,1.539253478233248984e-05
2.900000000000000000e+02,1.425917549890964864e-05,1.652883753855416415e-05,1.393985073450121348e-05,1.696719236066179803e-05,1.565892476274033385e-05
2.910000000000000000e+02,1.528951576434955939e-05,1.953460816095375918e-05,2.021800694029796119e-05,1.490989975938550316e-05,1.106102989556490002e-05
2.920000000000000000e+02,1.213273756162092099e-05,1.454959586322246423e-05,1.335345204167559530e-05,1.533124015107301119e-05,9.944291934349536177e-06
2.930000000000000000e+02,1.471574442246659231e-05,1.860703021427934090e-05,1.486053320853830684e-05,1.823175605408788869e-05,1.173437449242253905e-05
2.940000000000000000e+02,1.873066926316724334e-05,1.310575307211792051e-05,1.548078283553078194e-05,1.145829904325434967e-05,1.028872331976238286e-05
2.950000000000000000e+02,1.195445572177433746e-05,1.138649282605985746e-05,1.471391286733680914e-05,1.597894078975148346e-05,1.828608133513931477e-05
2.960000000000000000e+02,1.404736236809700500e-05,1.268980496771376920e-05,1.707836004227747395e-05,1.389515268468421993e-05,1.419387463452714826e-05
2.970000000000000000e+02,1.040649503791790664e-05,1.329334610389310001e-05,1.463003024737563607e-05,1.696036041576309827e-05,1.227998967134880104e-05
2.980000000000000000e+02,1.365645589657127346e-05,8.725047779267747217e-06,1.439356405530389793e-05,1.429600047975210231e-05,1.516882574792433047e-05
2.990000000000000000e+02,1.073719910682502388e-05,2.074084035041945384e-05,1.423495761587734165e-05,1.481754514776056908e-05,1.241712392952010191e-05
3.000000000000000000e+02,1.347316619193517084e-05,1.737664316603382275e-05,1.347867573331384961e-05,1.252952098163007122e-05,1.868819806927213278e-05
3.010000000000000000e+02,1.027213697746276466e-05,1.427545503873695054e-05,1.633450126303781502e-05,1.092115278922278776e-05,1.269518400137670255e-05
3.020000000000000000e+02,1.064276207340952851e-05,2.078585649478714714e-05,1.577094592331018674e-05,1.373673447935264136e-05,1.941000140404103291e-05
3.030000000000000000e+02,1.121349933141946309e-05,1.670170961942663013e-05,1.253717204874327251e-05,1.296054759636344755e-05,1.410272839053039462e-05
3.040000000000000000e+02,1.153905690975953746e-05,1.912225345934714937e-05,9.430166849289101094e-06,1.515058009415870544e-05,1.846886923417834225e-05
3.050000000000000000e+02,1.441631134291299077e-05,2.166168716644101266e-05,1.215335785476057140e-05,1.231383732736013314e-05,1.513601201574843458e-05
3.060000000000000000e+02,1.060744923409018270e-05,1.929628349028877921e-05,1.658007081339896160e-05,1.141677793692341680e-05,1.416100775075701534e-05
3.070000000000000000e+02,1.213492148977035612e-05,1.976150550131450245e-05,1.115721351441223419e-05,1.409718361422562793e-05,1.482886310888442694e-05
3.080000000000000000e+02,1.649184066876419053e-05,1.925210974051960733e-05,1.313580317174878331e-05,1.203348666678483170e-05,1.544889055282716583e-05
3.090000000000000000e+02,1.469426212141744514e-05,2.014113739678968784e-05,1.234504858038665276e-05,1.838463965786463206e-05,1.459883365362291130e-05
3.100000000000000000e+02,1.039822273252166696e-05,2.013459593996902441e-05,1.273411178903671725e-05,9.852927878029049680e-06,1.994161419871520735e-05
3.110000000000000000e+02,1.648591423097922615e-05,1.607943577663917267e-05,1.337297921788493937e-05,1.167537622170922162e-05,2.237921851422353114e-05
3.120000000000000000e+02,1.342989756092372033e-05,1.930875372357920838e-05,1.806240595658703540e-05,1.481161223237936753e-05,1.151715244174233987e-05
3.130000000000000000e+02,1.382278920636359487e-05,2.026084397177552177e-05,1.626417591948925434e-05,1.307515334802999973e-05,1.665102674686114170e-05
3.140000000000000000e+02,1.543746066801077177e-05,1.542055341485770725e-05,1.783500794294567982e-05,1.195417449273428190e-05,1.500620861372148340e-05
3.150000000000000000e+02,1.812611084373028092e-05,2.010170581012715729e-05,1.561420249140965666e-05,1.356633067473023146e-05,1.443610684448426440e-05
3.160000000000000000e+02,1.536906385624092763e-05,1.834702001968224749e-05,1.501848358942403650e-05,1.483665754031804340e-05,1.473592208722784846e-05
3.170000000000000000e+02,1.582239782704775166e-05,1.997472759796004027e-05,1.158889853036804141e-05,1.369537357676087197e-05,1.314874435354163040e-05
3.180000000000000000e+02,1.606346338611785995e-05,1.764193670195091102e-05,1.595061194192837206e-05,1.526166011123208932e-05,1.692973574374256884e-05
3.190000000000000000e+02,1.764131049863948419e-05,1.837490008904651972e-05,2.301886568634170516e-05,1.356223823911761883e-05,1.329991895870907825e-05
3.200000000000000000e+02,1.253839593717831491e-05,1.977583274748173636e-05,1.384360413669849521e-05,1.692541825892845964e-05,1.706421201042029878e-05
3.210000000000000000e+02,1.727172529686349378e-05,2.432613764835611647e-05,1.690922612118672674e-05,1.465817991563866940e-05,1.565356254840111205e-05
3.220000000000000000e+02,1.813915799564469467e-05,1.949706769110992610e-05,1.393517423453616288e-05,1.389998524825575288e-05,1.372439085400856129e-05
3.230000000000000000e+02,1.392286746682014353e-05,2.249731013648226252e-05,1.411835745113165785e-05,1.503132212377078503e-05,1.546632748283816028e-05
3.240000000000000000e+02,1.491360132033214825e-05,2.631469036340483569e-05,1.583456022113960415e-05,1.333999213692926844e-05,1.940438363623453455e-05
3.250000000000000000e+02,1.456418832879169400e-05,2.026027066037716651e-05,7.254215715013501153e-06,1.032792554134243090e-05,1.647080018962743253e-05
3.260000000000000000e+02,1.984149644185251304e-05,2.638432087576081386e-05,1.623017408025617669e-05,1.196297007599600448e-05,1.870944291026965800e-05
3.270000000000000000e+02,1.679090726103282805e-05,1.727162745346344508e-05,1.153349533411507366e-05,1.310669588716617540e-05,1.927510022570189108e-05
3.280000000000000000e+02,1.852124538748167737e-05,2.094580693134950877e-05,1.510305543139800308e-05,1.364894503808056214e-05,1.041305547011539545e-05
3.290000000000000000e+02,9.357222846340107481e-06,1.900152130662746686e-05,1.568372247073845926e-05,1.975626790551299194e-05,1.943646225976980446e-05
3.300000000000000000e+02,1.653231936715737760e-05,1.572157599627477254e-05,1.710363555595950658e-05,1.095438037024276667e-05,1.392943966926907251e-05
3.310000000000000000e+02,1.820810455599453093e-05,1.523834735761564474e-05,1.311531151315659116e-05,1.198584554029658023e-05,2.017978362711669860e-05
3.320000000000000000e+02,1.614435687724569135e-05,1.929028531422183335e-05,1.687571536923559989e-05,1.788424692161783014e-05,1.473075662350442627e-05
3.330000000000000000e+02,1.479852075614296325e-05,1.684257841139125134e-05,1.619938438490731158e-05,1.648828573119764940e-05,1.421880087315585683e-05
3.340000000000000000e+02,1.361311045522395347e-05,1.559024742459058643e-05,9.130252461631016558e-06,1.199388895301023439e-05,1.987669990277662890e-05
3.350000000000000000e+02,1.846650947556760514e-05,1.765622095151186954e-05,1.158127705092049098e-05,1.775616640509181110e-05,2.323157952499599332e-05
3.360000000000000000e+02,2.005753332601223349e-05,1.774851434233060132e-05,1.196332811825850939e-05,1.079539568937804006e-05,1.514619609555012403e-05
3.370000000000000000e+02,1.617189763969406613e-05,1.567992622097946764e-05,1.167929134360257137e-05,1.569896511488533264e-05,1.541463596888004162e-05
3.380000000000000000e+02,1.641046607048224359e-05,1.864785011607139609e-05,1.090797991609715467e-05,1.127050230109727380e-05,1.316168497644820690e-05
3.390000000000000000e+02,1.808622382082347713e-05,2.096148187902269200e-05,8.544816890720952074e-06,1.367289998199794354e-05,2.259648838576211460e-05
3.400000000000000000e+02,1.298899723412016982e-05,1.522581954571666785e-05,2.079412624023113665e-05,1.139319619414269624e-05,1.399546444580401783e-05
3.410000000000000000e+02,1.504607826119386260e-05,1.812865346662029253e-05,1.706547370550204334e-05,1.206608577319912001e-05,1.244000404421186090e-05
3.420000000000000000e+02,1.428637054801118467e-05,1.554717558616136586e-05,1.470527219249451178e-05,1.188087922487923720e-05,9.357853505198576727e-06
3.430000000000000000e+02,1.765283751820057034e-05,1.668674069454922915e-05,1.126039218735108705e-05,1.581816773355004813e-05,1.565790358948326855e-05
3.440000000000000000e+02,1.165752669429753752e-05,2.216762674334127325e-05,1.506138202100881784e-05,1.212780785797562544e-05,1.506755815228189022e-05
3.450000000000000000e+02,1.304162858906110500e-05,2.013650825571922098e-05,1.319636206620344865e-05,1.180022243463252352e-05,1.124043199829394268e-05
3.460000000000000000e+02,1.281210904258145433e-05,2.461961107458332521e-05,1.584807773891139249e-05,1.204720591951868869e-05,1.126014184582579958e-05
3.470000000000000000e+02,1.204037176272265697e-05,1.706286450364746798e-05,1.303869153890246935e-05,1.277016080325488190e-05,1.666044465131744090e-05
3.480000000000000000e+02,1.889585136549687405e-05,1.773500691737428525e-05,1.582789738940881819e-05,1.645448163478668846e-05,1.474027740300254408e-05
3.490000000000000000e+02,1.130003451710326345e-05,1.937900495507793863e-05,2.304456293922285681e-05,1.342298578166367662e-05,1.178741885166090242e-05
3.500000000000000000e+02,1.146813355745734953e-05,1.942320874226410865e-05,1.497411359674405418e-05,1.128662942861957674e-05,1.759074333507193444e-05
3.510000000000000000e+02,1.089640411078285354e-05,2.410387401063918134e-05,1.590949548524456247e-05,1.205806037407608500e-05,1.544404058217985209e-05
3.520000000000000000e+02,1.288397976173527582e-05,1.911662612741338307e-05,1.108988023135193401e-05,1.220219495057239811e-05,1.032781005994021228e-05
3.530000000000000000e+02,1.310961594280790621e-05,2.163795906207077735e-05,1.291370230960264820e-05,8.485039612038391965e-06,1.488482380640476777e-05
3.540000000000000000e+02,1.248590417735062630e-05,2.852957622412333194e-05,1.251713520478148212e-05,1.645917439863087139e-05,1.009448964006676164e-05
3.550000000000000000e+02,1.054129073208009970e-05,2.173304107255802364e-05,1.153178635926455087e-05,1.228389684315711605e-05,1.691331219721980972e-05
3.560000000000000000e+02,1.205052775332671189e-05,1.588543887010018807e-05,8.659077355255284658e-06,1.724106282541271185e-05,1.399841804727852690e-05
3.570000000000000000e+02,1.518019917523538709e-05,1.687731846988782536e-05,1.397364593402894428e-05,8.860374668184789471e-06,1.113789516571372928e-05
3.580000000000000000e+02,1.424946079187083825e-05,1.532751487287598025e-05,1.493490622106463661e-05,1.068250140601190168e-05,1.280371063305807411e-05
3.590000000000000000e+02,1.993770223152058207e-05,1.862181519418637521e-05,1.006318696328278861e-05,1.539717694365450029e-05,1.257754048278325598e-05
3.600000000000000000e+02,1.816698062806487712e-05,1.757927658552205230e-05,1.242882124818933676e-05,1.134118545953466395e-05,1.160340029560114061e-05
3.610000000000000000e+02,2.227313627778393368e-05,1.532140697380057759e-05,1.189922229816176014e-05,1.465793924471103793e-05,1.082217766912307866e-05
3.620000000000000000e+02,1.375535233016922376e-05,1.459802729708581381e-05,1.353240557044887993e-05,1.293671206525903727e-05,1.455733009581017257e-05
3.630000000000000000e+02,1.670119097385569518e-05,1.907399644018870077e-05,1.480842304535379128e-05,1.426185956676651045e-05,2.226805246807739280e-05
3.640000000000000000e+02,1.498357078777434737e-05,1.486146734974713723e-05,1.222417796353791886e-05,1.213866863725154843e-05,1.195531819719874989e-05
3.650000000000000000e+02,1.687736096878111880e-05,1.910608562027960033e-05,1.047731026404541410e-05,1.134205756847528335e-05,1.746545415459710426e-05
3.660000000000000000e+02,1.446003181282407013e-05,2.143145559407866330e-05,1.379516368316124897e-05,1.252333323842336199e-05,1.287227149571190665e-05
3.670000000000000000e+02,1.509712320946210440e-05,1.959415716901169446e-05,1.461870384500407738e-05,1.200772167886388075e-05,7.034734373023709963e-06
3.680000000000000000e+02,1.262703956517174930e-05,1.681427501265542190e-05,1.157139823171338122e-05,1.153870373349352718e-05,1.780900828940445990e-05
3.690000000000000000e+02,1.374145073007593254e-05,1.458622286865107753e-05,1.337173301985128404e-05,1.312016777788027611e-05,1.539405031691920556e-05
3.700000000000000000e+02,1.245831104690342528e-05,1.605426403905596544e-05,1.265526610905176597e-05,1.521262341741547175e-05,1.531325243264713976e-05
3.710000000000000000e+02,1.052370802046009857e-05,1.669630137091093758e-05,1.022993841481856236e-05,1.450172460537579866e-05,1.768438796800886337e-05
3.720000000000000000e+02,1.438432503009234864e-05,1.930698739660563490e-05,2.316454490880470729e-05,1.079893639255313786e-05,1.334826302634706252e-05
3.730000000000000000e+02,1.279215867067140522e-05,1.470164200445545077e-05,1.452782523136963988e-05,1.501973396123013060e-05,1.345904800642561128e-05
3.740000000000000000e+02,1.236129129933427606e-05,1.915265754526274122e-05,1.508863693988615751e-05,1.132916362867053550e-05,1.768069062346722120e-05
3.750000000000000000e+02,1.913779105189306051e-05,2.104860996920976390e-05,1.603966866248196510e-05,1.259704354805712967e-05,1.185560172722865957e-05
3.760000000000000000e+02,1.178948540458968353e-05,1.623883937196257676e-05,1.018779110917300557e-05,1.057591997843942977e-05,1.222734754080523345e-05
3.770000000000000000e+02,1.281300888400505045e-05,2.087577683429486797e-05,1.246009189348473711e-05,1.279790475727793364e-05,1.500978309676437306e-05
3.780000000000000000e+02,1.389012725250271529e-05,1.811022976316856159e-05,1.690394675146755787e-05,1.786326203845334248e-05,1.295269212686633864e-05
3.790000000000000000e+02,1.457290126161137067e-05,2.341417243878485266e-05,1.591130138267615735e-05,1.689044442376719246e-05,1.311616555055294953e-05
3.800000000000000000e+02,1.277790485354479699e-05,1.986108690643639818e-05,1.350372265718213782e-05,1.816169060642192079e-05,1.459038565831960454e-05
3.810000000000000000e+02,1.613738824191024435e-05,1.633169377501797470e-05,1.354109714679641030e-05,1.043619324114786195e-05,1.005606019877092194e-05
3.820000000000000000e+02,1.398212326830794439e-05,1.536435710303152291e-05,1.513020184118474276e-05,1.143773086254018523e-05,1.478510100250129966e-05
3.830000000000000000e+02,9.947547472966000726e-06,1.976282213889124506e-05,1.572925153014992361e-05,1.233142042800228211e-05,1.679947363342204625e-05
3.840000000000000000e+02,1.694300973575924019e-05,2.001959502218042530e-05,1.362266861359984205e-05,1.114768999410653549e-05,1.513871661285026704e-05
3.850000000000000000e+02,1.019641903332590971e-05,2.150593977834347470e-05,1.513857501678206319e-05,1.550575856767988370e-05,1.678966051255059710e-05
3.860000000000000000e+02,1.272837157995088120e-05,1.799158667137312761e-05,1.670985322099749482e-05,1.734047146229045211e-05,1.693863369711667843e-05
3.870000000000000000e+02,1.293317528350268475e-05,1.639875699077641968e-05,1.325925822570628299e-05,1.023435136648931376e-05,1.497206705014519912e-05
3.880000000000000000e+02,1.273884725461194023e-05,2.453199108765069525e-05,1.787821257814847797e-05,9.220410577159832144e-06,1.359830108405013505e-05
3.890000000000000000e+02,1.758591371425755057e-05,1.472608638131145398e-05,1.306294147507269798e-05,1.895275779173477559e-05,1.458975409684981628e-05
3.900000000000000000e+02,1.607483191279346357e-05,1.479586565189539016e-05,1.501250272306631217e-05,1.180167251024766273e-05,1.159498606484454797e-05
3.910000000000000000e+02,1.530128052740220568e-05,1.613454987869911150e-05,1.324503546196176273e-05,1.603059612098611808e-05,1.277646632324991316e-05
3.920000000000000000e+02,1.575665495145983641e-05,1.629805326763822393e-05,1.194871357457216732e-05,1.334257745344569202e-05,1.421755792407886076e-05
3.930000000000000000e+02,1.441092836174107106e-05,1.353269236603615866e-05,1.415879327593128068e-05,1.198163268634200307e-05,1.197659231910730426e-05
3.940000000000000000e+02,1.884946029206968632e-05,2.002374133036610715e-05,1.087917633801893658e-05,9.551362962212373020e-06,1.938105518650701242e-05
3.950000000000000000e+02,1.477149364037533275e-05,1.696162477604623575e-05,1.978489168341646121e-05,1.384312288088551668e-05,1.763829538226069360e-05
3.960000000000000000e+02,1.415938148086048898e-05,1.491517027740751900e-05,1.725571373722978308e-05,1.118296785729278042e-05,1.792581191339959190e-05
3.970000000000000000e+02,1.997103222739493589e-05,1.099363397150110444e-05,1.131625527106550066e-05,1.501989900354328000e-05,1.634041742093472749e-05
3.980000000000000000e+02,1.854008995005873572e-05,1.611560130809763791e-05,2.452902399441292403e-05,1.162016389788522730e-05,1.265128958560790551e-05
3.990000000000000000e+02,1.874376752220019426e-05,1.037376092904995772e-05,1.186007273579203769e-05,7.559795180744899312e-06,1.486178171894447786e-05
4.000000000000000000e+02,1.728780766985238415e-05,1.532855029862112417e-05,1.414407386779448217e-05,1.135433635923721596e-05,1.307436612763002159e-05
4.010000000000000000e+02,1.552817065308964573e-05,1.494301937343678333e-05,1.739289963864631972e-05,9.268872306678055395e-06,1.514458541684859938e-05
4.020000000000000000e+02,1.821105452715077178e-05,1.512417197480075970e-05,1.664528602773884813e-05,9.070286419166073699e-06,1.922788695007948689e-05
4.030000000000000000e+02,1.637920228814149226e-05,1.587191787866260029e-05,1.098221817907862885e-05,1.056708214641766119e-05,1.524121229212749284e-05
4.040000000000000000e+02,1.490138907855875772e-05,1.253749911922508176e-05,1.571069900907495764e-05,1.482293528987099762e-05,1.992126339978028682e-05
4.050000000000000000e+02,1.412111164866836077e-05,1.680632402834003614e-05,1.060475192682375223e-05,1.358141365537246514e-05,1.542533223797271091e-05
4.060000000000000000e+02,1.532482301369597621e-05,1.341002914301281379e-05,1.431454248379537830e-05,2.223895797359709547e-05,2.089272457672652905e-05
4.070000000000000000e+02,1.328384644705415951e-05,1.252895966141753803e-05,1.244032062253097592e-05,8.204389127630662415e-06,1.283399231299942045e-05
4.080000000000000000e+02,1.636445172414902061e-05,1.408346569420348970e-05,9.412819790832749334e-06,9.461827748413753625e-06,1.973123614795735392e-05
4.090000000000000000e+02,1.514010599146242697e-05,2.050833014743957960e-05,1.276969567565178210e-05,1.116913869525504310e-05,1.794086598572164348e-05
4.100000000000000000e+02,1.729840477626698458e-05,1.512385226409840300e-05,1.132304850359755477e-05,1.642113696509461818e-05,2.150334695760758308e-05
4.110000000000000000e+02,1.452926915679331188e-05,1.272435115340364575e-05,1.204098305551681847e-05,1.195694481692655131e-05,1.182036229852023723e-05
4.120000000000000000e+02,2.303793728231084970e-05,1.612005750373235458e-05,1.244215746043497717e-05,1.205835397655175001e-05,2.431040431594144735e-05
4.130000000000000000e+02,1.489687280753493326e-05,1.739816456602927275e-05,8.766183865360765992e-06,1.449965093447413977e-05,1.704532068580455473e-05
4.140000000000000000e+02,1.790688793879002816e-05,2.411514033451300776e-05,1.221955551111708616e-05,1.249240069689516730e-05,1.478743050742359344e-05
4.150000000000000000e+02,1.542978823276808242e-05,1.314147898689999039e-05,1.274981086596405078e-05,1.633383102750407545e-05,1.819257601509693956e-05
4.160000000000000000e+02,1.734902861916243211e-05,1.608244333106689794e-05,1.018389715090606273e-05,1.014051766745627248e-05,1.501351963106856147e-05
4.170000000000000000e+02,1.819279563597397953e-05,1.590150321728600602e-05,1.337851449101368217e-05,1.600679815161321073e-05,1.417103776124584158e-05
4.180000000000000000e+02,8.864122882923375357e-06,1.772954711620755575e-05,1.349907127712324240e-05,1.897847160858834314e-05,1.544133024300453627e-05
4.190000000000000000e+02,1.551017309719959769e-05,1.547207579677412070e-05,1.060816205311621019e-05,1.571266880784349951e-05,1.607022200267316236e-05
4.200000000000000000e+02,1.939250987093021905e-05,1.528127120942190942e-05,1.170966564090214490e-05,1.996987240315828416e-05,1.619389149898342595e-05
4.210000000000000000e+02,1.174399006864668138e-05,1.319862991155940080e-05,1.549558665747685637e-05,1.111111821727739368e-05,1.186459067947787105e-05
4.220000000000000000e+02,1.738138695950297574e-05,1.772700789071102179e-05,1.126863046396753276e-05,1.671584785634117054e-05,1.356517553452452063e-05
4.230000000000000000e+02,1.527936543976871064e-05,1.389348742364404643e-05,9.560198766189742514e-06,1.337268251133671981e-05,1.097583317954953230e-05
4.240000000000000000e+02,1.395710309626263523e-05,1.779741135810031238e-05,1.447711729063438924e-05,1.248788374019760283e-05,1.383279802147363569e-05
4.250000000000000000e+02,1.015550503680184846e-05,1.598309867567593301e-05,9.398655489767371307e-06,1.498331107707695509e-05,1.451628665527504580e-05
4.260000000000000000e+02,1.545928659252293613e-05,1.983115833648074755e-05,9.568539223847594144e-06,1.249071701825421599e-05,1.339838994374176195e-05
4.270000000000000000e+02,1.118960238344346436e-05,1.970474944112954319e-05,1.112093548105708152e-05,8.955864906345922805e-06,1.309161478424414327e-05
4.280000000000000000e+02,1.767121707341168246e-05,2.074924667583299964e-05,1.189109677812716370e-05,1.969291530612427010e-05,2.072974234978985919e-05
4.290000000000000000e+02,1.684697766946019470e-05,2.239871121267889009e-05,1.206672896147953367e-05,1.456544460343156544e-05,1.523358696597920670e-05
4.300000000000000000e+02,1.289154141492776517e-05,2.158815500941102528e-05,8.786004290439741737e-06,1.552744645050285754e-05,1.650093502469918150e-05
4.310000000000000000e+02,1.554189835373254169e-05,1.684286013159397299e-05,1.244762446783731491e-05,1.144489382909341657e-05,1.541391248649492951e-05
4.320000000000000000e+02,1.715713295791232440e-05,1.868909447522160150e-05,1.907960826774690588e-05,1.181587070764322789e-05,1.362887962175207690e-05
4.330000000000000000e+02,1.287824792273184471e-05,1.942872219884428375e-05,8.955298476553963383e-06,1.154195251629186458e-05,1.180360071506569852e-05
4.340000000000000000e+02,1.297714188430720839e-05,1.673213221553560004e-05,1.114969289295331123e-05,2.052678304542698839e-05,1.359677627443822701e-05
4.350000000000000000e+02,1.243593131994291667e-05,1.547239835608671399e-05,1.492925690382840287e-05,2.073081026399137272e-05,1.525831690885048886e-05
4.360000000000000000e+02,1.467629553797422659e-05,1.717027280956351376e-05,1.250107367956054816e-05,1.135871541524391404e-05,1.454445415394189922e-05
4.370000000000000000e+02,1.442567723453080930e-05,2.189107059591410831e-05,1.158845760718119067e-05,1.631371197619024827e-05,1.413666003058366982e-05
4.380000000000000000e+02,1.223089479929218015e-05,1.838237860751767982e-05,1.516546358537596006e-05,1.305159477893447217e-05,1.643315563748526387e-05
4.390000000000000000e+02,1.634810783535112222e-05,2.062610172925971597e-05,8.384930075711061193e-06,9.698180698736180716e-06,1.293608171815119334e-05
4.400000000000000000e+02,1.265210354362000800e-05,1.922659718289754238e-05,1.604713441516469885e-05,1.705592035328162837e-05,1.800542843954922034e-05
4.410000000000000000e+02,1.828527232805576830e-05,1.790209871566084132e-05,1.399293550163882571e-05,1.318397793526049355e-05,1.782948686090968238e-05
4.420000000000000000e+02,1.602679635959169957e-05,2.362468990080301978e-05,1.066626634282918928e-05,1.652673411056682085e-05,1.686873751327588877e-05
4.430000000000000000e+02,1.977038750522464028e-05,1.736622560111200642e-05,1.545063405483659835e-05,1.725048128953243776e-05,1.140574374558500637e-05
4.440000000000000000e+02,1.671580268980399353e-05,2.947517183382597494e-05,1.673339005303642324e-05,1.774627197059785999e-05,1.025242855401398145e-05
4.450000000000000000e+02,1.683756446835271703e-05,2.144554075644844460e-05,1.131403600496128092e-05,1.641069610347489771e-05,1.358488276725910993e-05
4.460000000000000000e+02,1.823140481160834270e-05,1.748799504097675594e-05,1.186282816056927203e-05,1.217671549491594618e-05,1.410895303233239417e-05
4.470000000000000000e+02,2.149020126707146261e-05,1.983187082499338061e-05,1.121415539839798470e-05,1.879249633673918396e-05,1.880016395505723636e-05
4.480000000000000000e+02,2.221563748339150379e-05,1.747945081687074520e-05,1.568487921099759319e-05,1.821673867075102038e-05,1.378491660375402716e-05
4.490000000000000000e+02,1.458649530206024281e-05,1.648743063453750324e-05,8.888282390095980645e-06,1.619046972645143967e-05,1.762716386732865459e-05
4.500000000000000000e+02,2.110821807221885393e-05,1.809964277732500904e-05,8.403107887855476577e-06,1.600007875135478486e-05,1.090275672954721387e-05
4.510000000000000000e+02,1.552034336349539245e-05,2.628535216608884895e-05,1.197446101097732196e-05,1.488676851324477468e-05,9.913292464691636496e-06
4.520000000000000000e+02,1.603708349040555703e-05,2.109202062750004103e-05,8.423207871310900430e-06,1.547400676793486696e-05,1.336275955599042220e-05
4.530000000000000000e+02,1.675405290091358523e-05,2.284006111485936685e-05,1.017167445649391766e-05,1.908523081972646196e-05,1.584932376419434519e-05
4.540000000000000000e+02,1.342211202381982105e-05,1.605919291214341627e-05,1.045877699124009297e-05,1.597579847056884716e-05,1.626969339607597931e-05
4.550000000000000000e+02,1.451033680843760720e-05,1.778730527601801725e-05,7.496633525838625189e-06,1.262927478884456889e-05,1.489099689344630661e-05
4.560000000000000000e+02,1.149913994447082644e-05,1.946871325075871795e-05,1.337765915032651520e-05,1.336352926806227970e-05,7.837724292247827407e-06
4.570000000000000000e+02,1.508648402614998218e-05,1.579155347897209793e-05,9.173311536714301440e-06,1.910415190831127319e-05,1.330644746011522273e-05
4.580000000000000000e+02,1.402804519090583568e-05,1.553923167463278077e-05,1.045255194520589015e-05,1.371783389325642588e-05,1.361774555130867981e-05
4.590000000000000000e+02,1.225571305052408633e-05,1.665373044956730553e-05,9.853167546647334518e-06,1.494128750301193520e-05,1.256218466993974658e-05
4.600000000000000000e+02,1.668604418669783485e-05,1.719463911797891598e-05,1.189845061344563248e-05,1.286485068441312052e-05,1.492286609461324076e-05
4.610000000000000000e+02,1.969693494152657820e-05,1.367630240556305665e-05,9.424566792870514575e-06,1.241658209460982931e-05,8.479934221705676123e-06
4.620000000000000000e+02,1.750222524565803184e-05,1.999905773319987645e-05,1.362764012302619676e-05,2.039406559395384733e-05,1.054140043621476508e-05
4.630000000000000000e+02,1.853240322535754103e-05,1.329701565599972213e-05,1.774925356456957815e-05,1.096317042248440288e-05,1.141710218788283271e-05
4.640000000000000000e+02,1.570481734092243897e-05,1.608536846675612253e-05,1.207843600747882107e-05,9.802524960744740667e-06,1.259642890971690576e-05
4.650000000000000000e+02,1.393549726580456394e-05,1.059624482580012739e-05,1.211567900671894904e-05,9.967363782448224185e-06,1.796321819658164287e-05
4.660000000000000000e+02,1.771278496143224856e-05,2.263150950987391496e-05,1.031996371325671902e-05,9.455656636347953281e-06,9.762761693843380328e-06
4.670000000000000000e+02,1.541653247183472075e-05,1.325159644038897966e-05,1.061797488710602977e-05,1.587836169891776450e-05,1.214365641499792758e-05
4.680000000000000000e+02,1.820100047611461491e-05,1.210946094376552651e-05,1.090932649205900162e-05,1.094862139261465472e-05,1.063819975088975411e-05
4.690000000000000000e+02,1.785337618853688468e-05,1.644466801709043580e-05,1.056409412536485348e-05,1.415340181254443053e-05,9.811096734146929066e-06
4.700000000000000000e+02,1.180600194450320828e-05,1.672314672807040381e-05,1.804692070317415187e-05,1.512636062972472217e-05,1.540163396818172714e-05
4.710000000000000000e+02,1.756991155477116706e-05,1.247479301647036465e-05,1.903061038277531480e-05,1.302300398897671130e-05,1.044316891130048219e-05
4.720000000000000000e+02,2.460548566907139190e-05,1.530101951319196019e-05,1.010472564766384806e-05,1.266340525940545803e-05,8.788491088762562242e-06
4.730000000000000000e+02,1.974063423382244054e-05,1.992301697151255269e-05,1.254887068369292535e-05,1.570895558178353468e-05,1.564012828048078063e-05
4.740000000000000000e+02,1.715207179053823694e-05,1.736677219688065321e-05,1.279349513172434172e-05,1.578444536454171043e-05,2.399260169472228199e-05
4.750000000000000000e+02,1.806989484431920090e-05,1.573323696657524806e-05,9.399445078828172484e-06,1.563078145316865175e-05,8.596147609174487059e-06
4.760000000000000000e+02,1.981472410739204548e-05,1.337364273557017924e-05,1.168457896227881321e-05,1.201583320442622949e-05,8.130430969366386762e-06
4.770000000000000000e+02,1.670110340046271347e-05,1.872236180322506272e-05,1.515039988853050801e-05,1.181375855685562470e-05,1.455960771079567451e-05
4.780000000000000000e+02,1.408206402020439896e-05,2.127839432719547119e-05,1.762136287919435773e-05,2.006460898107409463e-05,7.698960667212872977e-06
4.790000000000000000e+02,1.743987134417146478e-05,1.555023601540472811e-05,1.407022115340605950e-05,1.432164760672982595e-05,9.914494724316824659e-06
4.800000000000000000e+02,1.446192402798640586e-05,1.495148790353617585e-05,1.172343722621871365e-05,1.224061931481834620e-05,1.570480164070353624e-05
4.810000000000000000e+02,1.302288734517098590e-05,1.547492869979905095e-05,1.321233110140873634e-05,1.760754124513486119e-05,1.252518055872009484e-05
4.820000000000000000e+02,1.453711680798885908e-05,2.018283071547610774e-05,1.452439085392054352e-05,1.474478396323863905e-05,1.756197947666571224e-05
4.830000000000000000e+02,1.166817595910085714e-05,1.721119727549069722e-05,1.627060093978283106e-05,1.813993903831967458e-05,9.295962915656375003e-06
4.840000000000000000e+02,1.370339175388313180e-05,1.784806924931547911e-05,1.298344318390043384e-05,1.441012832992250026e-05,1.011113117499462533e-05
4.850000000000000000e+02,1.791002133633146087e-05,2.415729887006445864e-05,1.302953119619587596e-05,1.916679717217650847e-05,8.894458730646093159e-06
4.860000000000000000e+02,1.943774062118652779e-05,1.940944219858131703e-05,1.340050445963747450e-05,1.506060171063694497e-05,1.739218266594289020e-05
4.870000000000000000e+02,1.284750165730930149e-05,1.830843991690311867e-05,1.747024449272327473e-05,1.280625721777894910e-05,1.211044128068827774e-05
4.880000000000000000e+02,2.761784206162243294e-05,1.919665345850862792e-05,1.414647897579612845e-05,1.822448741428672747e-05,8.423898722131895056e-06
4.890000000000000000e+02,1.316006683105275243e-05,2.166775372458573656e-05,1.425700143187214053e-05,1.112301834238493825e-05,1.040840436505874322e-05
4.900000000000000000e+02,1.915991407830386350e-05,1.782345934986384606e-05,1.662011729097745416e-05,1.238005581738477190e-05,9.988836344287932434e-06
4.910000000000000000e+02,2.137445117178504717e-05,2.375680227229004515e-05,1.828151999927474236e-05,1.796745112625508511e-05,8.875548212827766292e-06
4.920000000000000000e+02,1.595794021724827871e-05,2.024110942333567920e-05,1.744626426858353341e-05,1.253301577697207847e-05,7.338079237584338443e-06
4.930000000000000000e+02,1.462601618784642454e-05,2.597504059687061329e-05,1.417445276707951507e-05,1.084837027065521653e-05,1.075441742681704227e-05
4.940000000000000000e+02,1.726574541038861099e-05,1.645415797990601448e-05,1.492635884825510573e-05,1.198370264399173379e-05,1.278626111045344516e-05
4.950000000000000000e+02,1.222242738385670435e-05,1.724559020721549985e-05,9.787307001629663716e-06,2.089208369782102892e-05,1.031633393555608791e-05
4.960000000000000000e+02,1.387424087884170376e-05,1.812413964452641579e-05,1.229692088633438374e-05,1.691835841188815692e-05,1.262564898629747745e-05
4.970000000000000000e+02,1.418545653619762703e-05,1.638719450081094209e-05,1.363110771390729781e-05,1.177694790066574626e-05,1.478672872690101059e-05
4.980000000000000000e+02,1.688993736159716264e-05,1.612072755519111666e-05,1.451782828076897403e-05,1.394225049022868035e-05,1.593215930606461939e-05
4.990000000000000000e+02,1.987553067694936004e-05,1.437359171851948503e-05,1.643918389859777562e-05,1.212392970306730433e-05,1.208194513935278991e-05
5.000000000000000000e+02,1.856529972876774792e-05,1.603376982817206198e-05,1.217169122813555049e-05,1.762380425762710701e-05,9.595837495823822394e-06
5.010000000000000000e+02,1.107362359986652223e-05,1.941047978348819925e-05,1.129596937976540261e-05,1.079406484272293909e-05,1.868797463200344566e-05
5.020000000000000000e+02,1.989658729506516011e-05,1.508959812812626922e-05,1.354909683126681585e-05,1.723804797859607163e-05,2.344959159172876895e-05
5.030000000000000000e+02,1.917815086671659230e-05,1.636231395119036591e-05,1.567847867756100300e-05,1.181182315668216631e-05,1.187803764868267109e-05
5.040000000000000000e+02,1.201160744201956732e-05,1.538205154627547699e-05,1.796708822110471004e-05,1.080526898677991454e-05,1.810274130509270663e-05
5.050000000000000000e+02,1.084214924862436646e-05,1.741486827455673847e-05,1.724600684216426316e-05,1.248741847925671777e-05,1.537998231415649286e-05
5.060000000000000000e+02,1.570647189974572200e-05,1.794824581824450149e-05,2.042810403912742601e-05,1.534193696073327118e-05,1.683033111166132301e-05
5.070000000000000000e+02,1.819353635690301729e-05,1.537714318433636151e-05,1.880558789235653450e-05,1.808869493946652085e-05,7.960366455339595859e-06
5.080000000000000000e+02,1.067617967620559938e-05,1.184218017513671839e-05,2.260779283524971817e-05,1.138926889243663254e-05,1.510608917865141620e-05
5.090000000000000000e+02,1.872314952511278108e-05,1.453683320573606608e-05,1.536923136280510249e-05,1.450754971032974794e-05,1.400597477640985744e-05
5.100000000000000000e+02,1.591273955814376251e-05,1.361061089144577352e-05,1.608923269014184143e-05,8.120922956322829123e-06,1.572852541442681940e-05
5.110000000000000000e+02,1.736570482679944405e-05,1.349606927747437624e-05,1.790948498425759539e-05,9.672378836977912897e-06,1.489088898321000443e-05
5.120000000000000000e+02,1.822870962842060294e-05,1.407279019582929891e-05,1.793076581524388757e-05,1.615073886673812353e-05,1.436343700922382283e-05
5.130000000000000000e+02,1.622507105669690475e-05,1.572727064613754777e-05,1.554984568385986421e-05,1.320528984505298098e-05,1.296354653435027871e-05
5.140000000000000000e+02,1.492512058109962680e-05,1.557461036849616676e-05,1.556839788763308974e-05,1.851545873599036440e-05,1.606017722444175178e-05
5.150000000000000000e+02,1.358649117211285784e-05,9.611541248344401822e-06,1.418381265039236894e-05,1.804182940667864443e-05,9.067926895922617803e-06
5.160000000000000000e+02,2.015080174377903433e-05,1.075343367018533058e-05,1.139978380282347104e-05,1.267061091225762937e-05,1.763303507928970504e-05
5.170000000000000000e+02,1.495500016834849788e-05,1.316192254730008671e-05,1.116970849646126140e-05,1.455037462005925875e-05,1.026329971731687607e-05
5.180000000000000000e+02,2.333726981174066850e-05,2.175399285053725151e-05,1.251726279816178788e-05,1.317309841664116021e-05,1.361874613525770883e-05
5.190000000000000000e+02,1.367230684012898934e-05,1.283072364210990912e-05,1.131950351995758552e-05,1.046292877593391069e-05,1.334793517548948927e-05
5.200000000000000000e+02,1.521407140814279302e-05,1.959387735073203629e-05,1.506142648133312889e-05,1.561338357169983482e-05,9.155321783804737379e-06
5.210000000000000000e+02,1.458300970103021399e-05,1.578678817637513276e-05,1.321316052960153087e-05,1.747336677937472160e-05,1.026845540463838802e-05
5.220000000000000000e+02,1.346982311289934842e-05,1.490697218975434168e-05,1.651660455459502685e-05,1.148343506685023385e-05,1.226355798600309299e-05
5.230000000000000000e+02,1.755691077265364441e-05,1.130067617727270601e-05,1.235889391415501137e-05,1.974965498763303628e-05,1.666251439547128399e-05
5.240000000000000000e+02,1.875554140917667922e-05,1.558543991275751495e-05,1.716612148638940738e-05,1.904400547103612951e-05,8.063180549688908627e-06
5.250000000000000000e+02,1.657274677679954067e-05,1.406065328457550834e-05,1.348462543593331731e-05,1.213563686308649636e-05,1.970539550710803667e-05
5.260000000000000000e+02,1.177548232800251782e-05,2.279803194571439207e-05,1.866917029813564000e-05,9.180831526234278783e-06,9.136586414437708470e-06
5.270000000000000000e+02,1.094242536980871705e-05,1.596027508987685195e-05,1.652659422268776268e-05,1.287190517185177185e-05,9.481804616240374628e-06
5.280000000000000000e+02,1.572973793728671410e-05,2.266768504277649754e-05,1.728494712083250562e-05,1.761755671836340298e-05,1.330823259204638731e-05
5.290000000000000000e+02,1.537287599173708941e-05,1.471689369014761439e-05,1.730644637110145823e-05,1.212122298299700418e-05,1.397635665711938202e-05
5.300000000000000000e+02,1.106399528749690830e-05,1.242446626881221761e-05,1.354494274463657888e-05,1.422902479764065475e-05,1.579713867139176386e-05
5.310000000000000000e+02,1.182145427491843037e-05,1.500239852147977615e-05,1.410393505163476391e-05,9.546842250074405456e-06,1.094965567771666315e-05
5.320000000000000000e+02,1.789705219790160839e-05,1.920363041829631356e-05,1.403482986706006130e-05,1.750682696233241131e-05,1.159045219789600623e-05
5.330000000000000000e+02,2.038479898591738504e-05,1.992716282961382035e-05,2.136054965029554609e-05,1.496978878301469251e-05,1.849380478824436125e-05
5.340000000000000000e+02,1.613478370610099688e-05,1.302788050894232441e-05,1.460571435518698280e-05,1.909990085913193525e-05,1.800213045921594812e-05
5.350000000000000000e+02,1.443216274155112444e-05,2.273399948393706183e-05,1.398631979743214515e-05,1.614014588136036821e-05,1.484869527212939744e-05
5.360000000000000000e+02,1.598798742474816237e-05,2.040752428322800682e-05,1.485687767188714759e-05,1.292282323139826161e-05,1.985236346313534739e-05
5.370000000000000000e+02,1.677960033830139253e-05,1.711231770551435716e-05,1.293468729679503326e-05,1.026296389228242845e-05,1.263342139812273501e-05
5.380000000000000000e+02,1.824394716676280837e-05,1.934120078639356421e-05,1.153359357075611769e-05,1.345443360101228336e-05,1.705047002309445503e-05
5.390000000000000000e+02,1.570996046440509275e-05,1.960618717111728415e-05,1.076040908187803069e-05,1.182973647917417992e-05,1.493090582838085822e-05
5.400000000000000000e+02,1.416687680777517500e-05,2.183265721034111095e-05,1.717940665368900000e-05,1.402402902683785868e-05,1.643585589405915925e-05
5.410000000000000000e+02,1.871614938464549738e-05,1.923289146443796227e-05,1.294805278140298554e-05,1.331158924167130664e-05,1.282658719270468595e-05
5.420000000000000000e+02,1.594617128430897424e-05,2.361116525650963638e-05,1.498763496288191277e-05,1.241017001951671972e-05,1.182237632502136648e-05
5.430000000000000000e+02,1.625312529851541399e-05,1.774227946560458236e-05,1.451998081902772242e-05,1.076217849349525579e-05,1.736452655276554680e-05
5.440000000000000000e+02,1.483237385291324983e-05,1.740673858718899680e-05,1.493069627256371490e-05,1.552377127800319556e-05,1.090554578031532884e-05
5.450000000000000000e+02,1.174916023782834884e-05,1.989095427112896886e-05,1.185958731941827438e-05,1.482281719422662292e-05,1.366949014747209645e-05
5.460000000000000000e+02,1.804692398443830115e-05,2.120221080892381593e-05,1.415533960535952929e-05,1.238265154479556429e-05,1.439065429742480973e-05
5.470000000000000000e+02,1.300802637949072249e-05,2.158372860983082120e-05,1.472422248527394117e-05,1.958864835516216374e-05,1.450539496650193882e-05
5.480000000000000000e+02,1.855861439514772115e-05,2.413581422255894893e-05,9.559784440615892720e-06,1.962723007764566319e-05,1.152411335947345350e-05
5.490000000000000000e+02,1.176195482954778271e-05,1.912885706956135579e-05,1.527252623367836293e-05,1.824651705839563931e-05,1.177840440647059950e-05
5.500000000000000000e+02,1.396181706048160720e-05,1.880973196388691093e-05,1.623396091221529502e-05,1.645403174843629301e-05,1.120453014491484822e-05
5.510000000000000000e+02,1.566048740941905493e-05,2.193425883212363203e-05,1.615480939842761643e-05,1.600235520882176132e-05,1.364032535899895038e-05
5.520000000000000000e+02,1.483991571904486051e-05,1.995116569619703739e-05,1.288225408968557417e-05,1.309163542539959479e-05,1.103643219491079464e-05
5.530000000000000000e+02,1.093637301097238890e-05,2.127628638504130976e-05,1.634468334710259541e-05,1.500621143568636739e-05,1.257431876378056756e-05
5.540000000000000000e+02,1.461048546391729985e-05,2.090022734313468078e-05,1.216571640583197222e-05,1.298727343557182223e-05,1.382952004247428590e-05
5.550000000000000000e+02,1.467150717460175002e-05,2.518132314621723822e-05,1.226972400347747794e-05,1.663364079218521141e-05,1.235486809714192447e-05
5.560000000000000000e+02,1.490513095114831543e-05,1.551053705206584254e-05,1.532317814334493988e-05,1.636286345474413650e-05,9.206727244248646969e-06
5.570000000000000000e+02,2.051640379585606411e-05,1.746483563258571792e-05,1.129638527808118909e-05,1.412918058429912804e-05,1.170731393895785288e-05
5.580000000000000000e+02,1.688059554894039138e-05,1.627005179449803052e-05,1.749093224412412440e-05,1.648652999020061571e-05,1.142029480127870755e-05
5.590000000000000000e+02,2.079747051930702639e-05,1.893589240609117041e-05,2.026271991351080715e-05,1.138110391141200495e-05,1.171439128710982658e-05
5.600000000000000000e+02,1.757956624148793168e-05,2.223255300326520967e-05,1.394214073502375584e-05,2.184794176518511932e-05,1.071916452455301538e-05
5.610000000000000000e+02,1.365511338335956282e-05,1.958182679673292625e-05,1.002437093289287873e-05,1.631010602687332778e-05,1.387005380648620445e-05
5.620000000000000000e+02,1.454679858614582599e-05,1.759157115344134326e-05,1.512751081345076187e-05,1.440928562268517510e-05,1.168066068679696201e-05
5.630000000000000000e+02,1.516037044246854038e-05,1.600761295850183785e-05,1.084518012872681680e-05,2.381904778470111950e-05,1.510051970377013220e-05
5.640000000000000000e+02,1.822781915494786631e-05,1.641648587058508468e-05,1.327428826380927518e-05,1.843773530929571081e-05,1.112568618555354050e-05
5.650000000000000000e+02,1.997822568877705152e-05,1.913520796970047400e-05,1.180769623421173975e-05,1.356185802747766900e-05,1.358923994898564303e-05
5.660000000000000000e+02,1.377453713757859077e-05,2.065649430005311871e-05,1.252852958888439616e-05,1.800909958360463747e-05,1.430707056615521111e-05
5.670000000000000000e+02,1.615387526721079325e-05,1.491869293557268605e-05,1.507033692316195328e-05,1.322741507636671088e-05,1.498018077261686898e-05
5.680000000000000000e+02,1.882438770040018028e-05,2.026135557198216475e-05,1.328775539832793839e-05,1.357371739874047023e-05,1.236308797769591905e-05
5.690000000000000000e+02,1.590772952830832310e-05,1.286121153198926947e-05,2.110323468740293862e-05,1.111165662648350150e-05,1.958206907859416646e-05
5.700000000000000000e+02,1.741713807346112475e-05,1.721196918758050032e-05,1.548822796393345413e-05,1.996081302113594802e-05,1.043750682272470698e-05
5.710000000000000000e+02,1.492915511602799228e-05,1.710802409982115080e-05,1.650745551995402849e-05,1.424679918393678690e-05,1.714503057981264789e-05
5.720000000000000000e+02,1.937041811594930607e-05,1.400534796380803471e-05,1.202571747294101101e-05,1.604705959945551541e-05,8.969811017167650391e-06
5.730000000000000000e+02,1.598592154128386511e-05,1.655679475320859240e-05,1.575412643561868720e-05,1.587507310940594607e-05,1.298894963919217105e-05
5.740000000000000000e+02,2.373637753971813424e-05,1.957431461685477103e-05,1.311950233473524463e-05,1.504047675315867139e-05,9.184227514058562747e-06
5.750000000000000000e+02,1.243865288202972152e-05,1.542892281958252454e-05,9.706374414664153960e-06,2.098551641249724042e-05,9.301619916413095268e-06
5.760000000000000000e+02,1.440618682513328253e-05,1.743326874781292446e-05,1.069943355902491788e-05,1.675186154925789594e-05,1.048220904764640693e-05
5.770000000000000000e+02,1.664793253786100991e-05,1.840528807339758544e-05,1.634114403825659423e-05,1.662055106332882559e-05,1.405098333084886519e-05
5.780000000000000000e+02,1.442490130554308081e-05,1.520602157012440614e-05,1.103713283512330889e-05,1.683657362083756936e-05,1.057993950237534619e-05
5.790000000000000000e+02,1.145343866582049230e-05,1.585168222739685717e-05,1.319707410385451141e-05,1.296370362546817034e-05,1.184703062184766509e-05
5.800000000000000000e+02,1.126192900258171647e-05,2.130894569807306738e-05,1.382951744621774282e-05,1.503799386637361124e-05,1.453156286435053346e-05
5.810000000000000000e+02,1.103013004122299634e-05,1.838202550130674240e-05,1.414657864273749510e-05,1.448200663789478426e-05,1.139602563715591543e-05
5.820000000000000000e+02,9.759209032123017380e-06,1.565953840076961256e-05,1.377128909318958705e-05,1.220151850911399549e-05,1.274995478195428689e-05
5.830000000000000000e+02,1.139557707530158837e-05,1.894414126557553146e-05,1.497773206904362553e-05,1.448977934670470091e-05,9.247220803976219372e-06
5.840000000000000000e+02,1.212387926641245173e-05,1.416960835420866260e-05,1.532035851170565621e-05,1.637970018808498907e-05,1.249368556111019046e-05
5.850000000000000000e+02,1.901145612359655956e-05,1.378350095448954704e-05,1.576472647601967481e-05,1.416461863357199036e-05,1.271385221590648484e-05
5.860000000000000000e+02,1.470720173746276060e-05,1.531140323796087443e-05,1.704230046362109618e-05,1.454273154255503187e-05,1.507467256189887195e-05
5.870000000000000000e+02,1.531026709988836387e-05,1.261901687754640733e-05,1.158072219475947406e-05,1.588544081787546247e-05,1.003331952353914147e-05
5.880000000000000000e+02,1.184810577414818766e-05,1.524984503709081451e-05,1.657877470639945727e-05,2.193789162874271170e-05,1.425440060676130827e-05
5.890000000000000000e+02,1.000673796025530748e-05,1.580634737530228762e-05,1.683488104020636200e-05,1.291762959987341475e-05,9.901043829474431845e-06
5.900000000000000000e+02,1.709206544187047427e-05,1.968726619172578296e-05,1.088303383045552408e-05,1.978969234062155635e-05,1.224116857834189886e-05
5.910000000000000000e+02,1.443215327845415175e-05,1.248338360471112907e-05,1.240241673472475270e-05,2.502340873389297116e-05,1.708074399242587305e-05
5.920000000000000000e+02,1.899867908217167667e-05,1.194965393924718455e-05,1.347348632063649632e-05,1.667067756250251165e-05,1.244390511834225777e-05
5.930000000000000000e+02,1.330116049746976614e-05,1.263630320502695525e-05,1.929900839192644213e-05,1.851057600399386160e-05,1.780198375711528058e-05
5.940000000000000000e+02,1.013805911376230995e-05,1.450564797644826598e-05,9.923504299180763155e-06,1.654442110365916818e-05,1.133712372702877502e-05
5.950000000000000000e+02,1.517992107324950268e-05,1.775293203187811031e-05,1.059873416753287501e-05,1.310197557957692993e-05,1.286914435627561915e-05
5.960000000000000000e+02,1.651065367480608614e-05,1.410628559250781677e-05,1.715482554176528396e-05,1.684222138864654994e-05,1.573974636004393801e-05
5.970000000000000000e+02,1.783465105342774137e-05,1.204082405492634678e-05,1.197058580737486722e-05,1.315381108002444677e-05,1.031273943208343979e-05
5.980000000000000000e+02,1.783190098514353394e-05,1.787944091513615774e-05,1.544198242420247169e-05,1.537830614728452616e-05,7.938311032962275249e-06
5.990000000000000000e+02,1.351723708786778388e-05,1.343695227573604711e-05,2.113939363301842178e-05,1.429551427667430374e-05,1.295935547451776415e-05
6.000000000000000000e+02,1.491057055669209319e-05,1.297893890550572138e-05,2.528581341665336879e-05,1.273483068509051463e-05,1.667534861427011350e-05
6.010000000000000000e+02,1.694649909844692104e-05,1.417465423647623624e-05,9.713548729473053811e-06,1.435883099776269489e-05,1.287124244664372696e-05
6.020000000000000000e+02,7.926282088566161121e-06,1.471887775883473637e-05,1.322953607529875342e-05,1.738747615176450267e-05,1.544879432779922013e-05
6.030000000000000000e+02,1.377805020652544954e-05,1.659078252513879193e-05,1.029210686109838235e-05,1.325696005682885925e-05,1.359738194262050115e-05
6.040000000000000000e+02,1.097835691754589504e-05,1.755149372528741480e-05,1.369985177246402230e-05,1.391910622561276512e-05,1.341651568753654544e-05
6.050000000000000000e+02,1.362743613098071904e-05,1.730674934219411654e-05,1.057291145700745005e-05,2.294246683232081807e-05,1.563153190031751905e-05
6.060000000000000000e+02,1.238938628256303076e-05,1.686476022155769527e-05,1.168926178074514155e-05,1.583985513320396166e-05,1.279153761013507307e-05
6.070000000000000000e+02,1.556214729014904208e-05,1.995477980110127447e-05,1.145145301828520701e-05,1.936760685306015972e-05,1.222439251102880320e-05
6.080000000000000000e+02,1.260644406053668121e-05,1.803939044020541616e-05,1.268010262611696248e-05,1.542462445569547924e-05,1.170648654547079559e-05
6.090000000000000000e+02,1.046382093394804258e-05,1.896483727070741310e-05,1.028162343796878986e-05,1.280450990093218167e-05,7.082463156060647691e-06
6.100000000000000000e+02,1.288444219293971571e-05,1.323408920606006234e-05,1.096849210768802152e-05,1.217252191265671968e-05,1.084533261075382171e-05
6.110000000000000000e+02,1.495729284095581590e-05,1.542190607717319750e-05,1.031785706240295752e-05,1.128273051587136422e-05,1.554138709325414425e-05
6.120000000000000000e+02,1.203898154134019904e-05,1.548216940860935864e-05,1.699608231031657368e-05,1.515354516690159414e-05,1.804919232373247695e-05
6.130000000000000000e+02,1.353584933638796173e-05,1.240193859430860357e-05,1.684677194668804390e-05,1.211679609558480308e-05,1.383280867917058288e-05
6.140000000000000000e+02,1.538588700700227463e-05,2.458046946995917637e-05,1.158306883741744286e-05,1.183035457974490612e-05,1.017089553201344643e-05
6.150000000000000000e+02,1.160333745031660868e-05,1.482262269725254100e-05,9.444350788312405598e-06,9.851639403923861948e-06,1.714011031361817317e-05
6.160000000000000000e+02,2.102673007997601928e-05,1.505337868323852746e-05,9.754669620942735264e-06,1.084320053279519414e-05,1.835738575550749374e-05
6.170000000000000000e+02,2.348899987913988241e-05,1.445086129925332585e-05,1.307696834862426272e-05,1.359608584439175871e-05,1.285142592932775329e-05
6.180000000000000000e+02,1.406390966707249390e-05,1.480235629813808629e-05,1.086677928252566261e-05,1.230253367501266126e-05,1.746220198473036334e-05
6.190000000000000000e+02,1.973586985537512106e-05,2.353389392262261737e-05,1.039711246886287910e-05,9.466578660632940512e-06,1.766478882847533072e-05
6.200000000000000000e+02,1.740413795559003773e-05,1.356415847941772057e-05,1.149132241762274020e-05,1.358590014444160943e-05,1.480882714555153967e-05
6.210000000000000000e+02,1.063463719552792952e-05,1.294943617224930676e-05,1.447824505562689268e-05,1.081133794700317452e-05,1.618407185211001575e-05
6.220000000000000000e+02,1.463536695200939874e-05,1.713722626639491153e-05,1.401470838324758716e-05,1.087672006849782491e-05,1.607070731002302466e-05
6.230000000000000000e+02,1.349147146001428155e-05,1.216099456224917219e-05,1.165206349507119654e-05,2.265976534698843636e-05,2.405039417419096992e-05
6.240000000000000000e+02,1.265900752511761596e-05,1.210483249214355794e-05,1.149665601607452459e-05,1.341237635932301941e-05,1.380146417429006789e-05
6.250000000000000000e+02,1.633358941888207738e-05,1.894647343425592823e-05,1.324968672555826288e-05,1.123764207289212891e-05,1.981750692803263547e-05
6.260000000000000000e+02,1.236128209602949113e-05,1.370206682449470748e-05,1.371209634015713164e-05,1.377707878513767525e-05,1.273934165013645980e-05
6.270000000000000000e+02,1.117262430738730217e-05,1.586161056588153428e-05,1.870966367034654354e-05,1.233109303167001514e-05,2.136117740625387285e-05
6.280000000000000000e+02,1.602038128156735297e-05,1.479417796412807462e-05,1.314794404683183870e-05,1.599714207767277685e-05,1.429510529094013549e-05
6.290000000000000000e+02,1.255088119200831187e-05,1.950046148169182203e-05,1.180525423372102978e-05,1.640936569269335621e-05,1.856835946467683129e-05
6.300000000000000000e+02,1.363813882526709875e-05,1.508536088212775184e-05,1.111625707050922784e-05,1.634299546560136207e-05,1.434705828717852683e-05
6.310000000000000000e+02,1.221832873488093441e-05,1.810750349340306542e-05,1.032976759529624644e-05,1.187666485735761057e-05,1.156088155895851344e-05
6.320000000000000000e+02,9.401348276871779319e-06,1.239259781116164305e-05,1.191394200084072708e-05,9.033567545890797135e-06,1.341830925427611731e-05
6.330000000000000000e+02,1.973850338476967892e-05,1.204140117638807794e-05,9.229413803213404321e-06,9.980343579352179972e-06,1.448329910158641098e-05
6.340000000000000000e+02,1.244659510934997826e-05,1.292164339083967661e-05,1.498633755836475956e-05,2.235554493335012438e-05,1.215881757732351076e-05
6.350000000000000000e+02,1.943828600203811874e-05,1.762119816006713080e-05,1.813159052099777568e-05,1.782329248678493627e-05,1.460880651360518812e-05
6.360000000000000000e+02,1.370345076423529207e-05,1.883075352782093148e-05,1.125126670498133308e-05,1.341606984628374022e-05,1.747180620537136519e-05
6.370000000000000000e+02,1.427039332024815366e-05,1.737068801421770559e-05,1.782636307567919687e-05,1.061291314363721483e-05,1.632622502978353651e-05
6.380000000000000000e+02,1.208844947575560269e-05,2.139573515780313073e-05,1.590821323937952059e-05,1.545752670251143712e-05,2.074657275508151599e-05
6.390000000000000000e+02,1.645460744004179077e-05,1.956291515492480926e-05,1.323368025341054022e-05,1.619168987654351355e-05,1.153628235717185646e-05
6.400000000000000000e+02,1.180249549803669140e-05,1.653551946623199598e-05,1.379011951141428938e-05,1.499671288773818389e-05,1.531735574300530089e-05
6.410000000000000000e+02,9.756423959061955031e-06,1.413707673048048008e-05,1.222838446324203687e-05,1.494136317681249437e-05,1.765998116709521781e-05
6.420000000000000000e+02,1.261407018704474581e-05,1.840712171308211964e-05,1.454117579768876567e-05,1.597560288757460256e-05,1.338585205357123442e-05
6.430000000000000000e+02,1.324545171776936314e-05,1.632414415653204998e-05,1.213684904899370309e-05,1.071415369680028817e-05,1.273678222402097049e-05
6.440000000000000000e+02,9.459173533898912467e-06,1.648351427518957024e-05,1.565714595341827220e-05,1.215786526931328382e-05,1.403959259294040862e-05
6.450000000000000000e+02,1.475740048895168854e-05,1.664291840575149450e-05,1.715343021824189407e-05,1.280336873232812422e-05,1.414973210922543245e-05
6.460000000000000000e+02,1.442977702625913849e-05,1.589942783897235756e-05,1.392350495188487969e-05,1.268025516421023013e-05,1.270158748434280227e-05
6.470000000000000000e+02,1.299080779970651633e-05,9.782320510520747803e-06,1.593032334934463279e-05,1.343823017041501089e-05,9.719975694988391979e-06
6.480000000000000000e+02,1.279403387910438283e-05,1.543967360995157634e-05,2.012388553285227033e-05,1.234722705112378804e-05,1.179118358618502782e-05
6.490000000000000000e+02,1.585856488706127720e-05,9.236877955620670377e-06,1.230931119378109173e-05,1.088236457191804618e-05,1.546835492660658673e-05
6.500000000000000000e+02,1.309940645310980756e-05,1.445340271200024063e-05,1.187197752849922239e-05,1.342506626289541316e-05,1.333288686011790958e-05
6.510000000000000000e+02,1.245599941468444882e-05,1.068070253562591887e-05,1.751523488635609027e-05,1.698660221316483643e-05,1.563070565657742605e-05
6.520000000000000000e+02,1.350081429485339157e-05,1.363300570067504935e-05,1.901112520441561315e-05,1.035377935043602093e-05,1.076025970114802277e-05
6.530000000000000000e+02,1.231263067558163726e-05,1.361813194900030055e-05,1.526211258429110984e-05,1.725669950136676789e-05,1.421032277637568342e-05
6.540000000000000000e+02,1.341526574905049785e-05,1.657133044363767738e-05,1.272112839811878615e-05,1.131555955569130134e-05,1.412770754483094748e-05
6.550000000000000000e+02,1.690643394003377153e-05,1.647278319560907534e-05,1.469042216839522297e-05,9.149241907868699286e-06,1.079046046903453515e-05
6.560000000000000000e+02,1.212678556017365850e-05,2.120293972740494581e-05,1.204040060442945759e-05,1.006741197373539620e-05,1.286092334218391642e-05
6.570000000000000000e+02,1.089263122133754536e-05,1.590196631995333121e-05,1.614141761785425899e-05,1.063274266721592198e-05,1.273755077590976725e-05
6.580000000000000000e+02,1.300228282563598015e-05,1.877104183234390433e-05,1.851361641191928697e-05,1.385177325241571111e-05,1.938116257893529593e-05
6.590000000000000000e+02,1.770460775918358820e-05,1.564025858646900247e-05,1.336689759834364111e-05,1.300873068377228492e-05,1.310244728014442472e-05
6.600000000000000000e+02,1.948422353581502620e-05,1.863796459489197588e-05,1.555874748004892894e-05,9.315011732513589493e-06,7.520619034417919124e-06
6.610000000000000000e+02,1.849672402243207614e-05,1.774210074712012641e-05,1.357776032218094286e-05,1.533235195638749104e-05,1.378145451580436998e-05
6.620000000000000000e+02,1.536186895589874979e-05,1.458859743974638690e-05,1.684669424850682162e-05,1.021215254770613257e-05,1.565456243035612260e-05
6.630000000000000000e+02,1.416647967467099534e-05,1.652903423232654490e-05,1.479669440795916557e-05,1.722060910658296251e-05,1.357812029101346241e-05
6.640000000000000000e+02,1.343039341716867341e-05,1.316177826415909635e-05,1.245608898881034321e-05,1.124915860672981438e-05,1.138728986971315749e-05
6.650000000000000000e+02,1.862386240136792992e-05,2.048774882223991511e-05,1.347370835569350334e-05,1.108041453812269594e-05,1.563863182696412224e-05
6.660000000000000000e+02,2.408060131087186306e-05,1.607543605497419037e-05,1.040505260552215816e-05,1.458098867046508929e-05,1.032368625097923598e-05
6.670000000000000000e+02,1.085317859317314060e-05,1.720760962797829308e-05,1.103742005781338520e-05,1.260588477525192985e-05,1.410431848614113193e-05
6.680000000000000000e+02,1.124556910403473609e-05,1.900015125710918795e-05,9.470944678291459695e-06,1.444860680865911462e-05,1.431054762768280142e-05
6.690000000000000000e+02,1.091880491654872998e-05,1.889277147815171531e-05,1.523786108093005964e-05,1.260823228155238951e-05,1.263612371593669792e-05
6.700000000000000000e+02,1.001193965510793760e-05,1.768979882477150767e-05,1.067104129848228666e-05,1.180807831591135226e-05,1.188890553283084017e-05
6.710000000000000000e+02,1.747022347831084232e-05,1.622946865020846730e-05,1.425060874116201859e-05,1.354354908367216836e-05,1.493417577669298169e-05
6.720000000000000000e+02,1.182015943168579497e-05,1.498404503119665776e-05,1.135270597529824954e-05,1.304782797006964756e-05,1.296464711242339973e-05
6.730000000000000000e+02,1.192603383970425313e-05,1.604553280709630769e-05,1.410371294008339049e-05,1.484494759895760296e-05,1.234093985424955520e-05
6.740000000000000000e+02,1.445003770006447752e-05,1.569342543794594036e-05,1.499650783798323062e-05,9.525557923772964841e-06,1.149150342760751897e-05
6.750000000000000000e+02,1.909949408074318455e-05,1.576711781881012797e-05,1.727620066860335868e-05,1.300256102865215979e-05,1.529398080934996074e-05
6.760000000000000000e+02,1.630478182135242093e-05,1.998195400820801382e-05,1.619260602925276515e-05,1.229067528474292459e-05,1.356667753793505682e-05
6.770000000000000000e+02,1.614629361790242967e-05,1.865430112157895337e-05,1.382358870005706564e-05,1.127739838524544069e-05,1.596904425593681509e-05
6.780000000000000000e+02,1.376812281461692322e-05,1.654240114190574928e-05,1.350025644908381395e-05,1.421570185389242624e-05,1.394242595875727631e-05
6.790000000000000000e+02,1.148660836025605647e-05,1.283594195800041859e-05,1.182503328400752451e-05,1.056813968358660816e-05,1.255967010704850395e-05
6.800000000000000000e+02,2.213581868115710449e-05,1.674354864678040400e-05,1.598022326498860224e-05,9.412432706801254767e-06,1.407258711394465678e-05
6.810000000000000000e+02,1.298465423082983961e-05,1.668491549333683821e-05,1.281269029052012343e-05,1.358719642563510632e-05,1.736781981920287876e-05
6.820000000000000000e+02,1.162766611739751710e-05,1.457336584231860854e-05,2.130462200655713900e-05,1.195670989895258884e-05,2.150319586824434026e-05
6.830000000000000000e+02,1.157466602386136856e-05,1.819323937968242433e-05,1.384177330943092699e-05,7.697679497931098069e-06,1.555279120590835618e-05
6.840000000000000000e+02,1.581645680026610989e-05,1.744558290395215039e-05,1.515285355768725140e-05,1.013245121828099116e-05,1.412651338605908080e-05
6.850000000000000000e+02,1.678003602223476776e-05,1.698378196390848416e-05,1.476079760132087415e-05,1.428503784883794481e-05,1.482209027503511578e-05
6.860000000000000000e+02,1.475568583209074802e-05,1.835246186321359829e-05,1.070171664940833267e-05,1.169804065359603129e-05,1.127878245221758391e-05
6.870000000000000000e+02,1.389962560682800330e-05,2.035546576395486085e-05,1.427557392785772095e-05,1.712307115819822201e-05,1.405253227360070412e-05
6.880000000000000000e+02,1.743774240581252855e-05,1.438182565582923900e-05,1.203890125611728479e-05,1.068877961407643795e-05,1.146083573255740617e-05
6.890000000000000000e+02,1.314820796705085115e-05,1.189371158749619184e-05,1.694386855632945554e-05,1.162690258849075065e-05,1.576522904445099016e-05
6.900000000000000000e+02,1.179658426109231328e-05,1.316535216466796498e-05,1.710742069427340084e-05,1.147449375948905725e-05,1.043697494418349692e-05
6.910000000000000000e+02,1.262098592391680540e-05,1.349922851601181861e-05,1.346002847457672402e-05,9.710681304619939169e-06,1.318399703864603367e-05
6.920000000000000000e+02,1.858931889764381395e-05,2.018306244633283342e-05,1.604406288180371121e-05,7.039540065867377905e-06,1.387210183245723982e-05
6.930000000000000000e+02,1.275935619615697902e-05,1.746300183669280415e-05,9.718644037093326915e-06,1.198898873078224625e-05,1.705635332627242207e-05
6.940000000000000000e+02,1.620398399970746084e-05,1.863819444181125107e-05,1.222768160391574099e-05,1.483395269652465487e-05,1.328785263032816744e-05
6.950000000000000000e+02,1.077133945570629692e-05,2.041246222739268035e-05,1.050539707225794928e-05,9.587250751619258438e-06,1.517857935162680860e-05
6.960000000000000000e+02,1.336451111899616961e-05,2.117081327512870814e-05,1.036967167289404301e-05,1.077413604799737357e-05,1.454717108351211152e-05
6.970000000000000000e+02,1.374707387902240896e-05,2.517317204175917311e-05,1.212985753074047324e-05,1.245985125730708631e-05,1.097490294854619464e-05
6.980000000000000000e+02,1.828338715448296625e-05,1.997547891752216032e-05,1.265272951422868886e-05,1.195914726070945733e-05,1.369221220437477626e-05
6.990000000000000000e+02,1.471988499024412533e-05,1.491995109048627199e-05,1.159519165094824444e-05,1.269960267835656964e-05,1.082106243333047502e-05
7.000000000000000000e+02,1.140782430564257766e-05,2.087905859626815186e-05,1.677811280664798232e-05,1.337835810544252269e-05,1.825280536393858455e-05
7.010000000000000000e+02,1.123919344525603492e-05,1.277036957791910510e-05,2.049665626302488164e-05,1.488940626870327577e-05,1.226888629479727655e-05
7.020000000000000000e+02,1.217569788569683453e-05,1.917391776229404599e-05,1.806027410744537320e-05,1.377645826483586688e-05,1.659184848135097923e-05
7.030000000000000000e+02,1.126994251066104624e-05,1.660313600748697382e-05,1.022738791489619103e-05,1.260237611433456806e-05,9.236050258709660454e-06
7.040000000000000000e+02,1.172015443773322119e-05,1.863142237190640316e-05,1.423341448769654960e-05,1.125958532266491119e-05,1.499432406093514913e-05
7.050000000000000000e+02,1.892328776809115709e-05,1.923974597939359654e-05,1.574681357352503142e-05,1.637044548552513135e-05,1.385302126455378868e-05
7.060000000000000000e+02,1.402199953903782159e-05,1.519494486879047201e-05,1.193725427484082502e-05,1.290604217618618321e-05,1.174852832841466466e-05
7.070000000000000000e+02,1.926020391973537471e-05,1.942559111456354515e-05,1.055265819494000112e-05,1.135042161648502912e-05,1.142327556169497882e-05
7.080000000000000000e+02,1.665942074735582423e-05,2.280415023814263975e-05,1.069688957211489821e-05,1.587948604186983914e-05,1.502607220904561558e-05
7.090000000000000000e+02,1.521907581114589902e-05,1.814803693811484209e-05,1.222845313009202073e-05,1.295681639357226800e-05,1.133532400432457621e-05
7.100000000000000000e+02,1.770283657376303665e-05,1.783115650977329381e-05,1.540323952720079603e-05,1.114746431918334224e-05,1.367173319155590150e-05
7.110000000000000000e+02,2.034522829152951573e-05,1.895657024153507564e-05,9.443973504996705515e-06,1.058967609002259280e-05,1.139170125119548516e-05
7.120000000000000000e+02,1.888739866173771986e-05,1.677253136034284609e-05,1.443858288652233313e-05,1.968142820596430198e-05,1.205563615824800650e-05
7.130000000000000000e+02,1.794651498931987277e-05,1.561422888107788509e-05,8.577703756174059890e-06,7.313203134740042799e-06,1.147629364350866155e-05
7.140000000000000000e+02,1.168222901903881450e-05,1.524031690236515857e-05,9.079180199988989841e-06,1.720751698841560540e-05,1.426336063214961314e-05
7.150000000000000000e+02,1.598147028059049291e-05,2.251628158322915851e-05,1.399853302797016141e-05,1.924190367696976267e-05,1.083013473190952425e-05
7.160000000000000000e+02,1.691824541416586669e-05,2.424324606853378583e-05,1.475385834770470694e-05,1.903424747473625445e-05,1.781763327257657181e-05
7.170000000000000000e+02,1.704870529184443484e-05,1.189205401086468328e-05,8.584522277810258117e-06,1.521335096854592450e-05,1.116146108814941584e-05
7.180000000000000000e+02,1.435113812109367615e-05,1.961874561617893420e-05,1.050948929759432104e-05,1.090428949612753939e-05,1.509210340089328639e-05
7.190000000000000000e+02,1.507071336070975320e-05,1.759792610789290279e-05,1.522529246922310620e-05,1.094912811483439441e-05,1.168109294225061490e-05
7.200000000000000000e+02,1.698508191683156809e-05,1.410748806096595587e-05,1.188683832586967526e-05,1.299933682274989621e-05,1.665962260899434000e-05
7.210000000000000000e+02,1.190492681679700127e-05,1.554214294174904865e-05,1.266692977053285318e-05,1.041955539382577456e-05,1.270030585776016352e-05
7.220000000000000000e+02,1.338661615635228230e-05,1.618434087158338031e-05,1.228647507289792884e-05,1.219783703954036014e-05,1.165406175374084086e-05
7.230000000000000000e+02,1.637982223290368466e-05,1.301901610606392978e-05,1.521308163798806845e-05,1.356517216022368189e-05,1.083394807033233320e-05
7.240000000000000000e+02,1.569920182575845757e-05,1.917126641137745224e-05,1.620786656508776957e-05,1.161444327846261615e-05,1.320026546858255045e-05
7.250000000000000000e+02,1.213570365299343479e-05,1.768802816082271079e-05,9.217272511796714696e-06,1.392921026588389566e-05,1.363040194801712346e-05
7.260000000000000000e+02,1.640697878824148859e-05,1.646292096457724341e-05,1.917512012761246609e-05,1.139707321506922000e-05,1.087568951674278139e-05
7.270000000000000000e+02,1.750529807997835974e-05,1.693671678237862466e-05,1.796677030629911798e-05,1.307591212973413519e-05,1.041095063181174396e-05
7.280000000000000000e+02,1.816338351046109523e-05,1.770568154346729983e-05,1.796599828429723544e-05,1.138576974935023856e-05,1.133461995084239504e-05
7.290000000000000000e+02,2.495848191397254112e-05,1.694517408246110080e-05,1.544349934878841424e-05,1.248819792198929690e-05,1.382294287088914331e-05
7.300000000000000000e+02,1.616745558363774649e-05,1.316936083739506103e-05,1.343134689357761147e-05,1.222274591183847292e-05,1.222941351719519787e-05
7.310000000000000000e+02,1.506507194926065551e-05,1.331406816951208327e-05,1.997847411261410855e-05,8.673774049561266963e-06,1.261892327819591486e-05
7.320000000000000000e+02,1.738944532192476800e-05,1.292685425757778006e-05,1.892627920452305545e-05,1.343593538694065614e-05,1.265449170095855891e-05
7.330000000000000000e+02,2.262246642692478105e-05,1.843844864379828863e-05,1.227477616450034503e-05,1.287578438002867642e-05,1.022055055066584117e-05
7.340000000000000000e+02,1.045859842396801298e-05,1.426609675214685069e-05,1.263507977111721914e-05,1.108670957095103660e-05,1.187497127075332060e-05
7.350000000000000000e+02,1.420295086662637374e-05,1.656837792307630508e-05,1.340316242604000507e-05,1.150063484722796403e-05,1.020183739042224147e-05
7.360000000000000000e+02,1.441685439229623000e-05,1.597191938307318537e-05,1.680470105414055837e-05,1.125928621303895483e-05,1.101480973519919360e-05
7.370000000000000000e+02,1.779260764622758728e-05,1.805213788186321722e-05,1.520895293483093269e-05,1.283514262617746482e-05,8.786386371362198133e-06
7.380000000000000000e+02,1.439429928740132425e-05,1.440477826786246141e-05,1.093263623419549191e-05,1.594366128709889807e-05,9.855463054764257436e-06
7.390000000000000000e+02,2.049160190253918046e-05,1.038205987746732006e-05,1.301094115258027983e-05,1.175102827744023415e-05,1.489662601150687493e-05
7.400000000000000000e+02,2.145705011991072553e-05,1.200730183859022304e-05,1.677207320871509921e-05,1.124093039461815380e-05,8.554885189249183952e-06
7.410000000000000000e+02,2.075613708818480063e-05,1.187000635594070985e-05,1.162888585415355891e-05,1.213751665563034265e-05,6.677995568082906175e-06
7.420000000000000000e+02,1.254293817065654792e-05,1.901603672371798837e-05,1.496669745015832831e-05,1.224298957613889627e-05,1.797593333063840504e-05
7.430000000000000000e+02,1.654379239124370571e-05,1.508601603905646016e-05,1.377027816140685701e-05,1.128886409418328185e-05,9.838315613519554859e-06
7.440000000000000000e+02,1.543216238075739710e-05,1.760030890129993253e-05,1.964990299907487525e-05,1.155837057786879285e-05,9.394568525555868632e-06
7.450000000000000000e+02,1.640520552048663205e-05,1.975412384269681354e-05,1.674431768183826108e-05,1.801424593494971305e-05,8.934274351668491931e-06
7.460000000000000000e+02,1.373414433825104197e-05,1.940700194491551400e-05,1.582017938672741764e-05,1.636008729244409210e-05,1.031891297698095400e-05
7.470000000000000000e+02,1.447946887089823775e-05,1.666800967048409632e-05,8.224991118743751883e-06,1.197119372664534609e-05,1.187467465479929984e-05
7.480000000000000000e+02,1.641914910455177790e-05,1.311334286158150064e-05,1.095184157873241304e-05,1.442135937568256310e-05,1.151467149274054691e-05
7.490000000000000000e+02,1.599775129002001250e-05,2.888436892412027390e-05,1.722407337079179257e-05,1.272622514203458621e-05,1.075570473429987572e-05


==> figs/sim/train_loss_edge_07_mal_1_out_max_talwar_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.018723099500567386e+01,1.006328706617904700e+01,9.854102526185364752e+00,9.803134997910685655e+00,1.011298253009179859e+01
1.000000000000000000e+00,9.071791547446402149e+00,9.077751119849024164e+00,8.661622197164611237e+00,8.812935432574100503e+00,9.155582435387669804e+00
2.000000000000000000e+00,8.482577626519928415e+00,8.573395300019882370e+00,8.132915997486804827e+00,8.293695902641271545e+00,8.818011344284661490e+00
3.000000000000000000e+00,7.830257393806591359e+00,8.089476102871131502e+00,7.586557955954701171e+00,7.784201861458489802e+00,8.632498603366933310e+00
4.000000000000000000e+00,7.269864913137151774e+00,7.658622078442587799e+00,6.993019490738177524e+00,7.367917218073467112e+00,8.230601551713430553e+00
5.000000000000000000e+00,6.722569121043184381e+00,7.219485203919826510e+00,6.379796469855790519e+00,7.018563894310570817e+00,7.800708416409343648e+00
6.000000000000000000e+00,6.188449704292026787e+00,6.724806016298616740e+00,5.829955612235448115e+00,6.565355092462567654e+00,7.345921887283759055e+00
7.000000000000000000e+00,5.720708095310309105e+00,6.221928527226466166e+00,5.280153822593102397e+00,6.172578300556200048e+00,6.846897783660832459e+00
8.000000000000000000e+00,5.147276753184073073e+00,5.816615872533628995e+00,4.895605628894044159e+00,5.830496728657017513e+00,6.556470573561055559e+00
9.000000000000000000e+00,4.732031779206124611e+00,5.409082204098053737e+00,4.444397424763972815e+00,5.444917909608633977e+00,6.071550152968768543e+00
1.000000000000000000e+01,4.290448075224648328e+00,5.032501611220402182e+00,4.026772231911929012e+00,5.127112159249224810e+00,5.701048398533867356e+00
1.100000000000000000e+01,3.824999743251045636e+00,4.594417688121430032e+00,3.632747432413371058e+00,4.832475432577451713e+00,5.307409359442607943e+00
1.200000000000000000e+01,3.429047530400277655e+00,4.215559535055165341e+00,3.273493025113189070e+00,4.546757696089057887e+00,5.087449503048254051e+00
1.300000000000000000e+01,3.026252484265047560e+00,3.882102254910603456e+00,3.010750512951827496e+00,4.188667778104800732e+00,4.715943908252566708e+00
1.400000000000000000e+01,2.728635603485740191e+00,3.531137309181887396e+00,2.621751949522625136e+00,3.808495980583865403e+00,4.428222917186063867e+00
1.500000000000000000e+01,2.419933134141039943e+00,3.177688460866531894e+00,2.328017971185257551e+00,3.500200922245061186e+00,4.178413261501402687e+00
1.600000000000000000e+01,2.088211347174460109e+00,2.881349839964344461e+00,2.112181490287240226e+00,3.306993646080134130e+00,3.972930983293438079e+00
1.700000000000000000e+01,1.862712577538675696e+00,2.594011142415408866e+00,1.872264102037702216e+00,3.066752974060392933e+00,3.806816320353853200e+00
1.800000000000000000e+01,1.682384830469459747e+00,2.373789918654034992e+00,1.653977812049488127e+00,2.817636955725031811e+00,3.573584103514558130e+00
1.900000000000000000e+01,1.481253607874924549e+00,2.090131506430938035e+00,1.458588312139134757e+00,2.642123388009853802e+00,3.333080873723289983e+00
2.000000000000000000e+01,1.266261378629894851e+00,1.854994450105182491e+00,1.333445415377139120e+00,2.414838589056116369e+00,3.168913172415568358e+00
2.100000000000000000e+01,1.074660521573900684e+00,1.625717901904127904e+00,1.211700051048687055e+00,2.192432026295159542e+00,2.956026739704214812e+00
2.200000000000000000e+01,9.050064686576478890e-01,1.425168306189726675e+00,1.114742184592956376e+00,1.995034972440089316e+00,2.776887590468434475e+00
2.300000000000000000e+01,7.503499014772414544e-01,1.223473903690637243e+00,1.027966344996140702e+00,1.822261635658695589e+00,2.602453306246107267e+00
2.400000000000000000e+01,6.094764813200935771e-01,1.038028412777970200e+00,9.273029450115023442e-01,1.661540307091272872e+00,2.515213757571609143e+00
2.500000000000000000e+01,5.072579704100508291e-01,8.762672713204117114e-01,8.194599351098262874e-01,1.499787288146170017e+00,2.322906750318059821e+00
2.600000000000000000e+01,4.176687132868283081e-01,7.272826383837199815e-01,7.405654785771013104e-01,1.332564758146451034e+00,2.170838191286398100e+00
2.700000000000000000e+01,3.151294625295911755e-01,6.125536379124333353e-01,6.769617710653531573e-01,1.169284660965115297e+00,2.005950781663954352e+00
2.800000000000000000e+01,2.544777704373969440e-01,5.153997607779370327e-01,5.954844167117014919e-01,9.928982762256416406e-01,1.862184801120236433e+00
2.900000000000000000e+01,1.925323995559803381e-01,4.322997538150279428e-01,5.206399004271857756e-01,8.645005591593659666e-01,1.721545750544456022e+00
3.000000000000000000e+01,1.534682012926917860e-01,3.473774067194184134e-01,4.238546804640674903e-01,7.683347910072914067e-01,1.634443446303225356e+00
3.100000000000000000e+01,1.211471931868230989e-01,2.590943787029487133e-01,3.426407152265329437e-01,6.754048842586941603e-01,1.494764856805794295e+00
3.200000000000000000e+01,8.682301367559563943e-02,1.993240582093344093e-01,2.959435123508412646e-01,6.022594855793278468e-01,1.444333404022304590e+00
3.300000000000000000e+01,6.275014529303013511e-02,1.570441755217040214e-01,2.420865191755975365e-01,5.403105557730752961e-01,1.331502235951915081e+00
3.400000000000000000e+01,4.755720355306558567e-02,1.328479682040418774e-01,2.139384020285489685e-01,4.544131221324684278e-01,1.225981829462337247e+00
3.500000000000000000e+01,3.395672995512943881e-02,1.120881854747067807e-01,1.877422196021546474e-01,3.873741305826552406e-01,1.071502076257854430e+00
3.600000000000000000e+01,2.448434456504033907e-02,9.027652163968868937e-02,1.704147849379221702e-01,3.313324632369814005e-01,9.882317077406816974e-01
3.700000000000000000e+01,1.818142800360866840e-02,7.214733294628128402e-02,1.528981461910583484e-01,2.871043992446233872e-01,8.903440915847725678e-01
3.800000000000000000e+01,1.286101621137170081e-02,5.979928446108584428e-02,1.378963050282345781e-01,2.609203791288936536e-01,8.237730472303860241e-01
3.900000000000000000e+01,1.024101136241828414e-02,4.877983864041435247e-02,1.182714355089521385e-01,2.150455262811505897e-01,7.677248269505164702e-01
4.000000000000000000e+01,8.066926945412111749e-03,4.061713361031582536e-02,1.027977093503270600e-01,1.931969701776073967e-01,6.979408988278551496e-01
4.100000000000000000e+01,6.318232057308748040e-03,3.290487779980844074e-02,9.395479166058728904e-02,1.756732474828470725e-01,6.262445825874199956e-01
4.200000000000000000e+01,5.011287350067727964e-03,2.680018249850479872e-02,8.065197486018704787e-02,1.543686426739760975e-01,5.721968320983638057e-01
4.300000000000000000e+01,4.064193103170632426e-03,2.160382153040574238e-02,6.639027732732605269e-02,1.330474776277247306e-01,5.303650688342622654e-01
4.400000000000000000e+01,3.309217293539723492e-03,1.826822356953294868e-02,5.676119769506271506e-02,1.130809759395282610e-01,4.704439795848642802e-01
4.500000000000000000e+01,2.522670297841811404e-03,1.446170633702803521e-02,4.836770022674241609e-02,1.018362903130360930e-01,4.430486814074232615e-01
4.600000000000000000e+01,1.984172151049068411e-03,1.189264529561240291e-02,4.146746497293729572e-02,8.547486953317118274e-02,4.050330938143685833e-01
4.700000000000000000e+01,1.573358524592283203e-03,1.019878786739447651e-02,3.429931015546039408e-02,7.027826441925455470e-02,3.738373788708462264e-01
4.800000000000000000e+01,1.302556126959286686e-03,8.333293492159055127e-03,3.188599301083949733e-02,6.504728106230206475e-02,3.328076217649956758e-01
4.900000000000000000e+01,1.066116609684919503e-03,7.016414144057070423e-03,2.740233212024689724e-02,5.705966849327570589e-02,3.021871214892306590e-01
5.000000000000000000e+01,8.298519855007846502e-04,5.548451415344657356e-03,2.422584106762160072e-02,5.128708127407044515e-02,2.816454443335357771e-01
5.100000000000000000e+01,6.448511239031118336e-04,4.218486692199929777e-03,2.050808151928129597e-02,4.342674787443445705e-02,2.611102179665254486e-01
5.200000000000000000e+01,5.221511686129831631e-04,3.412803212723081181e-03,1.799135668520379649e-02,3.765808262499659165e-02,2.273583331760170578e-01
5.300000000000000000e+01,3.608264600855060067e-04,2.623607152803297815e-03,1.620145173073583855e-02,3.355696657956697138e-02,1.921493910164993046e-01
5.400000000000000000e+01,2.877933013234468262e-04,2.255242616710395609e-03,1.379955536518262527e-02,2.838481870874620672e-02,1.827661104077257237e-01
5.500000000000000000e+01,2.320350827842432295e-04,1.652182089410425547e-03,1.132020652055332199e-02,2.582209752810038506e-02,1.591327407820011253e-01
5.600000000000000000e+01,1.977840174448575183e-04,1.310880754464838205e-03,9.864296694142793420e-03,2.301813460363466568e-02,1.506586311271971290e-01
5.700000000000000000e+01,1.580220756682848560e-04,1.060572819574723269e-03,8.126733779691308612e-03,1.997699633156779786e-02,1.303123854684122840e-01
5.800000000000000000e+01,1.327965824275967321e-04,7.516211561967578447e-04,7.366162229568540276e-03,1.652515944687671379e-02,1.181688754344298875e-01
5.900000000000000000e+01,1.081012523903579492e-04,6.148480236799480636e-04,6.507291543227489150e-03,1.444390971001729973e-02,1.101734940633423143e-01
6.000000000000000000e+01,1.007064354777709170e-04,5.154271035436863713e-04,5.794841099092007397e-03,1.256219553916282372e-02,9.923608869158639934e-02
6.100000000000000000e+01,8.682605001952836687e-05,4.541996111049328988e-04,4.917915297778296946e-03,1.146859038581793389e-02,8.436404107022887899e-02
6.200000000000000000e+01,6.870554055982136532e-05,3.983385690746743535e-04,4.242253556826613980e-03,1.072776216869908428e-02,7.493100476768854712e-02
6.300000000000000000e+01,5.399999611688244272e-05,3.374844883824446029e-04,3.651480994342537478e-03,9.712660347518053960e-03,6.673896238773502354e-02
6.400000000000000000e+01,4.596282250823868765e-05,2.809181206283595245e-04,2.729067937245144293e-03,8.789978136398812758e-03,5.976097431733840004e-02
6.500000000000000000e+01,3.839279408968110374e-05,2.241851836067842996e-04,2.452896882698230030e-03,7.939039316905538435e-03,5.417172311463624990e-02
6.600000000000000000e+01,2.996711604996704637e-05,1.726707478257871742e-04,2.063331418179825683e-03,7.290696823611275690e-03,4.855509752715725380e-02
6.700000000000000000e+01,2.969859792190110426e-05,1.458496700026401527e-04,1.793804429949252821e-03,6.346853982241107417e-03,4.389252894030215568e-02
6.800000000000000000e+01,2.697079571245541985e-05,1.318356239954354692e-04,1.643191144247380109e-03,5.784068000874165172e-03,4.032047595064414125e-02
6.900000000000000000e+01,1.929699983804766816e-05,1.167426705409591037e-04,1.396451037797841188e-03,4.884170123230502369e-03,3.672993525946588456e-02
7.000000000000000000e+01,1.593140550293359325e-05,9.523018937007687867e-05,1.283229681849351600e-03,4.402324321341799518e-03,3.257244659236613327e-02
7.100000000000000000e+01,1.251901819132594795e-05,7.598673373843123358e-05,1.158152890988306538e-03,3.836596621344057212e-03,2.908433846840730030e-02
7.200000000000000000e+01,1.166712605638053901e-05,6.241232538106711303e-05,1.032262807816985983e-03,3.416511506004304977e-03,2.844279139821992430e-02
7.300000000000000000e+01,1.444524237015354373e-05,5.730104349754849835e-05,8.216036363913881146e-04,2.836068075626529961e-03,2.460411617838598186e-02
7.400000000000000000e+01,1.258445931850982191e-05,4.951654660845239420e-05,7.313491832334761966e-04,2.540058598457628491e-03,2.318016345922224719e-02
7.500000000000000000e+01,1.294101893489774113e-05,3.752567825088259923e-05,6.204718905207240454e-04,2.306884692486521615e-03,2.129970556489835243e-02
7.600000000000000000e+01,1.098563636570126789e-05,3.458385802523888941e-05,5.193755652409537404e-04,1.981081270723272780e-03,2.077164453208291128e-02
7.700000000000000000e+01,1.537184791899903757e-05,3.440242767127621448e-05,4.807995872039283469e-04,1.758256391987456091e-03,1.918722171586162428e-02
7.800000000000000000e+01,1.666884960382919445e-05,2.610133105618306359e-05,4.040366504057812946e-04,1.632947778542837014e-03,1.744670995816210990e-02
7.900000000000000000e+01,1.458985001845380935e-05,2.251159431276850142e-05,3.607775563077009195e-04,1.488078954538840648e-03,1.452439477885225649e-02
8.000000000000000000e+01,1.305198729828482840e-05,1.562287768608339178e-05,3.390033028559669148e-04,1.334420553861459524e-03,1.250336539309360173e-02
8.100000000000000000e+01,1.346908984090067207e-05,1.530512090641700240e-05,2.900315393060681757e-04,1.206053258709927078e-03,1.135598705521978502e-02
8.200000000000000000e+01,1.219171535471463841e-05,1.493534955421260690e-05,2.363626567035703729e-04,1.032321460895491150e-03,1.051149263227191266e-02
8.300000000000000000e+01,1.582499326180375476e-05,1.746718909656497232e-05,1.926484337866352092e-04,8.871463253801170623e-04,9.551578617809530769e-03
8.400000000000000000e+01,1.365980443179815040e-05,1.637725620629026935e-05,1.848674434788977194e-04,7.329477482483914841e-04,8.881161771344903144e-03
8.500000000000000000e+01,1.027599255754019225e-05,1.397433598082642447e-05,1.599631261071099431e-04,6.488008953492441222e-04,8.017659020380096813e-03
8.600000000000000000e+01,2.185891422135100015e-05,1.448450778551713114e-05,1.275857172660099792e-04,5.592151182522986375e-04,7.172737613294621895e-03
8.700000000000000000e+01,1.905676036717540711e-05,1.529785344933642932e-05,1.192772996579938294e-04,5.181525844014656101e-04,6.451318557073926208e-03
8.800000000000000000e+01,1.796412290788751420e-05,1.129234801022782619e-05,1.040690467596361302e-04,4.738610762713424407e-04,5.911317810374350223e-03
8.900000000000000000e+01,1.645173941589028743e-05,1.403979292335932882e-05,8.999270936804748544e-05,4.100007483829326560e-04,5.116055073476899473e-03
9.000000000000000000e+01,1.572657671600197204e-05,1.022235987802044832e-05,8.407635448326455929e-05,3.785516076105777117e-04,4.471822595509600262e-03
9.100000000000000000e+01,1.886958798391624725e-05,1.156546319491802421e-05,7.472113683937298134e-05,3.487355562723504221e-04,3.896265285115330101e-03
9.200000000000000000e+01,1.412035530490296509e-05,1.277817279421444852e-05,7.147640472537908352e-05,3.117027295569396728e-04,3.545415750473845939e-03
9.300000000000000000e+01,1.552786556591190248e-05,1.174169701068095151e-05,6.313504659438695654e-05,2.805626478877831786e-04,3.435382642763662453e-03
9.400000000000000000e+01,1.744783960566653747e-05,1.230260315521203296e-05,5.248184415873602404e-05,2.544079678121757837e-04,3.083729108972255162e-03
9.500000000000000000e+01,1.599645518013392831e-05,1.225089461032169424e-05,4.638050603067433997e-05,2.130961173032464018e-04,2.877024517487170030e-03
9.600000000000000000e+01,1.548627109648759159e-05,1.390976649895403483e-05,4.287891639709329183e-05,1.895352371955594251e-04,2.711723253079889595e-03
9.700000000000000000e+01,1.684537060997470803e-05,1.369676777684958324e-05,4.160512174522512652e-05,1.606025279256018123e-04,2.522416168220020793e-03
9.800000000000000000e+01,1.875284864549797703e-05,1.321690924316332172e-05,4.085036521694895839e-05,1.502256065919471695e-04,2.307814283185161131e-03
9.900000000000000000e+01,1.574003616311436815e-05,1.235847784064603161e-05,3.732958051139156908e-05,1.304838531195340323e-04,2.190581923824486132e-03
1.000000000000000000e+02,2.074720172673405472e-05,1.229651667533637749e-05,3.814471793228690899e-05,1.228736737018953917e-04,1.983731582558934115e-03
1.010000000000000000e+02,2.232838121118962960e-05,9.950939449776541323e-06,3.699639444598723514e-05,1.130114409104709949e-04,1.836368239754748721e-03
1.020000000000000000e+02,1.563721737540824108e-05,1.751131231697566903e-05,3.557350633565103948e-05,9.514528917653475304e-05,1.757643036880973675e-03
1.030000000000000000e+02,1.526206560609200125e-05,1.469803008058434557e-05,3.885601470143829061e-05,8.487954900937566549e-05,1.618297998143058969e-03
1.040000000000000000e+02,1.395136853787892761e-05,1.543280071758523775e-05,2.822023748927371400e-05,7.505661462037238607e-05,1.488839754752890876e-03
1.050000000000000000e+02,1.535816152009594759e-05,1.372467473892413636e-05,2.746672503328717596e-05,7.006798413244919033e-05,1.411714847439071718e-03
1.060000000000000000e+02,1.493077454928215531e-05,1.240210036734801236e-05,2.691038551294600012e-05,6.344495806720473752e-05,1.312194573423797195e-03
1.070000000000000000e+02,1.491026893152280763e-05,1.332021407696171167e-05,2.642181492729100967e-05,4.310978283084132556e-05,1.200500584434549545e-03
1.080000000000000000e+02,1.765588257773842429e-05,1.122530897035289854e-05,2.419311227608300641e-05,4.473039885599661147e-05,1.106660147465077237e-03
1.090000000000000000e+02,1.597093351146661178e-05,1.162658891262768890e-05,2.397628439865240324e-05,3.768221654809611465e-05,9.932289088907531038e-04
1.100000000000000000e+02,1.441248306022213654e-05,1.595498601558720253e-05,3.407977869762657264e-05,3.392220406239765396e-05,8.594517156779168943e-04
1.110000000000000000e+02,2.163000827448691155e-05,9.495635295508897400e-06,2.641010613990690814e-05,3.637315201954205435e-05,7.766203385003445092e-04
1.120000000000000000e+02,1.779288119629907072e-05,1.016035272549675739e-05,2.467722702415020564e-05,3.738616824522367210e-05,7.160404911512596726e-04
1.130000000000000000e+02,1.587256757651367423e-05,1.365420277610329691e-05,2.578175101286550586e-05,2.880329121535130099e-05,6.273574412017923763e-04
1.140000000000000000e+02,1.752121298925768400e-05,1.746079625064567153e-05,2.499524045629364366e-05,2.864530528878805882e-05,5.778424226842160394e-04
1.150000000000000000e+02,1.219729019008575222e-05,1.147668296164194857e-05,2.865737948953839265e-05,3.137522021146033069e-05,5.068592235026869730e-04
1.160000000000000000e+02,1.348530723133123388e-05,9.020872000498059151e-06,2.395170438207472330e-05,2.852393334040748130e-05,4.257959787584697509e-04
1.170000000000000000e+02,1.793872673816476748e-05,1.551692862900022618e-05,2.113788111446357476e-05,2.255818095409090063e-05,3.833288288360714446e-04
1.180000000000000000e+02,1.479360585399103201e-05,1.326795498568511533e-05,2.394633514746224989e-05,1.802131658246164392e-05,3.570817769810163966e-04
1.190000000000000000e+02,1.289348276922730463e-05,2.192241153053942071e-05,2.962237358639097096e-05,1.969681276570156570e-05,3.507900861758894706e-04
1.200000000000000000e+02,1.498991429771390216e-05,1.903887784315827503e-05,2.196857188396794669e-05,1.762386327441856082e-05,2.966986856741682388e-04
1.210000000000000000e+02,1.916637145304989076e-05,1.351025030527086557e-05,2.539083115593587792e-05,2.098145416717933642e-05,2.854645625208762638e-04
1.220000000000000000e+02,1.442269435336651640e-05,1.891744656445926154e-05,1.753340038990192085e-05,1.474111008592515759e-05,2.362679665592892775e-04
1.230000000000000000e+02,1.332936680353835612e-05,1.540623320694933795e-05,2.733963499412794818e-05,1.918021173663575496e-05,2.118042052995372515e-04
1.240000000000000000e+02,1.425964310231009335e-05,1.549555445223838035e-05,2.212566218162681508e-05,1.425629413542850443e-05,1.950533291358302890e-04
1.250000000000000000e+02,1.313118943035984643e-05,1.971610221340736047e-05,2.054456880173916034e-05,1.407815610332541212e-05,1.835119334812063130e-04
1.260000000000000000e+02,1.819810551062506221e-05,1.392731769878086112e-05,2.257547802508863555e-05,1.237164909007049118e-05,1.673775073788297263e-04
1.270000000000000000e+02,1.345303251998331007e-05,1.723888637017445546e-05,2.324719850832490664e-05,1.241499981852189904e-05,1.488849334791986223e-04
1.280000000000000000e+02,1.031108508842137894e-05,2.092955947841090847e-05,2.122765431022965998e-05,1.262726481277010038e-05,1.474404556635056096e-04
1.290000000000000000e+02,1.833538663420508641e-05,1.622901026565592986e-05,2.319745249879101578e-05,1.317324545657694301e-05,1.221234627959422170e-04
1.300000000000000000e+02,1.560595412664067538e-05,1.914179366657720038e-05,1.974880308319715283e-05,1.231989131800226289e-05,1.092803213696980080e-04
1.310000000000000000e+02,9.430276146638050250e-06,1.450419079074283246e-05,1.849075180881953884e-05,9.292374782532419886e-06,9.343722995946990295e-05
1.320000000000000000e+02,1.089044004909389685e-05,1.180599518624259048e-05,2.395774075236722922e-05,8.756523190989184968e-06,8.922812820155723301e-05
1.330000000000000000e+02,1.361527822874020188e-05,1.800022106857035453e-05,1.722905259626816843e-05,9.993112276229787483e-06,8.045167169845601762e-05
1.340000000000000000e+02,1.000320270361232389e-05,1.433969890107800182e-05,1.691939907710882096e-05,1.036632265150050358e-05,7.918201911594202613e-05
1.350000000000000000e+02,9.958776727825302544e-06,1.469760722261348462e-05,2.069322412701080083e-05,1.641975126831507481e-05,6.560752374784595276e-05
1.360000000000000000e+02,1.630028494514768056e-05,1.916440435545396781e-05,1.845340234385428602e-05,9.935825978191203944e-06,6.280616820997231287e-05
1.370000000000000000e+02,1.026966537176488004e-05,9.501169473291604106e-06,2.497489073161052175e-05,8.798417056921081780e-06,5.622008005057299584e-05
1.380000000000000000e+02,1.309305943841820863e-05,1.844112773241590730e-05,1.818968241862339852e-05,9.820536903459853306e-06,4.215075802271872618e-05
1.390000000000000000e+02,1.480555624711055174e-05,1.493822868481320398e-05,2.318679859303340862e-05,1.014951132105590403e-05,4.534846451442753335e-05
1.400000000000000000e+02,2.101876575355543508e-05,1.630903374272296702e-05,2.287131223388527701e-05,7.875953768721188908e-06,4.246682846020810587e-05
1.410000000000000000e+02,1.112314115148116400e-05,2.284731261925632140e-05,1.826417697103899229e-05,1.049844236589159152e-05,3.918485837206553413e-05
1.420000000000000000e+02,1.457238034885399713e-05,1.914522112378413965e-05,2.525611143400219305e-05,8.753629439417487390e-06,3.101951982931172580e-05
1.430000000000000000e+02,1.289231789114442250e-05,2.043407841989530738e-05,2.113107528434188254e-05,1.224670290489449087e-05,2.708712732113482957e-05
1.440000000000000000e+02,7.464584402816498709e-06,1.439432659133821346e-05,1.977310655743025336e-05,8.939502582516745122e-06,2.718574586679789462e-05
1.450000000000000000e+02,1.862264412244574174e-05,1.719824728285690441e-05,2.313634475192838380e-05,8.170883930902483883e-06,2.425299240227385411e-05
1.460000000000000000e+02,1.411322139455162272e-05,1.361624209095246840e-05,1.727963625886008714e-05,1.348991844229985304e-05,2.550048465088661231e-05
1.470000000000000000e+02,1.565339632758622201e-05,1.771548326923166883e-05,2.007949485771653997e-05,1.149991809190620273e-05,3.124530065212738350e-05
1.480000000000000000e+02,1.261031731669692846e-05,1.449627238037098920e-05,1.997331427383564062e-05,1.132689753347015937e-05,2.932611107442362197e-05
1.490000000000000000e+02,1.340416258543974948e-05,2.186612347998551087e-05,2.392685955110440688e-05,4.971658017272062580e-06,2.647375090625292415e-05
1.500000000000000000e+02,1.041234252774358993e-05,1.693238103717131793e-05,1.649670978909334451e-05,1.361454695059105546e-05,1.980099228848786197e-05
1.510000000000000000e+02,1.132580003260219570e-05,2.054570685616763370e-05,1.724653376822260498e-05,1.446451640407797612e-05,1.588447915634727536e-05
1.520000000000000000e+02,1.580081031793412194e-05,1.273677001922823848e-05,1.777192902374657990e-05,1.150905378966005088e-05,1.669514371349656301e-05
1.530000000000000000e+02,1.799988132689112064e-05,1.571074603423650018e-05,2.439135434662009772e-05,1.021255537136944724e-05,2.156122801943993750e-05
1.540000000000000000e+02,1.112391514523913827e-05,1.429440964018091620e-05,2.087655041937974687e-05,1.894291013293525339e-05,1.756374118555559249e-05
1.550000000000000000e+02,1.382780938086192180e-05,1.168582722488320513e-05,2.250479994669873918e-05,6.417681693404730936e-06,1.582168372893377750e-05
1.560000000000000000e+02,1.281084068172066992e-05,1.508305990383096429e-05,2.310857520881892668e-05,8.979990856805564192e-06,1.727811936735879073e-05
1.570000000000000000e+02,1.225258757275859978e-05,1.532203485821170830e-05,1.944099786765907112e-05,1.696394205463747085e-05,1.527659446520779341e-05
1.580000000000000000e+02,1.612094502267957807e-05,9.974106924492964765e-06,2.318635126663526336e-05,1.708753242246618953e-05,1.727374516080626421e-05
1.590000000000000000e+02,1.891497697814603640e-05,1.307943685335821726e-05,2.377404477194033916e-05,8.251911659984401126e-06,1.113755013748551903e-05
1.600000000000000000e+02,1.984759635376143194e-05,1.193057228543459303e-05,2.726691914067824740e-05,1.121719113417185554e-05,9.523783441767186275e-06
1.610000000000000000e+02,1.445547625800180924e-05,1.261606964386707830e-05,2.369117262968067905e-05,9.285575426676295763e-06,1.228904180616829933e-05
1.620000000000000000e+02,1.459180693541561880e-05,1.332110658536223013e-05,3.301433371061257560e-05,1.118097155350383787e-05,1.554290620453535610e-05
1.630000000000000000e+02,1.829693653165875844e-05,1.709000682559302930e-05,2.415742000594356398e-05,1.815310050001794906e-05,1.177652376704863002e-05
1.640000000000000000e+02,1.229901530563903833e-05,1.413180487053189438e-05,2.504959970428544125e-05,1.689910164814900639e-05,1.356996088086592778e-05
1.650000000000000000e+02,1.005365041562011896e-05,1.351090384471564931e-05,2.093233309596875813e-05,1.548905168102798768e-05,1.744028236250194652e-05
1.660000000000000000e+02,1.033563031194173476e-05,1.298368572066888049e-05,2.771650999044972252e-05,1.501912760537571501e-05,1.336007217644930023e-05
1.670000000000000000e+02,1.290196712411262325e-05,1.234718803488910055e-05,2.981610323904426707e-05,1.503822560844358946e-05,8.370680408154029806e-06
1.680000000000000000e+02,1.108843179553620217e-05,1.516374212950921674e-05,2.700629287966105352e-05,1.280611220533245387e-05,8.731224038327489723e-06
1.690000000000000000e+02,2.076669686357224265e-05,1.105232364118080568e-05,2.633243904182069883e-05,1.651089828735852194e-05,1.360026375230027895e-05
1.700000000000000000e+02,1.053462133038252091e-05,1.470251533264299582e-05,2.257558458695907433e-05,1.756151228127222907e-05,8.197429152922985907e-06
1.710000000000000000e+02,1.268241009033665989e-05,1.507371238396171265e-05,2.631369366468128135e-05,1.700559584505434430e-05,1.021854573657332566e-05
1.720000000000000000e+02,1.605124614545427875e-05,1.370176374504428196e-05,3.182751294095176320e-05,1.168664659667584260e-05,1.201635350023266824e-05
1.730000000000000000e+02,1.042808969609065883e-05,1.688768053520472989e-05,3.063426319716011648e-05,1.495944829699169532e-05,9.243871657016455856e-06
1.740000000000000000e+02,1.514905238397812326e-05,2.033345834207000991e-05,2.924432144701949454e-05,1.108950766781635622e-05,1.122560008470774306e-05
1.750000000000000000e+02,1.440868496349612116e-05,1.493150255138520066e-05,2.898361619485534391e-05,2.215833405527778410e-05,1.307751014267832801e-05
1.760000000000000000e+02,1.742612975774715522e-05,1.864130132911423487e-05,2.472078227111484949e-05,1.494305273441742798e-05,1.272018599174362663e-05
1.770000000000000000e+02,1.532891016686743768e-05,1.320636622348381195e-05,2.618651740937671946e-05,1.612783053761557284e-05,9.771941803182748743e-06
1.780000000000000000e+02,1.376103382444426870e-05,1.346859745177120260e-05,3.019957284211560733e-05,1.495203348167439827e-05,7.651550518184002669e-06
1.790000000000000000e+02,1.306680677159999249e-05,1.633173583781566407e-05,3.039529854276246112e-05,1.968133946084194008e-05,1.113700321853094977e-05
1.800000000000000000e+02,1.735745394026988464e-05,1.183497810020028851e-05,3.073202703618438392e-05,1.310191159820117690e-05,9.696563602834551432e-06
1.810000000000000000e+02,1.600757024988741506e-05,1.847027834978032246e-05,2.579857725959477932e-05,1.919320754761866255e-05,1.038818163290322616e-05
1.820000000000000000e+02,1.601182972799097826e-05,1.689457604681088299e-05,2.586545644145399336e-05,1.883953890424727717e-05,8.695266431657522332e-06
1.830000000000000000e+02,1.413154778751035678e-05,1.925226820731484878e-05,2.768528796803781944e-05,1.453525181760451090e-05,1.243407991191602946e-05
1.840000000000000000e+02,1.590403464946099632e-05,1.246582075464797157e-05,3.363585949667236008e-05,1.839350148480356495e-05,1.129322443538249843e-05
1.850000000000000000e+02,1.847318618897197950e-05,1.565317202889549009e-05,2.462129019598080504e-05,1.456914800923581055e-05,1.131415382948919301e-05
1.860000000000000000e+02,1.476211503104174483e-05,1.754775627460514187e-05,3.856483727204818024e-05,1.902995071556556894e-05,1.558156448944192363e-05
1.870000000000000000e+02,1.353119973868111003e-05,1.872761596855010424e-05,2.679705932551179615e-05,1.899736777566385371e-05,1.209023125081643002e-05
1.880000000000000000e+02,1.343143193821560999e-05,1.152280890770462918e-05,2.808463834591545805e-05,1.837021591444276680e-05,1.515993490897038498e-05
1.890000000000000000e+02,1.298001262994841198e-05,1.295149723679056564e-05,2.614552055357766136e-05,2.071048072382897232e-05,1.083808265511798652e-05
1.900000000000000000e+02,1.408775243960658230e-05,1.512720401786182833e-05,2.990714012851558579e-05,2.186300733464374701e-05,9.673632321294256542e-06
1.910000000000000000e+02,2.557042780315654795e-05,1.955333082315213744e-05,2.722438749680478054e-05,1.659053932445697654e-05,9.531599712508942446e-06
1.920000000000000000e+02,1.200084367547482600e-05,1.509449962666664646e-05,2.459941465593473708e-05,1.551791156439996655e-05,1.774631781670255037e-05
1.930000000000000000e+02,2.402843645021857100e-05,1.667074985045591262e-05,3.266246926536542361e-05,2.156105707318278775e-05,1.497732568156440180e-05
1.940000000000000000e+02,1.561058764809608590e-05,1.572729325127752986e-05,2.214793244970092445e-05,1.715887312703223699e-05,2.183389515519884583e-05
1.950000000000000000e+02,1.164129828090665342e-05,1.151072505489736386e-05,3.260494010803860476e-05,1.754883776849958110e-05,1.550720627074841929e-05
1.960000000000000000e+02,1.958792728729008559e-05,1.023015623091705351e-05,2.418351862887302417e-05,1.568742984869864188e-05,1.249781104550873323e-05
1.970000000000000000e+02,1.857099917712545789e-05,1.423413830303754679e-05,2.622593804912920490e-05,1.586483275228811607e-05,1.267802026017061934e-05
1.980000000000000000e+02,1.606151679522938025e-05,1.425100616370134077e-05,3.061930785763777862e-05,1.667198512800283083e-05,9.871423172658211342e-06
1.990000000000000000e+02,1.558121520095490098e-05,9.663196273046459339e-06,2.786606804705549223e-05,2.055264592071281982e-05,1.546207260982868092e-05
2.000000000000000000e+02,1.824658719984384447e-05,1.503720908135885992e-05,3.450049191766613177e-05,1.593806367328198803e-05,1.634058373556346311e-05
2.010000000000000000e+02,1.149880818407389427e-05,1.185733738062744180e-05,3.396520819509696310e-05,1.609964667015351125e-05,1.824167492769923626e-05
2.020000000000000000e+02,2.111746415556225998e-05,1.433313838783423222e-05,3.747093762540565365e-05,1.579146923058605267e-05,1.271728950902328847e-05
2.030000000000000000e+02,1.344283017290504034e-05,1.007153561283224974e-05,3.284082098387042237e-05,1.267117786885041397e-05,1.448055776520629223e-05
2.040000000000000000e+02,1.600361878895117940e-05,1.302282486315142762e-05,2.909025150854560593e-05,1.513813791365059558e-05,1.182615639039319433e-05
2.050000000000000000e+02,1.028453200857537553e-05,1.144908025429991483e-05,3.288797654221742306e-05,1.212055598209804685e-05,1.853842326016152953e-05
2.060000000000000000e+02,1.130676643790184954e-05,2.046844988723428571e-05,2.970147181968751937e-05,1.564059635028591799e-05,1.211695451830419046e-05
2.070000000000000000e+02,1.455874990974326266e-05,1.456357254980833460e-05,3.183258745520500810e-05,1.515067381441248529e-05,1.313369529898356092e-05
2.080000000000000000e+02,1.199723103606498142e-05,1.157122267070320731e-05,3.185873415256779140e-05,1.388014057457365169e-05,1.119473047117569564e-05
2.090000000000000000e+02,1.721839965040938836e-05,1.222128412170508938e-05,3.216933789418341405e-05,1.106907024117642635e-05,1.340101424307515998e-05
2.100000000000000000e+02,1.010828172243183332e-05,1.401166160075462130e-05,3.222819721804270898e-05,1.358941577633832054e-05,1.490337136189623379e-05
2.110000000000000000e+02,1.067333328608199849e-05,1.283970627941055653e-05,3.493260032860767694e-05,9.531374585369789543e-06,1.791267436102028654e-05
2.120000000000000000e+02,1.049566446253979990e-05,1.458337395732201003e-05,3.470950076278622731e-05,1.667020052142920150e-05,1.250537178498767332e-05
2.130000000000000000e+02,2.035525015553485417e-05,2.265726196370998480e-05,3.634323072765344165e-05,1.853158806408572445e-05,1.330883442696162433e-05
2.140000000000000000e+02,1.451270890917566447e-05,1.371017689266729178e-05,3.493372680585249412e-05,1.480731174596794375e-05,9.774643546900385616e-06
2.150000000000000000e+02,1.313942267444634382e-05,1.619821010900857061e-05,3.768251485269935586e-05,1.100224563277407697e-05,1.219929417406451222e-05
2.160000000000000000e+02,1.199673972041015446e-05,1.735828609694678448e-05,4.092774028663370700e-05,2.106489813669121247e-05,1.056815620792406207e-05
2.170000000000000000e+02,1.119809764049684020e-05,1.419190938767300736e-05,4.287252033408073260e-05,1.534073244380262935e-05,1.976076482657074251e-05
2.180000000000000000e+02,1.212692981589214014e-05,2.030080984993798410e-05,3.413139360186612237e-05,1.432766822173636712e-05,1.171216161599542005e-05
2.190000000000000000e+02,1.639829426447469984e-05,1.408833502858364284e-05,3.660616426826024394e-05,1.803169993308539887e-05,1.203275767502898219e-05
2.200000000000000000e+02,1.091280967691066195e-05,1.430298396587481591e-05,3.858083730512440468e-05,1.799621511533455731e-05,1.526269033269578301e-05
2.210000000000000000e+02,1.226274265453408674e-05,1.670338724502062888e-05,3.332433165970094535e-05,1.889343764949202864e-05,1.036779490681816185e-05
2.220000000000000000e+02,1.422391480920826012e-05,1.777707675787443264e-05,3.440795100173588139e-05,2.045105482939568731e-05,1.644032660719219052e-05
2.230000000000000000e+02,1.160674596889510468e-05,1.872971039051929409e-05,2.953301053465473558e-05,1.350937597865975448e-05,1.210420544250911945e-05
2.240000000000000000e+02,1.377047725614755080e-05,1.397230726163378733e-05,2.625342340245584438e-05,1.426709477259091585e-05,1.127928071786854503e-05
2.250000000000000000e+02,1.545995896157226213e-05,2.179569708482542723e-05,2.722838326962850886e-05,2.071893293165150141e-05,1.168637181125919966e-05
2.260000000000000000e+02,1.906856531608269734e-05,1.645300844999031398e-05,3.133013646083870896e-05,1.705191819589835234e-05,1.144434684208217590e-05
2.270000000000000000e+02,1.672061733937191264e-05,1.741663269971827077e-05,3.230260726294620355e-05,1.964346629945712408e-05,1.520683925448906848e-05
2.280000000000000000e+02,1.032177142579193685e-05,1.317331644035135696e-05,2.866210142282721307e-05,1.487143692968651010e-05,1.445116075327046445e-05
2.290000000000000000e+02,1.267159488926861144e-05,1.177272663943629283e-05,2.793873427686666133e-05,1.559919580873536660e-05,1.230580465749753216e-05
2.300000000000000000e+02,1.397197009644912669e-05,1.536511853261757210e-05,2.767462639718942796e-05,2.076076942680860071e-05,1.198255912626677855e-05
2.310000000000000000e+02,1.134169199989987220e-05,1.194991302666537081e-05,2.896283747921835072e-05,2.078095481117259169e-05,1.144044779854969107e-05
2.320000000000000000e+02,1.407622768467842178e-05,1.094071738627633295e-05,2.946012863180857977e-05,1.468047513897285938e-05,1.653726242900610544e-05
2.330000000000000000e+02,1.195832002065522204e-05,1.267939519689065264e-05,2.831553196436242814e-05,1.492683584647380712e-05,1.451740998037465147e-05
2.340000000000000000e+02,1.337135932333310961e-05,1.064792188421037622e-05,2.937632292554503977e-05,1.555531608887772421e-05,1.473522672001958966e-05
2.350000000000000000e+02,2.111957114414586556e-05,1.370418363277892126e-05,2.493308415829620373e-05,1.970314839150333341e-05,1.689245939351380343e-05
2.360000000000000000e+02,1.003231510032787099e-05,1.162836016410651041e-05,2.462557766047535068e-05,1.988744945413678522e-05,1.374924747754580068e-05
2.370000000000000000e+02,1.239310214073974237e-05,1.272322241363532669e-05,2.616233210772644924e-05,2.098384901105809774e-05,1.495053864797313281e-05
2.380000000000000000e+02,1.502476346071368596e-05,1.540948251332885377e-05,2.541555242929760539e-05,1.874043913063783151e-05,1.182747594197230967e-05
2.390000000000000000e+02,1.201746430123940002e-05,1.014893256856552739e-05,3.022263090890486836e-05,1.221567057518857524e-05,1.147107668320046514e-05
2.400000000000000000e+02,1.175803788289186969e-05,1.196987625540213429e-05,2.931861765431698075e-05,1.514900116528217211e-05,1.447968300138935405e-05
2.410000000000000000e+02,1.384615522326271275e-05,1.425538298160944350e-05,2.761377779392226728e-05,1.463085310471345935e-05,1.783789265896729148e-05
2.420000000000000000e+02,1.637198132165007536e-05,1.322773558320999854e-05,2.425612226775175628e-05,1.482797631124910254e-05,1.198878556019078445e-05
2.430000000000000000e+02,1.076640800834471889e-05,1.470048467822060445e-05,2.960940884644269744e-05,1.115564469944541059e-05,1.513791632756777972e-05
2.440000000000000000e+02,1.521716144314844144e-05,1.491916744911225834e-05,2.959087373610724825e-05,1.697886142548732380e-05,1.206394099984020585e-05
2.450000000000000000e+02,1.513926348595262539e-05,1.475149731977598577e-05,2.702826027767279982e-05,1.262082289565924498e-05,1.943966428585852668e-05
2.460000000000000000e+02,1.778553360376466941e-05,2.331528498344948019e-05,2.734658534142564434e-05,1.633021152425140343e-05,2.225969242775072132e-05
2.470000000000000000e+02,1.378063220425218560e-05,1.810013546810207430e-05,2.653406549824044447e-05,1.675181832683225736e-05,2.369093243248521219e-05
2.480000000000000000e+02,1.038142980502865242e-05,1.506667134532069241e-05,2.602488291714166735e-05,1.622388003097441356e-05,1.144792383778181488e-05
2.490000000000000000e+02,1.018387298745704328e-05,1.759058596184637224e-05,2.708140573570716469e-05,1.757600960927696576e-05,1.260692871185575825e-05
2.500000000000000000e+02,1.465327889393908123e-05,1.708429197799787858e-05,2.816308762954022882e-05,1.419902498356329090e-05,1.467218914230628002e-05
2.510000000000000000e+02,1.408545665615434928e-05,9.138261099495004203e-06,2.542512251979545113e-05,1.054988918891552885e-05,1.220116548072969209e-05
2.520000000000000000e+02,1.221212518898173727e-05,1.598515654155363563e-05,2.608480152310743705e-05,1.404517296488272393e-05,9.450300819446866285e-06
2.530000000000000000e+02,1.712839253265041606e-05,1.070407190040256751e-05,2.649232543083801517e-05,1.741170412095094377e-05,1.182872305560689341e-05
2.540000000000000000e+02,1.846411310135742667e-05,9.999898217261105060e-06,2.728757740744214288e-05,1.180888488361286903e-05,1.202457053695038525e-05
2.550000000000000000e+02,1.340849926922960123e-05,1.475784809279456766e-05,2.893466066911098977e-05,2.100993757803149009e-05,1.311003542592281690e-05
2.560000000000000000e+02,8.469132602995088632e-06,1.372253166398440527e-05,2.770164563514754263e-05,1.423062575378608585e-05,9.213838618626901678e-06
2.570000000000000000e+02,1.210523475847491426e-05,1.446592926379608457e-05,3.018997326120764768e-05,1.437419045602350565e-05,8.600174818185202241e-06
2.580000000000000000e+02,1.198555351233920874e-05,1.353957906014002788e-05,2.523913093821494869e-05,1.778783327210931020e-05,1.538421145608204199e-05
2.590000000000000000e+02,1.740973947583768222e-05,1.617535309261786125e-05,2.341005298311937821e-05,1.911735673443271111e-05,1.044881567358046937e-05
2.600000000000000000e+02,1.607033666695123486e-05,1.181640787639715029e-05,2.941651485355301077e-05,1.416336563608844301e-05,1.295084109809163664e-05
2.610000000000000000e+02,1.434637389141624197e-05,1.117348082591007596e-05,3.237533894462352180e-05,1.669135390991449697e-05,1.071423944587479582e-05
2.620000000000000000e+02,1.440888267334461403e-05,1.500123473219261427e-05,2.516943968788876163e-05,1.649930936831189854e-05,1.542313954949747767e-05
2.630000000000000000e+02,1.627523315628209843e-05,1.313409454162250967e-05,2.784297741098562540e-05,1.861366737243574931e-05,1.377159951043704922e-05
2.640000000000000000e+02,1.461472173680533615e-05,1.057713035013119196e-05,2.426500529151276453e-05,1.812370552667363910e-05,1.239198642333239064e-05
2.650000000000000000e+02,2.274301204063799986e-05,1.815243634595287148e-05,2.579090918619630912e-05,1.271441066508227635e-05,1.114978446903336362e-05
2.660000000000000000e+02,1.597094852823222055e-05,1.250524656881690788e-05,2.681784035329926041e-05,1.818533981856607085e-05,1.785089789574367813e-05
2.670000000000000000e+02,1.229863335139302905e-05,1.075871107791837034e-05,2.882686634053666097e-05,1.262333431972795239e-05,7.689877630334684966e-06
2.680000000000000000e+02,1.582521920517887537e-05,1.869706696144834979e-05,2.504016865534364200e-05,1.669038799856359390e-05,1.630219104797880902e-05
2.690000000000000000e+02,1.742454304787255381e-05,1.436166549750872434e-05,2.548188094286807370e-05,1.932925757264225552e-05,1.149366254826755807e-05
2.700000000000000000e+02,1.466254286353052549e-05,7.081901260419520838e-06,3.184356717034209083e-05,2.153096135582011073e-05,1.093936942175854909e-05
2.710000000000000000e+02,1.078843263802031771e-05,1.008343522035382023e-05,2.458348990175274196e-05,1.743181424440631844e-05,1.211064651218674015e-05
2.720000000000000000e+02,1.423045416759638471e-05,1.091225946536766855e-05,2.474778774996799768e-05,1.409804453911256417e-05,1.316691332686747984e-05
2.730000000000000000e+02,1.991230463005422280e-05,9.857648797795270923e-06,2.486416403013613774e-05,2.659455286968537280e-05,1.650711187817233139e-05
2.740000000000000000e+02,1.636234385549162340e-05,1.049013549858646144e-05,2.772244223281372655e-05,1.472689496440082735e-05,1.832472204865709386e-05
2.750000000000000000e+02,1.545941126546157562e-05,7.982492011393560460e-06,2.345708567119686450e-05,1.655652605192514670e-05,1.215528599729509551e-05
2.760000000000000000e+02,1.642056421236048891e-05,1.453153503572224281e-05,2.607591960335220449e-05,2.318930556766130024e-05,1.169505154707817240e-05
2.770000000000000000e+02,1.290379364449201205e-05,1.094595396355924066e-05,2.433541444513132035e-05,1.773084472089792030e-05,1.539726588251077999e-05
2.780000000000000000e+02,1.601730163869330426e-05,1.294620167802129629e-05,2.600423618803748838e-05,2.307900359199699380e-05,1.259552109578176982e-05
2.790000000000000000e+02,1.772958000634261566e-05,1.249239766176746258e-05,3.050218029099216466e-05,2.255987726396124771e-05,1.310786347208381386e-05
2.800000000000000000e+02,1.554339011611283183e-05,1.395493452149842994e-05,2.664956724163225488e-05,1.919787244109016910e-05,1.301772793638189540e-05
2.810000000000000000e+02,1.686789574240066258e-05,1.270339646108897824e-05,2.209269817143866277e-05,1.794715299097138228e-05,1.055495816781881757e-05
2.820000000000000000e+02,1.667285142181729185e-05,1.470038995587952257e-05,1.696328187927864661e-05,1.959764654546614082e-05,1.216861842712191333e-05
2.830000000000000000e+02,1.754590032387870480e-05,1.556684632986193861e-05,1.843181302962904056e-05,1.721077932648196196e-05,1.434843476366687298e-05
2.840000000000000000e+02,2.095896831688648376e-05,1.364275332316200462e-05,1.545366430799610669e-05,1.657611724992236191e-05,1.315400137447131357e-05
2.850000000000000000e+02,1.475149274454690129e-05,1.334926083396137386e-05,1.408949616277244132e-05,1.839632537348201424e-05,1.389423519837507115e-05
2.860000000000000000e+02,1.501641750401017106e-05,1.083530067547133768e-05,1.743607680282366346e-05,2.315213236547819520e-05,1.034904782348800012e-05
2.870000000000000000e+02,1.456153226364609310e-05,1.191815560097619908e-05,1.987047656148988040e-05,1.884471277668886557e-05,1.287221032808538723e-05
2.880000000000000000e+02,1.358839694776126095e-05,2.104447529716058085e-05,2.463336025571027932e-05,1.801506634202532098e-05,1.596456788655054027e-05
2.890000000000000000e+02,1.683968725896267671e-05,1.470242868073512454e-05,1.894938340862850623e-05,1.523558141403036359e-05,1.342253632075074421e-05
2.900000000000000000e+02,1.252786357031077102e-05,5.752679911208424812e-06,2.259332246101752872e-05,1.794050730907770230e-05,1.230274292729482966e-05
2.910000000000000000e+02,1.784787178482627468e-05,1.405881177252155112e-05,2.298824671242982731e-05,1.672606487623795601e-05,8.689566247555013945e-06
2.920000000000000000e+02,1.696899114700389788e-05,1.425243079589133544e-05,2.152471687899559782e-05,1.850438140182930624e-05,1.880332787240757142e-05
2.930000000000000000e+02,1.318584887211038392e-05,1.615646304298223868e-05,2.107082619617894892e-05,1.908979686038314583e-05,9.877456592866096230e-06
2.940000000000000000e+02,1.584892561556916490e-05,1.064734765610086953e-05,1.826072485955343438e-05,1.591007365475682889e-05,1.070837180272565803e-05
2.950000000000000000e+02,1.316231353087893297e-05,1.057772871571049933e-05,1.885317985339529656e-05,1.443140116397234607e-05,1.541387351378098458e-05
2.960000000000000000e+02,1.832367782139687762e-05,1.910695136397855265e-05,2.372562846286729865e-05,1.772412942313561501e-05,1.211597498018690544e-05
2.970000000000000000e+02,1.759584087202004099e-05,1.006661396951713527e-05,2.148836893445249530e-05,1.667146888928439097e-05,1.048168587536313368e-05
2.980000000000000000e+02,1.380102214587619613e-05,1.181569374308910625e-05,2.320459720539513881e-05,1.687846000308912409e-05,8.860004054866976730e-06
2.990000000000000000e+02,1.119954634798414617e-05,1.175814891962723152e-05,2.235431138608579005e-05,2.048315129166144999e-05,1.475504726455856286e-05
3.000000000000000000e+02,1.357094383225287970e-05,1.126591989430991703e-05,2.618814688426507331e-05,1.774221318240343237e-05,1.442421352793044065e-05
3.010000000000000000e+02,1.924471587877452095e-05,1.324873054586728216e-05,2.117490882291850340e-05,1.811254269479256607e-05,1.012842720660156459e-05
3.020000000000000000e+02,1.871580300705222299e-05,1.607441089945815804e-05,2.117488366104591790e-05,1.696343259682819848e-05,1.139756072832120992e-05
3.030000000000000000e+02,1.251800783841350295e-05,1.200462903139243309e-05,2.300755811524002326e-05,1.587340790698554827e-05,9.857128339341159062e-06
3.040000000000000000e+02,1.399751231623280745e-05,1.484466211210122566e-05,2.309833253422155508e-05,1.807421232236094966e-05,1.303620747339362396e-05
3.050000000000000000e+02,1.489108145968920383e-05,1.546928987006257472e-05,2.631013876897014825e-05,1.547177516070252778e-05,7.584747823141668732e-06
3.060000000000000000e+02,1.527114064103773927e-05,1.205718808927613850e-05,2.128029053394264736e-05,2.045085614899022630e-05,1.032492707209176075e-05
3.070000000000000000e+02,2.216203900973212626e-05,1.533989887481101988e-05,2.145090924832171453e-05,1.497884496892698536e-05,1.313025357640995594e-05
3.080000000000000000e+02,1.599097204463273414e-05,1.587538597225268688e-05,1.707452266308528976e-05,1.549864076311191496e-05,1.395981727758677238e-05
3.090000000000000000e+02,1.319252219944555549e-05,1.790435089110697930e-05,1.772905952135417351e-05,1.754589471369971676e-05,1.150898433788238862e-05
3.100000000000000000e+02,1.484512779537094929e-05,1.495998853218161173e-05,2.334422521699242026e-05,1.663933290829699985e-05,1.425224262086022264e-05
3.110000000000000000e+02,1.422769074999052918e-05,1.193066690863275880e-05,2.092943593734464258e-05,1.447940287013782523e-05,1.542720288127963357e-05
3.120000000000000000e+02,1.679085487327203197e-05,1.644852921101058740e-05,2.155633885281282858e-05,1.013820457240743877e-05,1.891778541285304982e-05
3.130000000000000000e+02,1.481908789791042125e-05,1.256689490714002488e-05,2.558439473776541462e-05,1.134576673700316007e-05,1.475334152023499712e-05
3.140000000000000000e+02,1.753792513092822247e-05,1.271080584552830572e-05,2.380977194305078370e-05,1.184842696588805921e-05,1.003035441793365123e-05
3.150000000000000000e+02,1.447630387851894795e-05,1.162338971716359026e-05,2.409116660195831372e-05,1.680310344065460981e-05,1.502739868364244558e-05
3.160000000000000000e+02,1.363619343686117702e-05,1.072480948982601490e-05,2.600614785464028245e-05,1.790774369547776246e-05,1.050886729114797191e-05
3.170000000000000000e+02,1.423844105363780699e-05,1.290085116723016512e-05,2.766086183880744898e-05,1.289002080862022837e-05,1.023827077495376159e-05
3.180000000000000000e+02,1.893029761612652351e-05,1.163043272589536770e-05,2.544242460367218683e-05,1.833184425337197609e-05,1.269171673745628226e-05
3.190000000000000000e+02,1.855673536044211147e-05,1.130278448147059578e-05,3.004276056661758787e-05,1.098289790679718436e-05,1.810170392912979764e-05
3.200000000000000000e+02,1.707770802816810374e-05,9.406745243745184837e-06,2.329430012137923001e-05,1.588960067633315987e-05,1.356381215267266072e-05
3.210000000000000000e+02,1.245396126314801677e-05,1.190245090465502642e-05,2.496265121987306657e-05,1.481779451217857257e-05,1.384557584538370634e-05
3.220000000000000000e+02,1.319034119462436649e-05,8.535670225184865956e-06,2.575015443406769577e-05,2.200349671310775079e-05,1.634089062307886309e-05
3.230000000000000000e+02,1.521701799545027711e-05,1.697143126411226888e-05,3.126111012974330805e-05,1.730869151905789494e-05,9.790421858557607493e-06
3.240000000000000000e+02,1.762826615125945295e-05,1.006740047471144095e-05,2.506928185475043591e-05,1.762097146140728654e-05,1.761959148838254663e-05
3.250000000000000000e+02,1.117462522248757750e-05,9.036373105231199077e-06,2.382876399342759299e-05,2.394725369225803036e-05,1.181873793409948803e-05
3.260000000000000000e+02,1.276992143661725976e-05,8.347622923565722886e-06,2.026657779030660578e-05,1.596311007723283382e-05,9.905433375867467305e-06
3.270000000000000000e+02,1.460519863960563214e-05,1.692310412215736193e-05,2.373950822720516385e-05,1.222057836103296324e-05,8.862138881404746371e-06
3.280000000000000000e+02,1.781513605425555369e-05,1.068708763662939987e-05,2.386342321591961024e-05,1.659906408235656272e-05,1.693104855970961609e-05
3.290000000000000000e+02,1.409991450274095115e-05,1.248797474884266734e-05,2.272800484914849761e-05,1.570267860095952983e-05,1.086196932742478083e-05
3.300000000000000000e+02,1.832115195510297667e-05,1.603232748492722237e-05,2.836457124655300532e-05,2.614292108837901196e-05,1.776510597395475344e-05
3.310000000000000000e+02,1.226470988835437481e-05,9.577613778066762507e-06,1.944087507899094902e-05,1.714546940567718281e-05,1.149843751435675188e-05
3.320000000000000000e+02,1.115748487112711018e-05,1.124339765501414234e-05,2.159425698855521603e-05,1.636460886789148361e-05,1.125292108883346742e-05
3.330000000000000000e+02,1.254597928690426301e-05,1.109582795244534736e-05,2.330155358132302013e-05,1.561920848291986630e-05,1.897958332197635656e-05
3.340000000000000000e+02,2.177423553861856931e-05,1.182994567117123808e-05,2.373662347310290244e-05,1.775114479352080110e-05,1.295697642700321950e-05
3.350000000000000000e+02,1.012792604260237539e-05,1.235008278976934548e-05,2.219108012424531040e-05,1.595749929361733876e-05,1.264714541571176909e-05
3.360000000000000000e+02,1.531986149350128557e-05,1.009805422136356157e-05,2.457906838160273111e-05,2.265820564018028449e-05,1.436996320025585305e-05
3.370000000000000000e+02,1.303564397192591429e-05,1.357080937924859398e-05,2.416216873102339235e-05,1.986341111415157457e-05,1.002238204728111981e-05
3.380000000000000000e+02,8.638319706655295249e-06,1.417318029028891146e-05,2.866886630392695423e-05,1.898203970351897141e-05,1.250453813128604708e-05
3.390000000000000000e+02,1.150740102950909005e-05,1.340315779774226002e-05,2.381352266189740163e-05,1.591569254955071955e-05,1.370518568677425719e-05
3.400000000000000000e+02,1.245210620914871669e-05,1.248520756513826768e-05,2.467831274621801185e-05,1.869898718087625866e-05,1.026722490826692535e-05
3.410000000000000000e+02,1.763423002953956598e-05,1.634084828405768519e-05,2.737550357501117304e-05,1.962295317614604073e-05,1.107524456944730673e-05
3.420000000000000000e+02,1.094674389123806435e-05,1.299621370043357871e-05,2.644524657124946998e-05,1.541925268511157299e-05,1.100460294733984767e-05
3.430000000000000000e+02,1.290450372537499391e-05,1.751685597894958590e-05,2.760108011490292057e-05,1.970804096629308333e-05,1.313344312381392598e-05
3.440000000000000000e+02,1.406825206251571814e-05,1.362422872230872883e-05,2.666939116025002221e-05,1.273809947333059966e-05,7.122647309731888754e-06
3.450000000000000000e+02,1.169067517459154715e-05,1.880490352401675835e-05,2.744867716142351810e-05,1.529078349737922338e-05,8.058021214285560063e-06
3.460000000000000000e+02,1.348275437829116186e-05,1.510939867876981424e-05,2.374852167308372231e-05,1.338132710781980705e-05,1.590090250880304978e-05
3.470000000000000000e+02,1.887446765347355893e-05,1.549319304383622864e-05,2.324841940459787537e-05,2.049840935602897929e-05,1.055469173916190329e-05
3.480000000000000000e+02,1.390391855826678125e-05,1.069769566464096044e-05,2.498804520212338787e-05,1.233147956702929093e-05,1.505196841489198079e-05
3.490000000000000000e+02,1.399649332489705245e-05,1.703422182974811960e-05,2.411383193046123807e-05,1.687217118540029759e-05,1.136419210223671428e-05
3.500000000000000000e+02,1.400752783675685009e-05,1.738028330489083118e-05,2.247193783733170136e-05,1.252249861538601294e-05,1.393467443877582923e-05
3.510000000000000000e+02,1.412130176925430192e-05,1.500271086207760618e-05,2.682214467253363210e-05,1.679485442585004762e-05,1.444768345548741451e-05
3.520000000000000000e+02,2.057630384577624483e-05,1.902061011227473841e-05,2.382352425978062627e-05,1.849646556439932255e-05,1.172398398374685513e-05
3.530000000000000000e+02,1.544586692492355695e-05,1.559143463303325206e-05,2.309427618740755861e-05,1.806560203254647945e-05,1.122559925503807676e-05
3.540000000000000000e+02,2.034477566581482932e-05,1.644402142375600562e-05,1.970986327071155841e-05,1.795727623266074602e-05,2.161388866328550762e-05
3.550000000000000000e+02,2.055283149238196216e-05,1.873827735443533982e-05,1.946286739606950533e-05,1.433008976858829442e-05,1.263735488776784877e-05
3.560000000000000000e+02,1.611481157648420037e-05,1.181472882416656489e-05,2.326489006410081828e-05,1.705061232082361045e-05,1.608633579419649351e-05
3.570000000000000000e+02,1.682644455647253068e-05,1.397294337179832979e-05,2.306179514388606577e-05,1.691444896734228820e-05,1.551893611406729434e-05
3.580000000000000000e+02,1.515507836136187336e-05,1.655181005710826270e-05,2.595688039663812674e-05,2.011728247963695537e-05,1.084425907105224240e-05
3.590000000000000000e+02,1.545557124371654822e-05,1.835686785078838312e-05,2.075606741935853705e-05,1.889189774750832385e-05,1.145530292923080395e-05
3.600000000000000000e+02,1.724454116558415961e-05,1.710928761822216870e-05,2.220787789497524756e-05,1.781298486702720396e-05,1.090007038306861631e-05
3.610000000000000000e+02,1.398055116097474126e-05,2.108821122737136733e-05,2.284620298254047555e-05,1.478019715928091671e-05,1.799119529477533064e-05
3.620000000000000000e+02,2.054476910839930781e-05,1.938295457637462249e-05,2.032437951737797732e-05,1.819365130362182725e-05,9.594630979492535516e-06
3.630000000000000000e+02,1.476825206514487121e-05,1.430405885372021402e-05,2.138048937283532069e-05,1.819239169909003806e-05,9.614242770794589887e-06
3.640000000000000000e+02,2.067352203283245871e-05,1.869810761156998069e-05,2.378915178524731999e-05,2.052261613261219253e-05,9.224471987701043929e-06
3.650000000000000000e+02,2.085878034063792796e-05,1.594602043819559611e-05,2.400376785172131378e-05,1.830242111278135297e-05,7.613673599693449034e-06
3.660000000000000000e+02,2.093501501110317520e-05,1.821730777162855475e-05,1.967661733104364430e-05,1.500995679037941954e-05,1.061330895157919230e-05
3.670000000000000000e+02,1.639254812912938064e-05,1.613683891121819869e-05,2.208132541481333533e-05,2.103673484865620225e-05,1.033125123262035316e-05
3.680000000000000000e+02,1.159349678236942793e-05,1.917971889309200151e-05,2.239162434991559536e-05,1.967164922811459604e-05,1.146575287902518170e-05
3.690000000000000000e+02,1.315608963725622971e-05,1.925397556823416068e-05,2.391907461851694450e-05,1.571359733110178070e-05,1.357935192292103466e-05
3.700000000000000000e+02,1.438626971805856414e-05,1.727847254096026575e-05,2.104835835270435496e-05,1.475760645008872274e-05,1.546523624851303680e-05
3.710000000000000000e+02,1.512840790596214902e-05,1.696249452809439617e-05,2.179065532370572100e-05,1.688586110104584037e-05,1.452883332253573911e-05
3.720000000000000000e+02,1.956495821242576483e-05,1.671822921689436470e-05,2.123166601941672837e-05,2.285414409397557023e-05,1.287093900581570693e-05
3.730000000000000000e+02,1.351823707840260624e-05,1.281159940147436060e-05,2.212208727081499404e-05,1.145565674476323181e-05,1.112893031141037881e-05
3.740000000000000000e+02,1.093671742935509172e-05,1.304811959668139565e-05,2.108219912710929123e-05,1.642366683973772723e-05,2.227071052907092508e-05
3.750000000000000000e+02,1.524167019983924121e-05,1.328551146728695898e-05,2.482857595176302112e-05,1.935782375350747486e-05,1.388772022725692779e-05
3.760000000000000000e+02,1.346656739309448625e-05,1.423380013665376254e-05,2.389977840011603405e-05,1.342228903000730611e-05,1.922122389197422621e-05
3.770000000000000000e+02,1.406827694339085610e-05,1.267147803851731425e-05,2.367250121693142972e-05,2.024334522421344928e-05,1.684796588685699703e-05
3.780000000000000000e+02,1.378914428740163345e-05,1.356296419796620967e-05,2.194311304415386132e-05,1.303928010776278512e-05,1.290639250639546987e-05
3.790000000000000000e+02,1.065719572501677703e-05,1.787436076727821899e-05,2.067682975204210294e-05,1.781797106892302196e-05,1.480376482410061811e-05
3.800000000000000000e+02,1.023700050695186548e-05,1.403995657578427370e-05,2.449700400708465509e-05,1.718040694775879729e-05,1.322141098802909198e-05
3.810000000000000000e+02,1.521157223682845228e-05,1.691828155370167508e-05,2.472547784992951136e-05,2.074271039609332234e-05,1.341367034102258771e-05
3.820000000000000000e+02,1.295563665615340199e-05,1.662435775762194368e-05,2.730946711615445111e-05,1.814752088347137970e-05,1.317010972179399886e-05
3.830000000000000000e+02,1.497139937856051262e-05,1.628023364741437717e-05,2.598363033956552215e-05,1.821926236778015351e-05,1.190112480708993559e-05
3.840000000000000000e+02,1.659757706540254674e-05,1.557300062260402740e-05,2.841965685829173083e-05,1.976154629745874303e-05,1.605827403938775433e-05
3.850000000000000000e+02,1.001235598008243244e-05,1.780729426914540170e-05,2.854425014497952162e-05,2.240623311100531367e-05,1.415373675206499371e-05
3.860000000000000000e+02,1.408889161225168607e-05,1.584959113998252178e-05,3.173621339880305925e-05,1.179692097263984607e-05,1.693634248178810253e-05
3.870000000000000000e+02,1.443822475011291573e-05,1.695422135039592604e-05,3.333461343046906222e-05,1.680721681818209134e-05,1.737492820153008211e-05
3.880000000000000000e+02,1.325757085612888631e-05,1.459080380239452523e-05,2.742557331902872875e-05,1.796352830440994808e-05,1.392484658124804042e-05
3.890000000000000000e+02,1.316736785406114052e-05,1.611771933052175143e-05,2.931054360844065343e-05,1.296649984772191289e-05,1.187448176998007199e-05
3.900000000000000000e+02,1.217018120991397723e-05,1.505840060267438218e-05,2.447664995597342852e-05,1.710816405353643432e-05,1.582785855192003766e-05
3.910000000000000000e+02,7.840140391679462084e-06,2.019469365377446479e-05,2.583436756842250048e-05,2.463422788456792745e-05,1.929717678450515450e-05
3.920000000000000000e+02,1.579510180804710728e-05,1.784376251423580584e-05,2.604180390974875081e-05,1.755104021106124179e-05,2.017034254730987186e-05
3.930000000000000000e+02,1.077779455693761435e-05,1.807041147594556918e-05,2.862665597291869091e-05,1.751938564942268073e-05,1.762608590594183511e-05
3.940000000000000000e+02,1.645669004679550795e-05,1.206162978850677803e-05,2.917953462799882658e-05,1.608392465202168609e-05,1.419251592615911051e-05
3.950000000000000000e+02,1.897221174929075715e-05,1.218893573495805072e-05,2.944603227839071025e-05,1.689119110459547102e-05,1.397739756137106326e-05
3.960000000000000000e+02,1.401532571621011414e-05,1.512629245414842671e-05,2.984745303313829368e-05,1.364762560307486439e-05,1.744957627436427572e-05
3.970000000000000000e+02,9.808831208046875361e-06,1.276229731783651289e-05,2.950253706068828308e-05,1.537498002901482863e-05,1.315762292497524300e-05
3.980000000000000000e+02,1.354515750306983790e-05,1.910320538922594125e-05,2.648573163432921262e-05,1.354181241186580564e-05,1.370830347924290038e-05
3.990000000000000000e+02,1.042362804959395817e-05,1.873665419538372845e-05,3.256671559537238636e-05,1.267764948309491047e-05,1.653454402961163083e-05
4.000000000000000000e+02,1.582366156549497305e-05,1.310082816874391654e-05,2.850823550859526989e-05,1.032807454837136873e-05,1.057440931329090006e-05
4.010000000000000000e+02,2.034818457097298250e-05,1.580130218403752451e-05,2.700061570715117654e-05,1.812294877090447898e-05,1.116963232838941167e-05
4.020000000000000000e+02,1.041029764325962503e-05,1.635434147195802268e-05,2.512644626229132427e-05,1.355828232996181271e-05,1.525741384844625514e-05
4.030000000000000000e+02,1.074516515586765308e-05,1.647257752701580813e-05,2.877585786453806804e-05,1.412287201141282367e-05,1.252609106172641873e-05
4.040000000000000000e+02,1.200160774983416445e-05,1.872794951929268592e-05,2.806281815614930508e-05,1.516647552224359430e-05,8.666434832216296513e-06
4.050000000000000000e+02,1.348152560298743197e-05,1.113246495232367295e-05,2.880879073030584436e-05,2.381881533097818249e-05,1.583972747787321111e-05
4.060000000000000000e+02,1.569390616829036134e-05,1.165043569006929403e-05,2.458034297159183978e-05,1.467933860677117508e-05,1.375636606038010967e-05
4.070000000000000000e+02,2.004195328519919883e-05,1.296404302053577595e-05,2.840245347179859436e-05,2.553253317894021990e-05,1.819756429699559419e-05
4.080000000000000000e+02,1.463606810969686478e-05,1.689017003592141464e-05,3.294924131536092204e-05,1.427706368617442934e-05,1.357939910129335459e-05
4.090000000000000000e+02,1.260044664097570433e-05,1.535225969551134995e-05,2.618166806922506140e-05,1.418395412122741561e-05,1.274401053319440535e-05
4.100000000000000000e+02,1.562150698874997801e-05,1.299491885964343396e-05,2.635412341089882204e-05,1.877067673572430095e-05,1.589810489444065666e-05
4.110000000000000000e+02,1.526171697840972286e-05,1.303674455432890511e-05,2.536678461440011745e-05,1.623798588734626236e-05,2.403601970968338719e-05
4.120000000000000000e+02,1.328136767242416028e-05,1.395758478239805811e-05,2.316879561237161766e-05,1.781341505824318716e-05,1.432230439624149199e-05
4.130000000000000000e+02,1.111066549075445664e-05,1.170772359093685822e-05,2.238121693365346943e-05,1.728348199114826400e-05,1.011159459762822621e-05
4.140000000000000000e+02,1.463000665657965271e-05,1.873666387852690463e-05,2.551274454398733127e-05,1.034342877948013495e-05,1.226168938672778097e-05
4.150000000000000000e+02,1.005451396718370916e-05,1.317426730240711663e-05,3.065114255051959447e-05,1.524039151645784074e-05,1.679072790261582071e-05
4.160000000000000000e+02,1.156793734424788056e-05,1.492214482468057213e-05,2.216441031266391803e-05,1.279875645088246472e-05,9.610607557219985608e-06
4.170000000000000000e+02,8.048282764350211949e-06,1.336038996502253440e-05,2.376308693763373725e-05,1.370394012634168490e-05,1.154286115945257762e-05
4.180000000000000000e+02,1.942496369478075025e-05,1.342008640103919959e-05,3.271117077985330468e-05,1.261920356132595344e-05,1.631603373020151793e-05
4.190000000000000000e+02,1.197194059987527481e-05,1.355870915142887156e-05,2.661700268935529579e-05,1.276171935726821971e-05,1.494561005210837124e-05
4.200000000000000000e+02,1.586029693378954164e-05,1.444836091513135301e-05,2.300178203729075221e-05,1.281529314034468570e-05,1.273615757768631340e-05
4.210000000000000000e+02,8.928479360514884888e-06,1.475381675086762101e-05,2.327539746360685058e-05,1.771909986880704224e-05,9.812164014522117839e-06
4.220000000000000000e+02,1.111666477937589548e-05,1.400002431461988550e-05,2.916426538845939831e-05,1.090356262045677482e-05,1.262390547085434633e-05
4.230000000000000000e+02,1.500640507556827430e-05,1.587709042094598288e-05,2.162787446424729865e-05,1.371969983265941551e-05,1.373694446593631824e-05
4.240000000000000000e+02,1.776867394820413892e-05,1.906401998585938173e-05,2.621290288773447941e-05,1.046711565344526917e-05,1.004190834974494351e-05
4.250000000000000000e+02,1.625640913072157190e-05,1.288757000872386982e-05,2.157448357553715113e-05,1.255440016045827889e-05,8.842702622247067268e-06
4.260000000000000000e+02,1.371088691182187347e-05,1.618267585268284847e-05,2.759723843437367208e-05,1.636971808649523297e-05,9.663269915027861146e-06
4.270000000000000000e+02,1.617723453606334516e-05,1.204720433911621313e-05,2.420373243716689160e-05,1.068174143037392554e-05,6.380727255339557757e-06
4.280000000000000000e+02,1.419549390435648206e-05,1.526900294701594163e-05,2.953571874153571031e-05,1.382753289125293605e-05,1.289930792625071376e-05
4.290000000000000000e+02,9.440215099298931989e-06,1.737773825416510931e-05,2.425507088787970389e-05,1.406138176740512336e-05,1.297364585350901933e-05
4.300000000000000000e+02,9.396105213888006347e-06,1.471608088865483666e-05,3.059770681823614780e-05,1.708158490953959330e-05,1.169280980950482274e-05
4.310000000000000000e+02,1.879706638030498311e-05,1.669070059029387210e-05,2.789499989597210572e-05,1.616557000538865196e-05,1.169737200346077088e-05
4.320000000000000000e+02,1.303299599642038231e-05,1.432418283209280219e-05,2.553247748604547951e-05,1.380672163131535513e-05,1.241167933296871695e-05
4.330000000000000000e+02,1.471031431332647799e-05,2.009446509154688698e-05,2.073013775361065569e-05,1.206103064810282177e-05,1.317181459714600322e-05
4.340000000000000000e+02,1.604135367272441215e-05,1.596441193851827478e-05,2.276304345805169049e-05,1.945959864779744919e-05,1.483220363429627042e-05
4.350000000000000000e+02,1.399709983274100011e-05,1.613350300821991823e-05,2.254073038976400767e-05,1.877214743584154633e-05,9.967640265950983292e-06
4.360000000000000000e+02,9.916534069898119697e-06,2.051117947543534825e-05,2.731747798367933910e-05,1.958789651868020343e-05,1.495498349679547090e-05
4.370000000000000000e+02,1.434565297364631675e-05,1.600099849063951751e-05,2.490885465278314115e-05,1.507077031237535891e-05,1.361569323410360965e-05
4.380000000000000000e+02,7.952196969585045849e-06,1.245211747213925690e-05,2.192729580829944069e-05,1.844247592408532199e-05,1.250789206441726975e-05
4.390000000000000000e+02,1.695691967851242765e-05,1.322444268581079996e-05,1.995775732255289370e-05,2.212601971085526031e-05,1.638727022457153737e-05
4.400000000000000000e+02,1.216150962246587142e-05,1.903615096410238294e-05,2.713729218850602365e-05,1.495230830228511110e-05,1.383795349185756862e-05
4.410000000000000000e+02,1.443152149060988876e-05,1.691474363352263310e-05,2.513826742656100066e-05,1.845191816296498644e-05,1.318002431660580953e-05
4.420000000000000000e+02,1.310720135638820949e-05,1.359623188468273014e-05,1.972168652863981464e-05,1.957287929021944706e-05,1.347036100562970518e-05
4.430000000000000000e+02,8.123711071617023549e-06,1.515790736639210934e-05,3.619158696743784986e-05,2.173157635987355008e-05,1.159675741191357190e-05
4.440000000000000000e+02,1.215654338659888367e-05,1.509428106927224178e-05,1.973478178651788539e-05,1.514885771236595957e-05,1.531098712215239743e-05
4.450000000000000000e+02,1.183494295931009077e-05,1.509392484666527423e-05,2.166790341218138849e-05,1.419078082232072546e-05,1.581526253857656883e-05
4.460000000000000000e+02,9.117228161881207882e-06,1.297300433478199011e-05,2.252844135497422684e-05,1.417657449542808479e-05,1.749576890763826498e-05
4.470000000000000000e+02,1.089082068916891188e-05,1.918108506426818849e-05,2.178950077180719092e-05,1.645209472911357551e-05,1.500536928134010850e-05
4.480000000000000000e+02,1.222157554336966712e-05,1.662986416861578221e-05,2.453917150679885140e-05,1.374119371544413326e-05,1.408404208425029225e-05
4.490000000000000000e+02,7.053322242822623878e-06,1.220376110044885110e-05,2.373559012613934982e-05,1.685656696170934055e-05,1.045433291879671600e-05
4.500000000000000000e+02,1.174611788645751886e-05,1.328316121818051698e-05,2.216220946471558761e-05,2.069370776336398876e-05,1.036731196080165063e-05
4.510000000000000000e+02,1.080265251041101493e-05,1.135185322365117599e-05,2.166664426594966386e-05,1.447611720717389971e-05,8.972511182481213154e-06
4.520000000000000000e+02,1.704135170810250344e-05,1.500503289708632337e-05,2.534399279074950329e-05,1.342714424257263062e-05,1.014265290066873604e-05
4.530000000000000000e+02,1.253559572855778015e-05,1.328087777929809477e-05,2.397812707266577803e-05,1.598317110784730488e-05,1.601414187812899570e-05
4.540000000000000000e+02,1.141699704287901795e-05,1.432029373138465900e-05,2.868663849731056814e-05,1.616559135941830760e-05,1.124478980008003504e-05
4.550000000000000000e+02,1.117043711162946096e-05,1.532566601181173382e-05,2.161545783896379191e-05,1.751099402313993636e-05,1.579732220102769702e-05
4.560000000000000000e+02,1.194834521434096075e-05,1.492514305156955601e-05,2.931720299526041629e-05,1.237419005639672775e-05,1.771214045731550613e-05
4.570000000000000000e+02,1.012643944531266271e-05,1.424978649067210057e-05,2.162575423747536973e-05,1.440608231373374792e-05,1.714068000746582499e-05
4.580000000000000000e+02,1.230087541703728249e-05,2.242454226319967603e-05,3.255155222414707339e-05,1.201021888430631179e-05,1.191773457887013166e-05
4.590000000000000000e+02,1.105580912308390396e-05,1.437100238510513606e-05,2.880533463200940503e-05,1.600343426522154999e-05,1.037613259768921381e-05
4.600000000000000000e+02,9.769862249986438485e-06,1.265953382678652872e-05,2.653379335060268573e-05,1.642630406406553334e-05,1.386598696440088929e-05
4.610000000000000000e+02,1.096580284976056419e-05,1.992732623812276671e-05,2.328757526837144098e-05,1.756581374867671741e-05,1.546504557359273946e-05
4.620000000000000000e+02,1.168097260451084196e-05,1.347885965463646585e-05,2.642009607500828139e-05,1.551282131762032890e-05,1.163489089439639912e-05
4.630000000000000000e+02,1.956227664789977894e-05,1.348538748280336819e-05,2.663648988665556772e-05,1.631349573272267151e-05,1.195633460571166040e-05
4.640000000000000000e+02,1.795897717049577125e-05,1.741884116202019328e-05,2.322021313660993513e-05,1.894334319507695596e-05,1.129879797701072164e-05
4.650000000000000000e+02,1.159008998252719636e-05,1.251549095926396404e-05,2.580437681520830751e-05,1.876179511528519583e-05,1.603877258216090951e-05
4.660000000000000000e+02,1.306968176495448830e-05,1.477361142698807583e-05,2.342132312094236113e-05,1.289584113017827605e-05,1.088140798044534563e-05
4.670000000000000000e+02,1.404217706868493565e-05,1.839999543640224999e-05,2.360648184995817189e-05,1.260855980922404029e-05,9.293516290531655955e-06
4.680000000000000000e+02,1.237187106950532467e-05,1.290377672924503116e-05,2.387707833384489220e-05,1.811755042213647471e-05,1.279391973552090889e-05
4.690000000000000000e+02,1.031484011126959643e-05,1.560090492658261496e-05,2.716257732660043445e-05,1.630729184720625113e-05,1.597562518507178453e-05
4.700000000000000000e+02,1.279934679854211055e-05,1.310590241132558731e-05,2.876408026886156932e-05,1.205970631601438470e-05,1.114672070512412461e-05
4.710000000000000000e+02,1.140418533873699403e-05,1.427780741936057751e-05,2.557049411811007644e-05,1.067586288794331040e-05,1.149987448023637171e-05
4.720000000000000000e+02,1.967006522940462077e-05,1.419651788825415650e-05,3.203923578520839754e-05,1.673906492483112629e-05,1.092920316903001066e-05
4.730000000000000000e+02,1.795229272938403398e-05,1.214839318841587357e-05,2.597381213131910727e-05,1.577201680591500121e-05,1.406611772580834696e-05
4.740000000000000000e+02,1.694275370955899973e-05,1.092428512916576722e-05,3.420823886457480256e-05,9.966661474458682335e-06,1.126089774816652067e-05
4.750000000000000000e+02,1.419792343415604563e-05,1.007027693211703934e-05,2.701074172795081552e-05,2.622726698242594523e-05,1.187709570660278047e-05
4.760000000000000000e+02,9.929178664380700070e-06,1.365364948813230228e-05,2.662889083737685070e-05,1.424004266215028736e-05,7.103448782075361123e-06
4.770000000000000000e+02,1.651805655700222530e-05,1.250915870987245881e-05,3.372932571610309793e-05,1.205504264478740595e-05,1.554005357051746472e-05
4.780000000000000000e+02,1.544292064026286937e-05,1.049013214815541772e-05,2.921878001072020226e-05,1.185032684625220156e-05,1.414047459868950085e-05
4.790000000000000000e+02,1.485340001183832470e-05,1.248197320513622088e-05,3.025717823745832646e-05,1.344315674456364462e-05,1.219393017748426900e-05
4.800000000000000000e+02,1.433992544608297948e-05,1.345554668097381779e-05,3.051404313669792145e-05,1.130578091590450640e-05,1.582994543736226944e-05
4.810000000000000000e+02,1.230533713969528264e-05,1.608745989900572937e-05,3.134851708608277221e-05,9.124053169107249062e-06,1.245502986202406959e-05
4.820000000000000000e+02,1.822034795684324138e-05,1.431791705874818632e-05,2.953930086069256333e-05,1.143509845635826139e-05,1.388502222543497311e-05
4.830000000000000000e+02,1.840781452500106496e-05,1.797161100436373005e-05,2.951734861023069811e-05,1.226862032621678367e-05,1.145127607793394731e-05
4.840000000000000000e+02,1.819656771773203729e-05,1.653576162308212361e-05,3.603832908194437579e-05,1.215480682825731407e-05,1.174646437607229643e-05
4.850000000000000000e+02,1.954026409012321608e-05,1.344012355641854839e-05,2.684845924350032220e-05,1.485948488655353117e-05,1.036826656741762775e-05
4.860000000000000000e+02,2.272228655497698924e-05,1.346916051403468373e-05,3.067832247283241998e-05,1.287276687389482532e-05,1.463963810888202488e-05
4.870000000000000000e+02,1.813433108233120095e-05,1.348659974853561039e-05,2.855328165163317777e-05,1.394636039397934013e-05,1.148797484862296159e-05
4.880000000000000000e+02,2.031958059200977829e-05,1.521182509933716176e-05,3.208545020960684724e-05,1.280625955013547923e-05,1.467438731317383116e-05
4.890000000000000000e+02,1.952480472877660134e-05,1.282841545835466945e-05,3.843664377478628325e-05,1.318063220789866818e-05,1.383352711981089556e-05
4.900000000000000000e+02,2.217151033312436681e-05,1.778667355878393863e-05,3.728838407324186477e-05,1.436673425825318873e-05,1.310100824480908699e-05
4.910000000000000000e+02,1.597436364864091018e-05,1.838412384747023509e-05,3.387622284922731097e-05,1.588160217813605612e-05,9.911712826493612738e-06
4.920000000000000000e+02,1.779963121795180570e-05,1.563432733486802562e-05,3.134326924048025376e-05,1.585296347361708769e-05,1.855913685899768240e-05
4.930000000000000000e+02,1.387983354683708370e-05,2.319507230352790828e-05,3.642694911243360423e-05,1.259957786814425162e-05,1.468912518542975221e-05
4.940000000000000000e+02,1.792079045215277944e-05,1.132597174002825113e-05,3.900395014089230727e-05,2.516938154017989149e-05,1.052788961108941379e-05
4.950000000000000000e+02,1.497791962079553230e-05,1.574947060511977526e-05,4.351043065997650672e-05,1.256894256673746213e-05,1.607207328235826793e-05
4.960000000000000000e+02,1.568516703953637403e-05,1.438036985867974238e-05,3.608425728474085048e-05,1.473671940388499024e-05,1.181046274389974116e-05
4.970000000000000000e+02,1.640428061622234424e-05,1.871781935280925069e-05,3.986864093019626409e-05,1.027230367312004233e-05,1.731633317925140858e-05
4.980000000000000000e+02,1.417298339623229708e-05,1.615770408402994462e-05,3.737982796214733838e-05,1.455337378775123369e-05,1.193278014754994842e-05
4.990000000000000000e+02,1.699796900933581156e-05,1.654583501553563707e-05,3.978369004054016500e-05,1.798284390408522171e-05,1.735007424552570399e-05
5.000000000000000000e+02,1.229562375304471544e-05,1.480409160337092800e-05,3.281638436114509005e-05,1.202282440726509805e-05,1.406243758805825195e-05
5.010000000000000000e+02,1.205619448452210918e-05,1.334721847756625834e-05,3.251899423872828265e-05,1.514783529577012899e-05,1.255400035171660988e-05
5.020000000000000000e+02,1.865677789625319605e-05,9.887406110298258000e-06,2.774667888105764035e-05,1.303615088033005520e-05,1.245121371407087452e-05
5.030000000000000000e+02,2.232669579116386416e-05,1.036406137933099103e-05,3.217899582874661490e-05,2.278007926714842313e-05,1.722981920759814045e-05
5.040000000000000000e+02,1.983255373216863404e-05,1.394424481804268368e-05,2.820043523865667368e-05,1.107352319806853558e-05,1.430875283303656431e-05
5.050000000000000000e+02,2.437694698698145146e-05,1.999710841471546985e-05,3.246794560518573292e-05,1.276204349009990580e-05,1.287017637907617029e-05
5.060000000000000000e+02,1.768906167509687322e-05,1.481914017853469545e-05,3.110445507503722951e-05,1.544512910578443865e-05,1.448529090997130453e-05
5.070000000000000000e+02,1.647664197101939010e-05,1.275410046441827205e-05,3.069760275875577094e-05,1.176238306310750659e-05,1.295678370694108850e-05
5.080000000000000000e+02,1.723432561506754723e-05,1.575356076688461116e-05,3.362530462713841928e-05,1.431149158404032562e-05,1.303063765600853685e-05
5.090000000000000000e+02,1.888175115605239540e-05,1.321418654498529577e-05,3.022634127169965268e-05,1.344189053187339056e-05,1.528340386325321987e-05
5.100000000000000000e+02,1.785419190669657041e-05,1.667551506456810273e-05,2.974244369668976873e-05,1.447994163361610021e-05,1.184897517059191330e-05
5.110000000000000000e+02,1.870342510823519433e-05,1.467886673334195535e-05,3.827309215720386959e-05,2.067600113264678185e-05,1.479153985750603084e-05
5.120000000000000000e+02,1.591231654651803495e-05,1.383883457684031981e-05,3.200472097519835302e-05,1.483475451391491617e-05,1.231261634604408073e-05
5.130000000000000000e+02,1.221024113318147641e-05,1.193922885833753611e-05,3.019420403105321782e-05,1.495077265400990285e-05,1.243312374332727899e-05
5.140000000000000000e+02,1.517056391064919296e-05,1.247921359792680818e-05,3.226255958677093361e-05,2.553757114709398479e-05,1.316638836401651247e-05
5.150000000000000000e+02,1.356606452862507695e-05,1.265371696335115814e-05,3.388695079664660881e-05,2.304693466070872887e-05,1.155120293794276165e-05
5.160000000000000000e+02,1.250141887754185888e-05,1.231754586694666642e-05,3.933809824763212504e-05,1.685787143035355484e-05,1.083424486669759546e-05
5.170000000000000000e+02,1.071636122584873618e-05,1.898820009493817906e-05,3.423664498303224946e-05,1.786370070966381007e-05,1.340904646851548421e-05
5.180000000000000000e+02,1.470146570947683529e-05,2.216927484677277960e-05,3.014495522801752259e-05,1.934465154684872346e-05,1.222301364911526633e-05
5.190000000000000000e+02,1.451171892874469904e-05,1.931694659207394693e-05,3.104402880260703768e-05,1.668783134367579635e-05,1.723317930812928722e-05
5.200000000000000000e+02,1.467707153957054089e-05,2.076521488902915991e-05,3.388306582430278269e-05,2.674098062338536863e-05,9.795597771589115155e-06
5.210000000000000000e+02,1.653398146783668921e-05,2.446900049213329709e-05,3.410899892308805192e-05,1.659487579563911908e-05,1.220051549311040873e-05
5.220000000000000000e+02,1.703969064137389466e-05,2.193825796237280912e-05,2.949567705423650210e-05,1.761493678853476297e-05,7.705718981010356572e-06
5.230000000000000000e+02,1.946095582960882808e-05,1.592914047354732077e-05,3.600431788008950917e-05,1.780043379828732952e-05,9.457533511114668556e-06
5.240000000000000000e+02,1.660732811792353658e-05,2.166580397267026115e-05,3.059276697081614316e-05,1.773197810939208807e-05,1.366485941300954465e-05
5.250000000000000000e+02,1.882432330302385992e-05,1.302734250197001842e-05,3.528709179845268551e-05,1.601235378234644458e-05,1.018064277846786325e-05
5.260000000000000000e+02,1.648609364790498688e-05,2.035088614382729588e-05,3.582256909795411559e-05,1.448633959688638839e-05,9.553012923380066468e-06
5.270000000000000000e+02,1.428679419135381323e-05,2.050556233035294440e-05,2.855509295907054934e-05,1.784328185927552823e-05,1.096441275438841956e-05
5.280000000000000000e+02,9.192077332187409411e-06,1.708327378691087972e-05,3.043184505258089700e-05,2.211750984093541206e-05,6.057377671897512528e-06
5.290000000000000000e+02,1.631946434899056442e-05,2.565375739060904436e-05,2.687185708927231076e-05,2.043588082678571283e-05,1.328446767900892667e-05
5.300000000000000000e+02,1.150623506507297833e-05,1.919378202985821957e-05,3.016215878548500484e-05,1.649786891289029001e-05,1.178871424312166738e-05
5.310000000000000000e+02,7.926937006907941452e-06,1.600386554834187791e-05,3.233664262258795219e-05,2.220015630327587530e-05,1.357671475687993734e-05
5.320000000000000000e+02,1.935544261622013096e-05,1.603675982431163050e-05,3.000293008925680738e-05,1.565632072975109423e-05,1.145563543647476479e-05
5.330000000000000000e+02,1.501163218819989709e-05,1.756986575540686601e-05,3.171390493594827831e-05,1.481851348250629030e-05,1.364811724824388506e-05
5.340000000000000000e+02,1.368782426358627902e-05,1.571370003483618660e-05,2.418607807053163583e-05,1.836905774654784551e-05,1.368245741140139415e-05
5.350000000000000000e+02,1.128613340251050090e-05,2.244593985301079897e-05,3.041608373344217853e-05,1.753011231864221031e-05,2.011244106980836222e-05
5.360000000000000000e+02,1.194257247338903483e-05,1.506110408455718641e-05,2.388776733819319986e-05,1.664521266397933630e-05,1.307048525389653548e-05
5.370000000000000000e+02,1.135025705545356089e-05,1.795493668843572976e-05,2.297629091008168700e-05,1.766501227318251210e-05,1.243938445161241191e-05
5.380000000000000000e+02,1.126596344125374571e-05,1.727098240766888892e-05,2.023715859955643737e-05,2.351736064543086258e-05,1.581181244258988983e-05
5.390000000000000000e+02,7.696149267433227692e-06,1.434754102902502382e-05,2.445752523183575278e-05,1.546094088422655943e-05,1.739772175923803843e-05
5.400000000000000000e+02,1.424290640295033938e-05,9.832850497604184170e-06,2.410449831746763749e-05,2.247611236871893681e-05,1.097917924919311616e-05
5.410000000000000000e+02,1.254879162304600726e-05,1.158351492869247323e-05,2.911945105765756381e-05,1.829917442086603785e-05,2.203178943616102003e-05
5.420000000000000000e+02,1.043686491386530690e-05,1.853701329201928871e-05,2.925437038325817696e-05,1.697167370917629370e-05,1.202734131611205015e-05
5.430000000000000000e+02,1.115591778999558414e-05,1.506208067758585400e-05,2.930413776036644435e-05,2.086130277134667921e-05,1.195657378749714894e-05
5.440000000000000000e+02,7.619038304595981970e-06,1.168825443276233500e-05,3.627839773134855506e-05,2.131843109043352058e-05,1.308080645445741652e-05
5.450000000000000000e+02,1.132143758109105391e-05,1.225939482352167431e-05,3.450912379943105179e-05,1.766776102052336483e-05,1.323755500326484480e-05
5.460000000000000000e+02,1.182459109283495735e-05,1.002797334859195644e-05,2.909485759938768012e-05,1.636317151199051523e-05,1.269045877094754360e-05
5.470000000000000000e+02,1.179942336060335606e-05,1.298918508862989540e-05,2.574932397203522072e-05,1.897505414305555860e-05,1.290675451193212808e-05
5.480000000000000000e+02,1.647915155944534860e-05,1.724635229660709257e-05,2.644981872546026125e-05,1.665855348109701595e-05,1.535501346061618477e-05
5.490000000000000000e+02,1.212643149184344793e-05,1.687917409298744786e-05,2.828159072920666262e-05,2.225612857009728884e-05,1.407279054832510923e-05
5.500000000000000000e+02,1.555836691513601266e-05,1.275338847817053534e-05,3.236180101173768975e-05,1.509323475423762773e-05,1.244744078010562305e-05
5.510000000000000000e+02,9.120574910315148998e-06,2.040135823488942179e-05,2.912465143090070541e-05,1.681921312002288005e-05,1.799919123490756334e-05
5.520000000000000000e+02,1.258965973749415213e-05,1.087486617712407622e-05,3.036934227484966442e-05,1.392943828115722482e-05,1.070531926528062172e-05
5.530000000000000000e+02,1.640547442183226678e-05,1.459137728776482845e-05,2.676925176958722119e-05,1.925900228827437388e-05,9.325969003604051011e-06
5.540000000000000000e+02,1.280908287759618958e-05,1.536824928927149614e-05,2.446512812814827242e-05,1.490965387973552936e-05,6.584562096234591877e-06
5.550000000000000000e+02,8.186733359005771149e-06,1.282639135913310469e-05,2.310512819703181009e-05,1.987839839567850930e-05,1.162271302779238624e-05
5.560000000000000000e+02,1.708787296472724648e-05,1.020158386511038628e-05,2.470238708185412690e-05,1.477440262120932601e-05,1.178929882572621324e-05
5.570000000000000000e+02,1.546825887011049616e-05,1.240757251719237786e-05,2.136118718809587591e-05,2.460671718829132715e-05,7.684792538209528345e-06
5.580000000000000000e+02,9.287717527062255840e-06,1.088730972464979629e-05,2.669661202803208511e-05,2.163238118924049047e-05,1.344906226574682506e-05
5.590000000000000000e+02,1.490853158092608766e-05,1.579460380463082458e-05,3.377040195906566566e-05,1.817932151049195255e-05,1.008990557949118738e-05
5.600000000000000000e+02,1.252836218024189208e-05,1.331351710998074367e-05,2.706870209456813114e-05,2.405216450862557309e-05,1.033025082886052104e-05
5.610000000000000000e+02,1.600568066484342467e-05,1.474464302542166649e-05,2.964478260469860516e-05,1.519694669216420380e-05,1.369554660513028210e-05
5.620000000000000000e+02,1.301108369444747836e-05,1.265379582127135194e-05,2.493980828188746557e-05,1.791148349195026412e-05,7.371965364155741440e-06
5.630000000000000000e+02,1.426412288385581206e-05,1.013740244948380109e-05,2.834835977705285615e-05,1.753551116967511092e-05,8.814787345490238124e-06
5.640000000000000000e+02,1.861764792032705174e-05,1.202655680632158663e-05,2.807945847971282660e-05,1.982536264744094723e-05,1.177825056186687647e-05
5.650000000000000000e+02,9.708304824385116660e-06,1.373738549492742322e-05,2.824145220670093437e-05,1.658569570706092122e-05,1.568381923977568704e-05
5.660000000000000000e+02,9.530684364267294484e-06,2.164651198510725294e-05,2.895144800874049906e-05,1.309834625728978352e-05,9.234736007335264674e-06
5.670000000000000000e+02,1.641845504363192987e-05,1.553826250266787667e-05,2.691668783760814421e-05,1.535174817224316257e-05,1.016300626444088806e-05
5.680000000000000000e+02,1.112744412923305504e-05,1.615830142764895783e-05,3.006879065303724730e-05,1.575104962414641818e-05,1.134162001059646485e-05
5.690000000000000000e+02,1.145293290039095524e-05,1.609816505776517914e-05,2.544239640167589300e-05,1.760175154186249813e-05,1.134635769683978168e-05
5.700000000000000000e+02,1.691413141424735755e-05,1.670268148434850275e-05,2.529291647179743308e-05,1.393016819795089845e-05,1.385191400693486230e-05
5.710000000000000000e+02,1.338014680185573013e-05,2.300956269296605683e-05,3.104465048620053125e-05,1.287055195797748297e-05,1.183959231565445691e-05
5.720000000000000000e+02,1.061347765651809993e-05,1.517502858927599618e-05,3.041438106166083344e-05,1.521954938543679248e-05,9.317589512614077307e-06
5.730000000000000000e+02,1.574193051545602628e-05,1.316385774341455317e-05,2.237858082898558365e-05,1.477945773542543861e-05,1.423709803560768705e-05
5.740000000000000000e+02,1.417468405040533952e-05,1.739334199968300965e-05,2.921778152287224373e-05,1.273638939058852060e-05,1.913352727678230281e-05
5.750000000000000000e+02,1.304630167531239948e-05,1.082173266309105486e-05,3.375244622350059842e-05,2.218453309321688494e-05,1.447643077479021656e-05
5.760000000000000000e+02,1.235054453685435760e-05,1.729375409198485869e-05,3.236122486693915334e-05,1.995946234878420711e-05,8.050766674649878496e-06
5.770000000000000000e+02,1.274348443414119458e-05,1.044338650890708209e-05,2.869904841718007305e-05,1.471016764020838252e-05,1.361648535702641993e-05
5.780000000000000000e+02,9.536901533491182192e-06,1.282116656808884869e-05,3.335262463333155125e-05,1.884482458658354176e-05,1.563786041058889964e-05
5.790000000000000000e+02,1.236419172356839624e-05,2.316498540244626980e-05,2.803226366088207300e-05,1.367881583969055015e-05,1.044346840917143027e-05
5.800000000000000000e+02,2.076751475543758829e-05,1.408845188322072062e-05,3.090679803441354068e-05,1.758634349746657222e-05,1.424484451195695556e-05
5.810000000000000000e+02,1.139837802621723739e-05,1.112885281773223767e-05,3.147637305045414280e-05,1.474078575802728608e-05,1.139518081605395139e-05
5.820000000000000000e+02,9.575202929767989701e-06,1.769179651267549502e-05,3.143374002578802617e-05,1.667334631927364086e-05,9.090067023764802912e-06
5.830000000000000000e+02,1.127673665513029277e-05,1.287440686659202527e-05,3.006711395736605397e-05,1.613972043157385627e-05,1.038731006119952838e-05
5.840000000000000000e+02,1.092978366501462517e-05,1.175100562389452818e-05,4.347463777409910080e-05,1.644281935864189137e-05,1.531238541263579833e-05
5.850000000000000000e+02,1.519973313224287637e-05,1.030142728042360289e-05,2.939664677881204113e-05,1.658079172028870119e-05,1.601866574185706327e-05
5.860000000000000000e+02,1.488120873294196400e-05,1.246115835107364234e-05,2.839423448219857704e-05,2.333173256119369654e-05,1.234076136724659989e-05
5.870000000000000000e+02,9.881254733001831880e-06,1.584874964788429708e-05,3.208451720437821564e-05,1.964332478221475498e-05,1.301054231972464947e-05
5.880000000000000000e+02,1.224211286487975059e-05,1.104304861576643759e-05,3.337927682189878453e-05,1.507481070628369224e-05,1.452069810292666574e-05
5.890000000000000000e+02,1.317900879005406978e-05,1.466641917613475954e-05,3.222756735166143471e-05,1.637366344864332746e-05,1.021474257323351509e-05
5.900000000000000000e+02,1.487021941315447293e-05,1.717814099633230285e-05,3.370225945031890546e-05,1.525178575589869467e-05,1.152940249216083402e-05
5.910000000000000000e+02,9.690611280865901733e-06,1.082877752667243954e-05,2.923934966381214196e-05,1.415300436491406799e-05,1.048280963711345493e-05
5.920000000000000000e+02,1.063411361335031557e-05,1.673866114337840827e-05,3.037155791862922172e-05,1.145279982339708624e-05,1.347412022179028668e-05
5.930000000000000000e+02,1.429984942558082395e-05,1.617006137355492257e-05,3.182200606643981189e-05,1.039031955374358773e-05,8.030288607407953805e-06
5.940000000000000000e+02,1.034409362898891516e-05,1.264308378046141712e-05,2.915062797470557854e-05,1.584849629798767978e-05,8.678559472174995904e-06
5.950000000000000000e+02,1.112971747863067407e-05,1.835550105921956998e-05,2.883801962871856972e-05,1.307060874411458684e-05,1.015756208411211503e-05
5.960000000000000000e+02,1.723853241186734664e-05,1.696837164089082250e-05,3.989169403484371657e-05,1.355992725660115639e-05,9.956608668093558379e-06
5.970000000000000000e+02,1.027058602898200945e-05,1.264528461575320506e-05,3.382682551589244468e-05,1.504095032767160944e-05,1.100387963182125617e-05
5.980000000000000000e+02,1.311972303441599763e-05,1.620126602075444566e-05,3.168003833409205328e-05,1.173136475018932146e-05,1.203503513225179233e-05
5.990000000000000000e+02,1.217871129333136793e-05,1.421025248127261165e-05,2.777933863196135889e-05,1.214493125190063694e-05,1.850647961054718849e-05
6.000000000000000000e+02,8.070922884795272978e-06,1.286412006262782626e-05,3.155231735652019864e-05,1.301685599952584482e-05,1.613853723803071460e-05
6.010000000000000000e+02,1.469311069624001931e-05,1.567601221785785981e-05,2.950878245333576899e-05,1.033155199370305866e-05,8.815347783075466737e-06
6.020000000000000000e+02,1.801200419038195832e-05,1.816568019097353215e-05,3.084638915828996630e-05,1.254832108565917537e-05,9.002697747950705320e-06
6.030000000000000000e+02,9.612049314156045909e-06,1.446167568630585265e-05,3.398003844090613512e-05,9.173845117671497462e-06,1.452072983831875774e-05
6.040000000000000000e+02,1.062026436426943832e-05,1.601454313071570823e-05,3.090675763728345515e-05,1.013687555151410180e-05,1.159197159428249080e-05
6.050000000000000000e+02,1.533184007185273146e-05,1.646618854156400857e-05,3.596248489678988136e-05,1.229741914476889519e-05,1.039671672553588166e-05
6.060000000000000000e+02,1.302572141403945949e-05,1.347540271745550911e-05,3.801573433548366410e-05,1.429030171307132946e-05,8.308295999182035985e-06
6.070000000000000000e+02,1.518170172010169239e-05,1.929052460525326751e-05,2.749718943928503023e-05,1.070025816996000856e-05,1.147405046175720145e-05
6.080000000000000000e+02,1.548754664171259066e-05,1.539691971830237094e-05,3.052768281253115390e-05,1.569201430573485823e-05,9.625490144826720496e-06
6.090000000000000000e+02,1.672954883813471127e-05,1.545073259434648349e-05,3.040435640733196720e-05,1.404581495945134151e-05,1.068049461128151023e-05
6.100000000000000000e+02,1.889222728357342618e-05,1.480563996969497254e-05,3.345009100785834022e-05,1.447500371132282027e-05,1.606245472862699586e-05
6.110000000000000000e+02,1.177191882240080645e-05,1.321958561728564518e-05,3.006319863774198353e-05,1.445069678362997934e-05,1.065248315257338874e-05
6.120000000000000000e+02,1.526597582723887570e-05,1.138503859032802268e-05,3.642064171982539733e-05,1.808424533566999060e-05,1.160367836594566882e-05
6.130000000000000000e+02,1.936170521055213811e-05,1.387857961787641869e-05,3.053995261759201441e-05,1.723435593359301521e-05,1.828176853846397165e-05
6.140000000000000000e+02,1.470998914276933078e-05,1.211900672781762722e-05,2.872520606667094967e-05,1.663698970411076061e-05,1.157676367735671619e-05
6.150000000000000000e+02,1.717319540084361051e-05,1.668980402436126553e-05,3.268935504174841356e-05,1.225517365754935639e-05,2.119407257283878465e-05
6.160000000000000000e+02,1.327447798593617279e-05,1.214515166791940715e-05,3.181126838425196723e-05,1.471590700663494289e-05,1.007044580558780211e-05
6.170000000000000000e+02,1.674347666102971033e-05,1.594912975877438299e-05,3.066507623405989591e-05,1.181688647566847550e-05,1.116199294737274528e-05
6.180000000000000000e+02,1.394745378469064434e-05,1.091410387954461214e-05,3.228911093744457617e-05,1.756566491606381675e-05,8.194438034681006400e-06
6.190000000000000000e+02,1.552958777750745867e-05,1.655476440853842490e-05,3.110846853204840556e-05,1.498135174926584767e-05,1.100819304267197651e-05
6.200000000000000000e+02,1.254781317061581802e-05,1.930641512271069615e-05,3.162221429775513570e-05,1.520765443696614483e-05,8.596954381379084964e-06
6.210000000000000000e+02,1.185411037685213387e-05,1.055346246670030297e-05,3.522072998418668277e-05,1.071361950821803077e-05,2.308856117483326642e-05
6.220000000000000000e+02,1.254328417321648459e-05,1.701398648190632912e-05,2.940879663526629884e-05,1.179533417683398255e-05,1.484542282004230884e-05
6.230000000000000000e+02,9.097057902973659793e-06,1.461789855916606484e-05,3.179401910480272875e-05,1.523757554100502176e-05,1.198106288080591497e-05
6.240000000000000000e+02,1.453778986837406251e-05,2.118516755877930535e-05,3.671381123904193799e-05,1.304804581880869563e-05,9.807011583817804024e-06
6.250000000000000000e+02,1.257945401111904005e-05,1.156884527886425929e-05,2.923585282899043847e-05,1.009605128721169365e-05,7.805476408218048334e-06
6.260000000000000000e+02,1.413164293806445926e-05,1.609249765444076274e-05,3.075736778834770035e-05,1.426097990342434230e-05,1.269139665815988138e-05
6.270000000000000000e+02,1.381846306569567417e-05,1.837683140426538131e-05,2.778493883703880840e-05,1.840974982347809430e-05,9.812569839895424195e-06
6.280000000000000000e+02,1.509951110767460136e-05,1.573930858655980813e-05,2.945832899992062437e-05,1.556778715305906502e-05,1.035859650144743682e-05
6.290000000000000000e+02,9.741817738051494757e-06,1.346849305916553163e-05,3.082664121401013091e-05,1.336823637609896309e-05,9.697751576331903323e-06
6.300000000000000000e+02,1.181336910405228480e-05,1.568987388089748691e-05,3.448225864022269604e-05,1.425303923863197042e-05,1.129227189800019460e-05
6.310000000000000000e+02,1.219567880195171483e-05,1.288633493157220755e-05,3.082547618582509585e-05,1.291557042049085169e-05,9.497878784903157623e-06
6.320000000000000000e+02,1.124522077877720960e-05,1.449467004854820829e-05,3.119662459638572471e-05,2.248799206683305130e-05,1.107281077372679334e-05
6.330000000000000000e+02,1.114068584862071276e-05,1.376690088472631857e-05,3.132937925542922386e-05,1.992639320125277891e-05,1.074003037193627108e-05
6.340000000000000000e+02,1.398495502680230373e-05,1.427397401687624523e-05,2.944597685738958859e-05,1.474449662586252430e-05,1.273870995976977838e-05
6.350000000000000000e+02,9.673002789978291105e-06,1.170018725749066846e-05,3.286257297274719491e-05,1.215764543360808858e-05,7.220405132346563448e-06
6.360000000000000000e+02,7.430420012499716620e-06,1.348352779839689930e-05,3.289304229103784394e-05,1.455690264118292276e-05,8.445769117959578409e-06
6.370000000000000000e+02,1.203059313847898437e-05,1.536643933019998798e-05,3.458931387156916060e-05,1.491770176498263822e-05,1.377887193931837118e-05
6.380000000000000000e+02,1.048647392054569139e-05,1.217879148640577114e-05,3.942857770100616221e-05,1.495149279995278135e-05,1.348962596170455441e-05
6.390000000000000000e+02,1.869052086478362185e-05,1.530637958513381136e-05,3.290144462775312917e-05,1.537157868425342855e-05,1.275081306084668853e-05
6.400000000000000000e+02,1.066027683582770891e-05,1.574945677240702224e-05,3.542303112402667153e-05,1.565779200418671024e-05,1.131890780836641852e-05
6.410000000000000000e+02,1.030776170285463422e-05,1.569791176758705831e-05,3.455494391357838424e-05,1.330956756606660463e-05,8.450611322707857198e-06
6.420000000000000000e+02,1.277332929383589999e-05,1.247121999359279698e-05,3.092313998320772583e-05,1.158788274957522901e-05,1.110398652637289985e-05
6.430000000000000000e+02,1.082215053793689208e-05,1.438638734851949152e-05,3.839752252443595637e-05,1.122097543415634391e-05,1.433302166153893609e-05
6.440000000000000000e+02,1.056483791350704138e-05,1.499500367996287054e-05,3.181058921064572331e-05,2.170915046184607178e-05,1.305668705520179884e-05
6.450000000000000000e+02,9.206225777380616648e-06,1.612962385366678575e-05,3.401651785150949792e-05,1.625688734208097230e-05,1.695278723268245358e-05
6.460000000000000000e+02,6.185134990510654518e-06,1.616521922209734896e-05,2.994384788534976138e-05,1.278868636855889918e-05,7.883307670764061470e-06
6.470000000000000000e+02,9.100932326755462043e-06,1.605264737203349057e-05,3.349961894960618025e-05,2.187118409480159897e-05,1.416656540431660005e-05
6.480000000000000000e+02,1.205966154849136274e-05,1.215133170373583482e-05,3.263841810163814472e-05,1.611387120914464788e-05,1.144110127881958761e-05
6.490000000000000000e+02,1.284330059025950987e-05,2.098679584949803001e-05,3.272846407997853646e-05,1.490607206267036133e-05,1.671206934261704191e-05
6.500000000000000000e+02,1.296693947860916296e-05,1.773506123248225208e-05,3.796433024083611940e-05,1.546887926295870130e-05,1.268374424334695050e-05
6.510000000000000000e+02,1.482450441236959904e-05,1.669013217853176911e-05,3.042827626720256973e-05,1.544239405493197381e-05,1.272584461209369522e-05
6.520000000000000000e+02,1.409778035965647547e-05,1.393920311565377546e-05,3.076732312967678240e-05,1.732345854310590738e-05,1.414103891561602211e-05
6.530000000000000000e+02,1.620020095161045504e-05,1.233248132614939152e-05,2.355567070322361900e-05,1.350795341459321008e-05,1.840193917390653411e-05
6.540000000000000000e+02,1.258402531756352971e-05,1.264202232653666158e-05,2.408769124018217411e-05,1.348505582621228882e-05,1.632989182465127698e-05
6.550000000000000000e+02,1.314772287486221103e-05,1.335462130891418298e-05,2.330257170901628427e-05,1.421752814223520289e-05,7.665169767578916549e-06
6.560000000000000000e+02,1.147844017090893232e-05,8.645769767667843553e-06,3.016812714984329347e-05,1.318255820381697418e-05,1.463675779622697348e-05
6.570000000000000000e+02,1.337140812707193760e-05,1.242129495715449394e-05,2.473289447846305222e-05,1.282810395186739783e-05,1.321443607826822131e-05
6.580000000000000000e+02,1.114580608529980310e-05,1.746200110308571141e-05,2.987932728204523158e-05,1.743824148325856527e-05,1.080314074974886296e-05
6.590000000000000000e+02,1.086290353624619343e-05,1.070508944989168043e-05,2.400912126843124383e-05,1.615176129265982752e-05,7.501391978359528423e-06
6.600000000000000000e+02,1.337572115989171806e-05,1.461908021305191596e-05,2.630036576056760111e-05,1.733017881833109897e-05,1.517825790531279750e-05
6.610000000000000000e+02,1.179017930519332680e-05,1.199684386832267080e-05,2.288120800564286128e-05,1.496792672195379481e-05,1.314481526748512152e-05
6.620000000000000000e+02,1.304163810122993539e-05,1.042938951811844817e-05,2.950116853217554791e-05,1.676522978666383779e-05,1.874296714665657504e-05
6.630000000000000000e+02,1.969652335276350641e-05,1.634348073364932930e-05,2.506613973207727497e-05,1.442468091727988622e-05,1.168319334965417511e-05
6.640000000000000000e+02,1.443017239932675722e-05,1.592414221929239204e-05,2.444557387493162537e-05,1.479895720646329238e-05,1.476597352201292068e-05
6.650000000000000000e+02,1.031909552251519813e-05,1.578366477550385838e-05,2.576321801273095957e-05,2.428378551277976527e-05,1.139487051149412622e-05
6.660000000000000000e+02,1.166106165606528577e-05,1.343681514742733896e-05,2.690982795705565422e-05,1.578748269870366983e-05,1.738979125398554260e-05
6.670000000000000000e+02,1.326403876056314601e-05,1.400205331003601117e-05,2.491412759009214994e-05,1.772637992292214193e-05,1.149757642160409432e-05
6.680000000000000000e+02,2.124234930511725850e-05,1.230020614806370816e-05,2.257962041696259803e-05,2.075674024426543696e-05,8.985735097555291873e-06
6.690000000000000000e+02,1.151085000594687102e-05,1.409780593664144988e-05,3.128568983346013965e-05,1.635485038398165614e-05,8.064914495009567474e-06
6.700000000000000000e+02,1.350062554439368512e-05,1.142246338703412079e-05,2.928668285939739491e-05,1.973300755708784493e-05,6.943647504309424789e-06
6.710000000000000000e+02,1.581508434900236182e-05,1.205872128717810909e-05,2.633503359161792901e-05,1.828339506693144045e-05,1.141221333533781745e-05
6.720000000000000000e+02,1.718084213253590065e-05,1.246943351240759057e-05,2.235687684382092755e-05,1.340617768452734282e-05,1.420264738372090108e-05
6.730000000000000000e+02,1.176227888810554845e-05,1.364831405670230424e-05,2.622750768277448685e-05,1.518684539414394408e-05,1.503944830805181709e-05
6.740000000000000000e+02,1.571868972061185588e-05,1.871782412410372132e-05,2.026959176770759541e-05,1.606982525426126074e-05,8.594930473670991944e-06
6.750000000000000000e+02,1.769825528041835128e-05,1.651541771030551331e-05,2.249626025829787324e-05,1.416090079231491217e-05,1.084264189255002009e-05
6.760000000000000000e+02,1.563397697357249427e-05,1.573170043478455682e-05,2.552131371735821830e-05,1.519940470728897708e-05,1.114663174706098658e-05
6.770000000000000000e+02,1.232204211765175472e-05,1.213356146989585937e-05,2.441881927905953376e-05,2.000404146718093301e-05,1.510634544732436524e-05
6.780000000000000000e+02,1.515700282317400394e-05,1.609001790914277308e-05,2.378671300173884617e-05,1.419295798610331616e-05,1.734469602499011387e-05
6.790000000000000000e+02,1.881100124090373527e-05,9.264772349970584742e-06,2.093481497189575435e-05,1.526431330678423848e-05,1.375313360185703715e-05
6.800000000000000000e+02,1.500723193825770352e-05,2.348842860333544280e-05,2.412927635930817161e-05,1.403052344783883854e-05,1.086907138136972151e-05
6.810000000000000000e+02,1.131706081347605419e-05,1.095671074990978155e-05,2.100658563353174912e-05,1.907731711925375606e-05,8.628367660135083383e-06
6.820000000000000000e+02,1.648067945647646582e-05,1.108609409461447370e-05,2.197249301139070354e-05,1.546386797968146709e-05,8.041757973420438077e-06
6.830000000000000000e+02,1.542957252542720425e-05,1.882580873158179458e-05,2.550028820791361284e-05,1.653386988897942445e-05,1.274653692917571135e-05
6.840000000000000000e+02,1.509916243191966601e-05,1.531815713362583153e-05,2.296097441922828608e-05,1.374028201528432191e-05,7.991663314443897548e-06
6.850000000000000000e+02,1.090359240152327658e-05,1.393438114749567802e-05,2.301989268893578355e-05,1.260779551248703001e-05,9.140222891113047865e-06
6.860000000000000000e+02,1.135940307250837833e-05,8.307872667145943524e-06,2.075987645311361263e-05,1.376135441699677386e-05,1.128475188338917690e-05
6.870000000000000000e+02,1.236026912687648860e-05,1.486394174377014821e-05,2.181970189107929059e-05,1.686715718274278686e-05,1.584018381117768826e-05
6.880000000000000000e+02,1.174866701070254038e-05,1.568309645350041137e-05,2.012203742263185546e-05,2.162700427699171257e-05,1.029094656468387825e-05
6.890000000000000000e+02,1.161351099054908076e-05,1.001731637828573440e-05,2.842188284546409704e-05,1.296855625076975826e-05,1.666699653379843937e-05
6.900000000000000000e+02,1.103169073290999336e-05,1.443831020675467869e-05,2.345605405684736411e-05,1.756310373079994491e-05,8.795382095194703709e-06
6.910000000000000000e+02,1.295357349839765249e-05,1.628027297251311012e-05,2.477845587256499726e-05,1.809195991997469832e-05,8.999890141581090575e-06
6.920000000000000000e+02,1.146811061236707729e-05,1.140678146271945081e-05,2.370686814445743806e-05,2.616165415358917556e-05,9.835506610822442042e-06
6.930000000000000000e+02,9.238452059689983287e-06,1.271500335642272717e-05,2.300052708859023909e-05,2.200996760015616616e-05,1.343596970926341783e-05
6.940000000000000000e+02,1.164832793398851152e-05,1.485419788804787089e-05,2.985159138735316020e-05,1.513932220142955032e-05,8.509035962278588272e-06
6.950000000000000000e+02,1.199201769686020214e-05,1.167681939862053042e-05,2.412332472490064106e-05,1.574446165941711939e-05,1.404955319583844897e-05
6.960000000000000000e+02,1.098205160687815152e-05,2.203278928869512043e-05,2.746859784019672901e-05,2.024432246039431504e-05,1.087000216859479451e-05
6.970000000000000000e+02,1.337884873398031971e-05,1.244995591809239244e-05,2.479194599891432205e-05,1.616489925304609443e-05,1.102289403831502312e-05
6.980000000000000000e+02,1.566187033652521876e-05,1.978411912695321462e-05,2.329742049589356157e-05,2.323912878887668398e-05,1.270814518317120445e-05
6.990000000000000000e+02,1.616204561749601254e-05,1.090031258854651242e-05,2.367663462254920859e-05,1.660906083500446329e-05,1.706052540451086230e-05
7.000000000000000000e+02,1.786857533203622950e-05,1.220136704616070489e-05,2.605626071683353473e-05,1.486713747300694166e-05,1.685023312691935615e-05
7.010000000000000000e+02,1.544191857483223629e-05,1.176881462616741203e-05,2.774726569410024268e-05,1.282103572897153043e-05,1.271684554593477401e-05
7.020000000000000000e+02,1.834182943316609027e-05,1.327422305907877131e-05,2.702506284446570817e-05,1.339181868931227370e-05,1.642750547181659471e-05
7.030000000000000000e+02,1.362485396938506454e-05,1.328232132979945135e-05,2.700314012926696705e-05,1.378966644016710319e-05,9.019453323544368573e-06
7.040000000000000000e+02,2.134525683761268056e-05,9.270868136623811040e-06,2.238348093541731032e-05,1.715794176027074514e-05,1.453760196701292529e-05
7.050000000000000000e+02,1.981781965698647952e-05,7.758997240703280340e-06,2.364052041248232428e-05,1.383195406878812150e-05,1.610002372320895603e-05
7.060000000000000000e+02,1.175343786308236105e-05,1.101123607927245729e-05,2.353566816259977657e-05,1.789307048150057255e-05,1.443224611497040399e-05
7.070000000000000000e+02,1.184284251876110972e-05,1.588770768390368460e-05,2.724068510517874131e-05,1.026269375303812126e-05,1.260995513929774603e-05
7.080000000000000000e+02,1.545139522485250438e-05,1.560970730363209213e-05,2.541284790169573427e-05,1.708187467464039599e-05,1.812620012342502918e-05
7.090000000000000000e+02,1.352311981506204575e-05,1.324473925712332800e-05,2.292908032375251537e-05,1.393670340521513396e-05,1.295956630453787284e-05
7.100000000000000000e+02,1.161015112016716699e-05,1.855249343174492083e-05,2.825063513434145079e-05,1.914761887156224418e-05,1.599467678847776853e-05
7.110000000000000000e+02,9.182663119222667092e-06,1.173398658760316238e-05,2.971281052710494919e-05,1.537087488012733871e-05,1.899018097573090813e-05
7.120000000000000000e+02,1.242924732791639286e-05,1.325301094023956239e-05,2.228576910190405158e-05,1.183794524461934117e-05,1.349981740028649568e-05
7.130000000000000000e+02,1.152797260617344222e-05,9.630909286184596851e-06,2.508828720315658956e-05,1.680506511714252582e-05,1.595957865574426648e-05
7.140000000000000000e+02,1.104309937871583713e-05,1.216142296101008213e-05,2.649662603093627666e-05,1.401830825065175645e-05,1.812485757257675800e-05
7.150000000000000000e+02,1.329330357924263240e-05,1.291729905139593626e-05,2.945757774519552896e-05,1.430619786357834045e-05,1.368803298473775243e-05
7.160000000000000000e+02,1.282188527296224123e-05,1.244422793778010572e-05,2.746379754048344779e-05,1.387356898185920784e-05,1.185085578647715465e-05
7.170000000000000000e+02,9.324019136891514847e-06,1.147501662612793183e-05,2.900516959880583556e-05,1.211348941421164227e-05,1.646409308209140221e-05
7.180000000000000000e+02,1.434171248992921477e-05,1.599535367602378244e-05,2.966971295148557175e-05,1.517834886455293741e-05,1.096070028883122660e-05
7.190000000000000000e+02,1.458509514151717923e-05,1.644424242663866664e-05,3.357282010185702603e-05,1.251619519260227520e-05,1.362113965863720466e-05
7.200000000000000000e+02,1.063222888242343345e-05,2.075871981055410487e-05,2.957842129225340955e-05,1.145140238767439200e-05,1.175639764439129209e-05
7.210000000000000000e+02,9.187838839963546889e-06,1.688609991856715453e-05,2.664584562994676276e-05,1.584499961770902132e-05,1.419805332092405337e-05
7.220000000000000000e+02,9.621717388386130665e-06,1.279673086673760452e-05,2.706332042756720568e-05,1.556112807632459294e-05,9.481819652101819429e-06
7.230000000000000000e+02,1.466233479563427977e-05,1.271505492350666344e-05,2.726262419661118486e-05,2.054332525147639643e-05,1.163489827749053518e-05
7.240000000000000000e+02,1.852350356734699943e-05,1.484112760707922973e-05,2.693912407414345012e-05,1.502429879418620828e-05,1.814136860367465687e-05
7.250000000000000000e+02,8.839531842497194702e-06,1.525030710913810594e-05,3.884100747553187460e-05,1.684437721816145483e-05,1.272517369532710774e-05
7.260000000000000000e+02,1.262393511380910383e-05,1.321070565873938563e-05,3.493222457318090335e-05,1.143466557307348808e-05,1.547814517044443505e-05
7.270000000000000000e+02,1.295428680847532377e-05,1.512776394485548792e-05,3.048844871234024367e-05,1.137586929667033786e-05,1.292240166694824666e-05
7.280000000000000000e+02,1.205176651963846268e-05,1.382202712518765253e-05,2.735094172312546590e-05,1.615815116862151513e-05,1.087032655833208850e-05
7.290000000000000000e+02,1.005257734376652223e-05,1.473461040435442015e-05,2.970815201686072271e-05,1.481404334779945486e-05,1.570930380823121197e-05
7.300000000000000000e+02,1.609523797929668376e-05,1.367748459679685169e-05,2.654764505805040642e-05,1.975371801243852588e-05,1.060816385434204534e-05
7.310000000000000000e+02,1.138227122488011389e-05,1.544656700169788621e-05,2.997931641623985399e-05,1.797772336198377729e-05,1.883535231506083818e-05
7.320000000000000000e+02,1.053226508052063082e-05,1.405812967736341790e-05,2.589559053578494030e-05,1.879756998246495669e-05,1.769779247995373339e-05
7.330000000000000000e+02,8.930206884083524699e-06,1.347477284119324992e-05,2.996104754193762432e-05,1.011313982679507006e-05,1.030985393168926123e-05
7.340000000000000000e+02,1.118618982698382780e-05,1.281057464819213010e-05,2.890970228097700101e-05,1.494505588195416124e-05,1.286256311616718051e-05
7.350000000000000000e+02,1.309220342771144630e-05,2.075398341472300956e-05,3.461790283831867043e-05,1.563921309710725183e-05,1.229518177014998770e-05
7.360000000000000000e+02,2.369392919943091869e-05,1.456440144609327803e-05,3.411378085305116770e-05,1.211855061322708593e-05,1.191158084812293794e-05
7.370000000000000000e+02,1.629007643577651265e-05,1.871504951933555816e-05,2.606346319111718657e-05,1.034574313574232463e-05,1.201443751641662061e-05
7.380000000000000000e+02,1.699743764593808493e-05,1.439703140715398177e-05,2.265246006838417259e-05,1.329462643584466974e-05,2.004167581570737156e-05
7.390000000000000000e+02,1.563897510237222122e-05,1.909932072818865123e-05,2.961168220461107836e-05,1.430585031170217292e-05,1.093357591874788426e-05
7.400000000000000000e+02,1.655282623103104811e-05,1.041075035779215341e-05,3.021058417396194073e-05,1.398031272126232238e-05,1.761681538514636713e-05
7.410000000000000000e+02,9.437114563026760550e-06,1.343445631651896122e-05,3.168610087600498559e-05,2.001272674589937850e-05,1.379653918087697662e-05
7.420000000000000000e+02,1.500487647054793428e-05,2.037698721024661097e-05,3.366496315770906023e-05,1.176720635809314075e-05,1.530563358864700518e-05
7.430000000000000000e+02,9.073419005800609227e-06,1.703933138030855332e-05,3.186315192504896032e-05,1.139940399763617052e-05,1.172778248048622629e-05
7.440000000000000000e+02,1.101729129815431918e-05,1.614998049459526186e-05,3.356769396867242961e-05,9.621500480228029062e-06,1.402469101796643969e-05
7.450000000000000000e+02,1.053427125130568243e-05,1.385093189432140548e-05,3.163670604200419234e-05,1.314750555458932268e-05,1.702691911997789020e-05
7.460000000000000000e+02,1.086698133789809617e-05,1.830321314422178602e-05,3.172775131188299014e-05,1.303695070242749665e-05,1.623566384068020341e-05
7.470000000000000000e+02,1.203756243184361807e-05,1.007695379007245151e-05,3.169822187409909731e-05,1.752950886357851346e-05,1.105836354975409108e-05
7.480000000000000000e+02,1.528687931706684822e-05,1.542155579692394696e-05,3.174693817065143975e-05,8.887731172912971545e-06,1.132769784417675396e-05
7.490000000000000000e+02,1.189683846036793113e-05,1.295027378300783738e-05,3.234541569274718142e-05,2.121788845121930223e-05,1.058175308543685134e-05


==> figs/sim/train_loss_edge_07_mal_1_out_max_tukey.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.965957420172614434e+00,9.658353359920408110e+00,9.921453625011359634e+00,9.455483547273406231e+00,9.965744513442176711e+00
1.000000000000000000e+00,8.954588031184353980e+00,8.486782160163720334e+00,8.900923842054664803e+00,8.477097306400210641e+00,9.093941912361295010e+00
2.000000000000000000e+00,8.359155048396715415e+00,7.904300509204752245e+00,8.495269191283778554e+00,7.940335132492585934e+00,8.512436222095146832e+00
3.000000000000000000e+00,7.914283326236013494e+00,7.415264658891945970e+00,8.025644080208687470e+00,7.478258848099232026e+00,8.045394573548765749e+00
4.000000000000000000e+00,7.479682216885326085e+00,6.923563980648859584e+00,7.616480886905339531e+00,6.978604089433286362e+00,7.588909089370790007e+00
5.000000000000000000e+00,7.015705944860942012e+00,6.460662566765945414e+00,7.206152917004537528e+00,6.432999033245772047e+00,7.270283225261412241e+00
6.000000000000000000e+00,6.596497719197605747e+00,5.960234849601207863e+00,6.674200982557552564e+00,5.919986063410027199e+00,7.021852262587562343e+00
7.000000000000000000e+00,6.050691802102759809e+00,5.492117992302731011e+00,6.189026156945181434e+00,5.478662001031350925e+00,6.648230761241732623e+00
8.000000000000000000e+00,5.668182129781859757e+00,5.042786598925237840e+00,5.718783132756103171e+00,5.142774907405028628e+00,6.399746369208690666e+00
9.000000000000000000e+00,5.268116345355354113e+00,4.649295890965630562e+00,5.200824929109105099e+00,4.692143672825034528e+00,6.088778034481434176e+00
1.000000000000000000e+01,4.801205316611776297e+00,4.322240980913582220e+00,4.729966891860497569e+00,4.365326888135830252e+00,5.709390488076090620e+00
1.100000000000000000e+01,4.363847532984403088e+00,3.908031987592197609e+00,4.390146050663355837e+00,4.099101171141327882e+00,5.385129900454909802e+00
1.200000000000000000e+01,3.850719491101379788e+00,3.567822884869098488e+00,4.040332866447847948e+00,3.783760321199848065e+00,5.122912868072322823e+00
1.300000000000000000e+01,3.515891864336598172e+00,3.260673088959920030e+00,3.693187718274050901e+00,3.467964064287685666e+00,4.757571246053385217e+00
1.400000000000000000e+01,3.166004119027114427e+00,2.938599140618876060e+00,3.377523060164729252e+00,3.121897616934694586e+00,4.447072454541217468e+00
1.500000000000000000e+01,2.861021424399638136e+00,2.620172379010801134e+00,3.101708257231722499e+00,2.808926084622133335e+00,4.107491714303002972e+00
1.600000000000000000e+01,2.597112817895662396e+00,2.381569820515119673e+00,2.829851851790620376e+00,2.501916174188590247e+00,3.844203929120145968e+00
1.700000000000000000e+01,2.350538316674866124e+00,2.139427444393422029e+00,2.580771445746358417e+00,2.251959737023421226e+00,3.611560256407747360e+00
1.800000000000000000e+01,2.121986027249259887e+00,1.947447187018931603e+00,2.313461805744256417e+00,2.042190571272612054e+00,3.266193783591809119e+00
1.900000000000000000e+01,1.827514580296302649e+00,1.731864563099557275e+00,2.037702286543240149e+00,1.859575369406943901e+00,2.972552247794108204e+00
2.000000000000000000e+01,1.589859179222336216e+00,1.543908560105657024e+00,1.785544514936612925e+00,1.673230369162450604e+00,2.811086916858990037e+00
2.100000000000000000e+01,1.394810160010584221e+00,1.381292433727598024e+00,1.642913487572966957e+00,1.503076884598033347e+00,2.650319348461035673e+00
2.200000000000000000e+01,1.199701170814128748e+00,1.146779016595103062e+00,1.478296337688578710e+00,1.329551638171486694e+00,2.449000981725094395e+00
2.300000000000000000e+01,1.058966957684266630e+00,9.862746550498946441e-01,1.300387346892128981e+00,1.179154353795134114e+00,2.228191123772496063e+00
2.400000000000000000e+01,9.057966237370114193e-01,8.360571134743626232e-01,1.122327302887074385e+00,1.062629101698518763e+00,2.095661732999945848e+00
2.500000000000000000e+01,7.908956614105652205e-01,7.234237216972139173e-01,1.023220975128260601e+00,9.634364845871818961e-01,1.962235482007034459e+00
2.600000000000000000e+01,6.707062164741154353e-01,5.989340944284906598e-01,9.386365828552608592e-01,8.825284046335708510e-01,1.786879459348773347e+00
2.700000000000000000e+01,5.609828350139480779e-01,5.058851541324220769e-01,8.180094240816800921e-01,8.044390259907523433e-01,1.678860695389167823e+00
2.800000000000000000e+01,4.732327408462049245e-01,4.197552870260278235e-01,6.770327094098176346e-01,7.012131508905492527e-01,1.567331832877942421e+00
2.900000000000000000e+01,3.928414617654995000e-01,3.531310085709654656e-01,5.565629049263721706e-01,6.358334104669902676e-01,1.465394028418590011e+00
3.000000000000000000e+01,3.276339031775852284e-01,3.000279020767050442e-01,4.694595910451038190e-01,5.633064271373308118e-01,1.345226714004867929e+00
3.100000000000000000e+01,2.721892136180954491e-01,2.461325252696899835e-01,4.136997239540944893e-01,4.878980326305409898e-01,1.196951291657105454e+00
3.200000000000000000e+01,2.263631927147667922e-01,2.014721747735448432e-01,3.818556842105867988e-01,4.313802366821055667e-01,1.121736140419955507e+00
3.300000000000000000e+01,1.789266285035745474e-01,1.747776991942505687e-01,3.326196535302702317e-01,3.840195713884658746e-01,1.036416109667621210e+00
3.400000000000000000e+01,1.346927035357311508e-01,1.504364466780256926e-01,2.789749015779190433e-01,3.462564682813165096e-01,9.243623265568068348e-01
3.500000000000000000e+01,1.073455484943033333e-01,1.230323069154557469e-01,2.492819862209321169e-01,3.042938938888658518e-01,8.417986374458140686e-01
3.600000000000000000e+01,8.603829627425008120e-02,9.572226455138632684e-02,2.103245291875467382e-01,2.681204840261531830e-01,7.601344563432890222e-01
3.700000000000000000e+01,6.839603576745711955e-02,7.872677639855052423e-02,1.859788113289745359e-01,2.336693580925905955e-01,6.743561939728391907e-01
3.800000000000000000e+01,5.675672211545856882e-02,6.490972131346028906e-02,1.577418774496711640e-01,2.129163592223536350e-01,6.236499160128751162e-01
3.900000000000000000e+01,4.777746569022800482e-02,5.531573223743668777e-02,1.273951962620176737e-01,1.889755038270113374e-01,5.711874870052296993e-01
4.000000000000000000e+01,3.884433822677213488e-02,4.552614882832917154e-02,1.163017837651839637e-01,1.577596551806893510e-01,5.250919856765587923e-01
4.100000000000000000e+01,2.855438134518173410e-02,3.760522159029588973e-02,9.419226282962922525e-02,1.373507902016664062e-01,5.093579531450089792e-01
4.200000000000000000e+01,2.340558968173589438e-02,2.900814613501179196e-02,7.935536847345847633e-02,1.235270886167416649e-01,4.489238218364385302e-01
4.300000000000000000e+01,1.883421458042988661e-02,2.252507560436389777e-02,6.765880111055244672e-02,1.117694838960798798e-01,4.019830802257002844e-01
4.400000000000000000e+01,1.499723667227648161e-02,1.849938492642955179e-02,5.915922821833896617e-02,1.034605763757473484e-01,3.699285370431137920e-01
4.500000000000000000e+01,1.154658904830785371e-02,1.440310847498271762e-02,5.186804496847186030e-02,9.185378955485923314e-02,3.315382179261099349e-01
4.600000000000000000e+01,9.725149457098014594e-03,1.284778405828512771e-02,4.625764366059170740e-02,7.812134177638552224e-02,3.006963015689717578e-01
4.700000000000000000e+01,7.515865642445884731e-03,9.522850222128731446e-03,4.050917420308597361e-02,6.723932638626273217e-02,2.657901840154663908e-01
4.800000000000000000e+01,6.008727221259113627e-03,7.842823548756649998e-03,3.808072315441035638e-02,6.090184397343667566e-02,2.391641759085869623e-01
4.900000000000000000e+01,4.840946599467210731e-03,6.710127462784321040e-03,3.360843288816617314e-02,5.268950106490233320e-02,2.219179154173943624e-01
5.000000000000000000e+01,3.988297959768960510e-03,5.367916119877857994e-03,3.041230143004547415e-02,4.639231256859754904e-02,1.987265624389162877e-01
5.100000000000000000e+01,3.079549212453347451e-03,4.195310323885426129e-03,2.724908539213466430e-02,4.159134635397621071e-02,1.786192501267775956e-01
5.200000000000000000e+01,2.276072290366415452e-03,3.508885743452094808e-03,2.405480754786804010e-02,3.550715151515515533e-02,1.674832636388522422e-01
5.300000000000000000e+01,1.743510581043050678e-03,3.011850456141162979e-03,2.187846950287042347e-02,3.059238410536124775e-02,1.504719579291486919e-01
5.400000000000000000e+01,1.401728955286563050e-03,2.493302739403846502e-03,1.820781701331986024e-02,2.676697292801855088e-02,1.354768987468850661e-01
5.500000000000000000e+01,1.127036455296992479e-03,2.121744950194792700e-03,1.475430378345654603e-02,2.312494583810786875e-02,1.252569235633579359e-01
5.600000000000000000e+01,9.138481191783842661e-04,1.651781510977889944e-03,1.265349641710211692e-02,2.009947403188905302e-02,1.100298870997336032e-01
5.700000000000000000e+01,7.047891812376194665e-04,1.220554572581522557e-03,1.081357684456019097e-02,1.711857309763842316e-02,9.953957523808942831e-02
5.800000000000000000e+01,5.586325896254074053e-04,9.685671401271633840e-04,9.273441407584903651e-03,1.472629552176873968e-02,8.962102834084306746e-02
5.900000000000000000e+01,4.545329594807245854e-04,8.374216255676580900e-04,8.560884289663950319e-03,1.334869072582101079e-02,8.234210499183547416e-02
6.000000000000000000e+01,3.506035501005255739e-04,7.165677767582145918e-04,7.558607334676614720e-03,1.155575180816137415e-02,7.660706718557019901e-02
6.100000000000000000e+01,2.726815108008429078e-04,5.657916246185612508e-04,6.649642246551845659e-03,9.902555426393178095e-03,7.129654029532495052e-02
6.200000000000000000e+01,2.163177449876485525e-04,4.662107533353054833e-04,5.800972627147960026e-03,8.760944226934408441e-03,6.164956219485817623e-02
6.300000000000000000e+01,1.871646241393687404e-04,3.720070604441572115e-04,5.162288358280586742e-03,7.257121648908571032e-03,5.674454535972373037e-02
6.400000000000000000e+01,1.407041932939279150e-04,3.163034033764056119e-04,4.631723903794959796e-03,6.124247159024265308e-03,5.111972861722946515e-02
6.500000000000000000e+01,1.050183577382401978e-04,2.518688046794226310e-04,4.031555786456197943e-03,5.370351677647100530e-03,4.818177184808558611e-02
6.600000000000000000e+01,8.763095290220679345e-05,2.123410293577432384e-04,3.625129152014516798e-03,4.819090709343609724e-03,4.469883218151338156e-02
6.700000000000000000e+01,7.342470218596464093e-05,1.840640033972107403e-04,3.191179002478672366e-03,4.115623223954423260e-03,4.061168434300865826e-02
6.800000000000000000e+01,5.565472572532925710e-05,1.496131447701332107e-04,2.798943404990650308e-03,3.434447978783672362e-03,3.782278732774846386e-02
6.900000000000000000e+01,5.182344466381216819e-05,1.235860336588068265e-04,2.480951009715903766e-03,2.848185183312867963e-03,3.538153154908674214e-02
7.000000000000000000e+01,3.580860263563412360e-05,1.121236224639332590e-04,2.094577411942410983e-03,2.435819193873367539e-03,3.205153798114324104e-02
7.100000000000000000e+01,2.974721327164697726e-05,9.360469989205810748e-05,1.841373414041336254e-03,2.143019405135726529e-03,2.902370655206265582e-02
7.200000000000000000e+01,2.623241268373543988e-05,8.950132736973426262e-05,1.652579644623175525e-03,1.905475519261345951e-03,2.859402300749847026e-02
7.300000000000000000e+01,2.571158039810228502e-05,7.443202454493480502e-05,1.524894283956079732e-03,1.725506732252024555e-03,2.704603424958873514e-02
7.400000000000000000e+01,2.023876674406288600e-05,5.129622961042024087e-05,1.298650330516570861e-03,1.481481877035784045e-03,2.468561487117093556e-02
7.500000000000000000e+01,1.879973756502284488e-05,4.948654863357049294e-05,1.060754721101675457e-03,1.356094897781878750e-03,2.300113605657205795e-02
7.600000000000000000e+01,1.607514034174251094e-05,3.992896916671373475e-05,9.080137020254230862e-04,1.210472186742417300e-03,2.029573857323785369e-02
7.700000000000000000e+01,1.604355291673353889e-05,3.235109215471432265e-05,8.347172000470193254e-04,1.031638110813970499e-03,1.890132631695151666e-02
7.800000000000000000e+01,2.263818990111410301e-05,2.462668307612325691e-05,7.223720698682489783e-04,9.698228168618650002e-04,1.680454008695131396e-02
7.900000000000000000e+01,1.919421218798955664e-05,2.617323829257056644e-05,6.554694739373534418e-04,9.036303190561589815e-04,1.479784234782466346e-02
8.000000000000000000e+01,1.532153553485127162e-05,2.092644776807706108e-05,5.697097455629185347e-04,8.078454843577498323e-04,1.323448757146816757e-02
8.100000000000000000e+01,1.160037668268554256e-05,2.492912728457863381e-05,4.904124022182543285e-04,7.186990982057661626e-04,1.236139976059014156e-02
8.200000000000000000e+01,1.150944297800826632e-05,2.126814900604845349e-05,4.554544905149837675e-04,6.292847914873833659e-04,1.140912651556136304e-02
8.300000000000000000e+01,1.302844445694173459e-05,1.499273499028230816e-05,4.074183383635521238e-04,5.709095226343885443e-04,1.014378474666965957e-02
8.400000000000000000e+01,1.178909952848083975e-05,1.618070638842450393e-05,3.747682859417400536e-04,5.028816450636242052e-04,9.221986567239714994e-03
8.500000000000000000e+01,1.011318178401054979e-05,1.221356071479107186e-05,3.237289110534780079e-04,4.468128472459031997e-04,8.062512558631995674e-03
8.600000000000000000e+01,1.653600250195452759e-05,1.180099874420470485e-05,2.921975060320436413e-04,3.858463991082139444e-04,7.686758243408031710e-03
8.700000000000000000e+01,1.677043009407075402e-05,1.287348188394599191e-05,2.543293190586659591e-04,3.498301223544553196e-04,6.879891131570170515e-03
8.800000000000000000e+01,2.284996758872281930e-05,9.622208331783177471e-06,2.390457584175997852e-04,2.999439774800105596e-04,6.346803180059090721e-03
8.900000000000000000e+01,1.065980531689270094e-05,1.104143864982809475e-05,2.143866042675357519e-04,2.658373167045979812e-04,5.706250596683948295e-03
9.000000000000000000e+01,1.355117831114416305e-05,1.011727302657750016e-05,1.869788011545914230e-04,2.387043607900984910e-04,5.442748151459730899e-03
9.100000000000000000e+01,1.209488222597698837e-05,1.200544637025569017e-05,1.576271532877093762e-04,2.098235251687396996e-04,4.927107055617607756e-03
9.200000000000000000e+01,1.211061498396226455e-05,1.633461325722951329e-05,1.420183065956592827e-04,1.856972609615148428e-04,4.486345332721741741e-03
9.300000000000000000e+01,1.145864429674681162e-05,7.912344675231608448e-06,1.337166090092933857e-04,1.659442988519721496e-04,3.832640445724067035e-03
9.400000000000000000e+01,1.400587545741238671e-05,1.479606486631812601e-05,1.107526767603062012e-04,1.543483953720947710e-04,3.427389446989281829e-03
9.500000000000000000e+01,1.263582746735547602e-05,1.149473190231731223e-05,9.911048317479131953e-05,1.408278731629408753e-04,3.133726611579401578e-03
9.600000000000000000e+01,1.772223611951062594e-05,9.634170690109300494e-06,8.923914137837218874e-05,1.321707224869461683e-04,2.793915323969886622e-03
9.700000000000000000e+01,1.516014799984866102e-05,1.308786840759079695e-05,7.963249801257177296e-05,1.116235467094606193e-04,2.403983592704661554e-03
9.800000000000000000e+01,1.506381700377978916e-05,1.272664400120415706e-05,7.417116750940699887e-05,1.097199850069729976e-04,2.184194648504278469e-03
9.900000000000000000e+01,1.650974090605661360e-05,1.000730207301181451e-05,5.932866861946273218e-05,8.447825031909772520e-05,1.962941947112106789e-03
1.000000000000000000e+02,1.339542466927134967e-05,1.360602704414404229e-05,5.579248909426404168e-05,7.685786390876359064e-05,1.907775461911009884e-03
1.010000000000000000e+02,1.343388231866970983e-05,1.409622495096574113e-05,5.014547946324832139e-05,6.711036632445210870e-05,1.730252600559478715e-03
1.020000000000000000e+02,1.606297177447757463e-05,1.431229176873660691e-05,3.819640720303940640e-05,6.558128380251826428e-05,1.621773637888068720e-03
1.030000000000000000e+02,1.391415795881645323e-05,9.397670587829587419e-06,3.133039682912119872e-05,6.379651029631006054e-05,1.468333370109653480e-03
1.040000000000000000e+02,1.519905134239607492e-05,1.033461324917439583e-05,3.000148541998370888e-05,5.720883941651155880e-05,1.415764312693745808e-03
1.050000000000000000e+02,1.604561926804581873e-05,1.027593421987216260e-05,2.633718653322070224e-05,4.224326017787660703e-05,1.278669687018840762e-03
1.060000000000000000e+02,1.565052685947865285e-05,1.666348421547336756e-05,2.309303101855064710e-05,3.821776142465260762e-05,1.227808871235636090e-03
1.070000000000000000e+02,1.142995865655027643e-05,9.729622392096182182e-06,2.269034059720898000e-05,3.365318185388765926e-05,1.126125804662869712e-03
1.080000000000000000e+02,1.795215888833467943e-05,1.596069755327444994e-05,2.031890783327217065e-05,2.991384671691132979e-05,1.058055640023813915e-03
1.090000000000000000e+02,1.801063398376712144e-05,1.342472261012250812e-05,1.992289175567485415e-05,3.194425368657771713e-05,9.196706154007694423e-04
1.100000000000000000e+02,1.891484750071725784e-05,1.236442578755880817e-05,1.957394116403055051e-05,3.008518772484869430e-05,8.430476243552753601e-04
1.110000000000000000e+02,1.198507517896629793e-05,9.218412086453575682e-06,1.981338437151425325e-05,2.607986201652590097e-05,7.807384328351041347e-04
1.120000000000000000e+02,1.504635335236592653e-05,1.423692600321935231e-05,1.831723638257010123e-05,2.429826285998970548e-05,7.248529642281953400e-04
1.130000000000000000e+02,1.554676406811950073e-05,1.084327579203847591e-05,2.005760301182490934e-05,2.189381262085454694e-05,6.453971130199187556e-04
1.140000000000000000e+02,1.794902564611344786e-05,1.034675222677527984e-05,1.734558953259135450e-05,2.240770536676706115e-05,5.882540396267010863e-04
1.150000000000000000e+02,1.585818271110372990e-05,1.067576764457456306e-05,2.626751057055454197e-05,1.310771795881571222e-05,5.279149567618546257e-04
1.160000000000000000e+02,1.921792201042826775e-05,1.184927594033435838e-05,2.678223647700761489e-05,2.105328928092564666e-05,4.981546459876806665e-04
1.170000000000000000e+02,1.462305942911967804e-05,1.625468062738111286e-05,1.646263141974468880e-05,1.842756495928909999e-05,4.278158084809469131e-04
1.180000000000000000e+02,1.546862368395629517e-05,1.686816886881103983e-05,1.894200896090936226e-05,1.343100670236907490e-05,3.728201769949146538e-04
1.190000000000000000e+02,1.970481662239009779e-05,1.024640245861352383e-05,2.122803547532914337e-05,1.340467346777618474e-05,3.304453300512211200e-04
1.200000000000000000e+02,1.361470445004897556e-05,1.385599153280736573e-05,1.710620461270462300e-05,1.222317497784342066e-05,3.015625411502131925e-04
1.210000000000000000e+02,1.257306880209085875e-05,1.886220157143458920e-05,1.738313505939004244e-05,1.481886836229850957e-05,2.705966233526035936e-04
1.220000000000000000e+02,9.225837935389336053e-06,9.150364786880693657e-06,1.556213177544840676e-05,1.493563877563719444e-05,2.517030411234300047e-04
1.230000000000000000e+02,2.061680902354368072e-05,1.448405816784070765e-05,1.651411243253075867e-05,1.152060023545953271e-05,2.382563395016967789e-04
1.240000000000000000e+02,1.491458665836553621e-05,1.468656369807419537e-05,1.818686736843044827e-05,7.752596150378820994e-06,2.263500615851121722e-04
1.250000000000000000e+02,1.293734507790134103e-05,1.179510212501178046e-05,2.200378373484745964e-05,1.132915771329123800e-05,2.000438880978006040e-04
1.260000000000000000e+02,1.199889110670149250e-05,1.329322262111354291e-05,2.710991608678714471e-05,1.224867499349802102e-05,1.820933522282963679e-04
1.270000000000000000e+02,8.451529811104308010e-06,1.230794435425064393e-05,1.897372130998942197e-05,9.236826476133330743e-06,1.708986755240005095e-04
1.280000000000000000e+02,1.161974862984305190e-05,1.720629569978981976e-05,1.809709117694957570e-05,1.602904729647303128e-05,1.580213426493060069e-04
1.290000000000000000e+02,1.073687512853638282e-05,1.200591258165850661e-05,2.582206363288541695e-05,1.718208098566709197e-05,1.384095608036872704e-04
1.300000000000000000e+02,1.278698587936499820e-05,1.279770731399398898e-05,2.348806561558447470e-05,1.579042106736316953e-05,1.216771927925464070e-04
1.310000000000000000e+02,9.947298016066419279e-06,1.373789593650531771e-05,2.223993545658053961e-05,1.180057015726099223e-05,1.068211113413042312e-04
1.320000000000000000e+02,1.159695473429422918e-05,1.421827979897205552e-05,1.974828260153937975e-05,2.010840512967071447e-05,1.045880736706417125e-04
1.330000000000000000e+02,1.009042649335878394e-05,1.481427231864174132e-05,2.050891160887413633e-05,1.189436868032078820e-05,9.309407336988151371e-05
1.340000000000000000e+02,1.380177544929583888e-05,1.357041295146910187e-05,1.865867838279910984e-05,1.056698746604300965e-05,8.728482041742147146e-05
1.350000000000000000e+02,1.799078734832093573e-05,1.242021873204546267e-05,1.832021744940792729e-05,1.616392698977620057e-05,7.801706163845789632e-05
1.360000000000000000e+02,1.370808696510295022e-05,2.175379373270391881e-05,1.893713090583837300e-05,1.133726821866964940e-05,7.367530960833423848e-05
1.370000000000000000e+02,9.452946992283273175e-06,1.459594615982329202e-05,1.644955060098318711e-05,8.625705975595643338e-06,6.444949356188001133e-05
1.380000000000000000e+02,1.325773447646838576e-05,1.624883728779114023e-05,1.659932767561489442e-05,9.049769843061383767e-06,6.684927677402807689e-05
1.390000000000000000e+02,1.482028105703747656e-05,1.590360243231003778e-05,1.521189360220720488e-05,1.328045648218978414e-05,5.888411846299845820e-05
1.400000000000000000e+02,1.435438322205939699e-05,9.666789990148139111e-06,1.353500619127867566e-05,1.221452056443528278e-05,4.620393607668304981e-05
1.410000000000000000e+02,1.054179789172771109e-05,1.579574051524534894e-05,1.930069581423943248e-05,8.902947417399609265e-06,5.341154750004850627e-05
1.420000000000000000e+02,1.064349749158033376e-05,1.511727614800228991e-05,2.324848894874609329e-05,1.100258586395064242e-05,4.686352866456466870e-05
1.430000000000000000e+02,1.325092227077995233e-05,1.156903237009565544e-05,1.485590338479170214e-05,9.751098508758992978e-06,4.428511538423496319e-05
1.440000000000000000e+02,1.690454899061499816e-05,8.804513592197693583e-06,1.958396028700626346e-05,1.303311789835337464e-05,3.774841355530522691e-05
1.450000000000000000e+02,1.515665927198650564e-05,1.476784399323527452e-05,1.876837774295037065e-05,1.459453587049353018e-05,3.728358470367343358e-05
1.460000000000000000e+02,1.288642780861160020e-05,1.002994676724267009e-05,1.562534454757624758e-05,2.004446713244067979e-05,2.939446482408403227e-05
1.470000000000000000e+02,1.522882909588130218e-05,1.024753024991831296e-05,1.760477444978647554e-05,1.768720558481540195e-05,3.104070989934371028e-05
1.480000000000000000e+02,1.204624312445279344e-05,2.419582356483207519e-05,1.462589381517886977e-05,1.609158688609113597e-05,3.025614857821157244e-05
1.490000000000000000e+02,1.508637447267258125e-05,1.086385060300454342e-05,1.870200394937793220e-05,1.656708163910725062e-05,2.682148114574456343e-05
1.500000000000000000e+02,1.533481165516548117e-05,9.805055449008115431e-06,1.464520486083031869e-05,1.798122741192287322e-05,2.433230782750150922e-05
1.510000000000000000e+02,8.289816107009961854e-06,1.082588912160176164e-05,1.549393728883519117e-05,1.266357590190558824e-05,2.119532317435002255e-05
1.520000000000000000e+02,1.339674922917755140e-05,9.333707505998489751e-06,1.302417891935192529e-05,1.575096332961933854e-05,2.103057770319605169e-05
1.530000000000000000e+02,1.118199482930126720e-05,1.376529023278116881e-05,1.856102601582865219e-05,1.422661134975466979e-05,2.024488453955530787e-05
1.540000000000000000e+02,1.117327766086972929e-05,1.279433238909888360e-05,1.318209360190447654e-05,1.842008740471356987e-05,1.944402131137668022e-05
1.550000000000000000e+02,9.757743037686061882e-06,1.355827275573151525e-05,1.918838539982647973e-05,9.612165255190596724e-06,1.618516716828111157e-05
1.560000000000000000e+02,1.618612018905452032e-05,1.577905988381367308e-05,1.976156986105426228e-05,1.939781893978143046e-05,1.770061271277878490e-05
1.570000000000000000e+02,1.063533066947286443e-05,1.989066846919129716e-05,1.547109392463497102e-05,2.022870603535231737e-05,1.395168988638229024e-05
1.580000000000000000e+02,9.870829950964221666e-06,9.230785204761282614e-06,1.530787710024572590e-05,1.347299621123898561e-05,1.815645639535734546e-05
1.590000000000000000e+02,1.203035867658464042e-05,1.090531420411267050e-05,2.430015237564475683e-05,1.704640384692091004e-05,1.665367420611296723e-05
1.600000000000000000e+02,1.075192198918273334e-05,1.263025690823038616e-05,1.627079922217333774e-05,1.762116674330904686e-05,1.503650653134069870e-05
1.610000000000000000e+02,8.140883516305486012e-06,1.665618087587361629e-05,1.708892318164068058e-05,1.657878215688413093e-05,1.126057586198214722e-05
1.620000000000000000e+02,1.247909897383880917e-05,1.114633159715605615e-05,2.068331577653736986e-05,2.023742318568721998e-05,2.131763135593267577e-05
1.630000000000000000e+02,1.667278697492502459e-05,1.192034489116977625e-05,1.524708919198314305e-05,1.836333316362903645e-05,1.572900775193009082e-05
1.640000000000000000e+02,1.136150302516458765e-05,9.993068956215545029e-06,2.311665443621713223e-05,2.023336092993321955e-05,1.376297262634107454e-05
1.650000000000000000e+02,1.028003138259236948e-05,1.827364256290486821e-05,1.851854624046467279e-05,1.305054261291349604e-05,1.076687737799897349e-05
1.660000000000000000e+02,1.112565938965470735e-05,1.785862025704965106e-05,1.981498956149518875e-05,2.207687331678975795e-05,1.359276867685110801e-05
1.670000000000000000e+02,6.158949987122852576e-06,6.056944655941087774e-06,1.797051955576556281e-05,1.820721780476652896e-05,1.107000951383607656e-05
1.680000000000000000e+02,1.179945910922963748e-05,1.277901934493286262e-05,1.714639711714038839e-05,1.472752158782064669e-05,1.449947826526187811e-05
1.690000000000000000e+02,9.449887889090291537e-06,1.436382160879823289e-05,1.882634056737941819e-05,1.354594565405875528e-05,1.433861825539395340e-05
1.700000000000000000e+02,1.231275420365829376e-05,1.094323139316788485e-05,1.318557403640063797e-05,1.716358478232038465e-05,1.273590132133683994e-05
1.710000000000000000e+02,1.173228399675707578e-05,1.334767960270433207e-05,1.617871629411293810e-05,1.483029469717678239e-05,1.445616161910301400e-05
1.720000000000000000e+02,1.660915008316887764e-05,1.458836484835579483e-05,2.135866731423075038e-05,1.212625823598934005e-05,1.529788979492963108e-05
1.730000000000000000e+02,1.261430146981545874e-05,1.205051161989878494e-05,1.991965550118823813e-05,1.301772993089755914e-05,1.174294811989717857e-05
1.740000000000000000e+02,1.192319312470768722e-05,1.622284020774689139e-05,1.757421043924178861e-05,2.251952288645497902e-05,1.111237430084788258e-05
1.750000000000000000e+02,1.486924302407377496e-05,9.266208303992939932e-06,2.693649859997204743e-05,1.505796646272816730e-05,1.145122994428149354e-05
1.760000000000000000e+02,1.190973978715259562e-05,8.155660597752856233e-06,1.902161679667724314e-05,1.731339373989282393e-05,9.389275180904377294e-06
1.770000000000000000e+02,1.567513218425631294e-05,1.374977176504810217e-05,1.529713757397743734e-05,1.214217799783146035e-05,9.699248092687184908e-06
1.780000000000000000e+02,1.308914516129355832e-05,1.643189614664031239e-05,1.308525105647717623e-05,1.918601142925080438e-05,1.126046448574058445e-05
1.790000000000000000e+02,1.225627929724026899e-05,8.233152058889636749e-06,1.885105320786895078e-05,2.186408574067488786e-05,9.413822717463382617e-06
1.800000000000000000e+02,1.359853444660164001e-05,1.543995561270605776e-05,1.555237975425782793e-05,1.758928240824797484e-05,1.122530588892889369e-05
1.810000000000000000e+02,1.136905235277207993e-05,1.586288279298297965e-05,2.164285105399343934e-05,1.423187542137771544e-05,1.087587550874236086e-05
1.820000000000000000e+02,9.685496518918590425e-06,1.941722429554815221e-05,2.326053601264810311e-05,1.922917415408953445e-05,2.037179858072057925e-05
1.830000000000000000e+02,9.858447702626449427e-06,1.119089231571557264e-05,1.906569248988354559e-05,1.757862344253791065e-05,1.814958541512812218e-05
1.840000000000000000e+02,1.499480089806048966e-05,1.452276942459640452e-05,1.534074847475697112e-05,1.724296475680286989e-05,1.125771072962855612e-05
1.850000000000000000e+02,1.127204735784648193e-05,2.474083971060192511e-05,1.891554248423243934e-05,1.365160602107007293e-05,1.329009910600031930e-05
1.860000000000000000e+02,8.316107733108424327e-06,1.266694984125571466e-05,1.650908094463776621e-05,1.471505369565750954e-05,1.091980599410291575e-05
1.870000000000000000e+02,1.271877594777315323e-05,1.448170241302726424e-05,2.114005406350649707e-05,1.774736209159133438e-05,1.122473180725780395e-05
1.880000000000000000e+02,9.932930360001535064e-06,1.305625961045553396e-05,2.070603447090757498e-05,1.703047621448572357e-05,8.900494772978717606e-06
1.890000000000000000e+02,7.769363398635320550e-06,1.543120333491465601e-05,1.941414204786884312e-05,1.568087183922983741e-05,1.332329147818445136e-05
1.900000000000000000e+02,7.113058654750759047e-06,1.504596844958960844e-05,1.517279417417860543e-05,1.200712383009339135e-05,1.756045278533679976e-05
1.910000000000000000e+02,1.209401768054174653e-05,8.814197964501779836e-06,2.026739933091992185e-05,1.094425759684547472e-05,1.468864248999057764e-05
1.920000000000000000e+02,1.100662270381302932e-05,8.669258805604762586e-06,1.606559382449912476e-05,2.061077814474732151e-05,1.333727619390323582e-05
1.930000000000000000e+02,1.026391161551565290e-05,1.114030186288861302e-05,1.874696553905152996e-05,2.886299225413058167e-05,1.310816058675001727e-05
1.940000000000000000e+02,1.493156071064039025e-05,1.162582623637220536e-05,1.908255199867259222e-05,1.561765689028771220e-05,1.434838214875444606e-05
1.950000000000000000e+02,1.328508595477284615e-05,9.400775354495571889e-06,1.963596897869290814e-05,1.654956028318554928e-05,1.071565287547038281e-05
1.960000000000000000e+02,1.096392347510466436e-05,1.646430117807629046e-05,2.299425754248574094e-05,1.599963874832077693e-05,1.105090314890144754e-05
1.970000000000000000e+02,9.834050259116544623e-06,9.665563632021978435e-06,1.919158210872407011e-05,1.680669876968909904e-05,9.195859731025990413e-06
1.980000000000000000e+02,1.043065104289198075e-05,1.229790251955353853e-05,1.758241230875867700e-05,1.933089468475479578e-05,1.199156211351137813e-05
1.990000000000000000e+02,1.258658856495564748e-05,1.467858066694915919e-05,2.063331348389763065e-05,2.402663946365901637e-05,1.733661772274075474e-05
2.000000000000000000e+02,1.253521190491824200e-05,1.388698216175932032e-05,2.110143311306877933e-05,1.732920444896812739e-05,2.358953849856959550e-05
2.010000000000000000e+02,1.556784426470780858e-05,1.035644453462047920e-05,2.082996558860905623e-05,1.500307369539655156e-05,1.328370528708155973e-05
2.020000000000000000e+02,9.989235662533069160e-06,1.240270524538455987e-05,2.684841355538036822e-05,1.664915636656605358e-05,1.338567890896147361e-05
2.030000000000000000e+02,1.487658662902014042e-05,1.609868403174008478e-05,1.660014482829375027e-05,2.062373303823861193e-05,1.478939735910511644e-05
2.040000000000000000e+02,1.884531393769872665e-05,1.143550901305800949e-05,1.663631250736763434e-05,2.586706274587680099e-05,1.052698250370021071e-05
2.050000000000000000e+02,1.549146035195736459e-05,1.351345836608786044e-05,2.002679479107261074e-05,1.574502877443872961e-05,1.333108693157836200e-05
2.060000000000000000e+02,1.589311417604655219e-05,1.249878301778917233e-05,1.519211027323219554e-05,1.598574565064847519e-05,9.789084578271101122e-06
2.070000000000000000e+02,1.146481325831061326e-05,1.966420079280162270e-05,2.093877992159765000e-05,1.369277817497849270e-05,1.954462019648772753e-05
2.080000000000000000e+02,1.143374535028662820e-05,1.058913815699114025e-05,1.831018320508359665e-05,1.854646824728245491e-05,6.499786286640052424e-06
2.090000000000000000e+02,1.175121821761493379e-05,1.100459069225401265e-05,2.328939991125267284e-05,1.899189503506981680e-05,9.502698023355904411e-06
2.100000000000000000e+02,1.260835077387945091e-05,1.091055889479441987e-05,2.392875600043531392e-05,1.718062486155691460e-05,1.665799558747682596e-05
2.110000000000000000e+02,1.395973062412458887e-05,1.052974105730797305e-05,1.989306012695202242e-05,2.175326306386171638e-05,6.903832403759579961e-06
2.120000000000000000e+02,1.330864539550447034e-05,9.397721683734872045e-06,1.884294296927713219e-05,1.275681382340021486e-05,1.542592689862676281e-05
2.130000000000000000e+02,1.215453470448935036e-05,1.258233273415676479e-05,1.549689514135366153e-05,1.440427043697400933e-05,1.251220676412589938e-05
2.140000000000000000e+02,1.351136644256456520e-05,1.617566935752101642e-05,2.079003463550943565e-05,1.781840241543708458e-05,1.258518884750259303e-05
2.150000000000000000e+02,1.193743326433072127e-05,1.413161443142296747e-05,1.706193997719207545e-05,1.965756076716118628e-05,7.188229818155811301e-06
2.160000000000000000e+02,9.544967712771246227e-06,1.121589677799406104e-05,1.589671950885662710e-05,1.696614054225165091e-05,1.169385533561495549e-05
2.170000000000000000e+02,1.078805692455997445e-05,8.983453889888082244e-06,2.347263599833393499e-05,1.670505182971293578e-05,1.623181664700545923e-05
2.180000000000000000e+02,1.563466021581305654e-05,1.227460236896682488e-05,2.024765409758266799e-05,1.938681784763307547e-05,9.066841728966323899e-06
2.190000000000000000e+02,1.127435625314365808e-05,1.217517927487588025e-05,1.758068852208971578e-05,1.560809014233832670e-05,1.165976325701034710e-05
2.200000000000000000e+02,1.367129385465570834e-05,1.462412966490855837e-05,2.196227789619253912e-05,1.954554714400646986e-05,1.177470181445983144e-05
2.210000000000000000e+02,1.395807592119435725e-05,1.142653858210440632e-05,2.243088178177643499e-05,1.784624780898358409e-05,8.984480373119829721e-06
2.220000000000000000e+02,1.289137555449126893e-05,9.552673277513079597e-06,1.679889870631612325e-05,1.911614159633145960e-05,1.534590137208802219e-05
2.230000000000000000e+02,1.192255007320675020e-05,1.168935454398667417e-05,1.602543982304194259e-05,1.925727632534623979e-05,1.136043562854904820e-05
2.240000000000000000e+02,1.544495985528193671e-05,1.019520664957695999e-05,2.440442224771466329e-05,2.258329779214474087e-05,9.017258493337898528e-06
2.250000000000000000e+02,1.924134824426992907e-05,1.087060958349095330e-05,1.698936641736370490e-05,1.910035175878288527e-05,9.944033250830486281e-06
2.260000000000000000e+02,1.624294201485465550e-05,1.187727823759310297e-05,2.584393369442494759e-05,2.360703990023083065e-05,9.269342060802543415e-06
2.270000000000000000e+02,1.238597638286709213e-05,1.734937980790718370e-05,2.152267589528022995e-05,1.620374161048765416e-05,1.311986211371962696e-05
2.280000000000000000e+02,1.233610261375250872e-05,1.343178103518916089e-05,2.436321259791096594e-05,1.993482025286485992e-05,9.360365049837504614e-06
2.290000000000000000e+02,1.253778053067478027e-05,1.062514113769896795e-05,1.711220904443422342e-05,2.357683371045915521e-05,1.253929359079641870e-05
2.300000000000000000e+02,1.036397329068350359e-05,1.500660540465492687e-05,2.270458294850730141e-05,1.808791976409818147e-05,1.197923930895683498e-05
2.310000000000000000e+02,2.392294899300484445e-05,1.254125183036691737e-05,2.876516056771194485e-05,1.501407874293647637e-05,1.150549372286313599e-05
2.320000000000000000e+02,1.337011120161601951e-05,1.471816865405983776e-05,2.389474501873767309e-05,1.931041225988749943e-05,1.582093286378594144e-05
2.330000000000000000e+02,1.111231248629440671e-05,1.159086307811474370e-05,1.767199736801838839e-05,1.502662177987890146e-05,1.300832202733026577e-05
2.340000000000000000e+02,1.009051484945899801e-05,1.333515635648652164e-05,2.071638847811474449e-05,1.140958443246464782e-05,1.695007869761955277e-05
2.350000000000000000e+02,1.229118757795077954e-05,1.298136450933462527e-05,2.337699125620762430e-05,1.382682667838697199e-05,1.294024972264828932e-05
2.360000000000000000e+02,1.078008829846766048e-05,1.205291248540518723e-05,1.970065052714353726e-05,1.768771870114260736e-05,1.313756984566705199e-05
2.370000000000000000e+02,1.300040977847416457e-05,1.376615384962587285e-05,1.886175236054388193e-05,1.274308371435051157e-05,1.094683517788297422e-05
2.380000000000000000e+02,1.000470836287625787e-05,8.854837135197080045e-06,2.460196851006291041e-05,1.461241916844713273e-05,9.597734013211400850e-06
2.390000000000000000e+02,8.446224236346999703e-06,1.497330318478429234e-05,2.138406526708269695e-05,1.908464387989639022e-05,1.031591126099407063e-05
2.400000000000000000e+02,9.645484059239706198e-06,1.400544331309205689e-05,1.894755779263679329e-05,1.567039199035225039e-05,1.277913083430615160e-05
2.410000000000000000e+02,7.225003182842471006e-06,1.155470741964759185e-05,2.018141593540523360e-05,1.263171349241698493e-05,1.082554100440002998e-05
2.420000000000000000e+02,7.851435165240339131e-06,1.435840494667939282e-05,2.691256956754983776e-05,1.620019678449935441e-05,1.769840683563117523e-05
2.430000000000000000e+02,1.119797546678125144e-05,1.057853999142377432e-05,2.589680353703993632e-05,1.737538734436494536e-05,1.857454698428462336e-05
2.440000000000000000e+02,1.010791237776587081e-05,1.218747863129809872e-05,2.367599917374452190e-05,1.758555916397952501e-05,1.366349338527417245e-05
2.450000000000000000e+02,1.077201054255905177e-05,1.484169983956284966e-05,2.327168873539342542e-05,1.952767067459060257e-05,1.299631037821047386e-05
2.460000000000000000e+02,1.046088782985510335e-05,1.040857497047742442e-05,2.134787492247269824e-05,1.586914141615825002e-05,9.844240702272522014e-06
2.470000000000000000e+02,8.893570651147264527e-06,1.015634454548663967e-05,3.198175587582063883e-05,1.289865250009292197e-05,1.486218668300676171e-05
2.480000000000000000e+02,7.514378450590442071e-06,1.112534295977241072e-05,2.292593333941272959e-05,1.411028484599174959e-05,1.505389977007887126e-05
2.490000000000000000e+02,1.472958723769401956e-05,1.336105389038166891e-05,2.064596649731242906e-05,1.327498525738324275e-05,9.027592715704635395e-06
2.500000000000000000e+02,1.548341776369532852e-05,2.039221222904785691e-05,1.928101537407300725e-05,1.304449472849800173e-05,1.369308579757255728e-05
2.510000000000000000e+02,9.289891270691796876e-06,9.899892358111728186e-06,2.417480226668544674e-05,1.350618537920844631e-05,1.092947801606403146e-05
2.520000000000000000e+02,9.486358573562725383e-06,1.149783345222310516e-05,2.218727233094242024e-05,1.078190845682502896e-05,1.169287843894029066e-05
2.530000000000000000e+02,8.311536708993649825e-06,1.132534208192481628e-05,2.048939784393688512e-05,1.396565622113765670e-05,1.434983868231487492e-05
2.540000000000000000e+02,1.298114640058134484e-05,1.987844515005665613e-05,2.084393081436264339e-05,2.002003496570647911e-05,1.533292977429212556e-05
2.550000000000000000e+02,1.680783951885089778e-05,1.892180410334454166e-05,2.122601146004043926e-05,2.046417052048443708e-05,1.554139622050865199e-05
2.560000000000000000e+02,1.457573714203075355e-05,1.178060723194818138e-05,2.165668607778670207e-05,1.454104361986452432e-05,1.276543179173916798e-05
2.570000000000000000e+02,1.402038592324128530e-05,1.502760220839505223e-05,2.033821762781329312e-05,1.822165213571924625e-05,1.130294503204343215e-05
2.580000000000000000e+02,1.063403280221475455e-05,1.374316274149744999e-05,3.055874619484200139e-05,1.563233862311719236e-05,1.590765845527197797e-05
2.590000000000000000e+02,1.463717487937277184e-05,1.401002214118651779e-05,2.708175415344626913e-05,2.032687135944399870e-05,1.241725484102396138e-05
2.600000000000000000e+02,1.053300587117167453e-05,1.103451382944431458e-05,1.945009084802773458e-05,1.516280465507779951e-05,1.300382058000426611e-05
2.610000000000000000e+02,9.581369684208418391e-06,1.323007568410083934e-05,2.481475042448444412e-05,1.241430364695705890e-05,1.665868171463191771e-05
2.620000000000000000e+02,1.037429283234914124e-05,1.788419183201828133e-05,2.534924795938309217e-05,1.360608844824806596e-05,1.329863663568353616e-05
2.630000000000000000e+02,1.042668139683566864e-05,1.305049756339382583e-05,2.429685784899326961e-05,2.207606814819129681e-05,1.091288776877696876e-05
2.640000000000000000e+02,8.335763205247204155e-06,1.383469526416991613e-05,2.275153164610355105e-05,2.117060028572481656e-05,1.553291505851372989e-05
2.650000000000000000e+02,7.958269886088054079e-06,1.569167041592933742e-05,2.794021187513262561e-05,1.648076507931861556e-05,1.539410997264401004e-05
2.660000000000000000e+02,1.261821875886415256e-05,8.841326679664973653e-06,2.281997894482135081e-05,1.953635543350262793e-05,1.271588884210750336e-05
2.670000000000000000e+02,9.113277455785606662e-06,1.210286310260322296e-05,2.234776971654639510e-05,1.628939319087141513e-05,1.815003228200495755e-05
2.680000000000000000e+02,9.972286218684622838e-06,1.130950114658357819e-05,2.219000908554313867e-05,1.533595753588912203e-05,1.023622442675176103e-05
2.690000000000000000e+02,1.472949318404026542e-05,1.810709905702978517e-05,2.281647905066908066e-05,1.775491321265310063e-05,1.772617380613183968e-05
2.700000000000000000e+02,1.525297976856521132e-05,9.711641842380380751e-06,2.110346768935400519e-05,1.831806933005886151e-05,1.344251273793783952e-05
2.710000000000000000e+02,1.337980437243757592e-05,1.055726994547701025e-05,2.038190842024167893e-05,1.452167550541894059e-05,1.304582536654219638e-05
2.720000000000000000e+02,1.186884387582853861e-05,9.080283022822044359e-06,1.896127177958284449e-05,1.740402907601801274e-05,1.651399173219214589e-05
2.730000000000000000e+02,1.249315634421765964e-05,1.110553354444210328e-05,1.830220701715123965e-05,1.847217287342939329e-05,1.337008068424960783e-05
2.740000000000000000e+02,1.378838272703131196e-05,1.234465029220643828e-05,2.034302971032353469e-05,1.640115455303625680e-05,1.232889601454623119e-05
2.750000000000000000e+02,1.564251059171795077e-05,1.660736807473917054e-05,2.195824940209867293e-05,1.757889990672278913e-05,1.802273895679107341e-05
2.760000000000000000e+02,1.595039500079664663e-05,1.369856077293452046e-05,1.974507041235806781e-05,2.049520801694626471e-05,1.626773141250037469e-05
2.770000000000000000e+02,1.788338915653664429e-05,1.664922608191066189e-05,2.282099938211157308e-05,2.157901595867262046e-05,1.878160867696543335e-05
2.780000000000000000e+02,1.021744646279021396e-05,1.023930260868333164e-05,2.528492017772610012e-05,1.322480668464187659e-05,2.034045385923555216e-05
2.790000000000000000e+02,1.579185542577299373e-05,1.141363389489669089e-05,2.612991090777949665e-05,1.323752016080259608e-05,1.901442388785312687e-05
2.800000000000000000e+02,1.504969917076603991e-05,1.307822840379557761e-05,2.171482467261398597e-05,1.738633807413236809e-05,1.601662159500527594e-05
2.810000000000000000e+02,1.335916173539342111e-05,1.583468218890882184e-05,2.378750559617337501e-05,1.451963242626863604e-05,2.031100161958843131e-05
2.820000000000000000e+02,1.500950003352485851e-05,9.979933252912687180e-06,2.224685893492672761e-05,1.909209950878842932e-05,1.498739768368562153e-05
2.830000000000000000e+02,1.724904012812000786e-05,1.106171433218339217e-05,2.928601752849591122e-05,1.501156738437092741e-05,1.648823819300204718e-05
2.840000000000000000e+02,9.909737752278324763e-06,1.441347456898611767e-05,3.514310356389493961e-05,1.369458677857871010e-05,1.613706056868835503e-05
2.850000000000000000e+02,1.633997288108535173e-05,1.186743028669390299e-05,2.624988110799808538e-05,2.026927028786484897e-05,1.468176582364311145e-05
2.860000000000000000e+02,1.000518526717009138e-05,1.563888921873868298e-05,2.777049382018947910e-05,1.365980487022522283e-05,1.038995432134370844e-05
2.870000000000000000e+02,1.361816923017844516e-05,1.197779405226473415e-05,2.564597151255565421e-05,1.820629944648821663e-05,2.056032561614795640e-05
2.880000000000000000e+02,1.659512297713661155e-05,1.038965460598006985e-05,3.051235810358488010e-05,1.529297899127701754e-05,1.819948624037781570e-05
2.890000000000000000e+02,1.587931979563084184e-05,9.522294900254912875e-06,2.742453968662683650e-05,1.583452215492275883e-05,2.380374090038550605e-05
2.900000000000000000e+02,1.798674079245277113e-05,1.213087302387449995e-05,2.728428456300058258e-05,1.793123941673524513e-05,1.319791638942913181e-05
2.910000000000000000e+02,1.349821448692889447e-05,1.585174662110944155e-05,2.587020571021003690e-05,1.757935784829633974e-05,1.490064243059308069e-05
2.920000000000000000e+02,1.213155975154922572e-05,9.263969306561037342e-06,2.679714130870980426e-05,1.734620582261037214e-05,1.716806125184877629e-05
2.930000000000000000e+02,2.288971812935969297e-05,1.943184177144452462e-05,2.514071679682317040e-05,1.903638682831942930e-05,1.756003562147778752e-05
2.940000000000000000e+02,1.456628896623346492e-05,1.478183774272778805e-05,3.034040397964510305e-05,2.176593817670990916e-05,1.078702707701939545e-05
2.950000000000000000e+02,1.531817702882243282e-05,6.739960698443070441e-06,2.691489851813777534e-05,2.517322888295758787e-05,1.626075156013762069e-05
2.960000000000000000e+02,1.290079303328806049e-05,1.196680826509588513e-05,2.770404457852482238e-05,1.730062942006949100e-05,1.324034646077443256e-05
2.970000000000000000e+02,1.729445496623238654e-05,1.199182705280410488e-05,3.377894165523809278e-05,1.911974679280614708e-05,1.749650641880151625e-05
2.980000000000000000e+02,1.512192685992896912e-05,1.352293186729358609e-05,2.403342337664593487e-05,2.111942780402831232e-05,1.382556555806768728e-05
2.990000000000000000e+02,1.435287968820642135e-05,9.000597052888359428e-06,3.192208643465477280e-05,1.627341889087752236e-05,1.095271000206565759e-05
3.000000000000000000e+02,1.192336786770553658e-05,1.162520749720119539e-05,2.522954337502714139e-05,2.430254608787318915e-05,1.421834345161077096e-05
3.010000000000000000e+02,1.421146090752056779e-05,1.095679465135113162e-05,2.906268632285602393e-05,1.496118848143268565e-05,1.662615188802174515e-05
3.020000000000000000e+02,1.154567599903622011e-05,1.306904450082413405e-05,3.874030594719357623e-05,1.561000248806454493e-05,1.184385350083694277e-05
3.030000000000000000e+02,1.201183348209511337e-05,1.391125658323222325e-05,3.044304347332715821e-05,1.629747507470025170e-05,2.296223972009237002e-05
3.040000000000000000e+02,1.223976294140172172e-05,1.128158501828568916e-05,2.922159471652197027e-05,2.300583762304686530e-05,1.345405313957215299e-05
3.050000000000000000e+02,1.289549058036687512e-05,1.357150879000013077e-05,2.821399422203718643e-05,1.299189514114562627e-05,1.761841664116303718e-05
3.060000000000000000e+02,9.954618302221440729e-06,1.268211877114566732e-05,3.215786147647836657e-05,1.410938855683774307e-05,1.962002955446795482e-05
3.070000000000000000e+02,1.451689722165028229e-05,8.324699463435614177e-06,2.667513731735571270e-05,2.191547271079841153e-05,1.204530823650795668e-05
3.080000000000000000e+02,1.235218315975838976e-05,1.315473032514891116e-05,3.096914870104328088e-05,1.340121478687894552e-05,1.727890423552924659e-05
3.090000000000000000e+02,1.133671139152969687e-05,7.981491595532297367e-06,3.001240755495793167e-05,1.598390935420024306e-05,1.706862296524391809e-05
3.100000000000000000e+02,1.356167899357885176e-05,1.050503583799322627e-05,3.336058881309167390e-05,1.529230851116114565e-05,1.160096801489096663e-05
3.110000000000000000e+02,8.073570977873423260e-06,1.436206546456819666e-05,2.890540902877880569e-05,1.906627159820040163e-05,1.368958296998901147e-05
3.120000000000000000e+02,1.670576662482492480e-05,1.499009163119513488e-05,2.790650287154416986e-05,2.110979111957789200e-05,1.929312600590371574e-05
3.130000000000000000e+02,2.127967666598618024e-05,1.210514307847798676e-05,3.151938520407071564e-05,2.215734277677405828e-05,1.515366721827060559e-05
3.140000000000000000e+02,1.300209915922057036e-05,1.577751123893467167e-05,2.208766328415379121e-05,1.884656304518284031e-05,1.607937334480169511e-05
3.150000000000000000e+02,1.550250977389033835e-05,1.521507124513377107e-05,2.247248427411641103e-05,1.733785014790267809e-05,1.793379639614123278e-05
3.160000000000000000e+02,1.392928525745240620e-05,1.867206633765494672e-05,2.453565811433300325e-05,1.675401821177313622e-05,1.449128791575216013e-05
3.170000000000000000e+02,1.250246022932444134e-05,1.051940010343699328e-05,2.553179034503472167e-05,1.997021796718012610e-05,1.552126041692858394e-05
3.180000000000000000e+02,1.557679132224709662e-05,1.645425464624761247e-05,2.213191286692950399e-05,1.670467225778349274e-05,1.208320118728511972e-05
3.190000000000000000e+02,1.495646765659053301e-05,1.022761246427528192e-05,2.411006709746033039e-05,1.685859095534869567e-05,1.460421716548143678e-05
3.200000000000000000e+02,9.898343769632056421e-06,2.016565711437934283e-05,2.124096681244136420e-05,2.141765844698717558e-05,1.944842924150869123e-05
3.210000000000000000e+02,1.332532168984990051e-05,1.433321242072516100e-05,2.311388134879077683e-05,2.182431298625164828e-05,1.975938702647450640e-05
3.220000000000000000e+02,1.838747370186410990e-05,1.820592486778682684e-05,2.665658011846705477e-05,2.131713971598170332e-05,1.317142761858569600e-05
3.230000000000000000e+02,9.802607435105414879e-06,1.358498483694514647e-05,2.626815336626009412e-05,2.737217717241335890e-05,1.613979505699081329e-05
3.240000000000000000e+02,1.203212885780846619e-05,1.251986224937162717e-05,2.463598745483519536e-05,1.893494015381413931e-05,1.611197968631739030e-05
3.250000000000000000e+02,1.099058084308435213e-05,1.525654297385159452e-05,2.210805679814242808e-05,1.575324015712364911e-05,1.357479366215219585e-05
3.260000000000000000e+02,1.303840941924150343e-05,1.190860442201735481e-05,2.376822701388725534e-05,2.198242618456358599e-05,2.210571234784186601e-05
3.270000000000000000e+02,1.023977796565933573e-05,1.171032796842830237e-05,1.960854223248542638e-05,1.773413127026390868e-05,1.623412742801644271e-05
3.280000000000000000e+02,1.120531475184982639e-05,1.308316919801377765e-05,2.237140687222360924e-05,2.146424307136740595e-05,1.598921382095497279e-05
3.290000000000000000e+02,1.073292231434930244e-05,1.671747777187704287e-05,2.166014399673787949e-05,1.514214068742969488e-05,1.316278599539089100e-05
3.300000000000000000e+02,1.638207154530668674e-05,1.484384275807215658e-05,2.085711052024485923e-05,1.825108416986243043e-05,1.016671449527439819e-05
3.310000000000000000e+02,1.162870480364563974e-05,1.342517443159163548e-05,1.834549609247559943e-05,2.183201009586799302e-05,1.537606015689085837e-05
3.320000000000000000e+02,7.149516277893397387e-06,1.762630045998303530e-05,1.607864904062950018e-05,1.535399771790402212e-05,1.741065979787848050e-05
3.330000000000000000e+02,1.291848432793951673e-05,1.368912041954661873e-05,2.191595098621768045e-05,2.581490534825370275e-05,1.139742667344290084e-05
3.340000000000000000e+02,1.171705236924225346e-05,1.483911899080592178e-05,2.165991417968360366e-05,1.850436438566305242e-05,1.375993755603488466e-05
3.350000000000000000e+02,9.889290626730051770e-06,1.655444643300363339e-05,1.916545514846212939e-05,1.676037422460030513e-05,1.148035299458616265e-05
3.360000000000000000e+02,1.215812998789367327e-05,1.715990990769356017e-05,1.850296159289221976e-05,1.843443304205827360e-05,1.620144224967479119e-05
3.370000000000000000e+02,1.088198458465416962e-05,1.204900898432725853e-05,1.697858802052198968e-05,2.620608152748005182e-05,1.427564471678799407e-05
3.380000000000000000e+02,1.171416893386290070e-05,1.181485307943930252e-05,1.996484640132134558e-05,2.099277367839658126e-05,1.515629395199002971e-05
3.390000000000000000e+02,1.140196030979812036e-05,7.998789244401116605e-06,2.154095972606295817e-05,2.002437720505234608e-05,1.920555778711641182e-05
3.400000000000000000e+02,8.497547493546697694e-06,1.251159053650141573e-05,2.216230192797485898e-05,2.113097123546125999e-05,1.403035204061708896e-05
3.410000000000000000e+02,8.916254761626163372e-06,1.756541734665439947e-05,2.576058295478134141e-05,1.700832314688316416e-05,1.095565591757718948e-05
3.420000000000000000e+02,7.244768431946546627e-06,1.210552666175424008e-05,2.147415515740824787e-05,1.401995026384383891e-05,1.752266193622009638e-05
3.430000000000000000e+02,1.098130445886802420e-05,1.624779451381286322e-05,2.837414028145079925e-05,1.868609783250985146e-05,1.308238263941774449e-05
3.440000000000000000e+02,9.391222114296660095e-06,1.049056354274213732e-05,1.632156446917942816e-05,1.636003416316533787e-05,1.613085494445165580e-05
3.450000000000000000e+02,8.265912328719871027e-06,1.255062848104504525e-05,1.898826675283959986e-05,1.769084682545774001e-05,1.362010318062267800e-05
3.460000000000000000e+02,9.786282721191419398e-06,1.420037960553344192e-05,2.060493641076188709e-05,1.382145340100837672e-05,1.482426623422572476e-05
3.470000000000000000e+02,1.223922617021866444e-05,1.202723743265465828e-05,1.861571145700402496e-05,1.384057072184585735e-05,1.298851042097481923e-05
3.480000000000000000e+02,1.336998591872085029e-05,1.100380150131918811e-05,2.083249214157589790e-05,1.515722519773721189e-05,1.383536050103550963e-05
3.490000000000000000e+02,1.373743383725756217e-05,8.603165082665675811e-06,1.934126599656416090e-05,1.664622956643047047e-05,1.053963502017918330e-05
3.500000000000000000e+02,1.115860409128810460e-05,1.119401953120213733e-05,2.147552248732420566e-05,1.776088556604271673e-05,1.294385160199862383e-05
3.510000000000000000e+02,9.071702648189017282e-06,1.591789766908213721e-05,1.780184277955232375e-05,1.512665616820729753e-05,1.074937862510783049e-05
3.520000000000000000e+02,1.550881880318932815e-05,1.391338160028343651e-05,2.352064069099935040e-05,1.614957778173220504e-05,1.272328448742587881e-05
3.530000000000000000e+02,5.089373647737538420e-06,2.064147482550016122e-05,2.600223009430191468e-05,2.115035401317744146e-05,1.362307506946880409e-05
3.540000000000000000e+02,1.200158003211715396e-05,1.441835803817070882e-05,2.489783346171225986e-05,1.548229383629973199e-05,1.322763602584764442e-05
3.550000000000000000e+02,1.157424062814271792e-05,1.307293247576613027e-05,1.949327746120221860e-05,2.216522961140388048e-05,1.040531683538237218e-05
3.560000000000000000e+02,1.292905544048039701e-05,1.479736048948243621e-05,1.877267256300552134e-05,1.401844969040055844e-05,1.461817807968390781e-05
3.570000000000000000e+02,1.230791907003148111e-05,1.714473271685612588e-05,2.189593942714118668e-05,1.669825452221829210e-05,1.106797313399354721e-05
3.580000000000000000e+02,1.431402209817189686e-05,1.838538751353091527e-05,2.087125738858830459e-05,2.173438459407428525e-05,1.207400930092195068e-05
3.590000000000000000e+02,1.133380694895436136e-05,1.947155431825109417e-05,2.307642377763485797e-05,1.649090421762533509e-05,1.790162016568341841e-05
3.600000000000000000e+02,1.303864917645558563e-05,1.638830712968886161e-05,2.193609742673352514e-05,1.726402163715334837e-05,1.190060545674942460e-05
3.610000000000000000e+02,9.126832136163720577e-06,1.307899941804802069e-05,2.314063796160503728e-05,1.742801922999248632e-05,1.442519278704867958e-05
3.620000000000000000e+02,1.198089745979569187e-05,1.999387893936166449e-05,2.502667558212934296e-05,1.868788705872148626e-05,1.795294526296675741e-05
3.630000000000000000e+02,1.505365387921564491e-05,1.780750179658507903e-05,2.077693665214486174e-05,1.457800659221408779e-05,1.506426430308849262e-05
3.640000000000000000e+02,1.271134898428449844e-05,1.164621400162602072e-05,2.935118605806863457e-05,1.529532721300519427e-05,1.915863431034559028e-05
3.650000000000000000e+02,1.315549070268762222e-05,1.284335118256763053e-05,1.814702953106817063e-05,1.454220583729792793e-05,1.090496782774064144e-05
3.660000000000000000e+02,1.270185806512280635e-05,1.343176112134081279e-05,2.770876433766389368e-05,1.498342859806989225e-05,1.527018751057429569e-05
3.670000000000000000e+02,1.497186291898877641e-05,1.668903048446246373e-05,2.352433842844892098e-05,1.578487005970963253e-05,1.360273711970005905e-05
3.680000000000000000e+02,1.306222879449148166e-05,2.534714116519953819e-05,2.534629261186083227e-05,1.690097214479546750e-05,1.443697121272791151e-05
3.690000000000000000e+02,1.651183242712406241e-05,1.598576909822568837e-05,2.354062672638157494e-05,1.299568250490157340e-05,9.300437132986338895e-06
3.700000000000000000e+02,1.553071457349730622e-05,1.520816456213047729e-05,2.503169858081299992e-05,9.308512685990422142e-06,1.755666786407150681e-05
3.710000000000000000e+02,1.725037732358547515e-05,8.442132063413154697e-06,2.305917334022300480e-05,1.404152674477909812e-05,1.233036697723122188e-05
3.720000000000000000e+02,1.593182035475315672e-05,1.359303503900566312e-05,2.842856502827117993e-05,1.277873804717000183e-05,1.165260300617365630e-05
3.730000000000000000e+02,1.066077488809380469e-05,1.082590524625892670e-05,2.751816818158392408e-05,1.131967376899467581e-05,1.461038205674558554e-05
3.740000000000000000e+02,1.229595230800573091e-05,7.048095681416732816e-06,2.044482615426446159e-05,1.349850552068154741e-05,9.226511624715882931e-06
3.750000000000000000e+02,1.013082406264853574e-05,1.274419053809427993e-05,2.287860663752194768e-05,1.688377306019450685e-05,1.087398922128279821e-05
3.760000000000000000e+02,1.839602571274134846e-05,9.918701128763807162e-06,2.385436545471186776e-05,1.374426136335760162e-05,1.324326795548724789e-05
3.770000000000000000e+02,9.625012423297718556e-06,1.460631659799815907e-05,2.310736274746538754e-05,1.191752913332067010e-05,1.287123117577060327e-05
3.780000000000000000e+02,1.566136048369859424e-05,1.120481511496240756e-05,2.151608257749959563e-05,1.284941022650087916e-05,1.103027996840477698e-05
3.790000000000000000e+02,1.544506945361234784e-05,8.254849767963534646e-06,2.230552462800794444e-05,1.800371097226971528e-05,1.441981841721062807e-05
3.800000000000000000e+02,1.130702252916115924e-05,1.040319110412468717e-05,2.433799001921865823e-05,1.444640445724676425e-05,1.645186680288013292e-05
3.810000000000000000e+02,1.474158691849858371e-05,1.390748312934952935e-05,2.317286424913245213e-05,1.070336913622238484e-05,1.466774697389539028e-05
3.820000000000000000e+02,1.103717974548779068e-05,1.146704146171018124e-05,2.382381608856398714e-05,1.627645209401062942e-05,1.506375628035350189e-05
3.830000000000000000e+02,1.517543334828008739e-05,1.394512781061063578e-05,1.922152032585167092e-05,1.758663622231093626e-05,1.054746806339323939e-05
3.840000000000000000e+02,2.030659571583548484e-05,1.153792716412915809e-05,2.049947187732215070e-05,1.563671473259198308e-05,1.553602116377561515e-05
3.850000000000000000e+02,1.108469202326656244e-05,1.292683334530586592e-05,2.339564073072786243e-05,1.665212464618814892e-05,1.157647823257779152e-05
3.860000000000000000e+02,1.083390045841792215e-05,1.340357420542837019e-05,2.376358998779082299e-05,1.338350745694327770e-05,1.641593938928043173e-05
3.870000000000000000e+02,1.467612817418473270e-05,1.367679307173741421e-05,2.206586071273886063e-05,1.511498205897243707e-05,1.421758871589240414e-05
3.880000000000000000e+02,1.104364388870848757e-05,1.197305885414223781e-05,2.842171609263033361e-05,1.528766021752225868e-05,1.393577363340003927e-05
3.890000000000000000e+02,1.416353164851447133e-05,1.058044498203347672e-05,2.436666035976475797e-05,1.632315271504758414e-05,1.162301288304412594e-05
3.900000000000000000e+02,2.112906569495809350e-05,1.441903084242746047e-05,2.404332911365436587e-05,1.590852170274548172e-05,1.754788525742956296e-05
3.910000000000000000e+02,1.546994144541180560e-05,1.246043467140189875e-05,2.858712385900297193e-05,1.401524636668316504e-05,1.745256259289007517e-05
3.920000000000000000e+02,1.499510484548327582e-05,9.327062188924095665e-06,3.065713991279306327e-05,1.466201501032493582e-05,1.422606116818769806e-05
3.930000000000000000e+02,1.637516579577891207e-05,1.469494814809735317e-05,2.627067535709848300e-05,1.457928510062433958e-05,1.090431900307997637e-05
3.940000000000000000e+02,1.473015092701146500e-05,1.150855489451263480e-05,3.365147761191789044e-05,1.631696894510703544e-05,1.606962777866982606e-05
3.950000000000000000e+02,1.525761754384014068e-05,1.055715038111859627e-05,2.784299588576288897e-05,1.377235850819058527e-05,1.483671056778934627e-05
3.960000000000000000e+02,1.088130276993837242e-05,1.302527904301076234e-05,2.304660826768500925e-05,1.611878528084975670e-05,1.466722541432208260e-05
3.970000000000000000e+02,1.585160964878706835e-05,1.244571955194562207e-05,2.417713230740137220e-05,1.507519292398562527e-05,9.949637155615143058e-06
3.980000000000000000e+02,1.401189983851747201e-05,1.530270609428896478e-05,2.673470056047122512e-05,1.236832905016083117e-05,1.980626470210467005e-05
3.990000000000000000e+02,1.702804062564400311e-05,1.366178527395511821e-05,2.878221659496915663e-05,1.076866941263077138e-05,1.240741000918532677e-05
4.000000000000000000e+02,1.316735748480013513e-05,1.288089964601724091e-05,2.535950382787088841e-05,1.430532110457960471e-05,1.219309630229314934e-05
4.010000000000000000e+02,1.797156312599579309e-05,1.108501102276004957e-05,2.572637217745921134e-05,1.363589448699631390e-05,1.183216219902138988e-05
4.020000000000000000e+02,1.178944199153875161e-05,1.289475299870446179e-05,2.570728355866247483e-05,1.321454664038324012e-05,1.306181409366224955e-05
4.030000000000000000e+02,1.088097454804426434e-05,9.705833067807922987e-06,2.503796284947235051e-05,1.489445834912395128e-05,1.782183733589626229e-05
4.040000000000000000e+02,1.873394723017618446e-05,1.128190531740624891e-05,2.644362123138677134e-05,1.832014381752955501e-05,9.525124825882080870e-06
4.050000000000000000e+02,8.861875559929011104e-06,1.573811633170940638e-05,2.801858251122446575e-05,1.345197323743274609e-05,1.071871765145893107e-05
4.060000000000000000e+02,1.066150875617122296e-05,9.846089984222317071e-06,2.292736374009951561e-05,1.224385562326180121e-05,1.170815216133824777e-05
4.070000000000000000e+02,1.397441187356296410e-05,1.884917849237499610e-05,2.099245511777425577e-05,1.373229748069526579e-05,1.332279767041200103e-05
4.080000000000000000e+02,1.714392159890554268e-05,1.353706907480933808e-05,2.502488944700065332e-05,1.251440439853368503e-05,1.276711439757161060e-05
4.090000000000000000e+02,1.363278374233445334e-05,1.265337818112666213e-05,2.410757866144752626e-05,1.211396081657323265e-05,1.478684862987744708e-05
4.100000000000000000e+02,1.963180291286725776e-05,1.508273175099272834e-05,2.411124487533555794e-05,1.073918439153942472e-05,1.190129391182015439e-05
4.110000000000000000e+02,1.573806575039249367e-05,2.028028402190074075e-05,2.557632590960423613e-05,1.998084573817671128e-05,8.137699971655365516e-06
4.120000000000000000e+02,1.485435960058012483e-05,1.725921605721936203e-05,3.148023905330532557e-05,1.851826801724243410e-05,1.596041933005221125e-05
4.130000000000000000e+02,1.115457246247952838e-05,1.280961351202147824e-05,2.589711157907625960e-05,1.359091720953831128e-05,1.055325658949612944e-05
4.140000000000000000e+02,1.348735074901963316e-05,1.482280025888460528e-05,2.836873831635333687e-05,1.923054294872272862e-05,1.104931422779564798e-05
4.150000000000000000e+02,1.749591207633738321e-05,1.015489094080557209e-05,3.085974512484490617e-05,1.240214009845530541e-05,1.549628930197499699e-05
4.160000000000000000e+02,1.336828053222216539e-05,1.630449750200657633e-05,2.888423070823709082e-05,1.298442819797074321e-05,1.226327393499815344e-05
4.170000000000000000e+02,1.520333320248479225e-05,1.753121532266366245e-05,2.710579594433770723e-05,1.539365987890395360e-05,1.118620237927636651e-05
4.180000000000000000e+02,1.874119792477646484e-05,1.679352207484274828e-05,2.471535421566528612e-05,1.177665824469986688e-05,1.089178027424697603e-05
4.190000000000000000e+02,1.207158606020275471e-05,1.235442801739150553e-05,2.441966682142915346e-05,1.709988912390603133e-05,1.174634130673979371e-05
4.200000000000000000e+02,1.236616073285734529e-05,1.614370511537899233e-05,2.346766556238222279e-05,1.541328040266520816e-05,1.404825293238598505e-05
4.210000000000000000e+02,1.376398502550557623e-05,1.496728412886394466e-05,2.340911065690232107e-05,1.152043987040496376e-05,1.592047293030862676e-05
4.220000000000000000e+02,1.440643078043368774e-05,1.317251652399598072e-05,2.295924603779031514e-05,1.523260471958387541e-05,1.859873361231834110e-05
4.230000000000000000e+02,1.284472355356225393e-05,1.022597640831790500e-05,2.160636534132009956e-05,1.750450433013472917e-05,1.282286292492162971e-05
4.240000000000000000e+02,1.190552384500165317e-05,1.216444783247450090e-05,2.048302249457734092e-05,1.369189049205132847e-05,1.285036364795377750e-05
4.250000000000000000e+02,2.030701479571739299e-05,1.437323075870189371e-05,2.085475809743275732e-05,1.768669829949054417e-05,1.336827609821344964e-05
4.260000000000000000e+02,1.943205457000107828e-05,1.430982848549255948e-05,1.911456120085031074e-05,1.377406841684969407e-05,2.090001078891567943e-05
4.270000000000000000e+02,1.637879446647616533e-05,1.363494060890868553e-05,1.771306489251056604e-05,1.423526061039570578e-05,2.031449201433943585e-05
4.280000000000000000e+02,1.771467188593778275e-05,9.723283205587129885e-06,1.995407328758691534e-05,1.660330001562737579e-05,1.580487027863508587e-05
4.290000000000000000e+02,1.461452881224012401e-05,1.407045216916813501e-05,1.667876564492853930e-05,1.344910359224460450e-05,1.576515919465837356e-05
4.300000000000000000e+02,1.283210803260104171e-05,1.044860772947409089e-05,2.090514466102089131e-05,2.533602366416864982e-05,1.406723343067017851e-05
4.310000000000000000e+02,1.387424400633996413e-05,1.640769649369211436e-05,2.028805517539922221e-05,1.101605296671692713e-05,1.364616404797569515e-05
4.320000000000000000e+02,1.194190184161669777e-05,1.430902001842149218e-05,2.268995731713463471e-05,1.159134687078733350e-05,1.218866559216102985e-05
4.330000000000000000e+02,1.632902027581817350e-05,1.323615847714787463e-05,2.673960521881735275e-05,1.647199503007623633e-05,1.472952330550114652e-05
4.340000000000000000e+02,1.464726660194148877e-05,1.395175687879390836e-05,1.986249874075252109e-05,1.738599401623908136e-05,1.009124318829268674e-05
4.350000000000000000e+02,1.930354373069764762e-05,1.190738350076436802e-05,2.240867068659113670e-05,1.422162474795651832e-05,9.363806439455224506e-06
4.360000000000000000e+02,1.088297657758641179e-05,1.012201978944915481e-05,1.958233049892399436e-05,1.518500613273410238e-05,1.727226312420171439e-05
4.370000000000000000e+02,1.446938211924209128e-05,1.568106304006278151e-05,2.230664821245564866e-05,1.412301566017237775e-05,1.824366027280976965e-05
4.380000000000000000e+02,1.227082437305071494e-05,1.329421607665359772e-05,1.867150645928905561e-05,1.741096161200772485e-05,1.048661347635704288e-05
4.390000000000000000e+02,1.849783223772938356e-05,1.071205989344736764e-05,1.467497495688530051e-05,1.399131063384295715e-05,1.407572841605198022e-05
4.400000000000000000e+02,1.617152937571919580e-05,1.367013440856101880e-05,1.877430601593399473e-05,1.398327905344221023e-05,1.182710320957180983e-05
4.410000000000000000e+02,1.209336599305999016e-05,1.246528015141912249e-05,1.774892282735418547e-05,1.647931373194300164e-05,1.612184237342884074e-05
4.420000000000000000e+02,1.647814056260354931e-05,1.365324250868216183e-05,2.038823009820056598e-05,1.240277629555031069e-05,1.136926740896715415e-05
4.430000000000000000e+02,2.043889974001622534e-05,1.621236729953956512e-05,1.812283930380242936e-05,1.449005254250401720e-05,1.616803186110793433e-05
4.440000000000000000e+02,1.608839378353099647e-05,8.957927325803360930e-06,2.030226887927977231e-05,1.798699125277192223e-05,1.094160163050972301e-05
4.450000000000000000e+02,1.441066186347317313e-05,1.196043155671233649e-05,1.886333322620448172e-05,1.401570409864660860e-05,1.100529743680578321e-05
4.460000000000000000e+02,1.314557826803675056e-05,1.164788786744974658e-05,2.031793610368648473e-05,1.400891293190653641e-05,1.495278722540849259e-05
4.470000000000000000e+02,1.406933851011427095e-05,1.040838080357264772e-05,1.760127084149409882e-05,1.894280670944326062e-05,1.006552845694841380e-05
4.480000000000000000e+02,1.334093402094449488e-05,1.243765600489332712e-05,2.304304272116031171e-05,1.745572108835524716e-05,1.344512456302737746e-05
4.490000000000000000e+02,1.283493610637620463e-05,1.041197098128332499e-05,1.755005317205515780e-05,2.355482123495011848e-05,8.777002081794549326e-06
4.500000000000000000e+02,1.915877354896622364e-05,1.699311752068055625e-05,1.446798285509309778e-05,1.350148069689804942e-05,1.512850969798140710e-05
4.510000000000000000e+02,1.500032491019709369e-05,1.372477669281391144e-05,2.081532586850620703e-05,1.555043514434029106e-05,1.438486155402873834e-05
4.520000000000000000e+02,2.236834801305764842e-05,1.415700128504226996e-05,1.609306272110089253e-05,1.504771612914623802e-05,1.311594317643383079e-05
4.530000000000000000e+02,1.418804495034731161e-05,1.226377197871553193e-05,1.778958433895638791e-05,2.121198978721761108e-05,1.112434636718617753e-05
4.540000000000000000e+02,1.546186452583420134e-05,9.802131924696588783e-06,1.617821689292586740e-05,1.759690619140830137e-05,1.285491069957789279e-05
4.550000000000000000e+02,1.147722580518983904e-05,1.518252118748453228e-05,2.098279112439094263e-05,1.508338892564076161e-05,9.464782564916340846e-06
4.560000000000000000e+02,1.473168255250456582e-05,1.088417456474033429e-05,2.030158183818908668e-05,1.867776654351782639e-05,9.189309229551412272e-06
4.570000000000000000e+02,1.014479942074153485e-05,1.253181611360343339e-05,1.403488786788642528e-05,1.877532375238466500e-05,8.664767457089439517e-06
4.580000000000000000e+02,1.199335260326783725e-05,2.146998741237027275e-05,2.325652986279180823e-05,1.605650196534469387e-05,1.518577746606464274e-05
4.590000000000000000e+02,1.223240178827023072e-05,1.499262243453980403e-05,1.700096183565591446e-05,2.047216704625931527e-05,1.183878595756304719e-05
4.600000000000000000e+02,1.380934221328899980e-05,1.268318591640671400e-05,2.210701705296358455e-05,2.042321678019654030e-05,2.159375819454911749e-05
4.610000000000000000e+02,1.046741404098217032e-05,1.214510351210673633e-05,2.174701501378439872e-05,2.028458744929295676e-05,1.667067294219837237e-05
4.620000000000000000e+02,1.523983978080067914e-05,9.204679741747767707e-06,1.810505028143616357e-05,1.811500442294722291e-05,9.331010565105657406e-06
4.630000000000000000e+02,1.291775401190964345e-05,1.152576319740639121e-05,1.423350897067354737e-05,1.833689111352398982e-05,1.035302792296022290e-05
4.640000000000000000e+02,8.386691143336122423e-06,1.272602358326491157e-05,1.683870632951389723e-05,1.950560125896227959e-05,1.173362321194026947e-05
4.650000000000000000e+02,8.398948750709678279e-06,9.201892172572279094e-06,1.970163637554644964e-05,1.848061419496005442e-05,1.030042714500467582e-05
4.660000000000000000e+02,1.701407118381847994e-05,7.475261419420675679e-06,2.035617153539615032e-05,1.992162505159988939e-05,1.183882423705373554e-05
4.670000000000000000e+02,1.654529621342160084e-05,1.096504355502236905e-05,2.197087290956023509e-05,1.809924368900706071e-05,1.039489669396598259e-05
4.680000000000000000e+02,1.388435602711624028e-05,1.017251270796215579e-05,2.117703894133349252e-05,1.506722055710785213e-05,1.237401724729636499e-05
4.690000000000000000e+02,9.866614373077453592e-06,1.051764338977356772e-05,2.240559117017149049e-05,2.102222963795696842e-05,1.434899241115061841e-05
4.700000000000000000e+02,1.204928909337432685e-05,1.747141620478398494e-05,2.178798109775392788e-05,1.837050216890734333e-05,1.289143660621050458e-05
4.710000000000000000e+02,1.050142902825346169e-05,1.723881226245449483e-05,1.975571139267717768e-05,2.054470289691856522e-05,2.438905400992119610e-05
4.720000000000000000e+02,1.205155786765388370e-05,1.660357209054552641e-05,1.612229324621239357e-05,2.005711126262799127e-05,1.540777364938961114e-05
4.730000000000000000e+02,1.259462801617150518e-05,1.347048276723050719e-05,1.610075613578398901e-05,2.253809775021320405e-05,1.228945496378752722e-05
4.740000000000000000e+02,7.696775278343004345e-06,1.473514456828972641e-05,2.054166918785682583e-05,1.761581208625795369e-05,1.312835848443771880e-05
4.750000000000000000e+02,1.177488725923048207e-05,2.001845419230541268e-05,1.672665256091665498e-05,2.312933305748110513e-05,1.206165014133731006e-05
4.760000000000000000e+02,8.562591232164074029e-06,1.289737823084724511e-05,1.786225631927873536e-05,2.492674167287045606e-05,1.073138564200437628e-05
4.770000000000000000e+02,1.185387558710893074e-05,1.200085384789328913e-05,1.564396218911578984e-05,1.904989954470970304e-05,1.714358226001522212e-05
4.780000000000000000e+02,1.237481948779262098e-05,1.411690466779358388e-05,1.276674557970647328e-05,1.504407686403474997e-05,1.293965580873024379e-05
4.790000000000000000e+02,1.715821936865147279e-05,1.116533799971897167e-05,1.637202866722198280e-05,1.623565333164211921e-05,8.309445973964102450e-06
4.800000000000000000e+02,1.731532244464428771e-05,1.099798742421054243e-05,1.883921368461827228e-05,2.157466968932819640e-05,1.084717463284423644e-05
4.810000000000000000e+02,1.961193027766316987e-05,1.546346765568529236e-05,2.303019851401799656e-05,1.889974645663539121e-05,1.366697112736847686e-05
4.820000000000000000e+02,1.147098998743878440e-05,1.298886871581306224e-05,2.236264657196063155e-05,2.716572763927782574e-05,1.137830219510860275e-05
4.830000000000000000e+02,1.507415956170099491e-05,1.221467684275889809e-05,2.350993726885075574e-05,1.526137184593157059e-05,1.566386996698643230e-05
4.840000000000000000e+02,9.877339929742490199e-06,1.590744852042469404e-05,2.428474929261348336e-05,1.381507002395920836e-05,1.743432347767193136e-05
4.850000000000000000e+02,1.039287771587016351e-05,1.671490678156750675e-05,2.332690376238844010e-05,1.537583178856660737e-05,1.026106008938931780e-05
4.860000000000000000e+02,8.514924622171626822e-06,1.202351908691223770e-05,1.578540254509874785e-05,1.592330458155544193e-05,1.409449353051428488e-05
4.870000000000000000e+02,1.167889594089199790e-05,1.597250000384686786e-05,1.597718816070958781e-05,1.333731883768063398e-05,1.266173335856546345e-05
4.880000000000000000e+02,1.066766184110168325e-05,1.684573083349238942e-05,2.028598744541199039e-05,1.340414695971681169e-05,1.216146934623907327e-05
4.890000000000000000e+02,1.187847284744858456e-05,1.389084276048890843e-05,1.808906677225330384e-05,1.744703554085180741e-05,1.239164061062059119e-05
4.900000000000000000e+02,8.053346002068195730e-06,1.357456408401791492e-05,1.826835156659711856e-05,1.339352259366322073e-05,1.362612795607898164e-05
4.910000000000000000e+02,1.544070128345342852e-05,1.643328121392340080e-05,1.873354069670263300e-05,1.129059767446261020e-05,9.260489868267995917e-06
4.920000000000000000e+02,1.226157221179136059e-05,1.453617386537597866e-05,1.486341661904866385e-05,1.686274524570485767e-05,1.724099715261218080e-05
4.930000000000000000e+02,1.285289188457383602e-05,1.737975785776058046e-05,1.613358087482197334e-05,1.360906525027516523e-05,1.059479425047360479e-05
4.940000000000000000e+02,1.350226631058326632e-05,1.466744865863400804e-05,1.262412513325372743e-05,1.324987274131661508e-05,1.448750800314702047e-05
4.950000000000000000e+02,1.497409154949114196e-05,1.107356521445890252e-05,1.732999064418816459e-05,1.227269849091161547e-05,1.164130799347073975e-05
4.960000000000000000e+02,7.767561530203082043e-06,1.410880030461303392e-05,2.045985287024709720e-05,1.713183268847728868e-05,1.340813307215693584e-05
4.970000000000000000e+02,1.670341815118714379e-05,1.486318529875241268e-05,2.213900406744517824e-05,1.730171819558368185e-05,1.226471548210206208e-05
4.980000000000000000e+02,1.277328511073427819e-05,1.744342092324657756e-05,1.496947785917246421e-05,1.841777607081152013e-05,1.261735807689401412e-05
4.990000000000000000e+02,1.554120685487436759e-05,1.231648791055750536e-05,1.720539852878566478e-05,1.739732743977207008e-05,1.371369082048268240e-05
5.000000000000000000e+02,9.526455507335995776e-06,1.431163892040565599e-05,1.842431541387856697e-05,1.333456419150280681e-05,1.285914865556403441e-05
5.010000000000000000e+02,1.623793341576362792e-05,1.318945950667949063e-05,1.596435736572754394e-05,1.698628008517388821e-05,1.495377669025188538e-05
5.020000000000000000e+02,1.152073291987854020e-05,1.208774227912101651e-05,1.910698624862927630e-05,1.570657745475489975e-05,8.120640312636595581e-06
5.030000000000000000e+02,1.048290871841217609e-05,1.968219535930515462e-05,1.828457887009804494e-05,1.544997459335117895e-05,1.622028487946458597e-05
5.040000000000000000e+02,1.272308433386548643e-05,1.863986189365451906e-05,1.359872175632492741e-05,1.862270195762683045e-05,7.310675756988516127e-06
5.050000000000000000e+02,1.048934834546599859e-05,1.242941575696487888e-05,1.701165166712037546e-05,1.402766327762705600e-05,9.583561350279268254e-06
5.060000000000000000e+02,1.662560969772908237e-05,1.858003606058922230e-05,1.667845840602755203e-05,1.609834142246580058e-05,1.088318657815889878e-05
5.070000000000000000e+02,1.507697513125627609e-05,1.179048146426886490e-05,2.406432435431149486e-05,1.522458652647440402e-05,1.441156522929976092e-05
5.080000000000000000e+02,8.937052545010537585e-06,1.981966798048073741e-05,1.736668272411812097e-05,1.701387273056464977e-05,1.390165945436283579e-05
5.090000000000000000e+02,1.791644873949671535e-05,1.253185273686341361e-05,1.634350173329579547e-05,1.371010676942674422e-05,8.792837540294584642e-06
5.100000000000000000e+02,1.460407919917638964e-05,1.309203786314938611e-05,1.878642770070104717e-05,1.948907892967977062e-05,1.106163558439732242e-05
5.110000000000000000e+02,9.754634754277624609e-06,1.494787916955786500e-05,1.657266543364510625e-05,2.361961742181062363e-05,9.807480653933886572e-06
5.120000000000000000e+02,1.337618989183386731e-05,1.323792674656765200e-05,1.956212006748447862e-05,2.020156628623759332e-05,1.194067632714901350e-05
5.130000000000000000e+02,1.321360733297360923e-05,1.681147259857684872e-05,1.756536011565668076e-05,1.555992730073452179e-05,1.069486551419362996e-05
5.140000000000000000e+02,1.746432188920454820e-05,1.613231637032086496e-05,1.898916853781962288e-05,1.899727336140966116e-05,8.930804069828823799e-06
5.150000000000000000e+02,1.216941533954685184e-05,1.059438964534642480e-05,2.394660562587969110e-05,1.752683724187686920e-05,9.726275707944154192e-06
5.160000000000000000e+02,1.062043874555662626e-05,1.161361033663599329e-05,1.789563835563612315e-05,2.219634870237463531e-05,1.707190705535488462e-05
5.170000000000000000e+02,1.055465167087987766e-05,2.121163226243005795e-05,2.584672842942392634e-05,2.170954995073248739e-05,1.330877122829310366e-05
5.180000000000000000e+02,1.276980207176592330e-05,1.774839534129935004e-05,2.204370496172725069e-05,1.724586931262095391e-05,1.166725981793792499e-05
5.190000000000000000e+02,8.723005260002913985e-06,1.272744506375378393e-05,1.782594123822534016e-05,2.182959867480516181e-05,1.137109239279787687e-05
5.200000000000000000e+02,1.220166367210673286e-05,1.403249922682370254e-05,2.868746652429088329e-05,1.829020014354476587e-05,1.388237638955125419e-05
5.210000000000000000e+02,1.183986611652532162e-05,1.116386999011620418e-05,2.151180798171115072e-05,1.544573608591726099e-05,1.055268017191579588e-05
5.220000000000000000e+02,7.984501280033917681e-06,1.327903162828825145e-05,2.050001886522156980e-05,1.691521628643943842e-05,1.349057861343982978e-05
5.230000000000000000e+02,1.598962279758531224e-05,1.496246541843326838e-05,1.547671534229966284e-05,1.828905352896370573e-05,1.282844506433900023e-05
5.240000000000000000e+02,1.412365596875631013e-05,1.374266566822601732e-05,1.465902243791283865e-05,2.181057017802690012e-05,1.045510108887981460e-05
5.250000000000000000e+02,9.500137977180855842e-06,1.329540954697616684e-05,1.755149009319278974e-05,2.048024272771620247e-05,1.090034021600239100e-05
5.260000000000000000e+02,9.004169945869833214e-06,1.302435784000799401e-05,2.407101044199499995e-05,1.729705889996768775e-05,1.031140751117654020e-05
5.270000000000000000e+02,1.515717789679627003e-05,1.203718422604360683e-05,1.790245440103088725e-05,2.559024770565354601e-05,1.170835438080164437e-05
5.280000000000000000e+02,1.857193983223481837e-05,8.858978815640128346e-06,1.681890966098720241e-05,2.289869523097731729e-05,1.404307957775241533e-05
5.290000000000000000e+02,1.453454060051928565e-05,7.955762441613778435e-06,2.460514641977606942e-05,1.986972532863617857e-05,9.485442488244011372e-06
5.300000000000000000e+02,1.185346456356040079e-05,9.897482918685973630e-06,1.721847821911648424e-05,1.498534488841851697e-05,1.236777435598135355e-05
5.310000000000000000e+02,2.013751465834712207e-05,1.475966203834389034e-05,2.106497959342146231e-05,1.231627537823243301e-05,1.396065725245421163e-05
5.320000000000000000e+02,1.171734466132168251e-05,8.808882523747563198e-06,1.540432221025511694e-05,1.600471830165428599e-05,1.343433454059628218e-05
5.330000000000000000e+02,1.044928757820695608e-05,1.721196408754899210e-05,1.571111543108294484e-05,1.494449974359657318e-05,1.510581511610098460e-05
5.340000000000000000e+02,1.591232770803419072e-05,1.122112618467951961e-05,1.789410994812445921e-05,1.527912102261552718e-05,1.594204074706340180e-05
5.350000000000000000e+02,1.759690521396795049e-05,1.000476529000593473e-05,2.020328326413078912e-05,1.422922930094383531e-05,1.424119963866488092e-05
5.360000000000000000e+02,1.761551717893716784e-05,1.598777986633326265e-05,1.819530249647094422e-05,9.806937430023587865e-06,1.266364081664583807e-05
5.370000000000000000e+02,1.480907315309920591e-05,8.909501342690973047e-06,1.867841064795427997e-05,1.362166290952426806e-05,1.278667706849923036e-05
5.380000000000000000e+02,1.079833213868397479e-05,1.346487608389068669e-05,1.669466216558390670e-05,1.332616771954064916e-05,1.099381937663679309e-05
5.390000000000000000e+02,1.208752466796969571e-05,1.230554447140264074e-05,1.967241606914971186e-05,1.460917309692444377e-05,1.146990926892410556e-05
5.400000000000000000e+02,1.240496437826532627e-05,1.368722991601512007e-05,1.669157166150903038e-05,1.744841277451225636e-05,1.741803128851859839e-05
5.410000000000000000e+02,1.501446000318207297e-05,1.237503665907357941e-05,1.401406859535825333e-05,1.086854611076493171e-05,1.324936791058384244e-05
5.420000000000000000e+02,1.261702115973317717e-05,1.308808042310705133e-05,1.623435613140600253e-05,1.288026542967113386e-05,1.260633725674864536e-05
5.430000000000000000e+02,1.266402406563393868e-05,1.387938886454609388e-05,1.767712302214174969e-05,1.347227621995017444e-05,1.111909516271492038e-05
5.440000000000000000e+02,1.282927755297258443e-05,1.990997067491395711e-05,1.899696819473994935e-05,1.357104874621928303e-05,1.197395534136003192e-05
5.450000000000000000e+02,1.228589583923689332e-05,1.705669354823413641e-05,2.151549150986031833e-05,1.442707485677097168e-05,1.449103750383873290e-05
5.460000000000000000e+02,1.384643353441461500e-05,9.644751908899351633e-06,2.065743437662526105e-05,2.056628562230322643e-05,9.963637797150148856e-06
5.470000000000000000e+02,1.316751291524642653e-05,1.388888855335945749e-05,2.444286842340215316e-05,1.490762579725579684e-05,1.183231343371282662e-05
5.480000000000000000e+02,1.398515974604386258e-05,1.526369341764421961e-05,1.860763245686847256e-05,1.281485328596954076e-05,1.820167530430794045e-05
5.490000000000000000e+02,1.122790000684936729e-05,1.202620686124866722e-05,1.406497236355885860e-05,1.396370771056254512e-05,1.873687148978842032e-05
5.500000000000000000e+02,9.010822475730151382e-06,1.301108936246908598e-05,1.710726757941927190e-05,1.345008188990970410e-05,1.533298724709641903e-05
5.510000000000000000e+02,1.540205387873250231e-05,1.683626781190383781e-05,1.795980056096269095e-05,2.102787431890185132e-05,9.918645036632867118e-06
5.520000000000000000e+02,1.352058326276051048e-05,1.489383757702356093e-05,1.840594654312077694e-05,1.624913799891380961e-05,1.794792295095604118e-05
5.530000000000000000e+02,1.325107036076467182e-05,1.555156568378013304e-05,1.564156848288256185e-05,1.135017986020336878e-05,1.071466615532035149e-05
5.540000000000000000e+02,1.678187778941797603e-05,1.449668815356464080e-05,1.605603952747891583e-05,1.660601567121666733e-05,1.177323476031499894e-05
5.550000000000000000e+02,1.659596968106580306e-05,1.292139118480584159e-05,1.677400544353169209e-05,1.767847530198540795e-05,1.468548445937578606e-05
5.560000000000000000e+02,1.432361798969772337e-05,2.400683456127428173e-05,1.677821191548023450e-05,1.543428249195510915e-05,9.262598816950351477e-06
5.570000000000000000e+02,1.891745236259900764e-05,1.712598649716845500e-05,2.044680240487206646e-05,1.923079959231799307e-05,1.583795933712828230e-05
5.580000000000000000e+02,2.144175953966431791e-05,1.741079193540162606e-05,1.827059332870639707e-05,1.432845109339275780e-05,1.062892525061087667e-05
5.590000000000000000e+02,1.581341027423466272e-05,1.262552299752250917e-05,1.571896330254674012e-05,1.982201235917191440e-05,1.643606975454403596e-05
5.600000000000000000e+02,1.762310858544058334e-05,9.143047026483053230e-06,2.004083731033112770e-05,1.819359285537558435e-05,1.598969716620768367e-05
5.610000000000000000e+02,1.495784229144092592e-05,1.228333315217433608e-05,2.129174831155822289e-05,2.208964722349993082e-05,1.085379616827530924e-05
5.620000000000000000e+02,1.279844257706663768e-05,9.441683236577347316e-06,1.712753514848674996e-05,1.684944641877628158e-05,1.437821399252747767e-05
5.630000000000000000e+02,1.376388725482513564e-05,1.433749980683796110e-05,1.839720051044491100e-05,1.240751315578769720e-05,1.463315400485054596e-05
5.640000000000000000e+02,1.149809498057763335e-05,1.214599102228319794e-05,1.949776137499803497e-05,1.403615452100215322e-05,1.278948289940018412e-05
5.650000000000000000e+02,1.544497226935170886e-05,1.131342025095793957e-05,2.058751821343296484e-05,1.635046382730820369e-05,1.503562579086015205e-05
5.660000000000000000e+02,1.431966596499023581e-05,1.375075544474135825e-05,2.092842287249041533e-05,1.854212453866743715e-05,1.570348974799795627e-05
5.670000000000000000e+02,1.489709425228635808e-05,2.065000736717337304e-05,1.937423685749450897e-05,1.667914610314902291e-05,1.102205932868027816e-05
5.680000000000000000e+02,1.761917502873799890e-05,1.625301569707637839e-05,2.274633136722936655e-05,1.342405703874671730e-05,1.280563592476191559e-05
5.690000000000000000e+02,1.548113085980684644e-05,1.295197600204023303e-05,2.055282288360160692e-05,1.408287004511787899e-05,1.793664676463802010e-05
5.700000000000000000e+02,1.469422942312892388e-05,1.444868286815115255e-05,2.667207781614777673e-05,1.741911318886568694e-05,1.096379771092781397e-05
5.710000000000000000e+02,1.060456144641452880e-05,1.084855344246626885e-05,1.837336270704703622e-05,1.532127389192172728e-05,1.438038018197751455e-05
5.720000000000000000e+02,1.379501999310139837e-05,1.025493274064981364e-05,2.538801054163819515e-05,1.465186190485745499e-05,1.047676798249241870e-05
5.730000000000000000e+02,1.345027112265029245e-05,1.462150244391224874e-05,3.189976301165575734e-05,1.568605684454382754e-05,1.344369998734773475e-05
5.740000000000000000e+02,1.292751401593683624e-05,1.321142074062198191e-05,1.751276077899266426e-05,1.411961912767267791e-05,1.067057275971894370e-05
5.750000000000000000e+02,1.081047810624902183e-05,1.272883121794521344e-05,2.114982448175872776e-05,1.359999425276647855e-05,1.311381521817978069e-05
5.760000000000000000e+02,8.870593320109421143e-06,1.569987453309273917e-05,2.547051978141201545e-05,1.696465438660865743e-05,1.603096636981771184e-05
5.770000000000000000e+02,7.837157688816986933e-06,1.022051288779302070e-05,2.264005762264709176e-05,1.499378671676598884e-05,1.232272766338304848e-05
5.780000000000000000e+02,1.645967014440863352e-05,1.246171801649875732e-05,2.623646630350862097e-05,1.424194773913534107e-05,8.585371823688348059e-06
5.790000000000000000e+02,1.433549505114317668e-05,1.521689292038885810e-05,2.206418823602618318e-05,1.620782592182123949e-05,8.405046284298833825e-06
5.800000000000000000e+02,1.578637930432780223e-05,1.638343106480366629e-05,2.359395520667995072e-05,1.554853090535157634e-05,1.550901875069232716e-05
5.810000000000000000e+02,1.549740678441491326e-05,1.625011508399332172e-05,1.805080831551730824e-05,1.550983946441153449e-05,1.624011405509939721e-05
5.820000000000000000e+02,9.573179835631329126e-06,1.946127210705750343e-05,2.565130937015602797e-05,1.766859587182256774e-05,1.439744646780649617e-05
5.830000000000000000e+02,9.849260907857093628e-06,1.267715805430835729e-05,2.323702998219268068e-05,1.361977838321148937e-05,1.165717688411671560e-05
5.840000000000000000e+02,8.773119249960714683e-06,1.114288563974774604e-05,2.044972816550583161e-05,1.426536449145032748e-05,1.163483625565842061e-05
5.850000000000000000e+02,1.304054410322663671e-05,1.016856850544201052e-05,2.178804210295481880e-05,1.438907820416890360e-05,1.687393265648040597e-05
5.860000000000000000e+02,1.006560494620778456e-05,1.065968267732753105e-05,2.842927792900962203e-05,1.910008072047997274e-05,1.405113923957923561e-05
5.870000000000000000e+02,9.619071990596417265e-06,1.464097701575628463e-05,2.398773439415968767e-05,1.928469121004194875e-05,1.148273880213768194e-05
5.880000000000000000e+02,1.185953148019613934e-05,1.157598428491724007e-05,2.206473100596628711e-05,1.573309330948902129e-05,1.150790974036031145e-05
5.890000000000000000e+02,8.403884760199709092e-06,1.314914295336144789e-05,2.110197064419949697e-05,1.800214219771500979e-05,1.441318608397246237e-05
5.900000000000000000e+02,5.906775157993315872e-06,1.616837256113168309e-05,2.218981372126282992e-05,1.818441313816698823e-05,1.540499515906290640e-05
5.910000000000000000e+02,2.187355872773633081e-05,1.273799810819209455e-05,2.307488179920103022e-05,2.212561291936587793e-05,1.153022475042231321e-05
5.920000000000000000e+02,1.769480705426929035e-05,1.581442749898354094e-05,2.653772705829560152e-05,2.471439509166284410e-05,1.207596470431671065e-05
5.930000000000000000e+02,1.441626345410895738e-05,1.159844593834336024e-05,2.264174148025599465e-05,1.771034376152336165e-05,1.540975184111115226e-05
5.940000000000000000e+02,1.667710350350404269e-05,1.769375010540752413e-05,2.258291302226211883e-05,2.454398845230798543e-05,1.457782677849461805e-05
5.950000000000000000e+02,9.004130340550808853e-06,1.757490068121647653e-05,2.083642018935183415e-05,1.995092907658424508e-05,1.158613193885660309e-05
5.960000000000000000e+02,6.281600552493493694e-06,1.448687083149824417e-05,2.192584474380865345e-05,2.165430480927099666e-05,1.345732430724222439e-05
5.970000000000000000e+02,9.899814569003240194e-06,1.283867490053935967e-05,2.560010103191956432e-05,1.625204271082925089e-05,1.154631763411462231e-05
5.980000000000000000e+02,8.035977858811271801e-06,1.125116322386876533e-05,3.132961671625800193e-05,2.036680095585108319e-05,1.200547180812971959e-05
5.990000000000000000e+02,1.831603774626877623e-05,1.298308261243885653e-05,2.225233015196170783e-05,2.739963910580733852e-05,1.703112895068414900e-05
6.000000000000000000e+02,1.217604540104666455e-05,1.445037490499512245e-05,2.495005643032843778e-05,1.806061440401407481e-05,1.101152793470117075e-05
6.010000000000000000e+02,9.283628792378095795e-06,1.014413163247240846e-05,1.975014050847878622e-05,1.804941255978409487e-05,1.222488470475902034e-05
6.020000000000000000e+02,1.539829435859285667e-05,1.296956559204698323e-05,1.706253030553384065e-05,2.267348019524551006e-05,1.296938439432349099e-05
6.030000000000000000e+02,1.271530982649426988e-05,1.800647311978043064e-05,2.173803055205425494e-05,1.413283455831138014e-05,1.814527021992695666e-05
6.040000000000000000e+02,1.027412652754300382e-05,1.357284854175411226e-05,1.847004183663791821e-05,1.712463873182468177e-05,1.572295745999596761e-05
6.050000000000000000e+02,8.976948864702904984e-06,1.414666481458493053e-05,2.331443165448643384e-05,1.637489825601079474e-05,1.661227055393954544e-05
6.060000000000000000e+02,1.331471719157040212e-05,1.417110139823041237e-05,2.569190503953766580e-05,1.343573321854751867e-05,1.295895400454938340e-05
6.070000000000000000e+02,1.154132953740116818e-05,1.095024392727683704e-05,2.062545301007023824e-05,1.837486419131728610e-05,1.807711168266834534e-05
6.080000000000000000e+02,1.220621294906187870e-05,1.708660907029369014e-05,2.054433822662460329e-05,1.632967353382142051e-05,1.560038238079819450e-05
6.090000000000000000e+02,1.001001973999215977e-05,2.114237101036309241e-05,2.953358356549973252e-05,2.133254597469491642e-05,1.605886316091709176e-05
6.100000000000000000e+02,1.351263775439814907e-05,1.330867035476135385e-05,2.249455887859408421e-05,1.746716132722259118e-05,1.550617797119180352e-05
6.110000000000000000e+02,1.494899032372654091e-05,1.519116837755962734e-05,2.786928861453485951e-05,1.481772552969218282e-05,9.850367214347954814e-06
6.120000000000000000e+02,1.437842453444471147e-05,6.586189404078623966e-06,2.474343908642762102e-05,2.461749013427105837e-05,1.945986661688881014e-05
6.130000000000000000e+02,1.342917119551145788e-05,1.400007528107316546e-05,2.511236881630463103e-05,1.640103991951136209e-05,1.072577089133996964e-05
6.140000000000000000e+02,1.649811862747263547e-05,9.288536345297693231e-06,2.934504257889880563e-05,1.813148800000607963e-05,1.015281145977375843e-05
6.150000000000000000e+02,1.845131589395254679e-05,1.386999934349653074e-05,2.378202050756783592e-05,1.355515751555458337e-05,8.848365545710557001e-06
6.160000000000000000e+02,1.313494031973672094e-05,1.106960277441615403e-05,1.974859727638111906e-05,1.419585431861047908e-05,1.200519295541102593e-05
6.170000000000000000e+02,1.590580579979850029e-05,1.247848379148930320e-05,2.678325593763464241e-05,1.270772696904121091e-05,1.393726713971865649e-05
6.180000000000000000e+02,1.071186696122161663e-05,1.196966409189315073e-05,2.328003890872398784e-05,1.468203437005044520e-05,1.721840164425891828e-05
6.190000000000000000e+02,1.133078628245964836e-05,1.286069626804664523e-05,2.667291222158141295e-05,1.330049540282374210e-05,6.766285004733418873e-06
6.200000000000000000e+02,1.174932438308129434e-05,1.334613002834661444e-05,2.646323363875158208e-05,1.893003985597996319e-05,1.108283253836717108e-05
6.210000000000000000e+02,1.385366949202548881e-05,9.226263263384382185e-06,2.569212932268527538e-05,1.630908676519826628e-05,1.138189885718787764e-05
6.220000000000000000e+02,7.621761066389787231e-06,1.132291526917406088e-05,2.205051142234459860e-05,1.823578854631691115e-05,1.275231876329829817e-05
6.230000000000000000e+02,7.689881034167456164e-06,8.457721454857569654e-06,2.708359302927565437e-05,1.769696770215212211e-05,1.260469911157358069e-05
6.240000000000000000e+02,1.853249809635748591e-05,1.599470690394344530e-05,2.798914169588329059e-05,1.508704638442104340e-05,1.344327508434606244e-05
6.250000000000000000e+02,1.118194951055251352e-05,1.701773491769031921e-05,2.347016648973632158e-05,1.474050517480396394e-05,8.893937149645481099e-06
6.260000000000000000e+02,9.809757317014167199e-06,1.461617558540240225e-05,2.135871668884625763e-05,1.657559195422653175e-05,9.492893765949972362e-06
6.270000000000000000e+02,1.400656447891890366e-05,9.363662976547004746e-06,2.100943301741597935e-05,9.330045760869154492e-06,1.469274736976000639e-05
6.280000000000000000e+02,1.750109995368731575e-05,1.160595931204433384e-05,1.769273752916245002e-05,1.662622782305778202e-05,1.073045658483984255e-05
6.290000000000000000e+02,1.211645242182868287e-05,1.245169333252693633e-05,2.076530394901077159e-05,1.573034886848123648e-05,1.237072679904915873e-05
6.300000000000000000e+02,1.795151649441883990e-05,1.023316026216303243e-05,2.193054459309617954e-05,1.474682090019108216e-05,1.312421336296942798e-05
6.310000000000000000e+02,1.422290358776834296e-05,1.213741091010689388e-05,1.994657265314003780e-05,1.819535697356045034e-05,1.324379359890492935e-05
6.320000000000000000e+02,1.399884848851673524e-05,1.425968212942496649e-05,1.962841607361376361e-05,1.555938356068153894e-05,1.164015463195333666e-05
6.330000000000000000e+02,1.113622313941853292e-05,1.057441159579841639e-05,2.413771474862880240e-05,1.224912503716701906e-05,1.189588285244180810e-05
6.340000000000000000e+02,1.860674406228834954e-05,1.389270885943094669e-05,2.196128522202744904e-05,1.453113258687022125e-05,9.431202249499115453e-06
6.350000000000000000e+02,1.491133751874151869e-05,1.296845369380683621e-05,1.888471180433448637e-05,1.644110727183623055e-05,9.600780962792931916e-06
6.360000000000000000e+02,1.948463427836610862e-05,1.428909477485529322e-05,1.875395492845211010e-05,1.675315505456076437e-05,1.683256799700494355e-05
6.370000000000000000e+02,1.829085025928378627e-05,1.523021271221391970e-05,1.965541433313067188e-05,1.335901946630801973e-05,1.199609687552172232e-05
6.380000000000000000e+02,1.344971728911570352e-05,1.632141553487009844e-05,1.923918443635930231e-05,1.114588631900836901e-05,1.168794091588321038e-05
6.390000000000000000e+02,1.516220944730584108e-05,1.728463837680216386e-05,2.400014866543731529e-05,1.085130095002106998e-05,1.139404962546830546e-05
6.400000000000000000e+02,1.052271705170859661e-05,1.972172437036956438e-05,1.805188870818152935e-05,1.502661139596295214e-05,1.028038945005693705e-05
6.410000000000000000e+02,1.437919066782367139e-05,1.649314627927278565e-05,1.800570430054992954e-05,1.510406618454585015e-05,1.931077986649931688e-05
6.420000000000000000e+02,1.260601223129764747e-05,1.479298148832075555e-05,1.457147064065633657e-05,1.188258031914468660e-05,1.151146309019690506e-05
6.430000000000000000e+02,1.812022230862631034e-05,1.308435227287407798e-05,1.825972896618566210e-05,1.451678113895127353e-05,1.056081004113806898e-05
6.440000000000000000e+02,1.551849654346515450e-05,1.427285906008268768e-05,1.668075050653694547e-05,1.968936618335082045e-05,1.539386322468860868e-05
6.450000000000000000e+02,1.659231224715451702e-05,1.366132782254503297e-05,1.720291556184250226e-05,1.128589413734726321e-05,1.435750004352698284e-05
6.460000000000000000e+02,1.130320209374868767e-05,1.449313811530128504e-05,2.002679326407186267e-05,1.687946271866636039e-05,1.026738915332892077e-05
6.470000000000000000e+02,1.766563822980238285e-05,1.385429518885317179e-05,1.396634143868702438e-05,1.614614995826268995e-05,1.429497955351965999e-05
6.480000000000000000e+02,1.268116124641949227e-05,1.977836979794034278e-05,1.148992499799827982e-05,1.364610418197464980e-05,1.791740919587780922e-05
6.490000000000000000e+02,1.399288021530775694e-05,1.183948811944723900e-05,1.839926146884884872e-05,1.760549349905105032e-05,8.451176158774664771e-06
6.500000000000000000e+02,1.224670911592617983e-05,1.440465164348481153e-05,1.840361117644295774e-05,2.124380205270615107e-05,1.155581462319865693e-05
6.510000000000000000e+02,1.250755834691918977e-05,1.158210073670673523e-05,1.609120075352077350e-05,2.067399539895653504e-05,1.193128174292734656e-05
6.520000000000000000e+02,1.449199844394399861e-05,1.406156889371956709e-05,2.035715934034509900e-05,1.748295658632326166e-05,1.343243061691090645e-05
6.530000000000000000e+02,1.659125689146279115e-05,1.679599367410133937e-05,1.566307318690007833e-05,1.653737510276531708e-05,1.335693415560612607e-05
6.540000000000000000e+02,1.007789040496920308e-05,1.322212821108781355e-05,1.613825509838573424e-05,1.740489998569572094e-05,1.283990423950331916e-05
6.550000000000000000e+02,1.031890904190646552e-05,1.163742017318281086e-05,1.506235193449168008e-05,2.053278303137950900e-05,1.160063968885793884e-05
6.560000000000000000e+02,1.528319309640480128e-05,1.114019260683996038e-05,1.636074317634683695e-05,2.032127515516624072e-05,1.185936014924671156e-05
6.570000000000000000e+02,1.437862622000185553e-05,1.409351704739769673e-05,1.783871113059110058e-05,1.512450184404379172e-05,1.296794279170843112e-05
6.580000000000000000e+02,1.103007288727475554e-05,1.504435463983710974e-05,2.105580094824421877e-05,1.822633034376242023e-05,1.214045829700527435e-05
6.590000000000000000e+02,1.054013651446972233e-05,1.632224581460395285e-05,1.657707967717136910e-05,2.011288618264384098e-05,1.220937920598519355e-05
6.600000000000000000e+02,1.521104143265006314e-05,1.380228182834564166e-05,1.955301108380602670e-05,1.707177927301462006e-05,1.199843142196677093e-05
6.610000000000000000e+02,1.978474482633441056e-05,1.114686747405446710e-05,1.848553580607870117e-05,2.572257285227141921e-05,1.193227848905742405e-05
6.620000000000000000e+02,2.036783950998266590e-05,1.231886738883858357e-05,1.848436206997039477e-05,1.633315667792789583e-05,1.363189655245733434e-05
6.630000000000000000e+02,1.859114272217965436e-05,1.421620174490989541e-05,1.425908577357137830e-05,1.706804891954405434e-05,1.282230677412954378e-05
6.640000000000000000e+02,1.405476040361453016e-05,1.157073281610188076e-05,1.803691895041481530e-05,2.550842615123283252e-05,1.819478344788905133e-05
6.650000000000000000e+02,1.551569973201605279e-05,7.751591794780132716e-06,1.645053712273636393e-05,1.977870602276610157e-05,1.358454414002174815e-05
6.660000000000000000e+02,1.536278700442483824e-05,1.707081164892265690e-05,2.134642916584716943e-05,1.777294443161547832e-05,1.594024142892447315e-05
6.670000000000000000e+02,1.637144939869994431e-05,1.145128837698461410e-05,1.767363609406213953e-05,1.899778502112425826e-05,1.385670482112466573e-05
6.680000000000000000e+02,1.181753915491245976e-05,1.200331520156971976e-05,1.861998119234709037e-05,1.915163971644151530e-05,1.946569353772353850e-05
6.690000000000000000e+02,1.148597892819402944e-05,1.471017271847951946e-05,1.770887471108650857e-05,1.827274066501516359e-05,1.067864502979354313e-05
6.700000000000000000e+02,1.067553621725281232e-05,1.403857573945010984e-05,2.376731567255152555e-05,1.521145603822215975e-05,1.314072512281772021e-05
6.710000000000000000e+02,1.342498877476838715e-05,1.512461972363876583e-05,2.470655692865530995e-05,1.310988405378576971e-05,1.346579114691603962e-05
6.720000000000000000e+02,1.187873629338032089e-05,1.181972704089595538e-05,2.759193507784196697e-05,2.176143609322611638e-05,2.369559282411337620e-05
6.730000000000000000e+02,9.929990496093665797e-06,9.228759398349772880e-06,2.027619913691491860e-05,1.401315319715656926e-05,1.565553018290088971e-05
6.740000000000000000e+02,1.844619996205221213e-05,1.068902297940432788e-05,1.941781494807504060e-05,2.930049748639529383e-05,1.066401200078281875e-05
6.750000000000000000e+02,1.425421158829376367e-05,1.490642038115552737e-05,1.966478924808612305e-05,1.586129471764508025e-05,1.673429112192259538e-05
6.760000000000000000e+02,1.481469497621734632e-05,1.105427044456597230e-05,1.617618410865162559e-05,1.911224481854212343e-05,1.466226303992179680e-05
6.770000000000000000e+02,1.499125671045042907e-05,1.270067039549349630e-05,1.977131042318891474e-05,2.027465946097262162e-05,1.345311089095968526e-05
6.780000000000000000e+02,1.299976946234071562e-05,1.641137234043021920e-05,2.066681956636173823e-05,2.381063898881929930e-05,1.383391853104765090e-05
6.790000000000000000e+02,1.353760504829715217e-05,1.435054236020860685e-05,2.285991646722163040e-05,2.109650647741379004e-05,1.307749964540860788e-05
6.800000000000000000e+02,1.414861160753400071e-05,1.523180592410966483e-05,2.400686516890182531e-05,1.969433192128278165e-05,1.204180134284360548e-05
6.810000000000000000e+02,1.207570534711432941e-05,1.710372947438809632e-05,2.508350127761183046e-05,2.137559232462393766e-05,1.075797181038229411e-05
6.820000000000000000e+02,1.464151006724812021e-05,1.335110256717175758e-05,2.558620670356503979e-05,2.383544925244063251e-05,1.560379256215771449e-05
6.830000000000000000e+02,1.872954312742702854e-05,1.103014335235297239e-05,2.479322684156848311e-05,1.856613043982324740e-05,9.494598112946839308e-06
6.840000000000000000e+02,1.446388193948600076e-05,1.204851687741648192e-05,2.609281522880646520e-05,1.987648666623709204e-05,7.165044854207103242e-06
6.850000000000000000e+02,1.766951279347228621e-05,1.317206128670367349e-05,1.898380591391912731e-05,2.377071869863467413e-05,1.509631930374233377e-05
6.860000000000000000e+02,1.230499295623577183e-05,1.420080476843832429e-05,1.895320078115769746e-05,2.877559466130108490e-05,1.380103039816393817e-05
6.870000000000000000e+02,1.778756314962937068e-05,1.335824161630139173e-05,2.392751578295104764e-05,2.488009975121219242e-05,1.162778961139032674e-05
6.880000000000000000e+02,1.543178304619363672e-05,1.286866046967816146e-05,2.672475412435204589e-05,2.399076984804793256e-05,9.363848451959810859e-06
6.890000000000000000e+02,1.124446370737164358e-05,9.153932966521338699e-06,2.321994309761876707e-05,2.276873000151002913e-05,1.717027272696292073e-05
6.900000000000000000e+02,1.238917893753299637e-05,1.007515542128523123e-05,2.282239618145442961e-05,2.344221383132616410e-05,1.593489573115114410e-05
6.910000000000000000e+02,1.164519365093319436e-05,1.193177145475399215e-05,2.311589845604977711e-05,1.976060518182887193e-05,1.352473201210457887e-05
6.920000000000000000e+02,1.244132586042390187e-05,1.021985991211948885e-05,2.145548701870669817e-05,2.173435892305342065e-05,1.343957786681393429e-05
6.930000000000000000e+02,1.322031693984371259e-05,1.188964459031272014e-05,2.289070909633483808e-05,2.069342594379630640e-05,1.675842286541495696e-05
6.940000000000000000e+02,1.327324225441905980e-05,1.517603027278990879e-05,2.150885159213355990e-05,2.390186181933096066e-05,1.739284589075129617e-05
6.950000000000000000e+02,9.537791653246863177e-06,1.316950622676227312e-05,2.318421286617855515e-05,2.006078747929240791e-05,1.493460922019629322e-05
6.960000000000000000e+02,9.621484843957972544e-06,1.302077262232970156e-05,2.319760364211109760e-05,2.656484535501490996e-05,1.931794801168784659e-05
6.970000000000000000e+02,7.848092115736449159e-06,1.657833502488603727e-05,2.168782029843274728e-05,1.941017571660541563e-05,8.815497839376185141e-06
6.980000000000000000e+02,9.165341815164929073e-06,1.294097667114968431e-05,1.637101773388494053e-05,2.628377216318256160e-05,1.808638529576800380e-05
6.990000000000000000e+02,1.126948213037159974e-05,1.239548965070724762e-05,2.516335118596391140e-05,2.324725827040907689e-05,1.263015307007009369e-05
7.000000000000000000e+02,1.184646193619354193e-05,1.157107317928396384e-05,2.406448703184960181e-05,1.822896900405268639e-05,1.706890477226608027e-05
7.010000000000000000e+02,1.440979310407541902e-05,8.308176334903549787e-06,2.624391735894793243e-05,2.002692068181488594e-05,1.316601015621809978e-05
7.020000000000000000e+02,9.444958730009389569e-06,1.096323121307918314e-05,2.420020703275405083e-05,2.000539798252543022e-05,1.302381349921333253e-05
7.030000000000000000e+02,9.959656332658717304e-06,1.232224036384899080e-05,2.624659922911831700e-05,2.094607717728624863e-05,1.863897684994952897e-05
7.040000000000000000e+02,9.975227658109986351e-06,1.196335733943953983e-05,2.730026219188719239e-05,2.062766773203161819e-05,1.673862181117424797e-05
7.050000000000000000e+02,1.454756050167649306e-05,1.238152284177562734e-05,2.609705438849641013e-05,1.693323725071582686e-05,7.703708271855624901e-06
7.060000000000000000e+02,1.043235639031081519e-05,1.010889874841769398e-05,2.014942035788447328e-05,1.891061902614676882e-05,1.311462414310682334e-05
7.070000000000000000e+02,1.159869376421429621e-05,1.640326726315421979e-05,2.236313994474770084e-05,1.970998246514366059e-05,1.428445018170076963e-05
7.080000000000000000e+02,1.357313337557730648e-05,1.550024530361238106e-05,1.656192882693030555e-05,2.143171132240606624e-05,1.593907223562673892e-05
7.090000000000000000e+02,1.467121153664319166e-05,1.231832297032831036e-05,1.860742883830202032e-05,2.020469224595089486e-05,1.131372017681986364e-05
7.100000000000000000e+02,1.059981956574862494e-05,1.233374470288595148e-05,1.892810245451848061e-05,1.638774568057943526e-05,1.106137773698723237e-05
7.110000000000000000e+02,9.587113787734580228e-06,9.815183975692143292e-06,1.995529537768270245e-05,1.979877579327826709e-05,1.261751749825901214e-05
7.120000000000000000e+02,1.336248779237880768e-05,1.413567534391813041e-05,2.196216129701777930e-05,1.763174121194310828e-05,1.360781741677197232e-05
7.130000000000000000e+02,1.304442398730731867e-05,1.308442496728012827e-05,2.314111102530436170e-05,1.685157358921607340e-05,1.033017767504418316e-05
7.140000000000000000e+02,1.036962867040358560e-05,1.450593337393168980e-05,2.422415695613189257e-05,1.682648179779366870e-05,1.522046084889705497e-05
7.150000000000000000e+02,1.167017339709364165e-05,1.192770471036830315e-05,2.052895216564376568e-05,2.100115061132168393e-05,1.013208836186940687e-05
7.160000000000000000e+02,1.610338635948949104e-05,1.115073795820986646e-05,2.784196832772423136e-05,1.558307811055925640e-05,8.644213647324150429e-06
7.170000000000000000e+02,1.446450607311966507e-05,1.314595465840007193e-05,2.600786969220170164e-05,1.616075698829266827e-05,1.234016171502982928e-05
7.180000000000000000e+02,8.541808317441557108e-06,1.028434309047199235e-05,2.520928512483866513e-05,1.811100916404573269e-05,1.212698102148745960e-05
7.190000000000000000e+02,1.150935457994162192e-05,1.002283388684688248e-05,2.341066305722172558e-05,1.660640374634425598e-05,8.043537774615749925e-06
7.200000000000000000e+02,9.925576012981274232e-06,1.196040379591867264e-05,3.708750805198057776e-05,1.835039355657652749e-05,1.876134367873039110e-05
7.210000000000000000e+02,1.201719196375350407e-05,2.044804425260782210e-05,2.369443542737936781e-05,2.187656064378540322e-05,1.312281605947429597e-05
7.220000000000000000e+02,1.147126889944338757e-05,7.876257571148848058e-06,2.213185061439304491e-05,2.003893234259201961e-05,8.349971330701144723e-06
7.230000000000000000e+02,1.236240593294191115e-05,1.888770372771020334e-05,2.510443735759260164e-05,1.859099648304773922e-05,1.179346218616039721e-05
7.240000000000000000e+02,1.207094014765708323e-05,1.128540154804458240e-05,1.860961550548267951e-05,2.156828287780410136e-05,2.194650982678680862e-05
7.250000000000000000e+02,1.077124320902900223e-05,1.449283632959375012e-05,2.359008947527829747e-05,2.002748923579655838e-05,1.329405651961934609e-05
7.260000000000000000e+02,1.981267358686089608e-05,9.876304937317392785e-06,1.825435251900930922e-05,2.113989129060023231e-05,8.721839204861581152e-06
7.270000000000000000e+02,1.354408539600004957e-05,1.223519639204084797e-05,1.751090186041803776e-05,2.223617322394400020e-05,9.426279238944346162e-06
7.280000000000000000e+02,1.222562642311242342e-05,2.013178895787781642e-05,1.958226195275525328e-05,2.986284340888989419e-05,1.311468049036701444e-05
7.290000000000000000e+02,8.321166783065159223e-06,1.677391420407126077e-05,2.543666151788581686e-05,1.965481528720669502e-05,1.303450039014109052e-05
7.300000000000000000e+02,9.654180490481500954e-06,1.558275168800360433e-05,2.106461423267980138e-05,2.151587501098006783e-05,1.264515676335786765e-05
7.310000000000000000e+02,1.095114589377832459e-05,1.233953721635483447e-05,2.152072373307056807e-05,2.221218714215655865e-05,8.417114009451331924e-06
7.320000000000000000e+02,8.535123208308625919e-06,1.315620576203269110e-05,1.984672055632685783e-05,2.436223768531586842e-05,2.140520796034550699e-05
7.330000000000000000e+02,1.295862564743011092e-05,1.036889581329525356e-05,2.165750781324415897e-05,1.961529108207571426e-05,8.702539959326571761e-06
7.340000000000000000e+02,1.712326853731127585e-05,1.299016996136881374e-05,2.066248921950286643e-05,1.562136140209613444e-05,9.777921617160068024e-06
7.350000000000000000e+02,1.176373215217019208e-05,1.334757425885957360e-05,2.223430331682596517e-05,1.863985131311807208e-05,1.431438038768106935e-05
7.360000000000000000e+02,9.522552098850667335e-06,9.009420427030789824e-06,2.318671450607379114e-05,1.874850046601483911e-05,1.439048777041040950e-05
7.370000000000000000e+02,1.432106337273530983e-05,1.214842897701018387e-05,1.966399437636212610e-05,1.634075068268625586e-05,7.052304797805497572e-06
7.380000000000000000e+02,1.649295022287944334e-05,1.437550658944797277e-05,2.296372721510842041e-05,1.809383701700806313e-05,1.008636924015871017e-05
7.390000000000000000e+02,5.814400718562318104e-06,1.277780511943493735e-05,1.757365650700837278e-05,1.611562505454688932e-05,1.027788611052127266e-05
7.400000000000000000e+02,9.658813968749235812e-06,1.078111018715244285e-05,1.763700888268715516e-05,1.797655134416764611e-05,1.625947250760706453e-05
7.410000000000000000e+02,1.161324383691653139e-05,1.226167094692254267e-05,1.790145901614526025e-05,1.914662123203569877e-05,1.231677285373766750e-05
7.420000000000000000e+02,1.397182461870816184e-05,1.806336132759156499e-05,2.268190135690240083e-05,2.343316252106930619e-05,1.527806604029180448e-05
7.430000000000000000e+02,8.319921597221835441e-06,1.994372746294548193e-05,1.977254035367970175e-05,1.646286429191068379e-05,1.252518186145579193e-05
7.440000000000000000e+02,1.611370223464358986e-05,1.675466382888846084e-05,1.663622430636557681e-05,1.691574679107965551e-05,1.456669123756082485e-05
7.450000000000000000e+02,2.070396629449966497e-05,1.337959518277198612e-05,2.184409391803310285e-05,1.546302304977764663e-05,1.449169224287949476e-05
7.460000000000000000e+02,1.135662863693820412e-05,2.099432881197405010e-05,2.753467128902009620e-05,1.880190171099638263e-05,1.059441565265384355e-05
7.470000000000000000e+02,1.258699680128927412e-05,1.975192456216134929e-05,1.682604517938557365e-05,1.837461033415976885e-05,1.300735927933782676e-05
7.480000000000000000e+02,1.069252953955768248e-05,1.574455799580043447e-05,2.123369893658466623e-05,1.982751365714463532e-05,1.698119583060098137e-05
7.490000000000000000e+02,1.718399990413566059e-05,2.106476490293385240e-05,1.776750049631292683e-05,2.313767900197216676e-05,1.181026511687388592e-05


==> figs/sim/train_loss_edge_07_mal_2_out_large_value.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.694952790641799822e+00,1.001007194381228338e+01,1.018316733471288593e+01,9.616242179424579817e+00,9.998241957099226696e+00
1.000000000000000000e+00,4.315012023885981034e+04,9.964978697379770892e+03,9.375569911077139551e+00,8.931488482342825108e+00,8.945887946896727172e+00
2.000000000000000000e+00,1.544978036304223642e+05,2.355833802653611929e+04,8.968380130799012306e+00,8.438737955326507389e+00,8.499058023197967771e+00
3.000000000000000000e+00,3.392163461499252589e+05,4.485944514026610705e+04,8.587849761540455873e+00,8.107446325619378058e+00,8.078119326318548232e+00
4.000000000000000000e+00,5.977868941310762893e+05,7.428879773647253751e+04,8.110380592174296410e+00,7.696271889420397194e+00,7.683247596682901914e+00
5.000000000000000000e+00,9.305587539309089771e+05,1.120987646536391840e+05,7.663098941614784110e+00,7.196176617157430400e+00,7.366940765094792454e+00
6.000000000000000000e+00,1.337547497519135242e+06,1.582708479963981081e+05,7.075847318761761429e+00,6.816456688078881498e+00,6.952385340128683922e+00
7.000000000000000000e+00,1.818683690054846695e+06,2.128637987969257520e+05,6.677897408951093183e+00,6.483645590432015382e+00,6.530385134884518550e+00
8.000000000000000000e+00,2.374074457116415724e+06,2.758504427672602469e+05,6.232534140746101237e+00,6.129577534819369511e+00,6.094606691995162251e+00
9.000000000000000000e+00,3.003725336913038045e+06,3.472478969254984404e+05,5.897965587115669983e+00,5.724622641398843470e+00,5.700665832670605226e+00
1.000000000000000000e+01,3.707598856412473135e+06,4.270324877584739588e+05,5.543604862961006852e+00,5.431013555817877148e+00,5.412500879832061074e+00
1.100000000000000000e+01,4.485665530930777080e+06,5.152057594536257675e+05,5.234971288116056165e+00,5.025028682343495312e+00,5.090127192204322526e+00
1.200000000000000000e+01,5.337848640438335016e+06,6.117784375592569122e+05,5.003862651745130563e+00,4.689411903109892421e+00,4.817972215967197158e+00
1.300000000000000000e+01,6.264233305913941935e+06,7.166904025547304191e+05,4.718090548023794462e+00,4.466542435548823242e+00,4.453285063283619394e+00
1.400000000000000000e+01,7.264967364398621023e+06,8.300969220430572750e+05,4.457476410559020330e+00,4.210419872638296646e+00,4.118316383934865321e+00
1.500000000000000000e+01,8.339793048912942410e+06,9.518756743944892660e+05,4.193340486332770567e+00,4.039506869437412107e+00,3.849677641077895451e+00
1.600000000000000000e+01,9.488771043471647426e+06,1.082019732688548509e+06,3.914218214645492466e+00,3.825062910048809162e+00,3.530872845861999565e+00
1.700000000000000000e+01,1.071206713726078719e+07,1.220583310099639930e+06,3.700401504862913526e+00,3.486452492622179378e+00,3.265251437127255407e+00
1.800000000000000000e+01,1.200954311890885979e+07,1.367496479243768379e+06,3.390306862384783848e+00,3.253635930976850776e+00,3.025945446250800863e+00
1.900000000000000000e+01,1.338115206215552054e+07,1.522843017156098271e+06,3.137101916035917704e+00,3.023261630862504212e+00,2.790077041256680879e+00
2.000000000000000000e+01,1.482705763489090279e+07,1.686593066123229684e+06,2.831042896450524093e+00,2.808211899306262360e+00,2.625526531690788978e+00
2.100000000000000000e+01,1.634728955968859419e+07,1.858701483417683747e+06,2.626606979587789326e+00,2.657954185782376744e+00,2.497930002910333513e+00
2.200000000000000000e+01,1.794174565985250473e+07,2.039238636812463170e+06,2.430696747099703181e+00,2.400561421623325309e+00,2.350711839170269712e+00
2.300000000000000000e+01,1.961035647228570655e+07,2.228186111244507134e+06,2.248420494085515919e+00,2.208843428527372588e+00,2.181817312229101802e+00
2.400000000000000000e+01,2.135324841868477315e+07,2.425483214987179264e+06,2.094567295963425835e+00,2.031078243032851560e+00,2.063736768681954103e+00
2.500000000000000000e+01,2.317035163240157068e+07,2.631165823140859604e+06,1.944250069283029569e+00,1.865304812544926083e+00,1.956047656543309365e+00
2.600000000000000000e+01,2.506163204908552021e+07,2.845225058938288596e+06,1.812048805104543359e+00,1.632841742022009157e+00,1.779054922666739369e+00
2.700000000000000000e+01,2.702690362158284336e+07,3.067713862936834805e+06,1.659057329880506693e+00,1.513178791490856767e+00,1.620557399589410474e+00
2.800000000000000000e+01,2.906649780468045175e+07,3.298593651492893696e+06,1.540163748216364592e+00,1.360135273481033025e+00,1.476392762073210907e+00
2.900000000000000000e+01,3.118053956498305500e+07,3.537826276148641016e+06,1.415610020514802336e+00,1.213053807472272760e+00,1.385034799270435268e+00
3.000000000000000000e+01,3.336860701133436337e+07,3.785481415937179700e+06,1.259589610583279340e+00,1.079768079444755280e+00,1.230812780217279911e+00
3.100000000000000000e+01,3.563103247386761755e+07,4.041578323028349318e+06,1.148714608997241537e+00,9.327866146081977838e-01,1.150218302260749059e+00
3.200000000000000000e+01,3.796765614959433675e+07,4.306140887466751039e+06,1.063404987112991584e+00,8.101458032980778379e-01,1.047063948042042059e+00
3.300000000000000000e+01,4.037842022269403189e+07,4.578916004466651008e+06,9.506544794909297380e-01,7.224370287068244689e-01,9.467086791826726522e-01
3.400000000000000000e+01,4.286348773883546144e+07,4.860133331361836754e+06,8.553800110781158983e-01,6.513224605597580652e-01,8.650454021613074307e-01
3.500000000000000000e+01,4.542293786089687049e+07,5.149811259092603810e+06,7.756955927486021141e-01,6.049392989692014000e-01,7.673192856975596943e-01
3.600000000000000000e+01,4.805644927816714346e+07,5.447882826007226482e+06,7.138790886125651047e-01,5.549038177631833157e-01,7.066951778910431914e-01
3.700000000000000000e+01,5.076394560362049192e+07,5.754292485924107954e+06,6.529305713508494202e-01,5.349230060334139170e-01,6.238557026718980492e-01
3.800000000000000000e+01,5.354577038420839608e+07,6.069237638426283374e+06,5.882772323388492097e-01,4.986195315961492458e-01,5.657763257017098812e-01
3.900000000000000000e+01,5.640202582603441924e+07,6.392504907246116549e+06,5.326627189522495920e-01,4.196912379649475611e-01,5.192789169179197195e-01
4.000000000000000000e+01,5.933232449350105226e+07,6.724141838165547699e+06,4.835004566651009972e-01,3.825663204333392686e-01,4.788542798964148250e-01
4.100000000000000000e+01,6.233680863977839053e+07,7.064219882710406557e+06,4.265166002914125842e-01,3.244064352016965413e-01,4.206383744109131184e-01
4.200000000000000000e+01,6.541548100933027267e+07,7.412671406193597242e+06,3.867918766405401554e-01,3.034267035263952250e-01,3.967716715970716068e-01
4.300000000000000000e+01,6.856809104884245992e+07,7.769485997203115374e+06,3.302041473332737453e-01,2.683617847887465047e-01,3.459295708053042873e-01
4.400000000000000000e+01,7.179517465375430882e+07,8.134644657999210991e+06,3.067875298677513740e-01,2.528451307308907658e-01,2.999626628164994147e-01
4.500000000000000000e+01,7.509637348630976677e+07,8.508340770346123725e+06,2.803074647292659316e-01,2.211600133817595015e-01,2.589556244703498100e-01
4.600000000000000000e+01,7.847198509893479943e+07,8.890318114451769739e+06,2.450029683647144685e-01,1.996410706614145658e-01,2.251958228125016115e-01
4.700000000000000000e+01,8.192155759790980816e+07,9.280744759063899517e+06,2.314411999970521494e-01,1.771710999239299866e-01,2.002771007340566900e-01
4.800000000000000000e+01,8.544571568841046095e+07,9.679528571087557822e+06,2.129715264105058736e-01,1.616367585883574653e-01,1.812138156053422211e-01
4.900000000000000000e+01,8.904410248398962617e+07,1.008671647889408469e+07,1.861980827901074109e-01,1.494051120474040317e-01,1.585460970014387350e-01
5.000000000000000000e+01,9.271662643593026698e+07,1.050226773811477423e+07,1.644193239282049079e-01,1.274232647875644941e-01,1.442727982141616128e-01
5.100000000000000000e+01,9.646367571363273263e+07,1.092632093591014668e+07,1.441962545081706404e-01,1.113792489099003635e-01,1.287175059888945317e-01
5.200000000000000000e+01,1.002847263568569422e+08,1.135864251230328344e+07,1.366424885971726511e-01,1.053528070729859989e-01,1.154696408156874465e-01
5.300000000000000000e+01,1.041799552867637277e+08,1.179941651694608852e+07,1.227473114134846055e-01,9.345186900766611071e-02,9.549030211209952324e-02
5.400000000000000000e+01,1.081491486164447963e+08,1.224856941388829984e+07,1.059944515933421982e-01,8.025750663944664076e-02,8.368935083005235587e-02
5.500000000000000000e+01,1.121927280216053724e+08,1.270611299586671777e+07,9.624173399986113431e-02,7.448825772048250915e-02,7.572804516399100905e-02
5.600000000000000000e+01,1.163106613759282827e+08,1.317217754026915133e+07,8.381120651233531227e-02,6.403325271093451843e-02,7.237428558471770135e-02
5.700000000000000000e+01,1.205027654282822013e+08,1.364649480217075720e+07,7.376097963046834849e-02,5.376613018912967945e-02,6.257022612053264599e-02
5.800000000000000000e+01,1.247686094002687633e+08,1.412920647852486745e+07,6.912041270401547699e-02,4.723421987056630744e-02,5.560763796967838068e-02
5.900000000000000000e+01,1.291092932884251922e+08,1.462029820359430090e+07,6.171245601840036343e-02,4.048938827560744080e-02,4.694272034762292378e-02
6.000000000000000000e+01,1.335238684187357128e+08,1.511972659462549165e+07,5.563284086792052996e-02,3.083061977753742688e-02,4.361385986891541666e-02
6.100000000000000000e+01,1.380127794420014024e+08,1.562750749101034179e+07,4.975278924659398694e-02,2.634005059418598194e-02,3.885646251656693639e-02
6.200000000000000000e+01,1.425757052084050179e+08,1.614371988882573880e+07,4.550793193228241940e-02,2.414728160148038594e-02,3.479415959730958186e-02
6.300000000000000000e+01,1.472132747082327604e+08,1.666851420484672487e+07,4.190932540973713039e-02,2.191795955820408093e-02,3.189587453618014656e-02
6.400000000000000000e+01,1.519247230351634026e+08,1.720151643540143222e+07,3.656333114424170638e-02,2.000300720408265676e-02,2.842780095371932880e-02
6.500000000000000000e+01,1.567102359003325999e+08,1.774317578231653944e+07,3.010216729777737132e-02,1.801912085488832638e-02,2.600742754943552448e-02
6.600000000000000000e+01,1.615701537161174417e+08,1.829306076717668027e+07,2.698360133309773978e-02,1.599975976009915257e-02,2.145862172310131211e-02
6.700000000000000000e+01,1.665043371650080979e+08,1.885128512239013240e+07,2.357346942139626478e-02,1.422728933156169884e-02,1.940275911074029747e-02
6.800000000000000000e+01,1.715124429885533154e+08,1.941807418432920426e+07,2.116392382706466790e-02,1.221768632497588492e-02,1.692088622426091149e-02
6.900000000000000000e+01,1.765947122129054368e+08,1.999320944469395280e+07,1.858421167323165424e-02,1.051932562590518483e-02,1.540251910070433716e-02
7.000000000000000000e+01,1.817514705043454468e+08,2.057670808582214639e+07,1.631845072226212334e-02,9.544382417629004856e-03,1.406025000473010156e-02
7.100000000000000000e+01,1.869821475943684876e+08,2.116871883769935369e+07,1.426731289784421985e-02,9.039620379207358170e-03,1.230572021144737960e-02
7.200000000000000000e+01,1.922867323696943521e+08,2.176899528144470602e+07,1.294110446985774487e-02,8.024728058428798327e-03,1.108752983861638342e-02
7.300000000000000000e+01,1.976653622673742175e+08,2.237775927646221220e+07,1.194615438484825098e-02,7.100728993039595593e-03,9.772736384296987211e-03
7.400000000000000000e+01,2.031188853651913106e+08,2.299499930948521197e+07,1.059542861881823672e-02,6.452761774846216269e-03,8.504183179821267480e-03
7.500000000000000000e+01,2.086473275592605174e+08,2.362044935645893216e+07,9.620414792589793151e-03,5.815037067394279724e-03,7.584120739088429097e-03
7.600000000000000000e+01,2.142497319046459198e+08,2.425435620990588516e+07,8.571153322152635923e-03,5.040158211406464694e-03,7.018370082170877211e-03
7.700000000000000000e+01,2.199259095319919586e+08,2.489662704927096143e+07,7.411993376517544974e-03,4.542856167156439362e-03,6.328672304457994002e-03
7.800000000000000000e+01,2.256759349684380293e+08,2.554721856057232991e+07,6.815245266162950344e-03,4.263964785546026093e-03,5.504282122767101271e-03
7.900000000000000000e+01,2.315002213563661575e+08,2.620628955473138019e+07,5.875577935034126398e-03,3.951280512237698161e-03,4.779880137468772716e-03
8.000000000000000000e+01,2.373991088239032626e+08,2.687387035881888866e+07,5.305070840546766142e-03,3.686588420229952590e-03,4.136761563491853089e-03
8.100000000000000000e+01,2.433721177374659479e+08,2.754977041614735126e+07,4.760425937802237328e-03,3.273790595636816292e-03,3.668055225674593522e-03
8.200000000000000000e+01,2.494194802804809809e+08,2.823404649727091193e+07,4.247969053654321314e-03,2.985342327072149082e-03,3.325668859945785094e-03
8.300000000000000000e+01,2.555415952342935205e+08,2.892668222675750405e+07,3.824078150788667863e-03,2.596600200608367714e-03,3.056064682720349701e-03
8.400000000000000000e+01,2.617373471953618824e+08,2.962749275321489945e+07,3.346114193283900029e-03,2.229672427659590284e-03,2.627760116062360929e-03
8.500000000000000000e+01,2.680072518705939651e+08,3.033689258816284686e+07,2.747711135671848659e-03,2.057588186697989485e-03,2.434660935648591540e-03
8.600000000000000000e+01,2.743517400086814165e+08,3.105485496812535822e+07,2.045550688648201110e-03,1.900181764039943211e-03,2.053209330807881372e-03
8.700000000000000000e+01,2.807700221325035095e+08,3.178079598311388865e+07,1.667668445593073479e-03,1.723925271671311599e-03,1.862741808169698920e-03
8.800000000000000000e+01,2.872632709768953323e+08,3.251547540824738517e+07,1.475909937884378742e-03,1.565205351954479518e-03,1.708610876998140071e-03
8.900000000000000000e+01,2.938302745471326709e+08,3.325833418751947209e+07,1.322941403193000909e-03,1.296202112550992602e-03,1.532637896117128307e-03
9.000000000000000000e+01,3.004707289642502069e+08,3.400954044522731006e+07,1.168373130073896426e-03,1.199004938064129888e-03,1.317943068800397910e-03
9.100000000000000000e+01,3.071866198704637289e+08,3.476936270097263902e+07,1.081315958191497728e-03,1.029311506981711588e-03,1.162007047980195829e-03
9.200000000000000000e+01,3.139762959650918841e+08,3.553766458047659695e+07,9.603898196417492983e-04,8.840891388556260111e-04,1.030138618533071870e-03
9.300000000000000000e+01,3.208403772267698050e+08,3.631427389321608096e+07,8.405929806134526672e-04,8.201340863601691566e-04,9.051179609192994135e-04
9.400000000000000000e+01,3.277785214415181279e+08,3.709940462141200900e+07,7.652334032044461054e-04,6.918719961716002231e-04,8.167058764554369077e-04
9.500000000000000000e+01,3.347907272070733309e+08,3.789274832778628916e+07,6.496876275539076318e-04,6.140473433136062198e-04,6.846489111340670064e-04
9.600000000000000000e+01,3.418773649965502024e+08,3.869444768812987208e+07,5.728993276106209009e-04,5.584994479745919449e-04,5.909956478075129027e-04
9.700000000000000000e+01,3.490385754509677887e+08,3.950461808172594756e+07,5.600280652970912598e-04,5.171298631679865920e-04,5.059171423142938551e-04
9.800000000000000000e+01,3.562741366303024292e+08,4.032308145685129613e+07,5.149392394296903319e-04,4.723420782055676170e-04,4.632167520212115974e-04
9.900000000000000000e+01,3.635830543542561531e+08,4.115026290947391838e+07,4.282753053622689876e-04,4.469156657108674935e-04,4.161496445499457408e-04
1.000000000000000000e+02,3.709662938418392539e+08,4.198557199476980418e+07,3.675087852792469079e-04,4.324632809769024533e-04,3.709082792798801265e-04
1.010000000000000000e+02,3.784231992463495135e+08,4.282921139540588111e+07,3.365426710080221540e-04,3.735868566213662589e-04,3.202943919174972010e-04
1.020000000000000000e+02,3.859552331682965755e+08,4.368128963108482957e+07,3.227236217607787339e-04,3.554678983798131853e-04,2.778348641550021370e-04
1.030000000000000000e+02,3.935609284475737810e+08,4.454203559709225595e+07,3.013375719501665273e-04,3.387987638967526749e-04,2.501953520264166286e-04
1.040000000000000000e+02,4.012413577379809618e+08,4.541116894821383059e+07,2.622897648912880797e-04,3.221590123541062667e-04,2.251134835574708504e-04
1.050000000000000000e+02,4.089951108222359419e+08,4.628848114029907435e+07,2.235351420833975311e-04,2.906971085793186305e-04,1.937388525448113796e-04
1.060000000000000000e+02,4.168239810404675603e+08,4.717441769125317037e+07,1.955838178092639268e-04,2.460610203697255471e-04,1.694038192195934656e-04
1.070000000000000000e+02,4.247267084959782362e+08,4.806862664454807341e+07,1.854252384291266154e-04,2.183096808509032982e-04,1.469072923251379947e-04
1.080000000000000000e+02,4.327033716128008366e+08,4.897125801243361086e+07,1.512565877260785285e-04,1.820567672053963193e-04,1.320012489101074493e-04
1.090000000000000000e+02,4.407550460209078789e+08,4.988245284879026562e+07,1.380448906500575390e-04,1.738459193048047524e-04,1.169490838546227707e-04
1.100000000000000000e+02,4.488809496241845489e+08,5.080165855416560173e+07,1.288517160725755062e-04,1.601239266256770932e-04,1.129407187241415755e-04
1.110000000000000000e+02,4.570801785507644415e+08,5.172907110169881582e+07,1.073423227503367272e-04,1.503708271570758370e-04,9.677293291388000540e-05
1.120000000000000000e+02,4.653542812849708796e+08,5.266513947031021863e+07,1.078431252348188707e-04,1.375280025598391020e-04,9.189040692259009546e-05
1.130000000000000000e+02,4.737020254609334469e+08,5.360968884192176163e+07,9.311804221312502960e-05,1.376848681010622855e-04,8.265537925444821354e-05
1.140000000000000000e+02,4.821242793574610949e+08,5.456228135461458564e+07,8.631681367132770788e-05,1.305578550460095855e-04,7.415500011398457048e-05
1.150000000000000000e+02,4.906209393499211073e+08,5.552361464789918065e+07,7.775699257872581427e-05,1.215555475607699165e-04,6.722370125267218555e-05
1.160000000000000000e+02,4.991919193097865582e+08,5.649308399054839462e+07,6.919413058081858026e-05,1.186162391854095333e-04,6.131120049568394847e-05
1.170000000000000000e+02,5.078372735782302618e+08,5.747108303453910351e+07,5.700230197980271640e-05,9.835261720525512175e-05,5.917292969614962317e-05
1.180000000000000000e+02,5.165570009208695889e+08,5.845766468731532991e+07,4.660368858866448250e-05,9.489286830866028311e-05,5.485650581726897457e-05
1.190000000000000000e+02,5.253506540291895866e+08,5.945233398300527781e+07,4.288829558052320579e-05,8.572370674575502392e-05,5.343975333993444821e-05
1.200000000000000000e+02,5.342190780222885609e+08,6.045528979723733664e+07,4.850737515482705930e-05,8.394099276687327915e-05,4.750241710493874336e-05
1.210000000000000000e+02,5.431610144869129658e+08,6.146688971900951862e+07,3.570635131555643937e-05,7.453339585772322806e-05,4.910750387687734531e-05
1.220000000000000000e+02,5.521771502067790031e+08,6.248692718726521730e+07,3.224053591766029569e-05,7.205313831359916321e-05,3.965891040014213331e-05
1.230000000000000000e+02,5.612676568321242332e+08,6.351544516729538143e+07,3.283145676391541201e-05,6.759667183064976825e-05,4.248827515684894252e-05
1.240000000000000000e+02,5.704314948563270569e+08,6.455232632424485683e+07,2.365395552483828823e-05,6.275527483212695046e-05,3.661236204954843032e-05
1.250000000000000000e+02,5.796704308064596653e+08,6.559761960280808061e+07,2.353380158337525785e-05,5.696381797826166604e-05,2.597340349153043348e-05
1.260000000000000000e+02,5.889828461957280636e+08,6.665113381255280972e+07,2.533105278446079467e-05,4.752514087458248326e-05,2.744917767683041632e-05
1.270000000000000000e+02,5.983706928763478994e+08,6.771282580704084039e+07,2.072329326840982588e-05,4.645264653202474392e-05,2.452622886750521758e-05
1.280000000000000000e+02,6.078316433164057732e+08,6.878329387051641941e+07,2.401470777146919033e-05,4.107689604015973828e-05,2.111164513485253025e-05
1.290000000000000000e+02,6.173666602111743689e+08,6.986207582162401080e+07,2.140220771429390823e-05,4.361055332913199578e-05,1.403650461462291332e-05
1.300000000000000000e+02,6.269765369732724428e+08,7.094942677732756734e+07,1.826667274229532012e-05,3.576397321658486561e-05,1.442727006650823540e-05
1.310000000000000000e+02,6.366613175215256214e+08,7.204481133222344518e+07,1.887864745042655557e-05,4.363992588019005581e-05,1.709327559284989917e-05
1.320000000000000000e+02,6.464195499968221188e+08,7.314863926890018582e+07,1.481514635748304443e-05,3.369551790066704910e-05,1.941680609385265655e-05
1.330000000000000000e+02,6.562521634107847214e+08,7.426078983889034390e+07,1.789758248549322417e-05,3.458722895821608745e-05,1.417784113000308821e-05
1.340000000000000000e+02,6.661588893955110312e+08,7.538166528666532040e+07,1.740615033696268910e-05,3.067177685855959623e-05,1.301449664981024767e-05
1.350000000000000000e+02,6.761402123722155094e+08,7.651116821927350760e+07,1.877241914971516934e-05,2.983218320862235373e-05,1.086949189432750984e-05
1.360000000000000000e+02,6.861948874428664446e+08,7.764896054055824876e+07,1.832849093408306373e-05,3.260673126381785636e-05,1.235943036592690447e-05
1.370000000000000000e+02,6.963245659150202274e+08,7.879516641431526840e+07,1.375882202081513128e-05,2.506625264253603547e-05,1.433916969351134441e-05
1.380000000000000000e+02,7.065281063655319214e+08,7.994993956308084726e+07,1.401246547749757099e-05,2.462158184479701362e-05,1.231797550327318191e-05
1.390000000000000000e+02,7.168072869499890804e+08,8.111259595946732163e+07,2.208862751607032493e-05,2.047560862328268172e-05,1.265133663819195675e-05
1.400000000000000000e+02,7.271586553162667751e+08,8.228396906511236727e+07,1.540035233627001787e-05,2.737937696484227246e-05,1.569688604619035033e-05
1.410000000000000000e+02,7.375860106970472336e+08,8.346329878624995053e+07,1.855658180693886550e-05,1.995875056581830620e-05,1.403299579527672591e-05
1.420000000000000000e+02,7.480864726708158255e+08,8.465099412940157950e+07,1.476037870917767947e-05,2.656790924515650687e-05,1.485178846216683723e-05
1.430000000000000000e+02,7.586602928615000248e+08,8.584771831339296699e+07,1.547119664357943236e-05,1.779979972582612646e-05,9.404611311936150742e-06
1.440000000000000000e+02,7.693102242654309273e+08,8.705228688912944496e+07,1.555853230839066015e-05,1.618901234634595454e-05,1.502099649230981271e-05
1.450000000000000000e+02,7.800337456848798990e+08,8.826567366234132648e+07,1.978089940968263960e-05,1.495105400894924941e-05,1.013497475288449579e-05
1.460000000000000000e+02,7.908310776008980274e+08,8.948663106017321348e+07,2.446031631964107333e-05,1.577268824060062968e-05,1.063849188553955827e-05
1.470000000000000000e+02,8.017029009136040211e+08,9.071664818095718324e+07,1.861646123590965374e-05,1.685794594730172236e-05,1.177760265058669376e-05
1.480000000000000000e+02,8.126485934577188492e+08,9.195513546032524109e+07,1.324329152252445851e-05,1.882003404007903669e-05,1.083108676724897634e-05
1.490000000000000000e+02,8.236692874102253914e+08,9.320173793295130134e+07,1.020064203105519596e-05,1.298029328733463217e-05,1.242313982774412295e-05
1.500000000000000000e+02,8.347625108248538971e+08,9.445711101688346267e+07,1.175890445093141778e-05,1.663757232339690972e-05,1.669741590604179038e-05
1.510000000000000000e+02,8.459303483607668877e+08,9.572075757211601734e+07,1.270549032916790111e-05,1.477626743540128018e-05,1.397363765776038491e-05
1.520000000000000000e+02,8.571728550433615446e+08,9.699293086279340088e+07,7.762464553695558322e-06,1.136101992593729904e-05,1.287710204911363121e-05
1.530000000000000000e+02,8.684904591526207924e+08,9.827309766260048747e+07,1.855592404087502700e-05,1.461769746613494902e-05,1.587196618768604850e-05
1.540000000000000000e+02,8.798824938622426987e+08,9.956195742102985084e+07,1.431809808960515795e-05,1.048957442428832820e-05,1.272352363423934207e-05
1.550000000000000000e+02,8.913472588949308395e+08,1.008589454327289313e+08,1.114368086585493245e-05,1.533448762824907163e-05,1.517158394515050190e-05
1.560000000000000000e+02,9.028856855640468597e+08,1.021640229467741847e+08,9.770159141386791646e-06,1.071172317590463052e-05,1.219711408173562717e-05
1.570000000000000000e+02,9.144983839950425625e+08,1.034783123199066520e+08,1.039711418826527733e-05,1.864141334795288429e-05,9.945304255354336931e-06
1.580000000000000000e+02,9.261864306175371408e+08,1.048006632310777009e+08,7.114356007420497008e-06,1.594049707498434998e-05,1.375058380770344257e-05
1.590000000000000000e+02,9.379487347797353268e+08,1.061312756654864997e+08,9.325174250451873093e-06,1.994417484052490863e-05,2.192823016189393570e-05
1.600000000000000000e+02,9.497848521874377728e+08,1.074703228613036573e+08,9.285471610054329972e-06,1.643393099437506777e-05,1.134815266845556891e-05
1.610000000000000000e+02,9.616948836735086441e+08,1.088178224573213756e+08,7.494038486322018855e-06,1.048883539700451450e-05,1.684729315387656357e-05
1.620000000000000000e+02,9.736794716851484776e+08,1.101733606476878822e+08,9.787859854504254997e-06,1.384152974970298544e-05,1.802334421074913706e-05
1.630000000000000000e+02,9.857384220080382824e+08,1.115375675030809641e+08,1.331086548561621896e-05,1.251092006748777408e-05,1.451334402113868549e-05
1.640000000000000000e+02,9.978712379872170687e+08,1.129102225641685128e+08,1.528008988027629300e-05,8.989391585223494019e-06,1.590368258663765744e-05
1.650000000000000000e+02,1.010078472226318002e+09,1.142915421310252100e+08,1.142444260870956185e-05,1.697125781674468925e-05,1.479297010609226248e-05
1.660000000000000000e+02,1.022359714070296288e+09,1.156808112362568825e+08,8.453678521980201310e-06,1.188952995401226786e-05,1.331899868850516810e-05
1.670000000000000000e+02,1.034716093994911313e+09,1.170788270001723766e+08,1.397247026346803978e-05,1.147880001040046949e-05,1.600511376453894741e-05
1.680000000000000000e+02,1.047146074358128071e+09,1.184849633755899221e+08,1.004035614093901074e-05,1.144374090056299309e-05,1.762854804232549810e-05
1.690000000000000000e+02,1.059651362060784817e+09,1.198997283366792500e+08,1.423954478674271940e-05,1.052995954597957251e-05,2.106143265356852368e-05
1.700000000000000000e+02,1.072230492745699644e+09,1.213225769740776569e+08,1.258292287720230718e-05,1.570113296300856831e-05,1.469990284963529348e-05
1.710000000000000000e+02,1.084883219455300331e+09,1.227543388431353867e+08,1.137118964356087503e-05,8.590827934140676803e-06,1.170745355660862685e-05
1.720000000000000000e+02,1.097610346930748701e+09,1.241943272402209640e+08,1.494569792193090052e-05,9.730223544779370570e-06,2.626757578905181134e-05
1.730000000000000000e+02,1.110411162028793812e+09,1.256428537825025320e+08,9.881683988410827624e-06,1.265863680299794680e-05,1.330317228520616624e-05
1.740000000000000000e+02,1.123287322185733318e+09,1.270995630357246399e+08,1.186533590502580893e-05,1.313481698284046928e-05,1.491666109820766195e-05
1.750000000000000000e+02,1.136236967266670942e+09,1.285647656987887323e+08,1.104880012636755282e-05,6.771994081389287601e-06,1.567268423030565572e-05
1.760000000000000000e+02,1.149260845955170155e+09,1.300381557941430658e+08,1.210248826988280513e-05,5.210964545754315225e-06,1.973793280241054049e-05
1.770000000000000000e+02,1.162358272254711628e+09,1.315198803630450964e+08,1.259301114686639522e-05,7.071227155819315158e-06,1.524165311617142748e-05
1.780000000000000000e+02,1.175530111441552639e+09,1.330101504750497341e+08,1.384639032797618796e-05,1.122917332274653290e-05,1.430355613984968244e-05
1.790000000000000000e+02,1.188775529365837097e+09,1.345085679083900452e+08,1.308889041273797460e-05,1.200247555566136270e-05,1.807122232333480127e-05
1.800000000000000000e+02,1.202095616137768269e+09,1.360159028650781512e+08,1.295225704245339671e-05,1.371575069042396677e-05,1.792198614825046832e-05
1.810000000000000000e+02,1.215491085749239922e+09,1.375311771168392897e+08,1.615776661723078433e-05,1.115189151512652188e-05,2.231684420828106141e-05
1.820000000000000000e+02,1.228959219519507647e+09,1.390546175146183968e+08,1.180319069882251881e-05,1.244184694293437587e-05,1.855398833605637066e-05
1.830000000000000000e+02,1.242502571049501896e+09,1.405864623703976870e+08,7.850164121858682620e-06,8.636430663955252385e-06,2.853087830323453034e-05
1.840000000000000000e+02,1.256119565647200823e+09,1.421274307585134506e+08,1.106877932999239533e-05,9.862295553553224181e-06,2.032905482651781170e-05
1.850000000000000000e+02,1.269811835296730995e+09,1.436759957297916412e+08,1.188795835571632153e-05,1.779130973778020319e-05,2.567354440796698611e-05
1.860000000000000000e+02,1.283576847755003691e+09,1.452336418164519668e+08,1.197372530359341880e-05,1.080654894136667821e-05,2.109624926149855639e-05
1.870000000000000000e+02,1.297416675275798082e+09,1.467995920331650376e+08,9.833919601298646285e-06,1.515447512367984473e-05,1.366248701328842685e-05
1.880000000000000000e+02,1.311330468127692223e+09,1.483741889054514766e+08,1.194471163989963003e-05,1.775718626850775195e-05,1.437082243693765804e-05
1.890000000000000000e+02,1.325318144474111557e+09,1.499566681879054606e+08,1.090100324518950003e-05,1.281078873005547791e-05,1.592779101333707814e-05
1.900000000000000000e+02,1.339381830983741283e+09,1.515478049910247922e+08,7.468369485286174836e-06,1.218438299177559969e-05,2.263776507183123954e-05
1.910000000000000000e+02,1.353517454359657288e+09,1.531471368596443534e+08,7.251233232863363298e-06,1.176208103725873144e-05,1.802421960539479784e-05
1.920000000000000000e+02,1.367726514767643452e+09,1.547552221091861129e+08,6.618337032748833337e-06,9.972822057502384041e-06,1.332047471325203958e-05
1.930000000000000000e+02,1.382011241080501556e+09,1.563717471285065114e+08,7.356566673166753390e-06,1.080592489499654363e-05,1.576264125968673824e-05
1.940000000000000000e+02,1.396370000040034056e+09,1.579962455408816934e+08,1.379544012602984537e-05,8.528673523300334125e-06,1.619631020444156633e-05
1.950000000000000000e+02,1.410804242459166050e+09,1.596290135310130715e+08,1.000278453622271968e-05,9.837270569246214791e-06,1.550237167902146496e-05
1.960000000000000000e+02,1.425311482230182171e+09,1.612700249268003702e+08,1.096102674036369962e-05,1.005171656731640439e-05,1.910577624919529427e-05
1.970000000000000000e+02,1.439893060701335430e+09,1.629195632749671638e+08,8.482407491072763150e-06,1.658365182477528066e-05,2.223053413596964845e-05
1.980000000000000000e+02,1.454550623456271648e+09,1.645778462815364003e+08,7.150605163985801482e-06,6.823710625991630252e-06,1.641923685047341763e-05
1.990000000000000000e+02,1.469281150253165245e+09,1.662442518578699827e+08,8.780822389420350760e-06,1.144560604593447550e-05,1.867345017758648140e-05
2.000000000000000000e+02,1.484085687382031679e+09,1.679198031225033998e+08,9.194547462954005823e-06,9.975312332044516950e-06,1.744848500684348380e-05
2.010000000000000000e+02,1.498964413336477757e+09,1.696032404571999311e+08,1.201537598616297942e-05,1.552100868551509194e-05,1.928170001075368845e-05
2.020000000000000000e+02,1.513917849882055044e+09,1.712950957311522365e+08,1.176506387112752350e-05,1.377823653392340475e-05,1.884930052464817152e-05
2.030000000000000000e+02,1.528946033570418358e+09,1.729953801405906379e+08,9.997412116047321717e-06,1.087085330619963486e-05,1.804037896913079919e-05
2.040000000000000000e+02,1.544048753078705311e+09,1.747037945983379483e+08,1.491754153226665380e-05,1.413518665172031064e-05,1.798876684244721247e-05
2.050000000000000000e+02,1.559225283473763466e+09,1.764207829382738769e+08,1.259159272437582189e-05,8.773818653051712602e-06,1.532891083477760930e-05
2.060000000000000000e+02,1.574475781461106300e+09,1.781456002734857798e+08,6.946855528711104455e-06,1.384405911819541757e-05,1.960667434053320335e-05
2.070000000000000000e+02,1.589799967745408535e+09,1.798794253904420733e+08,1.098678196487234970e-05,1.367690030951163038e-05,1.512048894292128409e-05
2.080000000000000000e+02,1.605197358343432188e+09,1.816218129552823901e+08,1.008335211749589178e-05,1.122888160232093924e-05,1.735578312378471821e-05
2.090000000000000000e+02,1.620671290708992720e+09,1.833722719951604009e+08,8.135549336873992843e-06,1.104855023148498816e-05,1.610313458222378813e-05
2.100000000000000000e+02,1.636217206070244789e+09,1.851311500678048730e+08,8.849123515730639156e-06,1.491427034605585789e-05,1.857311692810004189e-05
2.110000000000000000e+02,1.651839945138498783e+09,1.868985805921520591e+08,9.729915174783165810e-06,7.367477583786197215e-06,1.791758253810726842e-05
2.120000000000000000e+02,1.667535263452134371e+09,1.886737719678383470e+08,1.846098055036105023e-05,6.657184866032395121e-06,2.058023389561736138e-05
2.130000000000000000e+02,1.683305417045691729e+09,1.904575349301227629e+08,1.598046420347998264e-05,9.762957824288598374e-06,1.843999971007370675e-05
2.140000000000000000e+02,1.699149440410444975e+09,1.922501632895561457e+08,1.198294109716613320e-05,1.043780078235911901e-05,1.677318098536328961e-05
2.150000000000000000e+02,1.715068059121573448e+09,1.940510011873409748e+08,1.018727884827264063e-05,1.547121087863700950e-05,1.688849771674938438e-05
2.160000000000000000e+02,1.731060256910586834e+09,1.958603617759234607e+08,1.375139552295401302e-05,1.096072275097448312e-05,2.520164371933031333e-05
2.170000000000000000e+02,1.747126868454564095e+09,1.976775457145919800e+08,1.123052422113968163e-05,1.022123726091006546e-05,1.511449850788437743e-05
2.180000000000000000e+02,1.763266658321082115e+09,1.995042977494147718e+08,1.360738751299273019e-05,1.635144895251183783e-05,1.174183189633914992e-05
2.190000000000000000e+02,1.779481344829383850e+09,2.013384342083274722e+08,1.051907488414105529e-05,1.557286000952728955e-05,1.894773180255437950e-05
2.200000000000000000e+02,1.795769814927325726e+09,2.031819798243570626e+08,1.080256840702009669e-05,1.129717073111713432e-05,1.467101025476313936e-05
2.210000000000000000e+02,1.812133427816480875e+09,2.050335734519708157e+08,8.570946342545404661e-06,1.126062152900786373e-05,1.625684325801124430e-05
2.220000000000000000e+02,1.828570006922691584e+09,2.068935576989514232e+08,1.024293001317122531e-05,1.370101383468824707e-05,1.278725054609797240e-05
2.230000000000000000e+02,1.845080972940547943e+09,2.087618181893093586e+08,1.889009995215129578e-05,7.910800954968877363e-06,1.610595372780743162e-05
2.240000000000000000e+02,1.861668185442409754e+09,2.106382627830994129e+08,8.034360899245029941e-06,1.001804205402745396e-05,1.475928963545758421e-05
2.250000000000000000e+02,1.878328978696908951e+09,2.125230644791385233e+08,1.185405560233387945e-05,8.492418122618694554e-06,1.479920855884664377e-05
2.260000000000000000e+02,1.895061637204952717e+09,2.144158021172262430e+08,9.737578370860866528e-06,9.190234611877734494e-06,1.152022052286483245e-05
2.270000000000000000e+02,1.911870701280986786e+09,2.163176812255128622e+08,1.350924043719281542e-05,1.048237057943435246e-05,1.487381571263490798e-05
2.280000000000000000e+02,1.928752979055654526e+09,2.182276790971342921e+08,1.123025965865664944e-05,9.791848957108051366e-06,1.472004162361706392e-05
2.290000000000000000e+02,1.945712107866173744e+09,2.201460784265149236e+08,8.870469007216108537e-06,1.080190647173573382e-05,1.371703041430638592e-05
2.300000000000000000e+02,1.962743284553375721e+09,2.220727194457115829e+08,9.417809878953242730e-06,1.176100400446244976e-05,1.589542016866563046e-05
2.310000000000000000e+02,1.979847843015501499e+09,2.240074694399039745e+08,9.724607551553354767e-06,1.382134106309163002e-05,1.356721254508475027e-05
2.320000000000000000e+02,1.997025731328244925e+09,2.259510184549379945e+08,1.406710894569229708e-05,2.092273507570130420e-05,1.695959993164297686e-05
2.330000000000000000e+02,2.014278753896203518e+09,2.279027614698419273e+08,1.490752479904600136e-05,1.629741820252661455e-05,1.831242933347798640e-05
2.340000000000000000e+02,2.031606101842699766e+09,2.298634099441704154e+08,1.865304355497254818e-05,1.300542756621503315e-05,1.361219630002796777e-05
2.350000000000000000e+02,2.049007639756748676e+09,2.318319532528119683e+08,7.091917069490527581e-06,1.002838920227677733e-05,1.681202062853159873e-05
2.360000000000000000e+02,2.066486059674247503e+09,2.338084838769994676e+08,7.478641864011592588e-06,9.102439142094631563e-06,1.633197011818854349e-05
2.370000000000000000e+02,2.084038018278656960e+09,2.357940645117968917e+08,1.346711990202198450e-05,1.445347182593703650e-05,1.379167258463986911e-05
2.380000000000000000e+02,2.101662074708813190e+09,2.377882439186729789e+08,1.750205862982578964e-05,9.265660304458300800e-06,1.377561796267467997e-05
2.390000000000000000e+02,2.119360977635591984e+09,2.397900935015982389e+08,1.588289020637567717e-05,8.443959746307072578e-06,1.310247646701956370e-05
2.400000000000000000e+02,2.137135557259074211e+09,2.418005305095405877e+08,1.182136498190100582e-05,1.291688112592392912e-05,1.540667281307861458e-05
2.410000000000000000e+02,2.154983361258948803e+09,2.438201702713671029e+08,1.018359158799775344e-05,6.987052058815557132e-06,1.970116290761492195e-05
2.420000000000000000e+02,2.172905193263084412e+09,2.458473443400162458e+08,1.944222159167008357e-05,1.415514543390283819e-05,2.096386021477325556e-05
2.430000000000000000e+02,2.190902971988170624e+09,2.478834211929314137e+08,1.463043630223204161e-05,1.173665951648139583e-05,1.331773329238394865e-05
2.440000000000000000e+02,2.208973633045146942e+09,2.499274443733632565e+08,1.518691489421630791e-05,1.023484598516866129e-05,1.532188585207094889e-05
2.450000000000000000e+02,2.227118947283119678e+09,2.519802815998612046e+08,1.023656128495975537e-05,1.244628368746170111e-05,1.848729896203327172e-05
2.460000000000000000e+02,2.245335554971167564e+09,2.540408303424107134e+08,1.042487442204365067e-05,1.324287065818108289e-05,1.358552356300890551e-05
2.470000000000000000e+02,2.263629702103901863e+09,2.561109139962189794e+08,1.055483676382085179e-05,1.491859569435760591e-05,1.259585866797419129e-05
2.480000000000000000e+02,2.281996843418605804e+09,2.581881608449618816e+08,1.276196976007781814e-05,1.437383257285596017e-05,1.761366261021635182e-05
2.490000000000000000e+02,2.300436283162802696e+09,2.602746711664482355e+08,1.026076074450710252e-05,9.278862161954393173e-06,1.746269044078374577e-05
2.500000000000000000e+02,2.318952437454573631e+09,2.623694430528208017e+08,6.627571991546510333e-06,8.982795458689629697e-06,1.256684189865353574e-05
2.510000000000000000e+02,2.337541799557542324e+09,2.644725987315846086e+08,1.484876398505363682e-05,1.580876981133183534e-05,1.734359257632434037e-05
2.520000000000000000e+02,2.356203884961920738e+09,2.665841486368090212e+08,1.269702362516333949e-05,1.432392326039533259e-05,1.397617836162989846e-05
2.530000000000000000e+02,2.374941054634574890e+09,2.687042646106383801e+08,1.005349104654662540e-05,1.735351421239261782e-05,1.477324971110860474e-05
2.540000000000000000e+02,2.393752898008779049e+09,2.708323798333580494e+08,9.180800980668202271e-06,1.327758171354442851e-05,1.940802582289791189e-05
2.550000000000000000e+02,2.412639749452786446e+09,2.729696746232135892e+08,8.752115774002255932e-06,1.472813260749994413e-05,1.164303894518603499e-05
2.560000000000000000e+02,2.431601936341511726e+09,2.751149317279529572e+08,1.129878199856992893e-05,1.303295824495176447e-05,1.897223181424045890e-05
2.570000000000000000e+02,2.450635682488304615e+09,2.772682469962709546e+08,1.312411854181849691e-05,1.299831578838173129e-05,1.122676750242579402e-05
2.580000000000000000e+02,2.469744236542596340e+09,2.794295006136130691e+08,6.712679755493944356e-06,8.540378482524424442e-06,2.191871199941353154e-05
2.590000000000000000e+02,2.488927276238343239e+09,2.815997627328268290e+08,1.773399061821834266e-05,9.461777614516719837e-06,1.274041637033818120e-05
2.600000000000000000e+02,2.508185472250943661e+09,2.837784965433671474e+08,9.136432331691146658e-06,7.470250181329518568e-06,1.746106829481064437e-05
2.610000000000000000e+02,2.527517061763554573e+09,2.859647196147764325e+08,7.874987736244953851e-06,1.238021054505988872e-05,1.632320227273886815e-05
2.620000000000000000e+02,2.546922266173117638e+09,2.881600715140787363e+08,8.523579087316157654e-06,6.511364342265402172e-06,1.529325060434238992e-05
2.630000000000000000e+02,2.566402624373974323e+09,2.903639099360298514e+08,8.274961220244847482e-06,1.147603828943744020e-05,1.947544118729993556e-05
2.640000000000000000e+02,2.585955362860418320e+09,2.925760578870598078e+08,1.313639565247992635e-05,1.141766607892780172e-05,1.901776187285264541e-05
2.650000000000000000e+02,2.605582925153388023e+09,2.947965524630130529e+08,1.237566579637139341e-05,9.896425451794144124e-06,2.410208427738869119e-05
2.660000000000000000e+02,2.625286114936836720e+09,2.970250944011877775e+08,1.382273939798395190e-05,9.944677235140808591e-06,1.821239234855998035e-05
2.670000000000000000e+02,2.645065080441527367e+09,2.992628535419356227e+08,1.061461655627038425e-05,1.340174998465393230e-05,1.834768873376635412e-05
2.680000000000000000e+02,2.664917722456701756e+09,3.015091943141962290e+08,1.362243997626855219e-05,1.062222303882531804e-05,2.406905778207235613e-05
2.690000000000000000e+02,2.684843380620893002e+09,3.037634719598808885e+08,7.210892902786979738e-06,8.338357221915337902e-06,1.916043331740002742e-05
2.700000000000000000e+02,2.704842333127720833e+09,3.060256780005767345e+08,8.423741522767258516e-06,1.830212139952713812e-05,1.977323615232062792e-05
2.710000000000000000e+02,2.724917402600123882e+09,3.082972385060642958e+08,1.021197739226042955e-05,7.986926635172864053e-06,2.165833402067995905e-05
2.720000000000000000e+02,2.745065044948499680e+09,3.105769260223428011e+08,1.054374829656534729e-05,8.993945896595967326e-06,1.994613689693114367e-05
2.730000000000000000e+02,2.765289371439470291e+09,3.128648941938632727e+08,1.128718836873598974e-05,2.019740218528465192e-05,2.330841980158204763e-05
2.740000000000000000e+02,2.785587917281942844e+09,3.151614174004357457e+08,8.468461948241134962e-06,1.064704224262857934e-05,1.748651462551986668e-05
2.750000000000000000e+02,2.805958554361261368e+09,3.174660394299708605e+08,1.143404051162644208e-05,1.162307424595887539e-05,1.709407988648159460e-05
2.760000000000000000e+02,2.826404665708411694e+09,3.197792408015615940e+08,9.290761283531345782e-06,8.830955512961757847e-06,2.349343394292269238e-05
2.770000000000000000e+02,2.846924881220310688e+09,3.221006432308638692e+08,1.178170703775016648e-05,7.170860644056809008e-06,2.032322472467207319e-05
2.780000000000000000e+02,2.867518958999452591e+09,3.244294539246760607e+08,9.099862928740876100e-06,7.465656400973408324e-06,1.994728590060113049e-05
2.790000000000000000e+02,2.888188543925837517e+09,3.267678299824327230e+08,8.956478269372958323e-06,1.267764562895568048e-05,1.881763696098825989e-05
2.800000000000000000e+02,2.908930451658251286e+09,3.291141477444792390e+08,9.445881434255731790e-06,1.003185142645079964e-05,1.793300320296342676e-05
2.810000000000000000e+02,2.929745758723728657e+09,3.314692587699924111e+08,1.061059451434864798e-05,1.330566333301863580e-05,1.830973851246753270e-05
2.820000000000000000e+02,2.950637990562543869e+09,3.338323780937442780e+08,9.404986011429805615e-06,1.449375384265927380e-05,1.540133373645335979e-05
2.830000000000000000e+02,2.971604116813691139e+09,3.362038310268543959e+08,9.723388748938965875e-06,1.358325941169802320e-05,2.241612079445509664e-05
2.840000000000000000e+02,2.992640289748055935e+09,3.385834872773942947e+08,1.529112925535702772e-05,1.262170950355745447e-05,2.609833233302438771e-05
2.850000000000000000e+02,3.013754169213392258e+09,3.409721014247368574e+08,1.236827243566995804e-05,7.417320396774229607e-06,2.137782249744812901e-05
2.860000000000000000e+02,3.034941920182104588e+09,3.433694343153883815e+08,6.116207339479373672e-06,1.300469097076373259e-05,1.770080101581861243e-05
2.870000000000000000e+02,3.056204816782020569e+09,3.457745226675547957e+08,9.138127644803262228e-06,1.171667975108370285e-05,2.331255674559162827e-05
2.880000000000000000e+02,3.077539350611783504e+09,3.481882644308253527e+08,1.290204366799496682e-05,1.307732292743502001e-05,1.839849384777103580e-05
2.890000000000000000e+02,3.098949845531881809e+09,3.506106424708931446e+08,1.383288255407677525e-05,1.236275937688269266e-05,1.918324849026209478e-05
2.900000000000000000e+02,3.120435848440575600e+09,3.530411983104239702e+08,1.021706670500943659e-05,1.338727874700129661e-05,1.641884033953822097e-05
2.910000000000000000e+02,3.141995283550732136e+09,3.554801107618620992e+08,1.266268197575026733e-05,1.228024891819501363e-05,2.464279741554165071e-05
2.920000000000000000e+02,3.163628315760386467e+09,3.579272291693272591e+08,1.179311631260837601e-05,1.323715647361112246e-05,1.750211806528234604e-05
2.930000000000000000e+02,3.185335523478713989e+09,3.603830610797854662e+08,1.430377968225649169e-05,8.737859704455175347e-06,1.947142306713001148e-05
2.940000000000000000e+02,3.207118129288231850e+09,3.628468782686414123e+08,1.191118731358464800e-05,1.342999642028885887e-05,1.902415295074177948e-05
2.950000000000000000e+02,3.228971388057436943e+09,3.653195298120835423e+08,1.493334283997338474e-05,1.509581331005094285e-05,1.502705109035495923e-05
2.960000000000000000e+02,3.250901403467055321e+09,3.678002350685051680e+08,1.091552300935827446e-05,1.662292339987825329e-05,1.727576583343548577e-05
2.970000000000000000e+02,3.272904592165277481e+09,3.702892588844722509e+08,1.273301935966753007e-05,1.209196361218189963e-05,1.908457525134910071e-05
2.980000000000000000e+02,3.294983821775615692e+09,3.727876998421518803e+08,1.051303575061446338e-05,1.099883619248842592e-05,1.583440874808328402e-05
2.990000000000000000e+02,3.317136110723420620e+09,3.752941162515594959e+08,1.150780543357488028e-05,1.255742036043727694e-05,1.988239367156641180e-05
3.000000000000000000e+02,3.339362224773516655e+09,3.778087552908123732e+08,1.593016856482609711e-05,1.057544382576658393e-05,2.181764716280287786e-05
3.010000000000000000e+02,3.361663441789711475e+09,3.803316040884881020e+08,1.129299012758711029e-05,7.933781988267440966e-06,1.841602395902253164e-05
3.020000000000000000e+02,3.384038470309468746e+09,3.828627939007967710e+08,1.114047430117448556e-05,9.112445035763805379e-06,1.602131295841413561e-05
3.030000000000000000e+02,3.406484804431393623e+09,3.854018347675365210e+08,1.226713539770329930e-05,1.080836765288140100e-05,1.794486257888916469e-05
3.040000000000000000e+02,3.429008028443594456e+09,3.879489174116022587e+08,8.339336041829348289e-06,1.053056049926670568e-05,1.491029102596019840e-05
3.050000000000000000e+02,3.451603688043891907e+09,3.905058825413961411e+08,1.186843399036963120e-05,1.051579926814039112e-05,1.956254490054210038e-05
3.060000000000000000e+02,3.474275964021161079e+09,3.930713181789099574e+08,9.795360414677212191e-06,1.114998194229332995e-05,1.983841500952099324e-05
3.070000000000000000e+02,3.497022202212353230e+09,3.956442362797075510e+08,1.168741970225539717e-05,1.483122812717674321e-05,1.741314288650208653e-05
3.080000000000000000e+02,3.519841790865349770e+09,3.982249787798597217e+08,9.897918718304588026e-06,1.088443102403857665e-05,1.814064319838326611e-05
3.090000000000000000e+02,3.542737631185056686e+09,4.008149506217047572e+08,5.431503649511171261e-06,1.487949916578745757e-05,2.075172746007769575e-05
3.100000000000000000e+02,3.565706125745277882e+09,4.034136573809688091e+08,7.237543631632981089e-06,9.147607314075045792e-06,1.563123992687209807e-05
3.110000000000000000e+02,3.588748658386262894e+09,4.060199852141238451e+08,1.470400836778296139e-05,1.515780000616029355e-05,1.714269603503293382e-05
3.120000000000000000e+02,3.611867128762360096e+09,4.086352093353778720e+08,9.748171316825704480e-06,1.277493920126548943e-05,1.672692879806092492e-05
3.130000000000000000e+02,3.635058083257337093e+09,4.112587470833761096e+08,1.153119133023849940e-05,8.152811257766678921e-06,2.148736473295276284e-05
3.140000000000000000e+02,3.658322854128342628e+09,4.138910617010452747e+08,9.624099836846866651e-06,1.296592934796336749e-05,1.820323634349474418e-05
3.150000000000000000e+02,3.681660997753051758e+09,4.165315310266912580e+08,2.027930859360704829e-05,1.229487043952204317e-05,1.815043028408069858e-05
3.160000000000000000e+02,3.705076710968837261e+09,4.191802087704402208e+08,6.506322697830135837e-06,8.842905709460779917e-06,1.756168893374265849e-05
3.170000000000000000e+02,3.728565063059066772e+09,4.218370873292177916e+08,1.092286910575612779e-05,1.080162724209632330e-05,1.707112674897981464e-05
3.180000000000000000e+02,3.752125593617301941e+09,4.245029302829939127e+08,1.224779882302851064e-05,1.110511271906755582e-05,1.778911528027560252e-05
3.190000000000000000e+02,3.775762845235875130e+09,4.271776621208885908e+08,1.315974969351429991e-05,9.551509102534438966e-06,2.175205602583663023e-05
3.200000000000000000e+02,3.799473339709374905e+09,4.298603168983561993e+08,1.021617300467347889e-05,1.056913317343255443e-05,1.780459924805022354e-05
3.210000000000000000e+02,3.823261528788293839e+09,4.325512019158214927e+08,1.594381738645456181e-05,6.191360676144341824e-06,2.349818375935175396e-05
3.220000000000000000e+02,3.847119504031795502e+09,4.352500463446512222e+08,6.526378843130231644e-06,9.219508205537962908e-06,1.887901127184399286e-05
3.230000000000000000e+02,3.871055804388827324e+09,4.379566119441498518e+08,1.391558412033866432e-05,1.175817102205822806e-05,1.716099094428713556e-05
3.240000000000000000e+02,3.895062809835010052e+09,4.406728311232392192e+08,1.070058656715833223e-05,9.440045059538881844e-06,1.915118838291540726e-05
3.250000000000000000e+02,3.919143628202315331e+09,4.433973933233471513e+08,8.117964726661597297e-06,1.490724141306465356e-05,1.874866030548982820e-05
3.260000000000000000e+02,3.943299930148054600e+09,4.461305148330869079e+08,6.148262874927645782e-06,1.255976636693745263e-05,2.099175293912569629e-05
3.270000000000000000e+02,3.967531304729393005e+09,4.488718686572656631e+08,1.331086845202111846e-05,1.026190134723048430e-05,1.654170177056712987e-05
3.280000000000000000e+02,3.991836625762593269e+09,4.516215168721053004e+08,7.492685878629501417e-06,9.836019109976668062e-06,1.592654438609120149e-05
3.290000000000000000e+02,4.016212457197646141e+09,4.543797740995578766e+08,8.006055985498861105e-06,1.092150152470772184e-05,1.719258608212648198e-05
3.300000000000000000e+02,4.040666805755394936e+09,4.571462660592339039e+08,1.268368136797537460e-05,9.726632639650567569e-06,1.692039180756221839e-05
3.310000000000000000e+02,4.065193454785453796e+09,4.599214313883939385e+08,6.646316059621959482e-06,1.174256453695399216e-05,1.572725308085498597e-05
3.320000000000000000e+02,4.089796248676341057e+09,4.627041455814344883e+08,1.331192570497297112e-05,1.100183190094750074e-05,1.771624803159621564e-05
3.330000000000000000e+02,4.114470915535778046e+09,4.654958873502287865e+08,1.221492051539652124e-05,8.325964398703256109e-06,1.993222713547737612e-05
3.340000000000000000e+02,4.139221810548923492e+09,4.682958183802856803e+08,1.112214686393997454e-05,1.808747140097377581e-05,1.789959762088511042e-05
3.350000000000000000e+02,4.164043549546322823e+09,4.711045225121193528e+08,1.166277613251498479e-05,1.021882903651238905e-05,1.715254508727337424e-05
3.360000000000000000e+02,4.188940913320510864e+09,4.739221155894420147e+08,1.284893828557009954e-05,1.221949039209579979e-05,1.885163723047700302e-05
3.370000000000000000e+02,4.213913148708889961e+09,4.767469947127255797e+08,1.545157991733603353e-05,9.841394647103207660e-06,1.948902182646872205e-05
3.380000000000000000e+02,4.238962753438614845e+09,4.795799167931034565e+08,1.168648587002163453e-05,1.213121956289420211e-05,1.735508411615516167e-05
3.390000000000000000e+02,4.264083275873884678e+09,4.824212088343179226e+08,7.129179678377894902e-06,8.987757477152413799e-06,1.778634957882996304e-05
3.400000000000000000e+02,4.289277613664713860e+09,4.852713019298126698e+08,8.421133391722790407e-06,1.040764746018663089e-05,2.110987738024316940e-05
3.410000000000000000e+02,4.314543487779637337e+09,4.881296183090786934e+08,1.308931581556205259e-05,7.635100786496096248e-06,1.701932466402489297e-05
3.420000000000000000e+02,4.339888550647979736e+09,4.909973976277913451e+08,1.454115318233473175e-05,4.484413134275833102e-06,1.490843668749963769e-05
3.430000000000000000e+02,4.365304715154127121e+09,4.938732130029906034e+08,1.137569392373194432e-05,7.493873067310197200e-06,2.117348946117925124e-05
3.440000000000000000e+02,4.390796793567092896e+09,4.967570406178555489e+08,1.797383449853029447e-05,1.170971077957272399e-05,2.556887948668151722e-05
3.450000000000000000e+02,4.416364207280502319e+09,4.996494543082957268e+08,1.132846849305479964e-05,9.464087810773236242e-06,2.172678193412824754e-05
3.460000000000000000e+02,4.442004202309196472e+09,5.025486850137546062e+08,1.711428598305531068e-05,7.653066617763215618e-06,1.811511613347693839e-05
3.470000000000000000e+02,4.467718428122379303e+09,5.054576745239676237e+08,9.103770052143467240e-06,1.619213142223241420e-05,2.064094642373337507e-05
3.480000000000000000e+02,4.493506972732480049e+09,5.083739240969128013e+08,1.043819756174624303e-05,1.615383557729277442e-05,1.720812100225455055e-05
3.490000000000000000e+02,4.519370893103637695e+09,5.113005478105280399e+08,1.534248130530269094e-05,1.175587755086748842e-05,2.073119454826244379e-05
3.500000000000000000e+02,4.545311511866034508e+09,5.142338705178267360e+08,1.041194989237492763e-05,1.270700390110235389e-05,2.322096469642431771e-05
3.510000000000000000e+02,4.571321112362432480e+09,5.171761049961738586e+08,1.559994686528565211e-05,1.134630760712962427e-05,2.063845387190177405e-05
3.520000000000000000e+02,4.597409610960193634e+09,5.201276554114965200e+08,1.367854970912851797e-05,1.210964518294499470e-05,1.537000190954262990e-05
3.530000000000000000e+02,4.623569374662683487e+09,5.230875569114871025e+08,1.694817402786430449e-05,8.271666712467151683e-06,1.832065212903355444e-05
3.540000000000000000e+02,4.649804871658110619e+09,5.260548593190035820e+08,1.441952552350134198e-05,1.147871404694189579e-05,1.973157109647072360e-05
3.550000000000000000e+02,4.676114259584456444e+09,5.290308581059112549e+08,1.392954462431372775e-05,7.945288948096873582e-06,1.814751850837126312e-05
3.560000000000000000e+02,4.702495303896682739e+09,5.320158011162736416e+08,8.696193779855754258e-06,1.064578922294057151e-05,1.620852742423295467e-05
3.570000000000000000e+02,4.728949862446201324e+09,5.350089348473736048e+08,9.581455721052734020e-06,1.242732972295268468e-05,1.765856909941021513e-05
3.580000000000000000e+02,4.755483342399976730e+09,5.380104433720023632e+08,9.427119410099216168e-06,8.660084480527352468e-06,1.828734234388118551e-05
3.590000000000000000e+02,4.782088862591770172e+09,5.410198079832432270e+08,9.545893922657811004e-06,1.249774431189010215e-05,1.657318081282888045e-05
3.600000000000000000e+02,4.808769434170288086e+09,5.440378918972455263e+08,9.901273491097484225e-06,8.788606511878072070e-06,1.674545097218871348e-05
3.610000000000000000e+02,4.835523139454688072e+09,5.470639842106137276e+08,1.337959588920689669e-05,1.672039432820682237e-05,1.814620335682803898e-05
3.620000000000000000e+02,4.862351716067186356e+09,5.500991215506703854e+08,8.406174982211744862e-06,1.495485443481214816e-05,1.893613906334135066e-05
3.630000000000000000e+02,4.889252969893505096e+09,5.531416785326590538e+08,1.282650904987914231e-05,1.247361501133248396e-05,2.555011188665190502e-05
3.640000000000000000e+02,4.916226720296361923e+09,5.561931254508215189e+08,8.485509541689140178e-06,1.032550687207756113e-05,1.741506178332130617e-05
3.650000000000000000e+02,4.943278309573923111e+09,5.592529488984472752e+08,1.053496965941480568e-05,1.158552667213097465e-05,1.876837872449854672e-05
3.660000000000000000e+02,4.970404067804433823e+09,5.623220837227936983e+08,1.119195754728519177e-05,8.091464361426048413e-06,2.286235399939773316e-05
3.670000000000000000e+02,4.997604791009320259e+09,5.654004429806792736e+08,1.444866462940730401e-05,1.036101229123786993e-05,1.690684034050260465e-05
3.680000000000000000e+02,5.024876535173105240e+09,5.684864328256747723e+08,1.177848232669642670e-05,1.593461922633210293e-05,1.674512267690886347e-05
3.690000000000000000e+02,5.052225677090453148e+09,5.715791320316029787e+08,1.457418337891258631e-05,1.192749303546847273e-05,1.876552276025567068e-05
3.700000000000000000e+02,5.079646103806346893e+09,5.746811109145087004e+08,1.071981231925978051e-05,1.179377488891297787e-05,1.603392647331336462e-05
3.710000000000000000e+02,5.107140604629735947e+09,5.777917384340772629e+08,1.822376919879964419e-05,1.097371888614251390e-05,1.616879841082052849e-05
3.720000000000000000e+02,5.134712914229356766e+09,5.809115835030953884e+08,9.476517149109575655e-06,1.138535017386477222e-05,1.689918177361082741e-05
3.730000000000000000e+02,5.162356577575580597e+09,5.840389155299277306e+08,1.605154955830467856e-05,1.130879524657846247e-05,2.052039231392743801e-05
3.740000000000000000e+02,5.190075781179966927e+09,5.871752724928419590e+08,1.111471232084770833e-05,1.266786904097205735e-05,1.976172890716387798e-05
3.750000000000000000e+02,5.217867821389648438e+09,5.903188764629254341e+08,1.035025158668823053e-05,1.539853083531994571e-05,1.721706794510780014e-05
3.760000000000000000e+02,5.245735725041021347e+09,5.934723645347013474e+08,1.117408133055608488e-05,1.504108683869631591e-05,1.940134009470462217e-05
3.770000000000000000e+02,5.273679238370397568e+09,5.966330146389780045e+08,1.171590121351595570e-05,1.016730157443745952e-05,1.613351513329863707e-05
3.780000000000000000e+02,5.301692782910892487e+09,5.998019460756436586e+08,1.001615490536789110e-05,1.113075772951610531e-05,1.793055033050272584e-05
3.790000000000000000e+02,5.329784080731798172e+09,6.029806811729795933e+08,1.117706477760105344e-05,1.278098860824083971e-05,1.511686928956645914e-05
3.800000000000000000e+02,5.357947957336662292e+09,6.061670852283626795e+08,1.254926141625034575e-05,1.273302793181052550e-05,1.473347420755111159e-05
3.810000000000000000e+02,5.386187163995681763e+09,6.093611443844203949e+08,9.641469881471742553e-06,1.249065126907034085e-05,1.569240584975428732e-05
3.820000000000000000e+02,5.414499676158023834e+09,6.125640264181888103e+08,1.414919451137031103e-05,1.470107891476946094e-05,1.986098614770170911e-05
3.830000000000000000e+02,5.442885795788791656e+09,6.157757407282298803e+08,8.124908526307983436e-06,1.211705753834113608e-05,1.863118904166238821e-05
3.840000000000000000e+02,5.471347929053997040e+09,6.189959767715890408e+08,1.500515121077850011e-05,1.108333244526082950e-05,1.737350864372544379e-05
3.850000000000000000e+02,5.499881906175561905e+09,6.222240760090949535e+08,1.115103823856600229e-05,1.254930561844780357e-05,1.771434398212257122e-05
3.860000000000000000e+02,5.528491318841985703e+09,6.254598717593736649e+08,1.344953384874170155e-05,1.069679477661011902e-05,2.030104748662608927e-05
3.870000000000000000e+02,5.557174950843162537e+09,6.287045426399950981e+08,1.187152023884863183e-05,1.028178410311664237e-05,1.956228743127397252e-05
3.880000000000000000e+02,5.585931662385852814e+09,6.319574377288571596e+08,9.721296229669995625e-06,1.088725549902580525e-05,1.859670647019751044e-05
3.890000000000000000e+02,5.614762831621135712e+09,6.352194079154828787e+08,1.353915392965365783e-05,1.168209403490383380e-05,1.670107442630630601e-05
3.900000000000000000e+02,5.643669355057598114e+09,6.384897544162669182e+08,9.944789663096642585e-06,9.463441632551194971e-06,2.018915627477468888e-05
3.910000000000000000e+02,5.672647276842224121e+09,6.417682015744376183e+08,9.279472391043874779e-06,1.632357693404085097e-05,2.406362407902928879e-05
3.920000000000000000e+02,5.701702735436641693e+09,6.450544301480748653e+08,1.283666833362673287e-05,1.207122799229409793e-05,2.120061848809307037e-05
3.930000000000000000e+02,5.730832205941373825e+09,6.483488312724564075e+08,9.378563928352789958e-06,1.014678264876778258e-05,1.277136563748726417e-05
3.940000000000000000e+02,5.760036747041170120e+09,6.516527993118832111e+08,8.138333099316774621e-06,1.748820451696886380e-05,1.895428749432159776e-05
3.950000000000000000e+02,5.789313837073934555e+09,6.549656305477502346e+08,7.071262515534471049e-06,1.593589347714807758e-05,2.167925427909445091e-05
3.960000000000000000e+02,5.818664584723597527e+09,6.582864484057865143e+08,1.179751967239628385e-05,9.084797657710197427e-06,1.650795149410466678e-05
3.970000000000000000e+02,5.848091731182539940e+09,6.616151960054268837e+08,1.566424774390728913e-05,1.488241116698318933e-05,2.357997522517418787e-05
3.980000000000000000e+02,5.877592090771839142e+09,6.649528991944934130e+08,8.015457341858933660e-06,1.264306895054634339e-05,1.656525471072090028e-05
3.990000000000000000e+02,5.907168004976862907e+09,6.682991309923481941e+08,9.016143369677820374e-06,1.176534271341012072e-05,1.971219186258643674e-05
4.000000000000000000e+02,5.936818486823161125e+09,6.716529199187448025e+08,1.432669254908258694e-05,1.049864928426291755e-05,1.578815982339332180e-05
4.010000000000000000e+02,5.966541953646999359e+09,6.750143522216026783e+08,1.008090042953213583e-05,8.538946207226061347e-06,1.996849038599091131e-05
4.020000000000000000e+02,5.996338631516413689e+09,6.783846511574790478e+08,6.915588353639812169e-06,7.008261572516438775e-06,2.178077400671885044e-05
4.030000000000000000e+02,6.026207868997345924e+09,6.817630785744537115e+08,7.868323750659378391e-06,9.609833733215111806e-06,1.508906364278139733e-05
4.040000000000000000e+02,6.056153716639837265e+09,6.851507276246185303e+08,1.127455447691438906e-05,1.289019996941753732e-05,2.241916489964523862e-05
4.050000000000000000e+02,6.086171786034039497e+09,6.885462152024021149e+08,1.569031898773776135e-05,1.118037399505666940e-05,1.708616461970624556e-05
4.060000000000000000e+02,6.116266440525192261e+09,6.919500419308043718e+08,1.273882315810936916e-05,1.602578914572383439e-05,1.988104038319615796e-05
4.070000000000000000e+02,6.146436041447875023e+09,6.953634714231145382e+08,1.446885200595549037e-05,8.648837635516493094e-06,2.487048596289120894e-05
4.080000000000000000e+02,6.176675384593513489e+09,6.987849835372500420e+08,1.375858877161739713e-05,8.989119753777252697e-06,2.464086242248697545e-05
4.090000000000000000e+02,6.206991121814489365e+09,7.022152253682299852e+08,9.897126011182422189e-06,1.425997232773479340e-05,1.937020239373143937e-05
4.100000000000000000e+02,6.237379849614140511e+09,7.056524729342623949e+08,1.374046133917339318e-05,1.256832716545197570e-05,1.924500280381380435e-05
4.110000000000000000e+02,6.267842018199889183e+09,7.090986556904531717e+08,1.164010962118045001e-05,1.250400303143273106e-05,1.655336361272574663e-05
4.120000000000000000e+02,6.298380804089664459e+09,7.125528026216684580e+08,8.397180327746056605e-06,1.442443881727317745e-05,1.654907343051625901e-05
4.130000000000000000e+02,6.328990736293048859e+09,7.160165337381350994e+08,1.163571532392104757e-05,1.116749792473559211e-05,2.335405637432508286e-05
4.140000000000000000e+02,6.359679891046746254e+09,7.194882816053773165e+08,1.319050544767996769e-05,1.106438442555202073e-05,2.170784427701910602e-05
4.150000000000000000e+02,6.390440219821335793e+09,7.229677729741077423e+08,1.577203134184301803e-05,7.328195545497351304e-06,1.880728544867427132e-05
4.160000000000000000e+02,6.421274133201778412e+09,7.264562291505582333e+08,1.247023200778851759e-05,8.992287881315341735e-06,2.439041327106927781e-05
4.170000000000000000e+02,6.452184483930284500e+09,7.299532051618250608e+08,9.030231979623160044e-06,1.616516675950752102e-05,1.659227642036853467e-05
4.180000000000000000e+02,6.483168124720993996e+09,7.334580744055275917e+08,1.151890638695363123e-05,7.702900968187265107e-06,1.844065770295610918e-05
4.190000000000000000e+02,6.514227026481454849e+09,7.369723802203004360e+08,1.161611789968208797e-05,1.239920008655470696e-05,1.902358226690825660e-05
4.200000000000000000e+02,6.545362265356096268e+09,7.404932445135202408e+08,1.090746722154367632e-05,1.412884674745207292e-05,1.753271096915920424e-05
4.210000000000000000e+02,6.576567896999677658e+09,7.440240372338671684e+08,9.806779820098476819e-06,1.133720847501518136e-05,1.886548811047550345e-05
4.220000000000000000e+02,6.607847958435377121e+09,7.475627071887774467e+08,9.542726874034457296e-06,9.566605412625328597e-06,2.007787208091471598e-05
4.230000000000000000e+02,6.639204219864562988e+09,7.511093469865052700e+08,7.727147834368786050e-06,1.449937425324065998e-05,1.750986834536671921e-05
4.240000000000000000e+02,6.670631643967901230e+09,7.546645480098752975e+08,1.038454515012166013e-05,1.195863500702554205e-05,2.044520933397464546e-05
4.250000000000000000e+02,6.702132391853548050e+09,7.582287488836761713e+08,8.646481565177666084e-06,1.241277660202211308e-05,2.263260725288152031e-05
4.260000000000000000e+02,6.733710670789974213e+09,7.618008009816043377e+08,1.129591034532140270e-05,1.525709855632051415e-05,2.519730770589312385e-05
4.270000000000000000e+02,6.765363731472377777e+09,7.653815407264397144e+08,9.635745938041395675e-06,9.802301392802803548e-06,1.911621602335156211e-05
4.280000000000000000e+02,6.797089054476707458e+09,7.689708733844008446e+08,7.353040115454234638e-06,9.663701166173765955e-06,2.122380064439877145e-05
4.290000000000000000e+02,6.828892655478377342e+09,7.725679583182187080e+08,1.149896923124948955e-05,1.380900417191632812e-05,1.848084286948381560e-05
4.300000000000000000e+02,6.860766180313539505e+09,7.761723016493284702e+08,8.801827934723505109e-06,1.100719444213638099e-05,1.834307700743220693e-05
4.310000000000000000e+02,6.892716057978116035e+09,7.797869405196388960e+08,8.745002627263964712e-06,8.364821930229027203e-06,1.871690227339684043e-05
4.320000000000000000e+02,6.924733940118503571e+09,7.834104923550186157e+08,1.365749830650742069e-05,9.478395583850662831e-06,2.847583901388617278e-05
4.330000000000000000e+02,6.956832815299282074e+09,7.870416938681256771e+08,1.090649702173429603e-05,1.483915257338708216e-05,2.057885570627693284e-05
4.340000000000000000e+02,6.989005746178003311e+09,7.906821593158524036e+08,1.095958814190112207e-05,1.488974372543250269e-05,2.114885091908380588e-05
4.350000000000000000e+02,7.021250514901416779e+09,7.943289294361088276e+08,9.422029727645941932e-06,1.439807957448469011e-05,1.985439134055688726e-05
4.360000000000000000e+02,7.053572191866690636e+09,7.979840342629898787e+08,1.538010630985908733e-05,1.455269856542873441e-05,1.924310650991412075e-05
4.370000000000000000e+02,7.085965029038900375e+09,8.016494007450673580e+08,1.153231672823551435e-05,1.166408840880261977e-05,1.768445773597804305e-05
4.380000000000000000e+02,7.118432958440439224e+09,8.053222825516115427e+08,8.709723010147385480e-06,8.842166631883863204e-06,1.484597775180951373e-05
4.390000000000000000e+02,7.150972816249569893e+09,8.090038549605197906e+08,1.432652029564884799e-05,1.116049313731881654e-05,1.761248861031905477e-05
4.400000000000000000e+02,7.183588909694532394e+09,8.126937184816205502e+08,1.271638487654325189e-05,1.713611650511204232e-05,2.541652586673937009e-05
4.410000000000000000e+02,7.216281534004795074e+09,8.163921383215930462e+08,7.415686878342597765e-06,1.170673294947910392e-05,1.538561973912777603e-05
4.420000000000000000e+02,7.249048710024138451e+09,8.200986422421827316e+08,1.321327695857910101e-05,1.091405411601797937e-05,1.872372282551992839e-05
4.430000000000000000e+02,7.281888349660007477e+09,8.238142078068604469e+08,1.628465308667337297e-05,1.018195155821910447e-05,1.744471004250236490e-05
4.440000000000000000e+02,7.314801002299307823e+09,8.275373280604114532e+08,8.237095847296593831e-06,7.727803841173219723e-06,2.128497137054985444e-05
4.450000000000000000e+02,7.347787627701628685e+09,8.312688394985835552e+08,1.560623526342119760e-05,9.455592212881391845e-06,2.157418234605135154e-05
4.460000000000000000e+02,7.380854096728694916e+09,8.350093252503688335e+08,1.028755522591850990e-05,1.166777889705095106e-05,1.770650991028688281e-05
4.470000000000000000e+02,7.413989903836027145e+09,8.387584463213098049e+08,9.632016205074478421e-06,8.971847582750491767e-06,2.106576030247442333e-05
4.480000000000000000e+02,7.447198271354867935e+09,8.425151909116269350e+08,1.025626222517228570e-05,1.225582957875559487e-05,1.894298919147274773e-05
4.490000000000000000e+02,7.480482171289799690e+09,8.462806060051410198e+08,1.373687708317028466e-05,1.326338363050183489e-05,2.389465629892839615e-05
4.500000000000000000e+02,7.513843838073600769e+09,8.500541585414507389e+08,1.437578717244925031e-05,1.028838311267765704e-05,2.397658988140261016e-05
4.510000000000000000e+02,7.547271422302738190e+09,8.538374797943218946e+08,1.128654844473331309e-05,1.583375798697161940e-05,1.683214638859009682e-05
4.520000000000000000e+02,7.580777616885990143e+09,8.576273647357888222e+08,1.218489494803076667e-05,1.534050862017632966e-05,1.764071284227064496e-05
4.530000000000000000e+02,7.614358018270786285e+09,8.614263401398009062e+08,1.038401948283418363e-05,1.109279152400333146e-05,2.124908826128812933e-05
4.540000000000000000e+02,7.648013651553884506e+09,8.652337230683133602e+08,1.630018280940337405e-05,1.122945682507925369e-05,2.169875916946395478e-05
4.550000000000000000e+02,7.681742117748438835e+09,8.690492240154581070e+08,1.000274950746504743e-05,1.126983640142853460e-05,1.834912044795800057e-05
4.560000000000000000e+02,7.715543314600657463e+09,8.728742560558350086e+08,1.486971135244985476e-05,8.869285403223514663e-06,2.446082019591511170e-05
4.570000000000000000e+02,7.749422636275928497e+09,8.767074668942592144e+08,1.265281306439547393e-05,8.508155108333248506e-06,2.142148370809504598e-05
4.580000000000000000e+02,7.783375348186532021e+09,8.805478851226820946e+08,1.273281194924535953e-05,9.331319478222965813e-06,2.431346507136833424e-05
4.590000000000000000e+02,7.817402300170776367e+09,8.843980806113632917e+08,1.354116393326165735e-05,9.155029341845200008e-06,2.052990235545948394e-05
4.600000000000000000e+02,7.851501715317191124e+09,8.882557213297920227e+08,1.168411733620811077e-05,9.587885671846763103e-06,2.092258776342781346e-05
4.610000000000000000e+02,7.885678842647544861e+09,8.921222369563447237e+08,1.312172413292511663e-05,1.279505245699308347e-05,2.178038842859386648e-05
4.620000000000000000e+02,7.919927785063000679e+09,8.959967038254141808e+08,1.357268244295273263e-05,8.717460078022654102e-06,2.311868822024720771e-05
4.630000000000000000e+02,7.954252180496261597e+09,8.998790652568416595e+08,1.116863090699915517e-05,1.155587239487498863e-05,2.789199183439450280e-05
4.640000000000000000e+02,7.988649912762231827e+09,9.037704787433860302e+08,1.180152030466619095e-05,1.363759098071959386e-05,2.436501319846851032e-05
4.650000000000000000e+02,8.023121119534822464e+09,9.076704656246864796e+08,1.200818972857398137e-05,1.309290461870560307e-05,2.494448437007079633e-05
4.660000000000000000e+02,8.057668059803522110e+09,9.115783735611021519e+08,1.904006509467759400e-05,1.319491610807244086e-05,2.227955046840701669e-05
4.670000000000000000e+02,8.092290315252506256e+09,9.154949069479120970e+08,1.018828583820852174e-05,1.299189320291826988e-05,1.804862792942341088e-05
4.680000000000000000e+02,8.126987816599376678e+09,9.194208230825525522e+08,1.285204335110812224e-05,7.659915806534911553e-06,1.829822191756758087e-05
4.690000000000000000e+02,8.161756516901560783e+09,9.233546995557329655e+08,1.242732755757369745e-05,1.548336421530738249e-05,2.155613004628520457e-05
4.700000000000000000e+02,8.196600119033479691e+09,9.272951981835802794e+08,7.506341389684756393e-06,1.187564348548164617e-05,2.262170021682941012e-05
4.710000000000000000e+02,8.231515113727451324e+09,9.312451148480384350e+08,1.280630530742232764e-05,1.257788447661667419e-05,2.219531450253775517e-05
4.720000000000000000e+02,8.266509234415896416e+09,9.352034267956653833e+08,9.411528505420818647e-06,1.485611738838432672e-05,1.889366053675622936e-05
4.730000000000000000e+02,8.301574554952135086e+09,9.391711240978674889e+08,1.570157557850837549e-05,1.252067795098898983e-05,2.204718836573693608e-05
4.740000000000000000e+02,8.336714477629602432e+09,9.431463666877994537e+08,6.525136971857747881e-06,1.420496436876916846e-05,1.939678349127671453e-05
4.750000000000000000e+02,8.371928644752315521e+09,9.471305547390190363e+08,9.670126090322028745e-06,1.450344202502673596e-05,2.383276508077791789e-05
4.760000000000000000e+02,8.407217317262199402e+09,9.511224828919615746e+08,1.341158089140925824e-05,1.113266401098211844e-05,2.379571274735425845e-05
4.770000000000000000e+02,8.442580835484704018e+09,9.551238760892219543e+08,9.729472016606344198e-06,1.335166014759803232e-05,2.267311500958602011e-05
4.780000000000000000e+02,8.478016960145702362e+09,9.591331612752542496e+08,1.266072947170293617e-05,1.433255455407511647e-05,2.160184320354474607e-05
4.790000000000000000e+02,8.513530177500485420e+09,9.631508166757936478e+08,1.543806713799611430e-05,1.323090988347708219e-05,2.559529401335858267e-05
4.800000000000000000e+02,8.549117405808380127e+09,9.671759503254580498e+08,8.964400383004722528e-06,2.115130447954971515e-05,2.350533945794097690e-05
4.810000000000000000e+02,8.584776242784030914e+09,9.712107597308980227e+08,1.338084269653094793e-05,1.210216797298269142e-05,2.119172618919584750e-05
4.820000000000000000e+02,8.620513308456661224e+09,9.752529544760611057e+08,8.904575335311193385e-06,1.218510562495112026e-05,2.577012220661423214e-05
4.830000000000000000e+02,8.656323457100414276e+09,9.793053504097571373e+08,8.793658580197316610e-06,1.220418785508048387e-05,2.112078726845822985e-05
4.840000000000000000e+02,8.692207610363647461e+09,9.833638418177828789e+08,1.488598238130744988e-05,1.210941266827081364e-05,1.941984341125024827e-05
4.850000000000000000e+02,8.728161603720098495e+09,9.874310004841701984e+08,7.332889379041418465e-06,1.205656113578701394e-05,1.900225319151349623e-05
4.860000000000000000e+02,8.764189886091968536e+09,9.915075170685430765e+08,7.803195172462196183e-06,1.391425138641544379e-05,2.266240883408432438e-05
4.870000000000000000e+02,8.800293934451385498e+09,9.955930112965247631e+08,8.018497258066581423e-06,1.294873586854539127e-05,1.894201429752939703e-05
4.880000000000000000e+02,8.836474502235059738e+09,9.996855679871013165e+08,7.870729432202239195e-06,1.025091407591549597e-05,1.915238441096978050e-05
4.890000000000000000e+02,8.872725734919277191e+09,1.003786400247906566e+09,7.166000618452628146e-06,1.396052818058990397e-05,2.296987491645641200e-05
4.900000000000000000e+02,8.909052820832519531e+09,1.007897340601734400e+09,1.575250033636343971e-05,1.418439370703961089e-05,2.454292995712759051e-05
4.910000000000000000e+02,8.945456112992616653e+09,1.012016173560213804e+09,1.049912339035063980e-05,9.288610182345280464e-06,2.657878009726388768e-05
4.920000000000000000e+02,8.981931257478302002e+09,1.016142349578940988e+09,9.739374793871213853e-06,8.396791333686870473e-06,2.197407866022516032e-05
4.930000000000000000e+02,9.018481366817508698e+09,1.020277752960303903e+09,1.475481379187293385e-05,1.009631968962310111e-05,2.284880676273193245e-05
4.940000000000000000e+02,9.055104516952465057e+09,1.024421056341593504e+09,1.422010999208023208e-05,1.397016062087974575e-05,2.442137431868385278e-05
4.950000000000000000e+02,9.091804852287544250e+09,1.028572243745680332e+09,1.362387224790317930e-05,9.422868929020999929e-06,2.209862450019972613e-05
4.960000000000000000e+02,9.128577317049861908e+09,1.032732669744993329e+09,1.256974629004758981e-05,8.939530710239118605e-06,2.291152599320778194e-05
4.970000000000000000e+02,9.165423344220115662e+09,1.036901373589071274e+09,1.214473407751270884e-05,1.142008341681322037e-05,2.873024046345928895e-05
4.980000000000000000e+02,9.202340603322484970e+09,1.041077705486856222e+09,1.575150462851393485e-05,1.008993324325135887e-05,2.283059730801006992e-05
4.990000000000000000e+02,9.239335889769950867e+09,1.045264329866378665e+09,1.738535101614147038e-05,1.296869149791657350e-05,2.231639436167665025e-05
5.000000000000000000e+02,9.276405038645896912e+09,1.049457481748167157e+09,1.437273005633343814e-05,1.171812424438645195e-05,3.260319154752000514e-05
5.010000000000000000e+02,9.313543583836441040e+09,1.053660072421026349e+09,1.078656482911277692e-05,1.593430724600164439e-05,2.781295884113355044e-05
5.020000000000000000e+02,9.350760876263755798e+09,1.057871443800459266e+09,7.976203083348565315e-06,1.187441563921254328e-05,2.188806365932549625e-05
5.030000000000000000e+02,9.388056797361560822e+09,1.062089619919180155e+09,1.312808743059168393e-05,1.569411652679875147e-05,1.913589426583151010e-05
5.040000000000000000e+02,9.425422080879795074e+09,1.066317309412589788e+09,1.026291762828979159e-05,1.304544759539449927e-05,2.179791744871817372e-05
5.050000000000000000e+02,9.462858087751037598e+09,1.070552133873970270e+09,1.342880567156701233e-05,9.193816727814940748e-06,2.172227818186822645e-05
5.060000000000000000e+02,9.500375565258232117e+09,1.074796407954977512e+09,1.237212943128174203e-05,1.514697406490572718e-05,2.756392897385051555e-05
5.070000000000000000e+02,9.537962931374565125e+09,1.079048933121749640e+09,7.281847504758687251e-06,7.387135811387501860e-06,2.399652746931657532e-05
5.080000000000000000e+02,9.575628150714687347e+09,1.083310274984003782e+09,1.119919565228943981e-05,1.105387036981486659e-05,2.286257709815942007e-05
5.090000000000000000e+02,9.613366748854497910e+09,1.087579945298578262e+09,1.129215338380173961e-05,1.041664911938244842e-05,2.606492714796182497e-05
5.100000000000000000e+02,9.651181607095012665e+09,1.091858271610279083e+09,9.297331315383239314e-06,8.933110294928603423e-06,3.311311699005781151e-05
5.110000000000000000e+02,9.689069652718563080e+09,1.096144046584368229e+09,7.510710348546112414e-06,1.228078129877907543e-05,2.517727438799965967e-05
5.120000000000000000e+02,9.727023810112133026e+09,1.100439788333921432e+09,1.034666502752745743e-05,1.420594027690125216e-05,2.275403201712489221e-05
5.130000000000000000e+02,9.765054246857463837e+09,1.104742562384035110e+09,6.990559043407174045e-06,1.601657239624909579e-05,2.381794443762075275e-05
5.140000000000000000e+02,9.803161613807987213e+09,1.109054578394046783e+09,1.907790144606291705e-05,1.519116931270048099e-05,2.080568814866179395e-05
5.150000000000000000e+02,9.841347181952384949e+09,1.113373504102672577e+09,1.947346913810932278e-05,1.038619167659238229e-05,2.184937473037606992e-05
5.160000000000000000e+02,9.879601572892423630e+09,1.117702177100054026e+09,9.038084613721686367e-06,1.425580469094356317e-05,2.498771682168943187e-05
5.170000000000000000e+02,9.917933783668254852e+09,1.122038885801282883e+09,1.177140792640862799e-05,7.992556564806463371e-06,2.233762492076518669e-05
5.180000000000000000e+02,9.956341486480628967e+09,1.126382069995254517e+09,8.585098550284442354e-06,1.298248122594269915e-05,1.801816619395602004e-05
5.190000000000000000e+02,9.994819936124897003e+09,1.130736470030807018e+09,1.960657919686248363e-05,1.214697012685839184e-05,1.964905491347312960e-05
5.200000000000000000e+02,1.003337302200716400e+10,1.135099722339624166e+09,1.602588220617207071e-05,1.132826814365106571e-05,2.101361168149740166e-05
5.210000000000000000e+02,1.007200416983898544e+10,1.139469223075906754e+09,1.231891139119589695e-05,1.185064945685709858e-05,1.994319559661672514e-05
5.220000000000000000e+02,1.011070650096129036e+10,1.143846951675860882e+09,1.286940174616280075e-05,1.017022848970317028e-05,2.524779967916224166e-05
5.230000000000000000e+02,1.014948279801337814e+10,1.148232444564198256e+09,1.204596729353912821e-05,1.074316712168510435e-05,1.919670996641809069e-05
5.240000000000000000e+02,1.018833484767685318e+10,1.152628923900592089e+09,1.398480415903957663e-05,1.246346724115277027e-05,1.665275094098195297e-05
5.250000000000000000e+02,1.022726336585197830e+10,1.157032859456726074e+09,1.124287129206091862e-05,1.546485460890423269e-05,1.887242393339150226e-05
5.260000000000000000e+02,1.026626393413204956e+10,1.161444594610738277e+09,9.488720886352552952e-06,1.966612985593307883e-05,1.874365876430861277e-05
5.270000000000000000e+02,1.030533518281883240e+10,1.165866318651465654e+09,7.965943107590689465e-06,1.472519258804982911e-05,1.872641671818442433e-05
5.280000000000000000e+02,1.034447851724170113e+10,1.170294415015621662e+09,1.675132849476845820e-05,1.314966771848169458e-05,2.193513877968289449e-05
5.290000000000000000e+02,1.038370076841304970e+10,1.174731912726302147e+09,1.151021728906798103e-05,1.749570910558606585e-05,2.116147486697084190e-05
5.300000000000000000e+02,1.042299732602587700e+10,1.179178391385834932e+09,1.253662162370439148e-05,9.902084443513814449e-06,2.497085709618485083e-05
5.310000000000000000e+02,1.046236682940301514e+10,1.183632113965298653e+09,1.691610461262982312e-05,1.077518525438581065e-05,1.906253784111910932e-05
5.320000000000000000e+02,1.050181398611630058e+10,1.188093979840913296e+09,8.192636398285380039e-06,9.174357602836913372e-06,2.013734210526418877e-05
5.330000000000000000e+02,1.054133218456655312e+10,1.192565105304151535e+09,1.163412089388859982e-05,9.602358186144854812e-06,2.063844996935682019e-05
5.340000000000000000e+02,1.058092234442243576e+10,1.197044567097692490e+09,1.189620713604178093e-05,1.034925109633100249e-05,2.007340399090562499e-05
5.350000000000000000e+02,1.062059265168661118e+10,1.201532893802058220e+09,1.265000387185022390e-05,1.195247527085996353e-05,2.303730813224547092e-05
5.360000000000000000e+02,1.066033427853980255e+10,1.206028426400812626e+09,1.157143355579037802e-05,1.466393086535511259e-05,2.680201156957107145e-05
5.370000000000000000e+02,1.070014948086641121e+10,1.210531161822370291e+09,1.088744827060228459e-05,7.722049785163775937e-06,1.531928347786593037e-05
5.380000000000000000e+02,1.074003659443833542e+10,1.215043063739531517e+09,1.143509454704094708e-05,8.483904868517022635e-06,1.594575397401154504e-05
5.390000000000000000e+02,1.077999946737806892e+10,1.219562832879955292e+09,1.448382671476178274e-05,1.253984342186598155e-05,2.577095479372459863e-05
5.400000000000000000e+02,1.082003832096729088e+10,1.224093069781814814e+09,1.140717521641576582e-05,9.835979170924602499e-06,2.552263870092552622e-05
5.410000000000000000e+02,1.086015076906329155e+10,1.228630778194977999e+09,1.031853707988972246e-05,1.129155767831679924e-05,1.789584354072726313e-05
5.420000000000000000e+02,1.090033950538778496e+10,1.233176795597430229e+09,1.063667370937437795e-05,9.662301700852360398e-06,1.904526011131668639e-05
5.430000000000000000e+02,1.094059637122844887e+10,1.237732595402017355e+09,9.920161863297138893e-06,7.665068726292467716e-06,1.798759179172382261e-05
5.440000000000000000e+02,1.098092981037578583e+10,1.242294199362762928e+09,1.611306247195631869e-05,2.048272465160483335e-05,2.031348674902400120e-05
5.450000000000000000e+02,1.102133939649451447e+10,1.246865931133929729e+09,7.995256817938667382e-06,1.183464297782599317e-05,1.992854071741767541e-05
5.460000000000000000e+02,1.106182490982945442e+10,1.251445455930400848e+09,1.695642985621859111e-05,1.404027176399313959e-05,2.520767787006494842e-05
5.470000000000000000e+02,1.110238480231293869e+10,1.256034539979665041e+09,8.962589628458417224e-06,1.302932270852430463e-05,2.791931781520595734e-05
5.480000000000000000e+02,1.114301834095639038e+10,1.260631725989670038e+09,1.409518774209139735e-05,1.295770752263170067e-05,2.514850056878348283e-05
5.490000000000000000e+02,1.118372694775694275e+10,1.265236227308170795e+09,1.303770041072294106e-05,1.103999942819733349e-05,2.200971139765250939e-05
5.500000000000000000e+02,1.122450703404935455e+10,1.269850417516491175e+09,1.243124377880988618e-05,1.017084649790334083e-05,2.762027986535908752e-05
5.510000000000000000e+02,1.126536227244311905e+10,1.274470677865830421e+09,9.324985848491174067e-06,1.004473465848754188e-05,2.346454294788191675e-05
5.520000000000000000e+02,1.130629191334357071e+10,1.279100108792779446e+09,9.955427040297948338e-06,9.727372906720432866e-06,2.594499593955301719e-05
5.530000000000000000e+02,1.134729325120271111e+10,1.283738711668749332e+09,9.445789152962014157e-06,5.956787603511592977e-06,2.481173949431259018e-05
5.540000000000000000e+02,1.138837152427753448e+10,1.288387065773018360e+09,1.238790988500326762e-05,8.228735207671533658e-06,2.385633352641747251e-05
5.550000000000000000e+02,1.142952616352754593e+10,1.293042037032902718e+09,1.407974166867109744e-05,1.418218564797069092e-05,2.146217523379956305e-05
5.560000000000000000e+02,1.147075126658018112e+10,1.297705649415520668e+09,1.436363414686336881e-05,1.103814234082456380e-05,1.998137354641826846e-05
5.570000000000000000e+02,1.151205328916602707e+10,1.302377462423060656e+09,1.169748662532832384e-05,9.896728393909981492e-06,2.337580640054959247e-05
5.580000000000000000e+02,1.155342843096662521e+10,1.307057477807085991e+09,9.381763821592059571e-06,1.082704172850057489e-05,2.383608213107901719e-05
5.590000000000000000e+02,1.159487939887035370e+10,1.311747048780934095e+09,1.011464239930592868e-05,9.156882060157300884e-06,2.599098298505797544e-05
5.600000000000000000e+02,1.163640164165044785e+10,1.316443792194841385e+09,1.593373480501814043e-05,9.382887138142947947e-06,2.610743046282948399e-05
5.610000000000000000e+02,1.167800165388671494e+10,1.321149869260692120e+09,9.147215900284777490e-06,8.239765691642197964e-06,2.699128430305730575e-05
5.620000000000000000e+02,1.171967312330697060e+10,1.325863840161851168e+09,1.067147917366284560e-05,1.421973896587047648e-05,2.426026722879282005e-05
5.630000000000000000e+02,1.176142016917318916e+10,1.330586893530821800e+09,1.319542001021467570e-05,1.600022504455456129e-05,2.673161883126606853e-05
5.640000000000000000e+02,1.180323645081246567e+10,1.335318919926053524e+09,8.512453087416993469e-06,1.063102199083676425e-05,2.405382367831609969e-05
5.650000000000000000e+02,1.184513131171992493e+10,1.340057855634258747e+09,8.089994859683535822e-06,1.118480447326319904e-05,2.344080388261282621e-05
5.660000000000000000e+02,1.188709899564818954e+10,1.344806739568651915e+09,1.165557655224969125e-05,9.458475081158823627e-06,2.298822076873818787e-05
5.670000000000000000e+02,1.192914254312831879e+10,1.349564267132591248e+09,1.298678681860288009e-05,5.981360740148211619e-06,2.078720116327481549e-05
5.680000000000000000e+02,1.197125657666282272e+10,1.354328541686564445e+09,1.384625128120209325e-05,5.958562189434246648e-06,2.236112615350283050e-05
5.690000000000000000e+02,1.201344561812628555e+10,1.359102463775733471e+09,1.343301156919718409e-05,1.281581436285428310e-05,2.084466746454793906e-05
5.700000000000000000e+02,1.205571469259912872e+10,1.363883845109074354e+09,1.024032728325074970e-05,9.807220394231208616e-06,2.104852925632894056e-05
5.710000000000000000e+02,1.209805072141238022e+10,1.368673873387411356e+09,1.166818748832287866e-05,9.177216576561342265e-06,2.765756319689227638e-05
5.720000000000000000e+02,1.214046946150051689e+10,1.373472297738704681e+09,1.051994144829482281e-05,7.564222116007712771e-06,2.339216236257879444e-05
5.730000000000000000e+02,1.218295816325850296e+10,1.378279114504356384e+09,1.111170577694498007e-05,1.102823062115732000e-05,2.223693696801198882e-05
5.740000000000000000e+02,1.222552277150486374e+10,1.383093972398855209e+09,1.042975794929290601e-05,6.219360216941360875e-06,2.420256551649568877e-05
5.750000000000000000e+02,1.226816069943494797e+10,1.387916859889582157e+09,9.492901897112382414e-06,1.113849864942118018e-05,2.743883754863229996e-05
5.760000000000000000e+02,1.231086725086827850e+10,1.392749940684637070e+09,1.217928049157546155e-05,1.401821819346782405e-05,2.491415474159541787e-05
5.770000000000000000e+02,1.235364812339713669e+10,1.397590883043941259e+09,9.572741190511102616e-06,1.019822635062173077e-05,1.985551954730713220e-05
5.780000000000000000e+02,1.239650845217001343e+10,1.402439948799469471e+09,1.033459723931429153e-05,9.466241376654416229e-06,2.117619833630346449e-05
5.790000000000000000e+02,1.243944105067040634e+10,1.407298148180183411e+09,1.240780032907284891e-05,9.241720943187203829e-06,2.156147116860740454e-05
5.800000000000000000e+02,1.248244960522177124e+10,1.412164242514830351e+09,1.394535682786024466e-05,1.168080047764252782e-05,1.905848121708242360e-05
5.810000000000000000e+02,1.252553253624999237e+10,1.417037692356058121e+09,1.583647594582959783e-05,2.177112094758903993e-05,2.329345613172328910e-05
5.820000000000000000e+02,1.256868999582257462e+10,1.421921678120387554e+09,1.617275920651195520e-05,7.002445380210886583e-06,2.447503350311297510e-05
5.830000000000000000e+02,1.261191931262046814e+10,1.426811830792964697e+09,1.206468780878822145e-05,7.578638273497695366e-06,2.399095135341422491e-05
5.840000000000000000e+02,1.265522195882112122e+10,1.431711224992571831e+09,1.496727657090968222e-05,1.007175731493337167e-05,2.435652971266577538e-05
5.850000000000000000e+02,1.269860388340066528e+10,1.436618324055411577e+09,1.599933819307342020e-05,1.361969289004338890e-05,2.467387726390324332e-05
5.860000000000000000e+02,1.274205713966852379e+10,1.441534906653883457e+09,1.160695973523306890e-05,1.320797939285967004e-05,2.533474760513243496e-05
5.870000000000000000e+02,1.278558478257619095e+10,1.446459304220660686e+09,1.316339907764252359e-05,9.989486186912088783e-06,2.279443156960603289e-05
5.880000000000000000e+02,1.282918566001670837e+10,1.451391292648750305e+09,1.110188941366718751e-05,1.034096315488675089e-05,2.325289949378639420e-05
5.890000000000000000e+02,1.287285624646507645e+10,1.456331924285840988e+09,1.093259536488755401e-05,1.260074698805624394e-05,2.867073051238122616e-05
5.900000000000000000e+02,1.291660528941590691e+10,1.461279208111670971e+09,1.034252058917939365e-05,6.331246041657578871e-06,2.214513984399868463e-05
5.910000000000000000e+02,1.296042749901559448e+10,1.466236149446179867e+09,1.062977291221844922e-05,1.505584731620324135e-05,2.440760202593317274e-05
5.920000000000000000e+02,1.300432567409591866e+10,1.471202876208389759e+09,1.028845442707648772e-05,1.208558106313706304e-05,1.653548697055917671e-05
5.930000000000000000e+02,1.304829750246479225e+10,1.476177190001300335e+09,1.074397476852340105e-05,6.262237840504170094e-06,1.984187794412672901e-05
5.940000000000000000e+02,1.309234032116355896e+10,1.481159950901532650e+09,1.266707673586164873e-05,7.167302352950599698e-06,2.325149089010825065e-05
5.950000000000000000e+02,1.313646064757830429e+10,1.486150845863965273e+09,1.245067711086456086e-05,8.064186067469059083e-06,1.901673874449283375e-05
5.960000000000000000e+02,1.318065576557689857e+10,1.491148987409384727e+09,1.504957532549866528e-05,1.223413202144918444e-05,2.236213295325750749e-05
5.970000000000000000e+02,1.322492816604503059e+10,1.496157884861780167e+09,1.370068240735822229e-05,8.080144731970051453e-06,1.876797721422907017e-05
5.980000000000000000e+02,1.326927073811613464e+10,1.501174169124307632e+09,1.344757990950906645e-05,8.597905337026645611e-06,2.184624198486861957e-05
5.990000000000000000e+02,1.331368702478137398e+10,1.506198618585195303e+09,1.215044885960470111e-05,9.499017528447062375e-06,1.860317375412812169e-05
6.000000000000000000e+02,1.335817896918084335e+10,1.511231648498248577e+09,1.425218196682287441e-05,1.353085027389067108e-05,1.772782636322300931e-05
6.010000000000000000e+02,1.340274624636395836e+10,1.516272319549661160e+09,2.021676816843509528e-05,1.181832719232556173e-05,2.468348497242089934e-05
6.020000000000000000e+02,1.344739042282664108e+10,1.521321027451627254e+09,1.274558956043669866e-05,7.683756630849636338e-06,2.343810630367482162e-05
6.030000000000000000e+02,1.349210296306348228e+10,1.526379250843275070e+09,1.512615127374772328e-05,1.181941045946821589e-05,2.091211660226743874e-05
6.040000000000000000e+02,1.353689175072028732e+10,1.531447190892634392e+09,1.427232680428769385e-05,1.309603308141671363e-05,2.039891948191208115e-05
6.050000000000000000e+02,1.358175512041422844e+10,1.536523584389052153e+09,2.514710043810541862e-05,1.914746756526142235e-05,1.943133500925675605e-05
6.060000000000000000e+02,1.362669479435863495e+10,1.541606528823153496e+09,1.207199530184333014e-05,1.370828724678307964e-05,2.094032289123859414e-05
6.070000000000000000e+02,1.367170540425749588e+10,1.546698695456416130e+09,1.603306795139314289e-05,1.292776560324337964e-05,2.272244310919102617e-05
6.080000000000000000e+02,1.371679206285609818e+10,1.551797013227346659e+09,1.670724579616589267e-05,8.580773530830754225e-06,2.327066230112251333e-05
6.090000000000000000e+02,1.376194984001211357e+10,1.556905502835754156e+09,1.687772387992669820e-05,1.546503357130468714e-05,1.983552983864100838e-05
6.100000000000000000e+02,1.380718748135700607e+10,1.562022045424765587e+09,8.380130551377540371e-06,1.643048993238416244e-05,2.273989365630946224e-05
6.110000000000000000e+02,1.385249760106657410e+10,1.567146642719847679e+09,1.174700388595351086e-05,1.236750736910430248e-05,2.008830240873837880e-05
6.120000000000000000e+02,1.389788136350031281e+10,1.572280102784522533e+09,1.301217286175937460e-05,1.260831802207817987e-05,2.315321291457284048e-05
6.130000000000000000e+02,1.394333734307845497e+10,1.577423020604714394e+09,1.465552102031253412e-05,6.396980223644099794e-06,2.201504748833293945e-05
6.140000000000000000e+02,1.398886754790679169e+10,1.582574908810664177e+09,1.161777367608696210e-05,9.658703281956171338e-06,3.221865396618728283e-05
6.150000000000000000e+02,1.403447513309098434e+10,1.587734485547272682e+09,1.082101949945180053e-05,1.160094680652257182e-05,2.866034840975917319e-05
6.160000000000000000e+02,1.408015620881487656e+10,1.592903699509801865e+09,1.200620891816939206e-05,1.005033896317453213e-05,2.528954514557923972e-05
6.170000000000000000e+02,1.412590820415520859e+10,1.598079871379258156e+09,1.016456631164341928e-05,1.489197394821673015e-05,2.584772382741018504e-05
6.180000000000000000e+02,1.417173703486455536e+10,1.603264011984186411e+09,1.245151976903002833e-05,1.166800315521854259e-05,2.690691706930259386e-05
6.190000000000000000e+02,1.421764060953380013e+10,1.608455086975955963e+09,1.107839449732139769e-05,1.576869646147116555e-05,2.287885239993237008e-05
6.200000000000000000e+02,1.426361059752089310e+10,1.613655838031373978e+09,9.745181316245243863e-06,8.298581495091994498e-06,3.020988195601148618e-05
6.210000000000000000e+02,1.430966213551791954e+10,1.618864828501739740e+09,1.647327375642326786e-05,1.240758607357062004e-05,2.598241336559947712e-05
6.220000000000000000e+02,1.435578304812675285e+10,1.624083717006943226e+09,1.102486867277097105e-05,1.494565591864116527e-05,2.395854579984035837e-05
6.230000000000000000e+02,1.440198364251335907e+10,1.629310691525951862e+09,1.268506276863590188e-05,8.839232444990408055e-06,2.803412870011623426e-05
6.240000000000000000e+02,1.444825963431671524e+10,1.634544479363079786e+09,9.546111137903601218e-06,7.305736168694565436e-06,2.692459398656588121e-05
6.250000000000000000e+02,1.449460759846758270e+10,1.639788049996743679e+09,9.244787458451142470e-06,1.211848813453819673e-05,3.125809011628177814e-05
6.260000000000000000e+02,1.454102805844329453e+10,1.645038078862016678e+09,9.179669710590587783e-06,1.317340223727647697e-05,3.136718920682124434e-05
6.270000000000000000e+02,1.458752329153115845e+10,1.650297422101531506e+09,1.003896992968211777e-05,1.191513079190631430e-05,2.590383608436219731e-05
6.280000000000000000e+02,1.463408981427571487e+10,1.655566180816876411e+09,1.803421174528807569e-05,1.053342382417721268e-05,2.679202641031608323e-05
6.290000000000000000e+02,1.468072825406131172e+10,1.660844319218862534e+09,1.174065775710886328e-05,1.198992224216155478e-05,2.490368440788426341e-05
6.300000000000000000e+02,1.472744741525400925e+10,1.666129321243955374e+09,2.207933014530816251e-05,1.345117019468933250e-05,3.171132713530866454e-05
6.310000000000000000e+02,1.477424243093277168e+10,1.671424569463475227e+09,1.162316030767218678e-05,1.063161100278708915e-05,2.463870110402943681e-05
6.320000000000000000e+02,1.482111020874155426e+10,1.676727256136749744e+09,1.543121315727979947e-05,1.314839877208928698e-05,2.302421859656789138e-05
6.330000000000000000e+02,1.486805422755234528e+10,1.682038428469176292e+09,8.388101716216844750e-06,8.587282063543533184e-06,2.371470930229158114e-05
6.340000000000000000e+02,1.491507161587128448e+10,1.687356779514831543e+09,7.934125911823741717e-06,7.751426737256927879e-06,2.074167989274400270e-05
6.350000000000000000e+02,1.496216382542808914e+10,1.692683321348287106e+09,1.174604246700905463e-05,1.542433649626140379e-05,2.601179768679795501e-05
6.360000000000000000e+02,1.500932423199308968e+10,1.698018318010314941e+09,1.775382130042579831e-05,1.066099578328483233e-05,1.941545975858716133e-05
6.370000000000000000e+02,1.505656347014285278e+10,1.703361628984556198e+09,9.967918350728410815e-06,1.526532428186566648e-05,2.196120539987855835e-05
6.380000000000000000e+02,1.510387570587515259e+10,1.708713218328195095e+09,1.742699377538237115e-05,8.795856430987569752e-06,2.109555280749297879e-05
6.390000000000000000e+02,1.515125707571993637e+10,1.714073848142351151e+09,1.155679103170825783e-05,9.346850431302122786e-06,2.530364415109787046e-05
6.400000000000000000e+02,1.519871776139407730e+10,1.719443476415368080e+09,1.185854725027635226e-05,7.476385267657370548e-06,2.985493963780783133e-05
6.410000000000000000e+02,1.524625192560548210e+10,1.724820515413614273e+09,1.161334779753442348e-05,1.661321609314203585e-05,2.679878135591895472e-05
6.420000000000000000e+02,1.529386044435424423e+10,1.730206795901777267e+09,1.184432687140191121e-05,1.029485292902698745e-05,2.915321408136772874e-05
6.430000000000000000e+02,1.534154125294012833e+10,1.735601833887420654e+09,9.519410963942931403e-06,7.965696712353143027e-06,2.432954283704269471e-05
6.440000000000000000e+02,1.538929910795073700e+10,1.741004687628812313e+09,9.608156004148327156e-06,1.750137730038847650e-05,1.833033122888849675e-05
6.450000000000000000e+02,1.543712732125149536e+10,1.746416873825970411e+09,1.308021525459057699e-05,1.182075818051409044e-05,1.707831864150577417e-05
6.460000000000000000e+02,1.548503349427182388e+10,1.751836127349036217e+09,1.511582257074373103e-05,1.239699900379420683e-05,2.336597281082930522e-05
6.470000000000000000e+02,1.553301264525803185e+10,1.757265710527093649e+09,1.189832613224250935e-05,9.680694277869328346e-06,2.067088601154232208e-05
6.480000000000000000e+02,1.558106475190567398e+10,1.762703116301587105e+09,8.572830539788078852e-06,8.694309223566953904e-06,1.970536522322152706e-05
6.490000000000000000e+02,1.562919552033684921e+10,1.768148504866916180e+09,6.305936040451598501e-06,8.367005534637428354e-06,2.118596230538116743e-05
6.500000000000000000e+02,1.567739348656195068e+10,1.773601819128835201e+09,1.044486827872503909e-05,6.872094209020573885e-06,2.237432155294261094e-05
6.510000000000000000e+02,1.572566860272468948e+10,1.779062826807633877e+09,1.470368362532781248e-05,1.232187673705364972e-05,1.870928570102403654e-05
6.520000000000000000e+02,1.577401724870695877e+10,1.784533061781893730e+09,1.245320245446546181e-05,5.589518853987840430e-06,1.976588181518135201e-05
6.530000000000000000e+02,1.582244206411115456e+10,1.790011492040698290e+09,1.049804066466375474e-05,1.225894222511847431e-05,2.287027502023697423e-05
6.540000000000000000e+02,1.587094530414468002e+10,1.795498725796982765e+09,1.226072602700245540e-05,1.094929669953614848e-05,2.725755146049113620e-05
6.550000000000000000e+02,1.591951288695474052e+10,1.800993468539631844e+09,8.680331163302135167e-06,1.083809982793670912e-05,2.182636246694791282e-05
6.560000000000000000e+02,1.596815948108478165e+10,1.806496746935964584e+09,1.597589199575644159e-05,7.336061377150038254e-06,2.419903818484669955e-05
6.570000000000000000e+02,1.601688088945421982e+10,1.812008724668955803e+09,9.544337104316902298e-06,1.523575968309653916e-05,2.191700841347454798e-05
6.580000000000000000e+02,1.606567953415785408e+10,1.817529420257584095e+09,9.469503037373705467e-06,1.049947961007102748e-05,2.364284952727224720e-05
6.590000000000000000e+02,1.611455263824158096e+10,1.823059322966533184e+09,1.291776648637554814e-05,1.538616622198674122e-05,2.168642086031180582e-05
6.600000000000000000e+02,1.616349992126520157e+10,1.828596540385875225e+09,1.262486316067068515e-05,1.105994884520455912e-05,1.830194221807968091e-05
6.610000000000000000e+02,1.621251820610622406e+10,1.834140833046032906e+09,1.744675977344289919e-05,8.888204608425986919e-06,2.716691875970234094e-05
6.620000000000000000e+02,1.626160679501861954e+10,1.839693527067776203e+09,1.350361391916354847e-05,9.106227352395634966e-06,2.488522318899732966e-05
6.630000000000000000e+02,1.631077063278343964e+10,1.845256042556476116e+09,1.149908086395257101e-05,8.286668907842020815e-06,2.796718266340203485e-05
6.640000000000000000e+02,1.636001306831574249e+10,1.850826371273577690e+09,2.137663371004627777e-05,9.745544511052806058e-06,2.143599002990548286e-05
6.650000000000000000e+02,1.640932835992976189e+10,1.856404634972698689e+09,1.021061812589429962e-05,1.082371470295662164e-05,1.697036255532413662e-05
6.660000000000000000e+02,1.645871590449100876e+10,1.861992786174687386e+09,1.039543361136541222e-05,1.500860630188061151e-05,2.264060890722063846e-05
6.670000000000000000e+02,1.650817822386037064e+10,1.867586820478680611e+09,1.656394202187438935e-05,9.031760636935004527e-06,1.996592523534346242e-05
6.680000000000000000e+02,1.655771954198092079e+10,1.873192189694880247e+09,1.205208651344769066e-05,1.092346829500989713e-05,2.483561612109941308e-05
6.690000000000000000e+02,1.660733450989786911e+10,1.878804285070324421e+09,1.075886162005268432e-05,1.605616327760017725e-05,2.365763683809252171e-05
6.700000000000000000e+02,1.665701848654853821e+10,1.884424879147265434e+09,1.294694421893893832e-05,1.507917776766287687e-05,2.286954602970237005e-05
6.710000000000000000e+02,1.670677372733502007e+10,1.890053298104921579e+09,8.980217607978957517e-06,1.048894361621588445e-05,1.981008306939369135e-05
6.720000000000000000e+02,1.675660786199764824e+10,1.895690916483852863e+09,1.521616621569243932e-05,8.547089716426370387e-06,2.093407195491447936e-05
6.730000000000000000e+02,1.680652087612746048e+10,1.901336881047823906e+09,1.199229297688120255e-05,1.165304841121983515e-05,2.152847255321166386e-05
6.740000000000000000e+02,1.685650618103254318e+10,1.906990816024201155e+09,1.228382521123450033e-05,1.000416782548363415e-05,1.819385519918892413e-05
6.750000000000000000e+02,1.690656404653959656e+10,1.912654791125432968e+09,1.576068790665186015e-05,1.437088841726996691e-05,2.179028586934972367e-05
6.760000000000000000e+02,1.695669245075928307e+10,1.918327640194221973e+09,1.193838718638318142e-05,1.484128879825075131e-05,1.762948514005824308e-05
6.770000000000000000e+02,1.700689984427512741e+10,1.924007100965639591e+09,8.623753505743181336e-06,6.392660295340135690e-06,2.343132073912013169e-05
6.780000000000000000e+02,1.705717935143918991e+10,1.929694019155023336e+09,1.296732783850895743e-05,9.581974796835091013e-06,3.093158598588274799e-05
6.790000000000000000e+02,1.710753677101372528e+10,1.935390064110149622e+09,8.194990858356732133e-06,9.124078362954257670e-06,2.106418090686013045e-05
6.800000000000000000e+02,1.715796419649971581e+10,1.941096083741727114e+09,1.131026326728346021e-05,4.834514735096995253e-06,2.232138907831693331e-05
6.810000000000000000e+02,1.720846679265071106e+10,1.946808575301254034e+09,1.034359675267104706e-05,1.598051762652374919e-05,2.044583009064293577e-05
6.820000000000000000e+02,1.725905209909836578e+10,1.952530585848214149e+09,1.240369603894286854e-05,8.317001582991423447e-06,2.167658623875023949e-05
6.830000000000000000e+02,1.730970734909955215e+10,1.958259351040177822e+09,1.297692347923540268e-05,8.522090929830028472e-06,1.974821282835215186e-05
6.840000000000000000e+02,1.736042848423376465e+10,1.964000652446786404e+09,7.740807823175543945e-06,9.089102401715898338e-06,2.025850576237164802e-05
6.850000000000000000e+02,1.741122409482876968e+10,1.969744951686926365e+09,1.028620358101139942e-05,9.966924525928178014e-06,2.203487108676238648e-05
6.860000000000000000e+02,1.746210349049000549e+10,1.975498847934600830e+09,1.042490156799580348e-05,1.558385894495639690e-05,1.820398310203863446e-05
6.870000000000000000e+02,1.751305313217757034e+10,1.981261165860202312e+09,9.846846438232859100e-06,8.808021644268748673e-06,2.592725557726272001e-05
6.880000000000000000e+02,1.756407845277213287e+10,1.987033872837795258e+09,8.074057301632464601e-06,1.100476538862249498e-05,1.860982872514682640e-05
6.890000000000000000e+02,1.761517279976905441e+10,1.992812208279952765e+09,5.221721103620957649e-06,8.946223591488333682e-06,3.248981339865064655e-05
6.900000000000000000e+02,1.766634318259887695e+10,1.998600820689815044e+09,1.206193037073255425e-05,1.613546646517249883e-05,2.132405298638229141e-05
6.910000000000000000e+02,1.771758743081204224e+10,2.004398623734217405e+09,7.763364508694969857e-06,7.534537662223783627e-06,2.164806041060618469e-05
6.920000000000000000e+02,1.776890260758259583e+10,2.010203073883327007e+09,7.451023405269374678e-06,8.556380655111439637e-06,1.989415126169014059e-05
6.930000000000000000e+02,1.782029866884245300e+10,2.016016873629557371e+09,1.509128647092516928e-05,9.039418548129063424e-06,2.006685535616004046e-05
6.940000000000000000e+02,1.787176350330869293e+10,2.021839976356185198e+09,1.003603492322202584e-05,1.421408753798925062e-05,1.697101397812872392e-05
6.950000000000000000e+02,1.792330344419023514e+10,2.027671321946900845e+09,1.393924599624174476e-05,1.003085679784909701e-05,2.122183375763420088e-05
6.960000000000000000e+02,1.797491875045128632e+10,2.033510768238607407e+09,1.151137551569370032e-05,9.683665176951627984e-06,1.611538892110075949e-05
6.970000000000000000e+02,1.802660942696829987e+10,2.039358346119891644e+09,1.298828800944118456e-05,8.812937243751761685e-06,2.049346344823455013e-05
6.980000000000000000e+02,1.807837747698514557e+10,2.045215020893990040e+09,8.412936712165475228e-06,1.272542689312317066e-05,1.827417038591239162e-05
6.990000000000000000e+02,1.813021077081246948e+10,2.051079707765629292e+09,1.004661977688225960e-05,9.276654007628337695e-06,1.754297582501340713e-05
7.000000000000000000e+02,1.818212619542950821e+10,2.056953103837155819e+09,1.499906017810026526e-05,1.206892253757807509e-05,1.956792275481511467e-05
7.010000000000000000e+02,1.823411554411281586e+10,2.062833628792887449e+09,1.583263228599474104e-05,8.822542914121989099e-06,2.391244639621259438e-05
7.020000000000000000e+02,1.828617354367695618e+10,2.068723498143322945e+09,6.102426524101645100e-06,9.100834268749302680e-06,2.158911141281194546e-05
7.030000000000000000e+02,1.833830676405189133e+10,2.074619670968925714e+09,1.193981834457513713e-05,1.717007195445319212e-05,2.305522203704946094e-05
7.040000000000000000e+02,1.839051404159884644e+10,2.080526005522915363e+09,1.431393547335346739e-05,9.258320047278445486e-06,2.077236481023980730e-05
7.050000000000000000e+02,1.844280104404386139e+10,2.086440367936112881e+09,1.344839586570056866e-05,1.529609268025033941e-05,1.740589282772653235e-05
7.060000000000000000e+02,1.849516387640615845e+10,2.092362523668443680e+09,1.123971835026438271e-05,1.500636273465971726e-05,2.217532351445061778e-05
7.070000000000000000e+02,1.854758896267464447e+10,2.098293833645369530e+09,1.160558666923883209e-05,8.902287261802754870e-06,1.649894887911784735e-05
7.080000000000000000e+02,1.860009729239025879e+10,2.104234338395769596e+09,1.442580710508956088e-05,1.274746465929066375e-05,1.734979936662828237e-05
7.090000000000000000e+02,1.865267733500787735e+10,2.110181983495817423e+09,1.108820497974782882e-05,1.048527138303168016e-05,1.907499597209039166e-05
7.100000000000000000e+02,1.870533275223510742e+10,2.116139384006243229e+09,8.480133445232240774e-06,1.163328545639163991e-05,1.913219274252142554e-05
7.110000000000000000e+02,1.875806303852384186e+10,2.122104861080518007e+09,1.449328120317616708e-05,1.281831744903705328e-05,1.339703014902049460e-05
7.120000000000000000e+02,1.881086702940818024e+10,2.128079101260190725e+09,1.195958296573707003e-05,1.136892966213665090e-05,1.678219301792793772e-05
7.130000000000000000e+02,1.886374171015834045e+10,2.134061168396845341e+09,1.140682851374918982e-05,1.024442355934684912e-05,1.958659638334747655e-05
7.140000000000000000e+02,1.891669155916144943e+10,2.140053324887797117e+09,1.290103398310371574e-05,1.785980821455979140e-05,2.161630015107274261e-05
7.150000000000000000e+02,1.896971918395602417e+10,2.146050611258765459e+09,1.037818998939066262e-05,1.436986006486673517e-05,1.504233507876318043e-05
7.160000000000000000e+02,1.902282066979540253e+10,2.152057812092977524e+09,8.820093227668301950e-06,1.076466096405770401e-05,2.143739869597816039e-05
7.170000000000000000e+02,1.907599543315210724e+10,2.158072708102541447e+09,9.638111095777723847e-06,1.034041144043484906e-05,1.543575588969225976e-05
7.180000000000000000e+02,1.912925140956193542e+10,2.164095052235549450e+09,1.256429222762367459e-05,1.226133955622987770e-05,1.140444235203652568e-05
7.190000000000000000e+02,1.918257296936320496e+10,2.170128496280535698e+09,1.101350830223779553e-05,7.241902391097454483e-06,1.786845584683671717e-05
7.200000000000000000e+02,1.923597176500455093e+10,2.176167535597273350e+09,9.700121953004625652e-06,1.982773024911121951e-05,1.853262562379054401e-05
7.210000000000000000e+02,1.928944396532704163e+10,2.182216778957214355e+09,8.093638022232951812e-06,1.157263796791596633e-05,1.374028060630028136e-05
7.220000000000000000e+02,1.934298974720657349e+10,2.188275073059244633e+09,1.369834455089424807e-05,1.506557479380443709e-05,1.669074365451272968e-05
7.230000000000000000e+02,1.939661119155253220e+10,2.194342537424233913e+09,1.174483145816029861e-05,1.331178511954078658e-05,2.327163462445547282e-05
7.240000000000000000e+02,1.945030696933277893e+10,2.200418665101936817e+09,1.560673588896221986e-05,9.725754667289088218e-06,1.796508452134304434e-05
7.250000000000000000e+02,1.950407992940239716e+10,2.206502601449789047e+09,1.243602677036825810e-05,6.870801040670393434e-06,2.130370963915328986e-05
7.260000000000000000e+02,1.955792472711512756e+10,2.212591905296630859e+09,1.330522187170668502e-05,2.065743585999424425e-05,2.079381575603722609e-05
7.270000000000000000e+02,1.961184212401573944e+10,2.218692628842520237e+09,1.124599162771744432e-05,5.397831590259194456e-06,1.427317697455521284e-05
7.280000000000000000e+02,1.966583279527754593e+10,2.224799345788541794e+09,1.409101923421918201e-05,1.322407713022499820e-05,1.721570909829495122e-05
7.290000000000000000e+02,1.971989471295719147e+10,2.230916222531220436e+09,1.470883650334098292e-05,1.010536896672853402e-05,2.079663718790314419e-05
7.300000000000000000e+02,1.977403328699985504e+10,2.237040823875169277e+09,1.211852890115050485e-05,4.920383958495477827e-06,2.002569777037610521e-05
7.310000000000000000e+02,1.982824717491826248e+10,2.243175050226245403e+09,7.519364597641242653e-06,7.147231723569902329e-06,1.482277204767346035e-05
7.320000000000000000e+02,1.988253737672550201e+10,2.249316366243008614e+09,1.123756951137977467e-05,7.254435099413036880e-06,1.890269735871363821e-05
7.330000000000000000e+02,1.993690066938072586e+10,2.255466310820435047e+09,6.996346692544896939e-06,1.024224802459450245e-05,2.474835043608791807e-05
7.340000000000000000e+02,1.999133781481668091e+10,2.261625611731996059e+09,1.101261516112117533e-05,1.046334033572016153e-05,2.146131090619007864e-05
7.350000000000000000e+02,2.004584679145802689e+10,2.267792160919622421e+09,1.489632925211203940e-05,1.237673817111595298e-05,1.771942999395648144e-05
7.360000000000000000e+02,2.010043520529351044e+10,2.273967366060894012e+09,1.165466586205976540e-05,9.413541280811621448e-06,1.671258545010712027e-05
7.370000000000000000e+02,2.015509131988777924e+10,2.280150532400697231e+09,1.614210551525996351e-05,1.595066700110780999e-05,1.604108763297862339e-05
7.380000000000000000e+02,2.020982204942408752e+10,2.286342929393215179e+09,1.178606342400190243e-05,1.053499712144745359e-05,1.843982975313629424e-05
7.390000000000000000e+02,2.026463409978934097e+10,2.292543731174703121e+09,1.067001602350625689e-05,1.101362849520448606e-05,1.971661963706683451e-05
7.400000000000000000e+02,2.031951774011156464e+10,2.298752641837030411e+09,6.565108173539613290e-06,9.243628971811190809e-06,1.867669171384811477e-05
7.410000000000000000e+02,2.037447440715266418e+10,2.304968566053450584e+09,1.368196853812619906e-05,8.241925067098421209e-06,1.714269451646988074e-05
7.420000000000000000e+02,2.042950352164819336e+10,2.311192732730039120e+09,1.267791551762265101e-05,1.004745517696470358e-05,2.572889793683863502e-05
7.430000000000000000e+02,2.048460976289165497e+10,2.317427701725550652e+09,1.185853379204182545e-05,1.490376633239698378e-05,1.938436501336404660e-05
7.440000000000000000e+02,2.053978577594334412e+10,2.323671025760390759e+09,7.759401557172473929e-06,1.431466187595820116e-05,1.912393246716881379e-05
7.450000000000000000e+02,2.059503597325360107e+10,2.329921638254117489e+09,1.286295797409131580e-05,8.686440485794477695e-06,1.391494919644742367e-05
7.460000000000000000e+02,2.065036680253896332e+10,2.336179878866237164e+09,1.585764274802947682e-05,9.267707732241170504e-06,1.714273689901180120e-05
7.470000000000000000e+02,2.070577374239034653e+10,2.342447334031552792e+09,2.138197254430984628e-05,1.051353206504845872e-05,2.103445425816197201e-05
7.480000000000000000e+02,2.076124912949850845e+10,2.348724426831915855e+09,1.715311019823140271e-05,1.274035594234224078e-05,1.640205699715568954e-05
7.490000000000000000e+02,2.081680026098648071e+10,2.355009951806986332e+09,1.002716138209791552e-05,1.084234081549784179e-05,1.959820019137303859e-05


==> figs/sim/train_loss_edge_07_mal_2_out_max_alpha_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.948275002619057616e+00,9.906104424400387742e+00,9.781103011802581904e+00,1.000403046120865014e+01,9.771641468920662987e+00
1.000000000000000000e+00,8.718249232048014719e+00,8.738451780235777733e+00,8.586473695905453951e+00,8.822306801277495225e+00,8.571662724587920223e+00
2.000000000000000000e+00,8.061616362893285981e+00,8.139944729062605688e+00,8.006776552644884859e+00,8.353075151493033701e+00,8.055981930249492606e+00
3.000000000000000000e+00,7.457296047909665049e+00,7.500802705650221114e+00,7.445633629116194641e+00,7.821926876482740099e+00,7.571665445639625958e+00
4.000000000000000000e+00,6.887866277230701328e+00,6.870508350328667468e+00,6.849628383625212535e+00,7.234197010607681833e+00,7.272384636682040160e+00
5.000000000000000000e+00,6.302774867920078350e+00,6.386295687512205888e+00,6.432088505652082233e+00,6.744209218557524643e+00,6.826209230124264948e+00
6.000000000000000000e+00,5.714209852684510871e+00,5.820154888868893650e+00,6.012037886472966441e+00,6.237559245573241817e+00,6.368882684969507935e+00
7.000000000000000000e+00,5.211361095132177823e+00,5.393165946042363323e+00,5.510892193254006699e+00,5.842490052273565659e+00,6.121637229093062516e+00
8.000000000000000000e+00,4.747180871593783991e+00,4.940681800081380359e+00,5.111661573071716980e+00,5.400968379186638302e+00,5.782555695911241855e+00
9.000000000000000000e+00,4.299073797087629600e+00,4.386855372391018193e+00,4.729260925610388355e+00,4.936216028416815504e+00,5.424116845576992141e+00
1.000000000000000000e+01,3.764676108502464480e+00,3.963417480354035405e+00,4.366271462201325448e+00,4.450613620101455226e+00,4.989409913340998592e+00
1.100000000000000000e+01,3.357818487626872628e+00,3.575135618426128481e+00,4.158439618125166604e+00,4.091913427654418456e+00,4.463773034983514520e+00
1.200000000000000000e+01,2.977848078444627955e+00,3.202616302776854162e+00,3.889706332100843156e+00,3.713463436790489514e+00,4.184942495608501289e+00
1.300000000000000000e+01,2.559622285328881475e+00,2.909877090503745656e+00,3.418366338329807519e+00,3.362278790047297239e+00,3.943050632774416364e+00
1.400000000000000000e+01,2.186975182899245862e+00,2.535935178248229782e+00,3.085510645345109992e+00,3.069407757443909368e+00,3.777350470847617991e+00
1.500000000000000000e+01,1.924157512338404485e+00,2.181234844454384092e+00,2.750307996783903697e+00,2.861973588768186971e+00,3.526949651184856371e+00
1.600000000000000000e+01,1.647361244657363999e+00,1.932540338498307975e+00,2.418785067568712588e+00,2.510395742005472108e+00,3.199157190537938789e+00
1.700000000000000000e+01,1.452885864947449424e+00,1.646513344749371388e+00,2.173862370455979409e+00,2.283017950035364230e+00,2.873305761944105363e+00
1.800000000000000000e+01,1.256318260506940510e+00,1.418804633053218911e+00,1.910023012444178825e+00,1.973062937577428233e+00,2.621021526120790313e+00
1.900000000000000000e+01,1.032184190214337161e+00,1.222841032021200647e+00,1.701436850649546972e+00,1.696019733944783558e+00,2.450526540615902249e+00
2.000000000000000000e+01,8.269982135725841843e-01,1.012386735935359772e+00,1.527709364113647883e+00,1.495194470128293762e+00,2.297415364437985552e+00
2.100000000000000000e+01,6.680647830312632651e-01,8.338397756265381044e-01,1.319558105135455683e+00,1.362766171884763455e+00,2.153051576737344153e+00
2.200000000000000000e+01,5.400453603958390580e-01,6.646986581848286502e-01,1.157630797863413274e+00,1.228226910627612911e+00,1.918138229334696909e+00
2.300000000000000000e+01,4.216011524632780061e-01,5.230369101345263561e-01,1.062055644787520237e+00,1.094468575676033062e+00,1.787092821963132350e+00
2.400000000000000000e+01,3.500476554536708917e-01,3.908423927150463939e-01,9.359762296865721254e-01,9.395765785014563720e-01,1.635670432369520588e+00
2.500000000000000000e+01,2.481048960938364578e-01,3.057234819553257266e-01,8.352590284929359843e-01,8.115300971976598943e-01,1.515242609897834658e+00
2.600000000000000000e+01,1.685707981781672249e-01,2.110092497355737784e-01,7.118569521349856766e-01,6.927711252310772005e-01,1.349156132295252108e+00
2.700000000000000000e+01,1.107583620060874630e-01,1.650266676040362812e-01,6.131369920708570342e-01,5.802678735201936000e-01,1.216925792941256912e+00
2.800000000000000000e+01,8.373004639624215262e-02,1.409260392926733330e-01,4.933223813012020953e-01,4.963552086122613449e-01,1.064166787928950697e+00
2.900000000000000000e+01,6.313341560093577165e-02,1.066050941977955135e-01,4.350216116032227243e-01,4.143922858797755016e-01,9.594293066530812375e-01
3.000000000000000000e+01,5.075289497509594128e-02,8.515938017942437099e-02,3.755687753855425637e-01,3.147026693280092768e-01,8.647816255267268826e-01
3.100000000000000000e+01,3.459433549589641110e-02,6.371857823746607252e-02,3.451568696341195119e-01,2.584686965698028693e-01,7.660809828332358906e-01
3.200000000000000000e+01,2.882201263561656734e-02,5.199539404671948972e-02,3.088736089691225262e-01,2.315916405815027224e-01,6.806484781559237751e-01
3.300000000000000000e+01,2.020322345144076603e-02,4.078175419967666748e-02,2.649075545166076351e-01,2.132632383338566306e-01,6.177865923203502696e-01
3.400000000000000000e+01,1.331425394446339450e-02,2.862385223668617584e-02,2.130213850315453294e-01,1.792847830882264848e-01,5.705904859552594077e-01
3.500000000000000000e+01,7.857835652571365515e-03,1.866392040096187532e-02,1.768591955804945659e-01,1.597774903178599271e-01,5.048931146567370298e-01
3.600000000000000000e+01,5.092316938194452192e-03,1.408266780059197476e-02,1.548656736520298560e-01,1.435031423390008554e-01,4.264094200088244246e-01
3.700000000000000000e+01,3.889041640715018566e-03,1.013128229495530164e-02,1.349320664456064023e-01,1.244455417266149277e-01,3.670403033353666356e-01
3.800000000000000000e+01,3.040032899238043207e-03,7.777341335368559427e-03,1.119480601822434584e-01,1.036819654129468304e-01,3.234827312701491486e-01
3.900000000000000000e+01,2.327086881670936691e-03,6.019237353034112559e-03,9.635569516323616579e-02,8.422473508570227363e-02,2.843393159452576313e-01
4.000000000000000000e+01,1.562792617790464966e-03,4.576095821616776860e-03,8.220113095316472496e-02,7.480993076325437308e-02,2.428164114942764629e-01
4.100000000000000000e+01,1.194113745610514421e-03,3.162362355061176800e-03,7.544187176391581318e-02,6.697190514916850912e-02,2.288570786863648454e-01
4.200000000000000000e+01,9.150227935763588505e-04,2.324288441111654890e-03,6.378129972644475121e-02,5.843504572254665241e-02,2.034780867577704599e-01
4.300000000000000000e+01,7.011789117353783851e-04,1.864872676624607095e-03,5.350473422216672770e-02,4.954898863969248168e-02,1.755007306379408050e-01
4.400000000000000000e+01,4.453580027192760582e-04,1.439400936887436089e-03,4.778250411115636531e-02,4.356159330043685163e-02,1.602897958223113983e-01
4.500000000000000000e+01,3.430373642704376280e-04,1.094137269536110679e-03,4.298659217313960390e-02,3.852399208078005621e-02,1.418126915170190294e-01
4.600000000000000000e+01,2.462407414547396201e-04,8.098277021392208397e-04,3.938713379809621884e-02,3.544173108724124610e-02,1.263004272510365178e-01
4.700000000000000000e+01,1.630307764567406892e-04,6.082210991562586599e-04,3.414809815528430104e-02,2.808742294175614607e-02,1.124774025307199166e-01
4.800000000000000000e+01,1.107809838833961891e-04,4.569814950990958025e-04,2.939534222415629561e-02,2.237740042622360370e-02,1.014016935133730257e-01
4.900000000000000000e+01,9.854994950586615232e-05,3.937118047759868844e-04,2.587761130387933317e-02,1.805397002711062182e-02,9.295233122342327903e-02
5.000000000000000000e+01,6.135503958071275576e-05,3.072012352212105668e-04,2.255889591615489742e-02,1.634303989246865818e-02,8.405657195371307733e-02
5.100000000000000000e+01,5.250617133112367441e-05,2.239987529839559954e-04,2.066065697016650216e-02,1.392095123890968456e-02,7.185086280336117071e-02
5.200000000000000000e+01,4.594509397659596317e-05,1.818953236339959645e-04,1.928564277416866535e-02,1.169768253674907665e-02,6.572632103396813807e-02
5.300000000000000000e+01,3.510712952181638258e-05,1.383775805614551047e-04,1.701775632678403927e-02,1.039528074009066216e-02,5.910243029944617366e-02
5.400000000000000000e+01,2.331665259736048768e-05,8.662227127997912390e-05,1.373238776424312579e-02,9.042545406306556899e-03,5.537792210426395467e-02
5.500000000000000000e+01,2.216211705541315524e-05,5.790516415149493668e-05,1.244555184413009830e-02,7.326353346530312116e-03,4.725684588521716911e-02
5.600000000000000000e+01,2.121441650959621228e-05,5.610993393856400502e-05,1.106118877739292738e-02,6.085247156572992644e-03,4.345790071222432882e-02
5.700000000000000000e+01,1.724383778034521697e-05,4.668055564549522529e-05,9.632403398492028757e-03,5.403976853791792045e-03,3.803424013786105284e-02
5.800000000000000000e+01,1.957073254688079800e-05,4.095589241692731974e-05,8.337979795988048615e-03,5.090246906264028759e-03,3.382551048338700017e-02
5.900000000000000000e+01,1.831737760449314578e-05,3.021630528465824028e-05,7.314369675259557724e-03,4.736277535505095670e-03,3.032675790237915336e-02
6.000000000000000000e+01,1.256724092069116949e-05,3.101442983577396006e-05,6.508905452945357162e-03,4.432931556076158408e-03,2.773147198823799897e-02
6.100000000000000000e+01,2.060711713980367676e-05,3.243023122723176499e-05,5.780718327013989466e-03,3.999492971884954784e-03,2.372591610589169786e-02
6.200000000000000000e+01,1.127045842397311759e-05,2.904366206546438178e-05,5.164703572049678115e-03,3.840873412700007705e-03,2.137140869311493496e-02
6.300000000000000000e+01,1.645027539254328985e-05,3.060028158796690434e-05,4.348343392280629160e-03,3.312830113814113631e-03,1.881482936637934866e-02
6.400000000000000000e+01,2.206770953028236448e-05,1.988513337392028291e-05,3.642728036799214308e-03,2.974309153541798700e-03,1.645746143954873730e-02
6.500000000000000000e+01,1.998430580740784279e-05,2.406950749955782953e-05,3.281692849554262992e-03,2.576508843582292485e-03,1.506695592523965566e-02
6.600000000000000000e+01,1.609921060352625943e-05,2.534511874863198955e-05,2.843413821127072083e-03,2.336624961155164826e-03,1.330890793814931694e-02
6.700000000000000000e+01,2.078629591628633477e-05,2.281638830625709602e-05,2.453129775139228919e-03,2.151650920336201089e-03,1.211451183823131217e-02
6.800000000000000000e+01,1.933352945338029372e-05,2.619822392690984714e-05,2.083095857746797286e-03,2.003419646278148392e-03,1.047811760930095204e-02
6.900000000000000000e+01,1.908601240085960882e-05,2.675235125804142911e-05,1.856603020217062472e-03,1.719437171464277547e-03,8.904073974444370876e-03
7.000000000000000000e+01,2.017325881142895128e-05,3.505715074403337184e-05,1.644635869918698035e-03,1.525547809436811342e-03,7.855174281676369219e-03
7.100000000000000000e+01,2.087442913667469924e-05,2.391812775304202887e-05,1.451137664410184769e-03,1.421533850556433443e-03,6.512695975338655963e-03
7.200000000000000000e+01,1.929018379831504149e-05,2.387182278251742673e-05,1.245216487077538403e-03,1.328634388545135714e-03,5.876500137277140823e-03
7.300000000000000000e+01,1.596708024753645816e-05,2.511978100794287627e-05,1.044046217043348435e-03,1.143931807135012413e-03,5.287620819924176985e-03
7.400000000000000000e+01,2.195740371158105830e-05,3.106609971637031009e-05,9.357461070848005491e-04,1.011524138251895799e-03,4.626051032318279077e-03
7.500000000000000000e+01,1.807564918121506992e-05,2.778456290608577461e-05,7.878896841811977581e-04,8.876088367820722524e-04,4.181287142207334995e-03
7.600000000000000000e+01,1.881594913888395837e-05,2.725695305960673664e-05,7.245720740125527470e-04,7.258436720790628627e-04,3.713082132894340859e-03
7.700000000000000000e+01,2.536368510008824018e-05,2.683845397644102349e-05,6.427733469461793803e-04,5.964315256528074372e-04,3.377765538004173784e-03
7.800000000000000000e+01,1.907267349343655383e-05,2.769332084939790661e-05,5.611790475275046930e-04,5.042596878508387448e-04,3.086589599202493872e-03
7.900000000000000000e+01,2.234819474866700517e-05,2.845670445139614202e-05,5.103419275865883620e-04,3.590283406851302317e-04,2.731542614515025669e-03
8.000000000000000000e+01,1.958360939768866160e-05,2.860534362181255119e-05,4.031650636099337603e-04,3.109996535470838097e-04,2.471431364003406905e-03
8.100000000000000000e+01,1.870827721139889377e-05,2.629212647276002457e-05,3.666237327163424098e-04,2.560277287148027270e-04,2.179140693734926693e-03
8.200000000000000000e+01,2.371189257766026515e-05,2.745133915749153886e-05,3.286127133500515995e-04,2.080428866602090920e-04,2.012453913816325546e-03
8.300000000000000000e+01,2.015617346329268145e-05,3.031332729297453454e-05,2.950513700872292588e-04,2.037919610469174359e-04,1.917347631421373322e-03
8.400000000000000000e+01,1.835711619169178022e-05,2.580569221666273450e-05,2.590870076861762072e-04,1.859869600938646172e-04,1.805059763121730221e-03
8.500000000000000000e+01,1.871263154296087805e-05,2.936857337165754700e-05,2.491586839262760478e-04,1.701006220646839040e-04,1.626001008759536681e-03
8.600000000000000000e+01,2.394001617023189254e-05,2.796290504114562481e-05,2.435417767531200539e-04,1.512488399291189722e-04,1.405555176851036592e-03
8.700000000000000000e+01,2.354084403533018843e-05,3.162979685578104494e-05,2.062252127562613779e-04,1.272046423967942985e-04,1.274914719676001340e-03
8.800000000000000000e+01,2.057801094190736535e-05,2.980500467264501907e-05,1.762767366979556272e-04,1.143757279865598164e-04,1.184505968291338363e-03
8.900000000000000000e+01,2.608229536105177715e-05,3.022052161405497372e-05,1.445205814812888789e-04,1.020792165222772496e-04,1.062451520875917765e-03
9.000000000000000000e+01,2.856379189786206751e-05,3.070385885117765667e-05,1.306872239914547151e-04,1.008390253146584925e-04,9.416289180468329079e-04
9.100000000000000000e+01,2.721355638590772230e-05,3.352063190109610957e-05,1.188900302555584432e-04,8.182988619187536727e-05,8.952774465421642347e-04
9.200000000000000000e+01,2.255459552913396948e-05,3.876586962192618557e-05,1.140415956961682298e-04,8.151518553112246934e-05,7.822819805661795911e-04
9.300000000000000000e+01,2.136038014211028013e-05,3.456967571491276203e-05,1.034194676401423152e-04,7.164035191276063586e-05,7.295930061262945188e-04
9.400000000000000000e+01,2.873390556590305067e-05,3.573728380634744184e-05,8.976925747883335305e-05,6.078534194675633273e-05,6.779772894337510181e-04
9.500000000000000000e+01,2.421941147878747813e-05,3.247146442963977364e-05,8.525158015015854573e-05,5.973612949328188648e-05,6.286073853198903549e-04
9.600000000000000000e+01,2.827107891589797362e-05,4.134622413631827698e-05,8.237048376591449284e-05,5.072397150229779328e-05,5.751111711878031940e-04
9.700000000000000000e+01,3.008236232249217323e-05,3.717282378401520759e-05,8.291610895572176787e-05,4.627244801103103100e-05,5.193085908538064288e-04
9.800000000000000000e+01,3.273376910584158139e-05,3.485696641158941844e-05,6.767619782166445219e-05,4.677009814968435819e-05,4.696065335890731163e-04
9.900000000000000000e+01,2.375027821177599918e-05,3.644013737780227302e-05,6.421229399034000807e-05,3.672282244648883420e-05,4.096490012112097290e-04
1.000000000000000000e+02,3.090136551520128450e-05,3.744251713877488896e-05,5.647164819289063331e-05,3.164840655334177910e-05,3.726055312638365535e-04
1.010000000000000000e+02,3.391248346384934109e-05,3.267049711719316463e-05,5.241408023659577253e-05,3.329350422509591567e-05,3.390537130465443028e-04
1.020000000000000000e+02,2.680267569699079644e-05,4.139549988946278347e-05,5.460763873466056850e-05,2.810307447043136619e-05,3.001825187978202081e-04
1.030000000000000000e+02,2.386353576799837839e-05,3.607453291476492296e-05,4.911012836650296975e-05,2.617736589538566250e-05,2.998908852148707282e-04
1.040000000000000000e+02,2.915809416337289406e-05,3.270724147785841751e-05,3.985273258744204128e-05,2.382367462860912610e-05,2.662107916558964504e-04
1.050000000000000000e+02,2.412335687385080973e-05,3.522220736895675941e-05,3.563999792666194821e-05,2.255587732968855619e-05,2.405499556165091590e-04
1.060000000000000000e+02,2.910786084053818001e-05,3.780582585621861114e-05,2.916569796629353561e-05,1.649052799002070913e-05,2.114437432431115482e-04
1.070000000000000000e+02,3.051824848565587445e-05,3.889844997884139843e-05,3.354418740098008556e-05,1.340302041097363173e-05,1.966359847014320650e-04
1.080000000000000000e+02,2.768130111230338031e-05,3.411896374794221032e-05,3.380294917043613623e-05,2.133513135471609701e-05,1.912324126691622439e-04
1.090000000000000000e+02,3.025749287444146063e-05,3.936079811428516706e-05,2.804832979053095698e-05,1.672011099129733225e-05,1.710716253917610175e-04
1.100000000000000000e+02,2.466265333167516616e-05,3.449824434875736756e-05,2.574921864617607525e-05,1.234576338215997993e-05,1.470191918737651093e-04
1.110000000000000000e+02,2.787560152917034628e-05,3.655672487679062499e-05,2.304226216209848133e-05,1.458331554404779240e-05,1.359575623546271927e-04
1.120000000000000000e+02,2.491259790371458394e-05,3.113771492480044145e-05,2.366559457978034686e-05,1.624686461287883077e-05,1.202022896742427349e-04
1.130000000000000000e+02,2.622065723301147955e-05,3.417532191529737418e-05,2.146963160443160490e-05,1.363858677450036083e-05,1.127772321883879769e-04
1.140000000000000000e+02,2.272979105355510399e-05,3.914101972324335321e-05,2.054568998755001985e-05,1.137443006637983700e-05,9.837902284404176356e-05
1.150000000000000000e+02,2.557972926930940361e-05,3.581793609586103599e-05,2.420249718748657131e-05,1.373004591886939352e-05,8.614101739878865516e-05
1.160000000000000000e+02,3.690546899970392758e-05,4.028418076362783040e-05,2.092822119026394034e-05,1.099144125038531428e-05,7.876398340722623459e-05
1.170000000000000000e+02,2.679448130660233574e-05,3.532092913938189582e-05,2.238064653292681783e-05,9.860025568464436674e-06,6.661471849567224268e-05
1.180000000000000000e+02,2.617434950658026338e-05,3.186895472195860890e-05,2.433445354177443676e-05,1.849997490788179988e-05,7.748479797886620446e-05
1.190000000000000000e+02,3.420336569581738928e-05,3.055176437671835998e-05,2.272771251310423679e-05,1.239498512273229380e-05,6.053533664163168737e-05
1.200000000000000000e+02,3.053354405524455473e-05,3.315563129757670424e-05,2.595333598964799648e-05,1.252119752004343667e-05,5.420717044268830165e-05
1.210000000000000000e+02,3.156004021842573337e-05,3.035649030058706899e-05,2.688249057758440586e-05,1.490539414483738057e-05,5.183389100027468999e-05
1.220000000000000000e+02,2.929700482268149386e-05,2.758118618906291175e-05,2.358704978699943666e-05,1.477263858107313865e-05,5.430916098780880219e-05
1.230000000000000000e+02,2.649715632285776223e-05,2.910724133164954708e-05,2.527152740017246657e-05,1.380489809865714790e-05,5.364068853341841248e-05
1.240000000000000000e+02,3.458654786403503323e-05,3.223461916324055210e-05,2.598522032104533253e-05,1.804860195397939293e-05,4.816138251317880759e-05
1.250000000000000000e+02,2.551084954627302892e-05,3.359095247001953055e-05,2.427506026181358578e-05,1.437883569455067345e-05,5.362614322634851050e-05
1.260000000000000000e+02,2.891518972369944152e-05,3.259580744141565845e-05,2.766434768974868064e-05,9.207510272557506426e-06,4.598660824040035067e-05
1.270000000000000000e+02,3.571641725741425688e-05,3.702777984493366148e-05,2.786091438855553548e-05,1.291252128898801033e-05,3.678929713313294769e-05
1.280000000000000000e+02,3.008953804706226975e-05,2.662571437339611435e-05,2.365476970356272801e-05,1.154259146385339108e-05,3.102749191263853845e-05
1.290000000000000000e+02,3.379742261233609213e-05,2.832324757406912141e-05,3.008040028906755481e-05,1.749241623461017525e-05,2.962112811155659386e-05
1.300000000000000000e+02,2.309873795047767686e-05,2.780299531401908553e-05,2.272652033585842446e-05,1.827513772756361732e-05,3.216513046055968772e-05
1.310000000000000000e+02,2.674698212368209482e-05,3.030885906152303022e-05,2.209878595249570310e-05,1.478510546326639030e-05,2.353501590479645245e-05
1.320000000000000000e+02,2.256409704004536110e-05,3.335713115437677345e-05,2.648684111516974582e-05,1.428803817471457904e-05,2.828424198386692012e-05
1.330000000000000000e+02,3.125320666641506762e-05,3.627897447067152115e-05,2.798227876898984334e-05,1.489661034037581544e-05,2.379550276576658518e-05
1.340000000000000000e+02,2.766078360838530870e-05,3.639834171309530575e-05,1.750381239185028193e-05,1.518954412871309501e-05,1.886324365063529740e-05
1.350000000000000000e+02,2.251093226335321162e-05,3.620758520128664060e-05,2.624004181450700912e-05,1.173986237679169875e-05,1.619558918664054659e-05
1.360000000000000000e+02,2.897046133754077601e-05,3.194886812862840486e-05,1.775529651726337477e-05,1.802383589910583339e-05,1.638403220971529350e-05
1.370000000000000000e+02,2.792526204442591364e-05,3.719813755576062420e-05,1.875665559381012315e-05,2.029800108360735322e-05,2.201952360481040927e-05
1.380000000000000000e+02,2.044318200999928337e-05,4.031239746771220211e-05,1.944318413171775006e-05,1.211165387748902589e-05,1.681838295519710869e-05
1.390000000000000000e+02,2.595527987137025150e-05,3.301710877823271773e-05,1.893856356338652347e-05,1.577372075445282462e-05,1.544654573137904663e-05
1.400000000000000000e+02,2.696676948277243469e-05,3.427128272637247619e-05,2.402469453977040814e-05,1.746044902173338187e-05,2.084911739763661842e-05
1.410000000000000000e+02,2.633985318112319618e-05,4.437580767613358290e-05,2.271656030472524179e-05,1.854846323945391617e-05,1.543244838564383770e-05
1.420000000000000000e+02,2.418706544327076102e-05,4.015324574901946164e-05,1.815375612435055075e-05,1.420204376401112967e-05,1.605183291630840614e-05
1.430000000000000000e+02,1.833184642474616766e-05,3.600539643977551663e-05,1.846174259989563637e-05,1.756745786418711930e-05,1.349429606078977883e-05
1.440000000000000000e+02,2.176883756954683946e-05,3.300663623961863635e-05,2.372739595257744583e-05,1.292546221642876247e-05,2.127142835051110126e-05
1.450000000000000000e+02,2.529641796478188098e-05,3.684794725566931106e-05,1.763338533000702313e-05,1.963016253470062367e-05,2.249420391842171796e-05
1.460000000000000000e+02,2.476507014204099022e-05,3.485684487636309115e-05,1.737110579069778282e-05,1.632127364559199378e-05,1.680413316562656689e-05
1.470000000000000000e+02,2.585993185932888849e-05,3.805308542714769260e-05,2.391335398399530021e-05,1.606395315711939276e-05,2.332143826699883959e-05
1.480000000000000000e+02,2.674274218927852331e-05,4.015370526677664031e-05,2.095865387152784365e-05,1.953831450396403824e-05,1.127025629987787880e-05
1.490000000000000000e+02,3.089809693512801658e-05,3.728846076977987423e-05,2.339317032207244296e-05,2.330103509773362447e-05,1.144692757337750777e-05
1.500000000000000000e+02,3.460934788857006339e-05,3.724609632316244756e-05,1.711003228699325973e-05,1.857297064677965182e-05,1.319683223011125506e-05
1.510000000000000000e+02,2.734427490724833376e-05,3.159433037158709823e-05,2.470603627846568173e-05,2.005961178253024002e-05,1.081614021225529854e-05
1.520000000000000000e+02,2.887383355398842610e-05,3.745912943364793080e-05,2.195001368521243279e-05,2.494192877988687940e-05,1.588437673794018679e-05
1.530000000000000000e+02,2.965307812585749048e-05,3.765337608607755016e-05,1.601803837825155341e-05,1.829499235839193716e-05,1.678744371058638052e-05
1.540000000000000000e+02,3.108936462747902141e-05,3.155761132256351686e-05,1.721709774316071417e-05,2.239091675937388004e-05,1.357695475856512957e-05
1.550000000000000000e+02,2.380770281484867468e-05,2.816223916179971809e-05,1.699890917883362107e-05,2.007234944811919775e-05,1.093709174626589231e-05
1.560000000000000000e+02,2.225537121569587384e-05,2.614168123626914308e-05,2.302812065357873195e-05,2.178392084573044230e-05,9.497706386474291662e-06
1.570000000000000000e+02,2.461300801037680230e-05,2.672271089454447690e-05,1.719236290176340276e-05,2.367144947323929216e-05,1.360780068282441135e-05
1.580000000000000000e+02,2.652359153976213690e-05,3.166078018868034860e-05,2.555725416597542932e-05,1.894312630035255296e-05,1.197071275238492660e-05
1.590000000000000000e+02,2.319286709229206878e-05,2.987962833522761485e-05,2.132680898769834243e-05,2.451538595515945218e-05,7.562707766251008934e-06
1.600000000000000000e+02,3.149970616644903743e-05,2.635652094296059289e-05,2.488463915462091336e-05,2.597416572092114961e-05,1.301525668673253477e-05
1.610000000000000000e+02,2.686344520141936698e-05,3.118761616827114835e-05,2.123951568078208396e-05,2.110064708982228865e-05,1.100349372917808211e-05
1.620000000000000000e+02,2.953024177232421721e-05,3.538736405805931184e-05,2.044232640507903653e-05,2.566632522738032662e-05,1.706029126469221779e-05
1.630000000000000000e+02,3.255056882944806773e-05,2.722995879078649040e-05,2.909359427594182534e-05,2.919311712701322392e-05,9.368609901971858278e-06
1.640000000000000000e+02,2.745972492057546788e-05,2.835718524407671026e-05,2.203245670506781551e-05,2.830504657302945759e-05,1.076481875450507886e-05
1.650000000000000000e+02,3.253720009666061230e-05,2.915328094599267672e-05,1.993524322863038378e-05,2.601008843983176888e-05,1.783008042033351614e-05
1.660000000000000000e+02,2.087973801212505975e-05,2.886997918316591694e-05,2.322535379895018792e-05,2.223682665514203904e-05,1.526054853007163814e-05
1.670000000000000000e+02,2.147475020675138069e-05,3.030530992464974815e-05,2.201286952108194583e-05,2.358960883241945083e-05,1.536194956175407356e-05
1.680000000000000000e+02,2.162643132064268059e-05,4.445847705458749743e-05,3.069490285279030672e-05,1.980856481198500774e-05,1.275047105009363690e-05
1.690000000000000000e+02,2.173508079794661541e-05,3.024134330886774080e-05,2.727143858616276617e-05,2.494983659462324255e-05,1.165455002560822351e-05
1.700000000000000000e+02,2.230621162480073139e-05,3.155884414063336862e-05,2.473899865940154541e-05,2.288892196156133707e-05,2.212326715911316910e-05
1.710000000000000000e+02,2.549051864775275789e-05,3.357383528246327131e-05,2.276545557744480419e-05,2.439773985352111652e-05,1.601031445874756542e-05
1.720000000000000000e+02,1.500496766038139640e-05,3.369234795003173133e-05,2.503436258682878446e-05,2.100569619334358151e-05,1.106087238367248204e-05
1.730000000000000000e+02,2.070539761533929379e-05,3.645447884226271640e-05,2.382206472739678560e-05,2.069652599534510529e-05,1.495200778312000267e-05
1.740000000000000000e+02,2.168768423405076362e-05,3.624399655577370538e-05,2.311398154519750392e-05,2.139643191789719623e-05,1.359335717787679698e-05
1.750000000000000000e+02,1.992998846656046652e-05,3.398281645394796158e-05,2.220162900656852401e-05,1.813542579243154762e-05,1.516855476857426055e-05
1.760000000000000000e+02,1.871235210426647200e-05,3.519490640913058854e-05,2.864613153419348635e-05,1.728556148161697337e-05,1.214009858274689435e-05
1.770000000000000000e+02,2.271980222601222010e-05,3.502188644810555473e-05,2.081604998971364751e-05,2.511611048838791049e-05,1.102248554540885550e-05
1.780000000000000000e+02,2.346297563893262605e-05,3.754629733476733122e-05,2.550857352923152632e-05,1.993757568552467774e-05,1.210450807831442432e-05
1.790000000000000000e+02,2.636742110140311013e-05,2.993406878637472346e-05,2.429861400587984832e-05,2.197251731483884640e-05,1.609152831183457977e-05
1.800000000000000000e+02,3.045449787708598421e-05,3.032265083702245789e-05,1.883781632050496313e-05,2.365495793565930427e-05,1.285834081665715445e-05
1.810000000000000000e+02,2.448694249501670583e-05,3.269728170396390965e-05,1.740977905928531300e-05,1.972144964679234391e-05,1.162036631563445610e-05
1.820000000000000000e+02,2.364275224908674033e-05,2.938720444978226709e-05,2.209126190788612831e-05,1.973228700880014230e-05,1.758518788885776729e-05
1.830000000000000000e+02,2.271679797150039093e-05,3.080719979930979235e-05,2.029290624205870586e-05,1.937240642024828929e-05,2.089524937065601051e-05
1.840000000000000000e+02,2.568401598557201737e-05,3.110657200888766738e-05,2.231248976503064085e-05,2.174297601909014332e-05,1.656082650247636678e-05
1.850000000000000000e+02,2.231038421529607518e-05,3.363464223116174878e-05,2.024892198571048851e-05,1.919259435478881670e-05,1.956675283287800937e-05
1.860000000000000000e+02,1.907810991830238834e-05,3.298834938825212504e-05,1.959567431430997431e-05,1.748176290139458189e-05,1.693692101645272174e-05
1.870000000000000000e+02,2.626149390727583466e-05,3.175196393823132013e-05,2.093887553034079474e-05,1.963029025020546214e-05,1.664650750288210190e-05
1.880000000000000000e+02,2.084592900664095083e-05,3.590196029157333157e-05,1.644437840009338458e-05,1.840935926389342114e-05,1.845045622062002622e-05
1.890000000000000000e+02,2.297289745867292510e-05,2.836225396685154720e-05,1.904071085589986723e-05,2.295395339579897609e-05,1.706248220112449587e-05
1.900000000000000000e+02,2.446602184869028918e-05,3.280484926737603502e-05,2.008866570968326215e-05,2.288700389863063123e-05,1.511538019516311948e-05
1.910000000000000000e+02,2.718746785668191279e-05,3.383989334115877767e-05,1.908012097751043967e-05,2.150349272489471275e-05,1.678646816982709566e-05
1.920000000000000000e+02,2.481486665284471371e-05,2.738700437798780030e-05,2.173548072692543798e-05,2.321719908116026687e-05,1.455037987097007601e-05
1.930000000000000000e+02,2.821149345311191325e-05,2.963973214131776501e-05,1.815984491992939098e-05,2.003415506046657413e-05,1.390431151659932141e-05
1.940000000000000000e+02,3.999782350661007513e-05,3.247900443581475116e-05,1.773101494206841267e-05,2.249748108806848279e-05,1.423766211550159255e-05
1.950000000000000000e+02,2.336239138189810660e-05,3.649097922275856831e-05,2.347387917767118637e-05,2.319681757900760033e-05,1.837053039122071851e-05
1.960000000000000000e+02,2.174288248701916615e-05,3.144804877086571082e-05,1.697980110615393556e-05,2.189814346864604744e-05,1.442897106695983922e-05
1.970000000000000000e+02,2.416390761939002374e-05,3.618732000731927911e-05,1.957584305034565375e-05,2.712696258011515482e-05,1.238330348096727818e-05
1.980000000000000000e+02,2.522530684179180582e-05,3.898218195197422631e-05,2.056205668865551672e-05,2.401100157967128723e-05,1.627568220796682397e-05
1.990000000000000000e+02,2.739251694972022477e-05,3.069774836406136131e-05,2.212529362055626336e-05,2.158994199263908342e-05,1.994782890202273506e-05
2.000000000000000000e+02,2.887042898946923231e-05,2.983430618608284846e-05,1.745199593961022089e-05,2.139650262888981302e-05,1.368233088538950426e-05
2.010000000000000000e+02,2.546273138348542631e-05,2.653130154484095726e-05,1.867401906352483820e-05,2.217882493549261369e-05,1.520451014958013047e-05
2.020000000000000000e+02,2.118576683418638140e-05,2.765104499002912775e-05,1.787478553905152978e-05,2.629227351169660665e-05,2.151243001435876323e-05
2.030000000000000000e+02,2.519145171597791943e-05,2.748677975328295275e-05,2.175174904295307243e-05,2.088973772884639146e-05,1.835271646211111829e-05
2.040000000000000000e+02,2.364962290146710444e-05,2.504451568008381201e-05,2.552834040769891288e-05,2.233602189549710459e-05,1.282384345790976710e-05
2.050000000000000000e+02,1.994285421902386446e-05,3.124269522658540410e-05,2.554531484677546871e-05,2.587002444520702937e-05,1.237144995602790232e-05
2.060000000000000000e+02,2.259085852562847663e-05,2.938225856508047684e-05,2.120782822312428095e-05,2.283779310074951496e-05,1.544888746773942501e-05
2.070000000000000000e+02,2.249970019319036396e-05,2.959083843290244431e-05,2.099433943891781951e-05,2.389045911710407921e-05,1.740955410922673252e-05
2.080000000000000000e+02,2.819337626192019997e-05,2.857414412571479545e-05,2.200828373744023736e-05,2.221916692413117289e-05,1.970168054332699370e-05
2.090000000000000000e+02,2.442882537612156568e-05,2.556765909877967147e-05,2.623614800945084369e-05,1.946184020651386959e-05,1.551060369997525612e-05
2.100000000000000000e+02,2.914849262325436285e-05,3.151659968658737654e-05,2.283995875373978635e-05,2.405114515036110845e-05,1.866210925960398725e-05
2.110000000000000000e+02,2.700845610570379307e-05,3.580246923973184892e-05,1.915949296693586490e-05,2.151801992644752914e-05,1.930667357630255765e-05
2.120000000000000000e+02,2.559720303985102419e-05,3.087715770677679217e-05,2.574937675892119415e-05,1.810372543742388984e-05,1.969627869669032805e-05
2.130000000000000000e+02,2.543892454898166733e-05,3.350023398129842178e-05,1.955591404700918190e-05,2.504537832148656662e-05,1.653381700150724498e-05
2.140000000000000000e+02,2.787166535933582878e-05,3.882745152172795144e-05,2.132332798832070608e-05,2.164436520790680163e-05,1.760617767654348853e-05
2.150000000000000000e+02,2.480060679233009324e-05,3.358253048291182097e-05,2.927094939220165060e-05,1.661618028825362359e-05,1.699027325652302522e-05
2.160000000000000000e+02,2.484094971644257299e-05,3.203441905330617345e-05,1.694063950630209092e-05,1.710743606764264513e-05,1.715511663158419964e-05
2.170000000000000000e+02,3.117556639831153831e-05,3.376547803435325790e-05,2.122076317390142464e-05,2.016798443826850473e-05,1.693768742860868315e-05
2.180000000000000000e+02,2.105437438637558500e-05,3.640574697738596655e-05,1.739996257343889852e-05,1.693856409346050640e-05,1.580562513747718612e-05
2.190000000000000000e+02,2.868163600833195659e-05,4.070191187999228077e-05,2.141945155453850447e-05,2.003233440883711580e-05,1.700475677024471111e-05
2.200000000000000000e+02,2.760613321528548880e-05,4.120025635379054307e-05,2.239590218122700094e-05,1.993874156402952735e-05,2.304945793119017594e-05
2.210000000000000000e+02,2.925290298816385359e-05,3.193773807874666915e-05,1.499180078334827471e-05,1.939902785408342822e-05,1.814874990491155415e-05
2.220000000000000000e+02,3.488971621412595425e-05,3.535338104743157572e-05,1.837956932193574033e-05,2.004230530427975054e-05,2.081136277742867691e-05
2.230000000000000000e+02,3.252060365088738081e-05,3.586410424327723945e-05,2.061517865814543882e-05,2.266119664329213634e-05,1.569349116548046652e-05
2.240000000000000000e+02,3.166257097542146681e-05,3.272296832657062282e-05,2.571628325032104811e-05,1.929282649670849281e-05,1.322447436047369251e-05
2.250000000000000000e+02,2.843112310824125188e-05,4.025273357044500955e-05,2.340722057714295090e-05,2.029178374152174058e-05,1.510825678441296560e-05
2.260000000000000000e+02,2.064694502856845304e-05,3.776548604084162264e-05,1.843637660203789608e-05,2.213114921589820483e-05,1.122572740819283155e-05
2.270000000000000000e+02,2.671958371069926841e-05,3.757597282716407250e-05,2.211267483709367099e-05,2.079666060350593426e-05,1.394134055132667527e-05
2.280000000000000000e+02,2.519699290703947270e-05,4.039800238075930139e-05,2.642599273172674401e-05,1.981453561672452679e-05,1.840010159859239991e-05
2.290000000000000000e+02,2.269568677126798661e-05,3.911265000344776865e-05,2.252542775105226269e-05,3.060081297379113607e-05,1.195549659660510855e-05
2.300000000000000000e+02,2.554292047207695759e-05,4.417521110178235233e-05,2.259059628539894504e-05,2.592131337297853833e-05,1.964423176881169297e-05
2.310000000000000000e+02,2.220793366580764427e-05,4.447399437956800483e-05,1.947388312673048461e-05,1.717242275289798670e-05,1.859915402324663347e-05
2.320000000000000000e+02,2.245255364363707429e-05,4.722125689771150547e-05,2.129838840481124151e-05,2.051413844617044901e-05,8.990884119541853181e-06
2.330000000000000000e+02,2.241700807104063387e-05,3.779885751142852968e-05,2.836041254172805282e-05,2.411650530331765907e-05,1.527833009706824896e-05
2.340000000000000000e+02,2.496451452860259934e-05,4.992655455016148380e-05,2.686940216167776896e-05,2.268638276026191392e-05,1.902314335311405813e-05
2.350000000000000000e+02,2.536786251305933604e-05,3.419567901341569183e-05,2.489028937646686757e-05,2.342799056953559500e-05,1.477109056602365911e-05
2.360000000000000000e+02,2.897971522375364373e-05,3.716076480164698381e-05,2.600097632221576305e-05,1.954600938691708478e-05,1.728872761952437997e-05
2.370000000000000000e+02,2.725072933851269141e-05,3.562289531666706921e-05,1.953191711223656313e-05,1.963356855838593873e-05,1.609750071540627658e-05
2.380000000000000000e+02,2.800260482016536656e-05,3.519402755747247369e-05,1.845268555045187497e-05,1.706144452018332203e-05,1.945051550322762779e-05
2.390000000000000000e+02,3.017538510896589088e-05,3.882845175351423705e-05,2.467277489892616416e-05,2.424218754326634695e-05,1.759350732588593758e-05
2.400000000000000000e+02,2.500405846150854927e-05,3.506975418798852218e-05,2.754385576886342335e-05,2.196375214014167909e-05,1.419865566976152849e-05
2.410000000000000000e+02,2.681378262592293282e-05,2.843864174029153702e-05,1.666925084720105588e-05,2.156393639340947743e-05,1.391161298081033948e-05
2.420000000000000000e+02,2.785896898649387055e-05,2.996533875654350254e-05,2.180364625969932746e-05,1.991448020499664295e-05,1.561553478479638102e-05
2.430000000000000000e+02,3.291477416400567790e-05,3.495078351489766533e-05,1.701224311367877107e-05,2.086343968654702508e-05,1.620281041336824046e-05
2.440000000000000000e+02,2.933699943508116803e-05,3.497250961825848492e-05,2.103255745633525464e-05,2.138334872647806861e-05,1.286034172354177940e-05
2.450000000000000000e+02,3.175927080911744582e-05,3.380249285567238360e-05,2.089211189826301052e-05,1.991450231719760211e-05,1.567155485682203420e-05
2.460000000000000000e+02,2.892734896808857314e-05,3.221764211835953517e-05,2.158594226198129462e-05,2.005606434785089931e-05,1.880426415290514797e-05
2.470000000000000000e+02,2.832347676284818760e-05,4.049970534614200091e-05,2.003012376683432905e-05,1.968840768840074418e-05,1.835407657690968364e-05
2.480000000000000000e+02,3.543772337633033231e-05,3.553569069592033003e-05,2.066569527026107522e-05,2.221717776784704057e-05,1.610116375783121612e-05
2.490000000000000000e+02,2.626456465615323310e-05,3.592878641045516019e-05,1.502187066637628021e-05,2.534419218536143603e-05,2.010209105685056841e-05
2.500000000000000000e+02,2.902570951912597508e-05,3.692186295745081281e-05,1.693765496491028699e-05,2.698739321105314559e-05,1.495433613618590840e-05
2.510000000000000000e+02,3.026655465787619903e-05,3.307531332485957876e-05,2.021929320927817741e-05,2.746364291383862621e-05,1.252454034694761020e-05
2.520000000000000000e+02,2.931055347143995959e-05,3.488347894053944742e-05,1.934791629176757510e-05,2.621927497592491108e-05,1.710337676441575638e-05
2.530000000000000000e+02,2.942443833031660461e-05,3.295143218151608266e-05,2.593981036502768234e-05,2.561664059619328526e-05,2.238198908643962426e-05
2.540000000000000000e+02,2.605282649514872872e-05,3.321208818662935158e-05,3.059843079256108211e-05,2.764197756144337603e-05,1.829648679185780225e-05
2.550000000000000000e+02,2.444577572457973247e-05,4.055066863484224626e-05,2.099636667851623173e-05,2.200885095948734715e-05,1.835188703158685541e-05
2.560000000000000000e+02,2.429929573999345394e-05,2.824295992776004738e-05,2.164068884280556659e-05,2.212568632009581648e-05,1.583193410759076158e-05
2.570000000000000000e+02,2.465877110813252671e-05,3.381664686796792552e-05,2.334763351896640415e-05,2.963703631031489039e-05,1.862270019004075294e-05
2.580000000000000000e+02,2.847400590044735225e-05,3.554900639424207753e-05,1.953069191240608404e-05,2.198326741642553372e-05,1.856248466047816237e-05
2.590000000000000000e+02,2.018849443885528672e-05,3.228054658577228508e-05,2.209561212007660203e-05,2.913910967927701989e-05,1.451525104823048196e-05
2.600000000000000000e+02,2.469522564141346521e-05,3.546259462883227798e-05,2.255867721123738789e-05,1.956507027567333523e-05,1.600348277619456638e-05
2.610000000000000000e+02,2.586340589527669209e-05,3.865256823865070857e-05,1.990365529513926646e-05,2.055875858486544416e-05,1.794882141747944360e-05
2.620000000000000000e+02,2.529777100002128520e-05,3.844105071848513688e-05,1.878772976626752467e-05,2.309690829782606869e-05,1.485451847538232784e-05
2.630000000000000000e+02,2.360635000187016885e-05,3.628928298782252426e-05,1.721904741391888649e-05,2.306770301829796921e-05,1.939784749571682454e-05
2.640000000000000000e+02,2.956917480001486354e-05,4.056145457942417210e-05,1.913319800861401632e-05,2.378797022595247057e-05,1.962325763504857434e-05
2.650000000000000000e+02,2.950093002429543532e-05,3.823151694792858990e-05,2.232925386458362027e-05,2.127614446290060357e-05,1.070493992627596924e-05
2.660000000000000000e+02,3.036738348360934481e-05,3.595905856268455381e-05,1.821416082992133312e-05,2.374368923019343214e-05,1.737278717628409908e-05
2.670000000000000000e+02,2.336889875453884713e-05,3.659723808324688576e-05,2.230975635553189562e-05,2.234988233251744560e-05,2.113597377262355081e-05
2.680000000000000000e+02,2.097148615776145419e-05,4.306630034711655952e-05,2.034937836703498704e-05,1.903742818654130531e-05,2.213600694533912616e-05
2.690000000000000000e+02,2.470105390250942889e-05,4.426587462447173493e-05,1.985110575131177058e-05,2.692664804604394391e-05,1.717521561317436607e-05
2.700000000000000000e+02,3.308696091475216150e-05,4.436389463879919504e-05,2.137244665467719074e-05,2.095163269100197567e-05,2.107353813296519718e-05
2.710000000000000000e+02,2.545236982254284186e-05,4.252219804734558295e-05,1.746784140899126925e-05,2.006954363487079007e-05,2.303043823959072256e-05
2.720000000000000000e+02,2.447683170403447406e-05,4.207462742045198212e-05,2.127886213321161790e-05,1.780110944971102782e-05,1.643568025233577146e-05
2.730000000000000000e+02,2.346651122731024941e-05,3.754171504455339203e-05,1.901660483172307181e-05,1.862921449058418943e-05,2.186607660392692054e-05
2.740000000000000000e+02,2.742633625252288709e-05,4.808584281712491304e-05,2.503643140583378113e-05,2.618803799392388498e-05,2.121249660069768339e-05
2.750000000000000000e+02,1.803524295640457353e-05,4.552681752734155651e-05,2.285175901595160042e-05,2.182593252031406195e-05,1.976321269991920815e-05
2.760000000000000000e+02,1.687594584032225953e-05,4.417366236053599238e-05,2.642918006001693243e-05,2.379693995313569843e-05,1.910909096369817206e-05
2.770000000000000000e+02,2.282517878371415065e-05,4.346183912218304357e-05,2.429354325328425546e-05,1.856740563865866278e-05,2.650074262755541810e-05
2.780000000000000000e+02,2.072516245321676109e-05,4.384668604562325100e-05,2.529632306846885115e-05,2.092521883534370630e-05,1.675614069474029577e-05
2.790000000000000000e+02,2.355404654075243798e-05,4.450816639101073946e-05,2.231177437195253077e-05,2.894636753225654502e-05,2.064110972332944272e-05
2.800000000000000000e+02,2.513997852970906166e-05,4.021378605600922640e-05,2.363407577565812545e-05,2.368847505329618741e-05,1.516543871982189984e-05
2.810000000000000000e+02,2.389408429059880490e-05,4.157346176836274054e-05,1.937946598962181355e-05,2.037368741281131435e-05,1.994070952970883326e-05
2.820000000000000000e+02,2.816383438331016009e-05,3.818278252132323303e-05,2.556398483144484146e-05,2.115880594499852663e-05,2.127219297165527934e-05
2.830000000000000000e+02,1.920007893119191067e-05,4.135393895043915080e-05,2.671765031880823926e-05,1.833667970407848458e-05,2.241174989547900509e-05
2.840000000000000000e+02,2.871499936829557953e-05,4.289368622545364218e-05,1.912796585612497324e-05,2.520266961925088367e-05,1.998779266698669232e-05
2.850000000000000000e+02,2.293956729537693917e-05,4.220811058452955677e-05,2.644811546304026706e-05,1.771872516198591541e-05,1.903070392583749992e-05
2.860000000000000000e+02,2.260188841018972994e-05,4.086961335680872054e-05,2.536246921125417941e-05,2.233869949397337962e-05,2.564319333120401723e-05
2.870000000000000000e+02,2.440792902314026236e-05,4.434739447756186337e-05,2.754029226870180480e-05,2.167310460299276542e-05,2.096555222541596208e-05
2.880000000000000000e+02,2.440438766737607068e-05,3.734750515205220722e-05,2.192549594748349762e-05,2.287298599890075224e-05,1.972725383048157255e-05
2.890000000000000000e+02,2.545162477796125700e-05,3.787310485925399206e-05,2.030843865707954166e-05,1.887964050206747402e-05,2.650938778681055652e-05
2.900000000000000000e+02,2.866310674054517449e-05,4.545048506876536720e-05,2.096172734100676394e-05,2.327720469930127933e-05,2.435176861714793972e-05
2.910000000000000000e+02,2.403448360499549352e-05,3.407220665019305983e-05,1.732832272638429316e-05,2.013017257429527973e-05,2.836070288037007003e-05
2.920000000000000000e+02,2.745619693056422506e-05,3.601880537662527360e-05,1.982734804906183257e-05,2.065284044883153314e-05,1.853741136337294648e-05
2.930000000000000000e+02,2.111436197327343223e-05,3.987873358202165264e-05,1.979346494462852490e-05,2.351850697712709604e-05,2.801025001653023594e-05
2.940000000000000000e+02,2.696326834650264459e-05,4.318874772490932656e-05,1.886809618656393184e-05,1.550707794828465325e-05,1.924559119304003474e-05
2.950000000000000000e+02,3.312481857375981775e-05,4.042920847591169320e-05,2.167944902042862054e-05,1.676660193994372605e-05,2.313394084241249260e-05
2.960000000000000000e+02,2.573146043816088024e-05,3.952949196228683348e-05,2.266018543783943073e-05,2.086415916680017801e-05,2.413101990694777044e-05
2.970000000000000000e+02,2.958612869563559400e-05,4.000056806641172358e-05,1.828518948654433984e-05,1.683041336686397216e-05,1.661010142106622567e-05
2.980000000000000000e+02,2.608710825791060728e-05,3.960738310504474669e-05,2.081115135443845077e-05,1.833544655016616787e-05,2.282416219867577922e-05
2.990000000000000000e+02,2.915792676605466482e-05,4.206993003963432898e-05,1.884160288034841813e-05,2.464018144976432012e-05,1.757667296731213469e-05
3.000000000000000000e+02,2.506268230684227660e-05,4.277508168970545199e-05,1.924946114140180242e-05,1.506368427461879378e-05,1.904744425018645160e-05
3.010000000000000000e+02,2.502751576716200077e-05,3.870835020347573874e-05,2.835868663564333758e-05,1.383204338412102885e-05,1.963747017230677017e-05
3.020000000000000000e+02,2.794807630213114180e-05,4.046185918682443372e-05,1.660711405482295788e-05,1.608357562199458357e-05,2.521763756080375174e-05
3.030000000000000000e+02,3.190122107954440622e-05,4.109448604838750185e-05,1.936926712275965912e-05,1.816605909255031293e-05,2.118988211041727965e-05
3.040000000000000000e+02,2.999915382428941513e-05,3.636940498086271845e-05,2.025916517711667808e-05,1.862656109441473973e-05,2.594216677720417863e-05
3.050000000000000000e+02,2.617306693075693858e-05,3.875895581606503271e-05,1.921953211836413544e-05,2.664009831898628278e-05,1.938127594691696487e-05
3.060000000000000000e+02,2.124624570465361018e-05,3.854152009297173720e-05,2.071680070625525616e-05,2.069803277515713802e-05,2.107716691601702053e-05
3.070000000000000000e+02,2.311424314549448411e-05,3.927680122972621035e-05,2.087211012768985796e-05,1.854267925327501843e-05,2.342093878682227626e-05
3.080000000000000000e+02,2.285340577290462249e-05,3.652805902865097210e-05,2.000050708739209426e-05,2.062482983733460173e-05,2.757106411621634834e-05
3.090000000000000000e+02,2.622451721567831129e-05,3.913524832566128708e-05,2.356274395254320808e-05,2.033283055902224135e-05,2.125254405871412899e-05
3.100000000000000000e+02,2.410070565883604132e-05,3.926178588664619440e-05,2.640973279011138430e-05,1.825120878917729783e-05,2.173858341802947791e-05
3.110000000000000000e+02,2.083148669740353398e-05,4.316644801038993506e-05,2.095294578652318052e-05,1.967451210627135794e-05,2.806865741478148379e-05
3.120000000000000000e+02,2.307282587177272859e-05,3.677252178269085903e-05,2.701899383994454951e-05,2.152172785729877802e-05,2.042156490134061642e-05
3.130000000000000000e+02,2.408786344487712228e-05,3.622420335513965028e-05,2.220481929038342628e-05,1.754655847030495153e-05,2.244698286879565075e-05
3.140000000000000000e+02,2.712651284753064829e-05,3.362573581744410234e-05,2.578683804332904117e-05,1.959215034497141517e-05,2.645497744435676424e-05
3.150000000000000000e+02,2.701748664168945879e-05,3.594994107025684116e-05,2.599138571723891289e-05,1.831311200917173920e-05,1.907015099811282255e-05
3.160000000000000000e+02,2.433525002398795323e-05,4.155185811083317304e-05,2.162785257464605593e-05,1.950218792978741789e-05,2.146315026396727887e-05
3.170000000000000000e+02,2.525642618356194191e-05,3.175992913762026859e-05,2.443486264636085536e-05,2.159470521656547959e-05,1.690530102527176837e-05
3.180000000000000000e+02,2.375472411619838908e-05,2.963119295218419325e-05,2.386922722086293192e-05,2.290489048861754640e-05,1.851174928568788403e-05
3.190000000000000000e+02,2.332839057839208863e-05,3.042793903962337509e-05,2.561233625575365380e-05,2.108894084595913654e-05,1.994374853730995767e-05
3.200000000000000000e+02,2.390475118629886708e-05,3.469213215590016830e-05,2.602186851841103987e-05,2.456230182712459964e-05,1.648767354511804228e-05
3.210000000000000000e+02,2.769420665815758298e-05,3.618731505805605764e-05,3.118268155521963791e-05,1.948965756293219442e-05,1.616350171973479632e-05
3.220000000000000000e+02,2.834598745038441336e-05,3.862602085413779918e-05,2.129256372562782218e-05,2.104724257823153977e-05,1.539353437396417945e-05
3.230000000000000000e+02,3.544777782293895285e-05,2.972716907734263003e-05,2.323676519555561981e-05,2.553118576975599296e-05,1.951193036298093375e-05
3.240000000000000000e+02,3.916867372455445917e-05,3.287060614776127210e-05,2.381261093464814849e-05,2.207661626740797800e-05,2.428535040277512991e-05
3.250000000000000000e+02,2.660165215995213828e-05,3.014600282413848475e-05,2.212508957488701355e-05,1.981558071062483606e-05,1.868262633120121308e-05
3.260000000000000000e+02,2.669732480331532543e-05,3.352720249050200607e-05,2.907033493615429620e-05,2.155553040306124046e-05,2.132739776394831921e-05
3.270000000000000000e+02,2.377584644419616922e-05,3.198177468899388032e-05,2.205493389662027681e-05,3.208509038077345110e-05,1.783826501522423058e-05
3.280000000000000000e+02,2.945769609663528854e-05,2.905964692290208262e-05,2.337421949005769051e-05,2.521665929922090044e-05,1.331803115733887211e-05
3.290000000000000000e+02,3.591720245221807772e-05,3.024626933489926728e-05,2.156687586007954849e-05,2.418632009981713793e-05,1.604626497553329756e-05
3.300000000000000000e+02,2.821283143128461290e-05,4.093519154857450104e-05,2.271797927200225331e-05,2.637469950950155351e-05,1.734950013732028395e-05
3.310000000000000000e+02,2.717310651911830632e-05,3.982210871322777734e-05,2.713424524403151850e-05,2.537568903482334548e-05,1.577519606588140277e-05
3.320000000000000000e+02,2.659100391433355526e-05,3.394673307777207327e-05,2.672994016450491728e-05,2.089427201001914369e-05,1.629324276064547661e-05
3.330000000000000000e+02,2.739092280712451810e-05,3.532816346452083422e-05,2.975226218715487647e-05,2.075267830126126256e-05,2.749309321836701514e-05
3.340000000000000000e+02,1.901251400016068516e-05,3.457546563379043647e-05,3.385136378819542102e-05,2.521577673975095024e-05,2.471825368666191736e-05
3.350000000000000000e+02,2.191631432646445887e-05,3.579255258734370670e-05,3.168104913553460023e-05,2.214545747436513778e-05,2.012253934202679062e-05
3.360000000000000000e+02,2.610143635117800898e-05,2.857476018625071390e-05,2.994571409220547764e-05,2.333805673571109907e-05,2.364207726601730286e-05
3.370000000000000000e+02,2.812073220526123407e-05,2.684978567046858444e-05,3.663916065144157130e-05,2.776775365820327579e-05,2.085491661174554423e-05
3.380000000000000000e+02,2.942744065237423712e-05,3.255419086045652222e-05,2.955401080728670138e-05,2.799034828770974315e-05,2.098067637013034670e-05
3.390000000000000000e+02,2.788499187023063541e-05,3.207232607371768296e-05,2.717397793827736052e-05,2.659417727912671836e-05,2.142547477235190456e-05
3.400000000000000000e+02,2.210911607625209996e-05,3.152603355804917129e-05,3.011948514441975533e-05,2.138186341815728753e-05,2.441003314901379895e-05
3.410000000000000000e+02,2.257319712106742315e-05,3.782913686845024159e-05,2.953132928373847221e-05,2.446224782959305344e-05,2.203054916827262844e-05
3.420000000000000000e+02,2.458030476704120559e-05,3.060128276044515871e-05,3.066292673692405657e-05,2.625101917774763649e-05,2.013171824855053416e-05
3.430000000000000000e+02,2.384411704958733225e-05,3.107035774230215708e-05,2.925105872431110754e-05,2.390546184705133470e-05,2.631688854848324155e-05
3.440000000000000000e+02,2.909864337541367973e-05,3.259911091801903638e-05,3.178819109206365567e-05,2.416169813634905239e-05,2.241459650831334471e-05
3.450000000000000000e+02,3.094186261998199683e-05,3.052212706711188162e-05,2.802401059298631480e-05,2.354154686234899430e-05,2.182010948237333992e-05
3.460000000000000000e+02,2.456447984089393799e-05,3.728385182588667135e-05,2.565858440217727576e-05,2.043634644288694346e-05,2.255549191754191440e-05
3.470000000000000000e+02,2.767330371622467311e-05,3.567691277717166543e-05,2.228456439179460347e-05,2.444943211388217463e-05,1.607613509557737075e-05
3.480000000000000000e+02,2.555546112736895026e-05,3.309067533707743536e-05,2.478078411238815448e-05,2.309408333078799558e-05,2.172182456561255748e-05
3.490000000000000000e+02,2.166409887927045474e-05,3.566005072230815642e-05,2.952947633449998222e-05,2.033785213695349370e-05,2.009369950928263648e-05
3.500000000000000000e+02,2.378166896543909559e-05,3.103955558059201536e-05,2.907043772104600521e-05,2.667279157564372838e-05,2.213241321380454707e-05
3.510000000000000000e+02,2.182006707596162443e-05,3.230473908077957645e-05,2.632565728044600206e-05,2.125798628660469092e-05,1.684505851717865710e-05
3.520000000000000000e+02,2.497140857971036354e-05,3.691190456323045765e-05,2.584706883113074838e-05,2.346505765371542651e-05,2.198821842502862722e-05
3.530000000000000000e+02,1.866191626986868357e-05,3.306394881619212356e-05,3.036216052099138807e-05,2.741569450037673050e-05,1.795377942370723900e-05
3.540000000000000000e+02,2.695753162162972671e-05,3.507951775805207006e-05,2.911090095369939235e-05,2.517937488166754889e-05,1.913080165116820552e-05
3.550000000000000000e+02,2.283741351216672655e-05,3.432243269285706333e-05,3.217789777054669287e-05,2.961477992313721330e-05,1.905977552241200357e-05
3.560000000000000000e+02,2.313244391394242427e-05,3.854917141055125285e-05,3.005023764102165984e-05,2.307704236792496033e-05,2.027876653176718946e-05
3.570000000000000000e+02,2.320123082510949786e-05,3.790420264637717196e-05,2.608971799777926037e-05,1.921735926757595081e-05,1.843551721691927270e-05
3.580000000000000000e+02,2.802218484032614754e-05,3.692194628079903396e-05,3.262181858731949546e-05,2.063422703679762549e-05,2.179535906954299662e-05
3.590000000000000000e+02,2.589600100666444860e-05,3.243394849561376247e-05,2.692328326114878934e-05,2.836702947728308999e-05,2.312600208276283098e-05
3.600000000000000000e+02,2.747772184230612424e-05,3.966461212556726679e-05,2.720694541868962091e-05,2.252075900177619161e-05,2.554261081932907018e-05
3.610000000000000000e+02,2.724310278579000766e-05,4.001293324706889365e-05,2.660894197503704817e-05,2.636151391233187979e-05,2.122188736086716432e-05
3.620000000000000000e+02,2.951895999159237505e-05,3.252452314761455909e-05,2.588694547289716041e-05,3.191555438974980063e-05,1.502594291813430516e-05
3.630000000000000000e+02,2.690806234928455609e-05,3.027084498807841584e-05,2.761223733116491275e-05,2.563632970675744360e-05,1.588915470007723485e-05
3.640000000000000000e+02,3.202802009882876888e-05,3.217361015972475258e-05,2.953235273128740346e-05,2.402373475596242258e-05,2.017884561444915903e-05
3.650000000000000000e+02,2.633141018804074918e-05,3.272809288112910053e-05,2.800673574154810552e-05,2.858016812634645021e-05,1.907693966807233465e-05
3.660000000000000000e+02,2.439657860353605656e-05,3.566010107225459080e-05,2.947961353738648427e-05,2.343278447058949610e-05,2.190108046296046496e-05
3.670000000000000000e+02,2.753614246819857669e-05,3.114152313865581334e-05,2.838138422789349136e-05,2.175854168295909830e-05,1.950980413867320351e-05
3.680000000000000000e+02,2.868668568567489530e-05,4.260653746701592581e-05,2.867908364245774777e-05,2.436100262648288606e-05,2.190364542020706295e-05
3.690000000000000000e+02,3.826688172026138091e-05,3.251512159163638671e-05,2.669225265328201147e-05,2.591075812063969863e-05,1.820082791148536216e-05
3.700000000000000000e+02,3.180474225050744508e-05,3.672266007404001442e-05,3.043539126512673221e-05,2.333085955408265022e-05,1.982739752393047894e-05
3.710000000000000000e+02,2.790065177205036662e-05,3.988639958329986968e-05,2.450745156645783851e-05,2.648977258057350070e-05,2.257545657091686309e-05
3.720000000000000000e+02,2.289841915303902908e-05,3.375325094512326984e-05,2.591818180630589552e-05,2.515771723110571401e-05,1.580760324260133132e-05
3.730000000000000000e+02,2.710643412762170357e-05,3.051940239628958551e-05,2.496910117255612960e-05,2.404602344585615725e-05,2.490811139277404607e-05
3.740000000000000000e+02,2.850131094933594511e-05,3.539580803979536228e-05,2.146726684515432027e-05,2.515349692233659340e-05,2.340514564302953460e-05
3.750000000000000000e+02,3.235059274198093249e-05,3.520194097561546442e-05,2.527986871281306946e-05,3.063961562366213087e-05,1.994681794259545171e-05
3.760000000000000000e+02,3.022596840096536397e-05,3.537240637008221000e-05,2.364486851802460876e-05,2.880658691895021661e-05,2.330452224807988415e-05
3.770000000000000000e+02,3.173704618275596800e-05,3.210024296129709853e-05,2.236098867847147176e-05,2.895095538146819081e-05,1.831074992575398852e-05
3.780000000000000000e+02,3.564007509915256833e-05,3.707178624756668484e-05,2.265944359780558415e-05,2.946382612944997703e-05,1.781501758646442113e-05
3.790000000000000000e+02,3.268091241648285461e-05,3.344870063470839483e-05,2.430433708278112448e-05,3.044796996243270826e-05,3.229189635634011069e-05
3.800000000000000000e+02,2.988371775358711346e-05,3.250918700115068560e-05,2.563919323628205404e-05,2.760230407494734806e-05,1.960028621450504716e-05
3.810000000000000000e+02,3.499800053219370710e-05,3.487221671172324733e-05,2.443544105834583036e-05,2.501441468560905435e-05,2.054414334340393111e-05
3.820000000000000000e+02,3.432828973581880661e-05,3.736560698774926692e-05,2.673604119063366369e-05,2.616166415148057922e-05,2.352297888086329891e-05
3.830000000000000000e+02,3.450546970562573534e-05,3.672140588162342567e-05,2.618512051488774972e-05,2.549224865711074983e-05,2.290146785799418439e-05
3.840000000000000000e+02,2.612898583542744291e-05,3.550775620075885541e-05,2.405683066142305648e-05,3.149158075510527510e-05,2.150135574174871778e-05
3.850000000000000000e+02,2.516518005801771096e-05,3.760269648234171314e-05,2.988846280305157421e-05,2.697163267251223573e-05,1.962042250247542086e-05
3.860000000000000000e+02,2.536589930568489137e-05,3.695439588102811257e-05,2.617539505500587893e-05,2.830986938040513934e-05,1.597671042485870885e-05
3.870000000000000000e+02,2.868959039048490922e-05,3.693208843169593081e-05,2.527115199124629896e-05,2.745143594318211200e-05,2.425128810712440242e-05
3.880000000000000000e+02,2.741697807651100049e-05,4.378969686635869607e-05,2.996519479736559077e-05,3.436235698439649155e-05,2.308061657951832046e-05
3.890000000000000000e+02,2.817392358855919099e-05,4.643454008734781979e-05,3.698270312801898996e-05,2.845071805368526441e-05,2.097713575710535849e-05
3.900000000000000000e+02,2.872760707406385450e-05,4.039789305376739748e-05,2.047318460129954332e-05,2.855448002714311428e-05,1.859816235905142889e-05
3.910000000000000000e+02,3.038547568234850615e-05,4.453898718292936820e-05,2.258394753940073940e-05,2.423784424243624613e-05,2.050942148934531417e-05
3.920000000000000000e+02,2.630708440576334795e-05,4.168627189460316629e-05,2.047441056363119571e-05,2.740640486920131735e-05,1.512015805549271619e-05
3.930000000000000000e+02,3.223480253056187905e-05,4.983174488304431549e-05,2.023059338296384624e-05,2.552911869491136798e-05,1.481784054879753398e-05
3.940000000000000000e+02,2.927812886288627681e-05,4.073555236416837033e-05,2.343121516301671647e-05,2.069453666042608830e-05,2.093491091259558345e-05
3.950000000000000000e+02,3.092926818026864311e-05,4.256602108265727935e-05,1.911900828932555640e-05,2.027132296900102659e-05,2.171975358933320166e-05
3.960000000000000000e+02,2.460783030444613217e-05,4.330777869709923067e-05,2.249594702785628897e-05,2.730693084185276120e-05,2.562020783891671982e-05
3.970000000000000000e+02,2.616220494666698926e-05,4.167230315066383639e-05,2.015631735730050167e-05,2.754282109174166493e-05,2.169994479528369880e-05
3.980000000000000000e+02,2.467662433480732886e-05,4.609180190218165052e-05,2.319317608800997021e-05,2.234466690576031311e-05,2.051809615200017589e-05
3.990000000000000000e+02,2.265040395055262223e-05,5.200508545089022050e-05,2.020545233327730728e-05,2.117410126922791846e-05,2.346254445440010272e-05
4.000000000000000000e+02,3.060061052728713094e-05,4.882647113035876174e-05,2.699551914242537265e-05,3.014325987338306589e-05,2.829464529585656862e-05
4.010000000000000000e+02,3.047747897988450916e-05,4.352790439676734735e-05,2.240241929141184585e-05,1.879338091814730660e-05,2.477888517848914063e-05
4.020000000000000000e+02,2.369004965008247865e-05,4.565891977148517356e-05,2.182793670812976927e-05,1.965490769073596766e-05,1.937743627244969957e-05
4.030000000000000000e+02,2.192096809006116587e-05,4.195749832469619633e-05,1.764574849805189416e-05,2.193383068260779112e-05,2.625462137872958124e-05
4.040000000000000000e+02,3.091379491881873776e-05,4.487187300716843907e-05,2.597858151509591096e-05,1.930201092981143063e-05,2.484410753689214602e-05
4.050000000000000000e+02,2.227096037299425291e-05,4.335384455966817541e-05,1.991769065790016668e-05,1.779362410314622167e-05,2.966451161723338004e-05
4.060000000000000000e+02,2.898502038273242931e-05,4.515640137192633574e-05,2.123643168117084201e-05,1.736970810251037278e-05,2.356967261241127432e-05
4.070000000000000000e+02,2.339157979802664045e-05,4.254662342073611825e-05,1.783858410164818054e-05,2.562897432600852454e-05,2.275460710277066312e-05
4.080000000000000000e+02,2.322286239886395265e-05,3.593973426030405705e-05,2.478712939957272710e-05,2.177046094098411544e-05,2.016446684793837818e-05
4.090000000000000000e+02,2.067251485027288282e-05,3.852873536192014114e-05,2.089801900839738380e-05,1.625864020016187794e-05,2.575360137446747189e-05
4.100000000000000000e+02,2.238214475180910767e-05,3.997910207842458874e-05,2.174833463108871712e-05,1.757809130231713368e-05,2.376986238494804837e-05
4.110000000000000000e+02,2.904461626351828585e-05,4.163194624051680393e-05,1.783979117087053368e-05,1.864095755621519857e-05,2.864816555303573153e-05
4.120000000000000000e+02,2.605890834095347941e-05,4.456561021304317194e-05,2.180676197838238295e-05,1.536784553812786669e-05,2.512962223155668084e-05
4.130000000000000000e+02,2.528975168503144744e-05,4.460160840902283041e-05,2.098871678424263365e-05,2.082838102490658372e-05,2.257864885657490106e-05
4.140000000000000000e+02,3.368203183573559301e-05,4.335430284241326149e-05,1.843685703972752776e-05,1.652780251926166954e-05,2.502090220246611096e-05
4.150000000000000000e+02,2.882743673959797803e-05,3.378439105006236787e-05,1.656917758463549717e-05,2.249631912920602161e-05,2.448432900803432233e-05
4.160000000000000000e+02,2.661552806260125692e-05,3.443323747820414837e-05,1.491547710219531808e-05,1.710996550896570767e-05,2.280170441693041283e-05
4.170000000000000000e+02,2.453011896474954767e-05,3.558539654613390724e-05,1.856539179567739950e-05,1.995862942072434976e-05,1.885420726643882716e-05
4.180000000000000000e+02,2.348332716917145291e-05,3.600295549177623400e-05,2.061823262500261933e-05,2.283703832173245019e-05,2.196923173702902687e-05
4.190000000000000000e+02,1.956365416888594666e-05,3.998861193910130396e-05,1.922141024024437428e-05,1.772923822906946612e-05,2.717494178661183923e-05
4.200000000000000000e+02,2.166216613630478349e-05,3.771248298611862282e-05,1.961368294434162607e-05,3.241476311421909173e-05,2.232700455662151029e-05
4.210000000000000000e+02,2.231723719592348942e-05,4.206598740252864843e-05,2.380865498397000124e-05,1.987856188645498179e-05,1.899241456304601172e-05
4.220000000000000000e+02,2.047323337173168056e-05,3.477289889686208113e-05,2.244102761250754696e-05,1.775650163149400385e-05,1.771281494100662712e-05
4.230000000000000000e+02,2.256914109466379159e-05,3.848443917087163157e-05,2.359942699015071810e-05,2.277290674068677134e-05,1.676644184878117727e-05
4.240000000000000000e+02,2.544461823927868238e-05,3.609880919142050004e-05,2.132765934403924035e-05,2.206144757521677491e-05,2.507923199113193391e-05
4.250000000000000000e+02,3.007785125230810763e-05,3.589970175255086104e-05,1.930329717980683313e-05,1.662209966679650819e-05,2.109469178068756889e-05
4.260000000000000000e+02,3.094330217123797411e-05,3.595659704769271769e-05,1.986976211554303262e-05,1.736870490309794235e-05,2.605863478255532328e-05
4.270000000000000000e+02,2.487172283105465453e-05,3.510282872143388744e-05,2.452794039176087182e-05,2.191472614543332753e-05,1.747177336652860902e-05
4.280000000000000000e+02,2.318971765979949140e-05,3.964752418794681432e-05,2.593030263520201828e-05,1.585883433352641703e-05,2.543419202771790566e-05
4.290000000000000000e+02,2.422182781791626383e-05,3.779105826173800864e-05,2.688355407376441519e-05,2.323434745599151086e-05,1.824370859615509488e-05
4.300000000000000000e+02,2.805382400694611533e-05,4.012025395472296196e-05,2.304703881939040855e-05,1.689271642568712650e-05,1.829946133879989389e-05
4.310000000000000000e+02,2.614466256456449145e-05,4.166255978632626977e-05,1.929335995165537554e-05,2.343077234090440442e-05,1.796838137668732571e-05
4.320000000000000000e+02,3.048163557972660698e-05,4.004717874972474334e-05,2.304743148684451626e-05,2.416482249967266682e-05,1.975522038044630335e-05
4.330000000000000000e+02,2.610261021895876610e-05,3.861722171893955391e-05,2.248045169750412242e-05,2.540919040017186603e-05,1.575664727671011178e-05
4.340000000000000000e+02,2.950624172870508488e-05,4.470171349890694756e-05,2.267111547371580826e-05,1.742965099282844932e-05,1.672387382889439778e-05
4.350000000000000000e+02,3.014159681824502002e-05,4.689199974639013391e-05,2.310490931378694768e-05,1.812868001782597105e-05,1.374094372175171941e-05
4.360000000000000000e+02,3.291998989929378894e-05,4.173606587087874686e-05,2.090947817512400775e-05,1.869248365182762939e-05,1.449189532132244551e-05
4.370000000000000000e+02,2.926636078304234445e-05,4.127021326405522217e-05,2.261784362489471789e-05,1.882070610537134314e-05,2.172865172711535564e-05
4.380000000000000000e+02,3.697899470089804908e-05,3.491747766082298199e-05,2.210868185625880500e-05,1.858786525799072109e-05,2.396132410453777339e-05
4.390000000000000000e+02,2.485583060263252264e-05,4.089694523723430564e-05,2.038896202039008898e-05,1.813099036129806052e-05,1.619097004645908555e-05
4.400000000000000000e+02,3.227505298641908382e-05,4.342659467881926361e-05,1.983426862817161407e-05,2.004792408738520493e-05,1.278782420144342069e-05
4.410000000000000000e+02,2.409235938360954066e-05,4.437941536306055923e-05,2.025676393968556255e-05,2.995300293373581724e-05,1.678198186250146051e-05
4.420000000000000000e+02,2.441998353663876742e-05,3.171776542931770138e-05,2.321601494681413413e-05,2.264524712436433163e-05,1.938370587706295112e-05
4.430000000000000000e+02,2.947240003992046553e-05,3.637157351199515887e-05,2.191633212078603066e-05,2.655781067051332656e-05,1.670516691887335980e-05
4.440000000000000000e+02,3.213575676030977490e-05,3.659760070118256436e-05,2.271800538478085940e-05,2.157463440111140329e-05,1.473219900760547318e-05
4.450000000000000000e+02,2.750914767657430815e-05,4.208580663334071659e-05,2.010194726531633336e-05,1.846487568446519845e-05,1.374017101640756522e-05
4.460000000000000000e+02,2.733325707515721348e-05,4.288255408946284319e-05,2.254849983474027653e-05,1.912248689872608765e-05,1.880517599683884100e-05
4.470000000000000000e+02,3.276804129703769775e-05,4.619417910967094087e-05,2.179883025521522910e-05,2.276080876129071839e-05,1.277423524792542509e-05
4.480000000000000000e+02,2.756173938989192607e-05,3.983122671691319283e-05,1.671801688962748500e-05,2.296172277793662175e-05,1.529083068207981455e-05
4.490000000000000000e+02,3.298750241886860834e-05,3.368253476210281150e-05,2.579360341481429231e-05,2.353699738166792343e-05,1.833071963508459135e-05
4.500000000000000000e+02,2.793051173954896882e-05,3.626556497071664609e-05,2.481740695925438445e-05,2.538355010939241652e-05,1.984555245826413739e-05
4.510000000000000000e+02,3.146736048209586301e-05,3.898813788538735281e-05,2.959044146466638381e-05,2.090985909375397966e-05,1.770692412217389489e-05
4.520000000000000000e+02,3.763634414133409933e-05,3.959153164556639126e-05,2.412787471850474930e-05,2.376377904711457489e-05,1.349794564642348149e-05
4.530000000000000000e+02,3.540851509875597714e-05,3.879146800100929937e-05,2.632986356931876770e-05,2.110491134843517358e-05,1.548488656488711257e-05
4.540000000000000000e+02,3.618875676214550197e-05,4.333279930279765324e-05,3.008693245964977336e-05,2.639308496843462137e-05,1.642411467128734870e-05
4.550000000000000000e+02,3.240566525808397103e-05,4.909237857642079206e-05,3.474741652420565430e-05,2.274159936366260126e-05,1.771026654873164574e-05
4.560000000000000000e+02,2.667147439905370732e-05,4.884892110401661824e-05,2.634785407140682878e-05,2.300859043791181335e-05,1.872211496167786038e-05
4.570000000000000000e+02,2.194693165435968041e-05,3.954487203505774318e-05,2.574168434010815076e-05,2.820006481629722117e-05,1.132886851007430806e-05
4.580000000000000000e+02,2.611221142712061294e-05,3.706559376814855256e-05,2.457308509662414764e-05,2.861660443076452509e-05,2.060599434161591859e-05
4.590000000000000000e+02,2.385214675781899274e-05,3.532625545810130774e-05,3.895069430437381186e-05,2.457581811143860762e-05,1.842456205636278099e-05
4.600000000000000000e+02,2.160335497403131910e-05,4.563575787697171648e-05,3.381688000447802267e-05,2.819290245437144904e-05,1.896637330667250154e-05
4.610000000000000000e+02,1.881464451913839042e-05,3.743799626521049362e-05,2.819143186028050252e-05,2.287314688464991974e-05,2.433850304262019648e-05
4.620000000000000000e+02,2.443987611322473441e-05,4.436188755974068698e-05,2.139501392117715284e-05,2.890628487972612959e-05,1.750247594267673179e-05
4.630000000000000000e+02,2.181271573031828837e-05,3.213774388355350453e-05,2.425572576325585317e-05,2.352777299208241857e-05,1.899480847289414243e-05
4.640000000000000000e+02,2.378202457831157801e-05,3.243600788627176712e-05,2.872847783896848028e-05,2.589890666571115219e-05,1.864982448052110442e-05
4.650000000000000000e+02,2.138237511306595451e-05,4.083046036262860667e-05,2.268057118071098444e-05,3.229862731235488837e-05,2.179724798301307942e-05
4.660000000000000000e+02,2.586925905800896430e-05,3.996589794952321029e-05,2.263426123261247369e-05,2.517714789618263893e-05,1.983419791495855122e-05
4.670000000000000000e+02,1.846782862602314168e-05,3.550394510920540370e-05,2.630425446037421011e-05,2.934903708518010745e-05,1.962569221969356903e-05
4.680000000000000000e+02,2.315681177067485663e-05,3.850337319599717034e-05,2.191068131818241227e-05,3.939798155927487500e-05,2.277205025635886670e-05
4.690000000000000000e+02,1.688140749711575239e-05,4.296210864607186153e-05,2.231909980954238648e-05,2.581937810397505473e-05,1.968592649803646566e-05
4.700000000000000000e+02,2.333933040032931672e-05,3.999647771879555336e-05,2.121236894669920048e-05,2.673343390402482811e-05,2.059483492600211463e-05
4.710000000000000000e+02,2.294427475268978611e-05,3.822612728732188714e-05,2.349559353831409680e-05,2.545156577449247948e-05,2.438410399507873194e-05
4.720000000000000000e+02,3.058442832548635693e-05,4.184228239612064471e-05,2.071094171274268092e-05,2.369443948690985735e-05,2.128389329092428284e-05
4.730000000000000000e+02,2.685723239237436388e-05,4.029436460817326093e-05,1.811294203013513737e-05,3.199800035602606840e-05,1.974876735999497868e-05
4.740000000000000000e+02,2.594492533536385537e-05,3.134999936438287449e-05,2.352246701442517463e-05,2.415086375828767729e-05,2.263803090718496946e-05
4.750000000000000000e+02,2.719822736685362230e-05,3.111942650846355463e-05,2.208615706966732262e-05,2.284199046898027774e-05,2.360227932862724032e-05
4.760000000000000000e+02,1.997796759922731979e-05,3.715651440061584765e-05,1.872174970296569541e-05,2.236872185601423979e-05,2.017115043162487353e-05
4.770000000000000000e+02,1.620348809638905152e-05,3.190108485129350413e-05,2.388807411646265422e-05,2.758453131124216640e-05,2.380219804731797950e-05
4.780000000000000000e+02,2.175598135256695542e-05,2.497712070326230105e-05,2.376779314994248438e-05,2.597859308750560814e-05,2.307489901420822775e-05
4.790000000000000000e+02,1.839427902627921441e-05,3.006811200467751632e-05,2.124399841907376185e-05,2.099837046332098112e-05,2.354214138677868107e-05
4.800000000000000000e+02,2.000531131185478984e-05,2.978985303492276415e-05,1.822359447289922940e-05,2.427983373198827621e-05,2.361523551386301989e-05
4.810000000000000000e+02,2.147337253777248378e-05,3.540848221861292444e-05,2.480660263926015574e-05,2.743083304446169990e-05,2.950445409310997746e-05
4.820000000000000000e+02,2.228648341551231482e-05,2.599938017044944871e-05,2.023905405890147335e-05,2.277762969216112765e-05,2.862596033659237094e-05
4.830000000000000000e+02,2.141112397036071258e-05,2.653789154594132782e-05,2.089540494620845124e-05,3.031032851785742110e-05,2.234129108835691824e-05
4.840000000000000000e+02,2.111278806993244217e-05,2.985445061498559483e-05,1.711679772120611176e-05,2.423705557796917986e-05,2.408906196660343113e-05
4.850000000000000000e+02,2.624727641853397131e-05,2.947244211159993910e-05,2.330275116213531561e-05,2.218994019553832686e-05,2.447511624792397811e-05
4.860000000000000000e+02,2.177107897016750115e-05,2.922365244517610705e-05,1.715991117356985285e-05,2.372025670249744422e-05,2.235688274798697250e-05
4.870000000000000000e+02,2.084835504267967821e-05,3.344708281449726428e-05,2.204003865691195330e-05,2.127967661280649736e-05,2.185364083018281889e-05
4.880000000000000000e+02,2.105838231969414664e-05,2.701986329867178682e-05,2.206164370621710447e-05,3.068307528797387107e-05,2.396102401569510931e-05
4.890000000000000000e+02,2.388825089849611061e-05,2.973267905947984957e-05,1.775330038655820175e-05,2.683495925348555744e-05,2.206623771272564483e-05
4.900000000000000000e+02,2.359298966636558248e-05,3.297278473934905918e-05,1.959273024942920216e-05,2.762310965043202060e-05,1.912235632295367083e-05
4.910000000000000000e+02,2.635547272245020167e-05,3.672338773463845740e-05,2.726389451845889766e-05,2.505533921781655238e-05,2.076355795377349267e-05
4.920000000000000000e+02,2.100679822403250796e-05,3.310861712146895286e-05,2.372046342091760351e-05,2.868558000768128835e-05,2.185236620266817198e-05
4.930000000000000000e+02,1.727051278399560630e-05,3.673691333405670889e-05,2.676447568505935237e-05,2.496122063166961169e-05,1.723789952279286553e-05
4.940000000000000000e+02,1.932092444989486069e-05,3.863682981719573917e-05,2.798763259115322199e-05,2.414147461105020653e-05,2.083225296867219356e-05
4.950000000000000000e+02,1.789148077646629531e-05,4.281484239931909741e-05,2.700950443657035294e-05,2.614401004008559681e-05,2.048880485494564141e-05
4.960000000000000000e+02,2.141691349499819097e-05,3.617954051771121726e-05,2.645062566353217903e-05,2.174640792229620700e-05,2.014781615156113759e-05
4.970000000000000000e+02,1.934418123794579003e-05,3.871495759177889795e-05,2.706817277786655040e-05,2.422722520434295035e-05,2.198085101767777161e-05
4.980000000000000000e+02,1.967497096055925709e-05,4.095915165136521097e-05,2.365377536306390027e-05,1.751065093391623861e-05,1.729928216420706377e-05
4.990000000000000000e+02,2.430176991197185998e-05,4.332205494661511835e-05,1.901726401409842282e-05,2.529366468628779785e-05,2.228242153801129888e-05
5.000000000000000000e+02,2.279797845816666779e-05,4.323531714989226060e-05,2.248500238777317861e-05,2.496233801729808022e-05,2.368521436391102242e-05
5.010000000000000000e+02,2.935005305904070383e-05,3.723438158209635418e-05,2.305847066552679792e-05,2.205682350420179461e-05,2.204767323543688207e-05
5.020000000000000000e+02,2.622299724197585391e-05,3.886785931417335860e-05,2.451657333091272761e-05,2.036971312879831686e-05,1.982545244827438324e-05
5.030000000000000000e+02,1.872553809179056117e-05,3.814665796619820526e-05,2.700399996624636145e-05,1.947927801204674125e-05,2.488521584231850881e-05
5.040000000000000000e+02,2.201535867518700229e-05,4.041909355012585081e-05,1.942255882481092044e-05,1.961527673188800946e-05,1.913843719392183118e-05
5.050000000000000000e+02,2.405006071604098850e-05,4.056354091097613690e-05,2.073960702153598845e-05,2.633234030746667287e-05,2.010374068017739546e-05
5.060000000000000000e+02,2.174501268081829863e-05,4.291984572246665408e-05,2.352263999449988319e-05,2.618121055286692922e-05,2.244533718520624888e-05
5.070000000000000000e+02,3.278431015640848045e-05,3.438830323776453923e-05,2.272298853644993955e-05,2.155265367809189314e-05,2.672918889279340959e-05
5.080000000000000000e+02,2.084685140102404688e-05,3.492371133406724226e-05,2.164745421207037168e-05,2.387770971101765838e-05,2.177889053311954370e-05
5.090000000000000000e+02,2.439265135179002897e-05,3.722666844052646695e-05,1.864940404960879761e-05,2.820314507478993704e-05,2.457977972647462650e-05
5.100000000000000000e+02,2.166697705119347006e-05,3.195362156416248212e-05,2.359525565509557055e-05,2.545884930105213328e-05,2.258120166453991828e-05
5.110000000000000000e+02,2.548363630150429771e-05,3.902862992644084983e-05,1.747880397451329060e-05,1.796239081608419497e-05,2.173320902998376880e-05
5.120000000000000000e+02,1.906124198025604954e-05,3.490729342348064534e-05,1.534928945434721470e-05,2.464218502973292146e-05,2.129875039202921982e-05
5.130000000000000000e+02,1.732751501415386031e-05,4.197398732985746506e-05,1.445893987250812529e-05,1.864537649809427933e-05,2.509018221041880992e-05
5.140000000000000000e+02,2.401009482089211389e-05,4.214338289765251488e-05,1.404111919411921150e-05,1.925351086828896996e-05,2.346437351863350784e-05
5.150000000000000000e+02,2.370598100476239978e-05,3.402981987910003170e-05,1.568955547714967480e-05,2.273170270139512894e-05,2.206116662439860931e-05
5.160000000000000000e+02,2.459213619854239141e-05,3.934570075658783139e-05,1.790085521347073438e-05,2.450520239583031668e-05,2.298153161151006429e-05
5.170000000000000000e+02,2.471753735078241476e-05,3.536909553525369176e-05,1.405054339598255098e-05,2.384715831138528586e-05,2.346189804824927450e-05
5.180000000000000000e+02,2.796611799682491295e-05,3.107330800544705340e-05,1.730393255960915866e-05,2.475175966376585990e-05,2.056884647017032108e-05
5.190000000000000000e+02,2.271823189359256645e-05,3.295818041082476668e-05,2.351168258807323497e-05,2.728300593268784269e-05,2.738470636975964823e-05
5.200000000000000000e+02,2.418150060590207318e-05,4.112199195915877681e-05,1.687887915480246193e-05,2.213597735001293643e-05,1.718465310462935491e-05
5.210000000000000000e+02,2.335264741237796926e-05,3.618346578038167394e-05,2.245944016465717397e-05,2.735273958232031788e-05,1.953229909557041566e-05
5.220000000000000000e+02,3.052701323136286504e-05,3.821939758352765892e-05,1.709749894851508856e-05,2.600839425193068877e-05,2.431489913234941014e-05
5.230000000000000000e+02,2.137893450604444467e-05,3.360160850607307736e-05,1.576001340142241247e-05,2.602395976769589225e-05,2.156202605696488916e-05
5.240000000000000000e+02,2.636163146607639618e-05,3.820915179020278885e-05,1.574454235642175348e-05,2.746261704655861280e-05,1.985496710132927944e-05
5.250000000000000000e+02,2.021854484102192373e-05,4.054690180443909497e-05,1.900843151614317605e-05,2.485576022581703626e-05,2.149474748480706410e-05
5.260000000000000000e+02,2.613660282912988464e-05,3.844126477570153355e-05,1.783696524848554787e-05,2.535361296629456973e-05,2.049950149840551461e-05
5.270000000000000000e+02,2.801470290292318310e-05,3.505264113623507427e-05,1.698629970070530959e-05,2.200111564887308191e-05,1.416023593570070460e-05
5.280000000000000000e+02,2.115003350589006459e-05,3.699929824618752860e-05,2.158332602841817049e-05,2.590253500311945345e-05,2.096227178449705519e-05
5.290000000000000000e+02,2.681529640591318042e-05,3.678265762319110621e-05,1.711679980764824194e-05,2.520224035562623754e-05,1.871538875564127125e-05
5.300000000000000000e+02,2.992143800595314929e-05,3.679581233884121616e-05,1.937406994378942926e-05,2.558660066642737263e-05,1.505878515417613528e-05
5.310000000000000000e+02,2.916945791842096014e-05,3.673391289360505851e-05,2.320590050808313265e-05,2.918720863331891735e-05,1.910506380287113615e-05
5.320000000000000000e+02,3.102485327721726804e-05,3.696764501415206183e-05,1.223626749369266520e-05,2.201219145470112437e-05,2.129560375196959399e-05
5.330000000000000000e+02,2.794455882881852204e-05,3.511638642128556143e-05,1.183440573027105813e-05,2.532649833963951380e-05,1.810096845467068505e-05
5.340000000000000000e+02,2.708872519840976878e-05,3.718706081878853098e-05,1.688212238903918916e-05,2.420439196038071117e-05,1.710281878997133020e-05
5.350000000000000000e+02,2.795544830647145318e-05,3.988857825176772565e-05,1.345393723761745264e-05,2.423969478604348637e-05,1.404238490765319369e-05
5.360000000000000000e+02,2.376596467024150172e-05,3.213667394164065882e-05,1.577915730099910263e-05,2.629297760159410302e-05,2.152101983965426513e-05
5.370000000000000000e+02,2.565214558281070367e-05,3.801497172550849513e-05,2.049478963872530812e-05,2.682504116502393288e-05,1.749524851102357559e-05
5.380000000000000000e+02,2.661261576408779916e-05,4.396768146941454347e-05,1.796893181515990534e-05,2.370830153508585170e-05,1.681140594578245384e-05
5.390000000000000000e+02,2.017071316551266591e-05,3.889795047762323321e-05,1.999922301532119917e-05,2.183047162851448064e-05,2.077866603877875917e-05
5.400000000000000000e+02,2.412601003221048757e-05,3.864573316969543981e-05,1.810318664308141479e-05,2.798978407791974377e-05,1.846133233418534303e-05
5.410000000000000000e+02,2.636906727293553132e-05,3.567704112483749412e-05,1.612233860481815384e-05,2.024164070912881641e-05,1.580061972017432481e-05
5.420000000000000000e+02,3.063517417567496182e-05,3.602000082447709417e-05,1.673755667397358593e-05,2.346112480533513178e-05,1.580054554362053665e-05
5.430000000000000000e+02,2.470577851287902860e-05,3.830769361545804941e-05,1.290922289698404057e-05,2.735472079895551190e-05,1.749301972087113910e-05
5.440000000000000000e+02,2.469960852113928240e-05,3.952107342464206141e-05,1.827344516103224237e-05,1.970332653455919569e-05,1.971256999622195138e-05
5.450000000000000000e+02,2.860124533077268438e-05,3.408968913498622300e-05,1.852290385606636391e-05,2.041237841376997153e-05,1.804191898557849782e-05
5.460000000000000000e+02,3.038453657722151036e-05,3.694213113225597311e-05,1.746267773461429584e-05,2.145259259167531241e-05,1.547931042011896352e-05
5.470000000000000000e+02,2.878789704996442822e-05,3.534663858550946003e-05,1.736477773406353009e-05,1.879334369725427223e-05,1.378157400400148447e-05
5.480000000000000000e+02,2.856344672097499426e-05,3.207812711614188572e-05,1.619345095438262661e-05,1.788161000715327020e-05,1.626167893287178146e-05
5.490000000000000000e+02,2.438281453087665085e-05,4.014394411300248322e-05,1.796571043899408693e-05,2.239177938256897704e-05,1.967696033788879362e-05
5.500000000000000000e+02,2.855695095616006540e-05,3.764866169853053890e-05,1.920110592112944659e-05,2.659893510159605512e-05,1.773031722518414455e-05
5.510000000000000000e+02,2.761291469866034021e-05,4.227398478562349737e-05,1.983290599849585334e-05,1.596191337494001772e-05,2.261296536643087052e-05
5.520000000000000000e+02,2.619789696856056338e-05,3.672006783406178698e-05,1.720032845309305003e-05,1.673210054475848807e-05,1.830614100695182600e-05
5.530000000000000000e+02,2.548654809608752458e-05,4.045999315116510786e-05,2.192936913159027057e-05,1.992828604147067750e-05,2.302683943111727416e-05
5.540000000000000000e+02,3.310483525664764670e-05,4.116424462163870146e-05,1.928534501460799078e-05,2.008355423310792531e-05,1.965728566732938276e-05
5.550000000000000000e+02,3.019046251506729561e-05,3.440128692933086541e-05,1.653476337126758011e-05,2.529039076115680018e-05,1.608034316480377868e-05
5.560000000000000000e+02,2.805709469000383649e-05,3.780903094641185902e-05,1.989580293182413584e-05,1.974570701912536919e-05,1.433392369698527347e-05
5.570000000000000000e+02,2.839124273257276343e-05,3.768371092527367239e-05,1.713091806554434271e-05,1.885690315828192354e-05,1.518347633122640872e-05
5.580000000000000000e+02,2.472378174067646484e-05,3.592093771398463531e-05,1.980262359724260790e-05,3.001300364346981553e-05,1.820270317720584785e-05
5.590000000000000000e+02,2.998737947845775409e-05,3.386089565937666634e-05,2.150011177359800740e-05,1.954341313370466793e-05,2.425779813408635022e-05
5.600000000000000000e+02,2.694860268115384372e-05,3.782302018395800047e-05,1.465692500357551609e-05,2.287197396144691197e-05,1.642333870544021579e-05
5.610000000000000000e+02,3.306834204119812881e-05,3.155503716878449438e-05,1.249140388592806516e-05,2.422590140915836798e-05,1.663511250282745380e-05
5.620000000000000000e+02,2.871272956384007813e-05,3.503338781285503245e-05,1.876196395478313406e-05,1.846833312879603284e-05,2.016886757283398168e-05
5.630000000000000000e+02,3.107344880526330400e-05,3.676379480865854532e-05,1.544189133062534580e-05,2.231664411622702460e-05,1.734570994638140462e-05
5.640000000000000000e+02,3.227786902337825836e-05,3.331193413647071111e-05,1.609476531150288992e-05,1.948006028018589575e-05,1.719782855846840874e-05
5.650000000000000000e+02,2.764753963846455775e-05,3.481433771845843239e-05,1.922212412075463561e-05,1.656397703386769393e-05,1.659323780589527786e-05
5.660000000000000000e+02,2.639188334496722632e-05,3.814261988221989697e-05,2.491616590827305799e-05,1.911352215500095042e-05,1.369496095682265491e-05
5.670000000000000000e+02,2.756795268443745783e-05,3.716768453310148601e-05,1.481606604247787118e-05,2.039133454911912224e-05,2.048725192238531889e-05
5.680000000000000000e+02,2.772333903888757334e-05,3.662997222408925779e-05,1.871064862601912182e-05,2.025285105078378223e-05,1.500866522785582191e-05
5.690000000000000000e+02,3.147163584382717261e-05,4.327647985402638398e-05,1.800554688546895932e-05,2.354011131389111000e-05,2.045715396614689041e-05
5.700000000000000000e+02,3.170909785821240945e-05,3.985468459455354662e-05,1.677055312909736529e-05,2.573555443441399859e-05,1.687358030622032601e-05
5.710000000000000000e+02,3.367734472914385435e-05,4.153164653053487143e-05,2.357502793626231608e-05,2.555790310754257888e-05,1.972641349134995892e-05
5.720000000000000000e+02,3.000341338332823682e-05,3.765827116863906809e-05,1.538354218899584680e-05,1.902005877774115561e-05,2.009212442377616981e-05
5.730000000000000000e+02,3.630997542758418462e-05,4.159845477547108317e-05,2.232903716670175953e-05,1.912877484611108514e-05,1.683335833979615614e-05
5.740000000000000000e+02,2.738347874842173013e-05,3.864833619315888313e-05,1.904830051113748368e-05,2.248507088487006200e-05,1.651430017890476165e-05
5.750000000000000000e+02,2.860790563397053177e-05,4.667237941979873739e-05,2.068426607615414525e-05,2.180873695201146489e-05,1.627260234970950847e-05
5.760000000000000000e+02,3.379286072935361318e-05,4.189589187164610706e-05,2.504407606584990731e-05,2.485602283042176452e-05,1.653945211765872614e-05
5.770000000000000000e+02,2.674815298098209837e-05,3.773335843682001922e-05,1.858504557905593657e-05,2.238169104107345930e-05,1.869128443399148409e-05
5.780000000000000000e+02,2.542500624547194832e-05,4.883190503657264259e-05,1.907631109443475026e-05,1.708616873274948489e-05,1.566753904413964449e-05
5.790000000000000000e+02,2.872460347302929762e-05,4.674126396608802025e-05,1.996728143593973215e-05,1.996699773187948779e-05,2.177256758373324885e-05
5.800000000000000000e+02,3.462179017843514117e-05,3.541422370290092658e-05,1.680477062371288355e-05,2.060616945209758910e-05,1.491221576221946066e-05
5.810000000000000000e+02,3.296019062171140490e-05,3.370605138552917879e-05,1.988788065399038629e-05,2.073637402044692379e-05,2.087997511301953324e-05
5.820000000000000000e+02,3.787363251517295026e-05,4.190105994550386015e-05,1.763922039832444000e-05,2.331643751285472632e-05,1.617999365555178315e-05
5.830000000000000000e+02,3.464171428857465429e-05,2.980296889754097123e-05,1.684872764362577158e-05,1.940926323296121581e-05,1.815753620049154193e-05
5.840000000000000000e+02,3.128392413398461969e-05,2.756812694304500155e-05,1.579259489925544102e-05,2.077515263643192611e-05,1.771304454889488511e-05
5.850000000000000000e+02,2.796953060668627700e-05,2.662704724054609784e-05,2.022844183946492791e-05,2.208823227212164397e-05,1.773968540641490677e-05
5.860000000000000000e+02,3.138082104092720925e-05,2.491000159132727987e-05,2.133051766084470557e-05,2.358730646767615013e-05,1.880189465042203523e-05
5.870000000000000000e+02,3.268833462766185249e-05,3.038834980384486073e-05,2.191772473492115125e-05,2.872149721977468317e-05,1.791462550315703339e-05
5.880000000000000000e+02,2.596308808600067408e-05,3.016278831369234581e-05,2.151362213786978117e-05,2.419397346609120092e-05,2.088747038653249177e-05
5.890000000000000000e+02,2.708732918021983238e-05,3.153850954251691263e-05,1.923103636913836567e-05,2.444604871387756617e-05,1.968577653466141442e-05
5.900000000000000000e+02,2.359038342303332314e-05,3.059970186791716174e-05,2.290859751052920501e-05,2.135799968938645321e-05,1.774972166668220552e-05
5.910000000000000000e+02,2.232175625460630641e-05,2.995550365358923273e-05,2.658259839249943468e-05,2.123794972019865668e-05,2.273168244071310795e-05
5.920000000000000000e+02,2.502921996627716084e-05,2.977404242332504225e-05,1.985641184587549901e-05,2.160600039124993543e-05,1.661250266737912540e-05
5.930000000000000000e+02,2.764546988387461823e-05,2.884143566106445178e-05,1.746689779602572656e-05,2.099328046567539019e-05,1.740351844470300335e-05
5.940000000000000000e+02,2.964793670601206799e-05,3.324036377927441777e-05,2.195850853914382839e-05,2.535956873495059938e-05,2.344886186889105772e-05
5.950000000000000000e+02,2.675176665845047097e-05,3.315693177186052054e-05,2.306777470484355774e-05,2.626731959964878627e-05,1.750687637602776903e-05
5.960000000000000000e+02,2.420020231597153071e-05,3.195196029814884042e-05,1.927638585585977893e-05,2.967258558672636326e-05,2.928916937272596499e-05
5.970000000000000000e+02,2.323082676325416429e-05,3.860264381960742952e-05,2.214904449282517618e-05,2.057715124959003106e-05,1.838026296641093182e-05
5.980000000000000000e+02,2.721877572831044034e-05,4.021585161595453428e-05,2.562795046656685116e-05,2.350481128510217843e-05,1.862599020141519901e-05
5.990000000000000000e+02,2.929129043216516237e-05,4.188575752528400642e-05,2.445799804629000818e-05,2.473518121504092449e-05,1.742494561263185915e-05
6.000000000000000000e+02,2.609372041983970547e-05,4.059162474456812220e-05,2.368604466540524811e-05,2.486708664417580650e-05,1.888422215756691003e-05
6.010000000000000000e+02,2.932159098645303885e-05,3.620798252790269345e-05,2.593407354289922750e-05,1.965878985921154509e-05,1.857411338601622219e-05
6.020000000000000000e+02,2.263195664009565178e-05,3.641523397768242631e-05,2.199863347407404746e-05,2.256393927912991870e-05,1.709150520801117068e-05
6.030000000000000000e+02,2.437075227490481666e-05,3.137399209729441196e-05,2.994632530417540295e-05,2.690497982549278078e-05,2.061149445231613697e-05
6.040000000000000000e+02,2.901852274017624467e-05,3.146771596906905444e-05,2.553101044511230100e-05,2.292824307670304762e-05,1.583262222260017893e-05
6.050000000000000000e+02,2.780965393078815850e-05,2.630808985770727304e-05,2.793867146000383883e-05,2.281905265077988076e-05,1.564482241844800114e-05
6.060000000000000000e+02,2.678460578964259042e-05,3.025909861009701274e-05,2.615994012544753389e-05,2.831076264042664548e-05,2.727782938038991745e-05
6.070000000000000000e+02,2.478331131616773320e-05,3.622325250818292375e-05,2.689004090561386562e-05,2.414632245817394107e-05,1.952231659918535200e-05
6.080000000000000000e+02,1.783927390053285933e-05,3.444701120403070860e-05,3.398340915838904408e-05,2.901259420795554433e-05,1.873108959205005419e-05
6.090000000000000000e+02,1.809379646899866856e-05,3.998152578554847736e-05,2.688738846612359623e-05,2.389159310323130114e-05,1.759790850830444953e-05
6.100000000000000000e+02,1.918587072002875260e-05,3.964517372512244009e-05,3.533379139442072159e-05,2.696846627414650754e-05,1.758982025912292357e-05
6.110000000000000000e+02,2.136086187976005135e-05,3.441749400190374786e-05,2.692590386421667148e-05,2.321264094995445504e-05,1.496244037801908178e-05
6.120000000000000000e+02,1.559469369338817302e-05,4.315732198489907745e-05,2.479600090199429729e-05,2.589945887687683523e-05,1.969500018894621007e-05
6.130000000000000000e+02,1.827545819366171997e-05,3.539069612923384511e-05,3.259289651935670662e-05,2.220236463768010537e-05,1.920515099196329345e-05
6.140000000000000000e+02,2.254110983357371367e-05,3.368575317663768942e-05,2.870880047867174767e-05,2.955493404521725154e-05,1.635964509005827239e-05
6.150000000000000000e+02,2.016693503348321315e-05,3.526832016720327090e-05,3.197459813808478657e-05,2.779025147137126339e-05,1.812790889677007300e-05
6.160000000000000000e+02,2.173869396548955280e-05,4.068585793692847119e-05,2.824445743132564246e-05,3.031816617415916681e-05,1.944072477433334001e-05
6.170000000000000000e+02,1.892875571007923696e-05,3.754457710747338695e-05,2.649716847591410129e-05,3.061050412223043082e-05,1.795507017898767543e-05
6.180000000000000000e+02,2.617794637560511006e-05,4.194647889210756375e-05,2.445917306737044328e-05,3.333511559955315562e-05,1.271578813566431876e-05
6.190000000000000000e+02,2.264383833872063434e-05,3.636182216726346894e-05,2.332574413566046445e-05,3.883022746331565855e-05,2.156471474223931040e-05
6.200000000000000000e+02,2.802826521997037190e-05,3.586402133282096116e-05,2.893313005924991188e-05,3.050531952408785941e-05,1.874557734993231861e-05
6.210000000000000000e+02,2.571432807829676648e-05,3.642648885249233359e-05,2.216734004878428976e-05,2.851985145913005226e-05,1.983814693862218093e-05
6.220000000000000000e+02,2.506106638222593830e-05,3.785729668259740777e-05,2.618952733668411526e-05,2.650404522064331303e-05,2.478097774605281245e-05
6.230000000000000000e+02,2.105069782709634296e-05,3.152889337310060824e-05,3.406754154322566563e-05,3.033021177412109637e-05,2.427552732220394915e-05
6.240000000000000000e+02,2.135603792308149451e-05,3.415523854444213470e-05,2.203814507206747209e-05,2.851763343170166110e-05,1.872027525351427357e-05
6.250000000000000000e+02,2.009494845978121447e-05,4.182711787759085809e-05,2.068376721509057603e-05,2.946624620336901756e-05,2.718891588804339676e-05
6.260000000000000000e+02,2.442206113872913420e-05,4.709312407391585964e-05,2.125201245539720674e-05,2.794596928368253685e-05,1.903804779113116297e-05
6.270000000000000000e+02,2.097679633106253050e-05,3.985277160256650575e-05,2.880246980219158814e-05,3.334640140617572968e-05,2.546153788329785783e-05
6.280000000000000000e+02,2.116954367525902825e-05,3.353327231381264539e-05,3.304562811190514537e-05,3.609039467911134835e-05,2.074014674946500492e-05
6.290000000000000000e+02,1.774336742033089109e-05,3.535646974439643486e-05,2.854459546597354347e-05,3.794829548131595232e-05,2.394693604812481169e-05
6.300000000000000000e+02,2.814024410979776292e-05,3.324155204953438414e-05,2.723979833663126016e-05,2.444717508842675358e-05,1.985240683066713530e-05
6.310000000000000000e+02,2.055278249513126099e-05,3.454193053020748749e-05,3.498655865996624925e-05,3.253624385013420550e-05,2.483621924398438097e-05
6.320000000000000000e+02,2.967679306753456814e-05,3.814310795202668913e-05,2.761022164143867030e-05,2.815480470341746866e-05,2.274797268764228164e-05
6.330000000000000000e+02,2.597421573480307444e-05,4.060875032574351451e-05,3.304197671538666725e-05,2.862989788054992601e-05,2.191492908831804698e-05
6.340000000000000000e+02,3.315575584506014195e-05,3.709082514424810739e-05,2.749712341498788959e-05,2.980571792188246860e-05,1.993725381421729281e-05
6.350000000000000000e+02,3.041126487357548314e-05,3.534024338358587869e-05,2.722362467177941170e-05,2.496814239028033455e-05,2.578637663219751630e-05
6.360000000000000000e+02,3.371961386289257234e-05,3.545670359517139048e-05,2.771226690279071647e-05,2.422986723216169480e-05,2.298815539303333821e-05
6.370000000000000000e+02,2.934916228025663543e-05,3.615080110797030954e-05,2.547384584317136103e-05,2.799002373887748973e-05,2.281226223099785955e-05
6.380000000000000000e+02,2.613622603175880243e-05,3.461913691826801198e-05,2.242325713519566222e-05,3.197273233590536279e-05,2.420110359946381351e-05
6.390000000000000000e+02,2.399297724575699675e-05,3.158980400275179790e-05,2.075908130483306024e-05,3.106887765880195218e-05,2.345771274114838434e-05
6.400000000000000000e+02,3.190240172734615243e-05,3.465688899029206738e-05,2.487857460520270791e-05,2.450970233269789134e-05,2.257749767531347374e-05
6.410000000000000000e+02,2.065490096314626101e-05,3.185019773188635384e-05,2.478364669433741341e-05,3.348172854589215319e-05,2.195160315887623170e-05
6.420000000000000000e+02,1.934170738260299061e-05,3.572524417627676030e-05,2.053513044364407847e-05,3.551378805999316768e-05,2.202355780822617959e-05
6.430000000000000000e+02,2.195819901773532479e-05,3.337730398034199908e-05,2.286608343637919205e-05,3.205201101041943446e-05,2.498547670271022980e-05
6.440000000000000000e+02,2.610001052250066067e-05,3.741870932549851148e-05,2.021992305112352284e-05,3.047424230673279055e-05,2.771376084664822770e-05
6.450000000000000000e+02,2.426528423216112174e-05,3.896424924731967110e-05,2.122683358940502529e-05,3.326631525524259558e-05,2.648113146153097119e-05
6.460000000000000000e+02,2.045838470576821777e-05,4.003663738039175968e-05,2.800511095890634294e-05,3.114464575315611938e-05,2.222698755038887697e-05
6.470000000000000000e+02,2.472275821963076936e-05,3.577537376153738791e-05,2.446908307318640396e-05,3.275160036575464062e-05,2.185070906368657973e-05
6.480000000000000000e+02,2.365341126331355071e-05,3.430783330504727502e-05,2.022455287076230235e-05,2.632746496422644356e-05,2.828092191375919384e-05
6.490000000000000000e+02,1.985251632863338500e-05,3.692834831536817575e-05,2.378954570980695848e-05,2.641529783753426841e-05,2.448238032537464193e-05
6.500000000000000000e+02,2.126364089038990102e-05,3.325971202383648517e-05,1.948912166738203666e-05,2.543628253681706752e-05,2.004821889189933870e-05
6.510000000000000000e+02,2.151889637558301871e-05,3.253219740384505343e-05,2.190479242403231552e-05,2.548370532362564944e-05,2.484432569038741434e-05
6.520000000000000000e+02,1.721347802419170847e-05,3.551848419647285482e-05,2.274208302355251732e-05,2.770877937219307086e-05,2.209690175369871667e-05
6.530000000000000000e+02,2.289705706137734609e-05,3.596059265831286211e-05,1.945829396232667818e-05,3.402975963984200547e-05,2.150571270587153805e-05
6.540000000000000000e+02,2.500191440490961980e-05,2.957859647800820113e-05,2.228095302714283577e-05,2.678358507823830337e-05,2.035995969507098380e-05
6.550000000000000000e+02,2.202440462739652105e-05,2.895025597682288065e-05,2.117185651950848069e-05,3.011037442546271592e-05,2.081301742862251558e-05
6.560000000000000000e+02,2.481422887545825517e-05,3.701574836811882818e-05,2.463189330303983127e-05,3.207572176888717763e-05,2.638662551024406611e-05
6.570000000000000000e+02,2.051212932008272816e-05,3.260377198111008568e-05,2.181058314021377953e-05,3.353623598401078709e-05,1.610133205665054135e-05
6.580000000000000000e+02,2.222647448235637313e-05,3.505247635759989322e-05,2.327993347961410109e-05,2.898893333658225657e-05,1.615253776021674526e-05
6.590000000000000000e+02,2.503755253391304336e-05,3.504975180246283628e-05,1.958571032223410668e-05,2.931474932676980671e-05,2.096100816562085356e-05
6.600000000000000000e+02,2.921519985332743374e-05,3.288888152186419944e-05,1.537367757575847094e-05,2.904443020701474865e-05,2.041662158835944041e-05
6.610000000000000000e+02,2.157141225300751586e-05,3.194874609779851937e-05,1.800599662893365149e-05,2.367873667619146971e-05,2.121881119654389636e-05
6.620000000000000000e+02,2.362503995145814883e-05,3.184679663115197457e-05,2.131337599542426631e-05,2.613283965313684121e-05,2.333922391106746375e-05
6.630000000000000000e+02,2.086164587378203095e-05,3.794639285448209165e-05,1.954599607489893032e-05,3.151198487916229141e-05,2.559606744945153167e-05
6.640000000000000000e+02,2.449936603998725815e-05,3.524409004829198722e-05,1.560394101440820691e-05,2.524505015033540190e-05,2.410025689780770364e-05
6.650000000000000000e+02,2.653490541670855407e-05,3.368511469925561386e-05,1.739509657150417610e-05,3.011329618529678953e-05,2.419284651966613353e-05
6.660000000000000000e+02,2.249386539476816438e-05,3.829172176739170652e-05,1.752088275341900925e-05,2.460885801092160818e-05,2.822427349613576553e-05
6.670000000000000000e+02,3.187650212821413476e-05,3.351671523177390810e-05,1.581606669542878763e-05,2.889752183343752279e-05,2.394977450492774551e-05
6.680000000000000000e+02,2.759129777130109318e-05,3.897613603032201723e-05,1.720896580303943324e-05,3.379930447700019158e-05,2.307484153429850693e-05
6.690000000000000000e+02,2.775622179662651234e-05,4.146830387907751714e-05,1.931983411862514544e-05,2.779756461979143722e-05,1.889186682213495061e-05
6.700000000000000000e+02,2.397757307248671310e-05,3.904045944436163040e-05,1.777107956024703839e-05,2.779845505662681404e-05,2.383204471800848268e-05
6.710000000000000000e+02,2.814866891787115577e-05,3.929525118917531756e-05,2.120361623203503854e-05,2.342194873850012016e-05,1.949106483400964152e-05
6.720000000000000000e+02,2.751375714371562253e-05,3.781741442798747244e-05,1.399764645804157936e-05,2.491578368635227747e-05,2.048611385896403903e-05
6.730000000000000000e+02,2.823560070563946311e-05,3.595262295486012505e-05,1.336675036778256498e-05,3.210220653304673988e-05,2.060674002501983182e-05
6.740000000000000000e+02,2.817975851254761466e-05,3.298424583519921072e-05,2.083669812114052888e-05,3.043879339847954668e-05,2.153661560821973353e-05
6.750000000000000000e+02,3.452116066560151353e-05,4.020803000448491815e-05,1.617341953175088776e-05,2.723889603073459398e-05,2.756106684220771541e-05
6.760000000000000000e+02,3.404875284684916181e-05,3.716729756220171765e-05,2.530350380436363622e-05,2.480582056751945430e-05,1.717208815454895898e-05
6.770000000000000000e+02,3.403816417768545932e-05,3.490315591792025884e-05,1.893088468463144380e-05,3.327255162555164958e-05,1.810216448194790217e-05
6.780000000000000000e+02,3.238769440172539760e-05,3.556135186577602525e-05,1.983712688202743379e-05,2.709029190384182328e-05,1.851697213928193975e-05
6.790000000000000000e+02,3.248323923943363667e-05,3.732640278164556236e-05,2.024676604528430346e-05,2.398479472520698152e-05,1.811622591707529040e-05
6.800000000000000000e+02,3.325215371929868269e-05,3.927411744431008600e-05,1.673105114086137490e-05,3.050862279541100008e-05,1.488208759414799687e-05
6.810000000000000000e+02,3.131763315522562152e-05,3.750624087128784367e-05,1.756484169923577809e-05,2.730607278855767817e-05,1.941082743350808215e-05
6.820000000000000000e+02,3.033215311132320124e-05,4.650964102337340478e-05,1.593402896815643288e-05,2.399926140927988172e-05,1.530969643426249860e-05
6.830000000000000000e+02,2.987316123026495518e-05,4.335025832280514635e-05,1.586368835848617209e-05,2.106090473907862304e-05,1.839586136653803550e-05
6.840000000000000000e+02,3.294045605584106085e-05,4.667606688157910355e-05,1.701272237553119737e-05,2.840022758809901404e-05,2.218854065993980385e-05
6.850000000000000000e+02,2.941475457685083228e-05,4.618633561981333457e-05,2.069986191233219586e-05,3.002503337579121023e-05,1.804001929117671210e-05
6.860000000000000000e+02,2.844431748183495756e-05,4.803596844904500784e-05,2.060809247073080996e-05,2.220647169903777751e-05,1.492709177608464444e-05
6.870000000000000000e+02,3.176027964912897517e-05,4.595433646192859101e-05,2.323148586913514890e-05,2.261538590486722455e-05,1.609867311180845917e-05
6.880000000000000000e+02,3.845354224008001864e-05,4.167342598304646373e-05,1.726192950213256694e-05,2.413496738673526210e-05,2.249470441095802187e-05
6.890000000000000000e+02,3.460050359693767064e-05,4.175867606492911221e-05,1.725425168142002974e-05,2.082066615616273708e-05,2.503726458824573342e-05
6.900000000000000000e+02,2.769275904823675916e-05,4.102043828446699791e-05,2.529903263903676702e-05,2.108892392815864270e-05,1.680046041585558925e-05
6.910000000000000000e+02,3.000775461747817729e-05,3.620024705508484431e-05,2.746876579595713963e-05,2.286550517349716927e-05,1.672942806940636018e-05
6.920000000000000000e+02,3.147329809549681556e-05,3.931941876356148668e-05,1.956828921612085992e-05,1.935675154418614596e-05,1.849854029478681383e-05
6.930000000000000000e+02,3.162564401082423871e-05,4.287988960938182714e-05,1.876458983518514145e-05,1.953481957706060257e-05,1.639313008749976319e-05
6.940000000000000000e+02,3.127545061831771278e-05,4.000078155219632947e-05,2.270392534731158207e-05,2.130347570172830274e-05,1.761362128394061699e-05
6.950000000000000000e+02,2.967371609619018358e-05,4.422126911218793310e-05,1.923636338929668455e-05,2.116096442306147907e-05,2.290489428424802298e-05
6.960000000000000000e+02,2.701837223084702089e-05,3.982520826573132666e-05,2.277395463767817319e-05,1.860162171518631169e-05,1.933437786794112156e-05
6.970000000000000000e+02,3.283803941456220343e-05,4.170393386593307383e-05,2.189760430892917498e-05,2.049121704805756394e-05,1.903399819513929003e-05
6.980000000000000000e+02,3.007610049299280774e-05,4.592160453986693369e-05,2.325394251545542801e-05,1.971308771209212551e-05,1.867432911351052383e-05
6.990000000000000000e+02,2.487823547947520808e-05,4.877831297245283082e-05,1.869713590896271427e-05,1.987015596971453135e-05,2.026401158716772954e-05
7.000000000000000000e+02,2.444918331256928923e-05,4.419745377770567529e-05,1.902906649386970628e-05,2.073832120219609720e-05,2.054500589498964302e-05
7.010000000000000000e+02,2.797934572429383593e-05,4.186924771909517062e-05,1.809328876356541826e-05,2.255993031274883265e-05,1.970814902396700319e-05
7.020000000000000000e+02,3.203504237703214130e-05,4.654835346384889050e-05,2.323468291876018554e-05,1.906405457108295565e-05,1.693780256284416197e-05
7.030000000000000000e+02,2.862386922508619591e-05,4.342394861633902536e-05,1.947360329046521343e-05,1.458454478930892861e-05,2.022563483383699179e-05
7.040000000000000000e+02,3.007429490786694970e-05,4.433692196148530940e-05,2.423395124306892967e-05,1.686998714223175710e-05,1.886566741149398041e-05
7.050000000000000000e+02,3.295124199043097946e-05,4.809345345624382873e-05,2.144280254989805456e-05,1.691188272101573631e-05,2.607475436855466455e-05
7.060000000000000000e+02,3.631334943632325007e-05,4.998621741791886564e-05,1.803644325093500811e-05,2.045937771000261307e-05,1.949695843950216556e-05
7.070000000000000000e+02,2.888251535226871169e-05,5.681234084697894815e-05,2.125500108340894201e-05,2.137233573717978174e-05,2.168761110932226899e-05
7.080000000000000000e+02,2.551244536330710133e-05,4.997524268390840518e-05,1.952357700829576714e-05,1.828630618394555540e-05,2.137223353282369231e-05
7.090000000000000000e+02,3.594479766988456504e-05,4.365298908870496319e-05,2.390119823414416089e-05,2.051072094710892912e-05,2.314687874604981488e-05
7.100000000000000000e+02,2.728525313400176344e-05,3.955514604925269850e-05,2.492338809145788758e-05,2.062479072773015787e-05,2.263773870814222988e-05
7.110000000000000000e+02,2.868562218694137300e-05,4.305188425068884328e-05,1.935988652090880890e-05,2.661974155593327396e-05,2.105282833153587774e-05
7.120000000000000000e+02,2.459974830981703775e-05,4.524434750607930766e-05,2.390707557231586122e-05,2.152614018102738669e-05,3.067670624012919234e-05
7.130000000000000000e+02,2.747372462663655313e-05,3.695878321585688298e-05,2.496918682792781397e-05,2.367774568989844397e-05,2.041439729127958458e-05
7.140000000000000000e+02,2.729648668553519286e-05,4.002008340497908989e-05,2.316702488469601917e-05,2.806580116287982207e-05,1.923741834730652300e-05
7.150000000000000000e+02,2.093984191486875091e-05,4.075281042337230986e-05,2.125564540622626453e-05,1.894274054170530519e-05,2.176726273062090655e-05
7.160000000000000000e+02,2.468883121320430973e-05,3.620298445417002853e-05,2.099682213996256763e-05,2.545868436509834964e-05,2.721694256924145350e-05
7.170000000000000000e+02,2.149136338436274940e-05,4.281062969002658036e-05,1.861392602486855452e-05,2.188703189365259760e-05,2.350575700871271323e-05
7.180000000000000000e+02,2.281783871727061097e-05,4.160059219604494984e-05,2.513146969107538098e-05,2.204091411794895095e-05,2.084909800592615881e-05
7.190000000000000000e+02,2.494696799559825706e-05,4.268145834573910946e-05,2.004108099828982859e-05,2.209482305237653321e-05,2.082810449310912304e-05
7.200000000000000000e+02,1.945350096788089900e-05,4.069504905190868271e-05,2.643178066730200726e-05,2.482239243029038533e-05,1.967802290259168529e-05
7.210000000000000000e+02,2.139116511357119776e-05,4.915325704191175760e-05,1.867064406813057076e-05,2.405400234950505478e-05,1.993320838011847229e-05
7.220000000000000000e+02,2.356777780121444010e-05,4.812465808878840789e-05,2.041745498737590481e-05,2.816933096327911557e-05,1.994961014084584150e-05
7.230000000000000000e+02,2.062776069122751466e-05,4.669254038824899311e-05,1.665977201437129906e-05,3.679747319662585170e-05,1.830588847429037713e-05
7.240000000000000000e+02,2.285433355742050310e-05,4.661618372525655474e-05,1.805338267968359389e-05,2.642761001525606446e-05,1.835874934608128228e-05
7.250000000000000000e+02,2.768338531966563210e-05,4.785217190894641703e-05,1.799347912989635034e-05,1.980608282547979826e-05,1.927100161780437304e-05
7.260000000000000000e+02,2.726407729480850861e-05,4.440119089699212651e-05,2.318602880557740775e-05,2.132780325658778509e-05,2.001603021151154849e-05
7.270000000000000000e+02,2.290149730599377875e-05,4.131092419878967803e-05,1.698702978092381244e-05,2.584343248612785970e-05,2.408556710198350714e-05
7.280000000000000000e+02,3.222616221065788267e-05,4.139135881520150662e-05,1.700062316656314465e-05,2.750604373991105689e-05,2.018626358124553377e-05
7.290000000000000000e+02,3.138701808003130367e-05,3.242332182895601989e-05,2.013909726061857697e-05,2.029461675756571992e-05,2.463996764334730472e-05
7.300000000000000000e+02,2.296737680396176984e-05,3.932310568499630676e-05,2.233117199834655509e-05,1.633278777923852232e-05,2.175600968690183379e-05
7.310000000000000000e+02,2.106673782931167693e-05,3.109162906678175631e-05,2.045741162748360154e-05,1.985154097794428196e-05,2.117255161782072292e-05
7.320000000000000000e+02,3.044852458222724323e-05,3.521283795071550315e-05,2.090805665166950433e-05,2.454010973496068004e-05,2.010463059931577590e-05
7.330000000000000000e+02,2.054806237961059878e-05,3.285553042753353026e-05,2.123749229976379382e-05,1.888144811124092826e-05,2.483859576540847769e-05
7.340000000000000000e+02,2.020983294526157437e-05,3.574442419351786526e-05,1.783989105941241604e-05,1.881188621044582732e-05,3.061420449046448056e-05
7.350000000000000000e+02,3.071163105006213812e-05,3.306228426425139588e-05,2.256362612274021018e-05,1.502879164594350669e-05,2.198527003349770581e-05
7.360000000000000000e+02,2.047334620391971782e-05,3.354551291456786544e-05,2.728121195205712723e-05,1.605362027767842648e-05,2.458070550281910016e-05
7.370000000000000000e+02,2.873065158759402493e-05,4.165051644333672698e-05,1.996681759242058263e-05,2.102960705607781478e-05,2.084716222328086843e-05
7.380000000000000000e+02,3.052796532365675830e-05,3.485703678096641056e-05,2.070849493285287224e-05,1.616163912199208852e-05,2.442236716304613253e-05
7.390000000000000000e+02,2.255632227987636185e-05,3.870695396923640175e-05,2.357057742852219917e-05,2.170152796643343152e-05,2.030890110960026362e-05
7.400000000000000000e+02,1.964468456272516761e-05,3.466024472376094678e-05,2.202434092501981411e-05,2.261129496095026781e-05,2.045097004221840820e-05
7.410000000000000000e+02,2.521516488507291598e-05,3.131631796038369941e-05,2.792421430475311439e-05,2.261824858407202044e-05,2.609808711750982724e-05
7.420000000000000000e+02,2.622134331697889564e-05,3.021024530536209340e-05,2.590335336793980758e-05,2.077475391804028959e-05,2.367934438829433219e-05
7.430000000000000000e+02,3.656563992715522460e-05,3.454870704966417350e-05,2.357717222101207710e-05,1.756653682549735862e-05,2.134846350720920327e-05
7.440000000000000000e+02,2.323163605888467487e-05,3.131298430825157908e-05,2.258861310944215717e-05,2.021734841450850695e-05,2.699177713050282534e-05
7.450000000000000000e+02,2.228417175353936130e-05,3.187874872401241788e-05,2.511450591091701767e-05,2.105621807302338055e-05,2.565239236085314900e-05
7.460000000000000000e+02,2.268128369975475067e-05,3.244597125429127260e-05,2.616717732539797225e-05,1.880416991140165806e-05,2.778474922549012405e-05
7.470000000000000000e+02,2.070319060953895729e-05,3.107983881556197758e-05,2.347357992771303969e-05,1.748044605653920058e-05,3.118655597167396820e-05
7.480000000000000000e+02,2.274321800854739450e-05,3.220631092515358063e-05,2.211688907205466847e-05,2.556665367414723278e-05,2.353631942053624471e-05
7.490000000000000000e+02,2.684494271498749640e-05,3.820001081744628380e-05,2.176980764734270934e-05,1.714156833432234350e-05,2.303695715910603070e-05


==> figs/sim/train_loss_edge_07_mal_2_out_max_talwar_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.971591528516212222e+00,9.859959912115524361e+00,9.951953671639024890e+00,9.914214542560621624e+00,9.705269305022742543e+00
1.000000000000000000e+00,8.354861584324334345e+00,8.605035289762367867e+00,8.419202189183168983e+00,8.635120519608403100e+00,8.461207714357628973e+00
2.000000000000000000e+00,7.692391472840329314e+00,7.963962999801483811e+00,7.648850254382665526e+00,7.986927738646027564e+00,7.993636778983176150e+00
3.000000000000000000e+00,6.964584379559816796e+00,7.220879605689134451e+00,6.907867964112444525e+00,7.442509208817648769e+00,7.688736472207235551e+00
4.000000000000000000e+00,6.324773805009330729e+00,6.554165340400377460e+00,6.336127190014117616e+00,6.955533786325200474e+00,7.279505605444460237e+00
5.000000000000000000e+00,5.798149585777547799e+00,5.951021451202478829e+00,5.784101907553245603e+00,6.433303733013634229e+00,6.927521620122449875e+00
6.000000000000000000e+00,5.286696041155411585e+00,5.359789418459575572e+00,5.059488249562770434e+00,5.901603657032033823e+00,6.441509908010927710e+00
7.000000000000000000e+00,4.782235299756387725e+00,4.817228124398823752e+00,4.564436326027129454e+00,5.498689324758037955e+00,6.111260610394488424e+00
8.000000000000000000e+00,4.266693414853437005e+00,4.322870403959816699e+00,4.035048774802886484e+00,5.094410769978490627e+00,5.783894201672199031e+00
9.000000000000000000e+00,3.662023947352752273e+00,3.843145968830034676e+00,3.600484235809750189e+00,4.626904815162936835e+00,5.395785480189640104e+00
1.000000000000000000e+01,3.221788486107268312e+00,3.367400806726183582e+00,3.158810553072719518e+00,4.241425744152814481e+00,5.144342428248129373e+00
1.100000000000000000e+01,2.874168842574103877e+00,2.972696417921701695e+00,2.783701308999678936e+00,3.850641928883881349e+00,4.833865472732249202e+00
1.200000000000000000e+01,2.530418554856404878e+00,2.584819430594949452e+00,2.431626671195389999e+00,3.467445139273653609e+00,4.529865559792154883e+00
1.300000000000000000e+01,2.257878176057705133e+00,2.218609362667975482e+00,2.131961362191859166e+00,3.178365168078025604e+00,4.141635932009053889e+00
1.400000000000000000e+01,1.986568932442326130e+00,1.927388025653010706e+00,1.878860692816680666e+00,2.822400139920560491e+00,3.846061640578067653e+00
1.500000000000000000e+01,1.687294914654519751e+00,1.674322615708005113e+00,1.625465721946047104e+00,2.486433130080447196e+00,3.552856141343455842e+00
1.600000000000000000e+01,1.441361954115956578e+00,1.449744444690407530e+00,1.374290427968981820e+00,2.215347479382745899e+00,3.416718457930704833e+00
1.700000000000000000e+01,1.208497760460076842e+00,1.214289154938946513e+00,1.106347114579170121e+00,1.965549371979167903e+00,3.213400891716954533e+00
1.800000000000000000e+01,9.710444079475790691e-01,1.035573825436998163e+00,9.014248222594234417e-01,1.786051520772739654e+00,3.019679639105738111e+00
1.900000000000000000e+01,8.041603772807213169e-01,8.831640089575439889e-01,7.338314966831955832e-01,1.596844689368406955e+00,2.838748655217734118e+00
2.000000000000000000e+01,6.488244577740990282e-01,7.548787261106780777e-01,5.827618421863095532e-01,1.424280313286786503e+00,2.637137913984949122e+00
2.100000000000000000e+01,5.185917073108705644e-01,6.042256079897144749e-01,4.511870027815793049e-01,1.233696356138085148e+00,2.352891762664599984e+00
2.200000000000000000e+01,3.777824386451668071e-01,4.678596284519940252e-01,3.696234018689286138e-01,1.039351125211983362e+00,2.186203100789310128e+00
2.300000000000000000e+01,3.020819375928655015e-01,3.593394413687156508e-01,3.114396085500452660e-01,8.732575371976722955e-01,2.012634459081109384e+00
2.400000000000000000e+01,2.339285056922693062e-01,2.878572593343294850e-01,2.737372691641086764e-01,7.509434640253835891e-01,1.857878149110389288e+00
2.500000000000000000e+01,1.680857514942608599e-01,2.404653584135355571e-01,2.297306440686125439e-01,6.708273018594710368e-01,1.689401240770270318e+00
2.600000000000000000e+01,1.080238074863606457e-01,1.896509909501317148e-01,1.950121493652704485e-01,5.679067782330610159e-01,1.566463657566953271e+00
2.700000000000000000e+01,8.459580174372072214e-02,1.451945888136380036e-01,1.619134911887216699e-01,4.858830070497011100e-01,1.462720552518237849e+00
2.800000000000000000e+01,6.061688796909903143e-02,1.192143414274454694e-01,1.339281753999338465e-01,4.133800543098117286e-01,1.382427780530389061e+00
2.900000000000000000e+01,4.710780499661404441e-02,1.034014588931013723e-01,1.135664479745420730e-01,3.504356242972753721e-01,1.259761902614535467e+00
3.000000000000000000e+01,3.804193259903976276e-02,8.635933772911219553e-02,9.049012854792315430e-02,3.081838735133795026e-01,1.135233515964080953e+00
3.100000000000000000e+01,2.429032939973940763e-02,7.277658668248887519e-02,6.755956809948571173e-02,2.736793368330405762e-01,1.048200773093427962e+00
3.200000000000000000e+01,1.960666750596529173e-02,5.955304823212093090e-02,5.330525086693727044e-02,2.234342826567424778e-01,9.758265587606061997e-01
3.300000000000000000e+01,1.550238133437831234e-02,5.063842882064117923e-02,4.350838281102598071e-02,1.845041783294920634e-01,8.559969728381533471e-01
3.400000000000000000e+01,1.262210398021357260e-02,4.082530725988364750e-02,3.733646566138115741e-02,1.692486637960701756e-01,7.999486525869752285e-01
3.500000000000000000e+01,1.052394431114855866e-02,3.174114097466307349e-02,2.920408051751288703e-02,1.433641907770720758e-01,7.128533637929674871e-01
3.600000000000000000e+01,8.260454165411879046e-03,2.352122340178730564e-02,2.468673275893129571e-02,1.287221766770048070e-01,6.656181226554412911e-01
3.700000000000000000e+01,5.964533915483460902e-03,1.744075769495867512e-02,2.012730979325882963e-02,1.059800635427344817e-01,5.626169389305368806e-01
3.800000000000000000e+01,4.357570231680929496e-03,1.244547307121746105e-02,1.587289737234642839e-02,8.985121690105368764e-02,4.956674198686494837e-01
3.900000000000000000e+01,3.310691807060561764e-03,1.041270398669069674e-02,1.274905010253035709e-02,7.365819087613689753e-02,4.408697000369588004e-01
4.000000000000000000e+01,2.366025766193380342e-03,8.686671454489203192e-03,1.004050989200333532e-02,6.133860480746156085e-02,4.048237130440344167e-01
4.100000000000000000e+01,1.704982270076982331e-03,7.445080649484459023e-03,7.824379747652598915e-03,5.436283614012382692e-02,3.762842646662702961e-01
4.200000000000000000e+01,1.366620912587102055e-03,6.203900839052645111e-03,6.097961015344877111e-03,4.483045822060527374e-02,3.501500387753134769e-01
4.300000000000000000e+01,1.019191442515388069e-03,4.883794649786721287e-03,4.886636393104715204e-03,3.567380832234823274e-02,3.122083532873626277e-01
4.400000000000000000e+01,8.626695164356545931e-04,3.844997151428497517e-03,3.740303958691737485e-03,3.151159076097809209e-02,2.712351497315801385e-01
4.500000000000000000e+01,6.558140236051501759e-04,2.920551375048763276e-03,3.090695495649553592e-03,2.806988425430745338e-02,2.245974930000823599e-01
4.600000000000000000e+01,4.710948304027517963e-04,2.204388013706926053e-03,2.460119395917836904e-03,2.456479608408190796e-02,2.100708804686979292e-01
4.700000000000000000e+01,3.787301242272889112e-04,1.764120178770811620e-03,2.120086371445673024e-03,2.135726684218952620e-02,1.855556373232990497e-01
4.800000000000000000e+01,3.067948021409083736e-04,1.308688271326130526e-03,1.757888070470170483e-03,1.867328599033568626e-02,1.591741263609008916e-01
4.900000000000000000e+01,2.243990626460412585e-04,1.010913277716851688e-03,1.408104713941593644e-03,1.488384483389937341e-02,1.370785238024119224e-01
5.000000000000000000e+01,1.819667537660274448e-04,7.901754892832846267e-04,1.089352384611719238e-03,1.243608120536321415e-02,1.251582734848670775e-01
5.100000000000000000e+01,1.458153657875049802e-04,6.134238462314201001e-04,8.862222199295111125e-04,1.049639050325068546e-02,1.132231189372239211e-01
5.200000000000000000e+01,1.137220338399691499e-04,4.822333311896853658e-04,7.450574498399920031e-04,9.152699179077017355e-03,9.527002309646503964e-02
5.300000000000000000e+01,8.498250633137693910e-05,3.743947721783769111e-04,6.820350219813864356e-04,8.017042127219431435e-03,8.537341427395850335e-02
5.400000000000000000e+01,6.241990265476449196e-05,3.190341783566585931e-04,5.738283824692214097e-04,6.474878235833592122e-03,8.050163544914568092e-02
5.500000000000000000e+01,4.366797471733185887e-05,2.482657512326014171e-04,4.776573704112774266e-04,5.606652064097161769e-03,6.847764317841953385e-02
5.600000000000000000e+01,3.774898558839279161e-05,2.055396126144914959e-04,4.122381937731178780e-04,4.533800609340721266e-03,5.664603326706629804e-02
5.700000000000000000e+01,3.351804113649325956e-05,1.617088377132702703e-04,3.560491364763551658e-04,3.800490789528043756e-03,5.081730037673881650e-02
5.800000000000000000e+01,2.650002762716319182e-05,1.356785334145627075e-04,3.203037591252844152e-04,3.286777957956621421e-03,4.668995898413119683e-02
5.900000000000000000e+01,2.993934133677100817e-05,9.445694477216992624e-05,3.054228770960065731e-04,2.834059546673373120e-03,4.404561342854695916e-02
6.000000000000000000e+01,2.012466821521563531e-05,7.193731525179103414e-05,2.500071980393592241e-04,2.438328307322490396e-03,4.107795267017655405e-02
6.100000000000000000e+01,1.518206551431866558e-05,5.724125496298082538e-05,2.244702491798200583e-04,2.039763087443580147e-03,3.728122523135524169e-02
6.200000000000000000e+01,1.171095333718508158e-05,4.735120632648470718e-05,1.821065482622286069e-04,1.718323945536726072e-03,3.338673850362994244e-02
6.300000000000000000e+01,2.047929786519464557e-05,4.063500856821278262e-05,1.778752122685300918e-04,1.490475566008120367e-03,3.057842332128768437e-02
6.400000000000000000e+01,1.358928613226506599e-05,3.962985899974569293e-05,1.593985841853440277e-04,1.243416438029276705e-03,2.849171979805686927e-02
6.500000000000000000e+01,1.706526410549802364e-05,2.481639000806445949e-05,1.374044207299585096e-04,1.010711785605078461e-03,2.648306373410047598e-02
6.600000000000000000e+01,1.877168890773717180e-05,2.315894740811952346e-05,1.269040496335582802e-04,9.318089475591762039e-04,2.408185351715286249e-02
6.700000000000000000e+01,1.334699940769290549e-05,2.340910439224686002e-05,1.159910432265709446e-04,7.339611988803618203e-04,2.162524600026638488e-02
6.800000000000000000e+01,1.289447300945045782e-05,2.039655355723368757e-05,9.297163351285053778e-05,6.320831064208221051e-04,2.006798856258640296e-02
6.900000000000000000e+01,1.423185894600109691e-05,1.742501178014776997e-05,8.467012132395979052e-05,5.465291140854811047e-04,1.868960683933218458e-02
7.000000000000000000e+01,2.186661237357778731e-05,1.260610559195018965e-05,9.256245230493398424e-05,4.929564266058505950e-04,1.686235036948358079e-02
7.100000000000000000e+01,2.010284576303700277e-05,1.483619410158620866e-05,7.569113289318529780e-05,4.316836170670246275e-04,1.550343407270782237e-02
7.200000000000000000e+01,2.089839645069702101e-05,1.077591524900611830e-05,6.883392337797555882e-05,3.774701011093339886e-04,1.423306981014416106e-02
7.300000000000000000e+01,2.079172001834272976e-05,1.791660372119086020e-05,7.205684831368408538e-05,3.026501013139171192e-04,1.270588685081219804e-02
7.400000000000000000e+01,2.806930073195879061e-05,1.074841654014058179e-05,6.981906224468037436e-05,2.505402247368060387e-04,1.142788967316465953e-02
7.500000000000000000e+01,2.024857547555658499e-05,2.587996468783604342e-05,6.778980642052623296e-05,2.115305489180929754e-04,9.443390492569814221e-03
7.600000000000000000e+01,2.136769382876657630e-05,1.559095750791605894e-05,7.165486888227601270e-05,1.872410226254617172e-04,8.387527459558286047e-03
7.700000000000000000e+01,3.009142011933807481e-05,1.223237382930175698e-05,6.856851431968902233e-05,1.599563388879898795e-04,7.323487002474537988e-03
7.800000000000000000e+01,3.242219325061412860e-05,1.247381957447668555e-05,5.786684767239425042e-05,1.523777066216869258e-04,6.543052961933915057e-03
7.900000000000000000e+01,2.076931375638579880e-05,1.297933481059221350e-05,6.402636343605383473e-05,1.502257149064156749e-04,5.768769974969445435e-03
8.000000000000000000e+01,2.465387847061517590e-05,1.258752267641050082e-05,6.692313841738517510e-05,1.213784949039009575e-04,5.318470971495514732e-03
8.100000000000000000e+01,2.645156713376728419e-05,1.652137648755491739e-05,6.528120227455858071e-05,1.117577521934087770e-04,4.929052389408661305e-03
8.200000000000000000e+01,3.033438145960687393e-05,1.424725753607081202e-05,6.749269740224939085e-05,1.032571010127769640e-04,4.361355768632058094e-03
8.300000000000000000e+01,2.372048030652162964e-05,1.968500855775712211e-05,6.395871555520127316e-05,8.993892914266332639e-05,4.034293735890814858e-03
8.400000000000000000e+01,2.683261837066464039e-05,1.572187049170281625e-05,6.219004208729561611e-05,6.379056708871733150e-05,3.533006228813362348e-03
8.500000000000000000e+01,2.415364134822350906e-05,2.131694543883178028e-05,7.362883246486706668e-05,6.123893506404520792e-05,3.123988687163237188e-03
8.600000000000000000e+01,2.547000965757995061e-05,2.132178513691851407e-05,7.384211526462181041e-05,5.522601041307861891e-05,2.717311747069683925e-03
8.700000000000000000e+01,2.091465526843361289e-05,2.088066428007628872e-05,7.290027811013288783e-05,5.137116924691653708e-05,2.570437734025654564e-03
8.800000000000000000e+01,2.215890838297429610e-05,1.889942298960445299e-05,7.592557742230887641e-05,4.413277792592040782e-05,2.281937857430915706e-03
8.900000000000000000e+01,2.864295071924871650e-05,2.131825376405771522e-05,7.526536249680138013e-05,4.588443277864229231e-05,1.904915531780959626e-03
9.000000000000000000e+01,2.931003160733247626e-05,2.307774099796766620e-05,6.981407321549060185e-05,3.562526427014489627e-05,1.688116823705732017e-03
9.100000000000000000e+01,3.703100643837053951e-05,2.431981642481151340e-05,7.428631647843353392e-05,3.662031113882413536e-05,1.653842762939672362e-03
9.200000000000000000e+01,3.347263429209768049e-05,2.104398056312906107e-05,7.529736648048679371e-05,3.556275912963702268e-05,1.546011958539428299e-03
9.300000000000000000e+01,2.751655428256949421e-05,2.682686258725919259e-05,7.379220076064729739e-05,2.819667925357816074e-05,1.389297665147726235e-03
9.400000000000000000e+01,3.365438998081948796e-05,2.497750528462905351e-05,7.299716903974573512e-05,2.275929159079037589e-05,1.357715139466586507e-03
9.500000000000000000e+01,3.271572885210627391e-05,2.562048681731265987e-05,7.861949741294615990e-05,2.186653275004779573e-05,1.177938060950345367e-03
9.600000000000000000e+01,3.329095384707603245e-05,2.513696994843606092e-05,8.106212519598532396e-05,3.109975363424499761e-05,1.064991956731708989e-03
9.700000000000000000e+01,2.575526197834410169e-05,2.651500975081599876e-05,9.100335256251312899e-05,2.506774887967022636e-05,9.286759216066142741e-04
9.800000000000000000e+01,2.303721207319586739e-05,2.556238895945472933e-05,8.825912168530791746e-05,2.037230753682006679e-05,8.104605547423204825e-04
9.900000000000000000e+01,2.276610121365596484e-05,2.382978082493547589e-05,8.577393559672241707e-05,1.847378939245913898e-05,7.592283649712205928e-04
1.000000000000000000e+02,2.596853676006816158e-05,2.733040116242868578e-05,8.349593499146212849e-05,2.650322851704967064e-05,6.529608496712580035e-04
1.010000000000000000e+02,2.493859035157530712e-05,3.012903922039456006e-05,9.454130750397027327e-05,1.659634192918701956e-05,5.819853629724924815e-04
1.020000000000000000e+02,2.677528685468555381e-05,3.138301362715090193e-05,9.171392547613343993e-05,1.732810459753597598e-05,5.518976098278782771e-04
1.030000000000000000e+02,2.819422272615224045e-05,3.393145742180969648e-05,9.203763934895192733e-05,1.448992538366500327e-05,5.047670853240981970e-04
1.040000000000000000e+02,3.220044974650004832e-05,3.019432285222833912e-05,9.202305498401397443e-05,1.817697516381944212e-05,4.473267824245397151e-04
1.050000000000000000e+02,2.829935860271248771e-05,3.222011624481879721e-05,9.649518604659679255e-05,2.062751081211011694e-05,3.920823400537232217e-04
1.060000000000000000e+02,2.768711594058892445e-05,2.731139061129539414e-05,1.029811487426313121e-04,2.159725771855303122e-05,3.702239485138258956e-04
1.070000000000000000e+02,2.611832672905212149e-05,3.123737267529680395e-05,9.970701496631040328e-05,1.707321801358574476e-05,3.222564913945014098e-04
1.080000000000000000e+02,2.560759500480624951e-05,3.066067609402978178e-05,1.025256637278149086e-04,1.926504019178487681e-05,2.869311898709980824e-04
1.090000000000000000e+02,3.046812171703106031e-05,3.177236009421768870e-05,9.713983700865291837e-05,1.653852212257778120e-05,2.456689063878858548e-04
1.100000000000000000e+02,3.355515347802651149e-05,2.943661607635039701e-05,1.087268975867861087e-04,2.011398098700212245e-05,2.159333502784743786e-04
1.110000000000000000e+02,3.083437903805830160e-05,2.800169172123556649e-05,1.055614725286035949e-04,1.676648321680129783e-05,2.202164435955999977e-04
1.120000000000000000e+02,2.437045577785568184e-05,2.545397872477650481e-05,1.068447228061986110e-04,2.111970557550080230e-05,1.943134730831852508e-04
1.130000000000000000e+02,2.522388232806260788e-05,2.407245257429746488e-05,1.107035866700911697e-04,1.944347505600241277e-05,1.709389156825391609e-04
1.140000000000000000e+02,2.389842096528482784e-05,2.447541908057182525e-05,1.176173300824201462e-04,2.092594371483347260e-05,1.672123967243477338e-04
1.150000000000000000e+02,2.629459091652019964e-05,2.688720142385303546e-05,1.242745471067285834e-04,2.159503565957177074e-05,1.500042960951297744e-04
1.160000000000000000e+02,2.060602580555848107e-05,3.307278304609528874e-05,1.324313585938652338e-04,3.003770510590086928e-05,1.314274314484498163e-04
1.170000000000000000e+02,2.517760958298254081e-05,3.052207039744292416e-05,1.304419539219781043e-04,1.766733343255832978e-05,1.131780236982571353e-04
1.180000000000000000e+02,3.155924506048624067e-05,2.942757143598040415e-05,1.359189713919795039e-04,2.648621179945909176e-05,1.002201272062297477e-04
1.190000000000000000e+02,3.209058756814542335e-05,2.876331199641590786e-05,1.350840606684222678e-04,3.146061852066228681e-05,8.915132655040736154e-05
1.200000000000000000e+02,2.529108641124988566e-05,2.404807865630242958e-05,1.301402050327693516e-04,2.938740052793598068e-05,8.924535997034688251e-05
1.210000000000000000e+02,2.438301779439377981e-05,3.026135506023486244e-05,1.268609633885420251e-04,2.456336856948571068e-05,7.674243533417612895e-05
1.220000000000000000e+02,2.837304632230530643e-05,2.621168062866274795e-05,1.278820945952441335e-04,2.448831817669638866e-05,6.786139591352657874e-05
1.230000000000000000e+02,2.685330631724269779e-05,2.880423071438542593e-05,1.341570072007636227e-04,3.150717118605150802e-05,6.135836420273488301e-05
1.240000000000000000e+02,2.703169931550508664e-05,2.849118040004761099e-05,1.277182662196008067e-04,2.561007986223717836e-05,5.774373209521677097e-05
1.250000000000000000e+02,3.017032570062916363e-05,2.258629030049696951e-05,1.368281577842633823e-04,3.637039315707024656e-05,4.912201285034445419e-05
1.260000000000000000e+02,2.507943651419708431e-05,2.421699744492578077e-05,1.363993713039413080e-04,2.717158790743745556e-05,4.850249494325886701e-05
1.270000000000000000e+02,2.649415415567624166e-05,2.482701499639805576e-05,1.266923055358581962e-04,2.920471097689336659e-05,5.100435521843138531e-05
1.280000000000000000e+02,3.209945060889118906e-05,2.376405647752655170e-05,1.321397758562437019e-04,2.648829207374525652e-05,4.190519557445426813e-05
1.290000000000000000e+02,2.658703269087236976e-05,2.602162341980296389e-05,1.253052882908001209e-04,2.697733888523679013e-05,3.545761238399336435e-05
1.300000000000000000e+02,2.445864141442655182e-05,2.624823043118063026e-05,1.279640539272319799e-04,2.762106107112582976e-05,3.756732745618940328e-05
1.310000000000000000e+02,3.403297383408609988e-05,2.442704433402997921e-05,1.242610701990276567e-04,2.508737842066288692e-05,3.720234803039623728e-05
1.320000000000000000e+02,2.673316224965915922e-05,2.759369835036995511e-05,1.229734106364954727e-04,2.542898696522577495e-05,2.964636453706148700e-05
1.330000000000000000e+02,3.070414598027593200e-05,2.402777722410043282e-05,1.271060995623463086e-04,2.412829018327844466e-05,2.701397916238246211e-05
1.340000000000000000e+02,2.922200709620792480e-05,2.481090130779239900e-05,1.278771104472609110e-04,2.515532391300645543e-05,3.145739664378588429e-05
1.350000000000000000e+02,2.718807529911160259e-05,2.431533248070660846e-05,1.348272969089459039e-04,2.520471627698306349e-05,2.519550045421148354e-05
1.360000000000000000e+02,2.387756429522713830e-05,3.730517554201284725e-05,1.378674225031017997e-04,2.789694629001804316e-05,3.209925919034350983e-05
1.370000000000000000e+02,2.060694522232342507e-05,2.697814978624979432e-05,1.344351644579910854e-04,3.066400663653823244e-05,2.460775738244436184e-05
1.380000000000000000e+02,2.647481571993459681e-05,2.816985030085206176e-05,1.396314612992499704e-04,2.585658184783845570e-05,1.713889711019156437e-05
1.390000000000000000e+02,2.638191881609852629e-05,2.928254431711074801e-05,1.369243269400133300e-04,3.076091780940259923e-05,2.202398516981673993e-05
1.400000000000000000e+02,2.012652522553892709e-05,3.164808478717251461e-05,1.370868950972825573e-04,2.947442104839215204e-05,1.875854398747378582e-05
1.410000000000000000e+02,3.302647621739041028e-05,2.838026963347672904e-05,1.371216718591972139e-04,3.336028188327677668e-05,1.872001034075587711e-05
1.420000000000000000e+02,2.931271679773583827e-05,3.320529126293880751e-05,1.365547524815324820e-04,3.414733070516984270e-05,2.193585845178258609e-05
1.430000000000000000e+02,2.564854685638273679e-05,3.527335615183258000e-05,1.477809581018618701e-04,3.244643735844654486e-05,1.611415582503106236e-05
1.440000000000000000e+02,2.892030053180949523e-05,3.394985583260456963e-05,1.400759446973376399e-04,2.839783239361182154e-05,1.801467797790667902e-05
1.450000000000000000e+02,2.500871761523804082e-05,3.297047764572180739e-05,1.366597895225973858e-04,3.256904081638811732e-05,1.997435059442054239e-05
1.460000000000000000e+02,2.565081976191319058e-05,3.420847983259811542e-05,1.298512791692019164e-04,2.716432863625328764e-05,1.830686181725216244e-05
1.470000000000000000e+02,2.284536389851599125e-05,2.583414000478789774e-05,1.236903474868267239e-04,2.978031232925282268e-05,2.111881520239222709e-05
1.480000000000000000e+02,2.236716361680990417e-05,2.750827220365792414e-05,1.268609428217715163e-04,2.778826062588279910e-05,1.438653916940868527e-05
1.490000000000000000e+02,3.009240188744932709e-05,2.631280392617618702e-05,1.226990514822112743e-04,2.570640460275441797e-05,1.727906667625678239e-05
1.500000000000000000e+02,3.165132695515104899e-05,2.761833100473065628e-05,1.198723080022556786e-04,2.047186604714479330e-05,1.220125577172659348e-05
1.510000000000000000e+02,2.911900025148739246e-05,2.624763523662032583e-05,1.270533357708991673e-04,2.525406919218209367e-05,1.944918406959761370e-05
1.520000000000000000e+02,2.249924731645425169e-05,3.637340336826166975e-05,1.238102775679150724e-04,2.425718260024023465e-05,1.581510957682219498e-05
1.530000000000000000e+02,2.309271900824416690e-05,2.930458877903330261e-05,1.207502943982863286e-04,2.881274662536181808e-05,1.480645659912571688e-05
1.540000000000000000e+02,3.253402730796217668e-05,2.695882539016647428e-05,1.223509647187981386e-04,3.026513863280122507e-05,2.381326662059812804e-05
1.550000000000000000e+02,2.212560391834372808e-05,2.568510340705820738e-05,1.230622811386750115e-04,2.935536049331055608e-05,1.677409415279385030e-05
1.560000000000000000e+02,2.165373859297492487e-05,3.715426145944888958e-05,1.266864021192137812e-04,2.741874676992495097e-05,1.743112241980870891e-05
1.570000000000000000e+02,2.191342975843557639e-05,3.582875406449304023e-05,1.240659258492371464e-04,3.242468616226901190e-05,1.532836116147073824e-05
1.580000000000000000e+02,2.385095940071746412e-05,2.749105900812232051e-05,1.241349551992509959e-04,2.885398055796351002e-05,2.166671813996767781e-05
1.590000000000000000e+02,2.308027546260582596e-05,2.674433638993889417e-05,1.295656578911286161e-04,2.998020926681110865e-05,1.405253828679065009e-05
1.600000000000000000e+02,2.050368277095593328e-05,2.443974808608029292e-05,1.204221508595004764e-04,2.934335756654693483e-05,2.261992892060860072e-05
1.610000000000000000e+02,2.232666688573026192e-05,2.861033740564344896e-05,1.272110612882126901e-04,2.924093814038464245e-05,1.593609180838839734e-05
1.620000000000000000e+02,2.282760123650806605e-05,2.657950850404322551e-05,1.287086349168742316e-04,2.869968112184650977e-05,1.314153681397645101e-05
1.630000000000000000e+02,2.588858486407552562e-05,2.800030229432870499e-05,1.390483115423224447e-04,3.085829598603595514e-05,1.896485425001426250e-05
1.640000000000000000e+02,2.257467102106947010e-05,3.352524981903304280e-05,1.401319049149085672e-04,3.177119075115086844e-05,1.704522198842095548e-05
1.650000000000000000e+02,1.785257619635327586e-05,2.654702263404917773e-05,1.375276735012809226e-04,3.737928914793187118e-05,2.559009009472923424e-05
1.660000000000000000e+02,1.964794465580954608e-05,2.565737774939957916e-05,1.348682006955259638e-04,3.859156670071861583e-05,1.315497650289376708e-05
1.670000000000000000e+02,2.091655345159981749e-05,3.547759313726750463e-05,1.419674828360140140e-04,3.504322416036931287e-05,1.722079729626901923e-05
1.680000000000000000e+02,2.012772588833033893e-05,2.829233003942555058e-05,1.451404046022286565e-04,3.429909053809243602e-05,1.663027077991596769e-05
1.690000000000000000e+02,1.957384756301472351e-05,2.996787793385635723e-05,1.428804259590021886e-04,3.696962014476667946e-05,1.561467233501812046e-05
1.700000000000000000e+02,2.279583081787883714e-05,2.832256406948285843e-05,1.425167431169382937e-04,3.924599157678620998e-05,1.505660824951959853e-05
1.710000000000000000e+02,1.976158955974138820e-05,2.716403990388194245e-05,1.415684677495976374e-04,3.145495913259299670e-05,1.646289159706881833e-05
1.720000000000000000e+02,1.763639116925119765e-05,3.162468761086500990e-05,1.412363714410336257e-04,3.396305509484331964e-05,1.338404453432584518e-05
1.730000000000000000e+02,2.059904181928029487e-05,3.025703351056119317e-05,1.436435719373019282e-04,2.999906895895243508e-05,1.555929149665846722e-05
1.740000000000000000e+02,2.630432315997577319e-05,3.483992856712081476e-05,1.418755935909121746e-04,3.726240639800870724e-05,1.544865835390041298e-05
1.750000000000000000e+02,2.251714776002611273e-05,3.644506756617094112e-05,1.552469051439020475e-04,3.849173384340431880e-05,1.760614879209310146e-05
1.760000000000000000e+02,2.521154439194539520e-05,2.771637666576509673e-05,1.489393654574566739e-04,3.520969231063375560e-05,1.690895067485431724e-05
1.770000000000000000e+02,2.482369055212263476e-05,3.094320368457470494e-05,1.525583735213498215e-04,3.652744432180998757e-05,1.974868679621710754e-05
1.780000000000000000e+02,2.638297044954551751e-05,3.089220501850675760e-05,1.561935946250425644e-04,4.112915715581699772e-05,1.318214394163685910e-05
1.790000000000000000e+02,2.318498507725141877e-05,2.855367260423680165e-05,1.624229849848113361e-04,3.615179728855277830e-05,1.798606985103923250e-05
1.800000000000000000e+02,2.155559546856977704e-05,2.762803259992452354e-05,1.682932704494266574e-04,3.576772874436251470e-05,1.417259568348150367e-05
1.810000000000000000e+02,2.640989934510340476e-05,3.151572145843051231e-05,1.700342400211551919e-04,3.768225048750295514e-05,2.202442213417032946e-05
1.820000000000000000e+02,2.509173132514419535e-05,3.315068412823585220e-05,1.724548596484520857e-04,3.885132500092147723e-05,1.669986133279177665e-05
1.830000000000000000e+02,2.229717378576800968e-05,3.417903651270481902e-05,1.669581485569393564e-04,3.439635544899566355e-05,1.617004307818969977e-05
1.840000000000000000e+02,1.885886329966446340e-05,2.987889354610917536e-05,1.651695358155791382e-04,3.914823624762142629e-05,1.677453773618609034e-05
1.850000000000000000e+02,1.414950288225469421e-05,3.509985137473137229e-05,1.710948377414700516e-04,3.962109883071107674e-05,1.573165151158573138e-05
1.860000000000000000e+02,2.181450843974364062e-05,2.449028744300196792e-05,1.689480812039345636e-04,3.603265182205994677e-05,2.004126579557841126e-05
1.870000000000000000e+02,1.541021450157664674e-05,2.973582688303721966e-05,1.864389970237523286e-04,3.881639936920144862e-05,1.766496013799745413e-05
1.880000000000000000e+02,2.315211794623461827e-05,2.695716515710433470e-05,1.727959142648893831e-04,3.688436712967479991e-05,1.718270161388257833e-05
1.890000000000000000e+02,2.319006453088690023e-05,3.467691614700285641e-05,1.725067514838363181e-04,3.704820565608724081e-05,1.944284451027566973e-05
1.900000000000000000e+02,1.989993977269399750e-05,2.654649637523487371e-05,1.724496804311748122e-04,2.981018886927255807e-05,1.667247692471729437e-05
1.910000000000000000e+02,1.899764071511267360e-05,2.906132342672673730e-05,1.805319425453033588e-04,3.446965128384160693e-05,1.693140254155345303e-05
1.920000000000000000e+02,2.138699837361812683e-05,2.717245824623848449e-05,1.618516469117370349e-04,4.159455931940225781e-05,1.874862609152483373e-05
1.930000000000000000e+02,2.979545230252789167e-05,3.112900716684130487e-05,1.709377494975017342e-04,3.834209215525241632e-05,2.949169000798779194e-05
1.940000000000000000e+02,2.033151810654221237e-05,2.818177523067344481e-05,1.666227041340340165e-04,3.765774606079297371e-05,2.270425577399759476e-05
1.950000000000000000e+02,1.776840178591143626e-05,2.476652378347043992e-05,1.623840171336432547e-04,3.630381883890088091e-05,1.941826529527901357e-05
1.960000000000000000e+02,2.377963200572708047e-05,2.937352419485339539e-05,1.578941692151891729e-04,3.330387641808929544e-05,2.250245238100134770e-05
1.970000000000000000e+02,2.444810280843867645e-05,2.678687070545304749e-05,1.609380006255545226e-04,3.509303739501756780e-05,2.027461328368840299e-05
1.980000000000000000e+02,2.105034961574769881e-05,2.836303240671966819e-05,1.506576765105682725e-04,3.363595141592234938e-05,1.587847315420720662e-05
1.990000000000000000e+02,2.446220702712054162e-05,2.591915007310596764e-05,1.415943217010218191e-04,3.418326120807613222e-05,2.109079240242284214e-05
2.000000000000000000e+02,2.134889332783274085e-05,2.381574450915913133e-05,1.595662346304260737e-04,2.855689247893700156e-05,2.710649905135475990e-05
2.010000000000000000e+02,2.187847228329875549e-05,2.167452285606330520e-05,1.456139892335173158e-04,3.012759598475245326e-05,1.661956138243603220e-05
2.020000000000000000e+02,1.791153102703724187e-05,2.220461914725913033e-05,1.428579301695487302e-04,3.144531161169972222e-05,2.010299033894380472e-05
2.030000000000000000e+02,2.247590850468217383e-05,2.487992985855669303e-05,1.473394111135561957e-04,3.248424956425743915e-05,2.292124704628140108e-05
2.040000000000000000e+02,1.946534390839804729e-05,2.937086871024341406e-05,1.578469966053708262e-04,2.569051724976567641e-05,1.983145870798619370e-05
2.050000000000000000e+02,1.824252521698266349e-05,3.241479127191748688e-05,1.410678592800307385e-04,2.964860542153946454e-05,1.927797733303204808e-05
2.060000000000000000e+02,2.463083603365667784e-05,2.961886949015557491e-05,1.377460391415175067e-04,2.652013018145105150e-05,1.751640899128048545e-05
2.070000000000000000e+02,2.392896964109603175e-05,3.104499216832756758e-05,1.296900790693777950e-04,2.916743711645075621e-05,1.816034389157117346e-05
2.080000000000000000e+02,2.194514266429248295e-05,3.792845177108539190e-05,1.293410584859433499e-04,3.132511865888698566e-05,1.817279361093770973e-05
2.090000000000000000e+02,2.183067146832584626e-05,2.777637697737311839e-05,1.413830921261904905e-04,3.007975618152247677e-05,1.880131651599281639e-05
2.100000000000000000e+02,1.855527006822121905e-05,2.736649159373882867e-05,1.341524709785879566e-04,2.981458917750146043e-05,2.307158626035921145e-05
2.110000000000000000e+02,2.070392116149122330e-05,3.203449843502959027e-05,1.367400153757802883e-04,4.153964855357905606e-05,2.888592916661103516e-05
2.120000000000000000e+02,2.369725951822942989e-05,3.090047151310670870e-05,1.421980648287357596e-04,3.060702712609497667e-05,2.311142029287616140e-05
2.130000000000000000e+02,2.722052664783092268e-05,2.736048043816552422e-05,1.399388508775967210e-04,3.341526178624043553e-05,1.894564097582041029e-05
2.140000000000000000e+02,2.535427451344496319e-05,2.901988617498574285e-05,1.490071023130257188e-04,3.135059328063238837e-05,2.460178108409927233e-05
2.150000000000000000e+02,2.090170550739234301e-05,2.728596865286814221e-05,1.463937054119179848e-04,3.424372695237654085e-05,1.854436372050738413e-05
2.160000000000000000e+02,2.445547874341258421e-05,3.123313669117777636e-05,1.510016042561845850e-04,3.618033617436289262e-05,1.867401485888819934e-05
2.170000000000000000e+02,1.872897064447709425e-05,3.400058916314119273e-05,1.499734809827790727e-04,3.452114497026759210e-05,2.030139040265499517e-05
2.180000000000000000e+02,2.449434907236813785e-05,3.069583346448911954e-05,1.526873023862673762e-04,4.043994226010649840e-05,1.794810316180228682e-05
2.190000000000000000e+02,2.633255775574827595e-05,3.200174344042405750e-05,1.533281841842315529e-04,4.134638057962103375e-05,2.392586370902893833e-05
2.200000000000000000e+02,2.400844191030593322e-05,3.383332777140424241e-05,1.563496429120014852e-04,4.194197772566798932e-05,1.789545702812755934e-05
2.210000000000000000e+02,2.306615369196407528e-05,3.846641630633751419e-05,1.492688121136342971e-04,3.743813320111755161e-05,2.711371780872440240e-05
2.220000000000000000e+02,2.423400699569366878e-05,3.674917266405230976e-05,1.650783653432963405e-04,3.526512277940430096e-05,1.831067704083366721e-05
2.230000000000000000e+02,2.559196968210386558e-05,3.358441739598205800e-05,1.575333774047615876e-04,3.463815519466617587e-05,1.901244040136695901e-05
2.240000000000000000e+02,2.499005965772571614e-05,3.457676243623364343e-05,1.525424314672285675e-04,3.740468983681743964e-05,1.411953142793631599e-05
2.250000000000000000e+02,3.387079560002170808e-05,3.928755834814445791e-05,1.534505666482832709e-04,3.463231427081048253e-05,1.700114060010360362e-05
2.260000000000000000e+02,2.944558916262440817e-05,4.074875353932139177e-05,1.539381373139026010e-04,3.244779144839782248e-05,1.554404688353105968e-05
2.270000000000000000e+02,2.871510360957785224e-05,3.755527162174754352e-05,1.535772436096483062e-04,3.248278253920044989e-05,1.537659333572527487e-05
2.280000000000000000e+02,3.474463907626734738e-05,4.230081468714619319e-05,1.620840225144970503e-04,3.204855549943097515e-05,2.270966962392151345e-05
2.290000000000000000e+02,2.935507353440947043e-05,4.027751147861469150e-05,1.483905283116149221e-04,3.164999623239683757e-05,1.615053456627268957e-05
2.300000000000000000e+02,2.780556005255174767e-05,3.426579467247226063e-05,1.499146469265966175e-04,3.125176327400946974e-05,2.410002010666545402e-05
2.310000000000000000e+02,2.688311461285231019e-05,3.531730594408255541e-05,1.437618348237856836e-04,2.897607932250689800e-05,1.834895284058557507e-05
2.320000000000000000e+02,2.791940961821559597e-05,2.865027518750284941e-05,1.497892545361256822e-04,2.924246237967498274e-05,1.663859532552436349e-05
2.330000000000000000e+02,2.969245371209350282e-05,2.687818480373582730e-05,1.446737149800592093e-04,3.051715511803720915e-05,2.477533729072778357e-05
2.340000000000000000e+02,3.120782298537960742e-05,2.466316372795596124e-05,1.466786706737499557e-04,2.978162862221633844e-05,2.375286210831717426e-05
2.350000000000000000e+02,3.442230707328963746e-05,2.764670690491577432e-05,1.416384904584511162e-04,3.609524751002624043e-05,1.906852041988482682e-05
2.360000000000000000e+02,3.047923157062371047e-05,2.627384398101728635e-05,1.410142706012029734e-04,3.854330402086603158e-05,2.234993091676518162e-05
2.370000000000000000e+02,4.259550292806668637e-05,2.730859706467914094e-05,1.394601125712657819e-04,2.952465048644548062e-05,2.074032377497037061e-05
2.380000000000000000e+02,3.453055843227748056e-05,2.780339186880809166e-05,1.349749265456834380e-04,3.540426850279221327e-05,2.247778784769671745e-05
2.390000000000000000e+02,4.033391452240575603e-05,3.153472676176161116e-05,1.368446982212834229e-04,3.355471181076818965e-05,1.874507526211655062e-05
2.400000000000000000e+02,3.024599482948087115e-05,2.967270847553660218e-05,1.354975467113828103e-04,3.920189013983943482e-05,2.133048940389237202e-05
2.410000000000000000e+02,3.059674231642439679e-05,2.493225714128577408e-05,1.413967928320936096e-04,2.859382086295436665e-05,2.025752706413808113e-05
2.420000000000000000e+02,2.638020689638143068e-05,2.704508323903009881e-05,1.430615410439317614e-04,2.804673714129624074e-05,2.191743734403228672e-05
2.430000000000000000e+02,2.751302072223626993e-05,2.810177332235319625e-05,1.462582990526817284e-04,2.860954471461951698e-05,2.178524678730919817e-05
2.440000000000000000e+02,2.828349173045197062e-05,2.953310958664356889e-05,1.464133712248960606e-04,3.236950634943891458e-05,2.093368663014238962e-05
2.450000000000000000e+02,2.989837284805840767e-05,3.300148758300647245e-05,1.419915357433465530e-04,3.663291172151250663e-05,2.102733567121983782e-05
2.460000000000000000e+02,2.057634066932045869e-05,3.323080420203350371e-05,1.429852341783277581e-04,3.408374439251016241e-05,1.909687440171392581e-05
2.470000000000000000e+02,2.687273145751678527e-05,3.474007737547246677e-05,1.463665963826743521e-04,3.426168013287433922e-05,2.484619081788430606e-05
2.480000000000000000e+02,2.170576472759755404e-05,3.567858675068702468e-05,1.534423865175993384e-04,3.250266253018718743e-05,2.057188802961906759e-05
2.490000000000000000e+02,2.409798287028586117e-05,2.794872638589573910e-05,1.440948086582904963e-04,3.470501842928186420e-05,2.172304375580580427e-05
2.500000000000000000e+02,2.685296475757326107e-05,3.338514825468319458e-05,1.444568789928935004e-04,3.824696340470890021e-05,2.178020252940893187e-05
2.510000000000000000e+02,2.839847808988604783e-05,2.794537292871712708e-05,1.455858069790982867e-04,3.829230945651129758e-05,2.537718971518110322e-05
2.520000000000000000e+02,2.441810497633145616e-05,2.867366781778013518e-05,1.416315277036339637e-04,3.428382903902793544e-05,2.218383918939359489e-05
2.530000000000000000e+02,3.060296543988538787e-05,3.145539834126243051e-05,1.409660206561635931e-04,3.235201925855246685e-05,2.207277185450884360e-05
2.540000000000000000e+02,3.097067299595579470e-05,2.270426944261938473e-05,1.432442126191313392e-04,3.387991124570444157e-05,1.854828887470905130e-05
2.550000000000000000e+02,3.394629661412906785e-05,2.749496337139945012e-05,1.422430171790223241e-04,2.834590565869987699e-05,1.889945459454533960e-05
2.560000000000000000e+02,2.782974370141300113e-05,2.846119605381947082e-05,1.473080297784701287e-04,3.476556014614384793e-05,1.930083922874192837e-05
2.570000000000000000e+02,2.698988379057354337e-05,2.241074203679360721e-05,1.397590851263119660e-04,3.642720346352934513e-05,1.835856046150663445e-05
2.580000000000000000e+02,2.711969645341483215e-05,2.487246847404644967e-05,1.376697001883586680e-04,3.228979109226592925e-05,1.628449197166315088e-05
2.590000000000000000e+02,2.452247004602892133e-05,2.167529127694578506e-05,1.411135985466271947e-04,3.689671779305569999e-05,2.126875714125731065e-05
2.600000000000000000e+02,2.564909327074094136e-05,2.350668865502836269e-05,1.396894795976377779e-04,3.842450165292277120e-05,1.797374259737694047e-05
2.610000000000000000e+02,2.540794517180700041e-05,2.496518075434384087e-05,1.573906132047442341e-04,2.621885939024792833e-05,1.878939076482843973e-05
2.620000000000000000e+02,2.507138241036876991e-05,2.573532908778375372e-05,1.457328606192520581e-04,3.531815972079854760e-05,2.484963301785381162e-05
2.630000000000000000e+02,2.419028560052272070e-05,2.473414779091687166e-05,1.441657182442712681e-04,3.183823365249249804e-05,1.802757805180466022e-05
2.640000000000000000e+02,2.540240038595431571e-05,2.490285955059068357e-05,1.537100318386164233e-04,3.331832178254945376e-05,1.950889524093835092e-05
2.650000000000000000e+02,2.642030320021415690e-05,2.463145678421874152e-05,1.515823720964482035e-04,3.274653419471640348e-05,1.984412076705410755e-05
2.660000000000000000e+02,2.244158815734031975e-05,3.512228872459832729e-05,1.547394453355055433e-04,3.552686951169281571e-05,2.260885035920701114e-05
2.670000000000000000e+02,2.322298275458933858e-05,3.430843399032657004e-05,1.597974842247884553e-04,3.074147764292600726e-05,2.060522899138828024e-05
2.680000000000000000e+02,2.445480788870746380e-05,3.892263428117992419e-05,1.497978813173039825e-04,2.978633902495086971e-05,2.289826177204190572e-05
2.690000000000000000e+02,3.387449549296928097e-05,3.579717591961628642e-05,1.460634238928948392e-04,2.839414780642091074e-05,2.166732015740358008e-05
2.700000000000000000e+02,3.394296520975448317e-05,3.308830562387399254e-05,1.442315150947948155e-04,3.162358273223198069e-05,2.388734381142398888e-05
2.710000000000000000e+02,2.426696774793235534e-05,4.290654238159330447e-05,1.532779686954643950e-04,2.864665429114232609e-05,1.808796237456888889e-05
2.720000000000000000e+02,2.721143741579723496e-05,3.804334510648654799e-05,1.529448261077259730e-04,3.027649203368731889e-05,2.141310533665397031e-05
2.730000000000000000e+02,2.191347109337105081e-05,4.065531878527650633e-05,1.510078347093379847e-04,2.983368404296804499e-05,2.554979641322674411e-05
2.740000000000000000e+02,2.434652038130202811e-05,4.010557219336075008e-05,1.528148700732367971e-04,2.954828842482992712e-05,1.928228634873185854e-05
2.750000000000000000e+02,2.548664182211446416e-05,3.960648318113157984e-05,1.513215417942026519e-04,3.307401695729073055e-05,2.103966189315187307e-05
2.760000000000000000e+02,3.026465612632200930e-05,3.898122317158581041e-05,1.654583951256061169e-04,2.946229004141542873e-05,2.585730398863006485e-05
2.770000000000000000e+02,2.409998083863218454e-05,4.472619416440171136e-05,1.431426951082892529e-04,2.634430786652153245e-05,2.072721731283255764e-05
2.780000000000000000e+02,2.186035873963376730e-05,3.679722928351392142e-05,1.520660819537278385e-04,2.836817322315887679e-05,2.521528926147098559e-05
2.790000000000000000e+02,3.080762413687487822e-05,3.887998466955977506e-05,1.512002252638255939e-04,2.640142443588455734e-05,2.202912126658684855e-05
2.800000000000000000e+02,2.960352859504578049e-05,4.029511046621525594e-05,1.602243858916940766e-04,2.644994146172585658e-05,2.385132810134305004e-05
2.810000000000000000e+02,2.427656280978851555e-05,3.980822676241668745e-05,1.574771920661577340e-04,3.184694815538957613e-05,1.958729291084981838e-05
2.820000000000000000e+02,2.856816486596081006e-05,3.686603000996324653e-05,1.658476955030963040e-04,3.162428162906127938e-05,1.990974761179042929e-05
2.830000000000000000e+02,2.484375349731671179e-05,3.735830135742634894e-05,1.644887347699297564e-04,3.482681205979609729e-05,1.605689812889110613e-05
2.840000000000000000e+02,3.074794490487420262e-05,3.593747072072606130e-05,1.595590092901000290e-04,3.583776307636288294e-05,1.810202803709248798e-05
2.850000000000000000e+02,2.854852180023126351e-05,3.614414337682614331e-05,1.603077245291295583e-04,3.075486998704857200e-05,1.754625503325168978e-05
2.860000000000000000e+02,3.335163903162019494e-05,3.529333490270847307e-05,1.657039584567199242e-04,3.797049141684993856e-05,1.826998866172324654e-05
2.870000000000000000e+02,2.850506218743387166e-05,3.878062418050109983e-05,1.587054338436644230e-04,3.460737149729720130e-05,1.498249465159418037e-05
2.880000000000000000e+02,2.842213627007872390e-05,3.956375147162738415e-05,1.618418021808176732e-04,4.222647773988175146e-05,1.272925149975456804e-05
2.890000000000000000e+02,2.831477454934283600e-05,3.131396671085528993e-05,1.699881593231200583e-04,3.876305399597157475e-05,1.700029575679717908e-05
2.900000000000000000e+02,2.694404731151678334e-05,3.202297564985912004e-05,1.748283665715666402e-04,3.366276000715817673e-05,1.667807275773647291e-05
2.910000000000000000e+02,1.845622003315838811e-05,3.729975731026069496e-05,1.673144717101449075e-04,3.476775582356150807e-05,1.914159070470766721e-05
2.920000000000000000e+02,1.888929384707971337e-05,4.159107070067502576e-05,1.712680119161369419e-04,3.263376483775282111e-05,1.906187429356887009e-05
2.930000000000000000e+02,2.374190424225819385e-05,3.090377653092168941e-05,1.739083004209662775e-04,3.381274558578173384e-05,1.741440479940958852e-05
2.940000000000000000e+02,1.988576216893633841e-05,2.813299898796195464e-05,1.712135605903553071e-04,3.387007876776149118e-05,1.567970141846952714e-05
2.950000000000000000e+02,1.714028436949899259e-05,3.025698769321127912e-05,1.719160196188562750e-04,3.544641834452022522e-05,1.955973630951568509e-05
2.960000000000000000e+02,1.751755144030475719e-05,3.409874420623459912e-05,1.698066034430123494e-04,3.130904840242809684e-05,1.872611407571778130e-05
2.970000000000000000e+02,2.158406569485737947e-05,2.818248487745922404e-05,1.823992712997046794e-04,3.641756719086064464e-05,1.876214698992573204e-05
2.980000000000000000e+02,1.673919270461787789e-05,3.649292778262758219e-05,1.969362709425270808e-04,3.196241194181048684e-05,1.974038468033345595e-05
2.990000000000000000e+02,1.733754088817374139e-05,3.485495559885087857e-05,1.850223868886669010e-04,2.943105833597137178e-05,1.681654074536798049e-05
3.000000000000000000e+02,2.134897910932576082e-05,3.262911735446571981e-05,1.921607869618258135e-04,3.024197985068699523e-05,2.041407449837606691e-05
3.010000000000000000e+02,1.476714861614603080e-05,2.898098662396098035e-05,1.920946034219550569e-04,3.567233715784379200e-05,1.418238435435537070e-05
3.020000000000000000e+02,1.928525663807967305e-05,3.079657769533561407e-05,1.897249764719610710e-04,3.829319638093409139e-05,1.423644080766894859e-05
3.030000000000000000e+02,2.084450167150198041e-05,2.807257555259567994e-05,1.924121063811012888e-04,3.987911072378391708e-05,2.316244256161947845e-05
3.040000000000000000e+02,2.314855173335406135e-05,4.078140058971779780e-05,2.005292189716234574e-04,3.093986076907473404e-05,1.402425674079665896e-05
3.050000000000000000e+02,2.069473544441535751e-05,3.891676137190991369e-05,2.221592814716233377e-04,3.384882681056744502e-05,1.460543988651696878e-05
3.060000000000000000e+02,1.685559896147381664e-05,2.769619845766069233e-05,2.076526659126054497e-04,4.034088666993174144e-05,1.839540631476399568e-05
3.070000000000000000e+02,1.861429170413320122e-05,3.015211488555102903e-05,2.168349112876555296e-04,3.518182342487907732e-05,1.939512073656501912e-05
3.080000000000000000e+02,2.087156685892654906e-05,2.707290549863738960e-05,2.122514120866947351e-04,3.678124173744912184e-05,1.852632977961121696e-05
3.090000000000000000e+02,2.585461116755283228e-05,3.261547991129098989e-05,1.963589870315196606e-04,2.946869712205923975e-05,2.127555525077706733e-05
3.100000000000000000e+02,2.540822967367351026e-05,2.625042068171712373e-05,2.006508398577633301e-04,2.873689102866894274e-05,1.471842055422722950e-05
3.110000000000000000e+02,2.848444605640931826e-05,2.821725623003423777e-05,1.921675958698187969e-04,3.094884046928036980e-05,1.807626277439133844e-05
3.120000000000000000e+02,2.560814509056097421e-05,2.826203507411140237e-05,1.933187935103664046e-04,3.611680712278797500e-05,2.324149465460223496e-05
3.130000000000000000e+02,2.283828642601903880e-05,2.320949125078630715e-05,2.008228613488149961e-04,3.013316618039052486e-05,2.154326213388291222e-05
3.140000000000000000e+02,1.631804048585205891e-05,2.659719822606376738e-05,1.970913161263299074e-04,3.247750468426957582e-05,2.056683662177150040e-05
3.150000000000000000e+02,2.377862296087940308e-05,3.007707776758739016e-05,2.056021826051246393e-04,3.517210605408216395e-05,2.035627439089804369e-05
3.160000000000000000e+02,2.199159707727549318e-05,2.667529804256663084e-05,1.991599845393432489e-04,3.489179736748670990e-05,2.178432934163421208e-05
3.170000000000000000e+02,2.270916826629942875e-05,3.334600732785020227e-05,2.031922274627895320e-04,3.373013117125012172e-05,2.446398939692784325e-05
3.180000000000000000e+02,1.993604410932547921e-05,3.395569164788003746e-05,2.012977599136211992e-04,2.826137182587729058e-05,1.939402519679500614e-05
3.190000000000000000e+02,2.246677625650228549e-05,3.046026828956716059e-05,2.024251985820457733e-04,3.427869168082242624e-05,2.385127494841654539e-05
3.200000000000000000e+02,2.713021248990088452e-05,3.286658721035617958e-05,2.090233151970100067e-04,3.125430970762899108e-05,2.026191550064115887e-05
3.210000000000000000e+02,2.247861402393525054e-05,2.421884001024832145e-05,2.237888299034818118e-04,3.154790227477555220e-05,1.692633545069543999e-05
3.220000000000000000e+02,1.798516189144283572e-05,2.690387220560808146e-05,2.090584976470744039e-04,2.902179459784992588e-05,2.101973920576316601e-05
3.230000000000000000e+02,1.631385372291571656e-05,2.608812574844687759e-05,2.123231682259474340e-04,2.597424058059516483e-05,1.960732358308181489e-05
3.240000000000000000e+02,1.783881319983304792e-05,2.983944043788433476e-05,2.183410035836441665e-04,2.817356087247979701e-05,2.564736517640664459e-05
3.250000000000000000e+02,1.834308526260652883e-05,3.288682409197107859e-05,2.155330130552135515e-04,2.813973365711763819e-05,1.774755921601922637e-05
3.260000000000000000e+02,2.314814948467525113e-05,3.149492537812825788e-05,2.238104784499928002e-04,3.461465315324208092e-05,1.716736006129870873e-05
3.270000000000000000e+02,2.049327450392990357e-05,3.412190583562679791e-05,2.264932292256327528e-04,3.815031018439274391e-05,1.836487750928039731e-05
3.280000000000000000e+02,2.690525999071713414e-05,3.273794754299341747e-05,2.252044069975811524e-04,3.274051585755444194e-05,1.651845005301577629e-05
3.290000000000000000e+02,2.710308510800452098e-05,3.129389720579744960e-05,2.109426458017926720e-04,3.649765702851137661e-05,1.869200736848153355e-05
3.300000000000000000e+02,2.875056489981542285e-05,3.116096461774908732e-05,2.107598090438367322e-04,3.054779153954800819e-05,1.733289915217817168e-05
3.310000000000000000e+02,2.556147775434336467e-05,3.267136599216513559e-05,2.084789161138633773e-04,3.636403911644325859e-05,1.781789471744232856e-05
3.320000000000000000e+02,2.498132396977492675e-05,3.209782795354776397e-05,2.020302335338231003e-04,3.325821724831090620e-05,1.726663271506279074e-05
3.330000000000000000e+02,2.489682024731099119e-05,2.936427750999115460e-05,2.011927303183780325e-04,3.120227655906138153e-05,2.190401779122996828e-05
3.340000000000000000e+02,2.604997029764799521e-05,2.771165609216641457e-05,1.986325564062862981e-04,3.039499384738242327e-05,1.625466009858023142e-05
3.350000000000000000e+02,3.145478935118184438e-05,2.497240266186029345e-05,1.973397785940411708e-04,2.665945644653167079e-05,1.280416769999792592e-05
3.360000000000000000e+02,2.223932804235051464e-05,3.067541124857076085e-05,1.966129787236425841e-04,3.104820505916983109e-05,1.854164279968539830e-05
3.370000000000000000e+02,2.672175241635876830e-05,2.966685693983617256e-05,2.047015426458465015e-04,2.911294080931714490e-05,1.931015824752080334e-05
3.380000000000000000e+02,2.583582244553017659e-05,3.202779412581069352e-05,1.963542042806576404e-04,3.569356553656533038e-05,1.637680661059626175e-05
3.390000000000000000e+02,2.325253202062338431e-05,2.504661867896995631e-05,1.906647548298723294e-04,3.175316341819112154e-05,1.758556468856031785e-05
3.400000000000000000e+02,2.330053258325914811e-05,3.187555964312416279e-05,2.012414142004148587e-04,2.958350105508600336e-05,2.156273040587741718e-05
3.410000000000000000e+02,2.221105116562149817e-05,3.407032739399795673e-05,1.794720573918828777e-04,3.061141697846547771e-05,1.487513335396428715e-05
3.420000000000000000e+02,2.692841231033415994e-05,3.090447054765466106e-05,1.777305098066284117e-04,2.725412817927708176e-05,2.017399171005962444e-05
3.430000000000000000e+02,2.240052286306415397e-05,3.485935961267117023e-05,1.822853058435214280e-04,3.254865774016124647e-05,1.621374224791694019e-05
3.440000000000000000e+02,2.620595856839269544e-05,3.677905947041537615e-05,1.669101562788988247e-04,3.097058986278877768e-05,1.593650649289735100e-05
3.450000000000000000e+02,2.652673358449764152e-05,3.400843527823216306e-05,1.578248244121782662e-04,3.082522222164207903e-05,1.755879770071189228e-05
3.460000000000000000e+02,2.757262512376179586e-05,2.758199536367911264e-05,1.533881849228313499e-04,3.306445999662344093e-05,1.719276353984167116e-05
3.470000000000000000e+02,2.776922580560725606e-05,3.035500514858568977e-05,1.582979546750351574e-04,3.944265651123490812e-05,1.639429748112597451e-05
3.480000000000000000e+02,2.792068269941161418e-05,3.480225538365910865e-05,1.635136894819755327e-04,2.905891249393999232e-05,2.160368648740362829e-05
3.490000000000000000e+02,3.174962038343664972e-05,3.243665081786861748e-05,1.536780926993941421e-04,3.081751397004950377e-05,1.947354167741721653e-05
3.500000000000000000e+02,2.036352484457992773e-05,3.033920743134022047e-05,1.483495622214281440e-04,2.831950667059324189e-05,2.145546509324525175e-05
3.510000000000000000e+02,2.831142747872217313e-05,2.707781519006857707e-05,1.555553546866983439e-04,3.169099887001536331e-05,1.743329368708579352e-05
3.520000000000000000e+02,3.224274649804570458e-05,3.594240446924690247e-05,1.574139052057388355e-04,2.518732130873946318e-05,2.449222648448490247e-05
3.530000000000000000e+02,2.882540417725731885e-05,2.963293281310619420e-05,1.439137810147483876e-04,3.416688313861993009e-05,1.383815233357843510e-05
3.540000000000000000e+02,2.729018876357347523e-05,3.421939085823666460e-05,1.575438213814450705e-04,2.918073031676904350e-05,1.850973831185598328e-05
3.550000000000000000e+02,2.903491079842002165e-05,2.950402247481331841e-05,1.530871071645512060e-04,2.980743968516996745e-05,1.871220193405687127e-05
3.560000000000000000e+02,2.614462845507148359e-05,2.794337652534117922e-05,1.468458089788349241e-04,3.346250638713854642e-05,1.762750829614745385e-05
3.570000000000000000e+02,2.649060967885308315e-05,2.828403573551518946e-05,1.519610313861496920e-04,2.764493363682785088e-05,1.528156206942465900e-05
3.580000000000000000e+02,2.363248468550960268e-05,3.666755814268896074e-05,1.505770512030268904e-04,2.753168520797100172e-05,1.949730902206514571e-05
3.590000000000000000e+02,2.358891630838133580e-05,4.249206504458591382e-05,1.633068157095296513e-04,2.404491224661242654e-05,1.479811224236460276e-05
3.600000000000000000e+02,2.780415625724952378e-05,2.703104840429126909e-05,1.493514904444825930e-04,2.632247351330718743e-05,1.437066878107184920e-05
3.610000000000000000e+02,2.432735465163204935e-05,2.629648535368289686e-05,1.579602886588871158e-04,3.110438345443888863e-05,1.724710013406571818e-05
3.620000000000000000e+02,2.675988800093787034e-05,3.416063964134519182e-05,1.504000943683969638e-04,2.850492850337005279e-05,1.671073171571890725e-05
3.630000000000000000e+02,2.676157547820690041e-05,3.329394440498845142e-05,1.510302637071081477e-04,3.149220299070165652e-05,2.415493524710043971e-05
3.640000000000000000e+02,2.980812137831634345e-05,2.803452800725914074e-05,1.561146950906922015e-04,3.207756749046275502e-05,2.120628281399028481e-05
3.650000000000000000e+02,2.930731037220635216e-05,2.567639867956383881e-05,1.704860583395806373e-04,2.952731406480335608e-05,2.280737059212611939e-05
3.660000000000000000e+02,3.007606185978506375e-05,2.898695608022361370e-05,1.604303878557367113e-04,2.974014679146819162e-05,2.236385118481454271e-05
3.670000000000000000e+02,2.865016031228240223e-05,2.983114348320548004e-05,1.576922108186273874e-04,3.134024063444762476e-05,2.426595198690151278e-05
3.680000000000000000e+02,2.783921947047129919e-05,3.022246229478220414e-05,1.546537211826182201e-04,3.324644234437013068e-05,2.297366740278139474e-05
3.690000000000000000e+02,2.639001526882900350e-05,2.631439664246837395e-05,1.525795541721386428e-04,3.282402659254834987e-05,2.157189041196438950e-05
3.700000000000000000e+02,3.064329428337231320e-05,2.813565903092563047e-05,1.673675442416255876e-04,3.939709965150584026e-05,2.116736076351877216e-05
3.710000000000000000e+02,2.810075779602350110e-05,2.814534647543887047e-05,1.573381057070610822e-04,3.362418673980016592e-05,2.593538380235571594e-05
3.720000000000000000e+02,2.442582427530926026e-05,2.606172799213268831e-05,1.628522383356756364e-04,3.605529818095920547e-05,1.973935326060605178e-05
3.730000000000000000e+02,2.289610580863410405e-05,2.781314213773367072e-05,1.590454061911605876e-04,3.227506026981519227e-05,2.564646093639044722e-05
3.740000000000000000e+02,2.238321566117029704e-05,3.414276316560105329e-05,1.571305537181322265e-04,3.337139653636356229e-05,2.698000136225342516e-05
3.750000000000000000e+02,2.373532205679484974e-05,2.874864450308489694e-05,1.555479477594046145e-04,3.451439094159791665e-05,2.339892834168910696e-05
3.760000000000000000e+02,2.737745172598504695e-05,2.539788716948709890e-05,1.600165891749716351e-04,3.486862914903188226e-05,2.706417208364619853e-05
3.770000000000000000e+02,2.597179849717079492e-05,2.567183643198411858e-05,1.558270933437189143e-04,3.198854438879461526e-05,3.693075151878222329e-05
3.780000000000000000e+02,1.852088908993465566e-05,2.829401130244324492e-05,1.542054827127214978e-04,3.092575335272851333e-05,2.892837320278562885e-05
3.790000000000000000e+02,2.802264490242567518e-05,2.782465654160848345e-05,1.737417366989291168e-04,3.410571716622179395e-05,2.567069474324057410e-05
3.800000000000000000e+02,2.398452643792570171e-05,2.594840214420468527e-05,1.576266226495093292e-04,3.311936448668895139e-05,2.660341116322850752e-05
3.810000000000000000e+02,3.022581492551079663e-05,3.030452630681246262e-05,1.608542467591567160e-04,3.252265183006919358e-05,2.146252212398280790e-05
3.820000000000000000e+02,2.115186605666785624e-05,2.659466282117772806e-05,1.642790625633328006e-04,3.978447575814225701e-05,2.473830883320538021e-05
3.830000000000000000e+02,2.551551106777516509e-05,2.675280554387260423e-05,1.600588350720855146e-04,4.133853797605446800e-05,2.241111136291884520e-05
3.840000000000000000e+02,2.282996349289856397e-05,2.506963207926649062e-05,1.548322835496218630e-04,3.442738250269972156e-05,2.756542382398308177e-05
3.850000000000000000e+02,2.296428196291167012e-05,2.293688038390584438e-05,1.554355160595655150e-04,4.047779494731340577e-05,2.485299846743949104e-05
3.860000000000000000e+02,2.298937140432499859e-05,2.582624572033953569e-05,1.649769388077926280e-04,4.179492885758584464e-05,2.098362552049870544e-05
3.870000000000000000e+02,1.935082273041288659e-05,3.137897004523715339e-05,1.490290953873874003e-04,4.338869987396964945e-05,2.506433040594391315e-05
3.880000000000000000e+02,2.016655039338566269e-05,2.741382467608133311e-05,1.501480333779836585e-04,3.566628088125245455e-05,2.522458501319491120e-05
3.890000000000000000e+02,2.638377446961825967e-05,2.418093157297018791e-05,1.595575924107084376e-04,3.453640314399208933e-05,2.033208566187827415e-05
3.900000000000000000e+02,2.960704639531908100e-05,2.802981489513634017e-05,1.578268126151138873e-04,3.083437745421413467e-05,2.111702875939869273e-05
3.910000000000000000e+02,2.023474889190080006e-05,2.444251634969862863e-05,1.642877866272485221e-04,3.246908886522792415e-05,2.469049232334263877e-05
3.920000000000000000e+02,2.237009235206421920e-05,2.838106558478159513e-05,1.692399736077376815e-04,3.012157993365072173e-05,2.030723002444112524e-05
3.930000000000000000e+02,2.331974572478134888e-05,2.864289859039192976e-05,1.729268211068113459e-04,3.606796340072104812e-05,1.648797420861214391e-05
3.940000000000000000e+02,2.026926247367111245e-05,2.577769084166625646e-05,1.748685554266993236e-04,3.223707570831901847e-05,2.100051266185065657e-05
3.950000000000000000e+02,2.671574752066696590e-05,2.768020412224903026e-05,1.660233470170968673e-04,3.187621469113999240e-05,1.796881048898857358e-05
3.960000000000000000e+02,3.185548693862561009e-05,2.453663359258673182e-05,1.694331231564261131e-04,3.188460246938973341e-05,2.337810681818375258e-05
3.970000000000000000e+02,1.741832623203265484e-05,2.495574909933129248e-05,1.768570801030655559e-04,3.093513478413800755e-05,1.931889973338929423e-05
3.980000000000000000e+02,2.118014703389459186e-05,2.594515244114248276e-05,1.659562607131404022e-04,3.330671374024429809e-05,1.941895960311246228e-05
3.990000000000000000e+02,1.950241799231200446e-05,2.976052520997640727e-05,1.595583404787603854e-04,4.124136436600700506e-05,1.914183305440353422e-05
4.000000000000000000e+02,1.792486092844214340e-05,2.528817570990327113e-05,1.675292476920331453e-04,3.373058430089503901e-05,2.098760937463417520e-05
4.010000000000000000e+02,1.904247084705268378e-05,2.988751571098013926e-05,1.603737135313920703e-04,3.724083386902332649e-05,2.308357261804339089e-05
4.020000000000000000e+02,2.175636824419679982e-05,2.284088331216960199e-05,1.620622534361793043e-04,3.540307248250940120e-05,2.206367345136683866e-05
4.030000000000000000e+02,1.660205284637061851e-05,2.182349763923951969e-05,1.586988730355454180e-04,3.743889822638291065e-05,1.730724299020547363e-05
4.040000000000000000e+02,1.260744905773325542e-05,2.601774175325921590e-05,1.667387173442946846e-04,3.645155100095998080e-05,1.865841911019572308e-05
4.050000000000000000e+02,2.155295186367922611e-05,2.013758809693566576e-05,1.706122530900078260e-04,3.366616348421391791e-05,1.887926123744776419e-05
4.060000000000000000e+02,1.582262581711901817e-05,2.066374003106830060e-05,1.794554850162999315e-04,3.947946736770902021e-05,1.736182814982001332e-05
4.070000000000000000e+02,1.988437097499851092e-05,2.500824740914175948e-05,1.624576261203269922e-04,3.552416257324164661e-05,1.666662263843932124e-05
4.080000000000000000e+02,2.344581464164274820e-05,2.148380911959346662e-05,1.542904374123299505e-04,3.095995283020069877e-05,1.778069491242817435e-05
4.090000000000000000e+02,2.300437537539057331e-05,2.882617392330200090e-05,1.537629804337914408e-04,4.264562957356776707e-05,1.954772721712849659e-05
4.100000000000000000e+02,2.124858671270768440e-05,2.437363670915182468e-05,1.527070572941990889e-04,3.847096438969188625e-05,2.033712130655729311e-05
4.110000000000000000e+02,1.849044986013126390e-05,2.699012525486654823e-05,1.510874115024929409e-04,3.543537978745181505e-05,1.637027937539947686e-05
4.120000000000000000e+02,1.997078864279799859e-05,2.644474523649797959e-05,1.541318146531800437e-04,3.110807324602227197e-05,2.132149936118210576e-05
4.130000000000000000e+02,1.882586817636422438e-05,2.768906031991313910e-05,1.575777210880424661e-04,4.550621545551525315e-05,1.507311644710629395e-05
4.140000000000000000e+02,2.040621714327617298e-05,2.824865251616071049e-05,1.576020688487389521e-04,3.427055341476137329e-05,1.866731760047368738e-05
4.150000000000000000e+02,2.111153440120805413e-05,3.478486118724255505e-05,1.635231754109067737e-04,3.501948371609220345e-05,1.984510890229440605e-05
4.160000000000000000e+02,2.059353515593276285e-05,2.423446212695967716e-05,1.676911562747962492e-04,2.964790836368358384e-05,1.587001641190077805e-05
4.170000000000000000e+02,2.222349662084344146e-05,2.590427230497738265e-05,1.657107930151946462e-04,3.466859387424303662e-05,1.794627498619139061e-05
4.180000000000000000e+02,2.355071634596583863e-05,2.575121986359008019e-05,1.586067172555383209e-04,3.538518858392514232e-05,2.045158841401661931e-05
4.190000000000000000e+02,2.238188759529080585e-05,2.749567872550873204e-05,1.530657070026864019e-04,2.883369814943304021e-05,2.232707825688962089e-05
4.200000000000000000e+02,1.932422126238453330e-05,3.728743090225528078e-05,1.527542006578563871e-04,2.953858687571031538e-05,1.395306365559179085e-05
4.210000000000000000e+02,2.511013213712942616e-05,3.035049007704682111e-05,1.562253385907208525e-04,4.287663045254852534e-05,1.862764167581687502e-05
4.220000000000000000e+02,2.518477162083421206e-05,3.158003228087569170e-05,1.608944387497812656e-04,3.288275070545410017e-05,1.732263285902924110e-05
4.230000000000000000e+02,2.626833231711422911e-05,3.284681767945496489e-05,1.460682003860958034e-04,2.952171752912402525e-05,1.354600022651641922e-05
4.240000000000000000e+02,3.369338042480407580e-05,2.891508138103127123e-05,1.511299794556553167e-04,3.478818142776951561e-05,2.476513540616842590e-05
4.250000000000000000e+02,2.878579765230870890e-05,3.356217854499909947e-05,1.458195097699954701e-04,2.927722996437509551e-05,2.192148484858602586e-05
4.260000000000000000e+02,2.415508716724357186e-05,3.228195033111447287e-05,1.453377544754497208e-04,2.955026647599723333e-05,2.130083485074596439e-05
4.270000000000000000e+02,2.416218811429615698e-05,3.635257616463327679e-05,1.484331021902596248e-04,2.913476830446182220e-05,2.171808541462372233e-05
4.280000000000000000e+02,2.328208698421097012e-05,2.593919216309359399e-05,1.527059842132416634e-04,2.960805328666715752e-05,2.349748252261640857e-05
4.290000000000000000e+02,2.805943029338120454e-05,2.816669266425542162e-05,1.499192578552355215e-04,3.129249056732508194e-05,2.181305828563573357e-05
4.300000000000000000e+02,2.342488909534701236e-05,2.668867337418667773e-05,1.567727080561409636e-04,2.947541349251903142e-05,2.001812312990569609e-05
4.310000000000000000e+02,2.802938180623826270e-05,2.780729763540712440e-05,1.434412620160419038e-04,3.467788082767153668e-05,2.128419316560492547e-05
4.320000000000000000e+02,2.587345520155270862e-05,2.691349825334476975e-05,1.412557364149913397e-04,2.963623071094989569e-05,1.946243795458713066e-05
4.330000000000000000e+02,2.807236263069334825e-05,3.439986280284745845e-05,1.336142297604370199e-04,3.225278344665127861e-05,1.559780740345573236e-05
4.340000000000000000e+02,2.435464758709926514e-05,2.822309815475598782e-05,1.308027799783451073e-04,3.779004377302275230e-05,2.182332627043148676e-05
4.350000000000000000e+02,2.383460893484734555e-05,2.888758348684739019e-05,1.258896595435210486e-04,3.319377814159363282e-05,2.016464387200045394e-05
4.360000000000000000e+02,2.744542985555487036e-05,2.975347432743191689e-05,1.271029889040597993e-04,3.192525569195581170e-05,1.929556206659022166e-05
4.370000000000000000e+02,1.983800552285419627e-05,3.129555472625167312e-05,1.237700217356918486e-04,3.204016729996261859e-05,1.983559223739383981e-05
4.380000000000000000e+02,2.424073244744473499e-05,2.745899498890480572e-05,1.224136078743498501e-04,3.393838266063653464e-05,1.837089981449047116e-05
4.390000000000000000e+02,2.577206059783954117e-05,2.861577899515577172e-05,1.198750117147318051e-04,3.107257892909220942e-05,1.916125206813390491e-05
4.400000000000000000e+02,1.953974054513807346e-05,2.779494451310426939e-05,1.156971209926860311e-04,3.676180830891606632e-05,2.130390570276308182e-05
4.410000000000000000e+02,2.126228690035869562e-05,2.846581318027840979e-05,1.187401886382222216e-04,3.219565312251315703e-05,1.763455384473644472e-05
4.420000000000000000e+02,3.364709398412379926e-05,2.992767572096433071e-05,1.148025186424872501e-04,3.341687792246528232e-05,2.424152435531734540e-05
4.430000000000000000e+02,2.792413230945367530e-05,2.669898954976712702e-05,1.174193161874725888e-04,3.542817212875970512e-05,1.703304355182844176e-05
4.440000000000000000e+02,2.400542171787645174e-05,2.862656660596041291e-05,1.258749080466081693e-04,3.300426404617695653e-05,2.439886190364060070e-05
4.450000000000000000e+02,2.048143189237183748e-05,2.697262456774485173e-05,1.125594946139729657e-04,3.085438940531037844e-05,2.559740025487311499e-05
4.460000000000000000e+02,2.672404678760731400e-05,2.943895514273542346e-05,1.103203777637062899e-04,3.342714607612595756e-05,2.167404233366365673e-05
4.470000000000000000e+02,2.698930390188092332e-05,2.497272215717938337e-05,1.154102272422630193e-04,3.252411293330759179e-05,1.760669852668428348e-05
4.480000000000000000e+02,2.659852736641710180e-05,2.849722651987462996e-05,1.177296313296105623e-04,2.909644676152289833e-05,2.028852530522318176e-05
4.490000000000000000e+02,2.547272084318930041e-05,2.751355122931897768e-05,1.222887957211815646e-04,3.617324909099828290e-05,1.625600976207230985e-05
4.500000000000000000e+02,2.001912337012967669e-05,2.900291661589449177e-05,1.269243344731441070e-04,3.377581260088913240e-05,1.634836253072702306e-05
4.510000000000000000e+02,2.394423792551059194e-05,2.643207411079373514e-05,1.403006820702712432e-04,3.433574995415078490e-05,1.941585095521780602e-05
4.520000000000000000e+02,2.538550094766112153e-05,2.479792025278371170e-05,1.358576169689929003e-04,3.510624527502947956e-05,1.794419764489241231e-05
4.530000000000000000e+02,2.685233019916744013e-05,3.157615542614955473e-05,1.318450634217871453e-04,3.432269754277683660e-05,1.676039132203488435e-05
4.540000000000000000e+02,2.907423101605743909e-05,2.720264311850684180e-05,1.266720608545934823e-04,3.512814430373101260e-05,1.907376807486205195e-05
4.550000000000000000e+02,2.524345327670207695e-05,2.743680468975107090e-05,1.224892506953567661e-04,3.722217726254140047e-05,1.696619758606576767e-05
4.560000000000000000e+02,2.298514213405766782e-05,3.223734869428618310e-05,1.199491614556347230e-04,3.561342391378286010e-05,1.552494666035020288e-05
4.570000000000000000e+02,2.507542001783935603e-05,2.778471492748124660e-05,1.249691075071446278e-04,3.855452294798666912e-05,1.939686019247766069e-05
4.580000000000000000e+02,2.097424760627575324e-05,3.349701339938615519e-05,1.224542289208763179e-04,3.704396926829112147e-05,1.547998323181420943e-05
4.590000000000000000e+02,2.234409306267615136e-05,3.137327374891363263e-05,1.255256278287486538e-04,3.932192727407191057e-05,1.437187741271106489e-05
4.600000000000000000e+02,2.046570558622562430e-05,3.209897812039841369e-05,1.229362457731975056e-04,4.769904940593594489e-05,2.237787181025296945e-05
4.610000000000000000e+02,2.316011236358495040e-05,2.856198360001727110e-05,1.292258960113867872e-04,4.348652412389242272e-05,1.678145992778379281e-05
4.620000000000000000e+02,2.554274164379144452e-05,3.194180785615063911e-05,1.278814916246817646e-04,4.391149945359718032e-05,1.631741014884724450e-05
4.630000000000000000e+02,2.509320831456385292e-05,3.062557685529210261e-05,1.326967272755608107e-04,4.347120939396376116e-05,1.650185087664901573e-05
4.640000000000000000e+02,2.574069258631794810e-05,3.464502183136985991e-05,1.315156172350118169e-04,4.643085570321670019e-05,1.652903857718435177e-05
4.650000000000000000e+02,2.262738365610417191e-05,3.158362741839670917e-05,1.356466272097733849e-04,5.253850941810966901e-05,1.516274363977387907e-05
4.660000000000000000e+02,2.261088300770097703e-05,3.309013597807552998e-05,1.319286471987979326e-04,4.613689983767876868e-05,1.933932796460702264e-05
4.670000000000000000e+02,2.418029728945558787e-05,3.792984354655803969e-05,1.412190323401008030e-04,4.354547205931424969e-05,1.795233986823241423e-05
4.680000000000000000e+02,1.977010980780402605e-05,3.151202563267396783e-05,1.400839910237205999e-04,4.550807390513167405e-05,1.216487552202494271e-05
4.690000000000000000e+02,2.185259426523700199e-05,3.493707593826833602e-05,1.409140613892745364e-04,4.329413532777603990e-05,1.491149207921704800e-05
4.700000000000000000e+02,2.312855801001045819e-05,3.338207031733375629e-05,1.402414450384359412e-04,4.163773990928376634e-05,1.636958871986671227e-05
4.710000000000000000e+02,2.945900014861280169e-05,3.176667668747246154e-05,1.411597818760101930e-04,3.954000263173274021e-05,1.575689634636390224e-05
4.720000000000000000e+02,1.801172993165511826e-05,2.743300124474767898e-05,1.478677026868213673e-04,3.596402206740290097e-05,1.646038766589530411e-05
4.730000000000000000e+02,2.160080771884675954e-05,2.955207489840905311e-05,1.695888622077479368e-04,4.037605567486224345e-05,1.997522183605493495e-05
4.740000000000000000e+02,2.061486802285017461e-05,2.545918176888317674e-05,1.410095544367440112e-04,3.587023173867720516e-05,1.716928312789356426e-05
4.750000000000000000e+02,1.777831394600415393e-05,2.511776030822421291e-05,1.447946980603909140e-04,4.332652437855077920e-05,1.273500820220263563e-05
4.760000000000000000e+02,1.905590673245693978e-05,2.715463550007068960e-05,1.361816714625652125e-04,4.126621263145224816e-05,1.614472624911211796e-05
4.770000000000000000e+02,1.879484896183392095e-05,2.588680150394928603e-05,1.411456374050823470e-04,3.819465153931389523e-05,1.492538864156234268e-05
4.780000000000000000e+02,2.377280572329887320e-05,2.505183316003911642e-05,1.466149133436678298e-04,4.151671009311463933e-05,1.912838106188363696e-05
4.790000000000000000e+02,2.428209193161556811e-05,2.514724438995585842e-05,1.414001616107940507e-04,4.286940308284581391e-05,1.287248341863556078e-05
4.800000000000000000e+02,2.379460291535018257e-05,2.405719682962992323e-05,1.413444494466897794e-04,5.071047096827374645e-05,1.807396928366067357e-05
4.810000000000000000e+02,2.054149224184342870e-05,2.644633687431952040e-05,1.451408817535471130e-04,4.460390142568826377e-05,1.632648432725591903e-05
4.820000000000000000e+02,2.018340471854340734e-05,2.921094383545597140e-05,1.442908610258530899e-04,4.436747085001524482e-05,1.407821187160429588e-05
4.830000000000000000e+02,2.033309917204295658e-05,2.104357337506801429e-05,1.534482234124556754e-04,4.149091379734848317e-05,1.373752809741279890e-05
4.840000000000000000e+02,2.812345077796152282e-05,2.587890289817984524e-05,1.602278666019696374e-04,4.130567840621157671e-05,1.592398668248673488e-05
4.850000000000000000e+02,2.249944001375681069e-05,2.232437264315656478e-05,1.699004429047690223e-04,3.851249350628194179e-05,1.658034835061439338e-05
4.860000000000000000e+02,2.836516504944874839e-05,2.898193492828493589e-05,1.651528174196892351e-04,4.038608394485443398e-05,2.003463103428249070e-05
4.870000000000000000e+02,3.286559923232346137e-05,2.431006357239695603e-05,1.709765217159375794e-04,3.943279223017626123e-05,1.391458504296227972e-05
4.880000000000000000e+02,3.122623387841194642e-05,2.375692358302927687e-05,1.674209555239114522e-04,3.453406453368668139e-05,1.157270648233232890e-05
4.890000000000000000e+02,2.672648401536026341e-05,2.481146591182259442e-05,1.702540073735825388e-04,3.115902023043126690e-05,9.614497682219891317e-06
4.900000000000000000e+02,2.376965202077752082e-05,2.708678193219515862e-05,1.536512806800116593e-04,2.870183443548501856e-05,2.282754951510312935e-05
4.910000000000000000e+02,2.303054518892899694e-05,2.356386717183855950e-05,1.603387268277467470e-04,3.400284466470449019e-05,1.348158122949083548e-05
4.920000000000000000e+02,2.728918034211602617e-05,2.860607474952647777e-05,1.682872839963156508e-04,3.404343503143891780e-05,1.431117073336096723e-05
4.930000000000000000e+02,2.343688321237991090e-05,2.491892695444253292e-05,1.670057999844098973e-04,3.364700559060906926e-05,2.048663725329191720e-05
4.940000000000000000e+02,2.513675411197624499e-05,3.297328964846357735e-05,1.687176621452124436e-04,3.069159909541152587e-05,1.468405618620938213e-05
4.950000000000000000e+02,2.958347986814491293e-05,2.909989105559507294e-05,1.808371348434034687e-04,3.346894133582356545e-05,2.157127967328253959e-05
4.960000000000000000e+02,2.842952967185841118e-05,2.664822978071246240e-05,1.703782609840942541e-04,3.313746627964242464e-05,1.639575455625319478e-05
4.970000000000000000e+02,2.310340704225755104e-05,2.786013622990690664e-05,1.777530498324741970e-04,2.772443462939477854e-05,1.327653765526015661e-05
4.980000000000000000e+02,2.240191044655670538e-05,2.701215881606433555e-05,1.760638114197687898e-04,2.677594186195619841e-05,1.443680066071095780e-05
4.990000000000000000e+02,2.281712228957566424e-05,2.874183476686553718e-05,1.765851044649435764e-04,3.320499486714201254e-05,2.156705874956088564e-05
5.000000000000000000e+02,2.311694116130524890e-05,2.521445727732274378e-05,1.712912564419966088e-04,2.991855520806385726e-05,1.485910618936880923e-05
5.010000000000000000e+02,2.474436100652344095e-05,3.021381941181733310e-05,1.699881683072668181e-04,3.561535502150103838e-05,1.271885182396736980e-05
5.020000000000000000e+02,2.508827992353523939e-05,3.261849011648720875e-05,1.734250850796703602e-04,4.003205614433458237e-05,1.763419098088636616e-05
5.030000000000000000e+02,2.739852986988200456e-05,3.017883112110819610e-05,1.764064930764863703e-04,3.633297228333720597e-05,2.202142511198434960e-05
5.040000000000000000e+02,2.324136323905712231e-05,2.907729332723985038e-05,1.859757060416189489e-04,3.424549895680861766e-05,2.021374605454262507e-05
5.050000000000000000e+02,2.265839024928606449e-05,2.622578974942335606e-05,1.882343742636294337e-04,3.653034963302381755e-05,2.231015126152868788e-05
5.060000000000000000e+02,2.333553997591053530e-05,3.097907416027556593e-05,1.838766392818769191e-04,3.692507053032478836e-05,1.753753459310392060e-05
5.070000000000000000e+02,1.899970969387876352e-05,2.846599929529070039e-05,1.891713282921037020e-04,3.457128368211659364e-05,1.310504663465383857e-05
5.080000000000000000e+02,2.123575132395583154e-05,3.151120960209752297e-05,1.846776631595492546e-04,3.133307900426984816e-05,1.342402717974255921e-05
5.090000000000000000e+02,1.895465508783278352e-05,2.755264287535030832e-05,1.895671469845927604e-04,3.454993293960928469e-05,2.085718382816015293e-05
5.100000000000000000e+02,2.387467029840717458e-05,3.643366873329334510e-05,1.916416132042852993e-04,3.697555077986081074e-05,1.890236791846078290e-05
5.110000000000000000e+02,2.294693935922520467e-05,3.114062191000854796e-05,1.938132243304302449e-04,3.179323899826780320e-05,1.344404908365515183e-05
5.120000000000000000e+02,2.510187015103415575e-05,3.614751652791792225e-05,1.938037426212346759e-04,2.858628413304753479e-05,1.593071579819582695e-05
5.130000000000000000e+02,2.224685640594969982e-05,3.123771035717926026e-05,2.026567831899805938e-04,3.397891988765611160e-05,1.881273828008289684e-05
5.140000000000000000e+02,2.677072603995966915e-05,2.994247737420074884e-05,1.928190200649604336e-04,3.359375038392009571e-05,1.712189058877822134e-05
5.150000000000000000e+02,2.210558764170755808e-05,3.632527237029670175e-05,1.951719114768879493e-04,3.201189001955651037e-05,1.703653361095902596e-05
5.160000000000000000e+02,2.702207345328666577e-05,3.191154833115383838e-05,2.007689706533533069e-04,2.862781663581781544e-05,1.372908995034283208e-05
5.170000000000000000e+02,2.169336328916582346e-05,3.800556589172998656e-05,1.785185457335858317e-04,2.675100634486060613e-05,1.748341326290869802e-05
5.180000000000000000e+02,2.255510515436487395e-05,3.265454311662807640e-05,1.785521387704935847e-04,3.173474783080276751e-05,1.560789906451809372e-05
5.190000000000000000e+02,2.416267000404648257e-05,3.006859262122407728e-05,1.811206923779673517e-04,3.398573630042367455e-05,1.848898045841984583e-05
5.200000000000000000e+02,2.599096731903394186e-05,3.091053087578288228e-05,1.807458141974693788e-04,3.816136129197733595e-05,2.289011309475341704e-05
5.210000000000000000e+02,2.265824534741778251e-05,3.975590790739058633e-05,1.826828574345018552e-04,3.228124806842203043e-05,1.800091237014189716e-05
5.220000000000000000e+02,2.979603456931823047e-05,2.993218599489644305e-05,1.865940257791409707e-04,3.316323775859331136e-05,1.627620041577682031e-05
5.230000000000000000e+02,2.817113054243147729e-05,3.114509954482702625e-05,1.850547882575881431e-04,3.696743173875471911e-05,1.542337715243480289e-05
5.240000000000000000e+02,2.991151083875376315e-05,3.233975743466288577e-05,1.810116390711380419e-04,3.604552506020208824e-05,1.872357963228488131e-05
5.250000000000000000e+02,2.900594379939835932e-05,2.960521308581487432e-05,1.841936248001552201e-04,3.398810667842866451e-05,1.890332881848699742e-05
5.260000000000000000e+02,3.142149816037775878e-05,3.692105024144520797e-05,1.853298847669382354e-04,3.802606261449348324e-05,1.388515840683446356e-05
5.270000000000000000e+02,2.392252556460139346e-05,2.943128349330859095e-05,1.830747692849188368e-04,3.716598463310294420e-05,1.900097151774637894e-05
5.280000000000000000e+02,2.395726393067398874e-05,2.992198673656965013e-05,1.885590509291823480e-04,3.443972211603085753e-05,2.327719757022617131e-05
5.290000000000000000e+02,2.237250082592900924e-05,3.072626787115062541e-05,1.784552758580248977e-04,3.691060604826823521e-05,2.919272482326817908e-05
5.300000000000000000e+02,2.648340005395599661e-05,2.438464242704441176e-05,1.822661289256899408e-04,3.367684267419068789e-05,2.271895651873023780e-05
5.310000000000000000e+02,2.529526515848701251e-05,2.849950548011737084e-05,1.880862499605839844e-04,3.724825344086912793e-05,1.950946109352535984e-05
5.320000000000000000e+02,2.485673100116603251e-05,2.535479089793568619e-05,1.873884942459325131e-04,3.884123132702477221e-05,2.007098990819411455e-05
5.330000000000000000e+02,3.158989213758456316e-05,2.642393636764772680e-05,1.862561922457706132e-04,3.578965280437440555e-05,2.381113675609114466e-05
5.340000000000000000e+02,2.573851304099594728e-05,2.608429735262429716e-05,1.898001397006021662e-04,3.973979320093246059e-05,1.791917161897416122e-05
5.350000000000000000e+02,2.705853332685137502e-05,2.964291576923461236e-05,1.848794494269112576e-04,3.694232764539506775e-05,2.457379032050344136e-05
5.360000000000000000e+02,2.306794612338958217e-05,2.490318720327344693e-05,1.874408332460664184e-04,3.436066781858926333e-05,2.528261289269639889e-05
5.370000000000000000e+02,2.540841131126736485e-05,3.075833794918825248e-05,1.880838399261897109e-04,3.921233889470077116e-05,2.084085515463574012e-05
5.380000000000000000e+02,2.920413462326187926e-05,2.566920693969354517e-05,1.852721951726143956e-04,3.814323096928973200e-05,2.074732880863461304e-05
5.390000000000000000e+02,2.901253380960255868e-05,2.521595134707954600e-05,1.769047059390072008e-04,3.427325654392632259e-05,2.243974796700687335e-05
5.400000000000000000e+02,3.026914425940940845e-05,2.449855692676639052e-05,1.686243219896077505e-04,3.140684619684641632e-05,2.184970040053357820e-05
5.410000000000000000e+02,3.075704905564080605e-05,2.995365232671964861e-05,1.648877641986512543e-04,3.349915187034202546e-05,2.872765843120461682e-05
5.420000000000000000e+02,2.365432391127075817e-05,3.297718077832634265e-05,1.704604938568277106e-04,3.686967391658413362e-05,2.160721589106184837e-05
5.430000000000000000e+02,2.232919306477398891e-05,3.560730082874385971e-05,1.641017631079932926e-04,3.754485801943374668e-05,3.543576056563857435e-05
5.440000000000000000e+02,2.323602290255077918e-05,3.230221120253951028e-05,1.666344952467868623e-04,3.807508373776524735e-05,2.362259979749037342e-05
5.450000000000000000e+02,2.253421860576310110e-05,3.360013518594051618e-05,1.739500200936827667e-04,4.171119545792745242e-05,2.470764528572644281e-05
5.460000000000000000e+02,2.511873780808304701e-05,3.219424165612494448e-05,1.643138200903004886e-04,3.875801862263106301e-05,2.290036445673493404e-05
5.470000000000000000e+02,2.095134802482245817e-05,3.702462401722339536e-05,1.624890110776266994e-04,3.739566012372907977e-05,2.095901312604286915e-05
5.480000000000000000e+02,2.131229607726936592e-05,2.741060229094482992e-05,1.605291275629250336e-04,3.520414864033316604e-05,2.593762368274799002e-05
5.490000000000000000e+02,2.801654804562847545e-05,2.763143842932080929e-05,1.588862837207383194e-04,3.527054412133523442e-05,2.448096112184217077e-05
5.500000000000000000e+02,2.182250729054757699e-05,2.589409508724216380e-05,1.616464643729997874e-04,3.980328362451768243e-05,2.272120144219957893e-05
5.510000000000000000e+02,2.912403597132851019e-05,2.667989705196216477e-05,1.616110729649733457e-04,3.648005516243557622e-05,2.413218300223451962e-05
5.520000000000000000e+02,1.970894439307091517e-05,2.159622795150362151e-05,1.661218171126188636e-04,3.860820819068244703e-05,2.173628442236896774e-05
5.530000000000000000e+02,1.953494745610129257e-05,2.441605233305388367e-05,1.665651232102272061e-04,3.400516938689701618e-05,2.470742805571468637e-05
5.540000000000000000e+02,2.045585473042788038e-05,2.287894163532921965e-05,1.587039355026576004e-04,3.543568738395563855e-05,3.342503935443996710e-05
5.550000000000000000e+02,2.104384504497680553e-05,2.770661159856580014e-05,1.511486660056293729e-04,3.456895698983331044e-05,2.508188742811334748e-05
5.560000000000000000e+02,2.285286872627523280e-05,3.075999320978350937e-05,1.509137603793453408e-04,3.340557342357275417e-05,2.942884714030036264e-05
5.570000000000000000e+02,2.856171077558755655e-05,2.776363779477541982e-05,1.518769242089268445e-04,3.140494298548013319e-05,2.496177101607433002e-05
5.580000000000000000e+02,2.218157199274095603e-05,3.746713505203835837e-05,1.504992647322067612e-04,3.331316066956802047e-05,1.770576396875611636e-05
5.590000000000000000e+02,2.155379768586929146e-05,3.020750432081165116e-05,1.456621497655241626e-04,3.080327352211753578e-05,1.891009175503111095e-05
5.600000000000000000e+02,2.284568941923748042e-05,3.428796838000902625e-05,1.497236062110163246e-04,2.646361952141074170e-05,1.744114060453494375e-05
5.610000000000000000e+02,2.461107364370995754e-05,3.348720890328227284e-05,1.483160335936650753e-04,3.369653889639945277e-05,1.689626235501506812e-05
5.620000000000000000e+02,2.527785425687767429e-05,3.451682614952211736e-05,1.492181609873410864e-04,3.248387284382481255e-05,1.928231068726304898e-05
5.630000000000000000e+02,2.726410297160253293e-05,3.566592036163829249e-05,1.471033926332410147e-04,2.757973489164733394e-05,1.851538714370271066e-05
5.640000000000000000e+02,3.375540586569858448e-05,3.603708265187410831e-05,1.434140183879106800e-04,2.452319184031992449e-05,2.086328667783021729e-05
5.650000000000000000e+02,2.567312465517890274e-05,3.633152441773201957e-05,1.492458149059405770e-04,2.891339156030348079e-05,2.080368414858480008e-05
5.660000000000000000e+02,2.541766884867069365e-05,3.247952992324609767e-05,1.569306242018564390e-04,2.600407467312493281e-05,2.366008362719718150e-05
5.670000000000000000e+02,2.982036188159398193e-05,3.104411635113102363e-05,1.567132933883996770e-04,2.691440316737736538e-05,2.088934228894334666e-05
5.680000000000000000e+02,2.582913272242137737e-05,2.953025286678290229e-05,1.546775903784602946e-04,3.240155258066312882e-05,1.776404159126165894e-05
5.690000000000000000e+02,2.577716721041678483e-05,2.880915434966269117e-05,1.525203233982974638e-04,2.965069526394970012e-05,2.096693184538978016e-05
5.700000000000000000e+02,2.827836942176364943e-05,2.967454792701662569e-05,1.572355319079399294e-04,2.774985679343533462e-05,1.648554443101080125e-05
5.710000000000000000e+02,2.770095218829204953e-05,3.111103481157062589e-05,1.475904345314971167e-04,2.863577984413279154e-05,1.830255909918143686e-05
5.720000000000000000e+02,3.418504733554428299e-05,2.931473432610243179e-05,1.405621107843924023e-04,2.888015806168375832e-05,2.369707050320357666e-05
5.730000000000000000e+02,2.566937060377583180e-05,3.054293733795176990e-05,1.435643568920008661e-04,2.610111870482434426e-05,2.048089567519006948e-05
5.740000000000000000e+02,2.398017944293950876e-05,3.651091423761965160e-05,1.489752762524609864e-04,2.693058419278582249e-05,1.822970887010999519e-05
5.750000000000000000e+02,2.471381725699384191e-05,3.312808310984571847e-05,1.504678967284567292e-04,2.733624915429722080e-05,2.321618647049827899e-05
5.760000000000000000e+02,2.447703356778241357e-05,2.972300657810844626e-05,1.552396467684458159e-04,2.808923633612625537e-05,1.909023278201527063e-05
5.770000000000000000e+02,2.714618829846582315e-05,3.174332189759265788e-05,1.476113732962192060e-04,2.408532279429831391e-05,1.946649457029714370e-05
5.780000000000000000e+02,2.161117109278354320e-05,3.192534168228178260e-05,1.500899305146852214e-04,2.670250431024978610e-05,2.181996150452114591e-05
5.790000000000000000e+02,2.105316019085368140e-05,2.869014380935119846e-05,1.481969060505017310e-04,3.867077654506889672e-05,1.609090598975182473e-05
5.800000000000000000e+02,2.210886381581733673e-05,3.187587828945570578e-05,1.483913297317673852e-04,3.376784154374146141e-05,1.855846301013208688e-05
5.810000000000000000e+02,2.450640777951207383e-05,2.936120604635217290e-05,1.483335050473932881e-04,2.988846177587323183e-05,2.324957646260283894e-05
5.820000000000000000e+02,2.566515096680266339e-05,2.310792366699843114e-05,1.606265136736562127e-04,3.085244967504507940e-05,2.137473805607914557e-05
5.830000000000000000e+02,2.227539125410071819e-05,2.455333208395416023e-05,1.511874871333862558e-04,3.781652118217682101e-05,1.983064566180026134e-05
5.840000000000000000e+02,2.329989624882955468e-05,2.571594717748482140e-05,1.646424596188911238e-04,3.480458759719251560e-05,2.243245255162396035e-05
5.850000000000000000e+02,2.404415322165842639e-05,2.405553109730007577e-05,1.598565146285757521e-04,3.893971727353395806e-05,2.442452947548634512e-05
5.860000000000000000e+02,2.327388508727157301e-05,3.083257092595381721e-05,1.578322208464211229e-04,3.587647667546711716e-05,2.525177648027288058e-05
5.870000000000000000e+02,2.097179672133631101e-05,2.698868718509217501e-05,1.589132444986818271e-04,3.039016226713542324e-05,1.922086680117285340e-05
5.880000000000000000e+02,2.265019991620764728e-05,2.926750712073378224e-05,1.686634454778346282e-04,2.740206414952872649e-05,2.515416329085251590e-05
5.890000000000000000e+02,2.513016291494363230e-05,2.743946662975282891e-05,1.508399086195266747e-04,3.166167698132049679e-05,2.450307356838266060e-05
5.900000000000000000e+02,2.239868816722445644e-05,2.796084985901003961e-05,1.596541831444531212e-04,3.012819113401565829e-05,1.917410267415764480e-05
5.910000000000000000e+02,1.896392488798248621e-05,3.559160525767879335e-05,1.606932632770563529e-04,2.808832547473993912e-05,1.985083901634432380e-05
5.920000000000000000e+02,1.800011719954586198e-05,2.639945554161471364e-05,1.537905508837145163e-04,3.040215803629120472e-05,1.796921389807248914e-05
5.930000000000000000e+02,1.928245339233303213e-05,2.858321282050990675e-05,1.687696306515995559e-04,3.125004023807331777e-05,1.513151392107392468e-05
5.940000000000000000e+02,1.838071790227768787e-05,2.731527306154557522e-05,1.667406325289721991e-04,3.229944810023699375e-05,2.186509943180592330e-05
5.950000000000000000e+02,2.274218086573132069e-05,2.462483594956044186e-05,1.659757012125728792e-04,3.436528549660700094e-05,2.059444973545598856e-05
5.960000000000000000e+02,1.943819008576319618e-05,2.816539335726009341e-05,1.681109559783511287e-04,3.612942073805136545e-05,1.976392710167917954e-05
5.970000000000000000e+02,2.122357177658518168e-05,3.251608774768044441e-05,1.771315238717763307e-04,3.407023210888482367e-05,2.312071484655842113e-05
5.980000000000000000e+02,2.293836890154832275e-05,2.918820654829179517e-05,1.845297047826655046e-04,3.284183875185142654e-05,2.148850376071376189e-05
5.990000000000000000e+02,2.140465178190886775e-05,2.966014486160961638e-05,1.582031788683879725e-04,3.699169324755668953e-05,2.389641853473012389e-05
6.000000000000000000e+02,2.423801645867751375e-05,3.059944248229307107e-05,1.570957309358078646e-04,4.091917889359475424e-05,2.048724643022303837e-05
6.010000000000000000e+02,2.935694670036514964e-05,3.420640211593273250e-05,1.605132311467416528e-04,3.452024550487653443e-05,1.980890943609203703e-05
6.020000000000000000e+02,2.701442200458981091e-05,3.345317769554156939e-05,1.570448673029467557e-04,3.433877847791588778e-05,1.899737266009005054e-05
6.030000000000000000e+02,2.856520266181217238e-05,2.932278903589047303e-05,1.658445301742084155e-04,3.385193157834365252e-05,1.781310973336669434e-05
6.040000000000000000e+02,2.697677591378955242e-05,3.569347853493720635e-05,1.570105444311797882e-04,3.129677357371907220e-05,1.783991898218761918e-05
6.050000000000000000e+02,2.569694492193796975e-05,2.992065627049900201e-05,1.465732925977070167e-04,3.653414042892322300e-05,1.903395485236547557e-05
6.060000000000000000e+02,2.499572342906652977e-05,3.217069517502668674e-05,1.548891843160538073e-04,3.360131990837178506e-05,2.029508394574275343e-05
6.070000000000000000e+02,2.590147732306480322e-05,3.148443787603927291e-05,1.614824880590282064e-04,3.690262562783264144e-05,1.856402159250425399e-05
6.080000000000000000e+02,2.605952067880057399e-05,3.170248349559923184e-05,1.596444865679114145e-04,3.342075561096891079e-05,1.840921600726463936e-05
6.090000000000000000e+02,2.871573261797877308e-05,3.032465490238056560e-05,1.601765659603460179e-04,3.403979540084201005e-05,2.393805543698945826e-05
6.100000000000000000e+02,2.239930701430914439e-05,3.644956473125571250e-05,1.677097774159808097e-04,3.478435524995049377e-05,2.128198966855343599e-05
6.110000000000000000e+02,2.864502552446523964e-05,3.163738072287092251e-05,1.598457931377694763e-04,3.524596087045583914e-05,2.094529902085806583e-05
6.120000000000000000e+02,2.966728235664906066e-05,2.968752279253195070e-05,1.700380500685438889e-04,2.871616023947254348e-05,1.951260878818583677e-05
6.130000000000000000e+02,2.440461880326427746e-05,3.347885904358971487e-05,1.682843127980282460e-04,3.404486906732895335e-05,2.346188854818187508e-05
6.140000000000000000e+02,2.726374383976715166e-05,3.537965672661957939e-05,1.719732586165090282e-04,3.485428616534225199e-05,1.875771486048449788e-05
6.150000000000000000e+02,2.793806792067421441e-05,2.889759121893487048e-05,1.725804899790350788e-04,3.619550627953493915e-05,1.885176858762438457e-05
6.160000000000000000e+02,2.468054325388546744e-05,2.594044518933191767e-05,1.714408414255075286e-04,3.348690004245646890e-05,2.210377616951308966e-05
6.170000000000000000e+02,2.427804441407221958e-05,3.564613735362875957e-05,1.710527986787946375e-04,3.485793897906042105e-05,2.377648159945788819e-05
6.180000000000000000e+02,2.378544617265276884e-05,2.492875506543423825e-05,1.724372846867439080e-04,3.451051995806420081e-05,2.577427282390853946e-05
6.190000000000000000e+02,2.056744563694312689e-05,2.668728571209033618e-05,1.715325562818836858e-04,3.320525231065296623e-05,2.165899347339461656e-05
6.200000000000000000e+02,2.508972797132802413e-05,2.837179462167327415e-05,1.771597464974572489e-04,3.887206822872357748e-05,2.254524259304169220e-05
6.210000000000000000e+02,2.539282765556816202e-05,3.033807659336140716e-05,1.667964339219230041e-04,3.460707507085825085e-05,2.250768055744867269e-05
6.220000000000000000e+02,2.292447091079008459e-05,2.798498865574927663e-05,1.699285349354706653e-04,3.593701181414665768e-05,2.186158333217225191e-05
6.230000000000000000e+02,2.680233936902531866e-05,2.742077550799137953e-05,1.587672050472610508e-04,3.129558976933122239e-05,2.021760136883266057e-05
6.240000000000000000e+02,2.140774479775231498e-05,3.052344999288081340e-05,1.638495880422752293e-04,4.076968012134418728e-05,2.182569576936188582e-05
6.250000000000000000e+02,2.371673537981955349e-05,2.638051229719717838e-05,1.641272253150027893e-04,3.741874678575562996e-05,2.768601735414488729e-05
6.260000000000000000e+02,2.296660042711007321e-05,2.604530740168975456e-05,1.722505674007779319e-04,4.198633372409776854e-05,1.949018508973221486e-05
6.270000000000000000e+02,2.369501945320706682e-05,2.887888353386713902e-05,1.819224523171847352e-04,3.384938327566366922e-05,2.940013260843699072e-05
6.280000000000000000e+02,2.402273970703028283e-05,2.844167503313066447e-05,1.785951260130369533e-04,3.736794520248221119e-05,2.539352930963634236e-05
6.290000000000000000e+02,2.967964886357865595e-05,3.223049712275383172e-05,1.765300051216334154e-04,3.691291944019070570e-05,2.543406353205934778e-05
6.300000000000000000e+02,2.516615200787164497e-05,3.162469939244072492e-05,1.755959754285996155e-04,3.303949243016468529e-05,2.238701875556525778e-05
6.310000000000000000e+02,2.262997746771411300e-05,3.537844412959678664e-05,1.672419421887560986e-04,3.307527600349136065e-05,2.385565182638771375e-05
6.320000000000000000e+02,2.795889653706140621e-05,3.158083887466744955e-05,1.700291413344601210e-04,4.060948141881848272e-05,2.870494677342794176e-05
6.330000000000000000e+02,2.747435535022102471e-05,3.616725566868428388e-05,1.757650947739053393e-04,3.282607472721021935e-05,2.598434168665786359e-05
6.340000000000000000e+02,3.000220142967968684e-05,3.449690301826624506e-05,1.738756259741514043e-04,3.745527131226999984e-05,2.836813438944485455e-05
6.350000000000000000e+02,3.276377074334924089e-05,2.855342535101890178e-05,1.768813746928499242e-04,3.155021133105506692e-05,2.664287364262385438e-05
6.360000000000000000e+02,2.930324720840093988e-05,3.043122880197479674e-05,1.753303190928923172e-04,3.417545815764810868e-05,3.215402454004312460e-05
6.370000000000000000e+02,3.038687911205428804e-05,3.315102377487999519e-05,1.802947621448725002e-04,3.343856999837857558e-05,2.559288620218591603e-05
6.380000000000000000e+02,3.278998312838954377e-05,3.752929854961006839e-05,1.892011172961449716e-04,3.269644992021092378e-05,2.275315788391463201e-05
6.390000000000000000e+02,3.126163647704238713e-05,4.038203222667124948e-05,2.002429904613967082e-04,3.105933704383723182e-05,2.660219825934007076e-05
6.400000000000000000e+02,3.308186930817136329e-05,3.115983894153018241e-05,1.909048713929495378e-04,3.729413897923805621e-05,2.067129886329510668e-05
6.410000000000000000e+02,3.300181386234335434e-05,3.088946525842128921e-05,1.877680369142264993e-04,3.589626785638344586e-05,2.166888805432698462e-05
6.420000000000000000e+02,2.967671170239771783e-05,2.930390119570969176e-05,1.881319243388634987e-04,3.290607864636641011e-05,2.588877972065084521e-05
6.430000000000000000e+02,3.463717663065857266e-05,3.022642591332669326e-05,1.892281466205902873e-04,4.123157946245292749e-05,2.586253531988713661e-05
6.440000000000000000e+02,2.874813449205149141e-05,2.922101913782615412e-05,2.039502414263871799e-04,3.412981375383594695e-05,3.089667237110571563e-05
6.450000000000000000e+02,2.634689868885597974e-05,2.332925607628766329e-05,1.990581166292360038e-04,3.702821391837751719e-05,2.237649680825182230e-05
6.460000000000000000e+02,3.069960140322791631e-05,2.707670600843314901e-05,2.028615477902562247e-04,3.573441372428654006e-05,2.320525288501684713e-05
6.470000000000000000e+02,2.944854131747831616e-05,2.530467454053830778e-05,2.019943561385462161e-04,3.590465989267155322e-05,2.910422527901967982e-05
6.480000000000000000e+02,2.730686521523750798e-05,2.702774718554845634e-05,2.136642554968481988e-04,3.747716553836877296e-05,2.341696208130183976e-05
6.490000000000000000e+02,2.840033920370466092e-05,3.935377168062803577e-05,2.078530767656294742e-04,3.662239302681946640e-05,2.526814964165513544e-05
6.500000000000000000e+02,3.136097279654581627e-05,3.867743119756461567e-05,2.044093484798725768e-04,4.154943401069033371e-05,1.824812042816592594e-05
6.510000000000000000e+02,2.781372322668840269e-05,2.756211513810225000e-05,2.091565270817552502e-04,4.168900685541654383e-05,2.401867185308770303e-05
6.520000000000000000e+02,2.155104326395651526e-05,3.385348547790822948e-05,2.048384533422931142e-04,4.039234047314987919e-05,2.874812182984687325e-05
6.530000000000000000e+02,3.300885098767025738e-05,2.876422450681648257e-05,2.029771777037892022e-04,3.445133073809447666e-05,2.344910416995915625e-05
6.540000000000000000e+02,2.717045419342589696e-05,3.208091001671853348e-05,2.065202858400061459e-04,3.576459072995863409e-05,2.422964104809022245e-05
6.550000000000000000e+02,2.077932765842671614e-05,3.517585812229384601e-05,2.014819871155593134e-04,3.835349131287024704e-05,2.440759233379719007e-05
6.560000000000000000e+02,2.753389109610981933e-05,2.884835971173060898e-05,2.027894815574970977e-04,3.765470963879025135e-05,2.660069919613317069e-05
6.570000000000000000e+02,2.257868865374046408e-05,3.178185757335416639e-05,2.047412512309332300e-04,3.638596592203668934e-05,2.221479489838973365e-05
6.580000000000000000e+02,2.417925591979841471e-05,3.324523223158237784e-05,1.985088984300942272e-04,3.249171885699730922e-05,2.550054566963222413e-05
6.590000000000000000e+02,3.907010041737102313e-05,3.026656107418812525e-05,2.112625473661422504e-04,3.614008528274315069e-05,2.721479347855826347e-05
6.600000000000000000e+02,2.427995000231497613e-05,3.486178215694746285e-05,2.113586504272069178e-04,3.655305120953133979e-05,2.314717863738380288e-05
6.610000000000000000e+02,2.028566380207763586e-05,3.395006886253160161e-05,2.209099767501720990e-04,3.197422211653755397e-05,2.004079394823943261e-05
6.620000000000000000e+02,2.287998625705167655e-05,3.491457568272071654e-05,2.099722061937869810e-04,3.350628766862762120e-05,2.406059227677559420e-05
6.630000000000000000e+02,2.459296127033105961e-05,3.477082402680853335e-05,2.110294123612854733e-04,3.609861476061571040e-05,2.234617756580181691e-05
6.640000000000000000e+02,2.253197521451255625e-05,3.674311395940321745e-05,2.061888229050179433e-04,3.794910409760099412e-05,2.370258170425465494e-05
6.650000000000000000e+02,2.530209107309833172e-05,2.892999374093374598e-05,2.045745093784967494e-04,2.773808390743592867e-05,2.653269158292559382e-05
6.660000000000000000e+02,2.354194646281282388e-05,2.745200649034718055e-05,2.050739925634204042e-04,3.443306082961949954e-05,1.900376537888881501e-05
6.670000000000000000e+02,2.851473978460195013e-05,2.883789139096482046e-05,1.968634751186026932e-04,3.220983569995894413e-05,2.910053609528340246e-05
6.680000000000000000e+02,2.466429312575346700e-05,2.874976599553935586e-05,1.991624540060854542e-04,3.202105130861720994e-05,2.220683949416546454e-05
6.690000000000000000e+02,1.996530596004575386e-05,2.887523751438081376e-05,1.979077349059110702e-04,3.926630962991506379e-05,2.593997394417790758e-05
6.700000000000000000e+02,1.869648347718744219e-05,3.025917570709246718e-05,1.903829804856815855e-04,3.697865638185859893e-05,2.187390822971924109e-05
6.710000000000000000e+02,1.992036848608158550e-05,3.209394973036072685e-05,1.797490377486443691e-04,4.003774942051840924e-05,2.320652982001902842e-05
6.720000000000000000e+02,1.990055715128669078e-05,2.528302766968693049e-05,1.809552127957081424e-04,3.604240550192372439e-05,2.323376308155378211e-05
6.730000000000000000e+02,2.844756694875272274e-05,2.645629238606783673e-05,1.794540543355038764e-04,2.970381828892865173e-05,2.388456399238236827e-05
6.740000000000000000e+02,2.446699154667886233e-05,2.299249339421383098e-05,1.766680029983147548e-04,3.192496765869190511e-05,2.779385352558172428e-05
6.750000000000000000e+02,2.402659824507491493e-05,2.408545892951252654e-05,1.738258970405137660e-04,4.023681279097246488e-05,2.909548406448969615e-05
6.760000000000000000e+02,2.766197458670127673e-05,2.325217403342794142e-05,1.744921504795993172e-04,3.242516954016227970e-05,2.628118671632595493e-05
6.770000000000000000e+02,3.419382556157923858e-05,2.599771164835118498e-05,1.620734251476241283e-04,3.388004593574134304e-05,2.684996928981053799e-05
6.780000000000000000e+02,2.406085263584323286e-05,3.106180063783270384e-05,1.688115327334038795e-04,3.442304955314501314e-05,2.560146827801368374e-05
6.790000000000000000e+02,2.649315577152311363e-05,2.619893446687004968e-05,1.659030783983661550e-04,3.932142714313524579e-05,2.583634550712421429e-05
6.800000000000000000e+02,2.411184517792097637e-05,2.914623479088884750e-05,1.675855718503704850e-04,3.997173582381829959e-05,2.426250266696072799e-05
6.810000000000000000e+02,2.524969804762466907e-05,2.765287354045131707e-05,1.684525546821191710e-04,3.926335483550591476e-05,2.807600891219230732e-05
6.820000000000000000e+02,2.476237536253034222e-05,2.912221371720313812e-05,1.738648454775448826e-04,3.849840624403633171e-05,2.233315347366371384e-05
6.830000000000000000e+02,2.548793533918569665e-05,2.743675618532837035e-05,1.631253179820157939e-04,4.254919533441814394e-05,3.040707998891445385e-05
6.840000000000000000e+02,2.008489440796790149e-05,3.042501514072259994e-05,1.670025743035763455e-04,3.423137289426669838e-05,2.214001124256625985e-05
6.850000000000000000e+02,2.615449604637110070e-05,3.134106205371356424e-05,1.796259970967550856e-04,3.021832043059724526e-05,3.141004339868302964e-05
6.860000000000000000e+02,2.233114240213218693e-05,2.884000342051606935e-05,1.742678764944383119e-04,3.668260289702018895e-05,2.884655950208259156e-05
6.870000000000000000e+02,2.148215272212983251e-05,3.369899308214296951e-05,1.735252630643557836e-04,4.041158078271767096e-05,2.535326344932364862e-05
6.880000000000000000e+02,2.619067014930642756e-05,2.852482425008684430e-05,1.657272439248291818e-04,4.650423803564951442e-05,2.530282463397703907e-05
6.890000000000000000e+02,2.476188898314912734e-05,2.312136133664211002e-05,1.636114800321886165e-04,3.466569388332896295e-05,2.574991217507704988e-05
6.900000000000000000e+02,3.088450565880140886e-05,2.339761953162877717e-05,1.661780567577819667e-04,3.209069162668498620e-05,2.232602850549270102e-05
6.910000000000000000e+02,2.394016877360627404e-05,2.547130942320841029e-05,1.599364793928303996e-04,3.291517608394745054e-05,3.566902279406036769e-05
6.920000000000000000e+02,2.275971577270219370e-05,2.358300368943133662e-05,1.711512968025630244e-04,3.363689766722188779e-05,1.956422846238758950e-05
6.930000000000000000e+02,2.064068729168422323e-05,2.678640504638618580e-05,1.667006082690658531e-04,3.192345804992058333e-05,2.375926348763268692e-05
6.940000000000000000e+02,2.709581946247485718e-05,2.918906907245499838e-05,1.640807418045175936e-04,3.288367953702131530e-05,2.187135869091694218e-05
6.950000000000000000e+02,2.076390146432682826e-05,2.831281901638504905e-05,1.596087291407810582e-04,3.831906786966321476e-05,2.175441026419644430e-05
6.960000000000000000e+02,2.329591532679309296e-05,2.847350523593750182e-05,1.642297412403070922e-04,3.620392352698953431e-05,2.582225225489231946e-05
6.970000000000000000e+02,2.474414001996105839e-05,2.689574050274146089e-05,1.696114870942677655e-04,4.206610226031859412e-05,2.147373460115176158e-05
6.980000000000000000e+02,2.309223679430871812e-05,2.857774024811465807e-05,1.612168703725158636e-04,4.091233891334589146e-05,1.980230032250229755e-05
6.990000000000000000e+02,2.592418796876216902e-05,2.529559472963516242e-05,1.627023902027735502e-04,3.513582912006985026e-05,2.147380277661703474e-05
7.000000000000000000e+02,2.454722236244766265e-05,2.863693177701520653e-05,1.565280690352111037e-04,3.449779433284394514e-05,2.845090234249170180e-05
7.010000000000000000e+02,1.849229291539522535e-05,3.489225010033791818e-05,1.562490948324724016e-04,3.331897182434762072e-05,2.202530781059142129e-05
7.020000000000000000e+02,2.240016442645043071e-05,2.871812281957097923e-05,1.469648603769080353e-04,3.327180301204712976e-05,2.669084874951099806e-05
7.030000000000000000e+02,2.737177113765199010e-05,2.815888388973952772e-05,1.424014285956731740e-04,3.726247857493980575e-05,1.944333086245642050e-05
7.040000000000000000e+02,2.287913434684263336e-05,2.654699350113087775e-05,1.453985894186438088e-04,3.561683552399941277e-05,2.774175719533200635e-05
7.050000000000000000e+02,2.785274594763187395e-05,2.703602908837865471e-05,1.433424680059580680e-04,3.267458978217785415e-05,2.466837766024188028e-05
7.060000000000000000e+02,2.588483907528527084e-05,2.495804393953804379e-05,1.406098205102290777e-04,3.445664265155912176e-05,2.350319404598177897e-05
7.070000000000000000e+02,2.626491295276700555e-05,2.608987662600092960e-05,1.495187757006855023e-04,4.181294830640780447e-05,2.035277298961801762e-05
7.080000000000000000e+02,3.119074974267110889e-05,2.303987929652695499e-05,1.611221910307047978e-04,3.950040476852212379e-05,1.789728544920876629e-05
7.090000000000000000e+02,3.021002048786414207e-05,2.908778702992442788e-05,1.538528833249230843e-04,3.585309021647553607e-05,1.590560105191318740e-05
7.100000000000000000e+02,3.074866275498688850e-05,2.988958091454385624e-05,1.539981783460486753e-04,3.925650444525086158e-05,1.833252491256764927e-05
7.110000000000000000e+02,3.209567822226588873e-05,2.726837093613987406e-05,1.628327805363039005e-04,4.077650021705458983e-05,1.855418251806018048e-05
7.120000000000000000e+02,2.727841325034230380e-05,2.812297785592665633e-05,1.580613993570345599e-04,4.627188560957229413e-05,1.522403139697647845e-05
7.130000000000000000e+02,3.117038602262756086e-05,3.143531657834319759e-05,1.640062941105080441e-04,4.753285082281788476e-05,2.214975566139365526e-05
7.140000000000000000e+02,2.614990001559291954e-05,3.213552803471575459e-05,1.558976315617632835e-04,3.996919054949366057e-05,2.537663678037205273e-05
7.150000000000000000e+02,2.686685201724881011e-05,3.022144617226274477e-05,1.591779754077649045e-04,3.708833407534140036e-05,1.895525539219455879e-05
7.160000000000000000e+02,2.618308306923111672e-05,3.115473658910072885e-05,1.574859290021102254e-04,4.213074448966569463e-05,2.808336298865121705e-05
7.170000000000000000e+02,3.243924778528750608e-05,3.644589686557786479e-05,1.588688691394057884e-04,3.981345300352323591e-05,1.966140465536891924e-05
7.180000000000000000e+02,2.614253275445843627e-05,3.272064662207530006e-05,1.643692651568384733e-04,3.516514909818191370e-05,2.077013908874381087e-05
7.190000000000000000e+02,3.017818711847919388e-05,3.179508806505637608e-05,1.603152928593143400e-04,3.697592454299236664e-05,2.039434851941468452e-05
7.200000000000000000e+02,2.561996054784021482e-05,2.636704744829465596e-05,1.600697576472631667e-04,3.579671076803236929e-05,2.021520480610661252e-05
7.210000000000000000e+02,2.439429746392551834e-05,3.073290931276950744e-05,1.625383794328083553e-04,3.615791224509390389e-05,2.008070105297132812e-05
7.220000000000000000e+02,3.285033218536348443e-05,3.185306659092557169e-05,1.598664692064044601e-04,4.053763834721557657e-05,2.264730641332590722e-05
7.230000000000000000e+02,2.399569150934866002e-05,3.075028640087129617e-05,1.580208756252199365e-04,3.874831658479127583e-05,2.202825963126819886e-05
7.240000000000000000e+02,2.519290082569902722e-05,3.284373127276918325e-05,1.560617048389500994e-04,3.602478546882448285e-05,1.837802042570224614e-05
7.250000000000000000e+02,2.641271695247304763e-05,3.355851127306852533e-05,1.684840199935866423e-04,3.704649835079010245e-05,2.149046344757099547e-05
7.260000000000000000e+02,2.807853234665369513e-05,3.457043047128127711e-05,1.620762396068453626e-04,4.232250217439670337e-05,1.979236400961870146e-05
7.270000000000000000e+02,3.171614219243945598e-05,3.790014189641865983e-05,1.573583570743108950e-04,4.262898387041857973e-05,2.112772572349097544e-05
7.280000000000000000e+02,3.191231168242492089e-05,3.510639356207878592e-05,1.634197871454023954e-04,3.946025528578367414e-05,2.027675814042506630e-05
7.290000000000000000e+02,3.003908346899120119e-05,3.330589342476208969e-05,1.689856004547518609e-04,4.117700879080476994e-05,2.022117764621800262e-05
7.300000000000000000e+02,2.786733152848608341e-05,2.968349539966830264e-05,1.709285277563532546e-04,4.259808853146473950e-05,2.219356154264939818e-05
7.310000000000000000e+02,3.204682502144784451e-05,2.549884826474890787e-05,1.663590169637130245e-04,4.597822007923468846e-05,1.951934346844375057e-05
7.320000000000000000e+02,3.153863557536773499e-05,2.988048425622835680e-05,1.770366989182203810e-04,4.626670123153431291e-05,2.436999523458549533e-05
7.330000000000000000e+02,2.609717649781906346e-05,3.220838061124275953e-05,1.601339231143139585e-04,4.000975117957050742e-05,2.333919958119601290e-05
7.340000000000000000e+02,2.600557507759226894e-05,2.989084981741552127e-05,1.565937601074596230e-04,3.812454535756515384e-05,2.174229381080028389e-05
7.350000000000000000e+02,3.249693932461106272e-05,3.322638879421635494e-05,1.579932473015910332e-04,3.515942773191227388e-05,2.274523888845525477e-05
7.360000000000000000e+02,2.623941907509141913e-05,3.740967361598457330e-05,1.558137081236754540e-04,4.552990947293000801e-05,3.057628207270290943e-05
7.370000000000000000e+02,2.326543878383713349e-05,3.089208403173060447e-05,1.564205585491418304e-04,4.352645058125492739e-05,2.094531508112229545e-05
7.380000000000000000e+02,2.437992194914695432e-05,3.228413383582484641e-05,1.549574559303046328e-04,4.626423324127770798e-05,2.012222876002223160e-05
7.390000000000000000e+02,2.497496388209619056e-05,3.190886518056323951e-05,1.456720045693860044e-04,4.472373719732747333e-05,1.784362257639671157e-05
7.400000000000000000e+02,2.726038731315494346e-05,3.576738780830535092e-05,1.475877324798036128e-04,4.410154942813271362e-05,1.694538012186885823e-05
7.410000000000000000e+02,2.944897966949966417e-05,3.851003743360337239e-05,1.579368935287206455e-04,4.334267137329206321e-05,1.591599849293245938e-05
7.420000000000000000e+02,2.801524924311848963e-05,3.763751134855386482e-05,1.540091281797550948e-04,4.419298672930782601e-05,2.182676944484374104e-05
7.430000000000000000e+02,2.943245072739575363e-05,3.434129005497332798e-05,1.611270612869031282e-04,4.140970281285571986e-05,1.984662677900761452e-05
7.440000000000000000e+02,2.201231332032982380e-05,3.396908157748956825e-05,1.473913456543352041e-04,4.729501829281446135e-05,1.718100292114055350e-05
7.450000000000000000e+02,2.510363258556580490e-05,3.455010995478957625e-05,1.475864299022022763e-04,4.006634577802259400e-05,1.677430948832103752e-05
7.460000000000000000e+02,2.813449836380765845e-05,3.044102221605449188e-05,1.494641866375268080e-04,3.928419947329953033e-05,2.024898869612545838e-05
7.470000000000000000e+02,2.973230411573712928e-05,2.834510711191562393e-05,1.589188098873872690e-04,4.020690969441798046e-05,1.937889511149926136e-05
7.480000000000000000e+02,2.180447332711388242e-05,2.989915276607746364e-05,1.575131567791432374e-04,4.457300477900272284e-05,1.663430333620485868e-05
7.490000000000000000e+02,2.205998830406841194e-05,2.994755530838499880e-05,1.578173636579416339e-04,4.033094660138569765e-05,2.777726994074303235e-05


==> figs/sim/train_loss_edge_07_mal_2_out_max_tukey.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.989879358334638582e+00,9.789800737872825565e+00,1.037908093276558752e+01,9.977263863503246455e+00,9.931087794932963675e+00
1.000000000000000000e+00,8.551090029535204806e+00,8.413794971571931569e+00,8.951855127540849111e+00,8.709927739401486235e+00,8.808675171126809644e+00
2.000000000000000000e+00,7.830642469566005737e+00,7.703609715882729247e+00,8.200200495426479108e+00,8.157182360929201792e+00,8.259824697717721875e+00
3.000000000000000000e+00,7.123447633308806815e+00,7.074079149632546581e+00,7.587226829226262126e+00,7.519010258635097088e+00,7.783435752974909860e+00
4.000000000000000000e+00,6.509546337545796035e+00,6.432214264800149017e+00,7.149619247100961417e+00,7.093352914447033086e+00,7.270441272548387346e+00
5.000000000000000000e+00,5.927188720862414328e+00,5.976579484575694323e+00,6.660642457098818525e+00,6.530739437142422332e+00,6.811456829559422665e+00
6.000000000000000000e+00,5.408228830265493059e+00,5.574157444328319500e+00,6.111271540246295153e+00,6.140231280738603914e+00,6.309560007650980573e+00
7.000000000000000000e+00,4.951878548392995683e+00,5.011229762822186018e+00,5.684685240704069997e+00,5.618173620574292926e+00,5.939852993400304371e+00
8.000000000000000000e+00,4.525127454984623654e+00,4.501167166305339862e+00,5.265418445569826744e+00,5.098204983246818145e+00,5.590568291245832100e+00
9.000000000000000000e+00,4.139636248163315102e+00,4.080192399239519929e+00,4.822519063561585995e+00,4.721079032875906023e+00,5.163350643043317589e+00
1.000000000000000000e+01,3.650627712220440912e+00,3.707893896811602197e+00,4.433445931161585030e+00,4.365238337477444830e+00,4.731866660787534151e+00
1.100000000000000000e+01,3.198883725619564800e+00,3.390746295928512843e+00,4.003043661133228959e+00,3.999771549021299055e+00,4.280633189683934248e+00
1.200000000000000000e+01,2.852014234660834813e+00,3.045230041500952112e+00,3.607064498094825655e+00,3.625014761986897760e+00,4.077723201603925318e+00
1.300000000000000000e+01,2.549108778064455016e+00,2.752373750378071637e+00,3.232872196354838579e+00,3.343696715665658736e+00,3.855309044614228853e+00
1.400000000000000000e+01,2.290541236293284655e+00,2.335142883882021181e+00,2.893215965919700317e+00,3.011468337263294437e+00,3.549832783570951111e+00
1.500000000000000000e+01,1.994141300168911002e+00,2.052757328079065857e+00,2.566397240983490313e+00,2.756443018854411342e+00,3.382905192957601948e+00
1.600000000000000000e+01,1.750563556625930106e+00,1.828272459711672848e+00,2.291535281232249144e+00,2.473187111103271718e+00,2.999162877517693726e+00
1.700000000000000000e+01,1.531795033185012533e+00,1.543974558567284827e+00,2.066667742660881935e+00,2.210138937694982708e+00,2.790429174662501843e+00
1.800000000000000000e+01,1.295147939584884611e+00,1.307946634728772928e+00,1.793228719079073663e+00,1.972083221647185081e+00,2.598651140679110405e+00
1.900000000000000000e+01,1.119853342094454973e+00,1.159649456657621869e+00,1.555702309041439024e+00,1.742844790527574794e+00,2.372276184956705780e+00
2.000000000000000000e+01,9.497336147291349784e-01,1.016472376386403198e+00,1.354282443332651464e+00,1.527592462033171783e+00,2.193989976128214892e+00
2.100000000000000000e+01,7.774047672008516097e-01,8.925874467287878700e-01,1.148102122480627596e+00,1.333346261521932030e+00,2.011928258542735826e+00
2.200000000000000000e+01,6.242060809251602782e-01,7.674778718147960976e-01,9.668288682790355804e-01,1.157924782887671089e+00,1.857340148508847655e+00
2.300000000000000000e+01,5.012786182253836653e-01,6.527260514403528946e-01,8.290360514405773484e-01,9.820625389614823231e-01,1.690213275005591820e+00
2.400000000000000000e+01,3.975894337045494664e-01,5.442575533292040024e-01,7.084372138736980684e-01,8.111927750794082348e-01,1.519318907262974694e+00
2.500000000000000000e+01,3.196789965260851130e-01,4.354210665567623817e-01,5.759803444071571743e-01,6.908397297838619888e-01,1.441828262141413575e+00
2.600000000000000000e+01,2.456383768367229603e-01,3.254245309037645528e-01,4.947063924090466802e-01,5.925775610596072385e-01,1.302190545795779419e+00
2.700000000000000000e+01,1.943204235780080502e-01,2.424673024598470450e-01,4.301676171343390420e-01,5.218841918475366493e-01,1.147022565539522088e+00
2.800000000000000000e+01,1.449852516483715048e-01,1.859738565897429696e-01,3.583345344539425881e-01,4.511289839337828678e-01,1.052347093776043963e+00
2.900000000000000000e+01,1.061456372472693310e-01,1.437831083673911658e-01,2.831381941748476461e-01,3.911416536038685443e-01,9.481381340073392616e-01
3.000000000000000000e+01,8.327715806290769684e-02,1.137148371831452343e-01,2.533132967333077135e-01,3.293096019586310153e-01,8.693824761536264045e-01
3.100000000000000000e+01,6.657756605221354373e-02,9.553694800212597649e-02,2.195144310194303561e-01,2.481493240005494538e-01,8.046366484853766377e-01
3.200000000000000000e+01,4.852916887272307189e-02,7.948940291843642481e-02,1.836838527252665498e-01,2.010249251849272056e-01,7.703650420517861308e-01
3.300000000000000000e+01,3.319767165329434722e-02,6.576322717632521186e-02,1.577254515454082906e-01,1.832412093402653319e-01,7.127821986441952307e-01
3.400000000000000000e+01,2.704564640428142042e-02,5.289650205128304528e-02,1.395535866790211799e-01,1.597563236488486194e-01,6.361468189780646876e-01
3.500000000000000000e+01,2.038738779525073319e-02,4.407029801783324263e-02,1.147716386464529004e-01,1.416108452159278164e-01,5.509077131656292536e-01
3.600000000000000000e+01,1.469885374874646544e-02,3.656887949568288221e-02,9.345438513461867824e-02,1.160158331336260673e-01,4.822065098851563425e-01
3.700000000000000000e+01,1.140407843050594838e-02,3.144750446593291837e-02,8.037904252939309657e-02,9.745699781595662525e-02,4.019260005651160705e-01
3.800000000000000000e+01,9.137841452731554348e-03,2.506972573460475306e-02,6.568083710095118377e-02,8.803863750645213315e-02,3.619054909724328528e-01
3.900000000000000000e+01,6.954431686880369057e-03,2.115315720984900505e-02,5.694283878751960071e-02,7.759850205313367777e-02,3.352870023932595922e-01
4.000000000000000000e+01,5.507775538720727226e-03,1.675613549983401285e-02,4.804491022706280923e-02,6.468558202217900011e-02,2.965629673759113683e-01
4.100000000000000000e+01,3.887443957063752009e-03,1.344106529797883809e-02,4.100479515525345953e-02,5.393438754810431224e-02,2.808407935408612222e-01
4.200000000000000000e+01,2.929386536531963792e-03,1.018833890613735083e-02,3.441086637143475624e-02,4.589025886663455900e-02,2.532788947095966359e-01
4.300000000000000000e+01,2.419450821561697218e-03,8.043119058936842869e-03,3.041614057313624109e-02,3.779241379599262984e-02,2.280769849319143061e-01
4.400000000000000000e+01,2.041714309174991193e-03,6.609626767806964232e-03,2.442640978935395335e-02,3.182109715126002492e-02,1.975520244542890991e-01
4.500000000000000000e+01,1.527747397344292324e-03,5.256383050843416171e-03,1.916388185762440965e-02,2.764884627320363109e-02,1.730401941017738476e-01
4.600000000000000000e+01,1.196263137443476232e-03,4.406697993752706211e-03,1.757199794248509583e-02,2.355007480918158702e-02,1.518366944650804129e-01
4.700000000000000000e+01,1.004181375007795474e-03,3.581114590950007504e-03,1.582349725604781376e-02,2.046635418210618340e-02,1.356565554762491077e-01
4.800000000000000000e+01,7.921035046192237417e-04,2.945577610384053635e-03,1.301745801016440662e-02,1.832191911367331283e-02,1.299123366437956451e-01
4.900000000000000000e+01,5.800328913524444019e-04,2.364238492617576348e-03,1.156927166683485719e-02,1.534868051214199891e-02,1.232122591959686764e-01
5.000000000000000000e+01,4.384600983445841038e-04,1.830200915345026047e-03,9.505665663768647633e-03,1.423046346840928233e-02,1.117083574604402774e-01
5.100000000000000000e+01,2.995634422834347887e-04,1.532513700101323373e-03,8.761813533599616122e-03,1.242208099114294750e-02,1.044915668673246367e-01
5.200000000000000000e+01,2.157721856377303737e-04,1.176208401928446889e-03,7.807058605337369173e-03,1.151880940994709501e-02,9.651923700006492801e-02
5.300000000000000000e+01,1.615170389237530202e-04,9.138525766921867799e-04,6.696298246331000570e-03,1.043047120479601020e-02,8.440285337403474752e-02
5.400000000000000000e+01,1.139483216724412884e-04,7.662057237144415112e-04,5.540396491276244895e-03,8.627731526604565104e-03,7.406072662425766673e-02
5.500000000000000000e+01,9.115272393067641588e-05,6.257118508123937772e-04,4.375588577896549758e-03,7.440781322262224329e-03,6.695127753995122610e-02
5.600000000000000000e+01,6.980271580570018841e-05,5.116452347336819528e-04,3.692285182465782079e-03,6.588527381509501346e-03,5.983402318369501760e-02
5.700000000000000000e+01,4.667348561249173855e-05,4.401773643396555968e-04,2.799004928382808899e-03,5.626590896461780567e-03,4.809075688703268181e-02
5.800000000000000000e+01,3.829389381659886737e-05,3.759497335978911892e-04,2.163075541178671735e-03,4.802388922659273085e-03,3.969811708524617622e-02
5.900000000000000000e+01,3.642616547538946037e-05,2.704767379496653135e-04,1.784501316351105871e-03,4.168484575799324965e-03,3.741639526325368781e-02
6.000000000000000000e+01,3.692698972390662249e-05,2.343062660197237079e-04,1.516580452220139819e-03,3.996639456120609779e-03,3.245969445027929723e-02
6.100000000000000000e+01,2.658370275598898047e-05,1.762406826230078494e-04,1.319445024382970288e-03,3.563781665391840825e-03,2.879645780429129776e-02
6.200000000000000000e+01,3.267946280216538213e-05,1.356463208197489223e-04,1.028227537586468010e-03,2.941323768208659040e-03,2.525478857325236248e-02
6.300000000000000000e+01,2.089360550205920930e-05,1.082684888181750793e-04,9.167203550122238198e-04,2.512400397830183429e-03,2.232186743932196293e-02
6.400000000000000000e+01,2.773244542242370159e-05,8.719030379145120691e-05,7.135454112648931257e-04,2.198294626750696423e-03,1.969310148379055381e-02
6.500000000000000000e+01,2.735122705821435574e-05,6.653643447873669459e-05,5.732343997069122565e-04,2.016926934423346474e-03,1.713766182953579964e-02
6.600000000000000000e+01,2.642370771233082394e-05,5.697500156909285352e-05,5.339763972738165165e-04,1.762478965259939301e-03,1.606221198945556594e-02
6.700000000000000000e+01,2.795094962659838700e-05,3.802724757107078801e-05,4.741323492468696443e-04,1.498356387004906587e-03,1.521106052184362234e-02
6.800000000000000000e+01,1.883767651755796635e-05,2.768805147512765075e-05,4.088929131659257976e-04,1.309258317214734291e-03,1.422699458705700692e-02
6.900000000000000000e+01,2.043684854946548057e-05,2.991744854974331957e-05,3.358334039360588719e-04,1.182569280987921800e-03,1.265689858365681708e-02
7.000000000000000000e+01,1.877683609285973887e-05,2.471908224666030662e-05,2.803191710462060726e-04,1.037019960670071406e-03,1.238487526777432013e-02
7.100000000000000000e+01,1.835078230782993813e-05,2.439474884741166250e-05,2.219930342649556465e-04,8.605671095179845409e-04,1.110863909182180365e-02
7.200000000000000000e+01,1.826676747196387396e-05,2.009492893517705880e-05,1.838441848317495797e-04,7.372216539339726538e-04,9.770829188605945070e-03
7.300000000000000000e+01,2.252075498310190937e-05,2.387258357339216985e-05,1.565850994081907643e-04,7.131333346666046680e-04,8.173792987448247338e-03
7.400000000000000000e+01,2.143249062480645506e-05,1.423418825685640599e-05,1.134990730949914095e-04,6.061698926819181210e-04,6.879933717662378712e-03
7.500000000000000000e+01,1.602731926408917928e-05,1.161887724387966614e-05,1.036458068593981707e-04,5.249341657731498856e-04,6.142855415108061656e-03
7.600000000000000000e+01,1.612267737993722250e-05,1.481322234997417553e-05,9.061986460678905786e-05,4.514285911856319444e-04,5.535935941978653574e-03
7.700000000000000000e+01,2.358349840780871176e-05,1.170225153013237929e-05,7.912691438238805830e-05,4.156476433765377010e-04,5.063313233934607638e-03
7.800000000000000000e+01,1.656091226009959172e-05,1.335217981612846216e-05,6.301832271826679488e-05,3.679825675292347498e-04,4.589330798596247263e-03
7.900000000000000000e+01,1.465800617528323357e-05,1.157473553170529357e-05,6.260966611937313075e-05,3.106986003387213202e-04,4.281768928906637406e-03
8.000000000000000000e+01,1.839215641241676025e-05,1.070107419010035699e-05,4.442994573328196140e-05,2.960897158134079277e-04,3.713756244900667802e-03
8.100000000000000000e+01,2.148929207179683942e-05,1.337401246304104063e-05,3.992364939875425733e-05,2.746958644175290232e-04,3.370349402802563787e-03
8.200000000000000000e+01,1.900865078596769564e-05,1.217323279101290012e-05,3.253537194869426941e-05,2.435628457293503857e-04,3.060336497557325508e-03
8.300000000000000000e+01,1.954710786489233243e-05,1.422313755905513233e-05,3.127189351970205422e-05,2.021029097705184796e-04,2.823830911577007718e-03
8.400000000000000000e+01,2.119842581904674006e-05,2.000481799935283078e-05,2.633060938606046619e-05,1.900190727518458189e-04,2.593102206608688398e-03
8.500000000000000000e+01,2.322235146345885681e-05,1.279329672865259226e-05,2.324567903955188086e-05,1.736866742962916987e-04,2.323295954354764881e-03
8.600000000000000000e+01,1.796062514991536574e-05,1.460562422483935308e-05,2.321690109519103373e-05,1.535365318001691293e-04,2.028772569327430553e-03
8.700000000000000000e+01,1.383812353794589001e-05,1.708092102170599702e-05,2.355935154629840156e-05,1.341445358552517675e-04,1.732928099653863185e-03
8.800000000000000000e+01,1.557602000301638867e-05,1.714855829781924967e-05,2.445973510634136261e-05,1.236471979314535119e-04,1.646659611018397307e-03
8.900000000000000000e+01,1.570776880621682636e-05,2.263454677375875690e-05,2.486932555445520165e-05,1.118541880589241089e-04,1.388001363517465947e-03
9.000000000000000000e+01,1.970511850457601355e-05,1.629127905189431402e-05,2.246027892738311493e-05,9.633265456654438452e-05,1.194878449463643300e-03
9.100000000000000000e+01,1.465163412739389770e-05,1.819690141324770138e-05,1.716749563662745004e-05,8.585609554978557156e-05,1.048982493149663853e-03
9.200000000000000000e+01,1.540647398989847261e-05,1.450779583422878716e-05,2.162588093168604786e-05,7.726128453677816310e-05,9.605601334605751163e-04
9.300000000000000000e+01,1.805444426139501957e-05,2.026816762767946756e-05,1.789389505557625881e-05,7.475332477457907743e-05,8.587292884472130794e-04
9.400000000000000000e+01,2.227693903433802802e-05,1.912976968498902863e-05,1.615204892024824090e-05,6.824306980202088369e-05,7.617373768349366969e-04
9.500000000000000000e+01,1.995726480441550876e-05,1.712106019180481553e-05,2.025262837312968855e-05,6.978805070678717470e-05,6.630666444860100484e-04
9.600000000000000000e+01,1.669523155389818214e-05,1.704864236296010915e-05,2.050632645134164989e-05,6.638977957873493096e-05,6.104525912565827994e-04
9.700000000000000000e+01,2.173218295586920590e-05,1.536237541699403408e-05,1.931301045787758852e-05,6.666203264660275352e-05,5.171696474616238604e-04
9.800000000000000000e+01,1.874184971006886968e-05,1.864780020999212695e-05,2.106832220938326117e-05,6.725007723618059430e-05,4.665969306890671575e-04
9.900000000000000000e+01,1.769428825904029168e-05,1.944754075355881184e-05,2.166355166199895876e-05,6.488992019471062633e-05,4.335713839149768489e-04
1.000000000000000000e+02,1.731010718386549740e-05,2.656608834428197952e-05,2.398311965656763078e-05,5.885353162993212095e-05,3.300081882724459348e-04
1.010000000000000000e+02,1.991691569114273364e-05,1.743023615441430252e-05,3.255338459295931131e-05,6.728052974558362820e-05,2.762372568357873703e-04
1.020000000000000000e+02,1.628897176420007753e-05,1.774969027845685332e-05,2.235266531980251159e-05,5.908891153127981966e-05,2.539797552910671996e-04
1.030000000000000000e+02,1.807476453441481112e-05,1.621946919494465789e-05,2.274838672100543135e-05,5.363687480441914346e-05,2.227810280304165502e-04
1.040000000000000000e+02,1.539010324203005098e-05,1.666117579435244522e-05,3.084511999140726601e-05,4.767989375287218223e-05,2.084671328734799545e-04
1.050000000000000000e+02,1.767637683469658327e-05,2.171995614574928624e-05,2.442534728175349557e-05,4.565663006228515286e-05,1.819283381845337999e-04
1.060000000000000000e+02,1.726157797621308276e-05,1.622943016699185392e-05,2.300253740761259991e-05,4.846153999471525253e-05,1.728552748181400034e-04
1.070000000000000000e+02,2.094907432448334106e-05,2.832841365174587622e-05,3.027250104159495692e-05,4.228863649990977081e-05,1.524029360676637523e-04
1.080000000000000000e+02,1.600210290619852316e-05,1.918298768233128726e-05,2.705892060228531903e-05,4.602208610549052281e-05,1.275669384301902909e-04
1.090000000000000000e+02,1.619206980651988204e-05,1.917288889607959845e-05,2.827935987881335933e-05,4.221085643241195839e-05,1.084751289234242577e-04
1.100000000000000000e+02,1.691765490019481177e-05,1.829532168118319646e-05,3.276573153998540988e-05,4.522009986751562849e-05,1.029214091534669251e-04
1.110000000000000000e+02,2.003490338742253130e-05,1.949448699323230727e-05,2.791655812173221562e-05,4.493685120210422212e-05,8.823378834454942421e-05
1.120000000000000000e+02,2.222209520452711473e-05,1.833504178783140759e-05,2.706726383971957972e-05,5.436283860804635992e-05,7.296733299977375964e-05
1.130000000000000000e+02,1.723527314445583158e-05,2.514878206805182259e-05,2.949407594965425261e-05,4.591894550254327356e-05,5.997696132276075787e-05
1.140000000000000000e+02,1.835629816704376083e-05,1.699186462678081710e-05,2.715785013418514637e-05,4.153064166612097097e-05,6.048229044997022186e-05
1.150000000000000000e+02,2.479129852339667650e-05,1.930407349193252742e-05,3.270092878460140184e-05,4.265290318827830163e-05,5.517581667346949104e-05
1.160000000000000000e+02,1.753800634141100545e-05,1.813944241102483090e-05,3.106019620646716106e-05,4.605550112790623984e-05,5.058213590969362627e-05
1.170000000000000000e+02,2.312287807726409739e-05,1.806074726873330150e-05,3.388423031869258750e-05,3.785939757783296500e-05,4.300654170175111091e-05
1.180000000000000000e+02,2.525781265150239818e-05,1.975936498510577621e-05,3.775748408385570798e-05,4.238026886926871128e-05,4.312173545140129960e-05
1.190000000000000000e+02,1.922468770154672768e-05,2.364940721433228532e-05,3.352418785873556573e-05,4.474134288123821079e-05,3.975820946111596754e-05
1.200000000000000000e+02,2.121329362270163443e-05,2.186809959858759811e-05,3.459754869827857959e-05,4.295621557981466054e-05,4.817086032660178319e-05
1.210000000000000000e+02,1.913421440491447356e-05,2.111584940700517166e-05,3.535001934962256342e-05,4.095765902734083141e-05,3.406114979920271679e-05
1.220000000000000000e+02,1.551940030386500524e-05,2.082406644454692923e-05,3.338098397076549873e-05,3.644835039351423944e-05,3.469738088490714745e-05
1.230000000000000000e+02,1.787519535101367296e-05,2.421691597709330068e-05,4.562233934002346558e-05,3.619316078340428788e-05,3.849555997315068367e-05
1.240000000000000000e+02,1.773299116780702178e-05,2.293655241536463052e-05,4.484136158533491567e-05,3.521761171665360735e-05,2.541055546767534423e-05
1.250000000000000000e+02,2.035783873666208166e-05,3.101969302055085365e-05,3.843035659112370439e-05,4.308374571015960441e-05,2.217787245006874741e-05
1.260000000000000000e+02,1.846219661061354600e-05,1.559008457574506679e-05,4.451923104087374128e-05,4.039608672135042156e-05,2.831645847634067792e-05
1.270000000000000000e+02,1.997572317091744765e-05,1.806203995979860366e-05,4.009362883572453740e-05,3.724610128752470217e-05,1.591024786407047031e-05
1.280000000000000000e+02,1.838316607871703923e-05,1.734823948529307103e-05,3.796114483767265568e-05,3.781555428161720300e-05,1.827804756515671869e-05
1.290000000000000000e+02,1.808115611945382284e-05,1.953712057567447147e-05,3.678916831240108820e-05,4.002020709681364252e-05,1.648931201458925244e-05
1.300000000000000000e+02,1.880095718254093384e-05,1.979664782547629898e-05,3.563372049708579681e-05,3.437309879528172019e-05,9.964666842554592563e-06
1.310000000000000000e+02,1.801645914811800253e-05,1.939925968186262395e-05,3.999408466015541563e-05,3.635631098819480655e-05,1.567077167086150524e-05
1.320000000000000000e+02,1.959786024219312139e-05,1.839847669038441325e-05,3.989475203591830166e-05,3.821437627238299939e-05,8.319175232029962785e-06
1.330000000000000000e+02,2.330574752207326128e-05,2.504883652054701315e-05,4.195016177721555550e-05,3.741605572704642668e-05,1.431299303744637541e-05
1.340000000000000000e+02,2.406298089974168164e-05,2.469383660708146522e-05,3.971756865195352759e-05,3.683774165141873169e-05,1.325744098168435414e-05
1.350000000000000000e+02,1.956495710953021216e-05,2.012106633830779145e-05,4.181987149165511397e-05,4.017050478744010888e-05,1.655134055023044226e-05
1.360000000000000000e+02,1.485871258821713781e-05,2.424250084653856163e-05,4.321585881217337999e-05,3.805621839736428313e-05,8.153333048710464936e-06
1.370000000000000000e+02,1.850569506611776660e-05,1.943854940456013480e-05,3.971582348749613800e-05,3.974911868065422738e-05,1.378270890550759020e-05
1.380000000000000000e+02,1.724482219433998154e-05,1.910358019863167556e-05,4.591973471390620176e-05,4.039771340702547064e-05,1.243879294343663844e-05
1.390000000000000000e+02,1.734535778685764029e-05,1.472587538531300311e-05,4.750745985615534295e-05,4.096419574683984877e-05,1.589936943646730327e-05
1.400000000000000000e+02,2.187001305797853234e-05,1.321958816946633419e-05,4.754158358521998196e-05,4.073003796156715595e-05,8.130975292064412940e-06
1.410000000000000000e+02,1.878326371063110400e-05,2.465118346606232080e-05,4.981971916506733322e-05,4.285254647273806228e-05,1.198802894641914918e-05
1.420000000000000000e+02,2.506307622796022372e-05,1.649750495025248398e-05,4.975407642782148088e-05,4.131397701390149280e-05,1.828494803202129759e-05
1.430000000000000000e+02,1.774600147941285400e-05,1.347053668954156791e-05,4.631464270643537162e-05,4.311944006052392808e-05,1.201126657268680731e-05
1.440000000000000000e+02,1.874098227294673791e-05,1.575273131670940074e-05,6.035181560481994723e-05,4.127347975058093255e-05,8.230367436135033188e-06
1.450000000000000000e+02,2.043581050437115465e-05,1.686136653866743274e-05,4.966966285624430100e-05,3.900577357174306314e-05,1.325672538654565358e-05
1.460000000000000000e+02,1.787279415221831869e-05,1.978563567295310577e-05,4.971051564095496644e-05,3.767348648286983348e-05,7.392211574086537951e-06
1.470000000000000000e+02,1.999032393107391670e-05,1.449403456632580856e-05,5.204289887716928575e-05,4.078347170388685328e-05,1.002963439766801912e-05
1.480000000000000000e+02,1.913616454518596299e-05,1.647580022989814097e-05,4.853990734332569446e-05,3.940219929055022163e-05,1.449391909258412880e-05
1.490000000000000000e+02,1.467313397485181525e-05,1.847032784640934011e-05,5.832387211135436900e-05,3.437096973701869729e-05,8.968520675223246030e-06
1.500000000000000000e+02,1.770427848979405638e-05,2.160925131899915641e-05,5.192311241397629118e-05,3.498870327944825220e-05,1.143735009567770078e-05
1.510000000000000000e+02,2.172225393881621613e-05,1.420217569325643581e-05,4.912511451415912944e-05,3.365402689925467428e-05,8.547187797081079452e-06
1.520000000000000000e+02,1.912124545366822304e-05,2.205317078118884666e-05,5.358003405242506290e-05,3.496049080142782373e-05,1.089334549353448978e-05
1.530000000000000000e+02,1.945105828016213678e-05,1.677524993359824634e-05,5.980388894566424085e-05,3.100501350306039683e-05,1.166404160735101669e-05
1.540000000000000000e+02,1.571263966393399159e-05,2.150718274729346291e-05,5.559034362134784857e-05,3.250291432599361485e-05,8.679116055065883018e-06
1.550000000000000000e+02,1.875429533493289114e-05,1.962595124860300189e-05,5.058259453583069387e-05,3.251005616033975087e-05,1.314138184327351411e-05
1.560000000000000000e+02,1.493451898859632365e-05,1.654261771233400680e-05,5.077781494666755435e-05,3.854868676478329093e-05,1.116966141412323310e-05
1.570000000000000000e+02,1.491314921675535032e-05,1.851495967519767305e-05,4.756178504750074865e-05,3.994493997694359422e-05,1.126433631382095513e-05
1.580000000000000000e+02,1.438405256293240342e-05,2.021199746893298510e-05,4.868890958109606260e-05,3.691152073559411662e-05,1.510626350476051982e-05
1.590000000000000000e+02,1.738715240384713923e-05,1.456560090329350743e-05,4.685932339087983678e-05,4.048290427960399285e-05,1.027135519982014245e-05
1.600000000000000000e+02,1.225409889116235718e-05,1.970361073277970831e-05,4.665942989268145880e-05,4.027889564983677673e-05,1.165568943928274592e-05
1.610000000000000000e+02,1.644807511747004014e-05,2.255073584722655511e-05,4.503822282708735969e-05,3.958219710886723419e-05,1.674300051746069329e-05
1.620000000000000000e+02,1.996709747320579709e-05,2.589621047399681686e-05,4.831919196801592875e-05,3.815493141690051715e-05,1.283482713299033406e-05
1.630000000000000000e+02,1.739646193665844720e-05,2.036650048264920798e-05,4.506853502606045225e-05,3.516569918571299525e-05,1.166370527116988853e-05
1.640000000000000000e+02,1.877137194661315789e-05,1.921569496210473460e-05,4.966566324660082188e-05,3.772226397513733787e-05,1.064601496525430235e-05
1.650000000000000000e+02,1.602503732123228275e-05,2.058585400444012947e-05,4.726715799874270374e-05,4.148144882221149743e-05,1.685576840693148171e-05
1.660000000000000000e+02,1.606220099537036816e-05,2.230981211392979446e-05,5.317261667159289829e-05,3.746250420511021417e-05,1.587544510595062519e-05
1.670000000000000000e+02,1.381449971205039873e-05,1.686961277325149666e-05,5.098557571592277071e-05,4.476643575512806450e-05,1.028727349017266590e-05
1.680000000000000000e+02,1.081480283848801349e-05,1.981244616677813042e-05,5.680978374389411556e-05,3.266919577182836321e-05,1.634128504801601878e-05
1.690000000000000000e+02,1.758276338192921173e-05,1.715380903211105590e-05,5.839489904191363934e-05,4.132896070274671985e-05,1.436613047345325356e-05
1.700000000000000000e+02,1.497673274863942083e-05,2.337595745061094021e-05,5.186455845018755895e-05,3.619843346913675930e-05,1.514536954894118992e-05
1.710000000000000000e+02,1.396567119216207686e-05,1.929940246481187671e-05,4.927709458524276442e-05,3.780264142438927166e-05,1.790971016113473979e-05
1.720000000000000000e+02,2.019588267443417351e-05,1.948145967123338096e-05,4.928171268692160822e-05,4.066688521975336812e-05,1.561781133241346708e-05
1.730000000000000000e+02,1.163244010204955714e-05,1.875471854206889333e-05,5.332876857766510881e-05,4.575423036146109013e-05,1.819070538655598313e-05
1.740000000000000000e+02,1.571342983253121162e-05,2.603870893724824498e-05,5.712318866235577275e-05,4.260314289361577522e-05,1.588997058132868290e-05
1.750000000000000000e+02,1.736218743375594897e-05,2.366184187807540695e-05,5.403515460455921016e-05,3.925933266857306592e-05,1.469623021299604204e-05
1.760000000000000000e+02,1.775456441277523112e-05,2.733739291993497744e-05,6.103035834481573829e-05,4.473439007790513955e-05,1.820325665358168976e-05
1.770000000000000000e+02,1.650588156165699871e-05,2.271352677352123095e-05,5.582525500857915546e-05,4.217447758403380931e-05,1.540597379545705081e-05
1.780000000000000000e+02,1.401821034741068672e-05,2.081318299207435274e-05,5.840183195060522081e-05,4.831146613415437940e-05,1.451992086831666029e-05
1.790000000000000000e+02,1.776521605334480114e-05,2.985843751579508876e-05,6.602449844050894967e-05,4.415947847047352326e-05,1.485831294179007500e-05
1.800000000000000000e+02,1.621368977566817193e-05,2.743637771729368069e-05,6.390004786849257101e-05,4.661972148312099051e-05,1.320560436968154505e-05
1.810000000000000000e+02,2.148736986617993949e-05,2.282406522269297966e-05,6.416568075562345541e-05,4.247938346169100043e-05,1.346658487588747732e-05
1.820000000000000000e+02,2.218384210350698993e-05,2.811416424264301384e-05,7.243251722799382009e-05,4.263222547951084351e-05,1.354053826607692912e-05
1.830000000000000000e+02,1.678772367852410241e-05,2.736979403439310232e-05,6.770753925999795086e-05,4.335490904994188099e-05,1.657288243706034336e-05
1.840000000000000000e+02,1.652145111086245066e-05,2.820777714263034142e-05,6.730238530838761335e-05,4.473114233949360141e-05,1.192006692529723466e-05
1.850000000000000000e+02,2.152444392755636926e-05,2.625089735741603647e-05,6.286742697925173928e-05,4.596941283097066844e-05,1.352783556740622117e-05
1.860000000000000000e+02,2.097941283807358559e-05,2.762919791132745218e-05,7.313521142471302028e-05,4.716643107072204799e-05,1.282432797999888408e-05
1.870000000000000000e+02,2.983750152685260559e-05,2.679538077476895097e-05,6.272657168404638384e-05,4.725704873653757687e-05,1.180052283589194673e-05
1.880000000000000000e+02,2.159332598750118848e-05,2.995638132363698247e-05,5.945335254542438719e-05,5.221219766182727540e-05,1.461456203155631073e-05
1.890000000000000000e+02,2.452045621892384730e-05,3.493438868096276906e-05,6.604856138103798457e-05,4.749207917575937188e-05,1.158316563287797862e-05
1.900000000000000000e+02,2.606417626072055072e-05,3.222446450767968429e-05,7.124604739439099887e-05,4.498722685164491253e-05,1.884493724024771666e-05
1.910000000000000000e+02,2.399583688217354904e-05,3.312069490335467492e-05,6.338498673397197081e-05,4.832063485349369358e-05,1.526969752907447742e-05
1.920000000000000000e+02,2.341987126375233430e-05,3.232706937106311074e-05,6.704583110206385754e-05,5.270784093069913467e-05,1.004416821837050833e-05
1.930000000000000000e+02,2.242322541035068895e-05,2.978950646559397342e-05,6.501778949941083852e-05,5.299856880081055266e-05,2.205594195303639538e-05
1.940000000000000000e+02,1.792092177466120262e-05,2.956733317915904991e-05,6.831369328097469662e-05,4.670835114428673052e-05,1.737693195136280622e-05
1.950000000000000000e+02,1.972716968612342470e-05,3.114825765815343317e-05,6.942520820318875963e-05,4.453867210751916161e-05,1.932402863713544861e-05
1.960000000000000000e+02,1.950337189426942786e-05,2.851065577003097928e-05,6.899221115230780299e-05,4.376192336652540149e-05,1.701352200611516707e-05
1.970000000000000000e+02,1.475938967321344109e-05,2.668752085133174745e-05,7.243711641680139479e-05,4.747845836650110840e-05,1.502901646366350263e-05
1.980000000000000000e+02,1.739921454646520260e-05,2.762927247568214284e-05,6.937958520603082491e-05,4.637348306679722754e-05,1.747438258825617652e-05
1.990000000000000000e+02,2.085385614891688277e-05,2.473569471184156043e-05,7.527587479561059780e-05,4.416968978560031900e-05,1.526925241535082023e-05
2.000000000000000000e+02,2.748734323110291200e-05,2.975009218497692842e-05,7.228156322935941347e-05,4.406051474548089431e-05,1.558843406923582364e-05
2.010000000000000000e+02,2.068933091969871185e-05,1.823412644019750672e-05,7.382837297553734857e-05,4.576561736657769330e-05,1.974086231093519217e-05
2.020000000000000000e+02,2.240046086654512436e-05,1.782731087529576541e-05,6.381585377057685804e-05,4.657041139710660360e-05,2.107589467326143051e-05
2.030000000000000000e+02,1.841214795172962937e-05,2.662120517393784525e-05,6.745093564386461793e-05,5.088848296486148115e-05,1.415088520206886358e-05
2.040000000000000000e+02,2.477073486351066833e-05,2.127633145887486421e-05,6.700123810166047633e-05,4.579368488188961805e-05,1.762379869618690975e-05
2.050000000000000000e+02,1.856132398347920542e-05,1.866999624944298830e-05,7.073305271443341979e-05,4.319791352469515289e-05,1.869659500386422479e-05
2.060000000000000000e+02,2.189179295941645620e-05,2.247157638191055185e-05,6.890960625471898027e-05,4.932676058722051948e-05,1.539335097611171932e-05
2.070000000000000000e+02,2.358805925029017203e-05,2.241367214261824614e-05,7.699033527353016382e-05,4.548863758746524155e-05,1.365618729431972156e-05
2.080000000000000000e+02,1.579154280761940754e-05,2.406340284044627964e-05,7.266319836640722230e-05,4.832259165155061709e-05,1.773663453730200956e-05
2.090000000000000000e+02,1.215263537801547500e-05,2.361063186395728764e-05,7.313635576244870151e-05,5.254271402677090919e-05,1.530195527466027272e-05
2.100000000000000000e+02,1.796746681048677630e-05,2.339677828311348406e-05,6.874193554617935575e-05,4.648987045829944265e-05,1.570292872532519368e-05
2.110000000000000000e+02,1.431948358154855327e-05,2.656939796630286565e-05,7.181889199547875080e-05,5.257244644585323812e-05,1.415651530567441085e-05
2.120000000000000000e+02,2.462166220962291874e-05,2.438557175266087285e-05,7.393813881162447643e-05,5.629849323685043316e-05,1.816652078778790980e-05
2.130000000000000000e+02,1.756068768221652476e-05,2.892756853012379281e-05,6.870137130943199111e-05,5.675955605144444860e-05,1.608335915581626807e-05
2.140000000000000000e+02,1.729783782955518490e-05,2.233727413569752684e-05,7.105423691899925842e-05,5.744040440025521832e-05,2.056907228253912479e-05
2.150000000000000000e+02,1.646075434391658376e-05,2.784867448846206628e-05,6.664505002285103785e-05,5.720904350869915334e-05,1.574733694020835628e-05
2.160000000000000000e+02,1.703131921015899053e-05,1.882300673028414195e-05,6.888118801018361381e-05,6.413144396311132311e-05,2.204847581632751741e-05
2.170000000000000000e+02,2.139351509489184622e-05,2.149824022334989593e-05,7.127868105416546030e-05,5.362583530499342999e-05,2.080355371181230595e-05
2.180000000000000000e+02,1.459007848880755631e-05,2.263769158017403527e-05,6.903039282968315149e-05,5.240232887460116729e-05,1.275770220543481770e-05
2.190000000000000000e+02,1.181105126357717694e-05,2.615692046770146106e-05,6.545529413215511738e-05,5.150434538836456966e-05,1.229083175147138718e-05
2.200000000000000000e+02,1.600958603120705703e-05,2.299709395203741735e-05,7.392362537461671934e-05,5.098529534752760384e-05,1.255413588041598416e-05
2.210000000000000000e+02,1.458920067864966086e-05,2.822304756788795999e-05,6.983723537734576325e-05,5.387427928238430752e-05,2.490042943237291695e-05
2.220000000000000000e+02,1.684308239524590078e-05,2.313245508145378437e-05,6.921363481826592334e-05,5.230334242867229477e-05,1.406122140434895584e-05
2.230000000000000000e+02,2.387261613256974613e-05,2.542972695529499561e-05,6.571252393816617854e-05,5.092477386214877555e-05,1.797261875213784776e-05
2.240000000000000000e+02,1.536405542901242427e-05,1.960759915153875710e-05,7.364497474948716871e-05,5.321741955588432660e-05,2.000352016984230374e-05
2.250000000000000000e+02,1.268186031566642669e-05,2.634642020216126923e-05,6.347604356737868159e-05,5.513375478605198055e-05,2.334640942713850364e-05
2.260000000000000000e+02,1.874356336062366069e-05,1.721193801274001345e-05,6.658462789932428905e-05,5.211267004523456592e-05,2.695535279739758039e-05
2.270000000000000000e+02,1.371019797835604237e-05,1.949935958511783696e-05,6.949301097369797731e-05,5.147104930047774474e-05,1.599519338801869139e-05
2.280000000000000000e+02,2.230023978655459871e-05,1.877120534110598982e-05,7.186622828958544318e-05,5.442300585889459086e-05,2.265846458138209840e-05
2.290000000000000000e+02,1.562113347508553574e-05,2.447702224994685594e-05,7.031352444963889781e-05,4.522871547651963198e-05,1.708608571215908256e-05
2.300000000000000000e+02,1.454178473458966891e-05,2.282216927640412507e-05,6.809524396933497314e-05,4.646656246265479240e-05,2.078892452350711295e-05
2.310000000000000000e+02,1.573644408559005115e-05,2.429595344521917610e-05,6.961553129447572985e-05,4.898517307383443153e-05,1.520089778894728738e-05
2.320000000000000000e+02,1.927547950497654483e-05,2.582633592485006346e-05,7.250948823589453696e-05,5.511902873611695952e-05,1.587100810185315680e-05
2.330000000000000000e+02,1.806127172276905668e-05,2.357819658482807057e-05,7.123497122663025038e-05,4.965853458183122626e-05,1.840801220120980020e-05
2.340000000000000000e+02,1.361929690524288361e-05,2.858750049672398319e-05,7.136851038269664826e-05,4.029243101322244058e-05,1.536831170045882544e-05
2.350000000000000000e+02,2.001526388828445135e-05,2.251191397073526446e-05,6.768683455216084610e-05,4.414064111701865301e-05,1.594059059439878467e-05
2.360000000000000000e+02,1.565446613316368030e-05,2.682015616839450445e-05,6.970019491348011798e-05,4.056091925108695762e-05,1.267323361087147049e-05
2.370000000000000000e+02,1.864420965158597454e-05,2.601395290602326327e-05,7.365238955203690097e-05,4.345057164656385140e-05,1.597106674267045889e-05
2.380000000000000000e+02,1.975437682022462837e-05,2.237850992525824978e-05,6.634424890650247875e-05,4.091073049172777587e-05,1.798254823248690570e-05
2.390000000000000000e+02,1.742678895577665088e-05,2.209147270137989949e-05,6.565602910180157181e-05,4.693373748365647913e-05,1.860611688175861644e-05
2.400000000000000000e+02,1.805744649585605544e-05,2.387746109600019651e-05,6.560374454223083518e-05,4.238462478145521573e-05,1.651089023402274591e-05
2.410000000000000000e+02,1.368194377837639308e-05,2.110406048372315269e-05,6.596113444978790596e-05,4.273648971908627914e-05,1.766977915429457369e-05
2.420000000000000000e+02,1.462216055092557809e-05,1.842277321562058034e-05,6.923833582772598305e-05,4.295996369674259796e-05,1.548898113001850874e-05
2.430000000000000000e+02,1.689713931318781448e-05,1.915131004182057950e-05,6.864155846597608246e-05,3.109735182504902440e-05,1.602112307164116345e-05
2.440000000000000000e+02,1.801499836240338936e-05,2.274603356355875405e-05,7.083378504046944357e-05,3.350637165999703626e-05,1.826375988367434644e-05
2.450000000000000000e+02,1.705988335454211580e-05,2.099913729347591129e-05,7.823095409920099996e-05,4.213211090098312184e-05,1.589232600684997720e-05
2.460000000000000000e+02,1.886795694416854019e-05,2.418229642509039934e-05,7.202751827217745983e-05,4.756125364513419385e-05,1.568900761839131519e-05
2.470000000000000000e+02,1.883945640401840649e-05,2.126566239946114933e-05,8.191931934320439979e-05,3.908976819833043237e-05,2.071792646629599943e-05
2.480000000000000000e+02,2.139276257606681497e-05,1.951533430011309633e-05,7.030619533499038454e-05,4.204554103237612139e-05,1.767150305764797480e-05
2.490000000000000000e+02,1.570741188605673244e-05,2.982918240901355489e-05,6.950098938873772170e-05,4.222309127177581445e-05,1.816201032744935162e-05
2.500000000000000000e+02,2.227352682182548449e-05,2.611068558155960062e-05,7.728237500337353794e-05,3.799307582486033397e-05,1.551911105746039965e-05
2.510000000000000000e+02,2.245198872907749887e-05,2.293783597695497889e-05,6.801671472056458612e-05,3.939423989840484808e-05,1.627025053940744925e-05
2.520000000000000000e+02,1.599177823674580168e-05,2.491652777414365971e-05,7.198537883679190230e-05,4.671004434664283167e-05,1.691207883547374280e-05
2.530000000000000000e+02,1.389983381205883717e-05,2.567349237758698166e-05,6.591223715390892579e-05,4.138660972863306142e-05,2.010219536163759813e-05
2.540000000000000000e+02,1.818555307808722432e-05,2.107507324389246151e-05,7.098927761695073002e-05,4.052346672767104252e-05,1.615230041995818766e-05
2.550000000000000000e+02,1.458769577566965125e-05,2.770595381595963858e-05,6.795197647169182176e-05,5.242689506523845466e-05,1.509602272764531961e-05
2.560000000000000000e+02,1.863226190135236493e-05,2.028110643492730958e-05,6.588282559094604807e-05,4.980152312239471968e-05,1.308733529126193673e-05
2.570000000000000000e+02,1.950547081319697895e-05,1.973789939269110505e-05,7.269015354138819163e-05,4.652738780053233825e-05,1.369148809415854373e-05
2.580000000000000000e+02,1.812587702576529125e-05,2.416464164778364676e-05,6.789055785627606809e-05,4.801783961372318998e-05,1.761484929740930738e-05
2.590000000000000000e+02,1.257046277625128994e-05,2.062683524250985556e-05,7.957870301367186983e-05,4.789192950582776831e-05,1.836611063521509379e-05
2.600000000000000000e+02,1.514912570155235727e-05,2.372696607677582392e-05,7.053845601201480520e-05,4.546073555389273935e-05,1.551700689705892700e-05
2.610000000000000000e+02,1.558306376236995305e-05,2.545132298936714221e-05,7.594411241917953248e-05,5.008765719616281586e-05,1.233289938407100550e-05
2.620000000000000000e+02,1.448887019017686129e-05,2.176544082788112178e-05,7.369751958019588045e-05,4.846715932449452424e-05,1.296985150267548903e-05
2.630000000000000000e+02,1.532241282431456852e-05,2.062186019791134584e-05,7.093031632754431826e-05,5.343327166940081696e-05,1.523650755308469940e-05
2.640000000000000000e+02,1.582701163826971680e-05,2.366562457312149093e-05,7.260979328405081645e-05,4.989244090736200121e-05,2.202994264943747282e-05
2.650000000000000000e+02,1.377313119843570632e-05,3.098044839955349516e-05,7.475025297831727755e-05,5.097352020921874782e-05,2.630057033126131927e-05
2.660000000000000000e+02,1.622008057333701458e-05,2.357259401930544840e-05,7.910633551444501421e-05,5.362382953422173415e-05,1.868851734765364370e-05
2.670000000000000000e+02,1.537282419572516545e-05,1.980228778764026032e-05,7.921116953246709613e-05,5.851397599088148382e-05,1.817314368390832158e-05
2.680000000000000000e+02,1.297174537218115375e-05,2.492172425627714460e-05,6.919113852466018955e-05,5.179599625348974001e-05,1.400896661607475835e-05
2.690000000000000000e+02,1.434784896792162812e-05,2.081512863083556653e-05,7.652128983248740468e-05,4.697414285048662208e-05,1.602322398042144158e-05
2.700000000000000000e+02,1.940056951799107310e-05,1.934418819271588319e-05,6.898623273865478467e-05,5.046292088217718685e-05,2.050409605691694281e-05
2.710000000000000000e+02,1.718610143053300732e-05,2.472405423481482956e-05,7.156826809839866854e-05,5.321418785964038278e-05,1.741598193405469175e-05
2.720000000000000000e+02,1.525229011101192356e-05,1.855016687901667183e-05,6.605668988890478488e-05,5.369570424351710614e-05,1.275585123072797700e-05
2.730000000000000000e+02,2.320426387558693904e-05,1.864182141564363349e-05,7.156781260742040018e-05,4.252509243396485061e-05,1.871984558632355800e-05
2.740000000000000000e+02,1.931396813592556327e-05,2.234276354007302956e-05,7.212877223883307209e-05,5.249177634258916925e-05,1.514296966087513852e-05
2.750000000000000000e+02,2.065034013587485617e-05,1.895830968512424164e-05,6.648502394468458476e-05,5.726150946028241151e-05,1.718411775208927850e-05
2.760000000000000000e+02,1.680156043759595264e-05,2.216648180242142274e-05,7.327248659960705623e-05,4.523800048050752309e-05,1.532382214064487158e-05
2.770000000000000000e+02,1.486790163174322998e-05,2.001121456096655038e-05,8.307681146513257175e-05,4.966831804287252794e-05,1.323357635318878067e-05
2.780000000000000000e+02,2.118485127355906883e-05,2.481369952189727002e-05,7.950491307207041558e-05,5.541648868934156980e-05,1.030220598585707137e-05
2.790000000000000000e+02,1.496277036627802204e-05,2.142497690926781218e-05,7.952122543397610599e-05,4.805050774303598615e-05,1.847379696551243455e-05
2.800000000000000000e+02,1.945441521977731014e-05,2.110091156604099183e-05,8.174708562935784073e-05,4.929795113506330040e-05,1.396463297065331233e-05
2.810000000000000000e+02,1.335594100637660375e-05,2.012103942328202777e-05,8.123998797737730371e-05,4.987130906819459142e-05,1.588587745460223744e-05
2.820000000000000000e+02,1.286885139051285876e-05,2.254360898745755293e-05,8.198684587468196838e-05,4.512759160446577766e-05,2.375937781151638006e-05
2.830000000000000000e+02,1.906803659690314845e-05,1.812283113955537317e-05,8.730104261156501622e-05,4.732382455252537312e-05,1.638629888789377986e-05
2.840000000000000000e+02,2.214684832491098376e-05,1.932703518092715456e-05,8.234416147567813482e-05,4.745280516604832854e-05,1.941970105123758117e-05
2.850000000000000000e+02,1.565429866001721848e-05,1.529890117468735156e-05,7.402573844250692758e-05,4.716166524343368138e-05,1.447128447418233321e-05
2.860000000000000000e+02,1.254282664320260920e-05,1.761677305656128567e-05,6.910626056133573059e-05,4.767571201647058388e-05,1.582996860227670055e-05
2.870000000000000000e+02,1.567139010139051436e-05,2.135801867364506279e-05,7.075867604489083362e-05,5.241335664463164790e-05,2.026441555702529485e-05
2.880000000000000000e+02,2.186774635171140346e-05,2.155059965691652479e-05,6.864944094586711287e-05,4.951678299258688298e-05,2.002768332654003558e-05
2.890000000000000000e+02,1.260702768524080142e-05,2.662668065123163785e-05,6.826361815559511825e-05,4.642521330311399907e-05,1.974797237425107710e-05
2.900000000000000000e+02,1.384865829667791814e-05,2.292646355173122430e-05,6.708168812263881620e-05,4.602228458994161997e-05,1.501771779399696527e-05
2.910000000000000000e+02,1.415168912588526950e-05,2.632816489522848968e-05,6.564001803444075023e-05,4.500612197355646771e-05,1.690328248871164618e-05
2.920000000000000000e+02,1.388454358974833269e-05,2.492738995196752683e-05,6.905401029455582318e-05,4.695614677985293639e-05,1.920854123560467031e-05
2.930000000000000000e+02,1.391717925947055789e-05,1.977884335158108797e-05,6.921313869578948896e-05,4.327975802020933571e-05,1.906446007515771868e-05
2.940000000000000000e+02,1.630313330724941778e-05,2.111098220103357903e-05,6.711275818882533883e-05,4.594344077069045795e-05,1.362774502078334393e-05
2.950000000000000000e+02,1.780177267407534458e-05,2.007779534474174454e-05,6.779068573281588073e-05,4.284725028047553508e-05,1.554500559031168905e-05
2.960000000000000000e+02,1.843418599578594552e-05,1.984377661334857379e-05,6.583853393038463508e-05,4.465345171889012477e-05,1.891845086909871299e-05
2.970000000000000000e+02,2.130324344296052885e-05,2.108164546810176176e-05,6.799864357243112778e-05,4.487051149226761737e-05,2.012995068567668966e-05
2.980000000000000000e+02,2.947273006181916344e-05,1.949657505417867753e-05,7.444497730146881764e-05,4.996194912143536726e-05,1.514128646551426982e-05
2.990000000000000000e+02,2.421429866561464195e-05,2.074324279732753240e-05,6.966092133720014345e-05,4.764020170411331634e-05,1.656852163844924064e-05
3.000000000000000000e+02,1.994914766012545471e-05,2.394571485930807597e-05,7.510347837236253099e-05,5.091680274493803893e-05,1.460914120232637003e-05
3.010000000000000000e+02,2.065305428777808316e-05,2.105223332726779972e-05,7.044570200309685504e-05,4.462887598710718606e-05,2.147811366026708413e-05
3.020000000000000000e+02,2.892465916093378553e-05,1.987044763995804431e-05,7.462300902671969993e-05,4.723716568466596044e-05,1.823942569245673440e-05
3.030000000000000000e+02,2.503152858535084846e-05,2.376273542670226391e-05,7.033340027584600307e-05,4.856393995023022825e-05,2.293295766941927383e-05
3.040000000000000000e+02,2.851919186208640156e-05,2.215856464815590954e-05,7.695190177214872307e-05,3.785610677609074770e-05,1.745063765923315913e-05
3.050000000000000000e+02,2.325885909459923795e-05,2.317447359778679328e-05,7.533281114957546265e-05,4.022630367928048400e-05,1.907825565705678628e-05
3.060000000000000000e+02,2.347226984167338770e-05,2.451731261088330172e-05,7.521769186102922333e-05,4.216526594325031851e-05,1.783116946629803579e-05
3.070000000000000000e+02,2.793188214222919186e-05,2.357659816176749246e-05,6.952081942512844392e-05,4.150758577903257418e-05,1.730900369201204825e-05
3.080000000000000000e+02,2.493749158860580906e-05,2.596321478687269035e-05,7.209407791042288238e-05,4.103360373097775238e-05,1.999282158227089212e-05
3.090000000000000000e+02,2.495347239861445132e-05,2.225799756983004585e-05,7.430927855800462112e-05,4.325593500975610795e-05,2.405308944386508330e-05
3.100000000000000000e+02,2.285825647574402097e-05,2.312950813909697700e-05,7.430596415003432043e-05,4.221089795475307938e-05,2.112662783726459992e-05
3.110000000000000000e+02,2.217901200884941915e-05,2.063164953580720606e-05,7.404253620146850068e-05,4.476843614198422472e-05,2.497608639218107385e-05
3.120000000000000000e+02,2.193300754405047570e-05,1.800563220033524203e-05,7.540681966988760365e-05,3.988418026257267712e-05,2.048235951379595576e-05
3.130000000000000000e+02,1.714754984560862283e-05,1.894794493462192975e-05,7.728062573175709105e-05,3.910465416634423264e-05,1.571375224351800881e-05
3.140000000000000000e+02,2.144915201751640410e-05,2.152856787840384811e-05,7.813004477830176597e-05,4.480927610917007087e-05,1.899319084608386277e-05
3.150000000000000000e+02,2.384575596292570765e-05,2.105595246271185772e-05,6.911427563915939487e-05,4.678191130391695651e-05,1.722104645063282646e-05
3.160000000000000000e+02,1.768477903085763359e-05,2.291359157746697406e-05,6.817821867688422799e-05,4.533923334759659696e-05,1.838309758162015584e-05
3.170000000000000000e+02,1.729195633082269978e-05,1.658730563025567761e-05,7.254232186726383702e-05,4.013853110285126036e-05,1.767960378928901122e-05
3.180000000000000000e+02,1.885586187744259234e-05,2.384393800869410995e-05,7.931248320025563459e-05,4.345968424579460532e-05,1.780474720902702757e-05
3.190000000000000000e+02,1.522775885509641824e-05,1.991094694486772454e-05,7.037546514210291093e-05,4.416526151662658606e-05,2.076128290784406971e-05
3.200000000000000000e+02,2.924620232880315029e-05,2.053086933695436045e-05,6.539336423705410795e-05,4.676385147739381409e-05,1.909713647163524541e-05
3.210000000000000000e+02,1.953408166543990632e-05,2.429254957159177053e-05,6.759489789343042787e-05,3.983317322542312411e-05,1.837064118970221926e-05
3.220000000000000000e+02,1.526289687880932888e-05,2.330686211615695669e-05,6.470383971268756085e-05,4.324832994262450825e-05,1.802560815489240298e-05
3.230000000000000000e+02,3.077559361153170414e-05,2.137446931060882349e-05,6.569637087017188293e-05,4.302235945607968404e-05,1.988483284776076943e-05
3.240000000000000000e+02,2.433951490177221899e-05,2.129283190110964341e-05,7.179943402013666542e-05,4.305264864701285887e-05,2.066114822441011967e-05
3.250000000000000000e+02,1.813852964904771881e-05,2.094341678371414162e-05,7.011128613021444522e-05,4.268286144448740771e-05,1.942726917147918897e-05
3.260000000000000000e+02,1.510427221251831043e-05,1.827932689768552166e-05,6.900214557437056584e-05,4.262480330696760689e-05,1.891134380826997585e-05
3.270000000000000000e+02,1.491760682159615214e-05,1.811048531774606118e-05,6.893409743913281318e-05,4.024826337978293367e-05,2.131213208822479999e-05
3.280000000000000000e+02,1.637014435340589102e-05,1.769290989095395616e-05,6.957706485855030820e-05,4.257833415322043180e-05,1.980044040650330572e-05
3.290000000000000000e+02,1.665939014172668209e-05,1.801398324119407590e-05,6.806561334316008072e-05,4.986183877198069325e-05,2.292520706659306740e-05
3.300000000000000000e+02,1.586665559927258329e-05,1.736795392459633547e-05,7.043797487260583523e-05,3.994497987003242656e-05,1.763152365741316174e-05
3.310000000000000000e+02,1.888803523364401826e-05,2.269568700774549086e-05,7.257771459956430249e-05,3.965897639146565012e-05,2.767224535116241668e-05
3.320000000000000000e+02,2.421615831904588845e-05,1.904569853095061660e-05,7.167344808889364316e-05,4.995575948607555716e-05,2.084576086669454043e-05
3.330000000000000000e+02,2.192410959900303880e-05,1.989741059738037166e-05,7.451499685207085832e-05,3.789670265419431416e-05,1.737258221301551941e-05
3.340000000000000000e+02,1.804199769350756100e-05,2.166770524991701308e-05,7.104709624983218674e-05,4.619432982033710999e-05,2.702687163513850521e-05
3.350000000000000000e+02,2.543638762775302098e-05,2.475208314667298737e-05,7.088354382300821044e-05,4.144535998540366251e-05,2.232462110240973630e-05
3.360000000000000000e+02,2.159711233173933209e-05,2.051764836363823008e-05,6.681044963163795813e-05,4.379236166096589500e-05,2.095916026900734863e-05
3.370000000000000000e+02,2.310329023769153167e-05,2.234069478879163739e-05,7.037288925193507794e-05,4.078010268704357344e-05,2.262124043439506238e-05
3.380000000000000000e+02,2.201637528809197164e-05,2.520562541519222322e-05,7.299555370021693079e-05,3.812312612050394733e-05,1.662880628561236307e-05
3.390000000000000000e+02,2.585297537771591436e-05,2.444158301029286662e-05,7.336037768856940033e-05,4.184454277034177494e-05,1.677541474343069439e-05
3.400000000000000000e+02,1.680583587171380344e-05,2.219807387260352982e-05,7.452529672635765934e-05,4.166758947721227457e-05,2.011430156489968368e-05
3.410000000000000000e+02,2.129527185279478374e-05,2.967814927556933213e-05,7.740114724485991360e-05,4.138782745122249196e-05,1.989427729642834208e-05
3.420000000000000000e+02,2.711790919629475383e-05,2.326204027180978073e-05,6.846952590211508038e-05,3.960244165301940455e-05,1.720745985667182509e-05
3.430000000000000000e+02,2.549370974891385089e-05,2.256444430348558683e-05,7.386351638649646389e-05,3.982323931406295259e-05,2.401241541738485807e-05
3.440000000000000000e+02,2.465764025849637164e-05,2.549946840713079865e-05,7.263541118396332763e-05,4.241498939228094400e-05,2.349432488013558640e-05
3.450000000000000000e+02,1.967437567296226320e-05,2.585789093056956034e-05,7.933538074722523703e-05,3.919911244110174664e-05,2.126086191778231438e-05
3.460000000000000000e+02,1.710252575015669407e-05,2.433869976048441686e-05,7.147285420305848902e-05,4.026662555023374779e-05,2.098904312053395671e-05
3.470000000000000000e+02,1.873489165715724880e-05,2.470599306214626978e-05,7.023933076111266161e-05,3.769246423535044244e-05,1.691412514248646914e-05
3.480000000000000000e+02,2.658677085654037597e-05,2.876128528006560714e-05,7.223943388245945840e-05,4.202361291916201225e-05,1.535096905325161742e-05
3.490000000000000000e+02,2.252216265330453382e-05,2.321976997787800201e-05,7.709025947566505721e-05,3.737844340301332835e-05,1.605815670424615149e-05
3.500000000000000000e+02,1.818533294728474914e-05,2.845566951503730735e-05,7.114961806786723741e-05,3.524632363760549225e-05,2.426409609812552048e-05
3.510000000000000000e+02,3.016163416114103768e-05,2.748897780380232803e-05,6.991336614237120273e-05,4.510205253482890697e-05,1.842497667414733087e-05
3.520000000000000000e+02,2.331883286288416457e-05,2.373360298324467266e-05,8.011252667261548055e-05,3.150843011379134140e-05,1.837519978309387625e-05
3.530000000000000000e+02,1.661567627297966254e-05,2.310538239447268438e-05,7.518919014071201445e-05,3.415381083549107188e-05,2.384786801112870336e-05
3.540000000000000000e+02,1.923225076749801588e-05,2.356959508620359856e-05,7.380198910400537216e-05,3.205175712106544950e-05,2.288225893920525778e-05
3.550000000000000000e+02,1.380800444961138851e-05,2.936694335198275496e-05,7.485680162488961287e-05,2.931037553066673240e-05,2.025519564496924829e-05
3.560000000000000000e+02,1.377841556071679463e-05,2.428982311586391774e-05,7.416460758391529851e-05,2.853271570668614032e-05,2.069804704007971452e-05
3.570000000000000000e+02,1.338455972654806203e-05,2.569270442176474489e-05,7.760255741684485287e-05,3.014772643639140881e-05,1.817031648032596536e-05
3.580000000000000000e+02,1.442564893439080009e-05,2.184843580077533431e-05,7.335869011515505633e-05,2.952097514530294120e-05,2.026676472099975257e-05
3.590000000000000000e+02,1.380066096101639772e-05,2.153491833678522482e-05,7.031864894468942140e-05,2.757484233850693300e-05,1.608943239439497574e-05
3.600000000000000000e+02,1.570650201021539516e-05,2.429290719407894983e-05,7.855162092673673158e-05,2.512518378539052577e-05,2.194370582064841813e-05
3.610000000000000000e+02,1.245695417451120335e-05,2.549704035059718876e-05,8.217156692003069196e-05,2.976409650501388171e-05,1.930981742526149958e-05
3.620000000000000000e+02,1.366947998759915350e-05,1.852366876031741327e-05,8.600434841266046959e-05,2.640624945193792428e-05,3.147574495721006116e-05
3.630000000000000000e+02,1.588441658806338808e-05,2.068119793474654244e-05,8.719208353802354594e-05,3.311147200313335759e-05,1.912499897971375873e-05
3.640000000000000000e+02,1.465426130564662088e-05,2.534473434656625557e-05,8.474198827757017938e-05,3.630823391753690288e-05,1.956712393558213137e-05
3.650000000000000000e+02,1.233421943824808409e-05,1.953935516552096630e-05,8.490543444572562493e-05,4.044322707852376908e-05,2.440258439984077654e-05
3.660000000000000000e+02,2.098391804805643801e-05,1.580697830150246119e-05,7.760091394704016210e-05,3.166421738798330665e-05,2.091621123567755092e-05
3.670000000000000000e+02,1.305701214249221920e-05,2.071746791332262916e-05,7.713500853501198407e-05,3.209841672235924648e-05,1.892715893414553818e-05
3.680000000000000000e+02,1.201939416650699144e-05,1.690733331771721026e-05,8.640065066611857247e-05,3.105560241634108820e-05,1.970371842974216747e-05
3.690000000000000000e+02,1.875734347756008447e-05,1.954711583340706937e-05,8.492543823857001684e-05,3.749958163867805894e-05,2.714820435534281984e-05
3.700000000000000000e+02,1.795095152412606865e-05,2.355840349876903161e-05,8.489760235885768225e-05,3.184320824101138925e-05,2.136236296734761453e-05
3.710000000000000000e+02,1.740555363094475894e-05,2.475325343753720375e-05,8.752920139343256523e-05,3.135566726342187138e-05,2.602865319667468924e-05
3.720000000000000000e+02,2.059129378650936815e-05,2.475825083159133300e-05,7.990362295162700690e-05,3.251534896242525008e-05,2.340263946754017610e-05
3.730000000000000000e+02,1.797499249911460595e-05,2.489921986947862820e-05,8.848045164810969254e-05,3.010705503736499367e-05,2.261739743247836998e-05
3.740000000000000000e+02,1.900879033389646366e-05,2.150070405870785351e-05,8.418352149996977118e-05,3.056447226468250733e-05,1.599265986962361552e-05
3.750000000000000000e+02,1.739742689421674982e-05,2.043325235867587963e-05,8.533442098368482220e-05,3.133676998146039949e-05,2.728566526932763026e-05
3.760000000000000000e+02,1.893624659332626692e-05,2.123198571624129727e-05,7.697336937828591630e-05,3.506035263534101887e-05,1.621844325483401406e-05
3.770000000000000000e+02,1.639857364088559422e-05,1.890612735722108084e-05,8.092012321825325927e-05,3.455820003328557988e-05,1.775372319190449133e-05
3.780000000000000000e+02,1.618490935118011009e-05,1.934012137405627385e-05,7.762547578815670590e-05,3.500135533118786668e-05,1.838816596932968395e-05
3.790000000000000000e+02,1.971852757531866729e-05,2.399986670953424550e-05,8.523842322938346427e-05,3.494049694163781083e-05,1.746805287705655019e-05
3.800000000000000000e+02,1.572337476796192846e-05,2.388209617887326885e-05,9.044146465186919670e-05,3.529995119000428616e-05,1.755964079597216454e-05
3.810000000000000000e+02,1.442543475671520525e-05,2.572738615924663463e-05,8.763393415023301714e-05,3.362109538618263116e-05,1.869296574419365697e-05
3.820000000000000000e+02,1.828358070843361105e-05,1.909743837269495259e-05,8.605649671344917095e-05,3.235777891219537850e-05,2.383742217348938652e-05
3.830000000000000000e+02,1.495356882541543087e-05,1.897773321002382829e-05,8.508716181909736775e-05,3.405582839255405503e-05,2.098525994886912827e-05
3.840000000000000000e+02,1.424416926565363894e-05,2.509490552382587225e-05,7.911871322419106178e-05,3.655400581659140613e-05,1.933577362900340546e-05
3.850000000000000000e+02,1.783228730600772138e-05,1.851981564338078812e-05,8.520385177268607890e-05,3.981071366165878089e-05,1.421046870453412936e-05
3.860000000000000000e+02,1.324808534997057308e-05,1.884623512038441362e-05,8.275149315384311421e-05,3.859181333432104566e-05,1.996089000333434171e-05
3.870000000000000000e+02,1.883070828001542907e-05,2.208909959811045098e-05,8.038999281068104352e-05,3.382507509286369896e-05,2.220185047985268056e-05
3.880000000000000000e+02,1.744384479451799308e-05,2.186502777046239743e-05,7.804885250950466258e-05,4.124258095050681305e-05,2.132226304896178704e-05
3.890000000000000000e+02,1.906760851544397894e-05,2.208463346631273083e-05,7.535031892746957283e-05,4.039557505242097335e-05,2.188632662547540519e-05
3.900000000000000000e+02,1.809163277832759320e-05,2.978108141504787199e-05,7.669550379441059107e-05,3.661370774610261947e-05,1.678101560642630830e-05
3.910000000000000000e+02,1.396758708116507819e-05,2.821192568702723946e-05,7.859937704746133846e-05,4.303425944607308651e-05,2.048552283595572732e-05
3.920000000000000000e+02,1.660911731571346195e-05,2.186012169869133714e-05,8.164353126349777057e-05,4.246035755095523001e-05,2.550253844213479226e-05
3.930000000000000000e+02,2.469719410758131062e-05,1.862974112221138512e-05,8.977806026266854644e-05,4.346716873193656738e-05,2.552790710674823771e-05
3.940000000000000000e+02,1.587276156045369646e-05,2.805407507633361774e-05,8.949423665738365230e-05,4.829729470123833579e-05,2.207431241119106602e-05
3.950000000000000000e+02,1.496238541187633331e-05,2.567937483954896294e-05,8.304524501179244567e-05,4.087697442289872640e-05,2.002695538749765802e-05
3.960000000000000000e+02,1.426417747807384728e-05,2.903502174678163072e-05,8.470896999868138266e-05,4.507604709746981797e-05,2.064307954618982421e-05
3.970000000000000000e+02,1.773094985868528539e-05,2.456233755709913424e-05,7.780534252899151682e-05,4.335549259415483192e-05,2.294337352681807829e-05
3.980000000000000000e+02,2.205292480506049202e-05,2.314707794681680753e-05,8.410182464513304978e-05,4.319139466335553124e-05,2.743127811577483754e-05
3.990000000000000000e+02,2.279582932007695462e-05,2.433562214176898664e-05,7.895360569343257140e-05,4.177651869008425223e-05,2.523163682421891707e-05
4.000000000000000000e+02,1.603577805731060124e-05,2.319307002207615653e-05,8.011798308549256120e-05,5.018017890423553951e-05,2.104123949475678046e-05
4.010000000000000000e+02,2.518331900625003783e-05,2.492395193354202121e-05,8.036001890709965068e-05,3.558833247740977868e-05,1.781910360132421545e-05
4.020000000000000000e+02,1.427965424749544354e-05,2.704187260671453430e-05,7.877979332548967761e-05,4.678616249320644016e-05,2.123083696670136078e-05
4.030000000000000000e+02,1.654738168310743163e-05,2.850813411992003665e-05,7.876782855087416380e-05,4.173123062967132313e-05,2.452530154650744976e-05
4.040000000000000000e+02,1.985721547870245018e-05,2.802651971112180007e-05,8.197871862836159096e-05,5.259921415567969660e-05,2.234465675132746298e-05
4.050000000000000000e+02,2.184254547743513797e-05,2.504696452731991485e-05,8.588493188066426143e-05,3.963164808495900360e-05,2.289374404629285209e-05
4.060000000000000000e+02,1.859586812535951594e-05,2.705255777080139978e-05,8.275181912065221468e-05,4.136376678398612228e-05,1.997697181377322551e-05
4.070000000000000000e+02,1.488375062208557864e-05,2.602024507469824499e-05,7.909779271797479083e-05,4.519849838469092163e-05,1.994238922453650531e-05
4.080000000000000000e+02,1.781934009104091388e-05,2.819043071700111369e-05,8.927251162071936363e-05,4.181199097330612346e-05,2.430285404853016473e-05
4.090000000000000000e+02,2.480682680494616932e-05,2.924371732060393470e-05,8.164236332619534409e-05,4.165706983871864111e-05,2.553936302607251463e-05
4.100000000000000000e+02,1.779720241268378800e-05,2.754554703088274437e-05,8.453118157147887501e-05,3.845765829124658808e-05,2.139168914450095826e-05
4.110000000000000000e+02,2.650425809480605466e-05,3.256525996064851824e-05,7.970929534240056569e-05,3.522982296377819011e-05,2.805189091092952225e-05
4.120000000000000000e+02,2.009762476018472910e-05,2.919783616261995007e-05,8.379336753827626438e-05,3.553059474703523790e-05,2.292157094785363114e-05
4.130000000000000000e+02,1.743014361876848994e-05,2.587051444080668006e-05,8.651299224704533941e-05,3.408120843351181151e-05,2.294484238207772364e-05
4.140000000000000000e+02,1.917077916580023356e-05,2.736434148342681283e-05,8.309930895333828005e-05,4.032120468577815586e-05,2.472600096126154057e-05
4.150000000000000000e+02,1.543081025356940472e-05,2.852754521942557631e-05,8.380943761177039875e-05,3.765038439595969066e-05,2.524793652269874400e-05
4.160000000000000000e+02,1.777449438766787182e-05,3.322029367291978730e-05,8.053619095804709360e-05,3.714493292705789429e-05,2.999571810236023595e-05
4.170000000000000000e+02,1.486478596002260844e-05,2.919644534782328549e-05,8.290047704750946878e-05,4.013666328817055984e-05,3.007085312056734239e-05
4.180000000000000000e+02,1.634453511789590863e-05,2.298000982337011777e-05,7.571886084278833806e-05,3.916953904892217508e-05,2.310648417280791733e-05
4.190000000000000000e+02,1.515392516993063765e-05,2.126712606898006896e-05,7.515646339928405695e-05,3.861915965175377607e-05,2.020278587289148220e-05
4.200000000000000000e+02,1.690612895077769906e-05,2.427825590489707253e-05,7.565846332380221639e-05,4.099066304841247899e-05,2.627811692379466990e-05
4.210000000000000000e+02,1.507605241912735039e-05,2.666137742646235154e-05,7.711813725386207352e-05,4.234665944657933778e-05,1.983184812903715510e-05
4.220000000000000000e+02,1.444361432445528948e-05,2.983766541297949715e-05,8.387916741159351375e-05,3.654762745919359901e-05,2.267779865161578812e-05
4.230000000000000000e+02,1.568832006704212745e-05,2.095776762045531427e-05,8.104265575947788847e-05,3.764092366198568129e-05,2.911483773404555109e-05
4.240000000000000000e+02,1.864442465460136589e-05,2.503319202418197165e-05,8.198660633573773282e-05,3.999435780399629436e-05,1.869704202062116849e-05
4.250000000000000000e+02,1.871681861120855217e-05,2.703633290290774482e-05,8.417948849903655884e-05,4.211537198028914020e-05,2.483632979710659328e-05
4.260000000000000000e+02,1.614941890515364520e-05,3.396722306414634573e-05,9.014437504784034161e-05,3.619267784538138244e-05,2.179812743674514053e-05
4.270000000000000000e+02,1.341114841335588892e-05,2.200256934414834831e-05,8.391396447848809004e-05,4.211278513588379013e-05,2.101180542812830510e-05
4.280000000000000000e+02,1.864353710023802790e-05,2.425599005806411412e-05,8.224990893801464864e-05,4.082640319669206264e-05,2.064810074242640070e-05
4.290000000000000000e+02,2.090442578450701916e-05,2.342007952815805538e-05,8.143236358293393096e-05,4.213185062340585318e-05,2.526209813014101968e-05
4.300000000000000000e+02,1.689700531337656741e-05,2.115739620434098356e-05,7.810315865608430386e-05,4.429032143959954482e-05,2.019301828937170029e-05
4.310000000000000000e+02,2.382741852524628001e-05,2.492140786747309988e-05,7.607849407642586215e-05,4.113941315075919647e-05,2.062889080711727274e-05
4.320000000000000000e+02,1.854760746067274368e-05,2.359997514933542817e-05,7.046224064710671087e-05,4.246411842090402899e-05,2.413720357186122101e-05
4.330000000000000000e+02,2.086826771785510459e-05,3.204666008382872633e-05,6.971645621800526271e-05,4.796963012831945150e-05,2.074402560836574594e-05
4.340000000000000000e+02,2.417158214096382096e-05,2.491443934793391435e-05,6.385152197119214890e-05,5.074028285079190681e-05,2.180597052536814573e-05
4.350000000000000000e+02,2.278628304996921372e-05,2.417144515709512831e-05,6.747058386580295775e-05,4.383592887047260689e-05,2.707140610158642602e-05
4.360000000000000000e+02,2.220221392346122258e-05,2.800794268731365833e-05,7.202560669794522141e-05,4.244515815510219170e-05,2.087544482576308980e-05
4.370000000000000000e+02,2.139070984619184657e-05,2.203111725684880895e-05,7.117021682678803529e-05,4.454517234753208044e-05,2.171266419825901295e-05
4.380000000000000000e+02,2.290429807494387404e-05,2.728873053781111224e-05,7.172335789762396274e-05,4.368421400513522457e-05,2.167829845733937333e-05
4.390000000000000000e+02,2.088431690172587452e-05,2.810275057685274191e-05,6.416293401945161179e-05,4.311436915260813407e-05,1.964966309464521999e-05
4.400000000000000000e+02,1.813298820596553895e-05,2.028425372258002568e-05,6.850467099828172479e-05,4.128479580101096502e-05,1.900158309231514409e-05
4.410000000000000000e+02,2.159977632643084178e-05,2.230145471449063166e-05,6.420402211237963286e-05,4.780384251423797082e-05,1.933585972657692054e-05
4.420000000000000000e+02,1.756649409678789908e-05,2.201273984137053219e-05,6.092716379180185271e-05,4.195988109756410012e-05,2.082453165352937674e-05
4.430000000000000000e+02,1.931048619185915527e-05,2.218685957799948483e-05,6.060709911170913955e-05,3.659474349870794896e-05,2.023793561412023934e-05
4.440000000000000000e+02,2.218156028177542538e-05,3.073500572092768834e-05,6.233021666912641479e-05,4.453102139900799727e-05,1.411636455284082103e-05
4.450000000000000000e+02,2.434803245787708903e-05,2.294623857768129938e-05,5.869150458426286576e-05,4.226131043361114337e-05,1.888754343415399717e-05
4.460000000000000000e+02,1.626339752092142987e-05,2.109517802284521792e-05,6.267862974329574399e-05,4.594820987136039037e-05,2.440337544629134214e-05
4.470000000000000000e+02,1.603172643682704290e-05,1.985352175060128843e-05,6.555892654247497120e-05,3.931725803385521800e-05,1.870791264668714149e-05
4.480000000000000000e+02,1.913300283051810879e-05,2.702453014202799153e-05,5.706971191510312735e-05,3.803707846439241536e-05,2.418041244212076890e-05
4.490000000000000000e+02,1.530540908856181659e-05,2.853527708190917167e-05,6.268518427676728066e-05,4.126723215214234131e-05,2.398011328919036345e-05
4.500000000000000000e+02,2.323294590944602334e-05,2.190347918196167143e-05,6.362127930104044538e-05,4.685237911561390689e-05,2.416011055639266658e-05
4.510000000000000000e+02,1.518179364157212774e-05,2.283542766656765366e-05,7.097192786165162914e-05,4.554625985853100190e-05,1.892310560169807587e-05
4.520000000000000000e+02,1.994191761167662946e-05,2.524582457708035577e-05,7.240353323556547593e-05,4.863737728610928457e-05,1.909609237460418996e-05
4.530000000000000000e+02,2.029697382199824318e-05,1.880587160707491989e-05,7.869744015731594544e-05,4.960918239660383477e-05,2.508396874256746401e-05
4.540000000000000000e+02,2.319526139238359264e-05,1.716316684385876812e-05,7.027919597091258908e-05,5.003211234644311389e-05,1.532761492539780335e-05
4.550000000000000000e+02,2.201284094804911717e-05,1.979307878974267965e-05,7.588349880871536612e-05,4.896920941466209598e-05,2.134068685255563480e-05
4.560000000000000000e+02,2.236400574240349215e-05,2.229889692129116696e-05,7.052295183773704679e-05,5.126981934810981301e-05,1.823344736540111199e-05
4.570000000000000000e+02,2.168769430921368979e-05,3.014631644149279310e-05,7.287921989229673159e-05,5.358559061452439209e-05,1.903127606261989513e-05
4.580000000000000000e+02,1.671870896802207795e-05,2.141755159101865758e-05,8.009833005162558806e-05,5.479468902402917507e-05,1.517762050784465799e-05
4.590000000000000000e+02,2.137702331472812745e-05,2.003426820607057124e-05,7.856679109174979914e-05,5.416236890176673313e-05,1.758332710910526231e-05
4.600000000000000000e+02,1.691497062228375370e-05,2.862036648076937695e-05,7.609467347569065510e-05,5.766494456649340350e-05,2.206369695190169011e-05
4.610000000000000000e+02,1.361957116896572728e-05,2.549350982272713395e-05,7.213644726555834552e-05,5.895854716475579238e-05,1.727953253127800792e-05
4.620000000000000000e+02,1.650975611844351931e-05,2.114157031618546512e-05,6.580052893623289378e-05,4.755606540851609054e-05,1.769215843983040770e-05
4.630000000000000000e+02,1.458750343141801409e-05,2.220033807720511732e-05,6.940732016180728436e-05,5.178722810372793361e-05,2.086948672064270482e-05
4.640000000000000000e+02,1.815586501985322343e-05,2.344224451988896618e-05,7.474563840126347003e-05,5.271510790449962514e-05,2.332919633529773051e-05
4.650000000000000000e+02,1.659899141837062331e-05,2.450859903535551609e-05,6.967891132125814124e-05,4.867615494497101736e-05,1.776220168236974928e-05
4.660000000000000000e+02,2.475112980171445543e-05,2.463793130391689346e-05,6.789361668546600725e-05,5.742759212901127341e-05,1.772563247703917710e-05
4.670000000000000000e+02,1.537879247692774953e-05,2.269674827104495307e-05,8.054576843374849915e-05,5.448232808968889174e-05,1.623679887807760736e-05
4.680000000000000000e+02,1.664770462372899829e-05,2.440289763216973995e-05,7.049971311590130796e-05,5.426968109933927309e-05,1.914252038703878611e-05
4.690000000000000000e+02,3.043381114298249202e-05,2.375508235807899382e-05,6.829229346017040569e-05,5.287578487789268422e-05,2.395493605467091669e-05
4.700000000000000000e+02,1.610072255286976173e-05,2.313640787487969419e-05,6.847388457198455569e-05,5.342513425732331456e-05,1.918984708637605507e-05
4.710000000000000000e+02,1.503187207851919283e-05,2.272729552688090848e-05,6.152174553009093216e-05,5.410099658831324376e-05,1.880542312759914125e-05
4.720000000000000000e+02,2.037864686854629070e-05,2.423773038884302622e-05,6.360884058576043998e-05,5.206873838248249342e-05,1.860427148259180541e-05
4.730000000000000000e+02,2.491964533934964976e-05,2.081786332597257427e-05,7.183405717747781694e-05,5.591502353274879766e-05,1.719549647749563093e-05
4.740000000000000000e+02,1.185875394915658632e-05,2.385184858488820225e-05,6.457226435907514883e-05,4.665815238980020041e-05,2.689023179769378658e-05
4.750000000000000000e+02,1.409564918586347915e-05,2.376476336618527085e-05,6.381015429735015232e-05,4.566795887939179011e-05,2.078266116001259434e-05
4.760000000000000000e+02,1.458891529071415505e-05,2.129721991417365956e-05,6.452342036988856222e-05,4.806635599718944718e-05,2.557195402319578648e-05
4.770000000000000000e+02,2.267923324872356261e-05,2.306210169356059936e-05,6.293416907710014385e-05,4.939943695780879551e-05,2.030981257461483835e-05
4.780000000000000000e+02,1.711729562359209922e-05,2.151895414082005686e-05,6.223990394371714530e-05,4.436678265540283661e-05,2.423957113006913744e-05
4.790000000000000000e+02,1.979982865352170052e-05,2.745716534902076233e-05,6.113386360895312066e-05,4.650738286737787774e-05,1.684498259590938574e-05
4.800000000000000000e+02,2.127800692819370454e-05,2.275784743743791694e-05,6.317921392795522451e-05,4.458303322252277212e-05,2.175506849155794953e-05
4.810000000000000000e+02,2.000636816090750614e-05,2.657613440193440368e-05,6.773823042727222798e-05,4.815765214749578860e-05,1.903741833508831860e-05
4.820000000000000000e+02,2.135793819435516383e-05,2.351396683308859537e-05,7.223653327770307442e-05,4.678811498937118785e-05,2.113742480069902285e-05
4.830000000000000000e+02,1.945938015035508784e-05,2.932232279084789894e-05,7.230338349673015585e-05,4.329581575335250676e-05,2.958934486951836362e-05
4.840000000000000000e+02,1.665307741505195338e-05,2.931629367297627908e-05,6.722618461663110168e-05,4.857307515127029518e-05,1.977944082542926196e-05
4.850000000000000000e+02,2.400202922336891476e-05,2.481018987687821920e-05,6.554877004760761849e-05,4.733543439572329703e-05,1.698906190106264091e-05
4.860000000000000000e+02,2.034057952093881738e-05,2.054970951159695858e-05,6.846008302086037389e-05,4.695653605146787868e-05,2.077635165642632842e-05
4.870000000000000000e+02,2.053167213555973092e-05,2.505698852806048649e-05,6.839721125895259490e-05,4.691611732143829983e-05,2.169031168575141777e-05
4.880000000000000000e+02,2.020102729693995514e-05,1.941022297846650702e-05,7.062219806885927653e-05,4.825043127965056300e-05,2.139768741316050438e-05
4.890000000000000000e+02,1.855688840390889993e-05,2.441302331013250893e-05,6.491993145485430716e-05,4.592677553283408542e-05,2.360596157879868429e-05
4.900000000000000000e+02,2.045596350208622738e-05,2.522984302788522371e-05,6.715421668057608429e-05,5.252004045885882988e-05,2.348264870433158791e-05
4.910000000000000000e+02,2.151708749353886674e-05,2.321427323825897560e-05,6.870509488765552675e-05,4.516562669132362373e-05,2.080047387575945095e-05
4.920000000000000000e+02,2.616669046684449995e-05,2.281380362512130944e-05,6.481578759343076257e-05,4.600199280013761438e-05,2.586706627905055456e-05
4.930000000000000000e+02,2.676100016008042815e-05,2.417524665287995589e-05,6.298431903473122873e-05,4.288751645609156782e-05,2.108140199796881831e-05
4.940000000000000000e+02,2.676420400815615608e-05,2.724341769999583107e-05,6.334317649003828876e-05,5.374221900877884650e-05,2.243843922089538978e-05
4.950000000000000000e+02,1.986382254781648982e-05,2.293731095026618760e-05,5.657402283609780369e-05,5.400127177601632411e-05,2.452585444479016274e-05
4.960000000000000000e+02,2.397330919401419180e-05,2.055372273823685703e-05,5.616327090907091701e-05,5.284317273468452925e-05,2.223844574178457378e-05
4.970000000000000000e+02,2.318698415060271856e-05,1.968845964672727433e-05,5.394920971113492669e-05,5.309299175582093966e-05,1.844458707489504690e-05
4.980000000000000000e+02,2.216780359209913343e-05,1.823238807785454441e-05,5.460527849543428403e-05,4.361553590181976858e-05,1.999981486100477213e-05
4.990000000000000000e+02,2.238182089964180221e-05,2.453833248494685648e-05,6.042553152862950583e-05,5.435217729310437562e-05,2.403116492655232861e-05
5.000000000000000000e+02,2.265777567311832996e-05,2.334625814359725382e-05,5.619743368467933209e-05,4.944492040892534135e-05,2.263275655667307262e-05
5.010000000000000000e+02,2.346419985799208519e-05,2.099141538203230795e-05,5.442859161119972811e-05,4.553525464634500253e-05,1.900412897448688909e-05
5.020000000000000000e+02,2.443981737310085833e-05,2.593965065145198423e-05,5.555837220394543863e-05,5.341333984187901507e-05,2.053278073332887033e-05
5.030000000000000000e+02,2.451792475577363462e-05,1.931306233582397169e-05,6.172001371218538424e-05,5.138206886823315500e-05,1.877460059984681351e-05
5.040000000000000000e+02,2.476103601156687262e-05,1.696066104917015593e-05,6.513344953473776400e-05,5.665011547684173365e-05,2.209338849212816314e-05
5.050000000000000000e+02,3.024840020671160090e-05,2.528263142764775040e-05,6.227358731480947540e-05,5.060775446641407882e-05,2.129950793072765691e-05
5.060000000000000000e+02,2.176677880116884012e-05,1.795462244646994776e-05,6.092383035560811066e-05,5.666106216606348056e-05,2.279409481731331510e-05
5.070000000000000000e+02,2.078884543210701707e-05,2.023703867837234327e-05,6.043139229894300968e-05,4.682406506684166914e-05,2.080989422559298418e-05
5.080000000000000000e+02,2.601328880158515489e-05,2.160753893498679190e-05,5.841470944156768041e-05,4.869909408944383955e-05,2.039207194115544297e-05
5.090000000000000000e+02,2.016365521484431156e-05,2.194946988554047351e-05,5.960007813798906540e-05,4.860432386777358005e-05,2.001775558435614499e-05
5.100000000000000000e+02,2.116694381149031301e-05,2.269467185611606652e-05,6.131723843705305654e-05,5.319313092755351136e-05,1.955838234213302940e-05
5.110000000000000000e+02,1.811482797908769982e-05,2.013158918523494378e-05,5.987247803562745219e-05,5.063041051733829789e-05,2.150498036379566713e-05
5.120000000000000000e+02,1.187943666580704161e-05,2.025754565004866947e-05,6.265390898463341074e-05,4.829506134051975152e-05,2.192357546837442328e-05
5.130000000000000000e+02,1.775951377358531147e-05,1.801762888187230516e-05,6.059732250718319335e-05,4.392119949048201022e-05,2.101498439188720369e-05
5.140000000000000000e+02,2.126972494664869373e-05,1.599790167716719225e-05,5.754918531308828022e-05,4.515919470471363439e-05,1.648667812104154251e-05
5.150000000000000000e+02,2.142899228640970932e-05,1.758691052688998724e-05,6.333886175258207629e-05,4.232576861207260066e-05,2.198634372907459777e-05
5.160000000000000000e+02,2.005008968941623948e-05,2.653266296692713411e-05,6.174290477900523655e-05,5.141229855354367828e-05,2.337021308274067621e-05
5.170000000000000000e+02,1.775530065817321201e-05,1.802975690068375769e-05,5.937029186842135431e-05,5.279729078311312662e-05,2.257401115135504455e-05
5.180000000000000000e+02,1.918818833857027784e-05,2.298533651867717964e-05,5.627557157272811139e-05,5.084189697002194919e-05,2.651050924318276714e-05
5.190000000000000000e+02,2.093966081140319346e-05,2.090257434128606207e-05,6.128000318528226131e-05,4.440166600971906519e-05,2.384996587223575659e-05
5.200000000000000000e+02,2.182352489166206055e-05,2.710749829937242339e-05,5.318720971947410447e-05,4.310266141627216996e-05,2.055249332044706279e-05
5.210000000000000000e+02,1.979019105702306547e-05,2.508533940048796040e-05,6.176051449258146420e-05,5.143940948648673128e-05,2.806957119605435480e-05
5.220000000000000000e+02,1.931268030896937660e-05,1.991174757876024159e-05,6.057715724416823377e-05,5.628512491928638894e-05,2.477592679606122061e-05
5.230000000000000000e+02,2.181803676348792465e-05,2.311417810751947854e-05,5.851019400593404640e-05,4.870909110099574946e-05,2.190251073563853623e-05
5.240000000000000000e+02,2.893890979638324978e-05,2.076908074322147968e-05,5.591440355512400373e-05,4.977671081318746360e-05,1.785647709795501470e-05
5.250000000000000000e+02,2.461680716547842707e-05,2.497596848460847951e-05,5.740061616799074784e-05,4.410097204388119252e-05,2.043640202598062672e-05
5.260000000000000000e+02,2.382478048645886304e-05,2.142223151424538230e-05,5.777959952346645167e-05,4.826459730078447308e-05,2.316600279184122257e-05
5.270000000000000000e+02,2.670420356221114844e-05,2.299591502030740031e-05,5.350778380397436251e-05,5.342204845937281732e-05,2.126418883985348174e-05
5.280000000000000000e+02,3.222229941102217055e-05,2.042841421501240262e-05,5.080167912030475463e-05,3.951314863814836542e-05,2.249237581009033704e-05
5.290000000000000000e+02,2.244553309482810732e-05,2.056977545239480065e-05,5.452922224069567392e-05,4.440746284806174060e-05,2.440867464914564522e-05
5.300000000000000000e+02,2.553925226900233270e-05,1.785335552617617338e-05,5.865648074865337236e-05,3.917261823493944917e-05,1.801098612586038428e-05
5.310000000000000000e+02,2.073278265035671808e-05,2.007865513853346329e-05,5.352546735504226660e-05,4.348001735032802628e-05,2.072183718626607885e-05
5.320000000000000000e+02,2.459801456766719241e-05,1.755863875396723728e-05,5.475410077360187699e-05,4.469859954214783215e-05,1.591990317340030714e-05
5.330000000000000000e+02,2.589824740206747578e-05,1.984265864796164180e-05,5.426290295118540996e-05,5.497938217091657975e-05,1.947933733548179447e-05
5.340000000000000000e+02,1.475493074476474931e-05,2.341189457044645650e-05,5.526611898754030250e-05,5.121993976908711943e-05,1.908801534333814942e-05
5.350000000000000000e+02,1.804218923318057222e-05,2.279986001552103403e-05,5.828008628416814219e-05,4.886152284155897974e-05,2.253321460299329004e-05
5.360000000000000000e+02,1.969268757839870432e-05,1.850665851987898236e-05,5.344966228360004123e-05,5.062137181266468389e-05,1.765014781307527869e-05
5.370000000000000000e+02,2.523500619133756118e-05,1.997068547021640939e-05,6.120886316440810049e-05,5.038603400564500845e-05,2.220905492378300039e-05
5.380000000000000000e+02,1.867153619439232415e-05,2.209618889703612865e-05,5.944186973505516391e-05,4.743997976330849298e-05,2.135081696819085550e-05
5.390000000000000000e+02,1.841847925010409170e-05,2.471900590705899958e-05,5.310323752105716721e-05,5.463752758738671389e-05,1.597418733134681190e-05
5.400000000000000000e+02,1.282909735289550213e-05,2.322811690813608720e-05,4.999182358011999838e-05,5.862528893074703262e-05,2.112593647940474995e-05
5.410000000000000000e+02,1.497167951025613064e-05,2.630739266662462938e-05,5.654700702473203222e-05,5.205395741003648880e-05,2.700845554548525485e-05
5.420000000000000000e+02,2.068663236487466861e-05,1.813002822204090592e-05,6.012690643542040192e-05,5.289565362520676217e-05,1.933674852505617991e-05
5.430000000000000000e+02,1.898782939779852796e-05,2.271032502465519798e-05,5.971215042688271524e-05,5.473092371366394815e-05,2.372140437734149288e-05
5.440000000000000000e+02,1.384752999711302834e-05,2.532888897388563265e-05,6.357808574641854449e-05,5.293419907614893560e-05,2.261812648129968295e-05
5.450000000000000000e+02,1.515387744999152630e-05,2.162129913851895679e-05,6.438757143756301815e-05,4.997521964977824638e-05,2.175912663626711208e-05
5.460000000000000000e+02,1.519572340047403713e-05,2.352791289084166237e-05,6.880584997681626902e-05,5.138270768623165452e-05,1.939069068990217914e-05
5.470000000000000000e+02,2.107141112850374753e-05,2.332784108272090151e-05,6.869352768357206429e-05,5.246553546889298758e-05,2.240310902490438849e-05
5.480000000000000000e+02,1.791544075124829050e-05,2.367407041181657235e-05,6.498455117542878412e-05,5.594360832250622195e-05,1.947602876428700114e-05
5.490000000000000000e+02,2.127366040283185100e-05,2.908591717809549948e-05,7.249081541782498306e-05,5.243514410113725432e-05,1.823175601578519434e-05
5.500000000000000000e+02,2.410085412418716544e-05,3.066628309555952114e-05,7.293728501345242421e-05,6.286830808843735241e-05,1.902807726861244220e-05
5.510000000000000000e+02,1.600226612186173014e-05,2.635504667647392552e-05,6.992982387044044401e-05,5.896474527089523576e-05,2.265719100125185292e-05
5.520000000000000000e+02,1.677478999650983127e-05,2.122781414337637784e-05,6.585937465142244207e-05,5.519025439637559316e-05,2.102825394867391395e-05
5.530000000000000000e+02,1.888952968032153734e-05,2.804467515904462971e-05,6.669757866484271602e-05,5.404257877728024795e-05,2.145664392660950881e-05
5.540000000000000000e+02,2.003873512401721513e-05,2.891188033649072509e-05,7.041185664380389397e-05,5.410925676840872001e-05,1.911258513587199559e-05
5.550000000000000000e+02,1.758906142124150307e-05,3.008741497301237189e-05,7.109629528734284776e-05,4.881429148229088355e-05,1.613516282683580272e-05
5.560000000000000000e+02,1.681528062658088629e-05,2.842697174587627273e-05,6.626677352450371927e-05,5.107411846061449268e-05,1.754398822606528796e-05
5.570000000000000000e+02,1.712743790793780363e-05,2.867434538811330924e-05,6.276985790976130630e-05,4.534032247449637509e-05,1.849852726720779827e-05
5.580000000000000000e+02,1.882315640733267514e-05,2.654674337110307647e-05,6.851006065000664336e-05,4.180231714667748122e-05,2.487693664199319699e-05
5.590000000000000000e+02,1.572060996946067490e-05,3.418123480980472806e-05,6.260771180699453708e-05,4.931715414036030865e-05,2.252161820548437277e-05
5.600000000000000000e+02,1.958212416719451454e-05,2.301701560669666691e-05,6.099438479612029340e-05,5.797829263376463871e-05,2.746578165013779937e-05
5.610000000000000000e+02,1.794467576232694483e-05,2.246876281775112005e-05,6.153476307313443527e-05,4.470024354275015099e-05,1.835405181083160642e-05
5.620000000000000000e+02,1.414058041426802248e-05,2.898618128854835163e-05,6.068271986547912888e-05,5.362578914436255673e-05,2.453043660310960661e-05
5.630000000000000000e+02,1.884406579688580052e-05,2.290740198185314824e-05,5.749705645619052063e-05,4.669415296032486395e-05,1.751389619730758795e-05
5.640000000000000000e+02,1.675405997780821110e-05,2.452224961579929641e-05,6.150126598136740341e-05,5.378758540597328164e-05,1.644058575200890715e-05
5.650000000000000000e+02,1.329478389411331563e-05,2.501436013568891781e-05,6.807530887942281339e-05,4.502301975362055231e-05,1.916270831203714664e-05
5.660000000000000000e+02,1.383840392488178139e-05,2.097027037084586709e-05,6.743725167424052813e-05,4.270862893274163241e-05,2.012099863879512895e-05
5.670000000000000000e+02,1.730721474879626243e-05,2.464412428426765445e-05,6.967276754266116257e-05,4.308450242007655362e-05,2.174344701566521820e-05
5.680000000000000000e+02,1.651018593518127631e-05,2.436964283203391091e-05,7.895805667734734357e-05,4.226126281781095173e-05,2.206694152018240374e-05
5.690000000000000000e+02,1.240128195145739909e-05,2.379338468239122761e-05,7.111670003179249022e-05,4.105622281147525143e-05,2.210625613008332380e-05
5.700000000000000000e+02,1.607282165572154753e-05,2.603191910732771674e-05,6.989335117302264422e-05,4.411667369286220719e-05,2.472168608413927160e-05
5.710000000000000000e+02,1.357638386734194569e-05,2.690619054590559500e-05,7.585071324278658267e-05,3.952278166119427283e-05,2.252871060970385031e-05
5.720000000000000000e+02,1.921271565930027236e-05,2.815497898245311603e-05,7.153364245604532101e-05,4.107577218737112901e-05,2.480806946247859912e-05
5.730000000000000000e+02,1.209789752554257802e-05,2.773283694446071479e-05,7.435988632675805121e-05,4.228136555450845435e-05,2.258886478700983247e-05
5.740000000000000000e+02,1.432266033585261056e-05,3.618761434542872024e-05,7.967175007506099860e-05,4.195446453325590852e-05,2.611123658802227965e-05
5.750000000000000000e+02,1.724499807120860595e-05,2.690800580595897884e-05,7.242992269240744463e-05,4.538068627046865089e-05,2.484828929050220125e-05
5.760000000000000000e+02,1.431944464802548111e-05,2.575181586794705879e-05,7.111465761377999684e-05,4.435373314459756244e-05,2.564230407942069689e-05
5.770000000000000000e+02,1.497992979493378840e-05,2.130312129555722578e-05,5.355904113113485465e-05,4.207635906494644473e-05,2.520513881654196098e-05
5.780000000000000000e+02,1.881120803859381851e-05,2.385470981347559416e-05,5.874448428666578792e-05,3.950074190006702679e-05,2.657228261360167210e-05
5.790000000000000000e+02,1.233313583326456353e-05,2.085667761120291175e-05,5.580594447796016766e-05,3.899155798881004387e-05,2.309857462889919333e-05
5.800000000000000000e+02,1.341157005330106955e-05,2.484394130597422645e-05,5.698957687505501468e-05,4.254210629328625259e-05,3.062693918665093662e-05
5.810000000000000000e+02,9.040053018494198511e-06,2.373481623019202402e-05,6.187065861407159417e-05,3.898130878376981912e-05,3.308738774043806785e-05
5.820000000000000000e+02,1.664469062934159638e-05,2.363577406827577221e-05,5.874346183820655654e-05,4.475162396688769917e-05,2.748520897211115255e-05
5.830000000000000000e+02,1.083552791858455322e-05,2.260653777730325942e-05,5.658736392122332148e-05,4.550991831153705647e-05,3.086100387661439015e-05
5.840000000000000000e+02,1.254287598584369334e-05,3.171369458143669107e-05,5.603312192037357420e-05,4.039531616328861929e-05,2.767851664398079947e-05
5.850000000000000000e+02,1.293715345229706770e-05,2.335400544284382818e-05,5.535176545579112428e-05,3.925079233890738095e-05,2.620492548666142341e-05
5.860000000000000000e+02,1.724309670858570342e-05,2.262216854698184676e-05,5.867310602347686199e-05,4.195161666309399351e-05,2.532073149963398606e-05
5.870000000000000000e+02,1.746972224025977738e-05,2.507308254973139583e-05,6.520249572472547328e-05,3.974422638164387678e-05,2.595868583543659014e-05
5.880000000000000000e+02,1.509502518715066799e-05,2.363871974231379625e-05,5.773624628224727218e-05,3.600471456743914445e-05,3.137796609464782449e-05
5.890000000000000000e+02,1.144696120880528412e-05,2.218765297190561370e-05,6.958622478669962419e-05,4.112377359088981166e-05,2.539859972083835515e-05
5.900000000000000000e+02,1.667221446033373411e-05,2.684984107559351685e-05,6.653662854194664078e-05,3.795545542184530774e-05,3.196562661833546315e-05
5.910000000000000000e+02,1.994206259947617355e-05,2.296336969986878529e-05,6.045084146089063637e-05,4.434941218289800702e-05,2.802683146552187310e-05
5.920000000000000000e+02,2.135792611535070051e-05,2.591774404270275056e-05,6.141441336182662525e-05,3.943945707796103761e-05,2.624477274026926210e-05
5.930000000000000000e+02,2.064947218705093235e-05,2.389756575293944252e-05,6.861462402674156635e-05,3.367956706290531343e-05,2.986098288926264388e-05
5.940000000000000000e+02,2.299098952307510046e-05,2.292713039642180206e-05,6.467239942820057763e-05,3.638926208704429399e-05,2.772794034444636679e-05
5.950000000000000000e+02,1.638660494374111209e-05,2.589911083472618003e-05,6.611499037101342680e-05,4.276201088537767703e-05,2.767362607714041189e-05
5.960000000000000000e+02,1.978632761956422570e-05,2.031881251285394541e-05,7.264648943250406887e-05,3.816943626866464712e-05,3.115956998478441875e-05
5.970000000000000000e+02,2.000916038003008879e-05,1.955824057031652075e-05,6.422661690508313370e-05,4.045249042539111883e-05,2.854050152567566556e-05
5.980000000000000000e+02,1.715102264687740075e-05,2.969998764235093347e-05,6.800831797548756441e-05,3.433977667566256997e-05,3.219315194236127553e-05
5.990000000000000000e+02,1.716645846283615384e-05,1.811512327187791982e-05,7.397508198092594967e-05,3.368465820230426289e-05,3.474919978263546483e-05
6.000000000000000000e+02,2.390534306195846170e-05,3.125370480017153341e-05,6.313475570562943062e-05,3.506493198435212122e-05,3.663177362966951733e-05
6.010000000000000000e+02,2.411062937901498060e-05,2.321254903914216072e-05,5.792598136189486269e-05,3.422113889006705989e-05,2.842421004833894926e-05
6.020000000000000000e+02,2.271455843938507968e-05,1.840874382330603964e-05,6.564643509310297276e-05,3.001496734056363636e-05,2.951137672735359985e-05
6.030000000000000000e+02,1.939810469009373151e-05,2.439080440119756332e-05,5.552421618493230682e-05,3.079564374741661226e-05,3.051594034153559676e-05
6.040000000000000000e+02,2.286514915872395193e-05,1.974440145502409649e-05,6.179475403411682777e-05,3.172653007976755646e-05,3.106973546196378777e-05
6.050000000000000000e+02,1.984503282659311196e-05,2.062270699443313760e-05,6.181792181658707364e-05,3.154658781145958102e-05,3.220052803121209450e-05
6.060000000000000000e+02,1.812671127410236949e-05,1.965229782707744732e-05,6.519510532354555465e-05,3.497991171153014278e-05,3.025636448417134972e-05
6.070000000000000000e+02,2.019046669954338569e-05,1.941411175077067952e-05,6.850838356975419430e-05,3.445165777682390740e-05,2.507037955234991955e-05
6.080000000000000000e+02,1.859669805470698378e-05,1.897008149032153312e-05,6.729227572044305106e-05,3.550969400023529232e-05,2.910038888603860840e-05
6.090000000000000000e+02,1.916041461313966465e-05,2.096476177093631321e-05,6.118823303857823248e-05,3.976675637373805472e-05,3.128657425277570070e-05
6.100000000000000000e+02,1.961406596828751958e-05,2.279767369450791392e-05,7.012921960269924426e-05,3.959307883172336062e-05,2.702806108356714532e-05
6.110000000000000000e+02,2.105762847803838156e-05,2.302494256456455446e-05,6.280568732097702167e-05,3.952174230603677785e-05,3.189973945172397407e-05
6.120000000000000000e+02,2.354982977226249830e-05,2.185268005239215938e-05,6.371213114786389298e-05,4.087196540869530992e-05,2.545086052518907849e-05
6.130000000000000000e+02,2.066271651146589505e-05,2.301878664123790941e-05,6.525815218894059910e-05,3.872763019363567594e-05,2.497526986622311540e-05
6.140000000000000000e+02,2.241020851478925380e-05,2.459400967425029449e-05,6.679616202942550984e-05,3.502770307495239877e-05,2.471548647164922841e-05
6.150000000000000000e+02,1.738208816393083112e-05,2.154122436814898123e-05,6.470500337096840582e-05,3.871094793528317979e-05,3.033042552202935838e-05
6.160000000000000000e+02,1.832084921415955137e-05,2.429954840355019741e-05,5.703600152451304695e-05,3.832992809926771827e-05,2.414280260520929033e-05
6.170000000000000000e+02,2.460935536785502364e-05,2.463587819567791826e-05,6.472142236224609491e-05,3.713503512914329008e-05,2.408191290326211487e-05
6.180000000000000000e+02,1.536857038042516166e-05,2.069261664927601885e-05,5.030416159201855919e-05,4.008519213383188173e-05,2.251574510436782361e-05
6.190000000000000000e+02,2.376828238781492075e-05,2.586184295572113712e-05,5.080703140569742260e-05,3.879592106925677797e-05,3.150463793677449331e-05
6.200000000000000000e+02,2.329907541454012687e-05,2.064279237035115955e-05,5.072095712355118025e-05,3.935702461366208382e-05,2.283082394916036151e-05
6.210000000000000000e+02,1.678942339122801997e-05,2.070588733393829983e-05,5.145845907061907809e-05,4.342782688726565254e-05,3.169166944527734842e-05
6.220000000000000000e+02,1.920207210481805760e-05,2.650684990679330610e-05,5.838466396312913531e-05,4.518665438513203014e-05,2.552251042864384090e-05
6.230000000000000000e+02,2.294107453870708468e-05,2.630277588244744891e-05,5.488695147992661560e-05,4.223040967743507679e-05,2.064134044565957282e-05
6.240000000000000000e+02,1.782415483908561527e-05,2.396080770827868633e-05,6.174702952310706650e-05,3.780002029529772045e-05,2.364811728505777921e-05
6.250000000000000000e+02,1.789112066385989408e-05,3.109224421349310319e-05,5.949432885488104006e-05,3.795710929666018529e-05,2.447983154563182495e-05
6.260000000000000000e+02,1.910869081267474456e-05,2.537702131810704032e-05,5.525729760513797828e-05,3.711323664035148795e-05,2.399797456775765170e-05
6.270000000000000000e+02,1.404129098592221681e-05,2.018878056608830462e-05,6.396533721486630242e-05,3.899609265911596623e-05,2.416002163063701857e-05
6.280000000000000000e+02,1.931896504903107825e-05,2.131103362279507252e-05,5.524511942212040339e-05,3.633921956847085966e-05,2.125950567954948411e-05
6.290000000000000000e+02,2.763503260172495146e-05,2.260687126820482007e-05,5.917966008717190363e-05,3.945073604971760517e-05,3.234531146745212027e-05
6.300000000000000000e+02,1.823782456000788699e-05,2.215665560900692554e-05,5.705577619141699586e-05,3.751390925565978307e-05,2.334542626636348928e-05
6.310000000000000000e+02,1.792151832458177552e-05,2.901906997865300042e-05,5.559171178370903021e-05,3.915827644696001641e-05,2.023142446128112226e-05
6.320000000000000000e+02,2.000804657242838402e-05,2.798914836754651247e-05,6.040728781520066093e-05,4.127001073239711104e-05,3.488962560105335342e-05
6.330000000000000000e+02,1.702927830660172503e-05,2.512291583778303306e-05,6.529719989067928054e-05,4.051882446720611597e-05,1.864843853760511649e-05
6.340000000000000000e+02,1.939184353183520670e-05,2.270522485758874609e-05,6.055864698639723542e-05,4.257498737392229060e-05,2.386353273198249525e-05
6.350000000000000000e+02,1.675237249565419972e-05,2.378116740475721969e-05,6.029225970816121105e-05,4.410576846114455662e-05,2.620426495303362913e-05
6.360000000000000000e+02,1.856843790515316783e-05,2.449588861852536326e-05,6.221849926324463098e-05,4.245646670431035830e-05,1.885163439119263984e-05
6.370000000000000000e+02,1.753503075752060880e-05,2.546650535373284896e-05,5.744796343254421345e-05,4.521348874153563457e-05,2.134962197353207358e-05
6.380000000000000000e+02,1.494892635645062029e-05,2.400782860056960288e-05,6.213122932419157252e-05,4.820717817966002627e-05,1.881090948219199532e-05
6.390000000000000000e+02,1.287255056492409011e-05,2.966438201656984575e-05,6.098034879731262237e-05,4.151186348011481897e-05,2.036589644260899945e-05
6.400000000000000000e+02,1.869098230145027628e-05,2.513595028452719760e-05,5.168416002598874570e-05,3.736756566807830637e-05,2.118529209693686965e-05
6.410000000000000000e+02,1.323072078041054311e-05,2.593993301158725728e-05,5.541480484183569644e-05,3.834678099190469425e-05,2.029374730749822220e-05
6.420000000000000000e+02,1.684475624386116976e-05,2.626610887923597204e-05,5.680365083082783428e-05,4.011914860502230340e-05,2.156089276439399072e-05
6.430000000000000000e+02,1.789730076429130179e-05,1.793875752631457487e-05,5.838076594566476984e-05,3.811873041970059717e-05,2.247206803618340132e-05
6.440000000000000000e+02,1.652409968255774686e-05,2.311312604130755233e-05,5.794736426278923602e-05,3.774061100769721122e-05,2.292719796914699515e-05
6.450000000000000000e+02,1.788730871954413715e-05,2.478663814364789886e-05,5.853199041494505650e-05,4.025710803567950080e-05,1.977904385386253239e-05
6.460000000000000000e+02,2.626911321135239064e-05,3.424625901904398972e-05,5.816336681896405736e-05,4.238708916715072661e-05,2.204067811617527184e-05
6.470000000000000000e+02,1.583464141130530578e-05,2.803422437114289067e-05,5.871900819709452435e-05,3.965178421827530997e-05,2.470901335638320262e-05
6.480000000000000000e+02,2.364873178584137037e-05,2.978725461932896224e-05,6.741149034072968504e-05,4.139766719146731333e-05,2.072689312182518506e-05
6.490000000000000000e+02,1.285742967238601153e-05,1.793534493110815475e-05,6.042545006312849409e-05,4.762289488613458133e-05,2.025875833122636749e-05
6.500000000000000000e+02,1.690404209964135873e-05,2.748050644685307020e-05,5.737160466867674558e-05,4.101056433436500726e-05,2.408632722561421247e-05
6.510000000000000000e+02,2.014439696629288790e-05,2.182462768418602650e-05,5.566665436584905535e-05,3.567969118878355772e-05,1.993989342297108891e-05
6.520000000000000000e+02,1.450094557997605449e-05,2.617744845556657651e-05,5.493120118638117333e-05,3.876753043796643539e-05,2.372652289561738570e-05
6.530000000000000000e+02,1.792162367308947069e-05,1.829212801307544822e-05,5.975726249785040523e-05,4.851178527986999001e-05,2.671005989185459839e-05
6.540000000000000000e+02,1.610056705436679891e-05,2.148010890978824250e-05,5.786769604554375945e-05,3.771618495274076110e-05,2.141491040619225572e-05
6.550000000000000000e+02,1.264422568181267081e-05,1.630397913188197379e-05,5.908500877371825055e-05,3.369955597232188182e-05,1.819467549146747132e-05
6.560000000000000000e+02,1.542474143523264729e-05,2.021054231160501757e-05,6.738258529659368889e-05,3.784656986727252814e-05,1.417594122155030334e-05
6.570000000000000000e+02,1.992495821079298679e-05,2.120808609529234445e-05,6.038993912460544067e-05,4.342418549974080832e-05,1.909130708388495634e-05
6.580000000000000000e+02,1.486019745111644141e-05,1.925046694428722560e-05,6.092284939351877426e-05,4.146356230139147669e-05,1.750676191891731293e-05
6.590000000000000000e+02,2.005758996692641460e-05,2.736861668917178747e-05,5.812050638898114130e-05,3.621249618379618340e-05,2.164395653092565652e-05
6.600000000000000000e+02,1.624915546893923590e-05,2.039490829552903506e-05,6.084949186957455680e-05,3.836492952447034810e-05,1.511417110988677592e-05
6.610000000000000000e+02,1.367049769818162730e-05,2.277165615249820974e-05,6.108628649181824244e-05,3.682543807204119446e-05,1.856713162695644570e-05
6.620000000000000000e+02,1.602657412380636970e-05,1.954053081210105347e-05,6.774616789140264217e-05,4.219276683170569697e-05,1.494609868435414768e-05
6.630000000000000000e+02,1.031399895556894819e-05,2.148329851170416305e-05,5.332867704044286228e-05,3.798087925810378351e-05,1.620101646748750568e-05
6.640000000000000000e+02,1.703893455295979464e-05,1.799030780291754894e-05,6.792594517035510648e-05,4.050439967684393849e-05,2.132973800084148053e-05
6.650000000000000000e+02,1.577942064012738399e-05,2.474673180008490903e-05,5.444779272212318944e-05,4.113293348328994625e-05,1.645752359502594686e-05
6.660000000000000000e+02,1.525328464258013383e-05,2.448861839066118762e-05,5.456022446326258546e-05,4.704275679545677491e-05,1.732960792644178127e-05
6.670000000000000000e+02,1.603827427665294181e-05,2.504133069847203075e-05,4.929087990757086146e-05,5.063178998276907095e-05,2.171516457571964764e-05
6.680000000000000000e+02,1.146809896945821805e-05,2.613078749480468588e-05,4.972353369381288246e-05,3.962509032606753578e-05,2.009793130286485763e-05
6.690000000000000000e+02,1.518757939966697279e-05,2.437108685338085223e-05,5.473110554610194356e-05,4.232213518240435235e-05,2.402134342716077953e-05
6.700000000000000000e+02,1.654883131663176243e-05,2.649337507898419375e-05,5.815331701441994738e-05,3.828164981589665672e-05,1.863559584469598462e-05
6.710000000000000000e+02,1.884546778907481013e-05,2.434771343129416010e-05,6.110188468011479301e-05,3.910004015394985544e-05,1.789990013201236962e-05
6.720000000000000000e+02,1.857186692877377254e-05,2.940396292805402823e-05,5.619050722915908125e-05,4.085544664100826395e-05,2.005755755429827758e-05
6.730000000000000000e+02,1.694612084079949454e-05,2.855440196325442770e-05,5.100417924153166638e-05,4.456782536643721926e-05,2.418116899527422703e-05
6.740000000000000000e+02,1.936582074391068886e-05,2.621268883817862161e-05,5.370079367916780200e-05,4.665641088197336472e-05,1.938981140447992857e-05
6.750000000000000000e+02,1.577098569383039717e-05,1.922386182628965656e-05,5.747253436882981958e-05,5.128873851267812256e-05,1.468415779648513109e-05
6.760000000000000000e+02,1.685469995971189405e-05,2.002235306253208336e-05,5.718854910563564431e-05,4.674485771893888142e-05,1.825351576090206152e-05
6.770000000000000000e+02,1.707921687410518530e-05,2.147141214769998641e-05,5.342505788119567001e-05,4.599401396732094582e-05,2.017980831969801159e-05
6.780000000000000000e+02,1.729915371839751970e-05,2.637771136049238407e-05,5.469244414779694807e-05,4.658706994431494053e-05,1.898985417470022696e-05
6.790000000000000000e+02,1.856103933040031961e-05,2.462689615878588256e-05,5.851880956286859004e-05,4.792931265484856596e-05,1.913949718723717552e-05
6.800000000000000000e+02,2.100273254557194491e-05,2.490472851812697286e-05,6.099628526479161650e-05,4.840234988101599356e-05,1.936527127377463131e-05
6.810000000000000000e+02,1.859367929524236018e-05,2.498778111259536416e-05,6.204058014747104721e-05,4.406595991213180241e-05,1.841808069080741461e-05
6.820000000000000000e+02,1.908440667575117544e-05,2.576631689032993222e-05,6.419390672873781511e-05,4.803701964051221296e-05,1.990371332993845499e-05
6.830000000000000000e+02,1.753640095891739747e-05,2.200589333756219901e-05,6.180741244832255177e-05,5.414233829303949364e-05,1.942138545996119348e-05
6.840000000000000000e+02,2.177447977302904292e-05,2.054505849691246055e-05,6.138476454697894269e-05,5.657140924697490192e-05,2.218038405199518337e-05
6.850000000000000000e+02,1.665627346025821964e-05,2.362585872905942352e-05,6.558223659824946594e-05,5.259242328525814969e-05,2.165431989331612073e-05
6.860000000000000000e+02,2.566509341461742366e-05,2.576322582159562558e-05,6.414526542186660407e-05,4.937313484110195105e-05,1.721624003914179468e-05
6.870000000000000000e+02,1.637722679481701249e-05,2.297650736671208449e-05,5.847208398856995615e-05,4.255179143952680931e-05,2.239808386883535007e-05
6.880000000000000000e+02,1.608102428640734161e-05,2.177002759085056027e-05,5.956318607158728184e-05,5.092379531690394145e-05,1.749185476429548913e-05
6.890000000000000000e+02,1.729901104607911577e-05,2.245590916194473152e-05,5.923866113288767110e-05,4.239219832746776717e-05,2.009616402520730816e-05
6.900000000000000000e+02,2.022035780724351639e-05,2.374240178637521126e-05,5.403704402506814830e-05,4.141019600611972606e-05,1.880381709096212717e-05
6.910000000000000000e+02,1.958921591671547446e-05,2.278738591221518561e-05,5.751627603067799299e-05,3.849101811637112291e-05,1.930740358802029988e-05
6.920000000000000000e+02,1.802091565272778695e-05,2.340012128898560917e-05,5.921722821944364057e-05,4.073667103665634670e-05,1.872756646581485995e-05
6.930000000000000000e+02,1.509240533437150589e-05,2.409311942508374216e-05,5.683436403502994949e-05,4.057128034229418034e-05,1.742987554886887835e-05
6.940000000000000000e+02,1.834129752953383985e-05,1.771144768136778680e-05,5.468167837963111566e-05,3.877675721719597846e-05,2.152331676696928042e-05
6.950000000000000000e+02,1.629483070486603680e-05,2.390095990945084736e-05,5.815011680543324957e-05,3.996269531714169432e-05,1.797202073627879315e-05
6.960000000000000000e+02,2.149134698903321095e-05,1.741003200927959682e-05,6.408976270588784274e-05,3.824330189106106559e-05,2.111368513768585586e-05
6.970000000000000000e+02,1.803255604904130394e-05,1.450964477545113596e-05,6.461378668687345339e-05,4.705508725644236279e-05,1.772763590957016078e-05
6.980000000000000000e+02,1.848405912385775451e-05,1.358713007615364177e-05,6.455130120741614519e-05,3.864408319442791395e-05,2.270373051771468198e-05
6.990000000000000000e+02,1.951859462867577832e-05,2.227145467392777078e-05,7.659989951214196680e-05,3.975521633337031346e-05,1.955709749412726239e-05
7.000000000000000000e+02,2.107755746350026271e-05,1.422306416987151323e-05,7.070593304259187306e-05,3.937746473969827576e-05,1.493698852506053498e-05
7.010000000000000000e+02,2.363828645757237723e-05,1.680016672067630168e-05,6.687096323287899935e-05,3.699475514429284573e-05,1.624478287709507640e-05
7.020000000000000000e+02,1.955662175689987237e-05,1.565139847081731261e-05,6.803100096786085516e-05,3.796881688089559503e-05,1.749534068840041812e-05
7.030000000000000000e+02,2.346271174602510001e-05,1.911227158024608741e-05,6.866487255496878106e-05,4.637096180248878596e-05,1.702805781511607108e-05
7.040000000000000000e+02,1.695550057323469417e-05,1.585666682735187294e-05,6.922844772772052124e-05,4.227325139705140344e-05,1.856480993489562081e-05
7.050000000000000000e+02,2.642494550231244688e-05,2.186646099533451348e-05,6.894569501070257900e-05,4.226747091085059083e-05,2.453455010686944604e-05
7.060000000000000000e+02,2.266450235854922113e-05,1.441530457113593400e-05,7.311545879085112887e-05,3.856959120929204232e-05,1.938983654814485647e-05
7.070000000000000000e+02,2.027262517245720375e-05,2.025705390074072909e-05,7.244289063168540821e-05,3.723589709170305184e-05,1.780681755303437086e-05
7.080000000000000000e+02,2.214784014642479093e-05,1.659902147044256537e-05,7.264647632132525956e-05,3.851562485601700558e-05,1.894142772151941045e-05
7.090000000000000000e+02,2.646654884386201445e-05,1.774729319325984989e-05,8.124553738930728741e-05,3.284567388994741322e-05,1.600445383864723681e-05
7.100000000000000000e+02,1.695284171487898561e-05,1.923248397250887365e-05,8.112578803398662330e-05,3.399115029312227421e-05,1.799691828097138568e-05
7.110000000000000000e+02,1.955688951227330108e-05,2.140252523830099562e-05,7.575010579030649893e-05,3.062826353872338814e-05,1.466325753307629043e-05
7.120000000000000000e+02,1.896409980239877058e-05,2.490805103272375476e-05,7.476805297657040938e-05,3.175180681935785287e-05,1.781151742841213803e-05
7.130000000000000000e+02,1.881626019273330286e-05,1.775000472248322581e-05,8.313301458917621289e-05,3.516856308949378729e-05,1.934359103716865036e-05
7.140000000000000000e+02,2.505519617501672514e-05,1.991829515046728005e-05,7.258174969693165224e-05,3.591349218123873754e-05,1.664319777949785362e-05
7.150000000000000000e+02,2.033508561471997211e-05,2.556207529047505034e-05,7.461591230850661560e-05,3.241661271247142651e-05,1.594221328338196741e-05
7.160000000000000000e+02,1.939489233038216298e-05,1.888282028217336261e-05,7.049730596264680571e-05,3.424479877034425357e-05,1.874785911393228588e-05
7.170000000000000000e+02,2.012394284667262667e-05,1.698361770618994626e-05,7.182314545273182915e-05,3.433230312333002132e-05,2.286653803962312992e-05
7.180000000000000000e+02,1.814556312140780392e-05,1.921940446736325470e-05,6.889178924840422269e-05,4.016939658935125834e-05,1.749484684032687198e-05
7.190000000000000000e+02,2.191619293001600965e-05,2.354807548188286859e-05,7.129287867324585193e-05,3.336321275027032129e-05,1.348476708618040476e-05
7.200000000000000000e+02,1.903616779297401251e-05,1.816542858235070668e-05,6.992752079948427735e-05,3.781913167533179632e-05,1.789835329568667532e-05
7.210000000000000000e+02,1.752372538044166816e-05,2.320608945938218426e-05,6.801751265839151017e-05,3.468013053431473480e-05,1.679834164713955857e-05
7.220000000000000000e+02,1.983332125765624454e-05,2.336886404630256209e-05,6.646408845867313175e-05,3.407292490320568135e-05,1.898940639932789054e-05
7.230000000000000000e+02,1.058180615287618309e-05,2.091792632163969046e-05,8.114170361728234582e-05,3.455510197114541882e-05,1.965998212960506919e-05
7.240000000000000000e+02,1.457873881116622528e-05,2.559815799463294184e-05,7.309169671987358896e-05,3.522266485789238288e-05,2.462540291370274304e-05
7.250000000000000000e+02,2.500259956950134921e-05,2.222546496344346423e-05,7.089814845384623254e-05,3.554894261403873656e-05,1.967291265247972376e-05
7.260000000000000000e+02,1.923681274917932171e-05,2.030080220427610271e-05,7.009919117062501925e-05,4.063307164436924523e-05,2.014109409365083536e-05
7.270000000000000000e+02,1.643613509050290133e-05,1.651193373719550550e-05,7.441132003260797489e-05,3.163175096210224524e-05,1.916322031680905980e-05
7.280000000000000000e+02,1.585141292426150983e-05,1.641028524246301856e-05,7.017363931838271895e-05,3.413481229308512610e-05,1.979461299950191489e-05
7.290000000000000000e+02,1.694585861633512991e-05,2.023079066082456023e-05,6.970724541588424472e-05,2.997994688169747235e-05,1.966205503500795260e-05
7.300000000000000000e+02,1.977160097144103901e-05,2.672356084021387801e-05,6.836598395465465217e-05,3.591945804315432866e-05,1.720901429713705966e-05
7.310000000000000000e+02,1.549836174019603163e-05,1.713089001165180036e-05,6.685139592577105105e-05,3.353525468141604904e-05,2.500301937247151329e-05
7.320000000000000000e+02,1.600989024452825760e-05,1.584452982938966414e-05,7.088118606735083205e-05,3.673819041849490930e-05,1.532324096431558758e-05
7.330000000000000000e+02,2.064154922576388884e-05,1.709250826698038850e-05,6.796740796488620617e-05,3.791268847064266367e-05,1.680213424881671358e-05
7.340000000000000000e+02,1.685566362419343989e-05,2.193575676867620672e-05,7.239300691053163206e-05,3.734042575287421784e-05,1.900127222487224543e-05
7.350000000000000000e+02,1.497603342281994543e-05,2.111111120883801817e-05,8.078308352743590603e-05,3.762655063477282624e-05,1.927246501198798256e-05
7.360000000000000000e+02,1.907879839846415848e-05,2.316345951303144801e-05,7.601996925743481626e-05,3.811176889001455237e-05,1.791951377461131756e-05
7.370000000000000000e+02,1.751835675478652377e-05,2.198828131372287942e-05,6.547659110156534013e-05,4.311930448674949901e-05,1.389546864927204695e-05
7.380000000000000000e+02,1.674375945293071766e-05,2.528708891758046917e-05,7.118632332780983063e-05,3.995783234844729748e-05,1.803195875560437145e-05
7.390000000000000000e+02,2.230302040528986396e-05,2.076655912808256232e-05,7.214010965417294585e-05,3.288369955756209606e-05,2.021405288055166949e-05
7.400000000000000000e+02,2.275717899014040313e-05,2.490424974832539107e-05,6.781396036492637336e-05,3.562345534235955569e-05,2.660521905106794094e-05
7.410000000000000000e+02,2.210479592401615179e-05,2.274891785192245663e-05,7.866767372355365495e-05,3.830519108249941240e-05,2.270987604324758991e-05
7.420000000000000000e+02,1.579089054903892730e-05,2.431640539113377741e-05,7.077285799117483123e-05,3.347272475773266365e-05,2.396499803192231326e-05
7.430000000000000000e+02,1.964647168439803693e-05,1.809928166984775544e-05,7.645867205718914761e-05,3.656509496630100386e-05,2.525654666940546633e-05
7.440000000000000000e+02,1.549323608496244731e-05,2.263284174552904204e-05,7.158198329904053026e-05,3.955764692242791369e-05,3.150025338061190894e-05
7.450000000000000000e+02,1.856954793011400540e-05,1.938980407356627467e-05,6.473219501978988433e-05,4.047205244694929149e-05,1.878227912743835049e-05
7.460000000000000000e+02,1.480038380818893273e-05,2.737036826017114066e-05,7.701151495576041839e-05,4.868218263054391315e-05,2.414951299756218361e-05
7.470000000000000000e+02,1.512049791463354609e-05,2.120419730877731723e-05,7.301171038676113056e-05,3.309109572124935283e-05,2.219943426673420817e-05
7.480000000000000000e+02,1.591241766596418472e-05,1.696842021203792683e-05,7.393216794382428958e-05,3.816851880911187322e-05,1.801584943461609356e-05
7.490000000000000000e+02,1.782720390619552120e-05,1.980373545595881524e-05,7.568307919181282983e-05,4.025016963904448630e-05,2.151727983723539239e-05


==> figs/sim/train_loss_edge_07_mal_3_out_large_value.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.978240260416885832e+00,9.541801641417722024e+00,9.956989268928772674e+00,1.037363800305184824e+01,9.575568559698925952e+00
1.000000000000000000e+00,1.050193368864555960e+05,4.625555179475953628e+04,9.156367666077139589e+00,9.653023340593504642e+00,8.074879352027522827e+00
2.000000000000000000e+00,3.937592643572433153e+05,1.589743692956793529e+05,8.769188508989243402e+00,9.289345196329264809e+00,7.586695314527591272e+00
3.000000000000000000e+00,8.746693723992670421e+05,3.461651374998419778e+05,8.407057608973568463e+00,8.859172441709986856e+00,7.090390853220098322e+00
4.000000000000000000e+00,1.548428115706038894e+06,6.086692502209669910e+05,8.042687386440105612e+00,8.446305488028468034e+00,6.632837838886657345e+00
5.000000000000000000e+00,2.415502532818607986e+06,9.469093013968132436e+05,7.621648575972270301e+00,8.095214573181950257e+00,6.138804137189822541e+00
6.000000000000000000e+00,3.475789875298414845e+06,1.360948637126294198e+06,7.028481467534595239e+00,7.750886587988775389e+00,5.543727911365671446e+00
7.000000000000000000e+00,4.729394608369737864e+06,1.850743421896286309e+06,6.602241625918606971e+00,7.366500870597341155e+00,5.307176013462292730e+00
8.000000000000000000e+00,6.176323284354873002e+06,2.416385225721583702e+06,6.184450132347020457e+00,6.956931217982770477e+00,5.012387095941267745e+00
9.000000000000000000e+00,7.816637825069496408e+06,3.057788177307428326e+06,5.800392215185322442e+00,6.619971202932357635e+00,4.768580085207517527e+00
1.000000000000000000e+01,9.650260429524138570e+06,3.774958955618664157e+06,5.454849390730295511e+00,6.296745402867347963e+00,4.278517605109998456e+00
1.100000000000000000e+01,1.167700367203173041e+07,4.567930838765400462e+06,5.085791124513499462e+00,5.879899368918866998e+00,3.830294356038835613e+00
1.200000000000000000e+01,1.389709587213691324e+07,5.436677083592759445e+06,4.804009930852208399e+00,5.442835236782346264e+00,3.357045030433931210e+00
1.300000000000000000e+01,1.631050140149178356e+07,6.381260894118167460e+06,4.429131975901051455e+00,5.158592066766540363e+00,3.061443026843813975e+00
1.400000000000000000e+01,1.891723218893523514e+07,7.401658264053344727e+06,4.205223467249012970e+00,4.846968253734117660e+00,2.818038860426247627e+00
1.500000000000000000e+01,2.171735459603853151e+07,8.497883787585306913e+06,3.901241342876898166e+00,4.570664608006474339e+00,2.594780612283502208e+00
1.600000000000000000e+01,2.471078374934702367e+07,9.669952608511200175e+06,3.602826641537819619e+00,4.322655401231518368e+00,2.402313625361312432e+00
1.700000000000000000e+01,2.789741273536950722e+07,1.091768071011809073e+07,3.359570572823777468e+00,4.171305080510881780e+00,2.160432126873980785e+00
1.800000000000000000e+01,3.127750098521109298e+07,1.224123478915884718e+07,3.001686001282063643e+00,3.932784436241433035e+00,1.909622364877839873e+00
1.900000000000000000e+01,3.485056089260113984e+07,1.364063142460450716e+07,2.737860329998491604e+00,3.745649943575865226e+00,1.713207441334452241e+00
2.000000000000000000e+01,3.861729527320550382e+07,1.511574735780416057e+07,2.467383699262554408e+00,3.528760977436169455e+00,1.632896369995421093e+00
2.100000000000000000e+01,4.257729935402830690e+07,1.666667301769845188e+07,2.262554405072629393e+00,3.258047577405478457e+00,1.467271808889943019e+00
2.200000000000000000e+01,4.673039814002139866e+07,1.829346059186112508e+07,2.087729551165847575e+00,3.009065746587598067e+00,1.333478725057910985e+00
2.300000000000000000e+01,5.107684023228465021e+07,1.999619342532496527e+07,1.865064153977284533e+00,2.701608054270606019e+00,1.158166957809399378e+00
2.400000000000000000e+01,5.561660587358355522e+07,2.177463800064965338e+07,1.630812657730596804e+00,2.491656156942085865e+00,1.071362277337967850e+00
2.500000000000000000e+01,6.034992847013755143e+07,2.362877355873785913e+07,1.416667937403972122e+00,2.246996721289601595e+00,9.111490550018535028e-01
2.600000000000000000e+01,6.527615243114769459e+07,2.555879390738558024e+07,1.264508250378060694e+00,2.065184355197682287e+00,7.858601981455821672e-01
2.700000000000000000e+01,7.039593112462243438e+07,2.756427381334055960e+07,1.155316447865677887e+00,1.909959860948536647e+00,6.813870651026466829e-01
2.800000000000000000e+01,7.570866235029721260e+07,2.964582742444887012e+07,1.005439556559517111e+00,1.773410875891625826e+00,6.034783773322947020e-01
2.900000000000000000e+01,8.121512527980573475e+07,3.180339189814369753e+07,9.127071055326744231e-01,1.610109418602784448e+00,5.373539483079720069e-01
3.000000000000000000e+01,8.691479169176456332e+07,3.403661224778179824e+07,8.089772887294441883e-01,1.450156438271162251e+00,4.785208410615564567e-01
3.100000000000000000e+01,9.280785857347284257e+07,3.634555792349499464e+07,7.300929536498507177e-01,1.301578422885872222e+00,4.039133847940553634e-01
3.200000000000000000e+01,9.889389436999157071e+07,3.873011139704293758e+07,6.828732736833778016e-01,1.192586122792919312e+00,3.438643946963482190e-01
3.300000000000000000e+01,1.051732391513171941e+08,4.119059408882191777e+07,5.924272505799497157e-01,1.092241514941072245e+00,3.078125320227319550e-01
3.400000000000000000e+01,1.116461891237290353e+08,4.372692352471296489e+07,5.066934995571058531e-01,9.983189599376376400e-01,2.624008581735817192e-01
3.500000000000000000e+01,1.183124724637427032e+08,4.633926305291986465e+07,4.466778489996907631e-01,8.888387824959249617e-01,2.192286813904597009e-01
3.600000000000000000e+01,1.251719673854624480e+08,4.902723493275022507e+07,3.831891441639951879e-01,7.812085729066585715e-01,1.937959889514550005e-01
3.700000000000000000e+01,1.322249253386096954e+08,5.179108880342909694e+07,3.450992516524233888e-01,6.807728233388519179e-01,1.774735555742174009e-01
3.800000000000000000e+01,1.394710446897339225e+08,5.463040749253840744e+07,3.195815397072674369e-01,5.816832310240869219e-01,1.491739970224755796e-01
3.900000000000000000e+01,1.469103517756575346e+08,5.754572210727128386e+07,2.990600217399322913e-01,5.175448498134173070e-01,1.349186233928475476e-01
4.000000000000000000e+01,1.545432938629348874e+08,6.053724700569023192e+07,2.715738174575399455e-01,4.568702148880224856e-01,1.205961109306559198e-01
4.100000000000000000e+01,1.623688003102214932e+08,6.360399045233079791e+07,2.552306358982135981e-01,4.029376214890547647e-01,1.069996216940607425e-01
4.200000000000000000e+01,1.703881637274240255e+08,6.674669220756842941e+07,2.401273920911040083e-01,3.554120999247396551e-01,8.752431461016463299e-02
4.300000000000000000e+01,1.786011484404719174e+08,6.996504458845190704e+07,2.119486435624516885e-01,3.017643514848447062e-01,7.065203076798287629e-02
4.400000000000000000e+01,1.870070191756883264e+08,7.325938398729188740e+07,1.912086219734914216e-01,2.562584185817869953e-01,5.877384855668177366e-02
4.500000000000000000e+01,1.956062486736704111e+08,7.662996211350511014e+07,1.719996388961542166e-01,2.311585564471054788e-01,5.100720579486917039e-02
4.600000000000000000e+01,2.043989085485381484e+08,8.007613695588505268e+07,1.594100036804149134e-01,2.119063893740338322e-01,4.476175649806957146e-02
4.700000000000000000e+01,2.133848302832948565e+08,8.359791525937204063e+07,1.458747968229163749e-01,1.814943977711267475e-01,3.822665119098811459e-02
4.800000000000000000e+01,2.225639061204015613e+08,8.719526400390000641e+07,1.248932551137754698e-01,1.455644901925310375e-01,3.447565549710829291e-02
4.900000000000000000e+01,2.319359260701938868e+08,9.086866745227938890e+07,1.066650357324616660e-01,1.220535983928943136e-01,3.070033552291151491e-02
5.000000000000000000e+01,2.415019122324946225e+08,9.461810389298301935e+07,1.026183064779854215e-01,1.111346913699722272e-01,2.724265702142236734e-02
5.100000000000000000e+01,2.512612952056415081e+08,9.844315258627364039e+07,9.391407320170297446e-02,9.782955697873918499e-02,2.242911863216001667e-02
5.200000000000000000e+01,2.612138805509659648e+08,1.023439888535686731e+08,8.786740270087534110e-02,7.581658366063126486e-02,1.882892671896752024e-02
5.300000000000000000e+01,2.713595599035021067e+08,1.063204949000740349e+08,7.733239110125689209e-02,6.319532665072069566e-02,1.712644274610497508e-02
5.400000000000000000e+01,2.816992609008816481e+08,1.103729126736840010e+08,6.640519998182714545e-02,5.777290768283671607e-02,1.545188565241017997e-02
5.500000000000000000e+01,2.922315089788662195e+08,1.145009369659709483e+08,5.723952980286117764e-02,5.201927717258536532e-02,1.431334207689016758e-02
5.600000000000000000e+01,3.029575021372197866e+08,1.187047229955177605e+08,4.840136902098945981e-02,4.583171416156872624e-02,1.264609638341018805e-02
5.700000000000000000e+01,3.138768083181763887e+08,1.229845653489391506e+08,4.499322036520403412e-02,4.102291933838253524e-02,1.140321576477554277e-02
5.800000000000000000e+01,3.249890318922188282e+08,1.273399565143134296e+08,3.985431793704474757e-02,3.674646546504356515e-02,1.004310532268304357e-02
5.900000000000000000e+01,3.362941702839096785e+08,1.317715984116228223e+08,3.335614880907034063e-02,3.381689122154463156e-02,8.965532350181049104e-03
6.000000000000000000e+01,3.477931459133663177e+08,1.362789137807182968e+08,2.926845055130511408e-02,2.833561704150089344e-02,7.848922102217881225e-03
6.100000000000000000e+01,3.594847214764262438e+08,1.408619911365344226e+08,2.668868236538057825e-02,2.382496785506349468e-02,6.989926841372340327e-03
6.200000000000000000e+01,3.713696745226023197e+08,1.455205417204786539e+08,2.485632803324511197e-02,1.962060426525569223e-02,6.024546908395711498e-03
6.300000000000000000e+01,3.834486210852162838e+08,1.502550765688045025e+08,2.279529166855176481e-02,1.753238959651071127e-02,5.404053720712398423e-03
6.400000000000000000e+01,3.957206980096654296e+08,1.550651849470378160e+08,1.955928838361764566e-02,1.542203653910689809e-02,4.934422336617227955e-03
6.500000000000000000e+01,4.081851006050860882e+08,1.599517147156342268e+08,1.750316219948377938e-02,1.426607918996047886e-02,4.442480471527843200e-03
6.600000000000000000e+01,4.208442427517749071e+08,1.649135899206276238e+08,1.503423565073802592e-02,1.311469660082864586e-02,3.954152363989216212e-03
6.700000000000000000e+01,4.336966789251925945e+08,1.699513196126961112e+08,1.361268229867262924e-02,1.159632253027331750e-02,3.605936960120237345e-03
6.800000000000000000e+01,4.467417624367306232e+08,1.750647681408615708e+08,1.239376660972624222e-02,1.036020617113531106e-02,2.892100627972071791e-03
6.900000000000000000e+01,4.599805900554014444e+08,1.802540941957114935e+08,1.085387553129113503e-02,8.904831484972786093e-03,2.453107056188397195e-03
7.000000000000000000e+01,4.734128144099065661e+08,1.855194101084490418e+08,9.668874966919815961e-03,7.516552583868074677e-03,2.216025269614285698e-03
7.100000000000000000e+01,4.870383608624739647e+08,1.908606742856291533e+08,8.518093688171024525e-03,6.563809961203093124e-03,2.001921857497257484e-03
7.200000000000000000e+01,5.008569177413834333e+08,1.962773166015563309e+08,7.426506794958820379e-03,6.031891954888179974e-03,1.778233307711096778e-03
7.300000000000000000e+01,5.148689215293576717e+08,2.017702383916310966e+08,6.265681589325500234e-03,5.365534899211432673e-03,1.565462687729168856e-03
7.400000000000000000e+01,5.290743948679158092e+08,2.073384353356800675e+08,5.053241453272461214e-03,4.964060437021577954e-03,1.353780944283733412e-03
7.500000000000000000e+01,5.434734548487688303e+08,2.129822882762181759e+08,4.306059850416876778e-03,4.465730107277243732e-03,1.184887500727427323e-03
7.600000000000000000e+01,5.580653703598589897e+08,2.187028326069226563e+08,3.617461449049841349e-03,4.186437447098900755e-03,1.025531104410615235e-03
7.700000000000000000e+01,5.728493937619715929e+08,2.244981113769139349e+08,3.116417435612195419e-03,3.462247276759256032e-03,9.469103496759778693e-04
7.800000000000000000e+01,5.878283779010283947e+08,2.303694690085368454e+08,2.766102951284765687e-03,3.080473764414004556e-03,8.677188735020102683e-04
7.900000000000000000e+01,6.030003201595237255e+08,2.363173066342924237e+08,2.491853880498218210e-03,2.973354692189511539e-03,8.016802614233542457e-04
8.000000000000000000e+01,6.183654910101335049e+08,2.423403545308926404e+08,2.173573679879692300e-03,2.817217283967998753e-03,7.439169555433222669e-04
8.100000000000000000e+01,6.339234021597619057e+08,2.484389314349009395e+08,1.853369174997676616e-03,2.481481514540639921e-03,6.777681853545880486e-04
8.200000000000000000e+01,6.496747897431900501e+08,2.546132777080602050e+08,1.695349875726392952e-03,2.232070324700408115e-03,6.077695882373834735e-04
8.300000000000000000e+01,6.656203723011186123e+08,2.608645336783389151e+08,1.529778053043107100e-03,1.975411667303417218e-03,5.804050724029785613e-04
8.400000000000000000e+01,6.817594982674766779e+08,2.671900146726080775e+08,1.360184751193593833e-03,1.710324195000945124e-03,4.919733020092298403e-04
8.500000000000000000e+01,6.980908623801412582e+08,2.735920039787154794e+08,1.233998549296844160e-03,1.522956711664136265e-03,4.536258714171736983e-04
8.600000000000000000e+01,7.146160537005047798e+08,2.800697358487467766e+08,1.084530507807435207e-03,1.366890749164961782e-03,4.053458126072051471e-04
8.700000000000000000e+01,7.313351606501799822e+08,2.866236226131039262e+08,9.703647417295124811e-04,1.219961300573113583e-03,3.838689566862951708e-04
8.800000000000000000e+01,7.482475452899534702e+08,2.932535508361985087e+08,8.167260165888867718e-04,1.094392625014650733e-03,3.656560282451204458e-04
8.900000000000000000e+01,7.653526742704677582e+08,2.999594421374366879e+08,7.119586434205515957e-04,1.060356279087071307e-03,3.215265539130429673e-04
9.000000000000000000e+01,7.826505934811750650e+08,3.067399177737977505e+08,6.638572658654862124e-04,9.852427383242323700e-04,2.801618011619710913e-04
9.100000000000000000e+01,8.001425902235134840e+08,3.135964322030302286e+08,6.133399606997880227e-04,9.056792370912836176e-04,2.501271849082442600e-04
9.200000000000000000e+01,8.178275221696432829e+08,3.205289121689089537e+08,5.294307694508892936e-04,7.415572154636507207e-04,2.120993113163827104e-04
9.300000000000000000e+01,8.357046767715141773e+08,3.275377380903310776e+08,4.724526485724300784e-04,6.307134292486971106e-04,1.816407627687199877e-04
9.400000000000000000e+01,8.537752781386427879e+08,3.346223910690937042e+08,4.344626914755123082e-04,5.590009159920361625e-04,1.666172763991058403e-04
9.500000000000000000e+01,8.720396556931856871e+08,3.417819468885066509e+08,3.791291416574971151e-04,4.762507834964457842e-04,1.511362491691814469e-04
9.600000000000000000e+01,8.904975126759901047e+08,3.490187997631599903e+08,3.481243580187864950e-04,4.170027461583014627e-04,1.409306275341748460e-04
9.700000000000000000e+01,9.091487004011250734e+08,3.563305957295882106e+08,3.221390433874038450e-04,3.503959252090238508e-04,1.364430082053669224e-04
9.800000000000000000e+01,9.279928924104592800e+08,3.637180465634497404e+08,2.711759058051654847e-04,3.087846564667762195e-04,1.283547526798045624e-04
9.900000000000000000e+01,9.470300907315779924e+08,3.711811534960626960e+08,2.553323218126291039e-04,2.750619232804174530e-04,1.209958332718530372e-04
1.000000000000000000e+02,9.662603887631113529e+08,3.787202360342266560e+08,2.136250095517988612e-04,2.498938589193810955e-04,9.890087395147961757e-05
1.010000000000000000e+02,9.856846231171073914e+08,3.863346127028543949e+08,1.965576398422763660e-04,2.316122230481276745e-04,9.071995733911375481e-05
1.020000000000000000e+02,1.005301872927089453e+09,3.940253763828178644e+08,1.870768490220831026e-04,2.092973505625206343e-04,8.735932331205287227e-05
1.030000000000000000e+02,1.025113818345261931e+09,4.017911927088502645e+08,1.750786065323195473e-04,1.877986424505539986e-04,7.794293398089013891e-05
1.040000000000000000e+02,1.045117720451231241e+09,4.096335681452903152e+08,1.463570647527445701e-04,1.544891166614936751e-04,7.040864235696719931e-05
1.050000000000000000e+02,1.065316095882084131e+09,4.175516117931579947e+08,1.400751244353681813e-04,1.275079477681684281e-04,6.544222675686217627e-05
1.060000000000000000e+02,1.085706288308362484e+09,4.255454631193016768e+08,1.231572360695931678e-04,1.149580407101558066e-04,7.079018143096860172e-05
1.070000000000000000e+02,1.106290611275764465e+09,4.336150010463749170e+08,1.146130278941726033e-04,1.011074514850607287e-04,6.351923379166457551e-05
1.080000000000000000e+02,1.127068183545446157e+09,4.417601861453689337e+08,9.718494205834815602e-05,9.003425185649671647e-05,6.886670883021750456e-05
1.090000000000000000e+02,1.148039872218083620e+09,4.499819736143615246e+08,1.026688957340704533e-04,7.817336593085588703e-05,6.466096219981398718e-05
1.100000000000000000e+02,1.169203732380480528e+09,4.582787222420986891e+08,8.355366685908194313e-05,7.554652390917571125e-05,6.414063480375542525e-05
1.110000000000000000e+02,1.190561704774633408e+09,4.666517455171723962e+08,8.444107840643866325e-05,7.339493176194977764e-05,6.212446343090149981e-05
1.120000000000000000e+02,1.212113010149827957e+09,4.750998240165606737e+08,6.992917085479888328e-05,6.750332569938066740e-05,5.615527151781041226e-05
1.130000000000000000e+02,1.233856361311600447e+09,4.836239646611124277e+08,7.298202329442116110e-05,6.963890999978072927e-05,5.472746286883101163e-05
1.140000000000000000e+02,1.255793780474027634e+09,4.922232527835624218e+08,6.918192492511021641e-05,5.774517200807238737e-05,5.124491500740901984e-05
1.150000000000000000e+02,1.277925998237661600e+09,5.008988637478013039e+08,6.498571574409250928e-05,4.673709482716503771e-05,4.999766072044664611e-05
1.160000000000000000e+02,1.300249015818640709e+09,5.096505353381011486e+08,6.017727809570772024e-05,4.279842511767384394e-05,4.378098206703207040e-05
1.170000000000000000e+02,1.322766785912437916e+09,5.184784187103595734e+08,5.982599268306021401e-05,3.918680202263935541e-05,4.499018255177400505e-05
1.180000000000000000e+02,1.345477088220842361e+09,5.273823340153697729e+08,4.774994053668990546e-05,3.609954864747244585e-05,5.515198737560123021e-05
1.190000000000000000e+02,1.368380498665232897e+09,5.363606461068869829e+08,4.537335841914291734e-05,2.659786921599405218e-05,4.588618800083210658e-05
1.200000000000000000e+02,1.391477023606741905e+09,5.454161827289189100e+08,4.250245393289109330e-05,2.691063159043771691e-05,4.359430209788239807e-05
1.210000000000000000e+02,1.414766761576783419e+09,5.545472353211398125e+08,4.334707741859844532e-05,2.613836431664129378e-05,4.054623992832961932e-05
1.220000000000000000e+02,1.438250528829316139e+09,5.637548007711815834e+08,3.727281712573304873e-05,2.223097640019489063e-05,4.513139432227308845e-05
1.230000000000000000e+02,1.461928203417659760e+09,5.730376448310289383e+08,3.665909536954004011e-05,1.673461133655518296e-05,4.384390098011170522e-05
1.240000000000000000e+02,1.485798746730757713e+09,5.823957485022633076e+08,4.173097532100822349e-05,1.768675111091244645e-05,4.789499161506061142e-05
1.250000000000000000e+02,1.509862579589285374e+09,5.918291338385770321e+08,2.795401116895135374e-05,1.791648371518572702e-05,4.554239435161644423e-05
1.260000000000000000e+02,1.534118698399345398e+09,6.013383478409467936e+08,2.722857255621491390e-05,1.427101175921485776e-05,4.470875284545705597e-05
1.270000000000000000e+02,1.558568790576540709e+09,6.109232315589891672e+08,2.852987660939554360e-05,2.079776297203572710e-05,4.413435272465626724e-05
1.280000000000000000e+02,1.583212629308139801e+09,6.205845797704511881e+08,2.444827472025679072e-05,1.485590680760928706e-05,4.290674598572685738e-05
1.290000000000000000e+02,1.608048930239265442e+09,6.303211761815780401e+08,2.259763104928147470e-05,1.467232854179822965e-05,4.087498924698618197e-05
1.300000000000000000e+02,1.633078456295006752e+09,6.401348310332663059e+08,2.378717696693843919e-05,1.359868690586907292e-05,4.197014586337921571e-05
1.310000000000000000e+02,1.658301595623028040e+09,6.500244192161552906e+08,1.971710447967733870e-05,1.183217079969711705e-05,4.042265052972560113e-05
1.320000000000000000e+02,1.683718638670567989e+09,6.599895670663167238e+08,1.977775619110833105e-05,1.439280796178277200e-05,4.331605812257777188e-05
1.330000000000000000e+02,1.709330034687737942e+09,6.700301689882495403e+08,2.296001761015187270e-05,1.586349936899544844e-05,3.882011731770607099e-05
1.340000000000000000e+02,1.735132388871863127e+09,6.801451720723942518e+08,1.540627965490592999e-05,1.120405869436957857e-05,4.012409437748054586e-05
1.350000000000000000e+02,1.761129066269585609e+09,6.903376584218362570e+08,2.267171092584785441e-05,1.064041583964669968e-05,4.150784724399336767e-05
1.360000000000000000e+02,1.787318640490195274e+09,7.006059402495648861e+08,1.637604101389911193e-05,1.292938882224703434e-05,4.794988987111281631e-05
1.370000000000000000e+02,1.813701338066048145e+09,7.109504074345588684e+08,1.770653717270143090e-05,1.131982139213061345e-05,4.297558282917446348e-05
1.380000000000000000e+02,1.840275654256775856e+09,7.213704216948035955e+08,1.114340643237898831e-05,1.196003228420838838e-05,4.366804782818256569e-05
1.390000000000000000e+02,1.867046311346030474e+09,7.318650579737589359e+08,1.086763502411436377e-05,8.679647797715794866e-06,3.940041911421054976e-05
1.400000000000000000e+02,1.894010027859347820e+09,7.424367493746840954e+08,9.504456779718672976e-06,1.037419656491067599e-05,3.907335000097322819e-05
1.410000000000000000e+02,1.921166310643748283e+09,7.530842203473973274e+08,1.413434406394298293e-05,9.671401331456941364e-06,4.005438874521427550e-05
1.420000000000000000e+02,1.948517115570239305e+09,7.638066615068383217e+08,1.411926040406630278e-05,1.063285957492166034e-05,4.029681955353137113e-05
1.430000000000000000e+02,1.976061821749240160e+09,7.746047260932350159e+08,1.318640926373237932e-05,8.818792336495739903e-06,4.020577098484690026e-05
1.440000000000000000e+02,2.003798427425387621e+09,7.854796705090093613e+08,1.991420719582581711e-05,1.226253468966653770e-05,3.834122327284195109e-05
1.450000000000000000e+02,2.031729311723228455e+09,7.964298506648428440e+08,1.271713047856781742e-05,1.489589400804902652e-05,3.645362993021095122e-05
1.460000000000000000e+02,2.059852379008072853e+09,8.074557735901761055e+08,1.048893447552767810e-05,1.204852618530427577e-05,3.717095755462196394e-05
1.470000000000000000e+02,2.088169211212543964e+09,8.185577209649082422e+08,8.600288509019726746e-06,1.402901839697712205e-05,3.556629152701162866e-05
1.480000000000000000e+02,2.116679678889241695e+09,8.297358807996476889e+08,8.638458109833102583e-06,1.549937716383009700e-05,4.224424967125273156e-05
1.490000000000000000e+02,2.145383112635172606e+09,8.409890919469513893e+08,1.250883387715617800e-05,1.008079344888557216e-05,3.661221350470533764e-05
1.500000000000000000e+02,2.174277978326252460e+09,8.523179536324827671e+08,1.295861976069456745e-05,9.099690146507910526e-06,3.442359161409669355e-05
1.510000000000000000e+02,2.203369104878255844e+09,8.637224710377690792e+08,1.019272238367285865e-05,1.794568479007718764e-05,4.077589349538168761e-05
1.520000000000000000e+02,2.232650591314561844e+09,8.752037923861935139e+08,1.352298949508501380e-05,1.304101843213612000e-05,4.232455123820422216e-05
1.530000000000000000e+02,2.262126158199591637e+09,8.867588912482002974e+08,1.198954850212263779e-05,1.093800935869637669e-05,3.731336128220963388e-05
1.540000000000000000e+02,2.291794737515614986e+09,8.983905237092299461e+08,8.657385576538167982e-06,6.901738912490351652e-06,3.702765284752107533e-05
1.550000000000000000e+02,2.321655659833681107e+09,9.100979927033469677e+08,8.004067412303861317e-06,8.897404302543598931e-06,4.207837677894232797e-05
1.560000000000000000e+02,2.351713679751086235e+09,9.218809999900960922e+08,1.404854368725061420e-05,1.150698050200738010e-05,3.910033888177011363e-05
1.570000000000000000e+02,2.381962522737594128e+09,9.337399525596230030e+08,1.012854692927778189e-05,1.252981567712030397e-05,3.536816373406193037e-05
1.580000000000000000e+02,2.412405174874672890e+09,9.456761047027453184e+08,1.482962057042236381e-05,1.576628090171894314e-05,4.325798992599327875e-05
1.590000000000000000e+02,2.443041810175991535e+09,9.576878922235742807e+08,1.055889649315133738e-05,1.284730509476528226e-05,4.240108662367791936e-05
1.600000000000000000e+02,2.473872159634169102e+09,9.697751957129784822e+08,1.575110373563948230e-05,1.919901946001445481e-05,4.134168914593505662e-05
1.610000000000000000e+02,2.504896603417162895e+09,9.819386601287028790e+08,1.394735023751980663e-05,1.204163766621579867e-05,3.790007844250986579e-05
1.620000000000000000e+02,2.536114000365869522e+09,9.941776355936417580e+08,1.463024607994967141e-05,1.428568427186416301e-05,4.113585811771347522e-05
1.630000000000000000e+02,2.567524149278676033e+09,1.006492046775429845e+09,1.342658259673168430e-05,9.699966096454737396e-06,4.578625934448243839e-05
1.640000000000000000e+02,2.599126199030983925e+09,1.018882823719190955e+09,1.188499961313205233e-05,1.011916496662657039e-05,4.025634036874947697e-05
1.650000000000000000e+02,2.630921634637601852e+09,1.031349021490218401e+09,8.193882578666489280e-06,9.786747056650391130e-06,3.889528454503743404e-05
1.660000000000000000e+02,2.662911222089563847e+09,1.043890808168915868e+09,1.502727367475031883e-05,1.231961711867235465e-05,3.827607948403422000e-05
1.670000000000000000e+02,2.695095376168451786e+09,1.056508501385139942e+09,9.123344583805703678e-06,1.250954344811372465e-05,4.510854719030898963e-05
1.680000000000000000e+02,2.727472732644063950e+09,1.069202273696686506e+09,8.992241100069797710e-06,6.140669807752630049e-06,3.827303711345653170e-05
1.690000000000000000e+02,2.760042903674870014e+09,1.081973354251952887e+09,9.205506744769387240e-06,1.159100155845305125e-05,4.030188732362383064e-05
1.700000000000000000e+02,2.792804731569857597e+09,1.094818756513462067e+09,1.165933700664201211e-05,1.183038445462525345e-05,4.044221477406129139e-05
1.710000000000000000e+02,2.825761317299641609e+09,1.107738593723662615e+09,1.616823282746260304e-05,1.120264275011884081e-05,4.346559982337794281e-05
1.720000000000000000e+02,2.858910015381174564e+09,1.120735910585378170e+09,1.533646850071512802e-05,1.354064071812377534e-05,4.899260960222751038e-05
1.730000000000000000e+02,2.892251426213910103e+09,1.133808409530255318e+09,1.322753857913028241e-05,1.304196100548882242e-05,4.124485237222419443e-05
1.740000000000000000e+02,2.925783629424229145e+09,1.146957242248121500e+09,1.091128146879505323e-05,9.536271849741595474e-06,4.401357084871104774e-05
1.750000000000000000e+02,2.959512887434772491e+09,1.160181439233342171e+09,9.361932231111147473e-06,9.456599432855483656e-06,4.570285037630572589e-05
1.760000000000000000e+02,2.993436113599328995e+09,1.173481098255915642e+09,1.048067249609374585e-05,9.896555737576306910e-06,4.302282256907208335e-05
1.770000000000000000e+02,3.027551462959865570e+09,1.186855785285630226e+09,1.162927409503744514e-05,9.940450483969520690e-06,4.881155496483380318e-05
1.780000000000000000e+02,3.061860558412680149e+09,1.200307547139392138e+09,8.946077344584857372e-06,9.352842757825996500e-06,4.262912444763511388e-05
1.790000000000000000e+02,3.096362794518566132e+09,1.213836286975896120e+09,9.491032066710758386e-06,1.543428321404416437e-05,4.268546721752919382e-05
1.800000000000000000e+02,3.131059109020659924e+09,1.227440494911328793e+09,8.239365119844244134e-06,1.251700697590951705e-05,3.999696936385355173e-05
1.810000000000000000e+02,3.165947894956173897e+09,1.241119027289546728e+09,1.141055880149455248e-05,1.014038415170226415e-05,4.280904572762089799e-05
1.820000000000000000e+02,3.201030257549270153e+09,1.254874532214307070e+09,1.172415354411260324e-05,1.343292773658966155e-05,3.682072385968737649e-05
1.830000000000000000e+02,3.236307178421468735e+09,1.268705445214626074e+09,1.315024369796802262e-05,1.224862851401109509e-05,3.904303323543079074e-05
1.840000000000000000e+02,3.271776066509660244e+09,1.282612328339891672e+09,1.456480720796182737e-05,1.011250225646520562e-05,3.936058375220152783e-05
1.850000000000000000e+02,3.307437917721582890e+09,1.296593574966501236e+09,1.377566266069774059e-05,1.027695396027539232e-05,4.429911893633065034e-05
1.860000000000000000e+02,3.343292904303285599e+09,1.310651245556953430e+09,1.346806302426895030e-05,8.888623934555361927e-06,4.000952340688090914e-05
1.870000000000000000e+02,3.379342294740074158e+09,1.324785706253885746e+09,1.312359439609167566e-05,1.742118971992390186e-05,4.155449871590111144e-05
1.880000000000000000e+02,3.415584400911844254e+09,1.338996130821727276e+09,1.287696023244411236e-05,1.467719086500895997e-05,4.365798578331858693e-05
1.890000000000000000e+02,3.452018241611459732e+09,1.353281306891664982e+09,1.500090054373792725e-05,8.691353678536017924e-06,4.730204647229729886e-05
1.900000000000000000e+02,3.488650133172002792e+09,1.367642641977751970e+09,1.265581861153997068e-05,1.020062610046501561e-05,4.428542472412200226e-05
1.910000000000000000e+02,3.525472679241336346e+09,1.382078573771199226e+09,8.289268911054747946e-06,1.061332148988292090e-05,4.974387569900429185e-05
1.920000000000000000e+02,3.562487695627717972e+09,1.396592393449880123e+09,1.579870693102503054e-05,1.042652671434662892e-05,4.576017957058642338e-05
1.930000000000000000e+02,3.599696623765461922e+09,1.411180572463438988e+09,1.772049516046703133e-05,1.334004401454258470e-05,4.371171470252122049e-05
1.940000000000000000e+02,3.637097314405181885e+09,1.425843962753145695e+09,9.991593674874010844e-06,1.635996808080353304e-05,4.187258830401496823e-05
1.950000000000000000e+02,3.674693573626929760e+09,1.440583873661417961e+09,1.087180942194176936e-05,1.128974979425212410e-05,4.641351062584231357e-05
1.960000000000000000e+02,3.712483672351624489e+09,1.455400113938239336e+09,1.138083873652995237e-05,1.277516573205961237e-05,4.618293624847336076e-05
1.970000000000000000e+02,3.750464965167413712e+09,1.470291142278316736e+09,9.135298575602135429e-06,1.693908843325431235e-05,4.650409104411945549e-05
1.980000000000000000e+02,3.788642255709002972e+09,1.485259934633438110e+09,1.151698840284876013e-05,1.103021189330366525e-05,4.543210621654747428e-05
1.990000000000000000e+02,3.827011231987823486e+09,1.500303157838162422e+09,1.417077581489234461e-05,1.033268065930847968e-05,4.006044153348486958e-05
2.000000000000000000e+02,3.865572687418326855e+09,1.515422792568921089e+09,1.269402725301294055e-05,1.289603480769674348e-05,3.928134251618420336e-05
2.010000000000000000e+02,3.904326383202847481e+09,1.530615493027511597e+09,1.269522662716848771e-05,1.095776832604755668e-05,4.606457713440814672e-05
2.020000000000000000e+02,3.943278159379520893e+09,1.545887079631905556e+09,1.045478987249381930e-05,8.808989814257373041e-06,3.763614018104100012e-05
2.030000000000000000e+02,3.982421572533730507e+09,1.561233995157050371e+09,1.080515340134979851e-05,1.280026967742653454e-05,3.922291182212322980e-05
2.040000000000000000e+02,4.021754870819238663e+09,1.576655827503522873e+09,1.311880562693268359e-05,7.494467033075657980e-06,4.195259343076074288e-05
2.050000000000000000e+02,4.061283584854176044e+09,1.592153889411298275e+09,1.278743145538552284e-05,1.180145283952160895e-05,3.437128020755686464e-05
2.060000000000000000e+02,4.101005646335699081e+09,1.607728859292188883e+09,1.112349488152641896e-05,1.053291182462334774e-05,3.839151436546561769e-05
2.070000000000000000e+02,4.140919012547208786e+09,1.623379805915421963e+09,1.645934666472115282e-05,8.852339869913627979e-06,3.861173032682074791e-05
2.080000000000000000e+02,4.181028512467228889e+09,1.639105306811733484e+09,8.888122236649920183e-06,1.041553232350445057e-05,3.745769818075395108e-05
2.090000000000000000e+02,4.221332578813794136e+09,1.654905242273240566e+09,1.351883733569092527e-05,7.725159338223264172e-06,3.299114248500600866e-05
2.100000000000000000e+02,4.261825419093115807e+09,1.670783352472076893e+09,8.563060573951730703e-06,6.545052844919574397e-06,3.653494141964142017e-05
2.110000000000000000e+02,4.302514459143404007e+09,1.686736840230724812e+09,1.179062463063651478e-05,7.435614050588235102e-06,4.217431343167543645e-05
2.120000000000000000e+02,4.343395595500336647e+09,1.702766855391465664e+09,1.089290469458159549e-05,9.987810369094241025e-06,3.819571723973069766e-05
2.130000000000000000e+02,4.384471392198135376e+09,1.718872170409452677e+09,1.712350505189697003e-05,8.275245675370968002e-06,3.591764063981539579e-05
2.140000000000000000e+02,4.425736675641590118e+09,1.735052845125123024e+09,1.096342955564377775e-05,1.441021151504795483e-05,3.794481899999091468e-05
2.150000000000000000e+02,4.467198993619124413e+09,1.751309041673010826e+09,1.457866169829458158e-05,1.431392522321939254e-05,3.533605297278974433e-05
2.160000000000000000e+02,4.508854571776393890e+09,1.767641683458695889e+09,1.253245139620773330e-05,9.118319684642273160e-06,4.085041300261327279e-05
2.170000000000000000e+02,4.550701289515757561e+09,1.784049256732027531e+09,1.003938938481940824e-05,1.200040773108312919e-05,3.961905427207756958e-05
2.180000000000000000e+02,4.592742742536563873e+09,1.800532804242473125e+09,1.302643758427368681e-05,1.149396696675797358e-05,4.094573661383993368e-05
2.190000000000000000e+02,4.634978485696879387e+09,1.817090340415622234e+09,9.949574203749200763e-06,1.152409128579723330e-05,4.186122738369935092e-05
2.200000000000000000e+02,4.677405259193388939e+09,1.833726338025905609e+09,9.521751830443569986e-06,1.116047686211540935e-05,3.863643054269338961e-05
2.210000000000000000e+02,4.720027011650615692e+09,1.850438318394761801e+09,1.301707258449802396e-05,8.361213006180534535e-06,4.075597599051405950e-05
2.220000000000000000e+02,4.762841044452539444e+09,1.867225609708603621e+09,1.500883424976340308e-05,8.310321074622706305e-06,4.039122668819672413e-05
2.230000000000000000e+02,4.805850043162590027e+09,1.884086607208638668e+09,7.652649064660010936e-06,9.077247389299714087e-06,4.391963720173919228e-05
2.240000000000000000e+02,4.849049315030426025e+09,1.901024488045664549e+09,1.319377271480348668e-05,1.169425992031403183e-05,4.093702050056435837e-05
2.250000000000000000e+02,4.892443866822166443e+09,1.918038117254549503e+09,1.674263299455969189e-05,9.737192614434064808e-06,3.964361729769105835e-05
2.260000000000000000e+02,4.936033129562320709e+09,1.935127730363080263e+09,1.166299871402376453e-05,1.046653403780073432e-05,3.977986107273068228e-05
2.270000000000000000e+02,4.979813393007722855e+09,1.952292849378713369e+09,1.131741649662565408e-05,1.680282330107640831e-05,3.860258034882324552e-05
2.280000000000000000e+02,5.023789807130826950e+09,1.969535367593687057e+09,1.445838381963771013e-05,1.404699658547059471e-05,3.966579934666647489e-05
2.290000000000000000e+02,5.067957575809613228e+09,1.986853827575580597e+09,1.374755816696549005e-05,1.328118778975984071e-05,4.024294710680553777e-05
2.300000000000000000e+02,5.112317007717280388e+09,2.004246183554318428e+09,1.725024544518838354e-05,9.025837057197172442e-06,4.148152953276085242e-05
2.310000000000000000e+02,5.156871270355413437e+09,2.021715562118611813e+09,1.745024683064144710e-05,9.010310508372754157e-06,3.894836532625234327e-05
2.320000000000000000e+02,5.201618184341138840e+09,2.039261831238569498e+09,1.155357299331694065e-05,7.669367248830383232e-06,4.514911938902077537e-05
2.330000000000000000e+02,5.246559233520431519e+09,2.056880153444056988e+09,1.068072647014695065e-05,1.006892962140959469e-05,4.220884040184724739e-05
2.340000000000000000e+02,5.291693282782808304e+09,2.074576375404238939e+09,1.661570159572356431e-05,8.966867306337000798e-06,4.638652366784068448e-05
2.350000000000000000e+02,5.337019961686288834e+09,2.092347590042967796e+09,1.115113322780469929e-05,1.812729187522510443e-05,3.964736564243676042e-05
2.360000000000000000e+02,5.382541249090187073e+09,2.110194547555433750e+09,9.826361874076816605e-06,1.056867316406862045e-05,3.926683840071998333e-05
2.370000000000000000e+02,5.428253913443681717e+09,2.128120156647594690e+09,1.222470008821474607e-05,1.245321937826115999e-05,3.733877086331549577e-05
2.380000000000000000e+02,5.474163740884262085e+09,2.146120316856094599e+09,1.068710042240184066e-05,1.182141746025600071e-05,3.707219718951382248e-05
2.390000000000000000e+02,5.520267243879625320e+09,2.164195770464855671e+09,8.897348484415701364e-06,1.133083946869284375e-05,3.642686003368922343e-05
2.400000000000000000e+02,5.566561564700602531e+09,2.182347894527372360e+09,1.064102860981464005e-05,1.219093170745644272e-05,3.733459180688125656e-05
2.410000000000000000e+02,5.613048865369817734e+09,2.200575307037460804e+09,1.082364298543581071e-05,1.042133653872401311e-05,3.785196625039066731e-05
2.420000000000000000e+02,5.659726976209398270e+09,2.218879645093664169e+09,9.954523337296627972e-06,1.039643066724771359e-05,4.580475709514697513e-05
2.430000000000000000e+02,5.706603235713762283e+09,2.237258119256802559e+09,8.123899090994868288e-06,1.098615860051221915e-05,4.356103125646715313e-05
2.440000000000000000e+02,5.753668894837249756e+09,2.255711724216806412e+09,1.152193655129529759e-05,1.517325183242324016e-05,4.888008429759782558e-05
2.450000000000000000e+02,5.800929379766929626e+09,2.274238907874329567e+09,1.434354226725886861e-05,1.352878177340866017e-05,4.374656373318241975e-05
2.460000000000000000e+02,5.848384284745239258e+09,2.292845782861092567e+09,1.653131830958720627e-05,1.083927340539414530e-05,3.995428708136739004e-05
2.470000000000000000e+02,5.896034308090339661e+09,2.311527929875983238e+09,1.298840907948406453e-05,1.330743725547200995e-05,4.523694341873607527e-05
2.480000000000000000e+02,5.943872450859924316e+09,2.330285343731502056e+09,1.056334748483767072e-05,1.327945854845413720e-05,5.014741091147190133e-05
2.490000000000000000e+02,5.991906845283121109e+09,2.349117929130187035e+09,1.602005312684173788e-05,1.189097791132187609e-05,4.359091147254634535e-05
2.500000000000000000e+02,6.040134246445636749e+09,2.368025778825759888e+09,1.451243763428422540e-05,1.650893526572438930e-05,4.663278210814691960e-05
2.510000000000000000e+02,6.088554354806979179e+09,2.387011183505162239e+09,1.130532357229707685e-05,1.095878806633976410e-05,4.214385094780670471e-05
2.520000000000000000e+02,6.137169635072121620e+09,2.406071110947934151e+09,1.252290356490437517e-05,9.070655508924829746e-06,3.751647975558380921e-05
2.530000000000000000e+02,6.185973985120706558e+09,2.425206828362658501e+09,1.198561071558135183e-05,1.028841724304285776e-05,3.965337238964750100e-05
2.540000000000000000e+02,6.234972404475872993e+09,2.444419005233391762e+09,1.872368377364708181e-05,6.223111199910036362e-06,4.469022405251266150e-05
2.550000000000000000e+02,6.284167407284236908e+09,2.463706758304583549e+09,1.573108902375164320e-05,1.250136580044358681e-05,4.083759758244376314e-05
2.560000000000000000e+02,6.333556408967558861e+09,2.483068685080101013e+09,1.059277451465057140e-05,1.259609005654915848e-05,4.105819957811451815e-05
2.570000000000000000e+02,6.383140247768392563e+09,2.502508490665224552e+09,1.227623774047170713e-05,1.362289120709903045e-05,4.124052598775129752e-05
2.580000000000000000e+02,6.432914588947650909e+09,2.522023643373461246e+09,9.762921019063064421e-06,1.411919472538158971e-05,4.507859652957968422e-05
2.590000000000000000e+02,6.482880571377737045e+09,2.541614807898229599e+09,1.163817787674936710e-05,1.140509632135966456e-05,4.439559923541391839e-05
2.600000000000000000e+02,6.533040628776414871e+09,2.561283544114390373e+09,8.166476531346056333e-06,7.895746155117677745e-06,5.079208941838331270e-05
2.610000000000000000e+02,6.583392305706574440e+09,2.581026378028476715e+09,1.872578260275759021e-05,1.148671685380353580e-05,4.904655472814933859e-05
2.620000000000000000e+02,6.633938196204907417e+09,2.600846891985019684e+09,1.453317529065412117e-05,1.018267817987084101e-05,5.040338769124463880e-05
2.630000000000000000e+02,6.684679475120500565e+09,2.620740874297774315e+09,1.355949706394188325e-05,1.480983185075945840e-05,5.083335186606419143e-05
2.640000000000000000e+02,6.735614042024791718e+09,2.640710617587404251e+09,1.181165896824154515e-05,1.496398698297429775e-05,4.640644134845661739e-05
2.650000000000000000e+02,6.786742682778673172e+09,2.660756602816527843e+09,8.238518176106879309e-06,1.489225140438588113e-05,4.197285947082907143e-05
2.660000000000000000e+02,6.838061269333954811e+09,2.680876051553398132e+09,1.637473218052409862e-05,9.077649059219261574e-06,4.400931818437925358e-05
2.670000000000000000e+02,6.889572539223333359e+09,2.701073087752062321e+09,1.258317969299316275e-05,6.384375466850222836e-06,3.970936162456251139e-05
2.680000000000000000e+02,6.941278376935938835e+09,2.721344356929246902e+09,1.762914670921933435e-05,1.340089384793685667e-05,5.312194770779044006e-05
2.690000000000000000e+02,6.993178042890884399e+09,2.741692972730158329e+09,1.017099332767390507e-05,1.595595018710760371e-05,4.148975531237386605e-05
2.700000000000000000e+02,7.045269160763895988e+09,2.762118765264782906e+09,1.656282596951275110e-05,1.577257830287503992e-05,4.306775870344115020e-05
2.710000000000000000e+02,7.097556574761177063e+09,2.782620081178472042e+09,1.014001657329011152e-05,1.171978441982801655e-05,4.615456790879601812e-05
2.720000000000000000e+02,7.150039268550491333e+09,2.803198140283921242e+09,1.564686323718422756e-05,9.754812984485994320e-06,6.039992669792937363e-05
2.730000000000000000e+02,7.202714766764716148e+09,2.823849799171380043e+09,1.762006358563272812e-05,8.514575422280401540e-06,4.921363590870697635e-05
2.740000000000000000e+02,7.255577102529357910e+09,2.844579116117177963e+09,1.844926424754422811e-05,1.116468235651257856e-05,4.941510743450283627e-05
2.750000000000000000e+02,7.308636584278856277e+09,2.865381997515922546e+09,1.471110323081337157e-05,1.116680221147081653e-05,5.152547662967688069e-05
2.760000000000000000e+02,7.361891495321555138e+09,2.886263379782269478e+09,1.552597954179724127e-05,1.100662430164600636e-05,4.605065010587772178e-05
2.770000000000000000e+02,7.415343305911519051e+09,2.907220327315377712e+09,1.604633961349577476e-05,1.260469087327464877e-05,4.865140274257218067e-05
2.780000000000000000e+02,7.468983997454805374e+09,2.928251923720111370e+09,9.720591106932019443e-06,8.827670618272165370e-06,4.451475319644515594e-05
2.790000000000000000e+02,7.522814072064325333e+09,2.949360408919227600e+09,1.081668452396211677e-05,1.164209546589134447e-05,4.771496477851133733e-05
2.800000000000000000e+02,7.576841075468048096e+09,2.970544114495701313e+09,1.222924371258038434e-05,9.498035066224375100e-06,4.648693890985100552e-05
2.810000000000000000e+02,7.631059037476661682e+09,2.991806485335560322e+09,1.693445902473111886e-05,9.796725203736755816e-06,4.369448992291857792e-05
2.820000000000000000e+02,7.685470415901268005e+09,3.013141131033017159e+09,1.814476990558144820e-05,1.268230227424727019e-05,4.412931979458356579e-05
2.830000000000000000e+02,7.740076577222557068e+09,3.034552743091522694e+09,1.159753540536101468e-05,1.049815046594293477e-05,4.621846012931030145e-05
2.840000000000000000e+02,7.794874995683185577e+09,3.056039779739799500e+09,1.497284949469879223e-05,1.007481838466439683e-05,4.937560367657134464e-05
2.850000000000000000e+02,7.849867534573446274e+09,3.077601499870188236e+09,1.781518247156999024e-05,1.193604432625505751e-05,4.665084230703886448e-05
2.860000000000000000e+02,7.905056643275215149e+09,3.099238421044563293e+09,1.430451149897482566e-05,9.341911397009461382e-06,4.826853427131183594e-05
2.870000000000000000e+02,7.960440298623123169e+09,3.120952060805751801e+09,1.609327257445780646e-05,9.882014207596157007e-06,5.102680948998461474e-05
2.880000000000000000e+02,8.016013351785582542e+09,3.142742372138646603e+09,8.381832822368373570e-06,7.903719390189856142e-06,4.763986486167048895e-05
2.890000000000000000e+02,8.071781696475673676e+09,3.164605452339318275e+09,1.467765630658313114e-05,9.347519761337963473e-06,5.150938124198756185e-05
2.900000000000000000e+02,8.127741099151628494e+09,3.186546126610522270e+09,1.037801958503337119e-05,1.171935564470150126e-05,4.520134115648666295e-05
2.910000000000000000e+02,8.183891907367605209e+09,3.208564767637349129e+09,9.713272837164055318e-06,1.202765068719635622e-05,4.797043039983517332e-05
2.920000000000000000e+02,8.240239247245887756e+09,3.230656671124232292e+09,6.204010461363651530e-06,1.245104208125180634e-05,5.487252488267646555e-05
2.930000000000000000e+02,8.296780084989013672e+09,3.252825808415010452e+09,1.075540531259022714e-05,1.156855168216175400e-05,4.400490321665451177e-05
2.940000000000000000e+02,8.353514891649252892e+09,3.275069359006280422e+09,7.499712022185356375e-06,7.785460730658222417e-06,4.734230632919000925e-05
2.950000000000000000e+02,8.410438677937669754e+09,3.297388120280643463e+09,1.083144479074871214e-05,1.205141231130912871e-05,4.881350158936204053e-05
2.960000000000000000e+02,8.467555449661784172e+09,3.319783434904757023e+09,1.081858026652504634e-05,1.372374326658043486e-05,4.541896780851928384e-05
2.970000000000000000e+02,8.524865470452666283e+09,3.342256616904713631e+09,1.141612545796366618e-05,1.099838696916322078e-05,4.901475728269488741e-05
2.980000000000000000e+02,8.582366576231292725e+09,3.364804668610586166e+09,9.377769039975447640e-06,1.043321579996536741e-05,4.218018801527279038e-05
2.990000000000000000e+02,8.640068360725578308e+09,3.387426835899037361e+09,9.105519824803565143e-06,7.182074815315075966e-06,4.953233124271871901e-05
3.000000000000000000e+02,8.697961451350971222e+09,3.410126762490300655e+09,1.154586495477616381e-05,6.109697482492570941e-06,5.057713391487528298e-05
3.010000000000000000e+02,8.756046623482494354e+09,3.432903259986680508e+09,9.955392256899564529e-06,8.201718987188577614e-06,4.681392826477726032e-05
3.020000000000000000e+02,8.814326253795597076e+09,3.455754401082973957e+09,1.278433452345240084e-05,9.919833617644258084e-06,4.598036450687015275e-05
3.030000000000000000e+02,8.872800530323581696e+09,3.478682235140556335e+09,1.636626130185891981e-05,1.417931117664306129e-05,4.947679552169681472e-05
3.040000000000000000e+02,8.931466349367088318e+09,3.501683732619023800e+09,1.249543714820777751e-05,1.042939890760763433e-05,4.454752487259572291e-05
3.050000000000000000e+02,8.990325493856405258e+09,3.524760492394258976e+09,1.139397614102755085e-05,9.148975736783526713e-06,4.533338225365390883e-05
3.060000000000000000e+02,9.049380644897098541e+09,3.547912799787983894e+09,1.676427704111471684e-05,9.402661900081987767e-06,4.970217767363838135e-05
3.070000000000000000e+02,9.108629742499473572e+09,3.571143161726801395e+09,1.481934478164692592e-05,8.783105369225552295e-06,4.551092746829521474e-05
3.080000000000000000e+02,9.168069555655269623e+09,3.594448867446223259e+09,1.468392606684965074e-05,1.687979463871336350e-05,4.382907007571823499e-05
3.090000000000000000e+02,9.227705237076519012e+09,3.617829296724842072e+09,1.047119064745416495e-05,8.752643425480322037e-06,4.079734436512882922e-05
3.100000000000000000e+02,9.287530917430751801e+09,3.641287156259734154e+09,8.974631224845097677e-06,1.646549443812261870e-05,4.169937998310668803e-05
3.110000000000000000e+02,9.347550928747709274e+09,3.664820209591066360e+09,1.258916236968055102e-05,1.081114146828099365e-05,4.866753186349992433e-05
3.120000000000000000e+02,9.407766273673826218e+09,3.688427982991230965e+09,1.527620785501948575e-05,9.994314260408643236e-06,4.074787855323780406e-05
3.130000000000000000e+02,9.468171740300588608e+09,3.712108359103817463e+09,1.192649973991155576e-05,1.398311425870879532e-05,3.989169175744322615e-05
3.140000000000000000e+02,9.528770464057878494e+09,3.735869036136935234e+09,1.200425621517009489e-05,1.963637563373588080e-05,3.986008042933253392e-05
3.150000000000000000e+02,9.589559565842468262e+09,3.759705617108076096e+09,1.813650748438977445e-05,1.032921015342580517e-05,3.897790288309721518e-05
3.160000000000000000e+02,9.650546105736808777e+09,3.783618859656071663e+09,1.150961331863875614e-05,1.364500645462118911e-05,3.972152182840638091e-05
3.170000000000000000e+02,9.711724942033800125e+09,3.807607500807378292e+09,1.422589275024144229e-05,1.221463332967687165e-05,4.043830163502626363e-05
3.180000000000000000e+02,9.773094877339563370e+09,3.831670300755497456e+09,8.431827248855938706e-06,1.475576466447581225e-05,3.820609567195543121e-05
3.190000000000000000e+02,9.834660109283357620e+09,3.855810359889716148e+09,1.243640206449736496e-05,1.215891157624326979e-05,4.279778626581354217e-05
3.200000000000000000e+02,9.896412711014528275e+09,3.880025919907177925e+09,1.035288441664228287e-05,1.036596190984173660e-05,4.303326475840751897e-05
3.210000000000000000e+02,9.958363291380329132e+09,3.904317291311651230e+09,7.320855769155087955e-06,1.256094868873347536e-05,4.099868805085282730e-05
3.220000000000000000e+02,1.002050552232240295e+10,3.928686093420268536e+09,1.086569997399422505e-05,9.905778613261695398e-06,4.232623760569431681e-05
3.230000000000000000e+02,1.008284513083639717e+10,3.953128520604221821e+09,1.995136112198370171e-05,1.522133158915472961e-05,4.405595211554036439e-05
3.240000000000000000e+02,1.014537818781249619e+10,3.977645760772447109e+09,1.072803976442937568e-05,9.551317742828580037e-06,4.300968411619088272e-05
3.250000000000000000e+02,1.020810319371319580e+10,4.002239164930356979e+09,8.372533997325071198e-06,1.666419313606226638e-05,4.893634305946914509e-05
3.260000000000000000e+02,1.027102155403726006e+10,4.026908606157743454e+09,1.460652332829770472e-05,1.146221735182084700e-05,4.395674440216268408e-05
3.270000000000000000e+02,1.033413453591859818e+10,4.051653677147327423e+09,1.185754745247624697e-05,1.319326441640011893e-05,4.393808162761470015e-05
3.280000000000000000e+02,1.039744166051296234e+10,4.076474924526163578e+09,1.043176917181476426e-05,9.279384821092584446e-06,4.574383603983545044e-05
3.290000000000000000e+02,1.046093556171759224e+10,4.101371123913955688e+09,1.044223714852243745e-05,1.203055520426765668e-05,4.339183832580140177e-05
3.300000000000000000e+02,1.052462402940026093e+10,4.126342372180504799e+09,1.922931143349959626e-05,1.247654004521425719e-05,4.358662238734822836e-05
3.310000000000000000e+02,1.058850596314772415e+10,4.151390307648026943e+09,2.371646679488748077e-05,1.222036064485454432e-05,4.525325705340144111e-05
3.320000000000000000e+02,1.065258406251438141e+10,4.176517632585843563e+09,9.161091083731420781e-06,1.144770203653777685e-05,4.205358168996031765e-05
3.330000000000000000e+02,1.071685804763717651e+10,4.201718733296122551e+09,1.027057127267472225e-05,9.011232938171964690e-06,4.116841010781691068e-05
3.340000000000000000e+02,1.078132565121783257e+10,4.226992461995138168e+09,1.387783807271780745e-05,9.891713916521105432e-06,4.562383079531606711e-05
3.350000000000000000e+02,1.084598265385954285e+10,4.252345120249662399e+09,1.039069509667367441e-05,1.160309584413710127e-05,4.141737771035103322e-05
3.360000000000000000e+02,1.091083109677120590e+10,4.277771926053360939e+09,1.402277905449000883e-05,6.864611615253757293e-06,3.857228806114498809e-05
3.370000000000000000e+02,1.097587957226660919e+10,4.303276390994422913e+09,1.077425034479162491e-05,1.355486483745060866e-05,3.855051031353973201e-05
3.380000000000000000e+02,1.104111709401705551e+10,4.328855927102951050e+09,1.127227570763000841e-05,1.150261265636665087e-05,3.816563015757168387e-05
3.390000000000000000e+02,1.110654756064192581e+10,4.354511359028367996e+09,9.769224035727219757e-06,1.124518352857428738e-05,4.000576610396766597e-05
3.400000000000000000e+02,1.117217541534965134e+10,4.380241691101705551e+09,1.198030210114442440e-05,1.126753633062804738e-05,3.725341367921686242e-05
3.410000000000000000e+02,1.123799508942887115e+10,4.406047523915145874e+09,1.078962994804921749e-05,1.026660320302408280e-05,3.855806214103640883e-05
3.420000000000000000e+02,1.130400839850437546e+10,4.431928484186424255e+09,9.935165277363822156e-06,1.187604536756481366e-05,3.953592861438703920e-05
3.430000000000000000e+02,1.137021254071658707e+10,4.457886446300995827e+09,1.249413748005689939e-05,1.084160704301062594e-05,3.745578248903758123e-05
3.440000000000000000e+02,1.143661013708530807e+10,4.483920080351837158e+09,1.212816167783792309e-05,8.351706468845421227e-06,3.764431903763298948e-05
3.450000000000000000e+02,1.150320451892149353e+10,4.510032268946699142e+09,8.593721403826748428e-06,8.980913954848013248e-06,3.756417812583734417e-05
3.460000000000000000e+02,1.156998770795518494e+10,4.536218084665788651e+09,1.045483328165897063e-05,1.178635687404394616e-05,4.036806850460372686e-05
3.470000000000000000e+02,1.163696872955207062e+10,4.562478549828863144e+09,9.721972925036403979e-06,1.048101848444282780e-05,3.998401462113054805e-05
3.480000000000000000e+02,1.170413624437450790e+10,4.588814987394643784e+09,1.106010367057930210e-05,1.360915024528619455e-05,3.573021659630803981e-05
3.490000000000000000e+02,1.177150198081459999e+10,4.615227746731140137e+09,1.312711395251575652e-05,1.148216092283771417e-05,3.929221910969893372e-05
3.500000000000000000e+02,1.183905964842534256e+10,4.641716910932312965e+09,7.970611719310127796e-06,8.995448053550347822e-06,4.337249830721479071e-05
3.510000000000000000e+02,1.190681154433943176e+10,4.668281724801910400e+09,1.011360808056416261e-05,1.546424092768727832e-05,4.196172491732763632e-05
3.520000000000000000e+02,1.197475666119662857e+10,4.694922085031384468e+09,8.984729826355675186e-06,8.032619143505392856e-06,3.833027422683876750e-05
3.530000000000000000e+02,1.204289852162235641e+10,4.721641059397403717e+09,9.552015239222555465e-06,8.455691644204677004e-06,3.886689197440951204e-05
3.540000000000000000e+02,1.211122879798476219e+10,4.748432974540081024e+09,9.677213217873514850e-06,9.969899593453845910e-06,4.027924417249195699e-05
3.550000000000000000e+02,1.217975278772834778e+10,4.775301157043563843e+09,1.075728778765494553e-05,1.009793585171614438e-05,3.866481727310411287e-05
3.560000000000000000e+02,1.224846970134453964e+10,4.802245249495498657e+09,1.130199067678194780e-05,6.791408110107255425e-06,3.803157827408920610e-05
3.570000000000000000e+02,1.231738020678006363e+10,4.829266172649397850e+09,1.892712168116705840e-05,8.417326534781999214e-06,3.656101338800343825e-05
3.580000000000000000e+02,1.238648179221783829e+10,4.856361326511183739e+09,1.116498819486722027e-05,8.433255285655860689e-06,3.983947602714810188e-05
3.590000000000000000e+02,1.245577775437904358e+10,4.883534395359233856e+09,9.636588770844944918e-06,1.135228489246298267e-05,4.282640590302921879e-05
3.600000000000000000e+02,1.252527265589424133e+10,4.910781342067449570e+09,1.308305078684401934e-05,1.895824714248650622e-05,3.914682991779105947e-05
3.610000000000000000e+02,1.259495882632672882e+10,4.938105146722351074e+09,1.067485393868583543e-05,7.856876810263813127e-06,3.792603021479656888e-05
3.620000000000000000e+02,1.266483499377055740e+10,4.965504313272968292e+09,1.247510120516714949e-05,9.916493889150501673e-06,4.025339995261667525e-05
3.630000000000000000e+02,1.273490518107340813e+10,4.992977140349144936e+09,1.504497078630429030e-05,6.486508219105679984e-06,3.775292728336321346e-05
3.640000000000000000e+02,1.280516549742066193e+10,5.020528200108995438e+09,1.185834525430085051e-05,8.921219787016987368e-06,4.393785711409581296e-05
3.650000000000000000e+02,1.287562388740984154e+10,5.048156994350093842e+09,1.384796258274700875e-05,1.075991539001286412e-05,4.977951205131780910e-05
3.660000000000000000e+02,1.294627806146844864e+10,5.075858880524220467e+09,9.334113141190591989e-06,6.815694120310133997e-06,4.770636073503364827e-05
3.670000000000000000e+02,1.301712191396335030e+10,5.103638745563669205e+09,1.114365727361565916e-05,4.743450317534758653e-06,4.206725662381227693e-05
3.680000000000000000e+02,1.308815956876045609e+10,5.131489891480825424e+09,1.661738290448244726e-05,8.759715656059263722e-06,4.109166048038570551e-05
3.690000000000000000e+02,1.315938831242236710e+10,5.159418481708223343e+09,9.672903662161225213e-06,7.595877444033227732e-06,4.266273110242746469e-05
3.700000000000000000e+02,1.323081022595397758e+10,5.187421169436723709e+09,1.017245510703812528e-05,1.177924130713048356e-05,4.317538078180138683e-05
3.710000000000000000e+02,1.330242737287023544e+10,5.215505475859683037e+09,9.705087332334549899e-06,9.403748890135510408e-06,4.885798417142428463e-05
3.720000000000000000e+02,1.337423684122192574e+10,5.243662457470388412e+09,8.660152733264148139e-06,8.500037516401270921e-06,4.506413837757072827e-05
3.730000000000000000e+02,1.344624407071988678e+10,5.271898064742121696e+09,7.920127101712637341e-06,7.977186343377518085e-06,4.914723799132048043e-05
3.740000000000000000e+02,1.351844429849992752e+10,5.300204325298461914e+09,1.058236762041531165e-05,1.226496023021272919e-05,4.638123061129206803e-05
3.750000000000000000e+02,1.359083711157659912e+10,5.328586619944383621e+09,1.152121293213070885e-05,1.079782158031061812e-05,4.973848739664443741e-05
3.760000000000000000e+02,1.366341787182792473e+10,5.357047709085674286e+09,1.143438426720599921e-05,1.150299108276797710e-05,4.228735587807896934e-05
3.770000000000000000e+02,1.373619715103047371e+10,5.385581918089283943e+09,9.724810964284458237e-06,1.502895434668527486e-05,4.529465418623424000e-05
3.780000000000000000e+02,1.380916733834017181e+10,5.414195468052641869e+09,8.567720305885373477e-06,1.088049990227712982e-05,4.719272129094509438e-05
3.790000000000000000e+02,1.388233224693907547e+10,5.442881548656143188e+09,6.545266708513075571e-06,1.141110653413157650e-05,4.561901251021183157e-05
3.800000000000000000e+02,1.395569176721594048e+10,5.471644340468329430e+09,8.210604077074634688e-06,9.975425473429666567e-06,5.340396884878639838e-05
3.810000000000000000e+02,1.402924122587797737e+10,5.500485294956414223e+09,1.378273441599020543e-05,1.099982668073540282e-05,5.252594628379902986e-05
3.820000000000000000e+02,1.410298950606231117e+10,5.529401020468870163e+09,1.143571480055616263e-05,9.514689192080538760e-06,4.785661203332569613e-05
3.830000000000000000e+02,1.417693040893811417e+10,5.558387031033293724e+09,1.215817208832792318e-05,9.640403267452413161e-06,5.412343228949900720e-05
3.840000000000000000e+02,1.425105702894673157e+10,5.587452881432973862e+09,1.065889219975524327e-05,1.543596703135197146e-05,4.880222990277793826e-05
3.850000000000000000e+02,1.432538401574740028e+10,5.616592254867359161e+09,7.872287929644450344e-06,9.527108609463930122e-06,5.351742618397992146e-05
3.860000000000000000e+02,1.439990261954031944e+10,5.645810910525339127e+09,7.196106422413528492e-06,1.094371221332934851e-05,4.356889777334949088e-05
3.870000000000000000e+02,1.447461587300774002e+10,5.675104655635645866e+09,1.402495832103500817e-05,1.110687348970795796e-05,4.564353069946847086e-05
3.880000000000000000e+02,1.454951930115118980e+10,5.704473192110343933e+09,7.949659326711433494e-06,9.502064851174552018e-06,4.339443635981155012e-05
3.890000000000000000e+02,1.462461469248051071e+10,5.733921166218457222e+09,1.024232780599820813e-05,1.461666361357583099e-05,4.754300611320427805e-05
3.900000000000000000e+02,1.469990275840515709e+10,5.763443344174941063e+09,8.215530724720032651e-06,9.520688883823957838e-06,5.076346925314556557e-05
3.910000000000000000e+02,1.477538939624481964e+10,5.793039568125215530e+09,7.803694837771324444e-06,9.166968074958425916e-06,4.470887262242317917e-05
3.920000000000000000e+02,1.485106107632363510e+10,5.822712662540321350e+09,1.243750356350048492e-05,1.250479109615731943e-05,4.500945578178594531e-05
3.930000000000000000e+02,1.492693341482728386e+10,5.852460295783725739e+09,9.562747379843195006e-06,1.232033927445197463e-05,3.897450371959099158e-05
3.940000000000000000e+02,1.500299674431217384e+10,5.882284940171525955e+09,5.942675346926051816e-06,1.238881352227938493e-05,4.405993674561070605e-05
3.950000000000000000e+02,1.507925332119227219e+10,5.912183251487365723e+09,8.206766293539224932e-06,8.064424604103948013e-06,4.249386915800013043e-05
3.960000000000000000e+02,1.515570670043871498e+10,5.942159357013339043e+09,9.338129610125811553e-06,1.204293391587896167e-05,4.645876496556233803e-05
3.970000000000000000e+02,1.523234899808939362e+10,5.972210974863292694e+09,1.338191873989647007e-05,7.286480035118003684e-06,3.990996907554666961e-05
3.980000000000000000e+02,1.530918746247369766e+10,6.002337441962993622e+09,1.296109399828715425e-05,7.843022787779041494e-06,4.121731640260861695e-05
3.990000000000000000e+02,1.538622121218659592e+10,6.032538721928028107e+09,1.382055577126006796e-05,1.359527167987817364e-05,3.958427298711431064e-05
4.000000000000000000e+02,1.546345101250194168e+10,6.062816407005420685e+09,1.263137947660197824e-05,8.314087976746264985e-06,3.904726934267355176e-05
4.010000000000000000e+02,1.554086816329786873e+10,6.093170598543643951e+09,9.222170599065826480e-06,9.738994882435569878e-06,4.398909282488094874e-05
4.020000000000000000e+02,1.561848072456571007e+10,6.123601914236188889e+09,1.096142229906060805e-05,1.142054839942119315e-05,3.674479860549251242e-05
4.030000000000000000e+02,1.569628178742128372e+10,6.154108897093973160e+09,1.113306981648243266e-05,1.465881679774128088e-05,3.997524479881775505e-05
4.040000000000000000e+02,1.577428112842874146e+10,6.184689866152044296e+09,1.393815257999531099e-05,1.468463351916859949e-05,3.661617417827223164e-05
4.050000000000000000e+02,1.585246575334214020e+10,6.215347779764675140e+09,9.576885861561912350e-06,9.705345188737446449e-06,4.592131337277649550e-05
4.060000000000000000e+02,1.593084977562298203e+10,6.246082856852989197e+09,1.520750732253439708e-05,8.855620882375347946e-06,3.595781166698674980e-05
4.070000000000000000e+02,1.600942540260762978e+10,6.276887960263263702e+09,1.366841820493736037e-05,1.220776122712319278e-05,3.616914563109308034e-05
4.080000000000000000e+02,1.608818945278004456e+10,6.307771400695727348e+09,1.548357859826321459e-05,9.315731643422253683e-06,3.640123483117374548e-05
4.090000000000000000e+02,1.616715682355178452e+10,6.338733200161560059e+09,7.397861216174028698e-06,1.350530521992965305e-05,3.908392013740602522e-05
4.100000000000000000e+02,1.624631187193990707e+10,6.369768434187736511e+09,8.818387836950769554e-06,1.309833066309717964e-05,3.752235971155037930e-05
4.110000000000000000e+02,1.632566145998284149e+10,6.400879740919986725e+09,9.409888846012570696e-06,7.730047244081106328e-06,3.413174728994494700e-05
4.120000000000000000e+02,1.640520597133913994e+10,6.432067385516465187e+09,6.746670097257378984e-06,1.071361420368344142e-05,3.602596089835596871e-05
4.130000000000000000e+02,1.648494424422530365e+10,6.463333159017745972e+09,1.197564545329932173e-05,9.958529347708910962e-06,3.018939730814462763e-05
4.140000000000000000e+02,1.656487426766663170e+10,6.494674347431003571e+09,8.978070393572679109e-06,8.318728806133712794e-06,3.464202513214775792e-05
4.150000000000000000e+02,1.664499716740330315e+10,6.526093485615579605e+09,1.183222312928222664e-05,1.060774283045962108e-05,3.281535874966046151e-05
4.160000000000000000e+02,1.672530976787457085e+10,6.557584657510581017e+09,1.262217237940621573e-05,1.874689003711349500e-05,3.057278349938297168e-05
4.170000000000000000e+02,1.680582033297862244e+10,6.589153188794610023e+09,1.181237493985687337e-05,1.069609128623305594e-05,3.600256765290410499e-05
4.180000000000000000e+02,1.688652019379181480e+10,6.620797895928276062e+09,1.077581510045000357e-05,1.699793013332229208e-05,3.589183820651431489e-05
4.190000000000000000e+02,1.696741872207413864e+10,6.652516891772655487e+09,1.318579127074226420e-05,1.085835869407691945e-05,3.808097733171145194e-05
4.200000000000000000e+02,1.704851041340494347e+10,6.684311899435300827e+09,1.897669049288897014e-05,1.072199900686854335e-05,3.815112659444341858e-05
4.210000000000000000e+02,1.712979318957827950e+10,6.716180991930363655e+09,1.349522263172087122e-05,1.024453053100060629e-05,3.758194934500025397e-05
4.220000000000000000e+02,1.721126627399282455e+10,6.748128854599753380e+09,1.001446323312116249e-05,1.560922152898935877e-05,3.877297960230841056e-05
4.230000000000000000e+02,1.729293357304689407e+10,6.780149553874138832e+09,1.540439775737922901e-05,1.261837877630789251e-05,4.205246928268291384e-05
4.240000000000000000e+02,1.737479309309661484e+10,6.812244357227864265e+09,1.221326633293884356e-05,1.001383166254754542e-05,3.925930525106036129e-05
4.250000000000000000e+02,1.745685662902203369e+10,6.844418303211362839e+09,1.359180930027292789e-05,6.708827476109568977e-06,3.945837023489051631e-05
4.260000000000000000e+02,1.753910816802838135e+10,6.876668732127090454e+09,1.388829851833861539e-05,1.174637111267529122e-05,4.070202816430779080e-05
4.270000000000000000e+02,1.762154826115122223e+10,6.908993046902336121e+09,1.199005896557192585e-05,9.790224572592265417e-06,3.465639506283757498e-05
4.280000000000000000e+02,1.770418910259170532e+10,6.941393899811920166e+09,1.069473780335172819e-05,1.020716411226363363e-05,3.580100354361182013e-05
4.290000000000000000e+02,1.778702069079777527e+10,6.973869274507010460e+09,1.397128392466306934e-05,1.578948082936459940e-05,3.522062024474692521e-05
4.300000000000000000e+02,1.787004028082745361e+10,7.006420653901185989e+09,1.279154516597991176e-05,1.729776442715991180e-05,3.946285624034651107e-05
4.310000000000000000e+02,1.795326123514041901e+10,7.039050084688367844e+09,1.355362504051882411e-05,2.098599404931622558e-05,3.923203568301225630e-05
4.320000000000000000e+02,1.803667082900204849e+10,7.071753212815740585e+09,8.527934778679302497e-06,9.470027759417298796e-06,3.953714386528695002e-05
4.330000000000000000e+02,1.812026976068245697e+10,7.104535798590023994e+09,1.289577647223261181e-05,1.213380730291646614e-05,3.952663599982031428e-05
4.340000000000000000e+02,1.820406456941786957e+10,7.137393788906097412e+09,1.158569490156136084e-05,1.635641835762147167e-05,4.013375147127185016e-05
4.350000000000000000e+02,1.828805505806694031e+10,7.170327278121734619e+09,1.192485049950064990e-05,1.247296773954076343e-05,4.217818065965772689e-05
4.360000000000000000e+02,1.837223875090004730e+10,7.203335399933712959e+09,1.250425758969608836e-05,1.016518827179346829e-05,3.898707719751648426e-05
4.370000000000000000e+02,1.845660621791859818e+10,7.236422784265806198e+09,1.267328085230445822e-05,1.302896570298806012e-05,4.190966820727393127e-05
4.380000000000000000e+02,1.854117476094339752e+10,7.269584310436714172e+09,9.956784963516263076e-06,1.185390260427521270e-05,4.378271565330660309e-05
4.390000000000000000e+02,1.862593480354409790e+10,7.302818261261003494e+09,1.203913415115387409e-05,1.082196281321223807e-05,4.927376470897915084e-05
4.400000000000000000e+02,1.871088980219493866e+10,7.336131064865689278e+09,1.313207136344196613e-05,1.583561613949235891e-05,4.488606834374131438e-05
4.410000000000000000e+02,1.879604142382703781e+10,7.369518510088832855e+09,1.006639065648240461e-05,1.122909839545993549e-05,4.855477458931556356e-05
4.420000000000000000e+02,1.888138413853572083e+10,7.402978014578298569e+09,1.286145683432327047e-05,1.535428904486657586e-05,4.631337678007163561e-05
4.430000000000000000e+02,1.896692147657332611e+10,7.436512716086285591e+09,1.431023060938230174e-05,9.463987424296327333e-06,4.277956844445096607e-05
4.440000000000000000e+02,1.905265002631183624e+10,7.470127852302051544e+09,8.418859566594605326e-06,1.352714732238968764e-05,4.700449842820475510e-05
4.450000000000000000e+02,1.913857339989284515e+10,7.503818614282395363e+09,1.105291094594118562e-05,8.567611628040872063e-06,5.178399422511859029e-05
4.460000000000000000e+02,1.922468769583612823e+10,7.537584757281143188e+09,1.122350278948136548e-05,1.129860880100252984e-05,4.351172381533707778e-05
4.470000000000000000e+02,1.931099856171864319e+10,7.571423207503427505e+09,1.206492523053714905e-05,1.331042044472319219e-05,4.160331059732680359e-05
4.480000000000000000e+02,1.939750213371288300e+10,7.605342138958516121e+09,9.469600291134305792e-06,9.357611270854881980e-06,4.195473595214327389e-05
4.490000000000000000e+02,1.948419816513290405e+10,7.639333983466680527e+09,1.425777001196060212e-05,1.711493599254598763e-05,4.040334009014490135e-05
4.500000000000000000e+02,1.957108810855961609e+10,7.673403623423902512e+09,1.013959456008795001e-05,7.598749017456718491e-06,4.915239178582275770e-05
4.510000000000000000e+02,1.965817205661745071e+10,7.707550344917335510e+09,1.288181086400719266e-05,2.015327017401702392e-05,4.813018350180442440e-05
4.520000000000000000e+02,1.974544207972199631e+10,7.741770308245527267e+09,7.129512771264501225e-06,1.534524364710243560e-05,4.543447863680771803e-05
4.530000000000000000e+02,1.983291514371688080e+10,7.776065970191749573e+09,1.010945358526083027e-05,1.042273573104157691e-05,5.180825855743975694e-05
4.540000000000000000e+02,1.992058055025741577e+10,7.810436026739515305e+09,1.425352588779738028e-05,1.225960937512038385e-05,4.550071241982145409e-05
4.550000000000000000e+02,2.000843505425343323e+10,7.844884103650716782e+09,1.046384105940489917e-05,1.850250768498096221e-05,4.828851265703537621e-05
4.560000000000000000e+02,2.009648686135582733e+10,7.879409722944669724e+09,1.262042871852386838e-05,9.479352761965209595e-06,5.264364219870198980e-05
4.570000000000000000e+02,2.018473156303259659e+10,7.914011200567653656e+09,9.410742834337071372e-06,1.391971952025006232e-05,5.231425450702431590e-05
4.580000000000000000e+02,2.027317033659959793e+10,7.948685361900470734e+09,7.636448784098526232e-06,1.037976961493214390e-05,4.998582595527878425e-05
4.590000000000000000e+02,2.036179770511042023e+10,7.983439616211615562e+09,8.960086912646048063e-06,1.234409563977134638e-05,4.479037200422197884e-05
4.600000000000000000e+02,2.045062314337443161e+10,8.018264195674722672e+09,1.311564398365216988e-05,1.602973680181474236e-05,5.255335690712570340e-05
4.610000000000000000e+02,2.053963802888126373e+10,8.053166498417455673e+09,1.127527162048114207e-05,1.281728349755706375e-05,4.472393128074347857e-05
4.620000000000000000e+02,2.062884792249376297e+10,8.088150199379970551e+09,9.729646220701937409e-06,1.517508461501559935e-05,4.942466215740459745e-05
4.630000000000000000e+02,2.071825150575179672e+10,8.123205583716619492e+09,8.717391444368338682e-06,1.069219401250709467e-05,5.268858800944187237e-05
4.640000000000000000e+02,2.080784440894104767e+10,8.158336187755111694e+09,1.094819246749700881e-05,9.449163966945839377e-06,4.489841882282519236e-05
4.650000000000000000e+02,2.089763087980963516e+10,8.193538499943717957e+09,1.101437263462123894e-05,8.963006295936715162e-06,5.131622554610526521e-05
4.660000000000000000e+02,2.098761189218943024e+10,8.228818782118295670e+09,1.219392130835661447e-05,6.715459665351808383e-06,5.268635217503536694e-05
4.670000000000000000e+02,2.107778950730827332e+10,8.264177273858325958e+09,1.130796991832827558e-05,1.409879259706148247e-05,4.611395464415579681e-05
4.680000000000000000e+02,2.116815411622968292e+10,8.299614750373756409e+09,8.954692006235553947e-06,1.174737561260297269e-05,4.916274269928244678e-05
4.690000000000000000e+02,2.125871454151361084e+10,8.335127277707325935e+09,8.984608718232145463e-06,9.618153504420412503e-06,4.415865623619286140e-05
4.700000000000000000e+02,2.134947049283071899e+10,8.370715137131331444e+09,8.513429068379707587e-06,1.219020404386039758e-05,5.316606859762096349e-05
4.710000000000000000e+02,2.144042233772673416e+10,8.406374297055810928e+09,6.688401851695502387e-06,1.112929199009737857e-05,4.684415161826382956e-05
4.720000000000000000e+02,2.153156215313391113e+10,8.442112492372442245e+09,1.108691760176583330e-05,1.048538127523812591e-05,5.247932420915368823e-05
4.730000000000000000e+02,2.162289607060065460e+10,8.477923763974864960e+09,1.088764301215849883e-05,1.075224304158961530e-05,4.961672404324435348e-05
4.740000000000000000e+02,2.171442899099708939e+10,8.513813986454524994e+09,9.093998694420513118e-06,1.222292554481363425e-05,5.378845745918070520e-05
4.750000000000000000e+02,2.180614849027323532e+10,8.549778669205652237e+09,1.202379064735303871e-05,1.175394529406847965e-05,4.688475911884815162e-05
4.760000000000000000e+02,2.189806687501852798e+10,8.585821012408993721e+09,1.224132609067840605e-05,1.004422561479145770e-05,4.904330117205812911e-05
4.770000000000000000e+02,2.199018265711625290e+10,8.621933263187091827e+09,5.927602859556735382e-06,1.514927813384137067e-05,4.890801546131307020e-05
4.780000000000000000e+02,2.208248560808702469e+10,8.658121894441648483e+09,1.144027272870218326e-05,1.314911371441684906e-05,4.524833797847627181e-05
4.790000000000000000e+02,2.217498235668957520e+10,8.694387342748344421e+09,1.251830775583773203e-05,1.176995459462037985e-05,4.655515518492414628e-05
4.800000000000000000e+02,2.226767404577502060e+10,8.730729593071195602e+09,7.638661693287751575e-06,1.600046106164931814e-05,4.994803957614202261e-05
4.810000000000000000e+02,2.236055524625561523e+10,8.767150597665456772e+09,1.178386734046465989e-05,9.597290476448527841e-06,4.559969521888973532e-05
4.820000000000000000e+02,2.245363166431933975e+10,8.803646349937534332e+09,1.576480907150568100e-05,1.220397722767607718e-05,5.040447963811089949e-05
4.830000000000000000e+02,2.254690269306322479e+10,8.840216103109382629e+09,1.172975914343066250e-05,1.165663373758896171e-05,5.114059912159074628e-05
4.840000000000000000e+02,2.264036380972397232e+10,8.876858416176378250e+09,1.192978314989989741e-05,9.487062184954098143e-06,4.438435805009799395e-05
4.850000000000000000e+02,2.273401834343011856e+10,8.913581606919525146e+09,1.414025970714050118e-05,9.746762567486300100e-06,4.584926133821554117e-05
4.860000000000000000e+02,2.282786815230531693e+10,8.950376499508085251e+09,1.188243782179743135e-05,1.188047127287372717e-05,5.165029948028809770e-05
4.870000000000000000e+02,2.292191167474919128e+10,8.987251320852424622e+09,1.207686521220718845e-05,1.103373089283987696e-05,4.873921503212308437e-05
4.880000000000000000e+02,2.301614500157704926e+10,9.024204982092834473e+09,1.135956781694869022e-05,6.301371972439184788e-06,4.635702271893471504e-05
4.890000000000000000e+02,2.311057156665724945e+10,9.061227604870475769e+09,1.233236045095065236e-05,1.383545400779340184e-05,4.681376298909523115e-05
4.900000000000000000e+02,2.320519219959489059e+10,9.098329547172702789e+09,7.919971359071631412e-06,1.346139333180396136e-05,4.415735828211531100e-05
4.910000000000000000e+02,2.330000919607033920e+10,9.135508031287288666e+09,8.151574505177450192e-06,7.479411924027346004e-06,4.665958591321128779e-05
4.920000000000000000e+02,2.339501872855733490e+10,9.172759577551328659e+09,1.029382155415259348e-05,1.140867059135075579e-05,4.942254148065927666e-05
4.930000000000000000e+02,2.349022172344576263e+10,9.210089291182720184e+09,1.372209397854096125e-05,1.653492461251016010e-05,4.927616201744200453e-05
4.940000000000000000e+02,2.358561296248899841e+10,9.247494980740018845e+09,1.914611798192744629e-05,7.074623751490705104e-06,4.519450971418592644e-05
4.950000000000000000e+02,2.368120691997697067e+10,9.284974915421285629e+09,1.119706450081192628e-05,1.188708960764284228e-05,4.517089172717536627e-05
4.960000000000000000e+02,2.377698829198956299e+10,9.322532942642990112e+09,1.132539828729850484e-05,8.593031123549366157e-06,4.776845939113982809e-05
4.970000000000000000e+02,2.387296571410425186e+10,9.360162321260669708e+09,1.065514833176184339e-05,9.040449225006241818e-06,4.696038663787316381e-05
4.980000000000000000e+02,2.396913024225821686e+10,9.397867158829032898e+09,1.352465166792882201e-05,1.296767697844813938e-05,4.978205423178394540e-05
4.990000000000000000e+02,2.406549154058897781e+10,9.435654183698129654e+09,7.441121211648749068e-06,2.135100206579476634e-05,4.753010207414476440e-05
5.000000000000000000e+02,2.416204775472430801e+10,9.473512557937919617e+09,1.753382474611875352e-05,8.149704960214165794e-06,4.714101951697191595e-05
5.010000000000000000e+02,2.425880042118856049e+10,9.511444849639038086e+09,1.627871587572826684e-05,1.151521161046886732e-05,5.261261397193628397e-05
5.020000000000000000e+02,2.435573937211141968e+10,9.549454667158702850e+09,1.304338614205313718e-05,9.217292871399607179e-06,5.093641945508320390e-05
5.030000000000000000e+02,2.445287570483744812e+10,9.587542056543436050e+09,1.362561080608948316e-05,1.184447560131918209e-05,4.719621769322390747e-05
5.040000000000000000e+02,2.455020284297127914e+10,9.625704174237659454e+09,1.048441141793254872e-05,8.631342277465314794e-06,4.611295704637363713e-05
5.050000000000000000e+02,2.464771996581999969e+10,9.663941151835334778e+09,1.410951150093708861e-05,8.562791445121398226e-06,4.536604878180305889e-05
5.060000000000000000e+02,2.474543459746533585e+10,9.702254429910755157e+09,1.442831524012255784e-05,1.089237446005864030e-05,4.639982365439720979e-05
5.070000000000000000e+02,2.484334295036260223e+10,9.740643654796127319e+09,1.212898169267173643e-05,1.081146899217788615e-05,4.574260456180478940e-05
5.080000000000000000e+02,2.494143507726861572e+10,9.779112680984951019e+09,9.908031716410192757e-06,9.730836316501623173e-06,4.759962984857146751e-05
5.090000000000000000e+02,2.503973024590405655e+10,9.817653511956272125e+09,1.179303155962596605e-05,1.537491569925109047e-05,4.386311433224321377e-05
5.100000000000000000e+02,2.513821830507135773e+10,9.856271336290075302e+09,1.145981499228732048e-05,1.228733145008931160e-05,4.144652617410482520e-05
5.110000000000000000e+02,2.523689877904914093e+10,9.894962338336811066e+09,1.550894004187508557e-05,7.054104343873213168e-06,4.256605003938318532e-05
5.120000000000000000e+02,2.533577161238105011e+10,9.933730041644210815e+09,1.176972166649914442e-05,9.753711096793793445e-06,4.407870094247368087e-05
5.130000000000000000e+02,2.543483942409998703e+10,9.972577112126810074e+09,7.119177475978233360e-06,1.322366861811197225e-05,4.621532533299888001e-05
5.140000000000000000e+02,2.553409429992422867e+10,1.001149842972066498e+10,1.101845808304524610e-05,1.578687075809437346e-05,3.925669875526338615e-05
5.150000000000000000e+02,2.563355294566965866e+10,1.005049546535922623e+10,1.194850372909783687e-05,1.001414773527109503e-05,4.650546191053983591e-05
5.160000000000000000e+02,2.573320057465898895e+10,1.008956792963652420e+10,9.421362829442614384e-06,1.232719765797973821e-05,4.829984055088054617e-05
5.170000000000000000e+02,2.583304124944137573e+10,1.012871678511816406e+10,1.493138039609931411e-05,1.481478860154705757e-05,5.001736843013304679e-05
5.180000000000000000e+02,2.593307658539614105e+10,1.016793979814125443e+10,1.145926000245545140e-05,1.136756462205568141e-05,5.140023557559381118e-05
5.190000000000000000e+02,2.603330105151405334e+10,1.020723806953709412e+10,1.483604981999953054e-05,5.336985499426738500e-06,4.795180457428660503e-05
5.200000000000000000e+02,2.613371713077196503e+10,1.024661110788344574e+10,1.257765835371849050e-05,1.486822036278478976e-05,4.466973624250858421e-05
5.210000000000000000e+02,2.623433327824964142e+10,1.028606076761759186e+10,1.760359175928538633e-05,1.183506413071633290e-05,4.862980219366708212e-05
5.220000000000000000e+02,2.633514211023046875e+10,1.032558533924728775e+10,1.537727608991179551e-05,1.073958475406033841e-05,4.836435532373783985e-05
5.230000000000000000e+02,2.643614727531841278e+10,1.036518565467085075e+10,8.564834454660719132e-06,1.219944280816953608e-05,4.984081883507851529e-05
5.240000000000000000e+02,2.653734255033441925e+10,1.040486356649954605e+10,1.504498012649957417e-05,8.656675855589490709e-06,5.375149096931153281e-05
5.250000000000000000e+02,2.663872926185221100e+10,1.044462301005588913e+10,1.926601975754671514e-05,1.188903365367810494e-05,4.777237932174216439e-05
5.260000000000000000e+02,2.674031674440530396e+10,1.048445485054412842e+10,1.078006343058213190e-05,1.309666835869194301e-05,4.793030415484178519e-05
5.270000000000000000e+02,2.684208641077211380e+10,1.052436116544504166e+10,1.134361448806853190e-05,2.218194209546719975e-05,5.136123713378459854e-05
5.280000000000000000e+02,2.694405245976454163e+10,1.056433976190055466e+10,9.608262620086627237e-06,1.165955756832204315e-05,4.861969480551842082e-05
5.290000000000000000e+02,2.704621297140509796e+10,1.060439836797662354e+10,1.180565693803536931e-05,1.073324561362554164e-05,4.815212995323836509e-05
5.300000000000000000e+02,2.714856572085670471e+10,1.064453031518944740e+10,1.248236992912321597e-05,1.244278384315844477e-05,4.689659863699180420e-05
5.310000000000000000e+02,2.725110885612406158e+10,1.068473884455674934e+10,9.487682792741480853e-06,1.192689222284659678e-05,5.048314335187598090e-05
5.320000000000000000e+02,2.735384427868943024e+10,1.072502400802407455e+10,1.152357537115289432e-05,1.346622165110389346e-05,5.066401808340170732e-05
5.330000000000000000e+02,2.745678134416884995e+10,1.076538646585696411e+10,1.058700471090467943e-05,8.723328815851694173e-06,4.967589321414056514e-05
5.340000000000000000e+02,2.755990964020946503e+10,1.080582276908823013e+10,1.146432164622623873e-05,1.001965560931683541e-05,4.882158083630017131e-05
5.350000000000000000e+02,2.766323146976316833e+10,1.084633767098370171e+10,1.103526498491547159e-05,1.595247602537153142e-05,4.994348837927820028e-05
5.360000000000000000e+02,2.776674535374202728e+10,1.088692443318531799e+10,1.487500435037869551e-05,8.889122456445797127e-06,5.422553362688375955e-05
5.370000000000000000e+02,2.787045991518650055e+10,1.092759079848147202e+10,8.220895218236101698e-06,8.631914478973712335e-06,5.117959477740630092e-05
5.380000000000000000e+02,2.797435427190148926e+10,1.096832621768256187e+10,8.330928425337447152e-06,8.790486790699603148e-06,5.333063729817677512e-05
5.390000000000000000e+02,2.807844911775977325e+10,1.100914108697144508e+10,8.249156066897356254e-06,1.554072951392981849e-05,4.958748851668914881e-05
5.400000000000000000e+02,2.818273944521650696e+10,1.105002909168841362e+10,1.241155926046122460e-05,9.143192406413369611e-06,4.726993076398233740e-05
5.410000000000000000e+02,2.828722188115452194e+10,1.109099831895878220e+10,9.099901534859178298e-06,8.596986339481915707e-06,4.911325080414474797e-05
5.420000000000000000e+02,2.839188845811408997e+10,1.113204159337827682e+10,8.992072807134654511e-06,9.985052833783036874e-06,5.674979530212453938e-05
5.430000000000000000e+02,2.849675724774575043e+10,1.117315468853032684e+10,1.280699131844809102e-05,9.162548120333902091e-06,5.193556849636404849e-05
5.440000000000000000e+02,2.860182172066479874e+10,1.121434577675651741e+10,8.436901424935250304e-06,1.516607376006451346e-05,4.719413266762728654e-05
5.450000000000000000e+02,2.870707709904120636e+10,1.125561358214244461e+10,1.394657457187697958e-05,9.147955526311868368e-06,5.183103165762315001e-05
5.460000000000000000e+02,2.881252697142910004e+10,1.129696214919804955e+10,8.684904742817245449e-06,1.695675370005922389e-05,5.804136804998805133e-05
5.470000000000000000e+02,2.891816951296350098e+10,1.133838350130865860e+10,1.259415626109205988e-05,8.929817319591748515e-06,5.819879094748348081e-05
5.480000000000000000e+02,2.902400287331094360e+10,1.137987987671265602e+10,1.385141280407786724e-05,1.885985059990602508e-05,5.891293883719672664e-05
5.490000000000000000e+02,2.913003144521744156e+10,1.142145668368754768e+10,8.854197550034470510e-06,1.082518956529998633e-05,6.143052267770787722e-05
5.500000000000000000e+02,2.923624765160964966e+10,1.146310336885819054e+10,7.689464129545520166e-06,9.581786901691202729e-06,5.936925956606664556e-05
5.510000000000000000e+02,2.934265888820504761e+10,1.150482347597927856e+10,1.758927659389897258e-05,1.649488995336678698e-05,6.397194120899563075e-05
5.520000000000000000e+02,2.944926486092063141e+10,1.154662352262637520e+10,1.342985260044393669e-05,1.137150693819588554e-05,5.739048092612275553e-05
5.530000000000000000e+02,2.955605946319258499e+10,1.158850362684719849e+10,7.667857135462696760e-06,8.319985067450907934e-06,5.788681203955370336e-05
5.540000000000000000e+02,2.966305487854273987e+10,1.163045732481526566e+10,1.198660307222265686e-05,8.386177584696064002e-06,5.887707151985832610e-05
5.550000000000000000e+02,2.977023938458084106e+10,1.167248695940686035e+10,2.184880626932006464e-05,1.697161812497238742e-05,5.805763170585453992e-05
5.560000000000000000e+02,2.987762280692971420e+10,1.171459462028408432e+10,7.918643447291096038e-06,6.811227326486424261e-06,5.631156306540319179e-05
5.570000000000000000e+02,2.998519851528699112e+10,1.175676787958872223e+10,8.623573127142236672e-06,1.225949030092543524e-05,5.422406783472943914e-05
5.580000000000000000e+02,3.009296207612861252e+10,1.179902605127848053e+10,1.416184235170092620e-05,1.591420395929965537e-05,5.917481382311517990e-05
5.590000000000000000e+02,3.020091792117729187e+10,1.184136015249915314e+10,1.270523386109889685e-05,1.075574888020902620e-05,5.530546875853747935e-05
5.600000000000000000e+02,3.030906824741307449e+10,1.188376744986472321e+10,1.348427540459606888e-05,1.117824860419336375e-05,5.184303778116294836e-05
5.610000000000000000e+02,3.041741508669269562e+10,1.192625036218416023e+10,1.036179235769374429e-05,1.785049586933151744e-05,5.286573651763770698e-05
5.620000000000000000e+02,3.052594875211126709e+10,1.196880881649869537e+10,7.985414590683248548e-06,9.913181353238265103e-06,4.941318794215998622e-05
5.630000000000000000e+02,3.063467335018099213e+10,1.201144292855496407e+10,1.264785012466962399e-05,1.121897074940481076e-05,5.429595922656904605e-05
5.640000000000000000e+02,3.074359725395621872e+10,1.205415465334607697e+10,1.547989470196409201e-05,9.733442361992139524e-06,5.893445986726586483e-05
5.650000000000000000e+02,3.085271772248009491e+10,1.209694332493993378e+10,1.129174094316454102e-05,8.551915513854702056e-06,5.199026717150889709e-05
5.660000000000000000e+02,3.096202520557490158e+10,1.213980412852451324e+10,8.798054339953509384e-06,1.605623680100976003e-05,6.331311035145947841e-05
5.670000000000000000e+02,3.107152854776773453e+10,1.218274326006384277e+10,9.757915163444152995e-06,1.055771392122206720e-05,5.751322877356468410e-05
5.680000000000000000e+02,3.118123247275155258e+10,1.222575539355790138e+10,1.068262127179586685e-05,6.668646649221621203e-06,5.779968369967747321e-05
5.690000000000000000e+02,3.129112741483414459e+10,1.226884248121591949e+10,1.178548222291464498e-05,1.689038500496398143e-05,5.507889447531333360e-05
5.700000000000000000e+02,3.140121496351779938e+10,1.231200513594445801e+10,1.262101748022992354e-05,1.051875640234456455e-05,5.094898666890834704e-05
5.710000000000000000e+02,3.151148989741101074e+10,1.235524603263459396e+10,1.215242043206554712e-05,9.029855318698487565e-06,5.955710381311263291e-05
5.720000000000000000e+02,3.162196147133613205e+10,1.239855919400595665e+10,1.063589738770076565e-05,1.167604060603455451e-05,5.425054280239205440e-05
5.730000000000000000e+02,3.173262750668112183e+10,1.244195413377418518e+10,1.308671055311183551e-05,1.249867073016552865e-05,5.423292706119298145e-05
5.740000000000000000e+02,3.184349054335161972e+10,1.248542284967549515e+10,1.500613377125592507e-05,1.051696288301151583e-05,5.701339922559167661e-05
5.750000000000000000e+02,3.195453430481411362e+10,1.252896775403759766e+10,1.861374486877842571e-05,1.250064425295516202e-05,5.700363528593488383e-05
5.760000000000000000e+02,3.206578050603646851e+10,1.257258407204603767e+10,1.047513960117374410e-05,1.267655668413247838e-05,5.408603152257107638e-05
5.770000000000000000e+02,3.217721295679167175e+10,1.261627922563938904e+10,8.875449783229960588e-06,1.384585399333282396e-05,5.694793334676262475e-05
5.780000000000000000e+02,3.228884917404965210e+10,1.266005071275722885e+10,1.839960927862982487e-05,7.797704375755998285e-06,5.690142399095154957e-05
5.790000000000000000e+02,3.240067353207352448e+10,1.270389886563419342e+10,9.803802015984075524e-06,7.922631040657712731e-06,5.717987566344895356e-05
5.800000000000000000e+02,3.251268829659376526e+10,1.274781741814583015e+10,1.800663500040045051e-05,1.095493556957372050e-05,6.047082748961152276e-05
5.810000000000000000e+02,3.262490171330848694e+10,1.279181368073299026e+10,1.482591106316544227e-05,8.155747468263641053e-06,6.201126588378791382e-05
5.820000000000000000e+02,3.273730832624614716e+10,1.283588623093940163e+10,1.160090245055922509e-05,1.271390700297025944e-05,6.831215792091338557e-05
5.830000000000000000e+02,3.284990230200772858e+10,1.288003835657382393e+10,1.187147873094041017e-05,1.018746471759257588e-05,6.492718283612752828e-05
5.840000000000000000e+02,3.296268889971852112e+10,1.292426272185853767e+10,1.419911727407185964e-05,9.999784403191824822e-06,5.807778244382166832e-05
5.850000000000000000e+02,3.307567507602744675e+10,1.296856176688583374e+10,1.206399686526360426e-05,7.593223264046322640e-06,5.448178033085060434e-05
5.860000000000000000e+02,3.318885203162986374e+10,1.301294136641943359e+10,9.483560224121667659e-06,1.632625697989276148e-05,6.105438126968731893e-05
5.870000000000000000e+02,3.330222728763039398e+10,1.305739609586343384e+10,1.118409066058756451e-05,1.011842105824722893e-05,6.456710084767891544e-05
5.880000000000000000e+02,3.341579340702033234e+10,1.310192602950366211e+10,1.434651295462163745e-05,1.032426381974982377e-05,5.663080923756780294e-05
5.890000000000000000e+02,3.352955693543789673e+10,1.314653248184596825e+10,1.285712768939184514e-05,1.366320463158654519e-05,6.537983658039259183e-05
5.900000000000000000e+02,3.364350893291200256e+10,1.319121688403464890e+10,1.666432814750873348e-05,1.284025370851260561e-05,5.561119444719153648e-05
5.910000000000000000e+02,3.375765370195616150e+10,1.323597658488542747e+10,1.297466142058389948e-05,8.910178309617933223e-06,5.329017680988368255e-05
5.920000000000000000e+02,3.387199380748249817e+10,1.328080315655522919e+10,1.175608247461212841e-05,7.073847693050971941e-06,6.057465142450535467e-05
5.930000000000000000e+02,3.398652185858986282e+10,1.332570876546382904e+10,1.534750206222401658e-05,9.815543650426583611e-06,5.511613403097470609e-05
5.940000000000000000e+02,3.410125205480624390e+10,1.337068794875743294e+10,1.075690863328038205e-05,8.796452569015400513e-06,5.869318387041744245e-05
5.950000000000000000e+02,3.421617206784709167e+10,1.341574684554533195e+10,1.479071708410106822e-05,8.895314602797022019e-06,5.873785024268496358e-05
5.960000000000000000e+02,3.433128476158538055e+10,1.346087567854563713e+10,1.318958651908008761e-05,9.539068336561484784e-06,5.956683781460636595e-05
5.970000000000000000e+02,3.444659734191326904e+10,1.350608780522523499e+10,1.030609833352347238e-05,1.067888930461613484e-05,5.618205404167575523e-05
5.980000000000000000e+02,3.456209759695034027e+10,1.355137584184523392e+10,1.442346046098830215e-05,1.120749140848253944e-05,5.661641700382968878e-05
5.990000000000000000e+02,3.467778940556359863e+10,1.359674132501488495e+10,1.776765053562723295e-05,1.562211181804773474e-05,5.700802012620354020e-05
6.000000000000000000e+02,3.479367834803916931e+10,1.364218274683240128e+10,1.246864614834475304e-05,1.275608559470065018e-05,5.590385835319011676e-05
6.010000000000000000e+02,3.490975713489102173e+10,1.368770005666833687e+10,1.705343510272072649e-05,1.292351356441123755e-05,5.870694749499083542e-05
6.020000000000000000e+02,3.502603267079487610e+10,1.373328995754493332e+10,1.180043640214289979e-05,1.044629492474857813e-05,5.880536991731410978e-05
6.030000000000000000e+02,3.514249462599201965e+10,1.377895633852388763e+10,1.283597352863541374e-05,1.144947679987406985e-05,6.104928794115060953e-05
6.040000000000000000e+02,3.525915829099096680e+10,1.382469960707295990e+10,1.636548257899494985e-05,1.232171135634452241e-05,5.251043803322641423e-05
6.050000000000000000e+02,3.537600941075540924e+10,1.387051877335706902e+10,1.711662974701599893e-05,1.192049209575163360e-05,5.228077275076792318e-05
6.060000000000000000e+02,3.549305412111695099e+10,1.391641155175465202e+10,1.056155561829363876e-05,9.371705129268548262e-06,5.916320347354453446e-05
6.070000000000000000e+02,3.561029407755906677e+10,1.396237938109623528e+10,7.892104064599614333e-06,1.903114342383105395e-05,5.285667159493634415e-05
6.080000000000000000e+02,3.572772520530599213e+10,1.400842554802804947e+10,9.406382855847716939e-06,9.635117770745438293e-06,5.292865236994348521e-05
6.090000000000000000e+02,3.584534773870701599e+10,1.405454496917586136e+10,7.738060648465605595e-06,8.760468441226798575e-06,5.124012950052936333e-05
6.100000000000000000e+02,3.596316727368428040e+10,1.410074028698203659e+10,9.432439982526297229e-06,1.158208752394251917e-05,5.352845058836930292e-05
6.110000000000000000e+02,3.608118188247554779e+10,1.414701814036719894e+10,9.020893851463540614e-06,1.159584237875321833e-05,4.967597625082920132e-05
6.120000000000000000e+02,3.619938056292289734e+10,1.419336742366678047e+10,1.260135150105146096e-05,1.353972455198082514e-05,5.163769676319596158e-05
6.130000000000000000e+02,3.631777945560568237e+10,1.423978863795834351e+10,1.168516551575127238e-05,1.365385844487310152e-05,5.137722962333945986e-05
6.140000000000000000e+02,3.643637023951939392e+10,1.428628423552316475e+10,1.772380874087708946e-05,1.692528616981103795e-05,5.220414263618078365e-05
6.150000000000000000e+02,3.655515180736390686e+10,1.433285774771194077e+10,9.916721601221922811e-06,1.118100849284431320e-05,4.410415437128278882e-05
6.160000000000000000e+02,3.667413184530172729e+10,1.437950428764023399e+10,1.119767122115256086e-05,1.294558876185902818e-05,5.703029195780473515e-05
6.170000000000000000e+02,3.679329756887547302e+10,1.442622872823912811e+10,1.546969983401424997e-05,1.137357422620333125e-05,4.859117903166509933e-05
6.180000000000000000e+02,3.691266361283035278e+10,1.447302698560363007e+10,1.024033414220859584e-05,1.184255570174652661e-05,5.111373903132765406e-05
6.190000000000000000e+02,3.703222305038758850e+10,1.451990857338404846e+10,1.131430887613138481e-05,1.343043664492338252e-05,4.933671354445667845e-05
6.200000000000000000e+02,3.715197086943513489e+10,1.456686443280521011e+10,1.436737197846316150e-05,1.340556674589432617e-05,4.895756934486517054e-05
6.210000000000000000e+02,3.727191548870088196e+10,1.461389135265049744e+10,1.329065866362277859e-05,1.239918571316334095e-05,5.032519179226646600e-05
6.220000000000000000e+02,3.739205616016351318e+10,1.466099820222925568e+10,1.296953301621606158e-05,9.027613153800295720e-06,5.293714081244793590e-05
6.230000000000000000e+02,3.751238161908702850e+10,1.470818234061908722e+10,1.013174467401345424e-05,1.216823580585391085e-05,4.967675588174458312e-05
6.240000000000000000e+02,3.763290173815172577e+10,1.475543928923447418e+10,1.234159710949978006e-05,1.004957377936932517e-05,4.916257767739740103e-05
6.250000000000000000e+02,3.775362333793384552e+10,1.480277441213738441e+10,1.370603074257736864e-05,1.308207297057162322e-05,5.222068078802877267e-05
6.260000000000000000e+02,3.787453457768269348e+10,1.485018454258865547e+10,9.697187357105008232e-06,1.334813048869953889e-05,5.133219824993151548e-05
6.270000000000000000e+02,3.799563762872690582e+10,1.489767287066494751e+10,1.455968453978329080e-05,1.171409446010240885e-05,5.620520848259591418e-05
6.280000000000000000e+02,3.811693497108373260e+10,1.494523512097639084e+10,1.333599517605588147e-05,6.812957644597439355e-06,5.430805132033977856e-05
6.290000000000000000e+02,3.823842609248870850e+10,1.499287240601966476e+10,1.240594390516935874e-05,1.380338860190732930e-05,5.438623455367164183e-05
6.300000000000000000e+02,3.836011020878431702e+10,1.504058878947809982e+10,7.790762660775385484e-06,1.621270213159053952e-05,5.281551784142024530e-05
6.310000000000000000e+02,3.848198624933100128e+10,1.508837549588596725e+10,1.986085224214839684e-05,1.502339060932555981e-05,5.281555864589115856e-05
6.320000000000000000e+02,3.860405475696963501e+10,1.513624215368239021e+10,1.432918365251723003e-05,7.312367502176897460e-06,5.188962011426490051e-05
6.330000000000000000e+02,3.872632582998188782e+10,1.518418421231083107e+10,1.032615899354549782e-05,8.204618593410373251e-06,5.816493927635058014e-05
6.340000000000000000e+02,3.884877646707752991e+10,1.523220159126290894e+10,1.440291881837918453e-05,1.085977433101792400e-05,5.006342436864041900e-05
6.350000000000000000e+02,3.897143518193838501e+10,1.528029310805805016e+10,1.044248722226193138e-05,8.543717873288336762e-06,5.061279661688899978e-05
6.360000000000000000e+02,3.909427678960211182e+10,1.532845832732802391e+10,1.253688138480590908e-05,1.108631689339389936e-05,4.866810151693545805e-05
6.370000000000000000e+02,3.921731790403730011e+10,1.537669847466271973e+10,1.736262555163126109e-05,1.218218179721564098e-05,5.329767304373955739e-05
6.380000000000000000e+02,3.934053901671018219e+10,1.542502099312715149e+10,1.633915517407213969e-05,9.488110163102803085e-06,5.431510123088401087e-05
6.390000000000000000e+02,3.946396560247351074e+10,1.547341656528926277e+10,1.245105852087924347e-05,1.841243351774490833e-05,5.428371335070014680e-05
6.400000000000000000e+02,3.958758201249345398e+10,1.552188681474680519e+10,1.266820494605358505e-05,1.028428907168255080e-05,5.723477060270987238e-05
6.410000000000000000e+02,3.971139122204695129e+10,1.557043119638701248e+10,1.052086740482849336e-05,8.522121119680647894e-06,4.878532990537642888e-05
6.420000000000000000e+02,3.983539026125042725e+10,1.561905680340189934e+10,1.598895818377688016e-05,8.392646995480923522e-06,5.494483638657232660e-05
6.430000000000000000e+02,3.995958449447288513e+10,1.566775647774863434e+10,9.397936565957998312e-06,1.348803806400233896e-05,6.575134671671367670e-05
6.440000000000000000e+02,4.008397552571395874e+10,1.571652597466236496e+10,1.221377443594295897e-05,1.326797919654065794e-05,4.903771732100992153e-05
6.450000000000000000e+02,4.020855715203520203e+10,1.576537719466067123e+10,1.767154726051156644e-05,1.550416688156364131e-05,5.097223071770518033e-05
6.460000000000000000e+02,4.033333303646012878e+10,1.581430426283972168e+10,1.776576272671803736e-05,1.411443093524145098e-05,5.234519269725623758e-05
6.470000000000000000e+02,4.045831266292700195e+10,1.586330732795444870e+10,9.963002607138449207e-06,1.197236329675277489e-05,5.146106990938648096e-05
6.480000000000000000e+02,4.058347547010209656e+10,1.591238307088281822e+10,1.112749050491412817e-05,1.085228008979033376e-05,5.399367131497800898e-05
6.490000000000000000e+02,4.070882795174633789e+10,1.596153195269011116e+10,1.114658217360453563e-05,1.169245529697438002e-05,5.715895703395368344e-05
6.500000000000000000e+02,4.083437317980088806e+10,1.601076152253578949e+10,9.465583715950742771e-06,8.909624344077826663e-06,4.903760524455069714e-05
6.510000000000000000e+02,4.096011394821248627e+10,1.606006672184134865e+10,7.222188490696446195e-06,1.308351800954898891e-05,4.362437699390042667e-05
6.520000000000000000e+02,4.108604654581034851e+10,1.610944949070307922e+10,1.592104696779284012e-05,8.556862146957833204e-06,4.370243395646067341e-05
6.530000000000000000e+02,4.121217902287308502e+10,1.615890661223574448e+10,1.357956973779828047e-05,9.907082586524396106e-06,4.669978012450393123e-05
6.540000000000000000e+02,4.133850847586756897e+10,1.620843875971909332e+10,1.403571812319537315e-05,8.383443461323913937e-06,4.718419145377517054e-05
6.550000000000000000e+02,4.146502850997642517e+10,1.625804485105369568e+10,1.685926985728336547e-05,1.234434830577058051e-05,5.739453110842340777e-05
6.560000000000000000e+02,4.159173158072263336e+10,1.630773067816083527e+10,1.079414263860378753e-05,1.271391493107287829e-05,4.969215165062657036e-05
6.570000000000000000e+02,4.171864210108369446e+10,1.635748678203703880e+10,8.622819628434363892e-06,1.590509038418286281e-05,5.266735644315900799e-05
6.580000000000000000e+02,4.184573113610070801e+10,1.640732625388142395e+10,1.149487606055821232e-05,1.246710209479306997e-05,4.431087515432974300e-05
6.590000000000000000e+02,4.197302574138375854e+10,1.645723415260830116e+10,1.133962209476369054e-05,1.658037065777051566e-05,4.355816206225160414e-05
6.600000000000000000e+02,4.210050621827336884e+10,1.650722418837400818e+10,9.818446616516318670e-06,1.146352070802159062e-05,4.449619499147239310e-05
6.610000000000000000e+02,4.222817968291059875e+10,1.655728695073871803e+10,6.973907039520277351e-06,9.895686091554445341e-06,4.733981068405501702e-05
6.620000000000000000e+02,4.235605302334724426e+10,1.660742571947006607e+10,1.063048070149008595e-05,7.015803025534061987e-06,4.533634231795868885e-05
6.630000000000000000e+02,4.248411568415610504e+10,1.665764084268427467e+10,1.307930831206949307e-05,9.322456474780693725e-06,4.805507472860348628e-05
6.640000000000000000e+02,4.261237017741490936e+10,1.670793404583689880e+10,1.174198599884768157e-05,1.233683452228628852e-05,5.708801544301866926e-05
6.650000000000000000e+02,4.274082414764387512e+10,1.675829854426548195e+10,1.014203756088960517e-05,1.395812258686568441e-05,4.696967806883112218e-05
6.660000000000000000e+02,4.286947058898464966e+10,1.680874507712882233e+10,9.108099724541851572e-06,1.271837066496583901e-05,4.943161667192441655e-05
6.670000000000000000e+02,4.299830838903831482e+10,1.685925914962295151e+10,1.039300114380470319e-05,9.475348413334749864e-06,4.926302667318527284e-05
6.680000000000000000e+02,4.312734126477296448e+10,1.690984940191468048e+10,9.654979453599388250e-06,1.102431608035470134e-05,4.773084138942618182e-05
6.690000000000000000e+02,4.325656607251905060e+10,1.696051731395643806e+10,9.410218304584105908e-06,1.140016318568193299e-05,4.945332756134401819e-05
6.700000000000000000e+02,4.338597724721824646e+10,1.701126235847475243e+10,8.372542797840942796e-06,1.146365782622726925e-05,4.640231099617420085e-05
6.710000000000000000e+02,4.351558628912169647e+10,1.706208253692198944e+10,1.164757722360576508e-05,1.210129109074919995e-05,4.561987107443155054e-05
6.720000000000000000e+02,4.364539340773220825e+10,1.711298113713367844e+10,8.216935951654846804e-06,1.230430265097837150e-05,4.594038286376278535e-05
6.730000000000000000e+02,4.377538929058113098e+10,1.716395121886279678e+10,1.440312704814594724e-05,9.848930644595910167e-06,5.321536078861655028e-05
6.740000000000000000e+02,4.390557158772195435e+10,1.721500001257968140e+10,1.330361227391829715e-05,8.629991173791928816e-06,5.131270545466470878e-05
6.750000000000000000e+02,4.403594597455102539e+10,1.726612628748676300e+10,1.190120833660657240e-05,1.668824522849110537e-05,4.856720234391875834e-05
6.760000000000000000e+02,4.416652480222574615e+10,1.731732551601365662e+10,1.667252907777694304e-05,1.234176840092526817e-05,5.287651709295904112e-05
6.770000000000000000e+02,4.429729487020600891e+10,1.736860272023260880e+10,1.511719034064107348e-05,1.516440162963039739e-05,4.994766279597939729e-05
6.780000000000000000e+02,4.442825244773682404e+10,1.741995207599673462e+10,6.696112519244401540e-06,1.375253025581724131e-05,4.958606832849987711e-05
6.790000000000000000e+02,4.455941045994535828e+10,1.747137994074655533e+10,1.016040877133139730e-05,1.474101780041259246e-05,4.576380371490440524e-05
6.800000000000000000e+02,4.469076432773153687e+10,1.752288144019495392e+10,1.191385542986811430e-05,8.986400315880160861e-06,4.913613599066835036e-05
6.810000000000000000e+02,4.482231073131980133e+10,1.757445263217023468e+10,1.558609725160753356e-05,7.620179852563246925e-06,4.587613679174484815e-05
6.820000000000000000e+02,4.495404282571975708e+10,1.762610276250498962e+10,1.196999096642059612e-05,5.736203926853811197e-06,4.163325126538275356e-05
6.830000000000000000e+02,4.508597503499340057e+10,1.767783290929711533e+10,1.470039506723530565e-05,1.006123339375442072e-05,4.199152679962292467e-05
6.840000000000000000e+02,4.521810167665052032e+10,1.772963979180480194e+10,2.276080010921166519e-05,6.166015970920923905e-06,4.574789522338029713e-05
6.850000000000000000e+02,4.535041525102320099e+10,1.778151915589842987e+10,1.401653575072714375e-05,1.006164741357284953e-05,5.142640444888435525e-05
6.860000000000000000e+02,4.548291722549207306e+10,1.783348058279893494e+10,1.839908441514381821e-05,1.333729798502769626e-05,4.301287023678046495e-05
6.870000000000000000e+02,4.561561951236725616e+10,1.788551279572235870e+10,1.443063790529386381e-05,9.481353625995225798e-06,5.955739709173624163e-05
6.880000000000000000e+02,4.574852021920565796e+10,1.793762422429800034e+10,1.904227739224495508e-05,9.994838397808791797e-06,5.208012455837351951e-05
6.890000000000000000e+02,4.588161633520714569e+10,1.798981095715042496e+10,1.471864432323055638e-05,8.825044363502954070e-06,4.379439571611243309e-05
6.900000000000000000e+02,4.601488951301860046e+10,1.804207155408437347e+10,1.842216025749188191e-05,8.125327124575143500e-06,4.152216371833272746e-05
6.910000000000000000e+02,4.614836821375433350e+10,1.809440647641167068e+10,1.233849692272581677e-05,1.197449262302363593e-05,4.687872588626795789e-05
6.920000000000000000e+02,4.628203115656678772e+10,1.814681395879924774e+10,1.367409080166304136e-05,9.124362559065346545e-06,4.371278157244695706e-05
6.930000000000000000e+02,4.641588619083506775e+10,1.819930435025262451e+10,1.111547252263811458e-05,1.166412214581580287e-05,4.941470751573806552e-05
6.940000000000000000e+02,4.654994110699195862e+10,1.825186783777636719e+10,1.163928331326946619e-05,1.287835883112542490e-05,4.440238738878665714e-05
6.950000000000000000e+02,4.668418332351776123e+10,1.830450909297227478e+10,1.285077870161188685e-05,1.450574924466430105e-05,5.511020003146072099e-05
6.960000000000000000e+02,4.681862360695755005e+10,1.835722735103692627e+10,1.314017728293315201e-05,8.636853992327608864e-06,4.341326494705644023e-05
6.970000000000000000e+02,4.695325611789317322e+10,1.841001131217403412e+10,1.552789349801297902e-05,7.367997189478003861e-06,4.346570864477428131e-05
6.980000000000000000e+02,4.708808822947185516e+10,1.846287699784667969e+10,1.055096181346026896e-05,6.482398597240646154e-06,4.330925378004391035e-05
6.990000000000000000e+02,4.722310825411785889e+10,1.851581946173323441e+10,1.377671169533467577e-05,1.007754801629623387e-05,4.231031574808419293e-05
7.000000000000000000e+02,4.735831822062487030e+10,1.856883893835567856e+10,1.043957816881935230e-05,1.082241746608314514e-05,4.528102023892977002e-05
7.010000000000000000e+02,4.749373140506033325e+10,1.862193258436296082e+10,1.186344490133883767e-05,8.642114162293879076e-06,3.798143732003378403e-05
7.020000000000000000e+02,4.762933025583657074e+10,1.867510286751106644e+10,7.160246018544924596e-06,8.202087948605552015e-06,4.133863472932652883e-05
7.030000000000000000e+02,4.776513138348898315e+10,1.872834767468248749e+10,1.032907834674912095e-05,6.866396560112342229e-06,4.277179494416305516e-05
7.040000000000000000e+02,4.790111704608217621e+10,1.878166514902958298e+10,9.515539157955998917e-06,1.322075959353519181e-05,4.347923826686361792e-05
7.050000000000000000e+02,4.803730517415183258e+10,1.883506585574005127e+10,1.485647022458902455e-05,7.087506793124198623e-06,3.972701726251415266e-05
7.060000000000000000e+02,4.817367531561465454e+10,1.888853855250261688e+10,8.511971444358223948e-06,1.060381999817838761e-05,3.625526223460795450e-05
7.070000000000000000e+02,4.831023426192253113e+10,1.894208948321990585e+10,1.741302579427728148e-05,1.016147535493061582e-05,4.095133489456781462e-05
7.080000000000000000e+02,4.844700209501106262e+10,1.899571300011777115e+10,6.012070368766053718e-06,1.198659489398679057e-05,4.711104563326351524e-05
7.090000000000000000e+02,4.858396304458599854e+10,1.904941459883064651e+10,9.410082200123071061e-06,7.344509492690498575e-06,4.408446439629898350e-05
7.100000000000000000e+02,4.872111990011241150e+10,1.910319427239544678e+10,1.603561494145644417e-05,7.634671989498187372e-06,4.510268771129588572e-05
7.110000000000000000e+02,4.885845446807691956e+10,1.915704418430663300e+10,6.901754941224247375e-06,9.537991227492881308e-06,5.129121846392248329e-05
7.120000000000000000e+02,4.899599851264083862e+10,1.921097061566508484e+10,1.224769754193388849e-05,9.059724595306128947e-06,3.987919395220806962e-05
7.130000000000000000e+02,4.913372716534049988e+10,1.926497077081270599e+10,9.509921664485609938e-06,1.366046774264884078e-05,3.981529429897268102e-05
7.140000000000000000e+02,4.927165405572396851e+10,1.931905237831301117e+10,9.745387500537106007e-06,6.122309662015545939e-06,4.104281480443727759e-05
7.150000000000000000e+02,4.940977135513887787e+10,1.937320969990978622e+10,1.399206138086306339e-05,1.298369845603719597e-05,4.246820018782848649e-05
7.160000000000000000e+02,4.954807481961528778e+10,1.942744271630590439e+10,1.353822004201976625e-05,1.910807474869713474e-05,4.114654176601284519e-05
7.170000000000000000e+02,4.968658059105889893e+10,1.948175291710498047e+10,9.886142549153653647e-06,1.019584601269496460e-05,3.793765831550111045e-05
7.180000000000000000e+02,4.982527409334677124e+10,1.953613753443313217e+10,1.092984498762827883e-05,1.074949934243285554e-05,3.671473934341307199e-05
7.190000000000000000e+02,4.996416283924410248e+10,1.959059675145764923e+10,9.578823924938362211e-06,1.446245700864601247e-05,3.828571130015667734e-05
7.200000000000000000e+02,5.010323438005323792e+10,1.964513368346222305e+10,4.810710860780886833e-06,8.887386702349786560e-06,4.258474320972815974e-05
7.210000000000000000e+02,5.024250439516174316e+10,1.969974801749873352e+10,9.768800779852426786e-06,9.239319924025934938e-06,5.076654317992534970e-05
7.220000000000000000e+02,5.038197037738796234e+10,1.975443152399197006e+10,8.229120938896272719e-06,8.326148807968891674e-06,4.259734719358476696e-05
7.230000000000000000e+02,5.052163076454987335e+10,1.980919675363172913e+10,1.512883168752754415e-05,1.414322213255658767e-05,4.472541362576798463e-05
7.240000000000000000e+02,5.066148556192800903e+10,1.986403550143761444e+10,1.266386897402771439e-05,1.113135259622755058e-05,4.802263244507720685e-05
7.250000000000000000e+02,5.080153958787368011e+10,1.991894678849209595e+10,1.322814803139671369e-05,9.397970457847293346e-06,4.818053086808049557e-05
7.260000000000000000e+02,5.094177759929353333e+10,1.997394000016135406e+10,1.424698259966383773e-05,1.253210925100667339e-05,4.430673430955156533e-05
7.270000000000000000e+02,5.108220471681262207e+10,2.002900896629855347e+10,1.118321504056662974e-05,1.137459272115837194e-05,4.640629850038990867e-05
7.280000000000000000e+02,5.122283550194616699e+10,2.008415425382459259e+10,1.170644213155380697e-05,1.318395482952094966e-05,4.174143088642168209e-05
7.290000000000000000e+02,5.136365540647747803e+10,2.013936754376996231e+10,1.169780827126043476e-05,1.993026704849576447e-05,4.365757651358936897e-05
7.300000000000000000e+02,5.150467182368205261e+10,2.019466582831581116e+10,1.603933798255408050e-05,1.068196507481022905e-05,4.739542905085603053e-05
7.310000000000000000e+02,5.164588293040177155e+10,2.025003900941529083e+10,1.323681071896398720e-05,9.963097598708614555e-06,4.306753666349916188e-05
7.320000000000000000e+02,5.178728643920076752e+10,2.030548649196565247e+10,1.363663120523828098e-05,1.246415697342406759e-05,4.299670255158982712e-05
7.330000000000000000e+02,5.192887858329924774e+10,2.036100559738853836e+10,1.096070893746858843e-05,9.187133890864451757e-06,4.145191559401517623e-05
7.340000000000000000e+02,5.207066137228000641e+10,2.041659951329619217e+10,9.706939519849022702e-06,8.582429887549203329e-06,4.159431171246730230e-05
7.350000000000000000e+02,5.221263242413824463e+10,2.047227098902413177e+10,8.938301334526776998e-06,1.476891266904978295e-05,4.864966403950177209e-05
7.360000000000000000e+02,5.235480660677978516e+10,2.052801827144685364e+10,1.371726676757667462e-05,9.752096826520784134e-06,4.361941264208191171e-05
7.370000000000000000e+02,5.249717656752023315e+10,2.058383885547047806e+10,8.084758925663848572e-06,1.428261455349577602e-05,4.502555098095939456e-05
7.380000000000000000e+02,5.263974087518865204e+10,2.063973855306159210e+10,1.396601290604149170e-05,1.168662879491577655e-05,4.070044570025910247e-05
7.390000000000000000e+02,5.278249675766989899e+10,2.069571405636532593e+10,1.158395724498717527e-05,1.173120259434501378e-05,4.017022603042263995e-05
7.400000000000000000e+02,5.292543834712992096e+10,2.075176716242703247e+10,9.923804691780446774e-06,8.657301564518604664e-06,3.965916301729155435e-05
7.410000000000000000e+02,5.306857181100566101e+10,2.080789275313841629e+10,2.231230428306751890e-05,7.882919720314518486e-06,3.897056770807427739e-05
7.420000000000000000e+02,5.321189385316147614e+10,2.086408874974337006e+10,1.410129504053614369e-05,9.191092716243076666e-06,3.951869545659736360e-05
7.430000000000000000e+02,5.335541705182231903e+10,2.092035910628235626e+10,1.023171873459904901e-05,9.455470730390658218e-06,3.935119932929609377e-05
7.440000000000000000e+02,5.349913690160726929e+10,2.097671432582170868e+10,9.549568571243227666e-06,1.261018803133673316e-05,3.561386137074240565e-05
7.450000000000000000e+02,5.364304473057202148e+10,2.103314573547614288e+10,1.094014204361393183e-05,8.882339573634823182e-06,4.460526306893086712e-05
7.460000000000000000e+02,5.378715415013734436e+10,2.108965575625857544e+10,9.466125183821283429e-06,1.021358438790809231e-05,3.760142414988010273e-05
7.470000000000000000e+02,5.393144727983773041e+10,2.114623615435557556e+10,1.253182902594129899e-05,1.093439264887585693e-05,4.344750793616736217e-05
7.480000000000000000e+02,5.407594015750481415e+10,2.120288803542730713e+10,1.269327191555369438e-05,1.055544926198415112e-05,4.079570832182799478e-05
7.490000000000000000e+02,5.422063356267800140e+10,2.125962497527978516e+10,9.351063643081580778e-06,6.613512287256817501e-06,3.898568870797092245e-05


==> figs/sim/train_loss_edge_07_mal_3_out_max_alpha_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.586675424689438785e+00,9.903319548667411709e+00,1.003160064932358964e+01,1.010820168625882332e+01,9.806443439968790088e+00
1.000000000000000000e+00,8.366270327172266263e+00,8.455228942227972055e+00,8.444385408003210358e+00,8.855342897792610302e+00,8.188745649241630176e+00
2.000000000000000000e+00,7.701788046754831640e+00,7.715125051069027684e+00,7.887383409007674651e+00,8.288361159168006864e+00,7.474208080489594508e+00
3.000000000000000000e+00,7.018713888275657453e+00,7.094317762396697091e+00,7.242497473160907973e+00,7.542007752641325169e+00,6.930416008862439803e+00
4.000000000000000000e+00,6.463120611381866887e+00,6.395548287906157370e+00,6.669225405691086905e+00,6.836683296618561556e+00,6.501379618700701357e+00
5.000000000000000000e+00,5.834680062553252000e+00,5.796663348045325570e+00,6.098985362424445000e+00,6.280828006396520280e+00,6.053240913898694231e+00
6.000000000000000000e+00,5.254350272008549538e+00,5.140942957962806759e+00,5.585637667815413820e+00,5.802854511532384407e+00,5.533580959541888333e+00
7.000000000000000000e+00,4.788577463571188630e+00,4.548325532247162073e+00,4.995533123663946640e+00,5.325863735136343813e+00,5.200104820888866719e+00
8.000000000000000000e+00,4.301810354695040139e+00,3.894879039795270614e+00,4.566041791288141916e+00,4.871389693892878014e+00,4.687731446322008999e+00
9.000000000000000000e+00,3.785486552649034664e+00,3.387229490694072087e+00,4.145453807710125282e+00,4.405007522559035493e+00,4.258931427277912185e+00
1.000000000000000000e+01,3.343986626224188186e+00,2.936029540911110125e+00,3.606052979595565589e+00,3.961987244001230479e+00,3.932926604024511885e+00
1.100000000000000000e+01,2.845477206647311963e+00,2.498733032367811191e+00,3.161783858744649400e+00,3.566355676996169954e+00,3.571222964291282054e+00
1.200000000000000000e+01,2.479545378162886671e+00,2.117134872443587668e+00,2.796712980441174778e+00,3.132215841058513472e+00,3.264502259874871193e+00
1.300000000000000000e+01,2.184312848477253155e+00,1.816054119333004646e+00,2.444622482484096970e+00,2.676975354529703921e+00,3.008029521128305461e+00
1.400000000000000000e+01,1.910802666228856417e+00,1.541077897405545460e+00,2.096124366177426701e+00,2.395623439441505909e+00,2.745239755039922791e+00
1.500000000000000000e+01,1.567030526196091955e+00,1.280389955051850936e+00,1.751761555949136628e+00,2.067993364377438414e+00,2.457470201161095602e+00
1.600000000000000000e+01,1.263685298482418284e+00,1.047152345476693336e+00,1.487027190671891708e+00,1.764483529653645633e+00,2.147531962134966221e+00
1.700000000000000000e+01,1.023740771120180248e+00,8.084191211679702116e-01,1.294802478792253631e+00,1.577238524511146878e+00,1.924517323841832717e+00
1.800000000000000000e+01,7.948923056215259075e-01,5.769938872678412878e-01,1.104224972341175226e+00,1.388372662605612096e+00,1.702140391664169528e+00
1.900000000000000000e+01,5.977539153633698588e-01,4.154561710131217112e-01,9.440943128278205254e-01,1.209193123544774817e+00,1.589139901383599174e+00
2.000000000000000000e+01,4.505950558958574659e-01,2.934979501153900383e-01,7.938232942165094341e-01,9.978634227688834013e-01,1.465733277043503202e+00
2.100000000000000000e+01,3.387269592079683589e-01,2.129999609727967202e-01,6.345839145552916172e-01,8.220885629357790325e-01,1.355350937351676777e+00
2.200000000000000000e+01,2.459169788414196089e-01,1.551585176362334506e-01,5.377967159066533442e-01,6.954518824734112759e-01,1.223543360595646057e+00
2.300000000000000000e+01,1.805851387461423485e-01,1.032214617855440331e-01,4.676088339097412838e-01,5.298718397440662642e-01,1.081644965750314880e+00
2.400000000000000000e+01,1.372222565025197349e-01,7.298948930858673023e-02,4.145916723407642168e-01,3.981410776651663763e-01,8.742407722163860750e-01
2.500000000000000000e+01,1.008563789705588798e-01,5.392239246650520901e-02,3.538512417107201324e-01,3.420782121467309533e-01,7.989115216180575629e-01
2.600000000000000000e+01,7.809048791451800309e-02,3.708520247698909866e-02,2.602447455426075695e-01,2.732896068942841650e-01,7.067121496641313172e-01
2.700000000000000000e+01,5.743691311765275476e-02,2.596716953390054705e-02,2.252836582990728198e-01,2.062981496376938839e-01,6.042369890097775142e-01
2.800000000000000000e+01,4.140530239347184338e-02,1.763784357044562157e-02,2.027698390071751566e-01,1.846538201837740756e-01,5.464001698930086581e-01
2.900000000000000000e+01,2.844501478488425938e-02,1.176659541481217541e-02,1.780478278817310134e-01,1.650004622942418120e-01,4.911848180349588366e-01
3.000000000000000000e+01,2.253879882279374858e-02,9.229009574577617947e-03,1.361527214635680494e-01,1.466021107567233583e-01,4.378151724892758168e-01
3.100000000000000000e+01,1.574352150093949465e-02,6.381702667553112995e-03,1.081348679089934040e-01,1.232970468539026365e-01,3.832581143305843208e-01
3.200000000000000000e+01,1.156768470660740622e-02,4.357256923038121954e-03,8.709301474655362085e-02,1.006826258388997530e-01,3.364064986788614098e-01
3.300000000000000000e+01,8.775473195410832261e-03,3.417338466702335431e-03,6.852106763912335641e-02,8.590162685455215996e-02,2.988954495176143755e-01
3.400000000000000000e+01,6.829022621405167470e-03,2.655719222846797400e-03,5.095062851003462345e-02,7.492698123177343739e-02,2.349633612661795601e-01
3.500000000000000000e+01,4.968342143383264187e-03,1.967112786186997475e-03,3.998313190462565725e-02,5.811043340618260444e-02,2.118387741495096899e-01
3.600000000000000000e+01,3.547786589413681746e-03,1.529177929169844852e-03,3.325365711120908951e-02,5.063932371902579721e-02,1.948163430773564020e-01
3.700000000000000000e+01,2.554691903106198758e-03,1.184102747153414903e-03,2.537818042087125470e-02,4.294994032782095683e-02,1.697385795668309161e-01
3.800000000000000000e+01,1.773628523111803190e-03,7.854993952743916097e-04,2.086277118060597680e-02,3.749624426668296540e-02,1.465666268698753161e-01
3.900000000000000000e+01,1.430343468505235194e-03,6.092932152195196238e-04,1.831163926225032323e-02,3.382935216661320244e-02,1.265922682480061789e-01
4.000000000000000000e+01,1.037495999812954039e-03,5.011441455609055851e-04,1.540567641018775191e-02,2.709392758022710623e-02,1.099753017615577866e-01
4.100000000000000000e+01,7.881431237874991780e-04,3.422039330163162418e-04,1.142836381820011571e-02,2.170190148779937989e-02,9.839056644634724957e-02
4.200000000000000000e+01,5.768708400629707356e-04,2.592255883678840078e-04,9.239820177784463517e-03,1.702260355574780615e-02,9.224199105464370163e-02
4.300000000000000000e+01,4.218722555221487980e-04,2.031147201673189073e-04,8.259059083909447985e-03,1.303440321186610795e-02,8.760469682669724811e-02
4.400000000000000000e+01,3.256283312346175407e-04,1.316315974794202148e-04,6.627043604534477161e-03,1.012251677488407164e-02,7.557908073116093028e-02
4.500000000000000000e+01,2.301196436418351254e-04,1.007713263256881930e-04,5.439188736052646966e-03,8.351418147927391900e-03,6.627205046038164848e-02
4.600000000000000000e+01,1.905808519668816814e-04,7.890017978684493727e-05,4.611874104133883989e-03,7.489421022846332043e-03,5.924054757884955613e-02
4.700000000000000000e+01,1.572932656264125484e-04,7.321456814834981230e-05,3.737203597576788106e-03,6.858805447981564107e-03,5.220212095772891470e-02
4.800000000000000000e+01,1.432133639582833240e-04,6.892278630965531505e-05,3.025317603862043292e-03,5.490879242717183750e-03,4.640353538526631461e-02
4.900000000000000000e+01,1.153548923548131100e-04,6.410278563506732752e-05,2.745035701350984070e-03,4.619725635112481577e-03,4.046899881531840215e-02
5.000000000000000000e+01,1.025973569960259013e-04,6.076213690686671498e-05,2.561554514083019818e-03,3.786478111625024567e-03,3.591760860137671596e-02
5.100000000000000000e+01,1.026569097003493525e-04,5.357984372156288089e-05,2.278445284857988362e-03,3.190504032109631183e-03,3.182432650441280320e-02
5.200000000000000000e+01,8.237200364125119023e-05,5.307508955054718314e-05,2.191928382307195555e-03,2.407681347445178588e-03,2.755498593931560158e-02
5.300000000000000000e+01,7.290064027321019324e-05,5.757033663633670528e-05,1.884150405675133477e-03,2.035446422998909988e-03,2.483846909645059942e-02
5.400000000000000000e+01,6.511178510681947529e-05,5.703411844670824848e-05,1.707979972491724396e-03,1.709812828462164980e-03,2.282891706858936054e-02
5.500000000000000000e+01,6.559625366742150021e-05,5.426494759985800442e-05,1.549278106692475454e-03,1.441398808738836301e-03,1.977959979240218047e-02
5.600000000000000000e+01,6.309805639259646881e-05,5.644496240242435903e-05,1.380669001672440999e-03,1.157045217753061017e-03,1.557523372860292188e-02
5.700000000000000000e+01,6.154925534185284874e-05,5.992066354187919330e-05,1.128919588890164860e-03,9.981700559714701271e-04,1.266958260130313096e-02
5.800000000000000000e+01,6.383311567859095703e-05,5.579367167929394355e-05,9.929689202068381348e-04,7.617646337921835098e-04,1.078188435092641839e-02
5.900000000000000000e+01,6.088293733486072057e-05,5.459462710399876073e-05,8.873194393500538624e-04,7.126372036231343188e-04,9.956935311345227468e-03
6.000000000000000000e+01,5.658016666554299690e-05,5.263730248739051376e-05,7.099130906873529767e-04,5.857112295720723338e-04,8.443446873304005784e-03
6.100000000000000000e+01,5.662153468766195630e-05,5.390627654411339620e-05,5.879789270881730090e-04,5.097159027360742556e-04,7.142846574502703660e-03
6.200000000000000000e+01,5.609140211604302095e-05,5.435912422058208904e-05,5.159739711989574928e-04,4.530933653532631666e-04,6.501820096789567849e-03
6.300000000000000000e+01,5.520555850035968604e-05,5.970457750659186047e-05,4.590085627796947065e-04,4.081417353066774112e-04,5.445911656023594283e-03
6.400000000000000000e+01,5.807872650087642086e-05,6.388816733571278661e-05,4.034605697970095051e-04,4.003453773525622594e-04,5.089636208848280496e-03
6.500000000000000000e+01,5.257553786042201693e-05,6.397337503283306859e-05,3.326331114839042868e-04,3.193948846051952728e-04,4.494207974315767018e-03
6.600000000000000000e+01,4.483101127650268580e-05,6.286680263845045857e-05,2.637560452479759121e-04,2.594823901991283321e-04,4.051663651029491220e-03
6.700000000000000000e+01,4.555511858383987089e-05,6.016731420477317016e-05,2.296037827289598710e-04,2.201929060408058803e-04,3.495047869344958258e-03
6.800000000000000000e+01,5.018981972526592727e-05,6.431080855495707738e-05,2.030674642139462804e-04,2.038435000324412272e-04,3.117386550095746500e-03
6.900000000000000000e+01,5.708712934082704749e-05,6.056846598978538054e-05,1.795808911518870232e-04,1.858252220131584309e-04,2.719695152049506071e-03
7.000000000000000000e+01,4.506857932040642112e-05,6.794272815835444845e-05,1.595699040075615471e-04,1.699625007741678573e-04,2.333443920120470416e-03
7.100000000000000000e+01,4.910993017148701512e-05,7.062156541726150039e-05,1.435276148299413634e-04,1.603385701146597953e-04,2.114632192557586166e-03
7.200000000000000000e+01,5.260240828475204466e-05,8.116321483608857079e-05,1.306581712177123933e-04,1.419813246588130795e-04,1.927246195743248514e-03
7.300000000000000000e+01,4.992085292343517722e-05,8.094991688933905749e-05,1.163699949116026033e-04,1.493813806316968140e-04,1.660152025027117340e-03
7.400000000000000000e+01,5.498151907590287379e-05,7.894259109741952329e-05,1.072307550359363759e-04,1.232934380901440363e-04,1.502117186147011729e-03
7.500000000000000000e+01,5.001123927239614630e-05,7.623614900031938646e-05,1.032338178418301666e-04,1.140050364651923331e-04,1.374934744564071387e-03
7.600000000000000000e+01,5.111509533517466508e-05,7.739420123653584227e-05,9.111153812157990473e-05,1.154195736603469413e-04,1.204541587114027479e-03
7.700000000000000000e+01,5.591252932224399785e-05,8.079907660218932364e-05,9.077926704481598108e-05,1.117181752997575828e-04,9.492848365172390501e-04
7.800000000000000000e+01,5.401012621952805404e-05,8.533685701073157048e-05,7.974395828769242911e-05,8.746310111285016120e-05,8.010801166599135215e-04
7.900000000000000000e+01,5.963343491499628612e-05,9.153956345375746650e-05,8.335343362053659888e-05,7.968580011552539588e-05,7.004455960488709110e-04
8.000000000000000000e+01,5.314399526579194344e-05,7.879352124262606338e-05,7.430299994604094849e-05,8.087438944281988285e-05,6.244974407858538967e-04
8.100000000000000000e+01,5.556643478310530071e-05,8.677817888724792539e-05,7.923349935612389316e-05,8.304179165119496275e-05,5.472859302457777630e-04
8.200000000000000000e+01,5.909998699082930074e-05,9.082288396844440115e-05,8.589948215842468926e-05,6.407484940185170785e-05,4.574270071956432204e-04
8.300000000000000000e+01,5.727872707950165676e-05,8.825676796930803647e-05,7.116271221452308282e-05,6.400677578000113499e-05,4.273899123807822775e-04
8.400000000000000000e+01,5.411994268045283718e-05,9.173121716377075074e-05,6.562030587242695390e-05,5.717825429607525933e-05,3.622351709297033651e-04
8.500000000000000000e+01,5.500211204778615581e-05,9.212048201134859227e-05,6.564694579180851974e-05,5.219069211570559474e-05,3.267797488907264736e-04
8.600000000000000000e+01,4.548114528957203362e-05,9.101159900881672371e-05,5.831749117002349436e-05,5.544081522423915942e-05,2.846765637548598349e-04
8.700000000000000000e+01,4.479516195587951444e-05,9.267119825784320142e-05,5.813836781753956018e-05,5.017407259022554911e-05,2.665293250269096248e-04
8.800000000000000000e+01,4.634874152475987330e-05,9.351081492892099334e-05,5.395249414363867402e-05,5.033092205086742155e-05,2.080271107364195515e-04
8.900000000000000000e+01,4.942381249284366618e-05,9.579032731465986217e-05,4.745465975652951585e-05,5.024934043285078644e-05,1.963132046081117466e-04
9.000000000000000000e+01,5.082020627988903527e-05,1.047469690390601116e-04,4.425258364892936669e-05,5.212689567757333720e-05,1.663501438546877154e-04
9.100000000000000000e+01,5.265506725316004832e-05,1.017359650031801621e-04,4.468958502290565349e-05,5.270805436818903900e-05,1.651118644906413024e-04
9.200000000000000000e+01,5.719716303420607773e-05,1.021606265381169720e-04,4.774841794907835890e-05,4.831156253448654070e-05,1.495877082442476080e-04
9.300000000000000000e+01,5.386973094889668801e-05,1.014945108976927912e-04,5.188374716602606185e-05,5.430639705694684238e-05,1.331267784810963306e-04
9.400000000000000000e+01,6.248616381732130520e-05,1.074302918193659195e-04,5.124572938697280478e-05,4.854532597087235501e-05,1.093295648390002484e-04
9.500000000000000000e+01,5.906940266608984302e-05,1.122211318403953939e-04,4.601141165871958094e-05,4.618826922764274201e-05,1.042952549017428510e-04
9.600000000000000000e+01,5.890155895904580774e-05,1.146915503901224653e-04,5.580535489291271745e-05,4.518096658789882980e-05,8.496434086813220432e-05
9.700000000000000000e+01,5.992751982308863745e-05,1.259234821699983797e-04,5.007055362260537379e-05,4.516148823563437276e-05,7.569564412523988040e-05
9.800000000000000000e+01,6.321909836015660034e-05,1.241792143875652954e-04,4.979093020462954655e-05,4.563721167472056806e-05,6.523824141302370094e-05
9.900000000000000000e+01,6.939336310907151528e-05,1.239353700289713700e-04,4.674982334118560345e-05,5.237764727450411328e-05,6.292775481386847503e-05
1.000000000000000000e+02,6.770198927330550731e-05,1.233773431551510313e-04,4.627939004031578207e-05,5.890025373744833814e-05,5.350600016906792433e-05
1.010000000000000000e+02,6.672303006638458100e-05,1.129838206788136290e-04,4.716412827054927703e-05,5.727858735193880335e-05,4.211011587285096169e-05
1.020000000000000000e+02,6.530088690503976778e-05,1.155751526504822380e-04,4.910128043367212314e-05,5.320574733058691663e-05,3.741615076469084755e-05
1.030000000000000000e+02,6.317386799559177035e-05,1.107988886790423066e-04,5.477638883388813440e-05,5.547300466479665459e-05,3.515502756479271795e-05
1.040000000000000000e+02,6.014190189607138137e-05,1.146582287748776352e-04,5.255787107050213791e-05,4.669278006341759379e-05,3.345558969047868203e-05
1.050000000000000000e+02,6.052058984729047353e-05,1.180080596533406023e-04,5.295947008421286739e-05,4.766252233501244717e-05,2.908386064015555661e-05
1.060000000000000000e+02,5.307219759975723150e-05,1.202154697342860956e-04,5.415259732066690646e-05,4.769723228015276817e-05,2.755428350609268051e-05
1.070000000000000000e+02,5.933763021159776940e-05,1.225679953791303234e-04,5.456239918311123205e-05,5.188440665915283745e-05,3.060390839493276616e-05
1.080000000000000000e+02,5.025090198051973545e-05,1.204060021358088761e-04,5.912405014218968802e-05,4.655436725009565180e-05,2.357951722664619609e-05
1.090000000000000000e+02,5.025091707244744299e-05,1.167467715457171096e-04,5.473050850546279378e-05,5.134000141415739904e-05,2.267251607523945722e-05
1.100000000000000000e+02,5.219116839072501790e-05,1.114875015320038187e-04,5.692950715163735964e-05,5.003610483900189365e-05,2.374492577983389197e-05
1.110000000000000000e+02,5.599355245178294638e-05,1.064963955361708514e-04,5.502403699908509083e-05,4.577104714353907866e-05,1.931316392222992562e-05
1.120000000000000000e+02,5.676878126958939674e-05,1.139742966335122176e-04,5.342600091839955212e-05,4.595491708625498717e-05,2.088752416140593482e-05
1.130000000000000000e+02,5.521716157663725255e-05,1.108902912426712462e-04,5.580055429588171023e-05,4.128774144918079259e-05,1.726407691826636892e-05
1.140000000000000000e+02,5.880778920486218198e-05,1.200233390664662281e-04,5.296714698477256178e-05,4.068948728552790328e-05,1.836411037992036199e-05
1.150000000000000000e+02,5.078167125571741991e-05,1.153106098252809630e-04,5.340737389691874171e-05,4.729238310874350759e-05,1.595304792723073462e-05
1.160000000000000000e+02,4.918143822252307729e-05,1.166361801713255986e-04,5.589688120988256514e-05,4.770024514710868857e-05,2.105772498139923954e-05
1.170000000000000000e+02,5.587923916294812443e-05,1.152686530552227140e-04,5.667723086688614131e-05,5.106215982941808562e-05,1.984179706915334407e-05
1.180000000000000000e+02,5.228350795050129562e-05,1.101715675048131615e-04,5.590397977106587035e-05,5.046007913867001093e-05,1.710995394021974647e-05
1.190000000000000000e+02,6.153598833624762676e-05,1.145012649779175717e-04,5.115152478896156651e-05,4.752563314935898120e-05,1.760477579992869579e-05
1.200000000000000000e+02,6.229058466822312568e-05,9.878708782595779780e-05,5.307808312593476074e-05,5.809168915804630018e-05,1.502938221820127040e-05
1.210000000000000000e+02,5.982260855641463593e-05,9.839203647410421638e-05,5.335908446457704457e-05,5.993438329021660849e-05,1.871317529267280122e-05
1.220000000000000000e+02,6.052896153885267694e-05,9.351978045268882767e-05,5.558229377566892282e-05,5.756073882468015768e-05,1.742888081490701069e-05
1.230000000000000000e+02,5.958964666907817787e-05,9.884054128128649808e-05,5.311659163576010201e-05,5.569087825108010037e-05,1.913540258213775047e-05
1.240000000000000000e+02,6.842563698861159338e-05,9.859738867501466331e-05,6.435258243797647992e-05,6.066146982974807145e-05,1.845194296268282130e-05
1.250000000000000000e+02,5.889994222152417080e-05,9.886767410816066359e-05,6.051120398442577653e-05,6.525218275399424783e-05,1.693090837895372402e-05
1.260000000000000000e+02,5.592001578802463513e-05,1.044776702276983826e-04,5.616815232400984570e-05,6.263128840955367593e-05,1.989560047344074434e-05
1.270000000000000000e+02,5.660529673867653599e-05,9.860757736246394956e-05,5.824337161897119586e-05,6.164385118634374550e-05,2.376087728106490715e-05
1.280000000000000000e+02,5.663636694008822303e-05,9.527189196045782182e-05,5.834532853732365965e-05,6.031746275814153790e-05,1.683245582217995917e-05
1.290000000000000000e+02,5.490029087895642590e-05,8.550302046339552930e-05,5.703961395875367657e-05,6.119220602873731707e-05,2.453200597285487561e-05
1.300000000000000000e+02,5.519181571056464009e-05,9.063665741204651738e-05,5.681615433050790642e-05,6.084145023343978664e-05,2.315881879089154438e-05
1.310000000000000000e+02,5.731292297195267338e-05,1.016884345443891391e-04,6.000863355981600478e-05,5.865640795510440597e-05,2.402497182896201622e-05
1.320000000000000000e+02,5.389120231458210952e-05,9.911784985583427243e-05,5.269507951077834207e-05,6.278756660726969585e-05,2.220390398111060648e-05
1.330000000000000000e+02,5.639954932890045569e-05,9.365076269052252655e-05,4.955836866604723667e-05,6.572078885180854257e-05,2.574930632681660114e-05
1.340000000000000000e+02,5.139429793654670675e-05,9.065844732436545428e-05,5.510997135316220152e-05,7.138486652813469391e-05,1.760446367826684622e-05
1.350000000000000000e+02,4.960502987350068338e-05,9.025698324938158379e-05,5.351311742141096062e-05,5.727556495771501943e-05,2.413106346232929411e-05
1.360000000000000000e+02,5.424636984963093767e-05,8.807466686788778532e-05,5.959613754724646384e-05,6.279175583212559530e-05,2.231943556907367565e-05
1.370000000000000000e+02,4.750336303882551903e-05,1.006860799102060611e-04,5.586135846258333260e-05,5.929302942420111577e-05,2.111415065286781356e-05
1.380000000000000000e+02,5.618581296673585967e-05,9.948295191208877952e-05,5.994654129093390793e-05,6.235583996760940551e-05,2.044884600538310337e-05
1.390000000000000000e+02,5.640503626436199625e-05,1.042962247375101015e-04,5.857239812256942457e-05,5.451780193110877804e-05,2.305994570450664582e-05
1.400000000000000000e+02,5.619278162061203119e-05,1.108137909394679710e-04,6.030006121238162820e-05,5.866535943721551405e-05,2.483240069695025198e-05
1.410000000000000000e+02,5.334693921221766999e-05,1.052798185041670109e-04,6.366603281438010242e-05,5.414186470020787567e-05,2.042329597473635516e-05
1.420000000000000000e+02,5.847020422211635093e-05,1.017101397163822085e-04,6.809092949700001896e-05,5.095912844954586518e-05,2.017891598626864180e-05
1.430000000000000000e+02,6.122879903791567102e-05,9.866851888851169150e-05,5.880501227462087144e-05,5.374486632292452271e-05,2.570649288946569300e-05
1.440000000000000000e+02,6.558013189239542129e-05,9.831672037985406121e-05,6.072519529121134241e-05,5.375698682796858918e-05,1.891195066061612806e-05
1.450000000000000000e+02,6.293542849045152821e-05,1.047307343030601245e-04,6.335244529964700888e-05,5.114396814309696282e-05,1.879640848323482771e-05
1.460000000000000000e+02,6.251410752255992520e-05,1.049468611858950240e-04,6.343781320028440973e-05,5.347793676035994537e-05,2.435613444995432531e-05
1.470000000000000000e+02,6.117543944206271789e-05,1.114711735297202466e-04,5.802725151737853082e-05,5.140577661033596257e-05,2.845363800729749926e-05
1.480000000000000000e+02,5.697967887796639985e-05,1.066308699050333431e-04,5.862283365798415247e-05,5.346779221249153835e-05,2.506519743927793087e-05
1.490000000000000000e+02,5.443805059279771541e-05,1.079087883002483039e-04,5.512093227344472268e-05,5.853306284364645506e-05,2.203257389454815751e-05
1.500000000000000000e+02,5.383903265232525825e-05,1.047336383624974943e-04,5.901460404000857807e-05,6.314994705280962961e-05,2.593765030156625073e-05
1.510000000000000000e+02,6.012592833493091149e-05,9.719938646601811172e-05,6.184589376412308326e-05,5.443547497696599180e-05,2.398768799172223964e-05
1.520000000000000000e+02,6.458783573892734609e-05,1.007278699252101006e-04,6.608354682036132743e-05,5.543093587478953310e-05,3.227165787356156557e-05
1.530000000000000000e+02,5.211719962516792037e-05,1.076054511135460245e-04,6.950843911468496117e-05,5.621062226568440678e-05,2.959851086570264300e-05
1.540000000000000000e+02,5.227296962095895339e-05,1.066630527513101612e-04,6.590795933680837493e-05,5.431119972487685743e-05,2.693626758498712803e-05
1.550000000000000000e+02,5.011006205879464659e-05,9.476909306216363404e-05,7.482937123515220890e-05,5.627377770689445668e-05,2.662352123750100219e-05
1.560000000000000000e+02,4.992215184740356193e-05,9.214443079075262943e-05,7.176046813051062401e-05,5.929216795641512050e-05,2.982499127812676676e-05
1.570000000000000000e+02,5.648526644819185094e-05,8.989485975829936137e-05,7.352961813889002940e-05,6.110314819829376631e-05,2.431420107973369937e-05
1.580000000000000000e+02,5.673106917858383724e-05,9.217071873568460916e-05,6.655459190951784620e-05,6.156698976689245484e-05,2.906280441461461805e-05
1.590000000000000000e+02,6.152525934055574908e-05,8.873890149174723518e-05,5.897912245544922882e-05,6.348551127854928922e-05,2.678362732644323785e-05
1.600000000000000000e+02,7.090557092714888654e-05,8.994224278913165449e-05,6.383592011915961706e-05,5.483643021464423839e-05,2.884920144552438614e-05
1.610000000000000000e+02,6.170851297704338378e-05,9.390423375177370247e-05,6.817742206266519389e-05,5.652862895855204073e-05,3.407405430544407920e-05
1.620000000000000000e+02,6.637428873779160909e-05,9.509656095374463547e-05,7.274985900007635564e-05,6.694363452963703054e-05,3.055286991959782483e-05
1.630000000000000000e+02,7.011982482652001636e-05,9.613181563228323512e-05,6.947603449902750583e-05,5.985382239648284752e-05,3.220093396461010116e-05
1.640000000000000000e+02,6.422657632276784767e-05,9.667599943274929331e-05,7.056930493098967361e-05,6.552487373645554669e-05,3.333845243891353505e-05
1.650000000000000000e+02,6.690049585300616997e-05,1.036340491695764143e-04,7.338552575175683046e-05,6.541949166927185644e-05,3.216367044023282773e-05
1.660000000000000000e+02,7.133588032914861543e-05,9.735308340375059544e-05,6.962683363176402906e-05,6.442458819511109880e-05,3.180729591190090133e-05
1.670000000000000000e+02,7.332493127354400286e-05,9.935326506027575277e-05,7.883978901901400604e-05,6.819941869651291455e-05,3.025211683438389088e-05
1.680000000000000000e+02,7.516832714171695073e-05,1.028598718891826636e-04,7.577426262450615013e-05,6.731604115961520307e-05,3.243296071075985054e-05
1.690000000000000000e+02,6.452485329633272926e-05,1.085355913634789005e-04,7.272176266492902386e-05,7.011262436795728803e-05,3.504141992871634415e-05
1.700000000000000000e+02,6.792322987092536124e-05,1.091463744163911898e-04,7.190907224541298604e-05,6.775580214823939684e-05,3.296762155891030943e-05
1.710000000000000000e+02,6.363564244904473810e-05,1.141152125667677097e-04,7.491486627453358693e-05,6.630213908831450453e-05,3.259712043957030403e-05
1.720000000000000000e+02,6.511753917226581478e-05,1.169221834534939219e-04,8.181975500964888681e-05,7.084395283718514236e-05,3.369804385555674742e-05
1.730000000000000000e+02,6.642959475822163284e-05,1.110094490418545021e-04,6.999070124147355187e-05,7.134633007388480053e-05,3.857726658174076562e-05
1.740000000000000000e+02,6.057328530784111820e-05,1.085406719416592836e-04,7.084957736891439595e-05,7.373799358745269927e-05,3.745994255377471660e-05
1.750000000000000000e+02,6.263376056281355631e-05,1.135951810500301917e-04,6.613435131586076210e-05,8.236687348095461658e-05,3.846207054425399008e-05
1.760000000000000000e+02,6.327157897290103250e-05,1.213466265160834112e-04,6.927507411647049196e-05,7.781718396526748904e-05,3.965864184329870312e-05
1.770000000000000000e+02,6.338793778737361606e-05,1.239625591830106899e-04,6.069102997374731245e-05,7.788582825152268185e-05,4.473979973662611798e-05
1.780000000000000000e+02,5.563663047081224278e-05,1.193689559034760705e-04,6.075528142812647303e-05,8.341851223458984776e-05,4.306891594529904665e-05
1.790000000000000000e+02,5.469349163211845166e-05,1.177908211140721306e-04,5.838913882361129737e-05,8.725160440870016743e-05,4.007039256936906213e-05
1.800000000000000000e+02,6.016123694030373059e-05,1.241142179164711479e-04,6.114775545207340457e-05,7.792606591683348682e-05,4.001289105592942263e-05
1.810000000000000000e+02,5.384283330789330080e-05,1.238901361095834375e-04,5.999786356369884999e-05,7.105992080769230057e-05,4.657664807594663614e-05
1.820000000000000000e+02,5.267825990917796020e-05,1.086281905162689299e-04,6.762737746368596703e-05,8.766340520838244998e-05,4.120697678944296172e-05
1.830000000000000000e+02,5.622289143214498353e-05,1.157643445192091392e-04,6.302388792678303986e-05,8.128723003619775511e-05,3.883858085351743483e-05
1.840000000000000000e+02,5.935530162526347908e-05,1.086876557497840068e-04,5.997131920565390573e-05,8.779252818924554447e-05,4.191923037100142579e-05
1.850000000000000000e+02,6.176533943891282519e-05,9.767801499804829035e-05,6.040636770432428193e-05,7.703587088503383029e-05,4.073367979706699060e-05
1.860000000000000000e+02,5.873019340130181121e-05,1.020587057816157994e-04,5.837866938995794897e-05,7.653212626534955376e-05,4.091384952942256348e-05
1.870000000000000000e+02,5.426121458618204940e-05,1.047877933583185595e-04,5.954927108986485251e-05,7.560327552436074683e-05,5.067956572757381650e-05
1.880000000000000000e+02,5.553543522063275617e-05,1.047840403214372884e-04,6.345142106467527299e-05,7.602807850970449977e-05,4.575648377935781497e-05
1.890000000000000000e+02,5.205608815106455012e-05,1.098153270856494501e-04,6.631594844852539694e-05,6.635285098965937323e-05,4.291593812166816235e-05
1.900000000000000000e+02,6.116962673330395006e-05,1.133173035779977411e-04,6.625376659330495244e-05,7.264523071881523464e-05,4.209652751618886413e-05
1.910000000000000000e+02,6.356714140809405222e-05,1.091338516883144649e-04,6.762653340497415400e-05,7.620657801654662222e-05,4.542986570377216538e-05
1.920000000000000000e+02,6.794732055703800455e-05,1.116597139242392345e-04,7.933483687094788905e-05,7.828539740240003653e-05,4.336091375090056488e-05
1.930000000000000000e+02,6.585633205913321575e-05,1.041899190196149405e-04,6.775043428097760057e-05,8.161629883407517383e-05,4.257407418351011330e-05
1.940000000000000000e+02,6.486166828423289843e-05,1.200299318802056092e-04,7.466100509456730094e-05,9.052469323944656310e-05,4.374123994532741477e-05
1.950000000000000000e+02,5.788051838673258231e-05,1.128400007438523645e-04,6.947188533534820465e-05,9.396495712277186385e-05,4.627964913173077122e-05
1.960000000000000000e+02,6.344949717496106700e-05,1.142376847389492411e-04,7.697047044430416207e-05,9.158994946201204357e-05,4.925231016483788693e-05
1.970000000000000000e+02,6.176288803461105203e-05,1.109095062973297630e-04,7.419628771698771885e-05,1.002221150165905073e-04,3.947924353042697732e-05
1.980000000000000000e+02,5.917502906493954384e-05,1.095184731206844120e-04,8.157976586731230384e-05,8.732278211220911857e-05,4.602456659930087568e-05
1.990000000000000000e+02,5.640968161524373414e-05,1.117432947065344351e-04,7.620859230661469752e-05,9.216259859612385696e-05,4.417157534464255519e-05
2.000000000000000000e+02,5.763194790497916387e-05,1.107515099880718168e-04,7.183056133119869457e-05,9.038028388030916460e-05,3.999643588292745022e-05
2.010000000000000000e+02,6.339588973225396273e-05,1.179207608235088856e-04,8.053210266745214341e-05,9.088404324542054269e-05,4.925464084126751629e-05
2.020000000000000000e+02,6.269241726064578302e-05,1.239047043928298564e-04,8.361524245603657590e-05,9.168379237778356838e-05,4.120484045599948075e-05
2.030000000000000000e+02,5.962592245400966107e-05,1.261169002098050385e-04,7.936758084226003263e-05,9.341658967365606969e-05,4.162697298759621134e-05
2.040000000000000000e+02,5.972407706278382022e-05,1.210990738312878179e-04,8.396248171460563015e-05,8.801123646506869846e-05,3.863134415216240569e-05
2.050000000000000000e+02,5.797539799268225380e-05,1.199988332193369089e-04,8.199107181638964903e-05,9.599114013592036088e-05,3.905779865975844700e-05
2.060000000000000000e+02,4.741717737122286280e-05,1.319781197364200409e-04,8.284588622353705745e-05,9.362096883724912999e-05,3.386205108890649740e-05
2.070000000000000000e+02,5.157248210163611901e-05,1.173639550833271983e-04,8.572402620710128929e-05,9.583040915317475594e-05,4.303713601117031828e-05
2.080000000000000000e+02,5.771739619109261810e-05,1.201616584528553133e-04,7.480216950395135456e-05,9.488703962723388230e-05,3.628173796899059056e-05
2.090000000000000000e+02,6.160378709896274785e-05,1.071742493047311839e-04,7.622604675394661911e-05,9.937859341968557914e-05,4.108415648951257992e-05
2.100000000000000000e+02,5.166277417056885923e-05,1.110788048428457131e-04,7.941790239529566975e-05,9.268193270806079909e-05,3.957304767243652321e-05
2.110000000000000000e+02,5.191636291512757850e-05,1.150340936832972005e-04,7.712536787685131401e-05,9.793447935690924311e-05,4.094052064884667885e-05
2.120000000000000000e+02,5.217770543319844023e-05,1.164706706311413598e-04,7.932582034420043726e-05,1.010771327270010289e-04,3.918707360428541620e-05
2.130000000000000000e+02,4.899399315316799175e-05,1.181056909597133497e-04,8.262644614487335559e-05,1.048154896405861791e-04,3.668376827992148037e-05
2.140000000000000000e+02,4.926144806804977350e-05,1.103199388439168871e-04,8.657428780189935225e-05,1.066779592024946766e-04,3.778265183751461365e-05
2.150000000000000000e+02,5.190561569490270699e-05,1.069448574778641969e-04,8.595254592291823315e-05,9.545291178825188183e-05,3.555787928954945443e-05
2.160000000000000000e+02,5.061535672268302477e-05,1.147028347115996993e-04,8.664751784215329877e-05,8.804686872521116925e-05,3.771220404824582317e-05
2.170000000000000000e+02,5.185577080568659625e-05,1.181272231273178264e-04,8.397428561535136282e-05,8.495264587393691613e-05,4.082212342837454599e-05
2.180000000000000000e+02,4.941685346571134119e-05,1.100995580556318743e-04,8.009974549572085323e-05,8.869953332490965181e-05,3.596482253009902763e-05
2.190000000000000000e+02,5.036309595118915183e-05,1.071808874886226448e-04,8.220567477457141337e-05,9.008180318781366935e-05,3.857966851528171759e-05
2.200000000000000000e+02,5.867299564532579836e-05,1.032641781194554298e-04,7.777200252512272982e-05,8.638029571927940964e-05,4.350250183715598240e-05
2.210000000000000000e+02,5.826646469930807370e-05,1.038749760136070677e-04,7.872001660302885284e-05,8.187478115628810116e-05,4.002816402237652227e-05
2.220000000000000000e+02,5.913618939168419075e-05,1.080988775036262339e-04,8.135759080363236251e-05,8.947050113916610314e-05,3.917791769214584718e-05
2.230000000000000000e+02,5.249285865283059849e-05,1.116685761468616533e-04,7.902138873705499833e-05,8.302354180445004062e-05,4.508315158446851711e-05
2.240000000000000000e+02,4.706640700846698167e-05,1.163608306191665775e-04,7.374312791730286420e-05,8.639734650262020921e-05,4.294258219939006693e-05
2.250000000000000000e+02,4.869925256656415513e-05,1.127319908815760385e-04,7.988280330017971664e-05,8.492394494774568869e-05,4.117248621560154476e-05
2.260000000000000000e+02,5.126042860781332422e-05,1.114206344130508342e-04,7.575792277692006138e-05,7.835982804660357459e-05,4.191974036360512912e-05
2.270000000000000000e+02,5.227811565067241872e-05,1.083275064297506418e-04,7.984880177713815641e-05,7.938559969267178218e-05,3.758960878064154798e-05
2.280000000000000000e+02,5.373389200702405333e-05,1.106111562605427423e-04,7.752835171392913338e-05,9.131941855478054038e-05,4.533988498367502729e-05
2.290000000000000000e+02,5.103891289914841423e-05,1.134735257760643989e-04,7.875287426684085546e-05,8.503466381870605773e-05,3.919774075022974813e-05
2.300000000000000000e+02,5.417005263286256422e-05,1.128959347314051342e-04,7.455763276276172746e-05,8.065845397631221658e-05,3.882458320014769981e-05
2.310000000000000000e+02,5.488895534444537816e-05,1.074629579945751701e-04,7.525954529663536619e-05,7.458972340734781881e-05,3.589548364857364504e-05
2.320000000000000000e+02,5.516738570332524461e-05,1.161189785288119225e-04,6.567745847851913510e-05,7.588209501463438755e-05,4.399287608836122132e-05
2.330000000000000000e+02,5.248771390009565607e-05,1.214524978809805589e-04,6.672241840222081777e-05,6.789473868396012080e-05,3.777340709176790767e-05
2.340000000000000000e+02,5.414233383305155911e-05,1.195421548527697553e-04,6.535370658755645934e-05,8.047354903739645238e-05,4.211130399389695356e-05
2.350000000000000000e+02,5.925082479130150404e-05,1.186455960098253826e-04,6.538566907199339084e-05,7.404477494843408891e-05,4.546867427079881452e-05
2.360000000000000000e+02,5.534486242897429520e-05,1.291285356433968801e-04,7.572598042393519080e-05,7.342232604712339850e-05,3.848443297038706135e-05
2.370000000000000000e+02,5.757515318838279939e-05,1.269547038238449943e-04,6.314990392153330134e-05,7.493967250982169759e-05,3.984529018286053770e-05
2.380000000000000000e+02,5.729969365597664677e-05,1.219219669598148315e-04,6.378570723430954104e-05,7.506762845244097093e-05,4.398946134265280250e-05
2.390000000000000000e+02,5.588776834852815512e-05,1.232902885738296206e-04,6.445149686318263349e-05,7.490236521512372292e-05,4.136051766145953934e-05
2.400000000000000000e+02,5.856840291740272875e-05,1.264049948526135836e-04,6.590787747884352399e-05,8.224867003625568884e-05,3.954424176122461887e-05
2.410000000000000000e+02,5.796762687704237749e-05,1.246914781979358011e-04,6.677073245331399676e-05,8.453726169965758430e-05,3.702460182863909210e-05
2.420000000000000000e+02,5.767154574776167664e-05,1.103526841909063805e-04,6.545760128040534198e-05,8.220502339417734561e-05,3.824701426347054678e-05
2.430000000000000000e+02,6.254041977360458304e-05,1.080624651065287267e-04,6.987391667856446276e-05,8.544866282966800952e-05,4.285582422636213806e-05
2.440000000000000000e+02,6.669912620760332089e-05,1.075239926991988781e-04,7.306132272821841411e-05,8.303478734017488705e-05,4.849099338399831538e-05
2.450000000000000000e+02,5.511476718056407265e-05,1.066296502689745296e-04,6.840606363311962923e-05,8.155763978878738385e-05,4.380771888023993199e-05
2.460000000000000000e+02,5.852543542939070420e-05,1.068005687363537959e-04,6.713677449332600133e-05,7.731124224341634488e-05,4.208870891420080085e-05
2.470000000000000000e+02,6.507358722085410108e-05,1.171731406102161088e-04,7.145979669975766058e-05,7.652689889370289933e-05,4.050227686891449963e-05
2.480000000000000000e+02,5.505186608356638089e-05,1.150079807973325430e-04,6.732895856120801881e-05,7.522646202129390502e-05,4.017199462291731749e-05
2.490000000000000000e+02,5.427071933605809306e-05,1.125135719490799602e-04,6.665944478789764815e-05,7.626333406507423973e-05,4.169726860825395676e-05
2.500000000000000000e+02,5.102588816319197917e-05,1.145610037237565493e-04,6.560389493182050558e-05,8.024271476025912619e-05,4.218717811377281635e-05
2.510000000000000000e+02,4.817103310528203508e-05,1.057455408038920908e-04,6.768555903136075358e-05,7.579815886804563974e-05,4.092111000320031167e-05
2.520000000000000000e+02,5.448113556871803098e-05,1.044452650172944530e-04,6.947974447968352507e-05,7.708212226087418628e-05,4.016280262653104671e-05
2.530000000000000000e+02,4.713924847576933530e-05,1.010657803719450243e-04,6.966647129491576607e-05,8.145803176340393748e-05,3.698749038882898077e-05
2.540000000000000000e+02,4.776956888896677356e-05,1.000345959527582096e-04,6.760188457244353799e-05,7.985213620465003714e-05,3.934826395923796127e-05
2.550000000000000000e+02,4.963007279656928006e-05,9.695214982530231396e-05,6.598413045610929117e-05,8.877223047165649916e-05,3.941833482568046776e-05
2.560000000000000000e+02,4.686663192232654040e-05,9.907318652468966036e-05,6.946905173621509277e-05,8.311476098221692865e-05,3.935634077967264943e-05
2.570000000000000000e+02,4.868858121853669729e-05,9.928194519881472502e-05,6.665186448961968324e-05,8.754448623637944848e-05,3.396890622664461290e-05
2.580000000000000000e+02,4.919861263019686959e-05,9.387543373251538981e-05,6.891982952061947998e-05,9.145548560562932749e-05,4.862888279000276981e-05
2.590000000000000000e+02,4.750076940673864101e-05,8.917225356075419995e-05,6.382090024947828510e-05,9.069614531853620321e-05,4.011822101257500606e-05
2.600000000000000000e+02,4.819738602468426336e-05,9.666762226689940007e-05,7.070100121320255226e-05,8.948202467184973585e-05,4.017019009494582349e-05
2.610000000000000000e+02,3.947303147977532234e-05,9.430142992228329746e-05,6.969430487957506415e-05,8.753369319414172622e-05,4.240811526323717828e-05
2.620000000000000000e+02,4.007297799002440541e-05,1.037327458950354497e-04,6.055396489024200690e-05,8.417196761500989055e-05,3.917557089927470315e-05
2.630000000000000000e+02,4.382508158873310578e-05,9.999256032566794516e-05,6.772342452654456224e-05,8.517232284654951968e-05,4.238023547875613417e-05
2.640000000000000000e+02,5.223206988580475496e-05,1.034832682247355251e-04,7.056104262292972606e-05,8.624924936151412425e-05,4.720493392740277017e-05
2.650000000000000000e+02,5.380844181657185032e-05,1.175594640264732149e-04,6.485036441628011517e-05,8.109690308999439878e-05,4.394770778137768730e-05
2.660000000000000000e+02,5.616733012803187819e-05,1.154024595122482566e-04,6.339701216229176595e-05,8.383355544527848480e-05,4.289544426816505052e-05
2.670000000000000000e+02,5.957054771010827920e-05,1.105571877019206894e-04,6.452652447830331539e-05,8.532861395604829369e-05,4.134022141422111218e-05
2.680000000000000000e+02,5.897057825299256706e-05,1.109371879886023038e-04,6.087438175172987798e-05,8.514866867925796612e-05,3.918718780904217880e-05
2.690000000000000000e+02,5.945946284080516619e-05,1.130922515311105769e-04,6.207285018322572512e-05,8.080484674721777338e-05,3.904408293298189392e-05
2.700000000000000000e+02,6.765608924397259472e-05,1.145766096201095152e-04,6.335434069359990872e-05,8.251850000284832731e-05,3.878905838672341844e-05
2.710000000000000000e+02,6.548692796648492020e-05,1.121674220558865898e-04,7.334898620203755826e-05,7.856014830931457027e-05,4.070212154172470065e-05
2.720000000000000000e+02,6.703067536772966406e-05,1.139340928891785509e-04,7.355593550040229189e-05,8.194462436184046794e-05,3.971340573649673189e-05
2.730000000000000000e+02,6.254100460378886339e-05,1.124287183612571184e-04,7.150077988282710351e-05,7.315271707508674837e-05,3.833216053616972374e-05
2.740000000000000000e+02,5.831154016189277201e-05,1.174586928358589688e-04,7.234533846245394528e-05,7.061520193918369159e-05,3.875119022678230607e-05
2.750000000000000000e+02,5.541881647230795238e-05,1.112038106346746602e-04,7.023214044554748625e-05,6.988896914361664159e-05,3.787661761855964926e-05
2.760000000000000000e+02,5.434393657022251745e-05,1.264935683366052999e-04,7.556359307991922236e-05,6.691069606190591657e-05,3.812858931706575305e-05
2.770000000000000000e+02,5.765129451484884981e-05,1.219060024839624390e-04,7.570874439966068792e-05,8.002305364995798698e-05,4.467588003309597156e-05
2.780000000000000000e+02,6.301084374016330258e-05,1.203710175373684521e-04,7.314980221384548287e-05,7.071632759902968246e-05,4.204664362872367889e-05
2.790000000000000000e+02,5.289279161457827172e-05,1.138251085159858178e-04,7.247743277261076145e-05,7.648925116454652340e-05,4.275620702098859027e-05
2.800000000000000000e+02,5.507955893968574657e-05,1.178529704733977113e-04,7.194732283410942841e-05,6.822010385099108731e-05,3.757681065286178068e-05
2.810000000000000000e+02,5.859849160716468219e-05,1.218422094676485656e-04,7.654020069158828932e-05,6.827472828585534614e-05,4.276781223711001445e-05
2.820000000000000000e+02,5.373643819761575458e-05,1.104607131030554967e-04,7.311019879108204833e-05,6.989170581128689719e-05,3.588111968300111698e-05
2.830000000000000000e+02,5.036713029904493766e-05,1.148259011365393434e-04,6.975278250742622532e-05,7.812026642128877540e-05,3.565956461204500272e-05
2.840000000000000000e+02,5.384166846567062237e-05,1.210357415059037933e-04,6.492989966111473166e-05,7.700872183258322679e-05,3.928427574340087602e-05
2.850000000000000000e+02,5.612608953031728021e-05,1.244747678599278373e-04,7.483607992753160687e-05,7.508201144756920797e-05,3.755921325532263211e-05
2.860000000000000000e+02,5.538778947944411613e-05,1.203255789928858732e-04,7.022215237584283898e-05,7.940312477283661963e-05,3.411556357035827602e-05
2.870000000000000000e+02,6.121801184177932953e-05,1.193778595175443158e-04,7.132078622473780882e-05,7.606775921398245544e-05,3.418370863450537200e-05
2.880000000000000000e+02,5.782252161756762376e-05,1.220970399848919641e-04,6.540406408805932159e-05,7.350954659446351513e-05,3.897567857347183917e-05
2.890000000000000000e+02,6.626259013631230488e-05,1.081209856688136739e-04,7.421185997191770412e-05,8.081125131487176816e-05,3.419065157772571695e-05
2.900000000000000000e+02,6.041666046630034259e-05,1.121969168371705905e-04,6.416953065591091132e-05,6.905058461681434778e-05,3.876702425709144251e-05
2.910000000000000000e+02,5.549331815535296641e-05,1.162990221836857074e-04,6.624774434582647586e-05,7.088240725283689869e-05,3.084528666530417240e-05
2.920000000000000000e+02,6.031023412478297985e-05,1.173106178538052546e-04,6.008441166294176128e-05,6.729821180817552317e-05,3.355348202660479728e-05
2.930000000000000000e+02,5.172737762004775419e-05,1.060084454287402167e-04,6.702962144744528672e-05,6.436126484066218012e-05,4.028195158767289286e-05
2.940000000000000000e+02,5.676936449672265184e-05,1.020295308458152306e-04,6.344428777294019994e-05,6.445646547725836228e-05,3.738929699292903308e-05
2.950000000000000000e+02,6.659939934328118483e-05,1.006668736235338812e-04,6.294222080160949417e-05,7.084394488954259828e-05,3.637418964907990215e-05
2.960000000000000000e+02,6.384446675988808551e-05,1.024168580940898465e-04,6.310579204726884939e-05,6.400468288703109465e-05,3.982470062591225712e-05
2.970000000000000000e+02,6.708627121543297989e-05,9.757153655731709563e-05,6.920709366964317155e-05,6.504371341697900988e-05,3.830720264119680252e-05
2.980000000000000000e+02,6.423751376649633471e-05,1.020735194340316454e-04,6.741127068621288743e-05,6.110119195357199828e-05,3.744692917084790906e-05
2.990000000000000000e+02,6.534276323555410215e-05,9.687863783480743507e-05,6.663252106353656501e-05,6.038631931781779372e-05,3.591282368486936605e-05
3.000000000000000000e+02,5.962873450138239662e-05,9.495125902414525143e-05,6.553540009202052374e-05,5.777273019902384732e-05,3.850250320824866179e-05
3.010000000000000000e+02,5.731470066849819744e-05,8.662437559281421784e-05,6.404290215555885624e-05,6.254227147417523724e-05,3.441246241597806232e-05
3.020000000000000000e+02,5.499064889491478425e-05,8.636762079217152888e-05,6.838014880539144968e-05,6.767288721198916335e-05,3.905965409312095460e-05
3.030000000000000000e+02,5.914639955806322291e-05,8.787210118965660399e-05,7.346909494831965759e-05,6.317564592961399939e-05,3.924462248550142363e-05
3.040000000000000000e+02,5.756228192499435181e-05,9.459522344157367257e-05,7.073178203753638371e-05,7.171665423899575842e-05,4.196525924071714542e-05
3.050000000000000000e+02,5.745416344360432248e-05,9.483658128051075664e-05,6.992823589624386216e-05,6.395376952827991346e-05,4.236834661097699239e-05
3.060000000000000000e+02,5.792110588986876252e-05,9.177994510112252868e-05,6.593596636783605192e-05,6.234312372077610576e-05,4.056952862219187494e-05
3.070000000000000000e+02,5.749122822318319947e-05,9.573712824129110288e-05,7.420600395990906151e-05,5.878680589288531877e-05,3.800002528775436872e-05
3.080000000000000000e+02,5.042812922684269950e-05,9.679096591164171315e-05,7.659601131626558868e-05,5.816383937129465664e-05,3.971021565130072872e-05
3.090000000000000000e+02,5.378396028643539495e-05,1.003043947871429253e-04,7.309294712354308388e-05,5.783183625784893422e-05,4.149097984107452675e-05
3.100000000000000000e+02,5.303629968511636150e-05,1.038765937647623261e-04,7.890943681687634381e-05,5.823475800448285611e-05,3.069600745819744958e-05
3.110000000000000000e+02,5.764746076264426478e-05,1.054977794130440572e-04,8.008315738250448845e-05,5.456725933838946219e-05,2.969451975121106813e-05
3.120000000000000000e+02,5.360480466309880399e-05,1.039665681135115705e-04,7.751692082413885743e-05,5.460367839027480130e-05,3.588130615039819560e-05
3.130000000000000000e+02,5.509219311816693221e-05,9.761776429828561419e-05,7.925556182220017121e-05,5.589425377217072111e-05,3.525111512991951912e-05
3.140000000000000000e+02,5.104688892809683409e-05,1.033598010193870209e-04,7.111808285498177895e-05,6.595618474714015633e-05,2.906286522730283650e-05
3.150000000000000000e+02,4.713296164837732505e-05,1.078966350671617391e-04,7.623355841068768513e-05,5.600124742799472699e-05,3.257803826950400605e-05
3.160000000000000000e+02,5.525249444782165398e-05,1.223504672166475515e-04,7.699730257992865035e-05,6.006682803161300654e-05,4.242050066904923256e-05
3.170000000000000000e+02,5.052552815942856768e-05,1.227432765137370652e-04,7.279747263266855839e-05,5.877664177800223655e-05,3.417126089499955555e-05
3.180000000000000000e+02,5.384160060339926446e-05,1.250038284661414423e-04,7.078632474144530562e-05,6.844397612015828969e-05,3.641451335578693715e-05
3.190000000000000000e+02,6.175950062881074842e-05,1.237147516760517263e-04,8.065096950959915745e-05,6.124358461556678179e-05,3.548312668788522473e-05
3.200000000000000000e+02,6.143678540437846891e-05,1.295268278612704549e-04,7.690288542150369722e-05,6.221235720982321027e-05,4.585822856217891541e-05
3.210000000000000000e+02,6.526208279944434310e-05,1.328293357869547719e-04,7.291256987651539845e-05,5.936813124951534348e-05,3.341051998206889806e-05
3.220000000000000000e+02,6.009974903586901007e-05,1.121082850904508987e-04,7.187203063374614231e-05,5.932601359237565930e-05,3.274573302614047776e-05
3.230000000000000000e+02,6.213871563198747339e-05,1.115616472000535708e-04,7.865918631355661716e-05,6.960604686689908505e-05,3.813084713388814606e-05
3.240000000000000000e+02,5.425533048852848594e-05,1.154297477508059444e-04,7.805146542083640782e-05,6.326660524236249472e-05,3.998383403125416180e-05
3.250000000000000000e+02,5.143398769502649515e-05,1.171869065862418680e-04,8.045837810177758342e-05,6.383167141676970857e-05,3.245963436382393041e-05
3.260000000000000000e+02,5.488819303944847405e-05,1.089094628164977152e-04,7.881370186157976576e-05,6.424318544828722111e-05,3.418149051759300505e-05
3.270000000000000000e+02,4.800659916270877403e-05,1.134563741029825934e-04,8.367683833621075706e-05,6.868107856639049658e-05,3.625233949433592784e-05
3.280000000000000000e+02,4.811004182081468628e-05,1.244498000567695328e-04,8.169225945797720101e-05,6.475165275132699350e-05,3.679498633446520728e-05
3.290000000000000000e+02,4.436704254284773441e-05,1.233369264878048099e-04,8.969890776655553566e-05,6.910190216935507834e-05,3.787919164033315411e-05
3.300000000000000000e+02,5.091337149853991662e-05,1.252183376139193172e-04,8.915150505883762122e-05,6.401029645530798007e-05,4.655962794009038674e-05
3.310000000000000000e+02,4.617130063844232524e-05,1.266817845453349634e-04,8.969619434950892867e-05,6.804289887241132817e-05,3.600409449000530060e-05
3.320000000000000000e+02,5.204729143093445032e-05,1.330862007811184355e-04,8.928910970040782047e-05,7.093684350989448717e-05,3.590905750283646114e-05
3.330000000000000000e+02,5.506380777664521275e-05,1.230062370790596660e-04,9.743153947328053732e-05,7.099019344991575053e-05,3.449215715500830726e-05
3.340000000000000000e+02,5.403194171549330349e-05,1.242528492494399117e-04,9.519199431684555179e-05,7.260164696654136662e-05,4.048073397211471303e-05
3.350000000000000000e+02,5.066521791685651976e-05,1.204071372248316507e-04,8.327666778740194786e-05,7.306982471899647891e-05,3.655746287212213730e-05
3.360000000000000000e+02,4.738138350590670456e-05,1.257918899603138740e-04,8.692581305025370852e-05,7.422756897457194469e-05,3.407353145068459099e-05
3.370000000000000000e+02,4.786559392722100625e-05,1.235726669800429889e-04,8.055586797217628714e-05,7.318967769665007950e-05,3.822182370127880091e-05
3.380000000000000000e+02,5.201545135491425498e-05,1.251632144425585125e-04,8.555179328029183239e-05,7.066813300704577472e-05,3.520974047765967896e-05
3.390000000000000000e+02,5.616733891622427421e-05,1.198768388770421467e-04,8.156241913293005297e-05,6.680768945732662445e-05,3.718349707182433406e-05
3.400000000000000000e+02,5.952253268681761966e-05,1.186858589903305727e-04,8.157379878548365326e-05,7.130858746484669553e-05,4.018199679645118039e-05
3.410000000000000000e+02,5.664223274060020685e-05,1.276136659060789214e-04,7.679438717900222144e-05,8.143560135931426913e-05,4.234044417306126462e-05
3.420000000000000000e+02,5.951917126012506998e-05,1.222054626629498486e-04,7.516209774549587053e-05,7.872422186971927971e-05,4.220399348631165282e-05
3.430000000000000000e+02,6.373007902849003870e-05,1.164577854826376324e-04,7.526278986202949994e-05,7.317597292300082046e-05,3.982163246696313053e-05
3.440000000000000000e+02,6.057487576360820469e-05,1.132522875377794946e-04,7.454241676407846739e-05,7.365428117112049478e-05,3.745632990781455618e-05
3.450000000000000000e+02,6.580644640985511273e-05,1.161021209143964228e-04,7.302161355549063870e-05,7.413148059287610891e-05,5.218795662764730281e-05
3.460000000000000000e+02,6.328418455292528222e-05,1.204154733330797811e-04,7.486638148146429472e-05,7.798749964393891787e-05,4.361195142965623717e-05
3.470000000000000000e+02,6.898358544138449844e-05,1.114142660694206199e-04,7.857222533103058737e-05,7.011336729778605559e-05,3.971632735011443316e-05
3.480000000000000000e+02,5.408365642567414255e-05,1.132895212054840783e-04,7.322410279886337747e-05,7.481586089475023016e-05,3.857769013249079393e-05
3.490000000000000000e+02,6.089431191580452207e-05,1.145304890229903449e-04,8.007438011492507002e-05,6.786253555113308522e-05,4.122922312865817673e-05
3.500000000000000000e+02,5.504908917663975387e-05,1.259433046494340402e-04,6.785082390681207443e-05,7.314500558119885198e-05,4.062932485704440211e-05
3.510000000000000000e+02,5.423350036559693166e-05,1.069804826022702215e-04,7.430047238765613571e-05,7.419011428899668914e-05,3.726126789205252976e-05
3.520000000000000000e+02,5.591500913737501577e-05,1.092960588076063999e-04,7.385446591268163274e-05,7.662195523494563787e-05,3.505128674341495554e-05
3.530000000000000000e+02,5.411785167919180850e-05,1.132186615513397498e-04,6.768828409620120112e-05,6.945286431092601021e-05,3.843897967747977873e-05
3.540000000000000000e+02,5.595571767069706937e-05,1.191606037702630516e-04,7.060780572687441747e-05,7.034955144713528341e-05,3.862206086946429195e-05
3.550000000000000000e+02,5.295758836010300286e-05,1.131067888850978420e-04,7.085727552447185218e-05,6.657815717425741298e-05,3.855397404373128722e-05
3.560000000000000000e+02,5.674557546386793661e-05,1.095953882567224369e-04,7.194805081822686077e-05,7.065957144880563590e-05,3.444054895318515719e-05
3.570000000000000000e+02,5.764838839317221186e-05,1.178212937466005528e-04,6.181572006291879973e-05,7.210011385838654974e-05,3.490275477369131352e-05
3.580000000000000000e+02,6.036306251633316577e-05,1.178518588355048635e-04,6.193511636276571863e-05,7.248625726519186685e-05,3.358593383984143088e-05
3.590000000000000000e+02,5.906168453195803636e-05,1.152149757542852981e-04,6.058985694357144069e-05,7.465820445928805782e-05,3.727719142698759924e-05
3.600000000000000000e+02,6.640679581670916320e-05,1.112302150338972950e-04,6.209132677148510027e-05,7.303996729723927217e-05,3.516081231302869980e-05
3.610000000000000000e+02,6.010605710016214687e-05,1.094732856419255995e-04,6.271252656231407485e-05,7.294089532694503220e-05,3.652912464591206998e-05
3.620000000000000000e+02,6.531001671339353720e-05,1.077371378048752604e-04,5.706158242457792795e-05,8.336100447203786956e-05,3.792603012398032547e-05
3.630000000000000000e+02,5.431121036192365636e-05,1.080394854412469741e-04,6.441339181173511008e-05,7.657152344775486341e-05,3.414587590788720206e-05
3.640000000000000000e+02,5.557058102312328884e-05,1.074002620414793441e-04,6.647569723228219374e-05,7.619986402140899173e-05,3.689978554866080174e-05
3.650000000000000000e+02,6.046848762242262865e-05,1.080590929664060340e-04,6.146162250264541882e-05,8.302765020573588117e-05,4.463496154394341886e-05
3.660000000000000000e+02,6.291046977024983278e-05,1.107775629828333663e-04,6.105319532168085317e-05,7.831708138450466095e-05,4.212731945629766273e-05
3.670000000000000000e+02,6.418449017908667287e-05,1.098725096810859725e-04,5.925111588211962044e-05,8.367207945936261382e-05,3.915232510354194062e-05
3.680000000000000000e+02,6.382351848011058593e-05,1.140368261940416517e-04,6.113917547456715340e-05,8.677457554862044731e-05,4.061362041685168123e-05
3.690000000000000000e+02,6.490743583309477316e-05,1.225558615650657046e-04,6.576747230080393081e-05,8.498241489673930005e-05,3.879464034306501219e-05
3.700000000000000000e+02,6.250603814483834952e-05,1.136708426749954981e-04,6.007463953761060793e-05,9.770343334647435540e-05,3.858012437618629775e-05
3.710000000000000000e+02,5.746357898617215909e-05,1.138008452853389585e-04,6.334782022110463373e-05,8.541576922882487821e-05,4.027895147851179303e-05
3.720000000000000000e+02,5.671113965044494165e-05,1.159607609625412650e-04,5.702575759081174311e-05,8.385210040040558255e-05,4.628799125661053893e-05
3.730000000000000000e+02,5.893405882750890612e-05,1.085556865467740550e-04,6.041169235471155474e-05,8.070657437186934402e-05,5.435467395098481092e-05
3.740000000000000000e+02,5.318987187308277242e-05,1.073381064049527822e-04,6.792333685012863498e-05,8.003279152091202775e-05,4.623919804958021018e-05
3.750000000000000000e+02,5.594827952093428536e-05,1.079949721100037507e-04,7.256046375470059928e-05,8.647351390034252461e-05,4.462085914125335506e-05
3.760000000000000000e+02,4.645173944817226896e-05,1.176508054878677711e-04,7.200310832511380710e-05,8.688950003377104991e-05,4.465441670342684688e-05
3.770000000000000000e+02,4.073587270081446832e-05,1.204102553910013640e-04,5.790774906377915698e-05,8.803420661362970634e-05,4.594092853205111737e-05
3.780000000000000000e+02,3.994792714534511902e-05,1.244769598629513752e-04,6.381953252854177805e-05,9.053605874398407138e-05,4.060295986585416017e-05
3.790000000000000000e+02,4.473898303880563532e-05,1.246667859591266136e-04,5.393206066972577872e-05,8.142548002265659335e-05,4.428882699225589192e-05
3.800000000000000000e+02,4.097289392224201521e-05,1.167980211257413359e-04,5.291475240265519631e-05,8.143532170623579702e-05,4.801030527090688338e-05
3.810000000000000000e+02,4.061704977698088470e-05,1.222059604881753359e-04,5.155152400837526017e-05,8.421990239404486545e-05,4.300119315103767548e-05
3.820000000000000000e+02,4.445606268177471065e-05,1.146706668447849964e-04,5.772071189358296550e-05,8.671457011033556483e-05,4.498094706684163668e-05
3.830000000000000000e+02,3.515395550324207363e-05,1.179470028326301545e-04,5.303162067926692202e-05,8.550653738670366266e-05,4.720895699461546968e-05
3.840000000000000000e+02,4.196680207246838989e-05,1.191869191324856914e-04,5.227013418740433792e-05,8.494800653824352565e-05,4.943080864672211305e-05
3.850000000000000000e+02,3.782095569260235379e-05,1.076172891347759730e-04,5.302696227915681959e-05,8.411838963040541017e-05,4.220117323194827463e-05
3.860000000000000000e+02,3.571462387064183730e-05,1.145118076296691711e-04,5.473883403139812032e-05,7.900354235923501278e-05,4.283181140662950526e-05
3.870000000000000000e+02,4.479178964822416731e-05,1.134245218952223411e-04,5.956707441767683520e-05,7.967619516235924237e-05,4.824745212894665514e-05
3.880000000000000000e+02,4.229245484121957332e-05,1.138858827600675028e-04,5.925497927550260613e-05,7.702350670280022626e-05,4.642910378771514246e-05
3.890000000000000000e+02,4.236279627634065292e-05,9.959804421544316000e-05,5.362632627148311570e-05,7.653550501030004227e-05,4.847436225241530394e-05
3.900000000000000000e+02,4.227633792264207102e-05,1.028861663023850070e-04,5.508998049208457815e-05,7.540349299772763914e-05,5.259447234429170948e-05
3.910000000000000000e+02,3.826042661281281454e-05,1.053422735379783148e-04,6.016043324463815622e-05,7.498531273608666226e-05,4.869776326255070842e-05
3.920000000000000000e+02,4.134701445257515928e-05,1.074614177539734428e-04,5.918755431555400293e-05,7.686169933196485005e-05,5.151010602233441205e-05
3.930000000000000000e+02,4.089088999081891274e-05,9.676648017276079372e-05,6.200398068378909500e-05,7.640907516293093948e-05,5.018263771572328835e-05
3.940000000000000000e+02,4.281120669058502415e-05,9.997336807254786351e-05,6.521116807289839556e-05,7.496459884481776470e-05,4.987192929639672201e-05
3.950000000000000000e+02,3.636576755128295702e-05,9.827733817302508612e-05,7.166651960788250619e-05,7.480418437955105304e-05,4.842003770311187338e-05
3.960000000000000000e+02,3.887809089542226815e-05,9.785366005898854525e-05,6.524386881001653649e-05,8.133150354627805001e-05,5.071506380849299944e-05
3.970000000000000000e+02,4.245416508596999705e-05,9.243675896597469688e-05,6.426519466040669926e-05,8.288276545331818568e-05,4.572646036227201449e-05
3.980000000000000000e+02,4.486914411105935585e-05,9.603586155726429041e-05,7.114844870004244370e-05,8.051803391939671428e-05,4.852543807509768214e-05
3.990000000000000000e+02,4.874236882623783629e-05,1.063663555544991368e-04,7.024740757166636484e-05,7.385288961081482029e-05,4.415736018892335579e-05
4.000000000000000000e+02,5.530569934009132993e-05,1.031054667979258710e-04,6.777656555423394735e-05,7.812966220210881829e-05,4.889814983122242609e-05
4.010000000000000000e+02,5.358630181195866982e-05,1.003607991757471396e-04,6.773942455495784998e-05,7.571725373756166277e-05,5.615456090235504405e-05
4.020000000000000000e+02,5.652901729091830418e-05,1.080852161743361961e-04,7.069790251035268369e-05,7.065806098593974127e-05,5.127263901760770182e-05
4.030000000000000000e+02,5.398557859448427365e-05,1.062677938702405456e-04,7.046685787026607528e-05,7.104257683654413569e-05,4.392504327999091629e-05
4.040000000000000000e+02,5.405639881006507608e-05,1.019930962593562640e-04,6.530747083677290732e-05,7.327261143963426093e-05,4.765234393555584091e-05
4.050000000000000000e+02,5.616321537138535547e-05,9.906568645956514985e-05,7.154435562528593806e-05,7.469294512718605006e-05,4.866786683555002213e-05
4.060000000000000000e+02,6.423436060976062123e-05,9.690162866116125429e-05,6.934221260535000653e-05,7.644611104040688332e-05,4.879218852615885282e-05
4.070000000000000000e+02,6.337432970104917018e-05,9.619668645510781602e-05,7.269298039058735839e-05,7.793085173446456793e-05,4.285144258098227965e-05
4.080000000000000000e+02,6.114523231948165716e-05,9.681177547193886568e-05,8.079544060113352799e-05,8.290686155709714455e-05,4.763117366179958623e-05
4.090000000000000000e+02,6.146460519573793135e-05,8.886774594019097862e-05,7.523588896274358007e-05,8.115747293113706462e-05,4.731999759011173978e-05
4.100000000000000000e+02,6.628691600574221354e-05,9.458099829340316234e-05,8.054849756999882260e-05,8.521693924878892545e-05,4.461408890388263160e-05
4.110000000000000000e+02,6.168753591795361757e-05,8.652538740416826357e-05,6.424245527281158274e-05,8.061462807096297922e-05,4.945457791283303095e-05
4.120000000000000000e+02,5.908632404816316352e-05,8.799889422339557399e-05,6.964637597051126505e-05,8.562278634649533871e-05,4.562315484857304426e-05
4.130000000000000000e+02,5.364806456009674207e-05,9.349060247021423464e-05,6.307409381922646219e-05,8.487056896244737914e-05,4.329135048164456379e-05
4.140000000000000000e+02,7.162227011625610373e-05,8.633411037739513461e-05,6.066687634898038084e-05,8.794771538378487463e-05,4.747875964283831962e-05
4.150000000000000000e+02,6.392936354560063705e-05,9.481341596428993768e-05,6.861729555607265496e-05,9.272349876521257528e-05,4.820669400074084621e-05
4.160000000000000000e+02,6.519764766188540506e-05,9.600256093789116818e-05,5.780050260251190508e-05,8.301707892288678892e-05,4.349340623022168728e-05
4.170000000000000000e+02,6.656066790133863265e-05,1.004756548527163673e-04,6.886873639222468313e-05,7.248485087463230059e-05,4.739491480820756664e-05
4.180000000000000000e+02,6.414288274869672790e-05,9.929090845184340708e-05,5.925434670328577624e-05,7.795025553281043074e-05,5.024677643328256949e-05
4.190000000000000000e+02,7.023701959685269003e-05,1.009513759805402699e-04,5.989708447229347144e-05,7.610553840209366427e-05,4.946003139361110357e-05
4.200000000000000000e+02,6.165974969662979532e-05,9.681809444195277337e-05,5.599291698221708913e-05,7.848726297465802304e-05,4.692237188275161230e-05
4.210000000000000000e+02,6.259572857580941729e-05,9.546602886545407785e-05,6.334370647509413033e-05,7.787209881260359623e-05,4.480722891464505864e-05
4.220000000000000000e+02,6.537584444199495692e-05,9.355680524403275911e-05,6.131693709920948976e-05,7.390008116248125702e-05,4.623227648681282886e-05
4.230000000000000000e+02,6.760126403104749215e-05,9.818514986470461281e-05,6.323950137399059201e-05,7.505762647652680641e-05,4.379732650072742928e-05
4.240000000000000000e+02,6.510369674428417852e-05,1.033511688892652103e-04,6.171908169994022586e-05,7.506521441247304693e-05,4.676817489257523164e-05
4.250000000000000000e+02,6.503816521064020861e-05,1.086679479802565851e-04,6.160416871558993535e-05,7.966362842326546456e-05,4.334898225410999117e-05
4.260000000000000000e+02,6.945791546109081338e-05,1.087994358462962552e-04,6.120270118548098992e-05,7.641150339809943404e-05,4.793779969680667108e-05
4.270000000000000000e+02,6.003006079569050968e-05,1.040371161979969372e-04,6.181206362954050348e-05,7.878330108368469809e-05,4.167815865729895819e-05
4.280000000000000000e+02,6.173367430584164595e-05,1.100319334903510082e-04,5.273947814810053814e-05,8.052048891760144045e-05,4.979000060678639983e-05
4.290000000000000000e+02,5.671684234720419937e-05,1.135510938240491541e-04,5.734432343384998632e-05,7.544729399033833772e-05,4.087824600618183979e-05
4.300000000000000000e+02,5.975956310655394788e-05,1.150473119493344853e-04,6.218708845973086596e-05,7.454845851195823769e-05,4.862662463911426869e-05
4.310000000000000000e+02,6.243848911746674446e-05,1.154648133739888394e-04,5.487009662719088965e-05,7.658824345346815221e-05,4.601545986404609323e-05
4.320000000000000000e+02,6.121590552232714089e-05,1.092087244285444569e-04,5.345035176551604650e-05,8.109689183855017802e-05,4.498049319856534112e-05
4.330000000000000000e+02,5.770533248539155835e-05,1.104048223574682908e-04,6.091023072840595631e-05,7.467211293810116501e-05,5.132070861213477997e-05
4.340000000000000000e+02,6.042745878220845412e-05,1.084639314886670647e-04,5.699771710132583991e-05,8.039293014250326053e-05,4.047400278106572102e-05
4.350000000000000000e+02,6.139885446188042550e-05,1.057710484376750415e-04,5.346109120785147439e-05,8.156530364111791442e-05,4.636054062912009499e-05
4.360000000000000000e+02,6.294391401995280688e-05,1.072785119383690144e-04,6.199812927776271465e-05,7.672199003649904370e-05,4.812857362113120985e-05
4.370000000000000000e+02,6.998699430393884313e-05,1.073014059643773166e-04,5.927232092461931501e-05,8.584717905524286152e-05,4.962643344452732919e-05
4.380000000000000000e+02,5.738188768800167594e-05,1.050860340512382862e-04,6.353786144630557686e-05,7.347999462758991740e-05,4.218762185814739496e-05
4.390000000000000000e+02,5.894019060759259077e-05,1.119589542726284748e-04,6.254819696183133715e-05,7.376008133463951566e-05,4.238540560574932670e-05
4.400000000000000000e+02,5.286819415162291591e-05,1.061967505666672196e-04,6.547114667498910023e-05,7.887342567447497288e-05,5.113839742387771281e-05
4.410000000000000000e+02,5.824506411955532315e-05,1.041576870129956589e-04,6.639299085275940371e-05,8.566311024571504618e-05,3.525681567373428749e-05
4.420000000000000000e+02,5.178955550255714968e-05,1.023467139477096666e-04,6.352295156386578157e-05,7.849041843610571334e-05,4.096750945270510869e-05
4.430000000000000000e+02,5.259648175182096708e-05,1.065969253363219238e-04,7.447935543136718906e-05,7.282673562358787933e-05,4.433661750424811032e-05
4.440000000000000000e+02,5.394738587205516467e-05,9.433596410113320729e-05,6.309890136801943328e-05,7.808992300306627499e-05,4.298131296076590502e-05
4.450000000000000000e+02,5.530988612134635218e-05,9.792873239933275187e-05,6.384698504868779878e-05,7.642754279146846130e-05,4.123199686745238068e-05
4.460000000000000000e+02,5.324592307620612530e-05,9.347988163510567716e-05,6.359226570695764025e-05,7.213909692926900874e-05,3.872927337678078175e-05
4.470000000000000000e+02,5.759498659718698121e-05,9.754463010747116414e-05,6.455903488122860523e-05,7.158501083925905562e-05,3.719567191973194298e-05
4.480000000000000000e+02,6.557273452723055840e-05,9.263379398083415595e-05,6.132182665696817025e-05,7.573984217390528073e-05,3.939170780686840345e-05
4.490000000000000000e+02,6.249734989893784842e-05,9.398831969253951257e-05,7.322839566992200844e-05,7.426728679327254667e-05,4.180787298890820125e-05
4.500000000000000000e+02,6.155255398221370911e-05,9.615143427788019892e-05,6.396395632524143338e-05,8.452951203097303079e-05,4.692723758614736340e-05
4.510000000000000000e+02,5.608415442492908909e-05,1.061695286883601597e-04,6.833425227170675242e-05,7.432973413579180288e-05,4.871640933468146528e-05
4.520000000000000000e+02,5.777826936470553676e-05,1.051565666473353033e-04,6.779869383000125538e-05,7.030184323242316680e-05,5.171651473589999881e-05
4.530000000000000000e+02,6.234677551852918498e-05,1.019590733939423899e-04,6.358376155723988177e-05,7.152508655061673437e-05,4.666099706629456279e-05
4.540000000000000000e+02,6.285919486759272701e-05,1.105953646314272731e-04,6.767513733496599571e-05,6.607659098367690831e-05,4.590405720195089856e-05
4.550000000000000000e+02,5.751501016182380965e-05,1.010370043451613853e-04,6.356647632566048145e-05,6.764367015110739345e-05,5.095683022127150963e-05
4.560000000000000000e+02,6.071166403864847183e-05,9.956254469534187024e-05,6.766493508336690610e-05,6.455404656235952388e-05,5.281215088337454233e-05
4.570000000000000000e+02,5.690717111117571392e-05,9.613466692193206597e-05,6.240249364830585677e-05,6.583278613392362644e-05,5.156709441478390943e-05
4.580000000000000000e+02,5.561376202722900786e-05,9.690732215705821773e-05,6.840830340126835551e-05,6.347653797600383285e-05,4.704926696730282742e-05
4.590000000000000000e+02,4.800824018047489261e-05,1.068069695157047860e-04,7.164075826393556667e-05,6.491752712378673351e-05,4.846307706618535605e-05
4.600000000000000000e+02,5.324336292256148795e-05,1.026180676790833246e-04,5.590677476818850522e-05,6.867784474873239731e-05,4.271901883079465279e-05
4.610000000000000000e+02,6.163094090605447661e-05,1.073234974195980129e-04,5.629390557504443393e-05,6.186785690676099847e-05,4.196455203997473404e-05
4.620000000000000000e+02,6.145011676583767013e-05,1.079497599728584945e-04,5.984545362014426217e-05,5.909744810994599362e-05,4.170232143385632639e-05
4.630000000000000000e+02,6.828437213113325299e-05,1.007366891297989397e-04,6.588853662292670776e-05,6.184606089054689448e-05,4.619507561465230339e-05
4.640000000000000000e+02,6.725311873179151689e-05,1.065538746761740541e-04,6.528784104664620003e-05,5.519042655599548652e-05,4.393337070096592356e-05
4.650000000000000000e+02,6.645053882492479858e-05,1.056386610230886092e-04,5.971633078349913859e-05,5.406569021815244014e-05,4.519163595950725920e-05
4.660000000000000000e+02,6.966448061407337633e-05,1.062673391094559605e-04,6.658813640036953529e-05,5.994682111598592655e-05,4.201179772611585150e-05
4.670000000000000000e+02,7.043118702709794121e-05,1.038097329426612703e-04,5.938169248709268544e-05,5.591061527088214689e-05,4.602871708425659847e-05
4.680000000000000000e+02,6.266970774027047497e-05,1.026810598010463593e-04,6.349100653524342164e-05,5.002164080569748705e-05,4.859067703988362297e-05
4.690000000000000000e+02,5.946414598090310477e-05,1.034508278558998740e-04,6.183809018434072158e-05,5.275700805418281902e-05,5.347783173448306115e-05
4.700000000000000000e+02,6.420900218817582328e-05,1.133564932296327044e-04,6.015635441825040175e-05,5.429973979054203426e-05,4.550745869624783779e-05
4.710000000000000000e+02,6.122163703847771643e-05,9.731641367693999456e-05,6.498278547995006704e-05,5.490924498940952247e-05,4.360680989046183953e-05
4.720000000000000000e+02,6.720035205376451160e-05,9.991457266511627466e-05,6.179406364548167829e-05,5.846464273118190391e-05,4.054945661768893928e-05
4.730000000000000000e+02,6.586703697097906485e-05,9.002857014250853496e-05,6.613115256437485101e-05,5.737122404481098670e-05,4.377438992164695009e-05
4.740000000000000000e+02,6.208237495941570927e-05,9.771561449523069598e-05,5.964416335124678170e-05,6.431201733747560212e-05,4.222353105409748508e-05
4.750000000000000000e+02,6.874126664901947237e-05,1.036416937975070951e-04,6.423228844598671827e-05,7.172406562128141871e-05,4.206650899185593317e-05
4.760000000000000000e+02,6.281794831020093284e-05,1.022225396678511089e-04,6.726523484679169940e-05,6.665256775861827521e-05,3.877950848285571794e-05
4.770000000000000000e+02,6.168242211057606283e-05,9.806826577474225815e-05,6.754928003038784823e-05,6.742521939173684586e-05,3.812914515377574531e-05
4.780000000000000000e+02,5.720191075397895730e-05,9.791297032446522053e-05,6.814456808212909777e-05,6.859626034139143513e-05,4.144843488329552628e-05
4.790000000000000000e+02,5.927847827003063230e-05,1.007193675256479182e-04,7.119969886659749392e-05,6.571134913002651956e-05,4.004717577454908195e-05
4.800000000000000000e+02,6.194505411449835464e-05,9.854262682429393294e-05,7.680097325390988772e-05,7.544857055108433741e-05,3.927378217016830320e-05
4.810000000000000000e+02,6.578769676135465261e-05,9.987102617192711307e-05,6.287957544548472555e-05,7.261361785604325547e-05,4.467484741632610223e-05
4.820000000000000000e+02,7.580020575703727559e-05,8.554619201384117133e-05,6.518443709258026075e-05,7.186009931303694032e-05,4.411216089483804836e-05
4.830000000000000000e+02,7.363952179140209608e-05,9.301784491078102235e-05,5.991462061039065645e-05,7.339607775425083247e-05,4.853443479990726672e-05
4.840000000000000000e+02,6.808998342100469614e-05,9.419600752924583986e-05,5.990766590469043251e-05,7.571434999831261337e-05,4.801409336629980373e-05
4.850000000000000000e+02,6.838659908903199636e-05,8.940700640658327814e-05,5.094121025250863966e-05,7.985503324337006603e-05,4.793095461674834468e-05
4.860000000000000000e+02,7.236842344393590309e-05,8.761512133081961196e-05,5.386635312276677467e-05,8.204699229852341347e-05,5.404233902539523626e-05
4.870000000000000000e+02,6.899922964609395137e-05,9.674369699708140757e-05,6.332218927718180623e-05,7.530555382551096244e-05,4.576846433712589146e-05
4.880000000000000000e+02,6.609901812604235261e-05,7.621578521843641596e-05,5.869512595191306303e-05,7.773082155948518590e-05,4.391290530658675806e-05
4.890000000000000000e+02,6.899932358572780089e-05,7.727916916600019448e-05,5.239733133455271030e-05,7.529218741919585511e-05,4.976775228282548369e-05
4.900000000000000000e+02,7.399879812575171911e-05,9.011396078251188158e-05,5.367959073665495850e-05,7.546689832271802345e-05,4.589889599837526646e-05
4.910000000000000000e+02,6.999418476261176636e-05,8.591320260542545384e-05,6.263448169807617205e-05,7.319274764072680739e-05,3.953026218406208159e-05
4.920000000000000000e+02,7.259476169407808044e-05,8.266722267957771209e-05,6.089631734063072344e-05,7.333232799056066398e-05,4.792500728445503455e-05
4.930000000000000000e+02,7.070691178034937963e-05,8.587197437714966242e-05,5.646487321342430477e-05,7.268399187820850926e-05,4.490492918485244900e-05
4.940000000000000000e+02,6.682573313376849455e-05,9.250446141451096338e-05,5.692434747706087705e-05,7.526856717632313121e-05,4.592254746860202630e-05
4.950000000000000000e+02,6.554677813919163043e-05,8.922151281243184684e-05,6.279466133929378913e-05,7.298401560651424091e-05,4.780481771671230007e-05
4.960000000000000000e+02,6.166373904281652329e-05,8.725673912124420895e-05,4.936151001999622423e-05,7.649609686577463208e-05,4.570651192492558579e-05
4.970000000000000000e+02,5.715449028664831843e-05,7.895247882638845027e-05,5.061164842046217416e-05,8.792439691474029928e-05,5.023966434736237829e-05
4.980000000000000000e+02,4.996955132652303178e-05,7.898724390831279862e-05,5.907594309439989644e-05,7.414953230067133916e-05,5.460435957416187591e-05
4.990000000000000000e+02,5.342397425334155514e-05,8.004580156806273550e-05,5.138862642095620714e-05,6.773978811602798800e-05,5.259250197409137684e-05
5.000000000000000000e+02,6.077880338029029161e-05,8.929220469799936666e-05,4.664968485090792427e-05,6.475536421024497002e-05,5.758247503240276899e-05
5.010000000000000000e+02,7.003470783317755632e-05,8.729817017794072598e-05,4.226712398069931709e-05,7.551729332599954603e-05,5.649803985485757352e-05
5.020000000000000000e+02,5.878239190770795375e-05,8.918413674796621393e-05,4.239122924598603959e-05,6.347570624243292770e-05,5.797561117237837180e-05
5.030000000000000000e+02,5.943691849696897123e-05,8.845944185376097835e-05,4.184706740084642718e-05,6.240808563362509886e-05,6.004491869948669347e-05
5.040000000000000000e+02,6.259685036769102595e-05,9.429796787252531232e-05,4.228412031836992213e-05,6.074321801896598316e-05,5.859441687494637563e-05
5.050000000000000000e+02,6.529887931383537847e-05,9.585001878187338065e-05,4.600315833935830767e-05,5.800788551613145216e-05,5.957889009200467711e-05
5.060000000000000000e+02,6.952963275286272449e-05,9.181115162082420511e-05,5.108832414202346683e-05,5.645830309752852827e-05,5.771643168106521671e-05
5.070000000000000000e+02,6.408792762591097869e-05,9.066994109230286369e-05,5.471828111358600921e-05,5.469471193575436985e-05,5.832146117334957580e-05
5.080000000000000000e+02,6.737015584434846716e-05,9.921041635951866056e-05,4.584074064728493880e-05,5.071028978143043986e-05,5.870327472723424478e-05
5.090000000000000000e+02,6.166675548358035996e-05,9.863671057186440549e-05,4.744030118974951193e-05,5.140614866172565911e-05,6.047876441406252468e-05
5.100000000000000000e+02,6.177305102328389808e-05,8.257100228636904404e-05,5.223420158662062107e-05,5.580141195438148571e-05,6.317040232806103717e-05
5.110000000000000000e+02,5.890171033873237150e-05,8.142750756523486899e-05,4.788218642637342981e-05,5.065693409500582334e-05,6.383829189449130581e-05
5.120000000000000000e+02,6.405021831312751601e-05,8.734509180319260935e-05,4.971726709646073772e-05,4.570240919676837876e-05,5.969661545568438754e-05
5.130000000000000000e+02,6.299180902391565695e-05,8.528582355060709830e-05,4.943869700235747899e-05,4.805561966347848823e-05,6.342196009001543899e-05
5.140000000000000000e+02,6.174289932758814103e-05,8.165626774836454160e-05,5.001164667950419584e-05,4.656735950525625611e-05,5.916773476954961808e-05
5.150000000000000000e+02,6.070254435641686541e-05,7.892471394843614263e-05,5.380132213594901458e-05,4.645169079242617016e-05,6.274757214552728612e-05
5.160000000000000000e+02,5.949518811310117172e-05,7.346110890893431389e-05,5.068792406526245742e-05,4.498518801865358796e-05,6.223995920062730391e-05
5.170000000000000000e+02,5.540018928884560268e-05,7.385748664356928117e-05,5.419347220658732311e-05,4.925073651962375010e-05,5.477930485897619661e-05
5.180000000000000000e+02,6.103602853979595011e-05,6.991974256564947865e-05,5.951000748727341971e-05,4.804507060796048279e-05,6.247017736038529279e-05
5.190000000000000000e+02,5.697222403511226219e-05,6.834873946381936349e-05,5.811510989961465867e-05,4.838197878309635769e-05,5.826215297144443639e-05
5.200000000000000000e+02,6.488707772067670021e-05,7.633630472625441143e-05,5.789627820984577511e-05,4.677555147214462750e-05,5.463644910930209875e-05
5.210000000000000000e+02,6.866379004499822969e-05,7.319400695415811953e-05,5.835608883453247131e-05,5.608131101886293379e-05,5.801169030661412762e-05
5.220000000000000000e+02,7.039911002815202323e-05,7.425528315307960980e-05,5.743721184170436089e-05,5.468657892793160613e-05,6.246462905024063872e-05
5.230000000000000000e+02,6.823714089376764491e-05,7.146039668592951699e-05,6.244401592181425542e-05,5.016632584553537555e-05,5.650589680095130518e-05
5.240000000000000000e+02,6.544673016917190722e-05,7.185215376259712627e-05,6.100819182874861468e-05,5.204336829622846494e-05,5.721666285884996483e-05
5.250000000000000000e+02,6.793282832862068688e-05,6.637614982096806671e-05,5.837499576111238042e-05,5.162855481122274881e-05,5.291948340935270778e-05
5.260000000000000000e+02,6.858708251933354205e-05,6.955319456480868467e-05,5.680351442183262378e-05,5.342075448511174329e-05,5.289458475266073378e-05
5.270000000000000000e+02,7.028940383735360342e-05,7.533445461904708651e-05,6.044307731245535109e-05,5.353616998182708642e-05,5.039726177025194431e-05
5.280000000000000000e+02,7.531739963784200853e-05,8.069056914605798880e-05,6.491431467681163525e-05,5.703072340834669518e-05,5.187734314693326354e-05
5.290000000000000000e+02,6.320301374740378009e-05,7.047499228718390185e-05,5.945013935304555019e-05,5.193574775186338144e-05,5.149494273182231296e-05
5.300000000000000000e+02,6.932724757813257810e-05,7.381623912949830668e-05,5.503468898238050855e-05,5.553681643999386353e-05,5.039299550735343303e-05
5.310000000000000000e+02,6.408466112239885604e-05,6.903519720846684748e-05,5.546532938283110781e-05,5.974440493317079159e-05,5.296002074473005194e-05
5.320000000000000000e+02,6.090796520485941556e-05,6.605374231405392038e-05,6.268557029409649317e-05,5.931191451513662116e-05,4.693070881300887010e-05
5.330000000000000000e+02,5.656582143864774537e-05,7.244792129212918042e-05,6.048957888071804234e-05,5.973464570618869374e-05,4.820382185621863158e-05
5.340000000000000000e+02,6.940731340154826512e-05,7.513987595086923932e-05,5.407715942873370096e-05,6.232496319635849602e-05,5.419604382239651130e-05
5.350000000000000000e+02,5.349155928924265169e-05,7.874889394987594216e-05,5.137887246886574388e-05,5.880730290386271264e-05,4.719820693477316809e-05
5.360000000000000000e+02,5.445933732128871441e-05,7.334392853186599837e-05,5.820668467426681758e-05,5.680832919752187848e-05,4.843046544511508955e-05
5.370000000000000000e+02,5.115550625567344412e-05,8.769626299398591840e-05,5.436531793023835490e-05,5.652301383995972373e-05,4.741311700295902654e-05
5.380000000000000000e+02,5.506785515718704005e-05,8.429253610353626414e-05,5.941011853349831284e-05,6.156184756334059927e-05,4.903305400749680132e-05
5.390000000000000000e+02,5.028739867762865856e-05,9.395518703536609451e-05,6.221595384514611027e-05,6.042880533352334993e-05,5.474332018584604498e-05
5.400000000000000000e+02,4.624940233677321544e-05,9.469953734930758316e-05,5.954522158924113739e-05,6.463932619182877204e-05,4.201469623121845132e-05
5.410000000000000000e+02,4.440305107933362194e-05,9.091735880950579940e-05,5.782670547149759699e-05,6.662560477244117152e-05,4.779186843517635452e-05
5.420000000000000000e+02,5.074695726858813316e-05,9.623648993650757433e-05,5.383004165271376706e-05,6.333741168607076588e-05,4.496286788824299663e-05
5.430000000000000000e+02,5.181918105301441813e-05,9.574573702741950854e-05,5.514552122820592928e-05,6.561189835152525518e-05,4.578172761338095142e-05
5.440000000000000000e+02,5.198245727633388213e-05,1.004614228425904088e-04,5.445093564671044106e-05,6.336570064768842769e-05,5.370940491222775393e-05
5.450000000000000000e+02,5.083898698587940856e-05,1.008054023344806538e-04,5.699783130364011186e-05,6.610092873871042940e-05,4.907274611609668824e-05
5.460000000000000000e+02,5.356712207327252173e-05,9.460122103199797294e-05,5.390170203289912365e-05,6.605060113473726346e-05,4.586212301105341282e-05
5.470000000000000000e+02,5.810012901386052420e-05,9.947022823353357524e-05,5.176816554386398650e-05,6.615897385930935570e-05,5.013947900456283691e-05
5.480000000000000000e+02,5.563980243405985959e-05,9.993416203113447693e-05,5.771282811084521569e-05,6.969208969975770884e-05,4.653650399100150992e-05
5.490000000000000000e+02,4.691928685529589416e-05,1.014795474201246606e-04,5.457417918630635967e-05,5.851517253285809517e-05,4.639898258418373445e-05
5.500000000000000000e+02,5.060454240124467873e-05,1.011232734361433572e-04,5.547440864750452505e-05,6.086353700118785071e-05,4.686205643555929612e-05
5.510000000000000000e+02,5.227061826684753498e-05,9.318225677079627900e-05,5.502495617182301402e-05,6.197406996111265443e-05,4.688373363670450544e-05
5.520000000000000000e+02,5.139509564155986254e-05,9.287022706794267890e-05,5.522584335682090284e-05,5.577655530741854051e-05,4.524613257117504617e-05
5.530000000000000000e+02,5.402511195984338599e-05,9.502102389091771073e-05,5.389472928951644093e-05,6.414315960945327078e-05,4.747749834566050708e-05
5.540000000000000000e+02,5.043530487480740732e-05,9.347301984652389706e-05,6.348565285041463113e-05,6.722556352489750253e-05,5.010970248242596625e-05
5.550000000000000000e+02,5.067041964146312694e-05,8.780038903577480625e-05,5.538154077122658947e-05,6.957962885600910141e-05,5.268618931064672495e-05
5.560000000000000000e+02,4.767247932668805532e-05,9.212235662514611789e-05,6.351570880469559199e-05,6.810908751408994988e-05,4.671883386198061316e-05
5.570000000000000000e+02,4.549942642395610193e-05,8.082812092358171441e-05,5.692571706250593166e-05,7.348759181191599765e-05,4.408831078483999022e-05
5.580000000000000000e+02,4.407039029818982101e-05,7.744388542207936155e-05,5.931926593316649843e-05,6.714052287037919342e-05,4.574417060787538958e-05
5.590000000000000000e+02,4.511461729550525490e-05,8.325296775335555566e-05,6.109822565847355946e-05,7.516239303095861857e-05,4.171088300486403000e-05
5.600000000000000000e+02,4.702109406884424914e-05,8.519333143830465360e-05,6.418776177685714401e-05,6.726513524979438330e-05,4.430660152132670504e-05
5.610000000000000000e+02,5.219484330531987126e-05,8.885232921485020086e-05,5.920700795158939655e-05,6.519096065360496794e-05,4.329730475161053249e-05
5.620000000000000000e+02,5.953240723777231125e-05,8.929675324609309683e-05,5.850004919949469695e-05,6.175765579052860943e-05,4.581528173075444244e-05
5.630000000000000000e+02,4.787997055699655391e-05,8.479343393974492216e-05,5.758978241887646732e-05,6.580075603235258086e-05,5.010591351861659604e-05
5.640000000000000000e+02,5.177776064835271086e-05,9.051333728327115580e-05,5.834674140148266019e-05,7.313085468729774163e-05,5.132615933556294863e-05
5.650000000000000000e+02,4.945015043078537786e-05,9.860174566467261315e-05,6.328236217512106521e-05,7.681472421383617188e-05,4.270316998966627864e-05
5.660000000000000000e+02,4.792825530097744036e-05,9.825815156860873145e-05,6.186960320875289909e-05,6.398542518515348831e-05,4.505475280680570904e-05
5.670000000000000000e+02,4.556759003448984657e-05,9.541447700733840520e-05,6.021872263228811306e-05,7.099210303695979718e-05,3.949028023486622629e-05
5.680000000000000000e+02,5.130339677339446069e-05,9.766131008537293212e-05,5.892913307115055233e-05,6.697067887195817804e-05,4.835043468054411875e-05
5.690000000000000000e+02,5.216250932726929079e-05,9.476429307908595945e-05,5.415004827502567508e-05,6.806612408905010625e-05,5.241868965433216232e-05
5.700000000000000000e+02,5.232123155607393272e-05,9.625547004077361635e-05,5.926242015918958828e-05,7.066765196861446441e-05,4.038805510264698029e-05
5.710000000000000000e+02,5.248083605791098449e-05,1.003892610890178005e-04,6.442288584063149415e-05,7.330333967070501444e-05,4.381854047108557637e-05
5.720000000000000000e+02,5.010628009394224591e-05,9.845423653531693020e-05,5.274058908955048253e-05,7.100076639909858045e-05,4.842206357313916243e-05
5.730000000000000000e+02,5.214323452795710523e-05,9.678727974493650521e-05,5.402116757824426685e-05,6.293764934350853935e-05,5.259351071440487857e-05
5.740000000000000000e+02,5.471117605326814015e-05,9.225248289101983801e-05,5.629635683657152612e-05,6.594910601565029395e-05,4.972100095335107994e-05
5.750000000000000000e+02,6.521674441162250702e-05,9.001405330899547863e-05,5.624359121980671006e-05,6.077678415750131791e-05,5.013430783062933216e-05
5.760000000000000000e+02,6.089914263818219098e-05,8.950655851247546479e-05,6.015088732802542637e-05,6.257995973435459547e-05,4.568553435846389732e-05
5.770000000000000000e+02,5.018728445249642789e-05,9.178106809049069170e-05,6.704214869868163618e-05,6.200553354207549717e-05,5.402540900001362445e-05
5.780000000000000000e+02,4.840512571013810827e-05,8.972682662444775303e-05,6.848290860816952375e-05,6.485770657205236489e-05,4.894592943582853906e-05
5.790000000000000000e+02,4.720808579095070456e-05,8.979458445246280007e-05,5.569286832740605320e-05,6.336549229346566392e-05,4.939231490630469068e-05
5.800000000000000000e+02,5.496845161356844756e-05,1.008018151833489640e-04,6.267401680726258917e-05,6.038280697562292687e-05,5.182161056260792265e-05
5.810000000000000000e+02,4.633116454910712889e-05,8.871072981753158615e-05,5.896775210845195403e-05,5.900464554020601327e-05,4.730439604827552103e-05
5.820000000000000000e+02,5.132999060708520744e-05,8.865663471990803401e-05,6.672503400151352793e-05,5.686673201077407924e-05,4.917515084446044682e-05
5.830000000000000000e+02,5.218428726427859488e-05,8.735175089180646779e-05,6.295999307615041118e-05,6.345557586551198170e-05,5.273314363152259432e-05
5.840000000000000000e+02,6.054223986740048247e-05,9.244444536604667917e-05,6.386995594109823315e-05,5.901184575696216683e-05,5.654102261276605645e-05
5.850000000000000000e+02,5.652410518841577414e-05,8.855675869834378489e-05,6.152346684240583841e-05,6.470684606874055333e-05,5.312738362639457534e-05
5.860000000000000000e+02,6.444024671437009744e-05,9.221444281359847395e-05,6.170276118466766491e-05,6.511742928583252876e-05,4.857661986024108813e-05
5.870000000000000000e+02,6.332453859025921616e-05,9.775183182558766504e-05,5.983034157652777907e-05,7.235569279517850561e-05,5.585619401404784412e-05
5.880000000000000000e+02,6.186195956736639801e-05,8.995322665195093492e-05,6.035505178181299613e-05,6.777099730681523937e-05,5.285064805016226330e-05
5.890000000000000000e+02,6.460805414809644986e-05,9.869944729867796696e-05,6.325904287696193506e-05,6.643835785347107503e-05,5.234751767435597003e-05
5.900000000000000000e+02,6.640134841973122093e-05,9.442900404166287842e-05,6.306824329527227491e-05,6.404299286333348107e-05,4.962387731632933452e-05
5.910000000000000000e+02,6.260265740787307465e-05,9.823080002169248814e-05,6.308789718012519643e-05,6.400457523725311404e-05,5.267605265413255466e-05
5.920000000000000000e+02,6.477343304067684215e-05,1.079551513089027637e-04,6.293677070634551285e-05,6.686915004328053413e-05,4.623998444164278965e-05
5.930000000000000000e+02,6.220225807396229101e-05,1.045041627317777611e-04,6.331282471250254673e-05,6.595835686507012241e-05,4.980706364687836896e-05
5.940000000000000000e+02,6.305930221239819389e-05,1.088559274201594818e-04,6.732604585180101964e-05,7.247765905737946213e-05,4.600815266131430548e-05
5.950000000000000000e+02,6.358242236348399246e-05,1.051124702780015241e-04,7.170745193540994933e-05,6.520620356686990249e-05,4.342852773875360839e-05
5.960000000000000000e+02,6.138217378903743082e-05,1.061927975564147530e-04,6.668927403763458273e-05,5.990273087885800152e-05,4.461000728261943493e-05
5.970000000000000000e+02,5.734872744767027797e-05,1.081548506204343951e-04,6.624205448646502958e-05,6.630038357813283767e-05,4.404673444424744844e-05
5.980000000000000000e+02,5.065482469890358885e-05,1.090799962290001091e-04,7.107201059486367711e-05,6.493125247530873168e-05,4.720308741745782299e-05
5.990000000000000000e+02,4.965220061603492496e-05,1.024240576602553077e-04,6.779444609827933732e-05,6.522419607879470504e-05,4.662693550372409845e-05
6.000000000000000000e+02,5.176859077304918344e-05,1.100499381323505332e-04,6.417239880740499558e-05,7.225170136582192981e-05,4.772458096435894248e-05
6.010000000000000000e+02,5.179950703970703785e-05,1.096948833927413602e-04,6.834840594316382578e-05,6.639208717418298988e-05,4.993855503976352139e-05
6.020000000000000000e+02,5.862575156301286228e-05,1.073963688472678868e-04,7.194235293994655223e-05,6.508325514864576888e-05,5.016966883497619989e-05
6.030000000000000000e+02,5.756810498325215519e-05,1.049888884092631258e-04,7.226369782120656282e-05,6.828462726449213704e-05,4.978057379945166616e-05
6.040000000000000000e+02,5.634659515796336393e-05,1.065060787925897756e-04,7.093179007966465832e-05,6.999220227321689691e-05,4.281670628514255839e-05
6.050000000000000000e+02,6.071918579042545616e-05,1.055831798428830126e-04,6.724719855422112147e-05,7.327692315062250827e-05,4.599083731515740681e-05
6.060000000000000000e+02,5.500152477833086806e-05,1.000153773361711629e-04,6.831668579798666485e-05,6.698213681310960510e-05,4.012712009293650794e-05
6.070000000000000000e+02,6.344238955047210027e-05,1.049604541990545314e-04,7.306584634447776949e-05,7.359407127571770957e-05,4.877567180971986716e-05
6.080000000000000000e+02,5.564148020920089976e-05,1.085179097747301924e-04,6.770048837345665760e-05,7.393334185568090078e-05,4.395465189566127862e-05
6.090000000000000000e+02,5.679855318352355908e-05,1.140022641742399756e-04,6.297633468799190837e-05,7.207496961580961425e-05,4.498238035244295219e-05
6.100000000000000000e+02,6.699879908311778820e-05,1.130166134051258098e-04,6.772995771364698214e-05,6.559935627026280969e-05,4.851916327530680917e-05
6.110000000000000000e+02,6.190980871789708573e-05,1.079197462776626537e-04,6.448832275429694505e-05,7.789806217883832318e-05,4.733801019496386431e-05
6.120000000000000000e+02,5.733381015904370770e-05,1.013011958947984681e-04,6.677788325293310123e-05,7.143951763544098554e-05,4.247885028452191847e-05
6.130000000000000000e+02,5.146204495687367597e-05,1.073218882323700996e-04,7.021621875591410600e-05,6.430359029041543550e-05,3.874897403977062282e-05
6.140000000000000000e+02,5.113885706453658031e-05,1.152660365182356372e-04,6.431862451194980679e-05,6.628365225791466031e-05,4.000110255786282210e-05
6.150000000000000000e+02,4.980725414094333559e-05,1.147706281379168303e-04,8.149825455816550601e-05,6.532787350865820741e-05,4.079210208551842243e-05
6.160000000000000000e+02,5.373378613904300494e-05,1.183919759043527975e-04,6.441596636419522071e-05,6.325307943977342973e-05,3.775557417817765327e-05
6.170000000000000000e+02,5.126035749802859698e-05,1.256201848914839658e-04,6.107934899513001170e-05,7.672608840869621361e-05,5.012502675405539065e-05
6.180000000000000000e+02,5.202043283403234852e-05,1.252465490038101592e-04,6.206929130969651709e-05,6.308015628053720292e-05,3.906692569966008222e-05
6.190000000000000000e+02,5.506644846409169958e-05,1.239825500795044277e-04,6.262633200260214750e-05,6.723059823754429232e-05,3.953009184232136874e-05
6.200000000000000000e+02,5.180169254015432045e-05,1.212567485434634662e-04,5.679063358710045861e-05,6.362119104841301720e-05,4.598968482760756871e-05
6.210000000000000000e+02,4.676560173588750757e-05,1.239531957395456629e-04,6.279159879618578799e-05,6.216989689200591584e-05,4.365836530662026149e-05
6.220000000000000000e+02,5.404785096008168921e-05,1.324261609347843205e-04,6.046563357409162620e-05,7.052850364663854066e-05,4.043777108242441187e-05
6.230000000000000000e+02,5.001225771772421780e-05,1.187389574750508103e-04,6.456160725176740556e-05,7.570597523076649793e-05,4.324025555868526993e-05
6.240000000000000000e+02,5.660961648301654492e-05,1.294365477479963999e-04,5.688436256823248272e-05,6.923708794237537489e-05,3.935106993990800106e-05
6.250000000000000000e+02,5.510747163051110675e-05,1.311841259147294991e-04,5.971238947766188687e-05,7.324890026849661950e-05,4.385012866492399297e-05
6.260000000000000000e+02,5.461167678688649829e-05,1.284293233220212826e-04,5.637286833981569600e-05,6.853371991166756771e-05,4.526870248533487739e-05
6.270000000000000000e+02,5.790011640516290470e-05,1.328564637536056026e-04,6.091264137619845087e-05,6.842467451306788462e-05,4.139521641099985771e-05
6.280000000000000000e+02,6.047881409498856442e-05,1.262694432211386442e-04,5.909793770353388709e-05,7.322405575482804352e-05,4.550107380163481707e-05
6.290000000000000000e+02,5.439566939713369464e-05,1.298248763068610145e-04,5.805513049494948064e-05,6.605533680625885751e-05,4.396592072830607378e-05
6.300000000000000000e+02,5.797728439305149806e-05,1.310017052911227609e-04,5.882546886082362647e-05,6.589015742974879686e-05,4.367738088284500719e-05
6.310000000000000000e+02,5.415569388722563104e-05,1.269937299833712174e-04,6.272784645566797934e-05,6.658539579940114805e-05,4.383908058680496822e-05
6.320000000000000000e+02,5.652945545486787182e-05,1.227773440178880904e-04,7.481379532414678124e-05,7.207941903997205912e-05,4.292742552769457376e-05
6.330000000000000000e+02,5.926629643271397185e-05,1.308636402681528921e-04,6.771030980778913744e-05,7.121531917153589575e-05,4.482884073131465641e-05
6.340000000000000000e+02,5.541091780481011142e-05,1.345689965986940351e-04,6.741600201465303144e-05,7.630849387296745334e-05,4.253193162639945513e-05
6.350000000000000000e+02,6.157531184713960215e-05,1.316628746810266648e-04,7.045000710192983462e-05,8.504072810233687107e-05,4.469215893143640983e-05
6.360000000000000000e+02,5.517797408249869306e-05,1.340104499593097742e-04,7.525551629250504249e-05,7.478799808136038507e-05,4.801120532238467575e-05
6.370000000000000000e+02,4.612923790547895919e-05,1.230480104034148425e-04,7.010877479085575459e-05,7.995727986143119637e-05,4.675902772599549451e-05
6.380000000000000000e+02,4.344180362336746981e-05,1.226455849707708268e-04,6.521926197622374133e-05,7.640164248645664458e-05,4.725030689101128445e-05
6.390000000000000000e+02,4.502517280158269131e-05,1.221007868311696498e-04,7.798959642635328038e-05,7.557265833957327317e-05,4.116176299162610519e-05
6.400000000000000000e+02,4.916654846576218318e-05,1.126531879015457704e-04,7.568255684875513367e-05,7.934045222568464339e-05,4.267458256690392915e-05
6.410000000000000000e+02,5.410964638952187045e-05,1.105471960122228481e-04,6.814574883895474500e-05,7.933632250511912787e-05,4.121051104843953539e-05
6.420000000000000000e+02,4.868583503592205375e-05,1.149622464988730997e-04,7.067748272882035110e-05,7.352709481556196636e-05,4.196999393690781233e-05
6.430000000000000000e+02,5.458668716551429156e-05,1.019436348829172445e-04,7.448576670510131947e-05,7.120629464707484146e-05,4.114478733319160142e-05
6.440000000000000000e+02,5.685114504050403639e-05,9.084586455276877359e-05,7.448083753991419087e-05,7.322430411094149605e-05,4.044341858788769173e-05
6.450000000000000000e+02,5.698137000331726654e-05,8.204059837857435866e-05,6.965208998366279047e-05,8.322450689446370120e-05,3.551148324609787466e-05
6.460000000000000000e+02,5.738076344641296345e-05,8.659791740206479460e-05,7.786870588055716524e-05,7.565682856847111282e-05,3.745078037176163832e-05
6.470000000000000000e+02,6.214673329774100807e-05,9.051925328529275561e-05,6.779980391513618088e-05,7.181667233424615659e-05,3.645675326668929017e-05
6.480000000000000000e+02,6.208951710995336271e-05,8.781701400151220582e-05,7.384898727569311205e-05,7.231812537566995047e-05,3.729018193510125201e-05
6.490000000000000000e+02,5.788915952431583634e-05,8.259747316641252723e-05,6.927459336081298602e-05,8.112851924624298050e-05,4.008734920990519868e-05
6.500000000000000000e+02,5.295598289567493566e-05,8.736796319375184083e-05,6.946092985815610632e-05,8.114846636042560846e-05,3.856470624885588450e-05
6.510000000000000000e+02,5.477184181668093288e-05,8.441844057260894374e-05,7.100640208634878547e-05,8.786500768864780042e-05,3.406588018339817836e-05
6.520000000000000000e+02,5.056508172374130083e-05,8.654907591421068247e-05,7.931650160197811772e-05,7.213656835425297231e-05,3.587457041109853861e-05
6.530000000000000000e+02,4.677507319084117654e-05,9.354131045447022785e-05,8.088475556644603159e-05,7.948408538704931914e-05,4.333086747343450895e-05
6.540000000000000000e+02,4.197234611724720565e-05,9.358379565349572715e-05,8.381491121511874809e-05,8.208747963733831199e-05,3.604838760029593914e-05
6.550000000000000000e+02,5.273107838343893405e-05,1.013364145686646012e-04,8.400054657076161391e-05,7.599141732028691365e-05,3.727728907865213159e-05
6.560000000000000000e+02,4.629184506188543935e-05,1.055237970963851524e-04,8.038168406554468959e-05,8.215085752982798084e-05,3.624076466901549054e-05
6.570000000000000000e+02,4.751412748071892622e-05,1.094414963970224974e-04,8.104301383637935174e-05,8.071536283826841185e-05,3.502673802624478583e-05
6.580000000000000000e+02,5.005678428904314359e-05,1.077690258525221267e-04,8.758585308588084928e-05,7.654000342449673866e-05,3.243026466748233361e-05
6.590000000000000000e+02,5.123027109876776564e-05,1.109336194299315181e-04,8.375932157900223274e-05,8.269789108505953834e-05,4.130101746113723493e-05
6.600000000000000000e+02,4.596367160270009578e-05,1.227044951026545760e-04,8.376243317487208628e-05,7.288346657297051223e-05,3.768412526938824669e-05
6.610000000000000000e+02,5.014033938433026805e-05,1.182748413198764226e-04,7.960002979889857500e-05,7.963523681553397182e-05,3.228256403198237479e-05
6.620000000000000000e+02,5.303927595690094421e-05,1.232561723972791512e-04,8.238589559772524495e-05,7.834760953251418414e-05,3.766142895900159715e-05
6.630000000000000000e+02,4.996932614598215139e-05,1.277978771060395147e-04,8.585624080836851135e-05,7.988932931368708523e-05,3.448302381381385118e-05
6.640000000000000000e+02,5.283074930362285926e-05,1.247477018884168842e-04,8.526336179082161237e-05,8.274611397884878983e-05,3.271199018162196381e-05
6.650000000000000000e+02,4.504480953193557013e-05,1.242908428149558375e-04,7.606005761573442214e-05,8.099825727192477842e-05,3.208888961381273219e-05
6.660000000000000000e+02,4.507845707490965026e-05,1.415786166721888506e-04,9.448188644400890013e-05,8.070462488285468083e-05,3.261381052876988207e-05
6.670000000000000000e+02,4.711992500106010340e-05,1.278715019157328214e-04,8.790301306771386436e-05,8.256838867992666309e-05,2.771980577598309736e-05
6.680000000000000000e+02,4.862150553208710591e-05,1.242164840996595743e-04,8.018832130129993629e-05,7.698361463126524029e-05,3.395420281104843951e-05
6.690000000000000000e+02,5.901413850040171383e-05,1.222895294570314206e-04,8.048383726688701501e-05,7.719717908039047671e-05,3.901487019764005026e-05
6.700000000000000000e+02,5.519275933918432742e-05,1.173055117511534462e-04,8.050375389023756156e-05,7.058003638449328321e-05,3.530188330358452475e-05
6.710000000000000000e+02,5.525730933420014424e-05,1.095152177840175156e-04,7.776354763511239554e-05,7.342157551704087126e-05,3.079868555544429398e-05
6.720000000000000000e+02,5.496427290274663591e-05,1.083134539318075795e-04,7.935312854334686250e-05,7.936790919615965834e-05,3.500389189836639048e-05
6.730000000000000000e+02,5.877305094581508627e-05,1.107716046591100678e-04,8.123735440457302559e-05,7.204785752856768255e-05,3.355315007147474660e-05
6.740000000000000000e+02,6.425961831857396334e-05,1.001849977928515045e-04,7.605336519078687019e-05,7.695436720911441597e-05,2.979618456711019547e-05
6.750000000000000000e+02,5.273139828387840566e-05,1.128635727692950397e-04,7.691675242083029218e-05,7.416052890163449263e-05,3.550496002824310438e-05
6.760000000000000000e+02,4.935718473975114762e-05,1.096890479974632626e-04,7.185608978066415631e-05,7.573619253886665348e-05,3.707127294139134221e-05
6.770000000000000000e+02,5.650673238433157053e-05,1.058325882615784863e-04,7.452815691266767573e-05,7.742361336593450716e-05,3.425427804515379648e-05
6.780000000000000000e+02,5.955219411679646413e-05,1.167112825997129733e-04,7.951224159707948047e-05,7.722997593229141700e-05,4.179202682930149848e-05
6.790000000000000000e+02,6.137501501313202823e-05,1.096358285113119280e-04,6.867123891762805243e-05,7.903972902489897479e-05,4.017967928227061947e-05
6.800000000000000000e+02,5.437115728601504827e-05,1.146310224598989791e-04,6.754769478578559472e-05,7.522180750196838517e-05,4.117478784537720315e-05
6.810000000000000000e+02,6.018790473860669010e-05,1.048395218723463529e-04,7.256335582384032534e-05,7.457892955786693534e-05,4.174136245993498306e-05
6.820000000000000000e+02,5.893787672595074412e-05,1.066231428781261314e-04,7.184437758889217207e-05,7.954267585952301545e-05,3.065078132258314270e-05
6.830000000000000000e+02,5.321300873695200551e-05,1.002166498151879637e-04,6.946764228821233900e-05,7.526843639682478937e-05,3.540202409280102103e-05
6.840000000000000000e+02,4.341763779747154217e-05,9.810177264735209235e-05,7.318177541282278042e-05,7.518625811064882924e-05,3.414375468835384453e-05
6.850000000000000000e+02,5.096432891027458112e-05,1.005960108784176299e-04,7.215493596202104953e-05,7.482088649157780935e-05,3.849390781274220075e-05
6.860000000000000000e+02,3.999000738585944958e-05,9.711472301532353413e-05,6.945736582975037265e-05,7.534880103299279597e-05,4.322009646573476971e-05
6.870000000000000000e+02,3.586706370473091710e-05,9.954461090933008904e-05,8.030128464930896826e-05,7.329102433295542340e-05,4.698092895749628184e-05
6.880000000000000000e+02,4.440309718245494253e-05,1.105442166998704678e-04,7.846968694180667114e-05,7.879178905445538561e-05,5.260119490646530949e-05
6.890000000000000000e+02,4.658029379756012389e-05,1.126386010045221653e-04,7.498832428420865170e-05,8.543936580229782862e-05,3.893637714214026602e-05
6.900000000000000000e+02,4.789596588028466329e-05,1.206731399387983572e-04,7.947677508013395453e-05,8.241371406025876922e-05,3.956567616014705635e-05
6.910000000000000000e+02,4.852873311245176069e-05,1.164778819423561984e-04,8.098216155660864501e-05,7.992889078911602496e-05,3.849148672940838622e-05
6.920000000000000000e+02,4.813645175638647800e-05,1.199278078768406530e-04,7.440365853916830474e-05,7.331600971083318541e-05,3.794261684497701737e-05
6.930000000000000000e+02,4.907739571513580756e-05,1.267315245927491674e-04,7.930403685996179064e-05,8.022304865251683736e-05,3.923092539936945400e-05
6.940000000000000000e+02,4.380177596430279152e-05,1.272197964318211305e-04,7.609781025907924601e-05,8.360028551690490417e-05,3.946928516118664021e-05
6.950000000000000000e+02,4.091919461757242971e-05,1.309228529923212037e-04,8.341916027843065962e-05,7.777669665887110284e-05,4.559975728457565936e-05
6.960000000000000000e+02,3.934228513513549075e-05,1.343836448075563794e-04,8.292481778249261026e-05,7.870121548403385958e-05,4.396905766990144571e-05
6.970000000000000000e+02,4.183524510614766712e-05,1.391791929857832955e-04,8.443172730665526871e-05,7.577957981730332193e-05,4.637601370549582214e-05
6.980000000000000000e+02,3.541611867563521088e-05,1.319309229863563360e-04,9.722093074759907694e-05,8.116473755526154577e-05,4.877726722685160610e-05
6.990000000000000000e+02,3.360026695109485928e-05,1.207775237225261478e-04,8.863517974089241136e-05,7.908848322035755274e-05,4.370197113034990366e-05
7.000000000000000000e+02,4.146565045137773353e-05,1.247934677817141846e-04,8.979978391021603557e-05,8.090511974434555498e-05,4.679021960340978836e-05
7.010000000000000000e+02,4.858429490905979975e-05,1.222704705308164108e-04,9.121887049001742298e-05,8.632698378296943531e-05,4.434085566307199855e-05
7.020000000000000000e+02,5.079819994002754413e-05,1.163688085200620392e-04,8.738616787262731833e-05,8.555063949611252383e-05,4.617785383753680861e-05
7.030000000000000000e+02,5.103890677116140751e-05,1.260945735048757399e-04,8.402731780554617558e-05,9.324314847802828154e-05,4.737425635792380518e-05
7.040000000000000000e+02,5.762294153310865141e-05,1.124802997877205613e-04,8.429342915683424309e-05,7.836717889930788772e-05,4.391190478358897309e-05
7.050000000000000000e+02,5.626762332400225830e-05,1.141484559455951953e-04,8.885352124188283796e-05,8.033459141576493323e-05,5.438846207583836190e-05
7.060000000000000000e+02,5.995436627581618438e-05,1.058750523191820392e-04,8.672489011751771670e-05,8.233278350955330893e-05,4.579536190141286767e-05
7.070000000000000000e+02,5.885162015795142310e-05,1.092914214640972048e-04,9.572739842655941800e-05,7.847948070394128450e-05,5.013775381124130348e-05
7.080000000000000000e+02,5.693881230717234843e-05,9.851406733274448158e-05,9.079899149744274922e-05,8.429828663769622921e-05,4.929046683299631582e-05
7.090000000000000000e+02,6.267356533029566634e-05,9.908220417564894689e-05,8.332850633541166729e-05,8.595608138095567341e-05,4.440512212289249305e-05
7.100000000000000000e+02,6.227554253834810538e-05,9.282186600068076388e-05,8.607676794625263028e-05,9.009730435416418715e-05,4.262725354398089195e-05
7.110000000000000000e+02,6.140258127540487720e-05,9.138973413980178151e-05,8.544170960056440833e-05,8.021088051213265402e-05,5.001252241276787913e-05
7.120000000000000000e+02,6.805423831168777582e-05,9.281168156571872885e-05,8.825036125892360417e-05,8.063278903958082111e-05,4.899275816450110455e-05
7.130000000000000000e+02,6.311669019820609350e-05,9.056069005286548901e-05,8.836165175185595189e-05,8.113511287455299481e-05,4.463477725691333831e-05
7.140000000000000000e+02,6.271576065508543962e-05,8.610526088315140214e-05,8.369498946991793531e-05,7.753906895535678245e-05,5.004552565068820513e-05
7.150000000000000000e+02,6.959755938540368447e-05,8.271316089314417752e-05,8.763475105166840251e-05,8.216790832016318546e-05,5.017168029108898253e-05
7.160000000000000000e+02,6.109706894741329108e-05,8.315124179247845859e-05,8.263250548301570575e-05,8.079894170798240793e-05,5.347208235439993018e-05
7.170000000000000000e+02,6.410071158935437552e-05,7.877965598024339045e-05,8.345378452734308894e-05,7.857707161029736653e-05,5.007991864436345253e-05
7.180000000000000000e+02,5.773331116221136483e-05,8.537015281440130110e-05,8.366774874146720720e-05,7.831304787109250043e-05,5.337290974272157484e-05
7.190000000000000000e+02,5.587815195196021989e-05,8.562782251619882601e-05,8.239399642206990393e-05,7.601508460408634704e-05,4.499727383655560686e-05
7.200000000000000000e+02,4.840717787246706649e-05,8.941882912472109979e-05,8.557573315626232358e-05,7.900149527195754473e-05,4.636714065242575344e-05
7.210000000000000000e+02,4.916976311708509684e-05,9.124711455388290204e-05,8.667088787184251686e-05,7.113756574850249592e-05,4.878618782344634752e-05
7.220000000000000000e+02,6.115826120955958345e-05,9.134807957400514766e-05,7.971977139431540849e-05,7.451877215003399613e-05,5.097355361927125017e-05
7.230000000000000000e+02,5.635455711627823661e-05,8.942868316152985386e-05,8.314580631685331014e-05,7.600307019905994110e-05,5.009668669075928449e-05
7.240000000000000000e+02,5.702642002447522174e-05,9.695522499852948783e-05,7.760355435548760283e-05,7.863670588381665993e-05,4.674309603502901922e-05
7.250000000000000000e+02,5.061421848417957392e-05,9.703984654818587074e-05,8.019447320006811708e-05,7.672213013032447293e-05,5.060523940081385064e-05
7.260000000000000000e+02,6.846164153084810522e-05,9.539524955803901918e-05,7.259019785854636808e-05,7.934924577202018270e-05,5.280233249294052911e-05
7.270000000000000000e+02,4.836113507966643965e-05,9.795470968243513710e-05,7.091725484642541488e-05,7.593937513006299156e-05,4.324912589237506211e-05
7.280000000000000000e+02,5.550885430938290455e-05,9.506422690375160300e-05,6.940614927763988362e-05,7.519058258587119070e-05,4.513900802127768230e-05
7.290000000000000000e+02,5.246994343821587137e-05,9.440555800832584055e-05,7.329059207084043237e-05,7.941666501087851771e-05,4.197627232060963109e-05
7.300000000000000000e+02,4.786186457272911809e-05,9.855860866070376147e-05,7.060163896577265064e-05,7.456710929820697942e-05,4.284037111379479512e-05
7.310000000000000000e+02,4.853124657377971829e-05,9.324562548140846729e-05,7.062687925429855795e-05,7.667616879958316645e-05,4.189946306654146468e-05
7.320000000000000000e+02,5.123030845499698671e-05,9.552668065448965962e-05,8.333499184132175941e-05,7.301534186388014547e-05,4.572341269970525701e-05
7.330000000000000000e+02,5.464762923590438248e-05,9.400794655134436795e-05,8.029577529511389145e-05,7.124217621812256596e-05,5.168445893466433461e-05
7.340000000000000000e+02,5.690766348720455170e-05,9.478226273462730944e-05,7.416121047165713520e-05,7.571165798403445280e-05,3.573662445099934359e-05
7.350000000000000000e+02,5.806804102004292645e-05,9.729853670292776258e-05,7.459417149668912117e-05,8.043094288245900003e-05,4.007662797356204010e-05
7.360000000000000000e+02,5.672449268523394039e-05,1.064532877035340164e-04,6.991642463194391865e-05,7.577155491289566669e-05,4.309471937558040366e-05
7.370000000000000000e+02,5.550265202858284397e-05,9.835665786128711119e-05,7.357434355848013752e-05,7.602835837783317174e-05,4.090234381537438679e-05
7.380000000000000000e+02,5.466997002989693044e-05,9.542694799880013790e-05,7.520961401841219640e-05,8.082441254253502905e-05,4.152661083045572354e-05
7.390000000000000000e+02,5.820302930714671419e-05,9.788853508441164308e-05,7.385829981931824051e-05,7.640691023891310607e-05,4.221243294300069948e-05
7.400000000000000000e+02,4.872340042538780835e-05,1.024931406872209294e-04,7.622686899200203925e-05,7.134960280696933665e-05,4.840385906113020553e-05
7.410000000000000000e+02,5.230172061587712307e-05,1.058635005100061477e-04,7.972881898010708568e-05,7.466385418331000778e-05,4.126632101775218331e-05
7.420000000000000000e+02,5.247606132130488987e-05,1.033782549387796124e-04,8.873815829668618704e-05,7.427203164844797811e-05,3.968016579325439608e-05
7.430000000000000000e+02,4.878535332175637507e-05,1.114515473442656557e-04,8.550825059194799849e-05,6.993087149553822712e-05,3.684205284892883014e-05
7.440000000000000000e+02,4.433313276230865796e-05,1.206081017165461233e-04,9.581657401003251806e-05,7.165629423300234890e-05,3.654906618699715892e-05
7.450000000000000000e+02,4.245716284956291275e-05,1.229243524609735516e-04,8.249067431520540339e-05,7.743446008623422472e-05,3.932398896144828626e-05
7.460000000000000000e+02,4.142761762682134474e-05,1.312225950632628368e-04,8.226412575484953749e-05,7.391059006789379993e-05,4.057480916430655782e-05
7.470000000000000000e+02,4.012680051013184368e-05,1.255533816233445066e-04,7.724454514157486074e-05,8.144869663229137302e-05,3.876531693047802207e-05
7.480000000000000000e+02,4.432442517288137651e-05,1.161164706329209650e-04,8.948361156513318093e-05,7.454612679413941123e-05,4.418178551457430103e-05
7.490000000000000000e+02,4.463149098521412839e-05,1.205605916254626209e-04,8.540641885479427486e-05,8.563341321232709191e-05,4.727116608382875285e-05


==> figs/sim/train_loss_edge_07_mal_3_out_max_talwar_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.894713851399764337e+00,9.972802985292432254e+00,9.922710488309046895e+00,9.907942577063082013e+00,9.876637301397614976e+00
1.000000000000000000e+00,7.999417343045807982e+00,8.038344394037750362e+00,7.777306911693617764e+00,8.348931131952753049e+00,8.347525114406295188e+00
2.000000000000000000e+00,7.151395266433164366e+00,7.227018879861498490e+00,6.955651124927673123e+00,7.576087887409585164e+00,7.758032054799123500e+00
3.000000000000000000e+00,6.250911385052602576e+00,6.384026750152951735e+00,6.209966933016456636e+00,6.881778396734025804e+00,7.085050260966873736e+00
4.000000000000000000e+00,5.480892370106306366e+00,5.586503998836778173e+00,5.359539437439510223e+00,6.264872286195765305e+00,6.580448878678705427e+00
5.000000000000000000e+00,4.678239528096215238e+00,4.840229170741419118e+00,4.736118924177477929e+00,5.650509304134383015e+00,6.140597572862459330e+00
6.000000000000000000e+00,4.022248495581555616e+00,4.171469857962438965e+00,4.111967409277628605e+00,5.042122850439424653e+00,5.644519808178184661e+00
7.000000000000000000e+00,3.560377729987054707e+00,3.630237194196056727e+00,3.566530795389091679e+00,4.478889577794371135e+00,5.223643795088046105e+00
8.000000000000000000e+00,3.028907853516620285e+00,3.007794395071774041e+00,3.071781387444449507e+00,3.935630427867915060e+00,4.911005969935188453e+00
9.000000000000000000e+00,2.442830448324319725e+00,2.514685982453432445e+00,2.630456156942750479e+00,3.475726853836533792e+00,4.452716567431380668e+00
1.000000000000000000e+01,1.984799103968452716e+00,2.164260692809093278e+00,2.200339139269380517e+00,3.056230688239571780e+00,4.095817446330904055e+00
1.100000000000000000e+01,1.651180219058459020e+00,1.757759530241121304e+00,1.808197413863684488e+00,2.659684246237491223e+00,3.664679479772073645e+00
1.200000000000000000e+01,1.312167256617689848e+00,1.471093199963902531e+00,1.459612539167434164e+00,2.284464147451172433e+00,3.232662459275459810e+00
1.300000000000000000e+01,1.047145414918035478e+00,1.187891006698484020e+00,1.147783707458098768e+00,1.909780986567641392e+00,2.923507093756126718e+00
1.400000000000000000e+01,7.984079960137080434e-01,9.503115858209495448e-01,9.583442365315211209e-01,1.576576179163714730e+00,2.552714167732919925e+00
1.500000000000000000e+01,6.062252087238217957e-01,7.007074619005564386e-01,7.606744731476938748e-01,1.366480961908974834e+00,2.216091688366139678e+00
1.600000000000000000e+01,4.621694969826304344e-01,5.196125516662790655e-01,6.042767600991275634e-01,1.218365875405156729e+00,2.026910090186383684e+00
1.700000000000000000e+01,3.535008426258591241e-01,3.997721184032125841e-01,4.384167100560759645e-01,1.009207713947794183e+00,1.830751074210946516e+00
1.800000000000000000e+01,2.653160100349607475e-01,3.023608706222650211e-01,3.328459216287733557e-01,8.637250992685949758e-01,1.650895097695415981e+00
1.900000000000000000e+01,1.778929688204249349e-01,2.095250772340859768e-01,2.382634275265185231e-01,7.493888980730183391e-01,1.554200031781750813e+00
2.000000000000000000e+01,1.147481588239529504e-01,1.616263932701631489e-01,1.698615041730505704e-01,6.497247772233220031e-01,1.399736005423649399e+00
2.100000000000000000e+01,8.979392919775153192e-02,1.179975441751355270e-01,1.130412268324166858e-01,5.369717877789178528e-01,1.285551817800489438e+00
2.200000000000000000e+01,6.974166182774588219e-02,8.507660341368095125e-02,8.596611288942757056e-02,4.422235252333404087e-01,1.199766188639718845e+00
2.300000000000000000e+01,5.520893740011501016e-02,6.002318443050069785e-02,6.503895188498076685e-02,3.513207761298908771e-01,1.062543274258398229e+00
2.400000000000000000e+01,4.278218318139126453e-02,4.527131334832745768e-02,5.041872131012103964e-02,2.801263438833428987e-01,9.512429057162973267e-01
2.500000000000000000e+01,2.885862611324907512e-02,3.406841104669711129e-02,3.938794815977708641e-02,2.364769165384873473e-01,8.569382942842619366e-01
2.600000000000000000e+01,2.020296744355742913e-02,2.761769720385587323e-02,3.189797177936670725e-02,2.037018810279104253e-01,7.114023250946237553e-01
2.700000000000000000e+01,1.365229105906817786e-02,2.062205545518724925e-02,2.538914728011321120e-02,1.600041884527925173e-01,6.039597148329911569e-01
2.800000000000000000e+01,1.020587720053678371e-02,1.435240883111532639e-02,1.955636447085151719e-02,1.344930860577542298e-01,5.043197326973144490e-01
2.900000000000000000e+01,7.417268110352259747e-03,1.101794031562641774e-02,1.509022278534344341e-02,9.851352817615188773e-02,4.341503887512447868e-01
3.000000000000000000e+01,5.601240604884760721e-03,8.677333036565149094e-03,1.156939216933561276e-02,7.943640036346943933e-02,3.973491272834126509e-01
3.100000000000000000e+01,4.250554977683895785e-03,6.755317765662183227e-03,8.688714047912382554e-03,6.448896457771435831e-02,3.648778938439588559e-01
3.200000000000000000e+01,2.959314560463055521e-03,5.490737972142833989e-03,6.995199089767201173e-03,5.387707638857297532e-02,3.096684151651843964e-01
3.300000000000000000e+01,2.168727576495665943e-03,4.310157888197663212e-03,5.553960811040536960e-03,4.473185690908221268e-02,2.784740547460843318e-01
3.400000000000000000e+01,1.657339274676372654e-03,3.466261235901102467e-03,4.662716598027305537e-03,3.777542000194866745e-02,2.455162035246538643e-01
3.500000000000000000e+01,1.169540617173780994e-03,2.827149279047924679e-03,3.379415764969251335e-03,3.199360472888235218e-02,2.136841087885623658e-01
3.600000000000000000e+01,8.228981706519533645e-04,1.978745854962604689e-03,2.951078525056050061e-03,2.938149441067705592e-02,1.908926726071463742e-01
3.700000000000000000e+01,6.474288428084395974e-04,1.549456793834891322e-03,2.478761766162795865e-03,2.452430191759791267e-02,1.717669331099115348e-01
3.800000000000000000e+01,5.285181214959022711e-04,1.283003063165755187e-03,2.063979131251003629e-03,1.918872078961875172e-02,1.563048872121225452e-01
3.900000000000000000e+01,3.852195297026073106e-04,1.088511403045444581e-03,1.646267577361304468e-03,1.518792597624263330e-02,1.393548676721174662e-01
4.000000000000000000e+01,3.249602640887916394e-04,9.358477215853922004e-04,1.365849758153903082e-03,1.205181102471986065e-02,1.275573376163201544e-01
4.100000000000000000e+01,2.971164375964452375e-04,7.857091451459741194e-04,1.156171147228879370e-03,9.667523153993440310e-03,1.173109360379545052e-01
4.200000000000000000e+01,2.460202686579426867e-04,6.491427319624820669e-04,1.029330786131876785e-03,7.679488550897062282e-03,1.067843511158785841e-01
4.300000000000000000e+01,2.056963917065335323e-04,5.314616207323652475e-04,9.781628243084039553e-04,6.103648358042335076e-03,9.660036093238000277e-02
4.400000000000000000e+01,1.796305084772464866e-04,4.532395250563814315e-04,9.397896852805232015e-04,4.522093371838176168e-03,7.934139566537934396e-02
4.500000000000000000e+01,1.548787125609241144e-04,3.833799009945737524e-04,8.737067304744883245e-04,3.788141513144771544e-03,6.888485023260026985e-02
4.600000000000000000e+01,1.252572274590413315e-04,3.309817571877093911e-04,7.925731136579905467e-04,3.154280854589353034e-03,6.149334753896040784e-02
4.700000000000000000e+01,1.140506235094429499e-04,3.100296646658673438e-04,7.522241087243308755e-04,2.596358771938866994e-03,5.477110875988677741e-02
4.800000000000000000e+01,9.017591748539111052e-05,2.712658079114804721e-04,6.992091251413201647e-04,2.055876060260808380e-03,4.836399501331256623e-02
4.900000000000000000e+01,8.728054887641167880e-05,2.387800279023410965e-04,7.074220859342172929e-04,1.803669627764792338e-03,4.482504211878635125e-02
5.000000000000000000e+01,8.111619328421415531e-05,2.210281026183702480e-04,6.759358515550095703e-04,1.592708395511177599e-03,3.940849574681493106e-02
5.100000000000000000e+01,8.098540317746927286e-05,1.953299975711031422e-04,6.632833171970053954e-04,1.332339435891172208e-03,3.473794506661598280e-02
5.200000000000000000e+01,8.518028885295958474e-05,1.889317654798494672e-04,5.980467203665629228e-04,1.155722890528565472e-03,3.091948234348085300e-02
5.300000000000000000e+01,7.322786845720408166e-05,1.747716942227528492e-04,6.551749022097874686e-04,9.773271014391626821e-04,2.581719700554008234e-02
5.400000000000000000e+01,8.120747601281230743e-05,1.751621680488035793e-04,6.397667803714757184e-04,7.772602680078399828e-04,2.139644286609421187e-02
5.500000000000000000e+01,7.595885640310218179e-05,1.682307519187409284e-04,6.519637587469873097e-04,6.991601523254065143e-04,1.830655228633792930e-02
5.600000000000000000e+01,7.171434778596719184e-05,1.702059724588700362e-04,6.627263201037791873e-04,5.483873585860887800e-04,1.498321212636954947e-02
5.700000000000000000e+01,7.114710656563882907e-05,1.723359738593499557e-04,6.620058712841769832e-04,4.613173337014719877e-04,1.308456298706273113e-02
5.800000000000000000e+01,7.665527291456086800e-05,1.639029278838188830e-04,7.078693653782552886e-04,4.090302826266212222e-04,1.162997517089214838e-02
5.900000000000000000e+01,7.737512600813900576e-05,1.622653933649464975e-04,7.564370871565584409e-04,3.631219377908667667e-04,1.013516766351396647e-02
6.000000000000000000e+01,7.296451191751707199e-05,1.551489941016281904e-04,7.642761898664085507e-04,3.407881645384192026e-04,8.923380683398485225e-03
6.100000000000000000e+01,8.098768234021669343e-05,1.551458035736752450e-04,7.852210160960160223e-04,2.843131474637994316e-04,7.589462132561397567e-03
6.200000000000000000e+01,8.208568540235550159e-05,1.634412701664311740e-04,8.200360811257967342e-04,2.591792765671563359e-04,6.595441785033351323e-03
6.300000000000000000e+01,7.683389347201696751e-05,1.652059177188469619e-04,8.438169949525065050e-04,2.133338860156319683e-04,5.983144545794738534e-03
6.400000000000000000e+01,7.980255849671102908e-05,1.739524756838584096e-04,8.721972745141526318e-04,1.937648650545131801e-04,5.172899814418929765e-03
6.500000000000000000e+01,8.120712131642893183e-05,1.701086750335312203e-04,8.957338522226354627e-04,1.806612718656674943e-04,4.818741103186141572e-03
6.600000000000000000e+01,8.232042605726963558e-05,1.653331906753541247e-04,9.704194160138346348e-04,1.789947789531121103e-04,4.195480665317941060e-03
6.700000000000000000e+01,7.821540535013493667e-05,1.668867132927909225e-04,1.000879488004313700e-03,1.652274676139375842e-04,3.622242180653212351e-03
6.800000000000000000e+01,7.722750615157814025e-05,1.603499160334198592e-04,1.076136116746173599e-03,1.603170592067160172e-04,3.266766339926951979e-03
6.900000000000000000e+01,7.802022377945139198e-05,1.639535634061495273e-04,1.160043014803546768e-03,1.474876947601400090e-04,2.799796554229017076e-03
7.000000000000000000e+01,7.592188850757963792e-05,1.504388914961296564e-04,1.180226544710172298e-03,1.359122645180343980e-04,2.128965127733084550e-03
7.100000000000000000e+01,7.895204127184030085e-05,1.567041095619225999e-04,1.238035200414322468e-03,1.294570465162347972e-04,1.828336780009376383e-03
7.200000000000000000e+01,7.607748110782797113e-05,1.627458124190406252e-04,1.275668370101956661e-03,1.253653030031109950e-04,1.700928586263139586e-03
7.300000000000000000e+01,7.581822321012232635e-05,1.561498026941832151e-04,1.318822852601542195e-03,1.141418007444272575e-04,1.437070331647860577e-03
7.400000000000000000e+01,7.464134791501653154e-05,1.528813238454995727e-04,1.329585575654657070e-03,1.034370400783135580e-04,1.209518353597949236e-03
7.500000000000000000e+01,8.186482393213179165e-05,1.444106128455358018e-04,1.354697212701094777e-03,9.598478357175643794e-05,1.016004910113332826e-03
7.600000000000000000e+01,7.760214474117343997e-05,1.376318611916449441e-04,1.378401810023133223e-03,8.774124627564106049e-05,9.133601176741779071e-04
7.700000000000000000e+01,8.170601658596954309e-05,1.473499136275258081e-04,1.418419935430903500e-03,8.289886270684831970e-05,7.864828832020442917e-04
7.800000000000000000e+01,8.030742133446899800e-05,1.420639131648471221e-04,1.464692218167695792e-03,7.818663887915189292e-05,6.635703480134536036e-04
7.900000000000000000e+01,8.548770008920403285e-05,1.458459185466054464e-04,1.529430779720453160e-03,7.509568057317839163e-05,5.358747291374088562e-04
8.000000000000000000e+01,8.246936063216470103e-05,1.511180266025036190e-04,1.647551689302084732e-03,7.863620853787445242e-05,4.700743273055030258e-04
8.100000000000000000e+01,8.220613059606307615e-05,1.641879676751445416e-04,1.598879958166543602e-03,7.720009873357636110e-05,4.260217321966353055e-04
8.200000000000000000e+01,8.020097392913427825e-05,1.620830748932933218e-04,1.761741756246992807e-03,8.090563670248851480e-05,3.625824782224063014e-04
8.300000000000000000e+01,9.046711419069541904e-05,1.469003144889402535e-04,1.700846625265373113e-03,7.446955187062620496e-05,3.166048884531980079e-04
8.400000000000000000e+01,9.116119946117606787e-05,1.390877370406329305e-04,1.876202323071507472e-03,7.543651387220684512e-05,2.733759393307444441e-04
8.500000000000000000e+01,9.022888239573756408e-05,1.451237248989434292e-04,2.019592212367138373e-03,8.230516536589238541e-05,2.438885307300964200e-04
8.600000000000000000e+01,8.905313399698577825e-05,1.339093672959590364e-04,1.941463854329028571e-03,8.114197602870909520e-05,2.167025181258885880e-04
8.700000000000000000e+01,9.529291812038209741e-05,1.237145640499148769e-04,2.020425905358669283e-03,8.131810226041924494e-05,2.011661078353821352e-04
8.800000000000000000e+01,9.626032530374306617e-05,1.140883687605898089e-04,2.119151287540033124e-03,8.906595685953533348e-05,1.799923675782633126e-04
8.900000000000000000e+01,9.605767689924160635e-05,1.069638141983908497e-04,2.216058487091165929e-03,7.717797694895001115e-05,1.705166245161704452e-04
9.000000000000000000e+01,9.318654610201981825e-05,1.116362878301746520e-04,2.315135696085102168e-03,8.541809287176960197e-05,1.573529896838898878e-04
9.100000000000000000e+01,9.663372924983981704e-05,1.058695576220403112e-04,2.354547763827152806e-03,8.522774498320728753e-05,1.561263881850738500e-04
9.200000000000000000e+01,8.911778426978766987e-05,1.079647932631377927e-04,2.355369356528802527e-03,9.111489012225693074e-05,1.493883501009207748e-04
9.300000000000000000e+01,9.028462162519179657e-05,1.104738545875116884e-04,2.544325994606966290e-03,9.075074067166344349e-05,1.222031218952590592e-04
9.400000000000000000e+01,9.546414430960936670e-05,1.196623729735613040e-04,2.538686920597110763e-03,8.763706687087147174e-05,1.084846303452957628e-04
9.500000000000000000e+01,8.910443767473630317e-05,1.110650471959351293e-04,2.617190547601677686e-03,9.227317060955808614e-05,9.493015738071264309e-05
9.600000000000000000e+01,8.996629480551021629e-05,1.132829053285266951e-04,2.755119034861919225e-03,9.545613319039691902e-05,8.398115979479925386e-05
9.700000000000000000e+01,8.223108546523416607e-05,1.135806755778734356e-04,2.797058623845050107e-03,1.024516593569613221e-04,8.211939076285812433e-05
9.800000000000000000e+01,8.929492087028645386e-05,1.148139351930810292e-04,2.779772809838987335e-03,8.584812399903274382e-05,7.050169702793596116e-05
9.900000000000000000e+01,8.597783857877683289e-05,1.140573228473051870e-04,2.952738071767657679e-03,9.694687886718789116e-05,6.365745315228821255e-05
1.000000000000000000e+02,8.429024961931208537e-05,1.160579552861307207e-04,3.104421754083430685e-03,8.407659636455733221e-05,5.578223193791753687e-05
1.010000000000000000e+02,8.468266858907558259e-05,1.122915824001147200e-04,3.404741291603619047e-03,8.186877684712712266e-05,5.713605959156708991e-05
1.020000000000000000e+02,8.859072553280000761e-05,1.185281080526845443e-04,3.437243675308176982e-03,9.293777041519124538e-05,5.197469188555903230e-05
1.030000000000000000e+02,8.882043495095359731e-05,1.152431469847448042e-04,3.592619284147891001e-03,9.451405699800741189e-05,4.885162079781846245e-05
1.040000000000000000e+02,9.247604307516255062e-05,1.237422298531187792e-04,3.798537594087769698e-03,9.232371888734380860e-05,4.152948778224363480e-05
1.050000000000000000e+02,9.193135838236887736e-05,1.193054518588976265e-04,3.903247318480129735e-03,8.248022304124802417e-05,4.402527712854542585e-05
1.060000000000000000e+02,9.734917226700279258e-05,1.206164802824982729e-04,3.992522640088091990e-03,8.169058731244405180e-05,4.148346767962607373e-05
1.070000000000000000e+02,1.014351124225543188e-04,1.224104482445698139e-04,4.010563000275357837e-03,8.826543964735034109e-05,4.206703780329501541e-05
1.080000000000000000e+02,1.071729313840696918e-04,1.247607432448560871e-04,4.262685517422593051e-03,8.740558808240095345e-05,3.590728069269299993e-05
1.090000000000000000e+02,9.513778358405389213e-05,1.311677079389728107e-04,4.428729261275465845e-03,8.018317747349179569e-05,3.801893733279548826e-05
1.100000000000000000e+02,8.991175948347418512e-05,1.312844073859675831e-04,4.798985805094746482e-03,8.436583590898383278e-05,3.403538889079626983e-05
1.110000000000000000e+02,9.411913069912181129e-05,1.449206043679929223e-04,4.823739381537461846e-03,8.658564529440138102e-05,3.091182482262144759e-05
1.120000000000000000e+02,8.097145619267998029e-05,1.320600023988482974e-04,4.968014296713119116e-03,9.622803228159781952e-05,3.099761510905185702e-05
1.130000000000000000e+02,8.097817267693763199e-05,1.385366046261493622e-04,5.177130912067728907e-03,8.804900484182809350e-05,3.277002734769496328e-05
1.140000000000000000e+02,8.805562814107048553e-05,1.557349482239622773e-04,5.326852657751901532e-03,8.857159593134156239e-05,2.766867616033064081e-05
1.150000000000000000e+02,7.687451249360766070e-05,1.418339314264160933e-04,5.484275779140679319e-03,9.390082347926487216e-05,2.853801512747722313e-05
1.160000000000000000e+02,8.446241459447723088e-05,1.406995008378375545e-04,5.582569643946988514e-03,9.146881003196938309e-05,2.576245663543641484e-05
1.170000000000000000e+02,7.157105080746184456e-05,1.442550103102346881e-04,5.855703631728048641e-03,8.432177773165516754e-05,2.655345478230763945e-05
1.180000000000000000e+02,7.175383535085178011e-05,1.501499742401213311e-04,6.465176413000595090e-03,9.381034694955214803e-05,2.240653203111619973e-05
1.190000000000000000e+02,7.315046853006990091e-05,1.537798242103871615e-04,6.321946924348287311e-03,9.548662152303322159e-05,2.499727369276172340e-05
1.200000000000000000e+02,7.408644819928422720e-05,1.520377405538342330e-04,6.602009599381730709e-03,9.676646848211234442e-05,2.347885544140559944e-05
1.210000000000000000e+02,7.832982804545363109e-05,1.489483317091977455e-04,7.265018053794758401e-03,9.972533032764907546e-05,2.701461725440612582e-05
1.220000000000000000e+02,8.023762196263106716e-05,1.493636391236563554e-04,7.414565812940310252e-03,9.731026275117127255e-05,1.879109129554468183e-05
1.230000000000000000e+02,8.094026507710072593e-05,1.468525135476239640e-04,7.386195002163087331e-03,1.008562996942519163e-04,2.316382867184607619e-05
1.240000000000000000e+02,7.908337119466590792e-05,1.435718647401218462e-04,7.423987002178944472e-03,1.004001065192383635e-04,2.008137172582191710e-05
1.250000000000000000e+02,7.954298928525282975e-05,1.376036474736164195e-04,7.573668741974848295e-03,1.043401921692055367e-04,1.912150135308099408e-05
1.260000000000000000e+02,7.943288062473019551e-05,1.343005351094328503e-04,8.036188539109589968e-03,1.009459617047347990e-04,1.852068244212468073e-05
1.270000000000000000e+02,7.628278019822243294e-05,1.324473562505090740e-04,8.124144133304977977e-03,9.516577856150121306e-05,2.498726277444518473e-05
1.280000000000000000e+02,8.224381613231024346e-05,1.312955981950247875e-04,8.908543563971194068e-03,9.347153420602438700e-05,1.852243361610828032e-05
1.290000000000000000e+02,8.043896662035532330e-05,1.296560580368311122e-04,9.504264183635924290e-03,9.959304318052364380e-05,1.720058294019111145e-05
1.300000000000000000e+02,8.352787934851058083e-05,1.297438893986813113e-04,9.631400847231019746e-03,1.030129801333767858e-04,2.165340890492029047e-05
1.310000000000000000e+02,7.859361202355863441e-05,1.287881761281584048e-04,9.709460381563284059e-03,1.081965883860114275e-04,2.453631605148220984e-05
1.320000000000000000e+02,8.635927959765865580e-05,1.331071161178032369e-04,1.007884138757042525e-02,9.724463164806351756e-05,2.352027965768499485e-05
1.330000000000000000e+02,8.146910214723579458e-05,1.278888250569876206e-04,9.821807708654595181e-03,1.027547665243266906e-04,2.285948676283844350e-05
1.340000000000000000e+02,8.948407656195200843e-05,1.223699379366838258e-04,1.035782320064759787e-02,1.073561417349599978e-04,3.263484004711880715e-05
1.350000000000000000e+02,8.289197925370750397e-05,1.137716371192309950e-04,1.046128397530177168e-02,9.692043413067619184e-05,2.492299652745444405e-05
1.360000000000000000e+02,8.519427054409778322e-05,1.129476331461765071e-04,1.097998359267138291e-02,1.099615739089676580e-04,2.848679961420241824e-05
1.370000000000000000e+02,8.460777731866819806e-05,1.183048738031544644e-04,1.160979198545120106e-02,9.917112583324172448e-05,2.939325966644368293e-05
1.380000000000000000e+02,9.434379599582154441e-05,1.175165216346085728e-04,1.191791698151978274e-02,1.052829641420283124e-04,2.937517758871965867e-05
1.390000000000000000e+02,8.484085422666431953e-05,1.115381156603367785e-04,1.220696753957328795e-02,1.004951782552776507e-04,2.714316071950051423e-05
1.400000000000000000e+02,8.865182532336035592e-05,1.091923004059580649e-04,1.244445670459548570e-02,1.038943838489458926e-04,3.076056819173444978e-05
1.410000000000000000e+02,8.436278063328472854e-05,1.163151496691439135e-04,1.241249260186616521e-02,1.050008150853543043e-04,2.849614103839215318e-05
1.420000000000000000e+02,8.373876237788291377e-05,1.081541284728704255e-04,1.249927294190567029e-02,1.049034608362475751e-04,2.857193247052247642e-05
1.430000000000000000e+02,8.254814600872073527e-05,1.092912948524871197e-04,1.231353117558608989e-02,1.033623592398003055e-04,3.252363440242600490e-05
1.440000000000000000e+02,7.607682954802186259e-05,1.119321682524487827e-04,1.324487693456666282e-02,1.041432527373320482e-04,3.315221878319452031e-05
1.450000000000000000e+02,7.222063521139521214e-05,1.162172575980280342e-04,1.343405593047697355e-02,9.712424310059919463e-05,3.370651851231087903e-05
1.460000000000000000e+02,7.414547737261134586e-05,1.125673416356720580e-04,1.394251336119167739e-02,1.096443599117868928e-04,3.646669920198686299e-05
1.470000000000000000e+02,8.786016088346837449e-05,1.121850850508421260e-04,1.445252658922491218e-02,1.104927266192268220e-04,3.324711595209528525e-05
1.480000000000000000e+02,6.243908946790277525e-05,1.149824635460205968e-04,1.520146744149741824e-02,9.981974702322204962e-05,3.425329782136277146e-05
1.490000000000000000e+02,6.402400588567669359e-05,1.109959525944503866e-04,1.566723154318439004e-02,1.035116913747913259e-04,3.258582350273986350e-05
1.500000000000000000e+02,5.767652502708386919e-05,1.093452145783935237e-04,1.646035752074548331e-02,1.054184941342573012e-04,3.376075799099709229e-05
1.510000000000000000e+02,6.270598522861714486e-05,1.138052924732901872e-04,1.799373301556250748e-02,1.041435073759755525e-04,3.456975469307010940e-05
1.520000000000000000e+02,5.589533577421423871e-05,1.197664231907813459e-04,1.812235951892260388e-02,1.073627778138686040e-04,3.525218447819611356e-05
1.530000000000000000e+02,5.776281222469314969e-05,1.218454929732271097e-04,1.991010611446164535e-02,1.073750262453598836e-04,3.545617238409626282e-05
1.540000000000000000e+02,6.163272521619855837e-05,1.338284547216517240e-04,1.872081587176221973e-02,1.128720673989613843e-04,3.451623892147814843e-05
1.550000000000000000e+02,6.085167823888237848e-05,1.211184687183175512e-04,1.965049795649487230e-02,1.138085241230157862e-04,3.690410648460318299e-05
1.560000000000000000e+02,7.116089813474779646e-05,1.180653479583293475e-04,2.072357267016600169e-02,1.243946770895787424e-04,3.408145367567172457e-05
1.570000000000000000e+02,6.568455918931626059e-05,1.207760994781370556e-04,2.177828687692695553e-02,1.143616176176864840e-04,3.842040730162032958e-05
1.580000000000000000e+02,6.986843397771558273e-05,1.104161157647887137e-04,2.357242265991110752e-02,1.267662388854118305e-04,3.587524239767603262e-05
1.590000000000000000e+02,7.676362010200499242e-05,1.099195328344571010e-04,2.407283365174683887e-02,1.144323050824569421e-04,3.484070383064086229e-05
1.600000000000000000e+02,7.265130790179430420e-05,1.059108764236427191e-04,2.578134845070445547e-02,1.180596051248983258e-04,3.619439824276149409e-05
1.610000000000000000e+02,7.774353407907774738e-05,1.075675570508805023e-04,2.597770115825193127e-02,1.151860650970837341e-04,3.611456213314934161e-05
1.620000000000000000e+02,7.261286329829363950e-05,1.034236777796015971e-04,2.632233149326368427e-02,1.123996242254898803e-04,3.667601162493649980e-05
1.630000000000000000e+02,6.707546913442552494e-05,1.071206058478324508e-04,2.700145854666402556e-02,1.201762331652922455e-04,3.404211037139059925e-05
1.640000000000000000e+02,7.252560541526342774e-05,1.044825306232288753e-04,2.846906404721860628e-02,1.183733492303717938e-04,3.405384235721786723e-05
1.650000000000000000e+02,7.172176190495260784e-05,1.038032032812941097e-04,2.913395275725116917e-02,1.170967684240853401e-04,3.713593769083534113e-05
1.660000000000000000e+02,7.501291785150243641e-05,9.991359571515090465e-05,3.136109696040312311e-02,1.163388775701212907e-04,3.448313293019644732e-05
1.670000000000000000e+02,7.963651424414130986e-05,1.013122199553517788e-04,3.048527512034460152e-02,1.130414570410520625e-04,4.141965524218083061e-05
1.680000000000000000e+02,7.449873390574790477e-05,9.791103225909036922e-05,3.170968361653114798e-02,1.160642769953978970e-04,3.626381280874557689e-05
1.690000000000000000e+02,7.090380299068499426e-05,1.054761840241225102e-04,3.345617603913930704e-02,1.111857479898503698e-04,3.562218971331354567e-05
1.700000000000000000e+02,7.380219650710007073e-05,9.862183202313801189e-05,3.418497907286921489e-02,1.121837961715055343e-04,3.615009687041315090e-05
1.710000000000000000e+02,7.497302465442334807e-05,9.666421840681671540e-05,3.655248010004485959e-02,1.135375352269152316e-04,3.306708034667149576e-05
1.720000000000000000e+02,7.174678722210448001e-05,1.085423675102337171e-04,3.797888920221315079e-02,1.286162087527076281e-04,3.704715841668093645e-05
1.730000000000000000e+02,7.932984519298802439e-05,1.060692943545271660e-04,3.876514433924349579e-02,1.105242831247466029e-04,4.130072600405654271e-05
1.740000000000000000e+02,8.576691320949514363e-05,1.214788162352542500e-04,4.016023561293458055e-02,1.092254863570563117e-04,4.199880168165304184e-05
1.750000000000000000e+02,7.768623716553069158e-05,1.087316877316224506e-04,4.178226066534707073e-02,1.106816707082680651e-04,3.786017618323533895e-05
1.760000000000000000e+02,8.359321486195447903e-05,1.150230204425284342e-04,4.218588581034277141e-02,1.113664138837622275e-04,3.848219813695763492e-05
1.770000000000000000e+02,8.963842548248557307e-05,1.199640784276256866e-04,4.271155415124705534e-02,1.171283766243647051e-04,3.520668679235505749e-05
1.780000000000000000e+02,9.594194362905206219e-05,1.057782800476525509e-04,4.405386045434245279e-02,1.180032893409732608e-04,3.811808812537176294e-05
1.790000000000000000e+02,8.900559632241122898e-05,1.060681606493973916e-04,4.305925142684696727e-02,1.069311019390450923e-04,3.153677168010737830e-05
1.800000000000000000e+02,8.685298962796128563e-05,9.306280437582081788e-05,4.665015685224005448e-02,1.062131270461730281e-04,3.872393394488415908e-05
1.810000000000000000e+02,9.199940164827946631e-05,1.022345454028128486e-04,4.911448205171076165e-02,1.046925575766133321e-04,3.475168376387838265e-05
1.820000000000000000e+02,9.272949313043898911e-05,9.661216929757188154e-05,4.630864259393963067e-02,1.037315946103012365e-04,3.683534823062384334e-05
1.830000000000000000e+02,1.011722059536257490e-04,1.001374112347130918e-04,4.767330239200939790e-02,1.105433826387169916e-04,4.045198951674322529e-05
1.840000000000000000e+02,9.995644042504192583e-05,9.791934280611869212e-05,5.013523426081700762e-02,1.100597726716445734e-04,4.013170252703535112e-05
1.850000000000000000e+02,9.992631569710752615e-05,9.977006585770720193e-05,5.150753931419860265e-02,1.104293827094426916e-04,4.017158458291536505e-05
1.860000000000000000e+02,1.010587556421471689e-04,1.038471377606819956e-04,5.380247060579212981e-02,1.130746079666122839e-04,4.093844828678694370e-05
1.870000000000000000e+02,9.653536563025699735e-05,9.617326747635157602e-05,5.501625838077783825e-02,1.125645184988366410e-04,4.674853809871759580e-05
1.880000000000000000e+02,9.651979508629171534e-05,9.398807578364642978e-05,5.653833833399946052e-02,1.110123456015132959e-04,4.506776855262017989e-05
1.890000000000000000e+02,9.666512864814347239e-05,9.349367434152711098e-05,5.823970389837329620e-02,1.189384923624414725e-04,5.011163271473328962e-05
1.900000000000000000e+02,9.573595853218375140e-05,9.297836628185951469e-05,5.869120654103177070e-02,1.153024102144017959e-04,5.154929899786608871e-05
1.910000000000000000e+02,1.027184491066979177e-04,9.613907996264270395e-05,5.987828286302843139e-02,1.193668096821642877e-04,4.504060222065842112e-05
1.920000000000000000e+02,9.895213976496286534e-05,9.795910188847845035e-05,5.989047956803550399e-02,1.054739911813262765e-04,4.180930108010905144e-05
1.930000000000000000e+02,1.136071479097555681e-04,8.497369160276324607e-05,6.025936136642828789e-02,1.166668361691769462e-04,4.206555394192790232e-05
1.940000000000000000e+02,1.060395173299033544e-04,8.670932695298283477e-05,6.417195373312978290e-02,1.189165363382205243e-04,4.599385170656056232e-05
1.950000000000000000e+02,1.085789718544560856e-04,8.726877287901224634e-05,6.889341569828477674e-02,1.202976398221311527e-04,4.934062922312687505e-05
1.960000000000000000e+02,1.163300998152649868e-04,9.511074428047994189e-05,6.792467118928924297e-02,1.314555667355499224e-04,4.409976418795480413e-05
1.970000000000000000e+02,1.142463391258230487e-04,9.338976134221077530e-05,7.173973097086250306e-02,1.275120042146804522e-04,4.499052235096279162e-05
1.980000000000000000e+02,1.009362343851183397e-04,9.368782871033154436e-05,7.291919882524111607e-02,1.277682984904826569e-04,4.355169885084109183e-05
1.990000000000000000e+02,9.778070374633074380e-05,8.640693891892592404e-05,7.714121954236285994e-02,1.220120673844915515e-04,4.355852432669227170e-05
2.000000000000000000e+02,9.929936624719637450e-05,8.497865921874847572e-05,8.284838121277948719e-02,1.277165575510608164e-04,5.341162657956921578e-05
2.010000000000000000e+02,9.842235718238168118e-05,8.867451695127037681e-05,8.679783540632513006e-02,1.187436328917712558e-04,4.596744718554646170e-05
2.020000000000000000e+02,9.467163787735266567e-05,8.847142706824850933e-05,8.693316211448987030e-02,1.120340827545085460e-04,5.107414137894839001e-05
2.030000000000000000e+02,1.079180391398981698e-04,8.779152692584002438e-05,9.008459444767036306e-02,1.159759192146392337e-04,4.217571620068749638e-05
2.040000000000000000e+02,1.035363785194531872e-04,9.447924835992438375e-05,9.386619086497938191e-02,1.197010167384160439e-04,4.488090434995317679e-05
2.050000000000000000e+02,1.067837709251007183e-04,9.603584074602267151e-05,9.779562592325075077e-02,1.231186503917180985e-04,4.348371983708965161e-05
2.060000000000000000e+02,1.022049458392348953e-04,9.508537899094449131e-05,1.029295625723088969e-01,1.143655385421604720e-04,4.416304673182658291e-05
2.070000000000000000e+02,9.674255845226742423e-05,9.391067861830304508e-05,1.066752612718592230e-01,1.170404663651813948e-04,4.483744725158889111e-05
2.080000000000000000e+02,9.881799191391316128e-05,9.993799910479328474e-05,1.088650826473056554e-01,1.136547724306380402e-04,5.330874580855571310e-05
2.090000000000000000e+02,9.844486077559277959e-05,1.013580313912187947e-04,1.133198761941819344e-01,1.148980086455031469e-04,4.588243975067740621e-05
2.100000000000000000e+02,1.043771124095149716e-04,1.057960546021474713e-04,1.173744774386901168e-01,1.161556404057906278e-04,4.839567724046478503e-05
2.110000000000000000e+02,9.396745666701011857e-05,1.073353599028159522e-04,1.257077315029330178e-01,1.183576326048152438e-04,4.781207759108063726e-05
2.120000000000000000e+02,1.007950882606634124e-04,1.095119702255731298e-04,1.289899761979751425e-01,1.061693672840258174e-04,4.509698498467162864e-05
2.130000000000000000e+02,9.116986886947842095e-05,1.101749290477460619e-04,1.308333691777802121e-01,1.039044179299564163e-04,4.618379896803581630e-05
2.140000000000000000e+02,8.942933111932838131e-05,1.248720806292791252e-04,1.291550469219128194e-01,1.081270712185444793e-04,4.655497078387416110e-05
2.150000000000000000e+02,8.354844993918586482e-05,1.146784118390975493e-04,1.326850366464945585e-01,1.083929643309611279e-04,4.696867486431166583e-05
2.160000000000000000e+02,8.083311014950300688e-05,1.141321902530245680e-04,1.356621923656456952e-01,1.012206368846690907e-04,5.174776707306261159e-05
2.170000000000000000e+02,8.003629768926767696e-05,1.201223060146583421e-04,1.471873250310945513e-01,1.076837094353688684e-04,5.357943136552467678e-05
2.180000000000000000e+02,8.811700220801021999e-05,1.217739142626017568e-04,1.495162928136923863e-01,1.104232908142321889e-04,4.681172847120773639e-05
2.190000000000000000e+02,8.473046776003023695e-05,1.193555868992390856e-04,1.499466445953283600e-01,1.124515300965356346e-04,4.387657539695055675e-05
2.200000000000000000e+02,8.745319565350850866e-05,1.196823677171998668e-04,1.491560042270636544e-01,1.168902545839456408e-04,4.070747065310076351e-05
2.210000000000000000e+02,8.326928862467664061e-05,1.198650229281561508e-04,1.621495443064850939e-01,1.246059464268256534e-04,4.562106900718454483e-05
2.220000000000000000e+02,9.462230743861876903e-05,1.183773584360059417e-04,1.602360086045262477e-01,1.079796701843882545e-04,4.749451276986338399e-05
2.230000000000000000e+02,8.159761046866442769e-05,1.257187602625720046e-04,1.675839358765455200e-01,1.115034557380711888e-04,5.137841435620682518e-05
2.240000000000000000e+02,8.574892568169456553e-05,1.193504259550115520e-04,1.783238468666581422e-01,1.174118726933182089e-04,4.938868617720970633e-05
2.250000000000000000e+02,9.055647113431763984e-05,1.286272790993470139e-04,1.838087684202912575e-01,1.231801089728312704e-04,5.225106615536212473e-05
2.260000000000000000e+02,8.724470800725026010e-05,1.202787853068487678e-04,1.847246815717933366e-01,1.315466683258215141e-04,4.657608720659567325e-05
2.270000000000000000e+02,8.939262277152248970e-05,1.214653660158715454e-04,1.941871048364928187e-01,1.349288438144968794e-04,5.082329652983386126e-05
2.280000000000000000e+02,8.415934624383947238e-05,1.253169126562703184e-04,2.003786542002865545e-01,1.396941640374738114e-04,4.940518980212083022e-05
2.290000000000000000e+02,8.062286975396570909e-05,1.176152474422487160e-04,2.114371256752604067e-01,1.277067232441364553e-04,4.694415570716259367e-05
2.300000000000000000e+02,8.904746754645476159e-05,1.085363756925250556e-04,2.134769314355263736e-01,1.316463368891129804e-04,5.376726540662346565e-05
2.310000000000000000e+02,8.914954079020098732e-05,1.134821906481064957e-04,2.235630044179859333e-01,1.311622824696767609e-04,5.020652301357397818e-05
2.320000000000000000e+02,7.313096683281283816e-05,1.220401795607450879e-04,2.351614392185298330e-01,1.310289731426550475e-04,4.904402968530785500e-05
2.330000000000000000e+02,7.116146171026738187e-05,1.191834291316418160e-04,2.436666195874944707e-01,1.325063719076480240e-04,4.869672018337212194e-05
2.340000000000000000e+02,7.220082361913959801e-05,1.289066476753975010e-04,2.553086234455709258e-01,1.320659292881609659e-04,5.461637729331503266e-05
2.350000000000000000e+02,7.645622762653125903e-05,1.241646910379312629e-04,2.673540723991757462e-01,1.362956002315396375e-04,5.330302810668818836e-05
2.360000000000000000e+02,7.698878504802664224e-05,1.171521487848270482e-04,2.759345954454157646e-01,1.401759858247197954e-04,5.224483794619150245e-05
2.370000000000000000e+02,7.896675045626633249e-05,1.163290105024028520e-04,2.801046796554451657e-01,1.472299609642790941e-04,5.294446437020816632e-05
2.380000000000000000e+02,7.101899548789258887e-05,1.215928010974698381e-04,3.081281277624092763e-01,1.450833426497322165e-04,5.063520184689362935e-05
2.390000000000000000e+02,7.105142588725854580e-05,1.274721155002378481e-04,3.139690530617069708e-01,1.414734570194253749e-04,4.836417277465088205e-05
2.400000000000000000e+02,7.382014055457020163e-05,1.227957166457516180e-04,3.187299346683173384e-01,1.383987090636251693e-04,5.411120717335737851e-05
2.410000000000000000e+02,7.149175668486051904e-05,1.347074751998356135e-04,3.408966639511238350e-01,1.412508810032520046e-04,4.614864562457743347e-05
2.420000000000000000e+02,7.054452954147194532e-05,1.317827982616481819e-04,3.442586617230659618e-01,1.380135356073841635e-04,4.008592328763604939e-05
2.430000000000000000e+02,6.847240258134323909e-05,1.350751149771234338e-04,3.586472173586119361e-01,1.304721172059597478e-04,4.719496702498826579e-05
2.440000000000000000e+02,6.923685935034118444e-05,1.290583644206755309e-04,3.785423324391082867e-01,1.338572707352270186e-04,4.303858496812473788e-05
2.450000000000000000e+02,6.818285222620623642e-05,1.286205297673648218e-04,3.864653942287837873e-01,1.298061864182242786e-04,5.216126352824979051e-05
2.460000000000000000e+02,7.155942356862343701e-05,1.306920111528997452e-04,4.036846261936994917e-01,1.356627420863176781e-04,4.044447893225555646e-05
2.470000000000000000e+02,7.034375017922478435e-05,1.291139243638772527e-04,4.090951910981678319e-01,1.384268726536408423e-04,5.113861809669106862e-05
2.480000000000000000e+02,8.173624485474650925e-05,1.315237309027494916e-04,4.315991104028388259e-01,1.389363405600585466e-04,3.663869622805293602e-05
2.490000000000000000e+02,6.994573467711262538e-05,1.302831072027554882e-04,4.315661592735774432e-01,1.374481422324880242e-04,4.069889947744265157e-05
2.500000000000000000e+02,6.743553307253513651e-05,1.306403547232104501e-04,4.650006335627699938e-01,1.351535534924730442e-04,4.240617013562264503e-05
2.510000000000000000e+02,7.861992540836304499e-05,1.326107987250635389e-04,4.607204116169955066e-01,1.258005512058124609e-04,4.357482860417594139e-05
2.520000000000000000e+02,7.578463361257448128e-05,1.382505036903181050e-04,4.918878159386910198e-01,1.325587972280661830e-04,3.933110450704546679e-05
2.530000000000000000e+02,7.410977322408474066e-05,1.369984829822090688e-04,4.828451073943577088e-01,1.280316647144230657e-04,4.368297580525926094e-05
2.540000000000000000e+02,7.429604738551365273e-05,1.284474619784869986e-04,4.974821558031824464e-01,1.343343855975120960e-04,4.166181729625684227e-05
2.550000000000000000e+02,7.853565840743037541e-05,1.181807925492162070e-04,5.119483046376241964e-01,1.380188401448600999e-04,4.069715091759018577e-05
2.560000000000000000e+02,7.851805562353320056e-05,1.175554907203446575e-04,5.355632397569177749e-01,1.253711318343064818e-04,4.053580360696695806e-05
2.570000000000000000e+02,8.849722671344650848e-05,1.184564702164658812e-04,5.576538005913498353e-01,1.221643377473657921e-04,3.903558858853184432e-05
2.580000000000000000e+02,8.432768026667147865e-05,1.205770709364895055e-04,5.636024454511210369e-01,1.169458087443286942e-04,4.459003157086804947e-05
2.590000000000000000e+02,7.912734220816286523e-05,1.264898950255055610e-04,5.417018060633914667e-01,1.225292942884648184e-04,3.785432323655246734e-05
2.600000000000000000e+02,7.591047212529566934e-05,1.312910255737431697e-04,5.504695184008294717e-01,1.317795722838299710e-04,3.883722279585111181e-05
2.610000000000000000e+02,7.762040079062337838e-05,1.268980339210745711e-04,5.708061103632322553e-01,1.273820186623586537e-04,4.033728672669933957e-05
2.620000000000000000e+02,7.929210806256747901e-05,1.220313240611892169e-04,5.664426647682493376e-01,1.257088172689213579e-04,3.445432375637214051e-05
2.630000000000000000e+02,7.452578683408983551e-05,1.289373845576591293e-04,5.811444084770953644e-01,1.301022280288943733e-04,3.360054755052743758e-05
2.640000000000000000e+02,9.332826510399794273e-05,1.215336592094162782e-04,5.899358433166153048e-01,1.396186374629238003e-04,3.731574761645095606e-05
2.650000000000000000e+02,8.079693986340341638e-05,1.183182439978835987e-04,5.996054859993639186e-01,1.372616838581919296e-04,3.408165583040911883e-05
2.660000000000000000e+02,8.518279261304773087e-05,1.120423659740632516e-04,5.973754898604289876e-01,1.325567009732298018e-04,3.404289437802798801e-05
2.670000000000000000e+02,8.304337682751850025e-05,1.165587806664092341e-04,6.306554663540873129e-01,1.332851852637872980e-04,4.150442300365764225e-05
2.680000000000000000e+02,8.985826302376764829e-05,1.172203772361601892e-04,6.167013067411872829e-01,1.299132224752419518e-04,3.502247186448759209e-05
2.690000000000000000e+02,8.277203427997648078e-05,1.219796496466640789e-04,6.262866791597346827e-01,1.272452384171174344e-04,3.863337263598776161e-05
2.700000000000000000e+02,8.028034467000288998e-05,1.264996081107305770e-04,6.579125491675061888e-01,1.247284409481297374e-04,3.901671113348825770e-05
2.710000000000000000e+02,8.307908133964314601e-05,1.173854393596851509e-04,6.532688383401979992e-01,1.244616666863374022e-04,3.648711403869686620e-05
2.720000000000000000e+02,8.742580381826403624e-05,1.165445729589542623e-04,6.785069080311717515e-01,1.220031390983811193e-04,3.635130624224380824e-05
2.730000000000000000e+02,8.416749974260451239e-05,1.186320074432201110e-04,6.998417793859794678e-01,1.187211983462166387e-04,3.691584397447211785e-05
2.740000000000000000e+02,9.120985461164021757e-05,1.225590471215509680e-04,7.448165818294271157e-01,1.175200968175360572e-04,3.412396108215531854e-05
2.750000000000000000e+02,7.827663131088069548e-05,1.221657571616185933e-04,7.675494902630926042e-01,1.140355787828672973e-04,4.253764662931480700e-05
2.760000000000000000e+02,6.947546664071158062e-05,1.229695784511486423e-04,7.601398678939719211e-01,1.126421284847189952e-04,4.389334925736232407e-05
2.770000000000000000e+02,6.755829619720099544e-05,1.274456842282889468e-04,7.919528050980573219e-01,1.240948866235713766e-04,3.761793774970101367e-05
2.780000000000000000e+02,6.575297019650871988e-05,1.192110775939392298e-04,7.760109372835963804e-01,1.186033842129896598e-04,4.362275313396501986e-05
2.790000000000000000e+02,7.236732741833229454e-05,1.143436000294872912e-04,7.816122608976434627e-01,1.134170703632753074e-04,4.345034065067476803e-05
2.800000000000000000e+02,7.532809223009806487e-05,1.286047551501967590e-04,7.940858447225253025e-01,1.118528084320669080e-04,4.520131159324591863e-05
2.810000000000000000e+02,7.920307284037253481e-05,1.277514305764171354e-04,7.838264326291857209e-01,1.177966927926599183e-04,4.078385679051610424e-05
2.820000000000000000e+02,8.450480137456306551e-05,1.334238289353306683e-04,8.108412380146838849e-01,1.175445265754193613e-04,4.096744155357434636e-05
2.830000000000000000e+02,7.911361858914389700e-05,1.307981665427115914e-04,8.214611070880430965e-01,1.282805922696583778e-04,4.163673064661033152e-05
2.840000000000000000e+02,8.062663785946000417e-05,1.242801766750956105e-04,8.038483821284705400e-01,1.244124588165584910e-04,4.070426524438452986e-05
2.850000000000000000e+02,7.706744501478901554e-05,1.163592906072707933e-04,8.158176872058310325e-01,1.257238915225444842e-04,4.125958452760869477e-05
2.860000000000000000e+02,8.344345152688781297e-05,1.207607683683109556e-04,8.226546866389612411e-01,1.195977276977622239e-04,3.917410915876828881e-05
2.870000000000000000e+02,8.011915381966883132e-05,1.157406888059320238e-04,8.268521237175519012e-01,1.141968854960762059e-04,4.043139423148822686e-05
2.880000000000000000e+02,8.790857738505408747e-05,1.185124144518212574e-04,8.605123235061254983e-01,1.258521534597267788e-04,4.739504443396214128e-05
2.890000000000000000e+02,8.666824386382998568e-05,1.198530878721015824e-04,8.653143209274620773e-01,1.287524871446121821e-04,3.963147598651239889e-05
2.900000000000000000e+02,7.412325658118223970e-05,1.155694115853034276e-04,8.976986092794572158e-01,1.271621013381185605e-04,4.266480689674168048e-05
2.910000000000000000e+02,6.804076711997009141e-05,1.189770371143872296e-04,9.144709023952787286e-01,1.317684632062832151e-04,3.739931788127037748e-05
2.920000000000000000e+02,7.709159815616484224e-05,1.231119503958266748e-04,9.316960388706410079e-01,1.267412738749085221e-04,4.332363820636064844e-05
2.930000000000000000e+02,6.951889658246557246e-05,1.281363783175448745e-04,9.650414107291829247e-01,1.327882256749735035e-04,3.774348008134253973e-05
2.940000000000000000e+02,7.109648302094928596e-05,1.411181470244438074e-04,9.883513750513661655e-01,1.408788111919578867e-04,4.123496127494963304e-05
2.950000000000000000e+02,7.501809839094430998e-05,1.372789411978603269e-04,1.007070151961565019e+00,1.418188829135358375e-04,4.328677563569804931e-05
2.960000000000000000e+02,7.879518202535962246e-05,1.347606605862639029e-04,1.064791968914327480e+00,1.490059804004628674e-04,4.683005900418812928e-05
2.970000000000000000e+02,7.063292413300725769e-05,1.381068921936234872e-04,1.107100169189445094e+00,1.515152326330149180e-04,5.749766684248758253e-05
2.980000000000000000e+02,7.064214893393039318e-05,1.394708383344323011e-04,1.136569873461834135e+00,1.511970157848097074e-04,3.976262822469323055e-05
2.990000000000000000e+02,7.022845745474626256e-05,1.439346354938919603e-04,1.149402877715097304e+00,1.464318755992621846e-04,4.460377425674622032e-05
3.000000000000000000e+02,7.012796133232246376e-05,1.528941185018339866e-04,1.193630764554919566e+00,1.448723431418663665e-04,4.431485911449151160e-05
3.010000000000000000e+02,7.425329945620617877e-05,1.580729519560231111e-04,1.242600105487730033e+00,1.496290568273606070e-04,4.091587544219343897e-05
3.020000000000000000e+02,7.020464171114682017e-05,1.722565053683400293e-04,1.265191919577442370e+00,1.487551784621343742e-04,4.119881147368609220e-05
3.030000000000000000e+02,7.649041684654189766e-05,1.768716357858357568e-04,1.302310110054510695e+00,1.587590555778284340e-04,4.058463354406072199e-05
3.040000000000000000e+02,7.243962741299014851e-05,1.549149716257858245e-04,1.332082305188667437e+00,1.489305681763308797e-04,4.325901872426207717e-05
3.050000000000000000e+02,7.654373186427587683e-05,1.604992312114195130e-04,1.333084044584117667e+00,1.555691931878211420e-04,5.019610393575124618e-05
3.060000000000000000e+02,8.174542983041543920e-05,1.584755729666653679e-04,1.324472952021944927e+00,1.474079376362347205e-04,4.308094905058901247e-05
3.070000000000000000e+02,8.710641720111045316e-05,1.691141287734065912e-04,1.320840995897153647e+00,1.443848459309338139e-04,4.411461931363991340e-05
3.080000000000000000e+02,8.813846728628060845e-05,1.593644892038392769e-04,1.363255472723007067e+00,1.377893379304051535e-04,4.388035403413148572e-05
3.090000000000000000e+02,8.727729412083551352e-05,1.545042793418271998e-04,1.403033358843357892e+00,1.334513794259972741e-04,4.362228579557481112e-05
3.100000000000000000e+02,9.411956269766985628e-05,1.547042838457857172e-04,1.429467329009458609e+00,1.349378784432087031e-04,4.499981101635519565e-05
3.110000000000000000e+02,9.456244043926087528e-05,1.559371362784833792e-04,1.441785671371283328e+00,1.425977104249076532e-04,4.049025143293416562e-05
3.120000000000000000e+02,9.244986994427772942e-05,1.574665166539368499e-04,1.415767806642848736e+00,1.486975613326224632e-04,4.693210935191594047e-05
3.130000000000000000e+02,9.959203675335981387e-05,1.519728824961319447e-04,1.436047359632121267e+00,1.375828068238549307e-04,5.102246693444723036e-05
3.140000000000000000e+02,9.445516436357159762e-05,1.529286909605076517e-04,1.471716179694084303e+00,1.375897101444367721e-04,5.534654613970069192e-05
3.150000000000000000e+02,9.789125106751672689e-05,1.528552247527237284e-04,1.509448690347215738e+00,1.344299794574510543e-04,4.316730087461362331e-05
3.160000000000000000e+02,9.401096845018663828e-05,1.548123502818077313e-04,1.527006947642635115e+00,1.294666653984810623e-04,4.908340141107636612e-05
3.170000000000000000e+02,9.725874349375551731e-05,1.467265412882223785e-04,1.582801473217660959e+00,1.204939695576001668e-04,3.975182444138081195e-05
3.180000000000000000e+02,9.482432132867923968e-05,1.491125899247824904e-04,1.570690693247163594e+00,1.257619139860555180e-04,3.971215222497992414e-05
3.190000000000000000e+02,1.045007011869492075e-04,1.429062908069322901e-04,1.596169407839881593e+00,1.197236120370481771e-04,4.026308459881278168e-05
3.200000000000000000e+02,9.178415225608027583e-05,1.358369370700884815e-04,1.618069627543504030e+00,1.293349622932815635e-04,4.214483392661616534e-05
3.210000000000000000e+02,9.272131875015521274e-05,1.441122146729201248e-04,1.659791233286726619e+00,1.201466419938901353e-04,4.505318067282715333e-05
3.220000000000000000e+02,9.779157128309012847e-05,1.542770887282829406e-04,1.676502067417406039e+00,1.149901633543670698e-04,3.771525157136856876e-05
3.230000000000000000e+02,1.066117799446431036e-04,1.528814922507892859e-04,1.696979546718285548e+00,1.261607968221500897e-04,3.944681644774128415e-05
3.240000000000000000e+02,1.023844691790953831e-04,1.553490703369853065e-04,1.786239472157982622e+00,1.260880262060615209e-04,4.547966063761510469e-05
3.250000000000000000e+02,9.771297337068940436e-05,1.506951937247924533e-04,1.796936037977098444e+00,1.303599637217933704e-04,4.311879577412192077e-05
3.260000000000000000e+02,1.021069194522272738e-04,1.525187173173625510e-04,1.768785177441163370e+00,1.298535774922893182e-04,4.388203959282410693e-05
3.270000000000000000e+02,1.008905057923170645e-04,1.474641890790717724e-04,1.815329849143007213e+00,1.337689227878247067e-04,4.290927849359693624e-05
3.280000000000000000e+02,1.036300631024333896e-04,1.507001535993035546e-04,1.865893198877039971e+00,1.366878668156434884e-04,4.427988671384941455e-05
3.290000000000000000e+02,1.144644804254024706e-04,1.475434997773028556e-04,1.871640446330119278e+00,1.360312298979149404e-04,4.583976030692049619e-05
3.300000000000000000e+02,1.059411371484575426e-04,1.506075049055866089e-04,1.893060263687821099e+00,1.369082930910980878e-04,4.724805523681485653e-05
3.310000000000000000e+02,1.141040621345235095e-04,1.564837612929581567e-04,1.917690750391460863e+00,1.402594529950063063e-04,4.303301083863342313e-05
3.320000000000000000e+02,1.075932209085861402e-04,1.514395899496756570e-04,1.964581796671205360e+00,1.455759320663219114e-04,4.779017701739274315e-05
3.330000000000000000e+02,1.041072028888923029e-04,1.514689446000527795e-04,1.997459617010389987e+00,1.404787852277156190e-04,4.077691654946757893e-05
3.340000000000000000e+02,9.922432184927831855e-05,1.567096042067728234e-04,1.950339941889130735e+00,1.427869118924007807e-04,4.167224902917876506e-05
3.350000000000000000e+02,9.136906719986459535e-05,1.563945509120978627e-04,2.004714223032136644e+00,1.394018179177169969e-04,4.741258550744475997e-05
3.360000000000000000e+02,9.483264306875405225e-05,1.546679596603484086e-04,2.050517900372518465e+00,1.472897317348342838e-04,4.136613629213137244e-05
3.370000000000000000e+02,1.007593612819546181e-04,1.484804769898984134e-04,2.061162124488239655e+00,1.456304966249710731e-04,4.161954922543564805e-05
3.380000000000000000e+02,9.514077583983038267e-05,1.507269009785039415e-04,2.104866414995295365e+00,1.433853794164940965e-04,4.709055094742620184e-05
3.390000000000000000e+02,1.013327791322682359e-04,1.470294504591906914e-04,2.120222424184865062e+00,1.356925764346428309e-04,4.183789143352711903e-05
3.400000000000000000e+02,9.206133273786942794e-05,1.512967963605005295e-04,2.152877911315431270e+00,1.299703495922788221e-04,4.539010195026005334e-05
3.410000000000000000e+02,8.793876252599641674e-05,1.553451500886371406e-04,2.147349303069170823e+00,1.343200045913484075e-04,4.189408663013427514e-05
3.420000000000000000e+02,8.598189389108501501e-05,1.586013463644730948e-04,2.123572331194175433e+00,1.393916791826432799e-04,5.130372774142522019e-05
3.430000000000000000e+02,7.763792666004576404e-05,1.626477571262663346e-04,2.135519331179604130e+00,1.462648916906728047e-04,4.444963215088915121e-05
3.440000000000000000e+02,7.631054065959652633e-05,1.570885133850286053e-04,2.093224176125815461e+00,1.338005789057739037e-04,4.226338478374724872e-05
3.450000000000000000e+02,8.278824899832226691e-05,1.557724884316824543e-04,2.095762446016897318e+00,1.358379782908647471e-04,3.615342347762506847e-05
3.460000000000000000e+02,8.654699846100122329e-05,1.544598606058045220e-04,2.139006608118893649e+00,1.417366097460348584e-04,4.177509335889784126e-05
3.470000000000000000e+02,8.511825144374984831e-05,1.525110212486913142e-04,2.105303042355260779e+00,1.410892877724556627e-04,4.028872616712586563e-05
3.480000000000000000e+02,9.645956783765896603e-05,1.509088436384420362e-04,2.140606258405725271e+00,1.406393230938274286e-04,4.152895624054409041e-05
3.490000000000000000e+02,9.304705130130930257e-05,1.470636879998821200e-04,2.124766291231459103e+00,1.427623840098979358e-04,4.188884483002919268e-05
3.500000000000000000e+02,9.380057670094199551e-05,1.343858859662594440e-04,2.169174921810226309e+00,1.439425638812830144e-04,4.473136813831768421e-05
3.510000000000000000e+02,9.490200262551873323e-05,1.437719806923754007e-04,2.153980082693586873e+00,1.429514620182592566e-04,4.315047984293496341e-05
3.520000000000000000e+02,9.698417390091584878e-05,1.512526319735751912e-04,2.160993817269109218e+00,1.418353950877193626e-04,4.583039119510079473e-05
3.530000000000000000e+02,8.813302729560046345e-05,1.398083043255837765e-04,2.165283100474652223e+00,1.424939263845459436e-04,4.543193685480062527e-05
3.540000000000000000e+02,8.404549867135902019e-05,1.444900709077767686e-04,2.165525134747155356e+00,1.504328772501395406e-04,4.561262773539187521e-05
3.550000000000000000e+02,9.164446652321078801e-05,1.501089674269540097e-04,2.195351073356404559e+00,1.496121091746349663e-04,4.592096109112819846e-05
3.560000000000000000e+02,8.740256887906916461e-05,1.469933675436463361e-04,2.265075483372466891e+00,1.510796891692756105e-04,5.243596863702126853e-05
3.570000000000000000e+02,8.737738160180530400e-05,1.499732957386257226e-04,2.296797003328836517e+00,1.517906764015863885e-04,4.833222178790563817e-05
3.580000000000000000e+02,9.061808807830917800e-05,1.503397170008469175e-04,2.359615088433767216e+00,1.522232321580219150e-04,5.016966057458382977e-05
3.590000000000000000e+02,8.695399408387149975e-05,1.491335927964465569e-04,2.396757345041661935e+00,1.550471298428224287e-04,5.445025543748815977e-05
3.600000000000000000e+02,8.453650304018900385e-05,1.500820927753387934e-04,2.483927567395593616e+00,1.492216045279048942e-04,4.515768596502489629e-05
3.610000000000000000e+02,8.824717230559997461e-05,1.574158453337970442e-04,2.475047898819453085e+00,1.540847389213118035e-04,4.536808525834601369e-05
3.620000000000000000e+02,9.267794965139852792e-05,1.494194915576674276e-04,2.464461580266439800e+00,1.604775755322807029e-04,4.356200084798533823e-05
3.630000000000000000e+02,9.267971025950227926e-05,1.596666256995504796e-04,2.427652743179828487e+00,1.615942303109241251e-04,4.420020797712975735e-05
3.640000000000000000e+02,9.092972698054868630e-05,1.584755175971785945e-04,2.468463698625106506e+00,1.616158629811348391e-04,4.789364832080700296e-05
3.650000000000000000e+02,9.995756554648238534e-05,1.565687708563467950e-04,2.494250222065573119e+00,1.573588731477171265e-04,4.221625107703186330e-05
3.660000000000000000e+02,1.017351224802398590e-04,1.557591813221570476e-04,2.433502696984896740e+00,1.617567112717210875e-04,4.990109080071913894e-05
3.670000000000000000e+02,9.036822340824368638e-05,1.627426648903584905e-04,2.448281447825291668e+00,1.679412732962237698e-04,4.463919640662616928e-05
3.680000000000000000e+02,9.826551446934228551e-05,1.657997696365987039e-04,2.537746741531833550e+00,1.594265311783971129e-04,4.235626119863944439e-05
3.690000000000000000e+02,9.951649600847822796e-05,1.550404172507846567e-04,2.572008520056905834e+00,1.591623965881971969e-04,4.959089917644377010e-05
3.700000000000000000e+02,9.673218915995374090e-05,1.545650994829728120e-04,2.609183190455351298e+00,1.548232820886008554e-04,4.655470757752855349e-05
3.710000000000000000e+02,9.494133087961653672e-05,1.569925719737685910e-04,2.613600258136776322e+00,1.563799696082668333e-04,4.482061837751682987e-05
3.720000000000000000e+02,9.705820158034672573e-05,1.439934385497609881e-04,2.646840077145534043e+00,1.538690986454538390e-04,4.254750043175548058e-05
3.730000000000000000e+02,1.040684657483970099e-04,1.466737227576730973e-04,2.690341606293985333e+00,1.566503823867693157e-04,4.555487526447521418e-05
3.740000000000000000e+02,1.039812000499518163e-04,1.462823981831506970e-04,2.730046918448450377e+00,1.534851142444004779e-04,4.451731194154984195e-05
3.750000000000000000e+02,8.934693467133048017e-05,1.479996522071314047e-04,2.788776653544352335e+00,1.569350581678286005e-04,4.394544251784537892e-05
3.760000000000000000e+02,9.243481795861985262e-05,1.295842757813581159e-04,2.838800209622965198e+00,1.509099725194307240e-04,4.096805732434205538e-05
3.770000000000000000e+02,9.487526803497736694e-05,1.286668740682062051e-04,2.911532806049646371e+00,1.481347692762202684e-04,4.642132099241802479e-05
3.780000000000000000e+02,9.419139335786752554e-05,1.301756588537594794e-04,2.899991078329067218e+00,1.563575230706382158e-04,3.834133155933283632e-05
3.790000000000000000e+02,9.486547224468733219e-05,1.220361184758322892e-04,2.921577454585860600e+00,1.565935041208943446e-04,3.446051074040834550e-05
3.800000000000000000e+02,9.247829186875833329e-05,1.175574338257989737e-04,2.967128966922173205e+00,1.600727935607837438e-04,3.165361928603172004e-05
3.810000000000000000e+02,8.681261246956673006e-05,1.176700390924656503e-04,3.016207454134765875e+00,1.656839099656304271e-04,3.187864716891475325e-05
3.820000000000000000e+02,7.898531568850675200e-05,1.157007623210359881e-04,3.098129541744168325e+00,1.630956969103092291e-04,3.520227333630998601e-05
3.830000000000000000e+02,8.790022268612140977e-05,1.206968513040029833e-04,3.071708047546530373e+00,1.588945613464343154e-04,3.096064467500436734e-05
3.840000000000000000e+02,8.476648477850901031e-05,1.270496874391513487e-04,3.155599359601199971e+00,1.515379843722852726e-04,3.224480123920070440e-05
3.850000000000000000e+02,8.678335214507004736e-05,1.250299281799760465e-04,3.143925116081192073e+00,1.625253612346222454e-04,3.208834627510537274e-05
3.860000000000000000e+02,8.499084961433034380e-05,1.262374720075731815e-04,3.132883984863915394e+00,1.572642399240153921e-04,3.348530717195430384e-05
3.870000000000000000e+02,8.349221777947946066e-05,1.239005925547376208e-04,3.162674996660794768e+00,1.588668939994652973e-04,3.437291433738831614e-05
3.880000000000000000e+02,8.628929523502026910e-05,1.189439638422662426e-04,3.177015255746185485e+00,1.516098532949872180e-04,3.270270430233424008e-05
3.890000000000000000e+02,8.251498073252871990e-05,1.257104333978187327e-04,3.188059716479080041e+00,1.482723932114682341e-04,3.744501942204436773e-05
3.900000000000000000e+02,8.734204048088667349e-05,1.267285926245254046e-04,3.291438983021166997e+00,1.430697296812555308e-04,3.515544809684634231e-05
3.910000000000000000e+02,9.015425566749613040e-05,1.264163696095277345e-04,3.345623608356354417e+00,1.571087254212955031e-04,3.706269839265363686e-05
3.920000000000000000e+02,1.022514649576811152e-04,1.201754226033413531e-04,3.400300967040368771e+00,1.373881405956067780e-04,3.477230936765884906e-05
3.930000000000000000e+02,9.927256498121206363e-05,1.172168042642418584e-04,3.461774448891640432e+00,1.413967805669047451e-04,3.609722930941750008e-05
3.940000000000000000e+02,8.792624912867808007e-05,1.176578580854847900e-04,3.401296080580504366e+00,1.443198665133094138e-04,3.976542505201852151e-05
3.950000000000000000e+02,9.022095664923401870e-05,1.172218066816110849e-04,3.433495096574848748e+00,1.364999774042807701e-04,3.745773079266712102e-05
3.960000000000000000e+02,9.607307228232109253e-05,1.235707606170866057e-04,3.412556127729821309e+00,1.337170933992659627e-04,4.005714708921193079e-05
3.970000000000000000e+02,8.339490771969160221e-05,1.229247748614215041e-04,3.330457470451148261e+00,1.405029910470645405e-04,3.864565298961064599e-05
3.980000000000000000e+02,8.339367435439282161e-05,1.294863153782355170e-04,3.314975075939305960e+00,1.317158765241632778e-04,3.993824432602099961e-05
3.990000000000000000e+02,9.368147194377396403e-05,1.399019464409789748e-04,3.327508472586800714e+00,1.271120946808590446e-04,4.195917107119306877e-05
4.000000000000000000e+02,8.192448999511103835e-05,1.388796888882604108e-04,3.321892168752587970e+00,1.335361244924060387e-04,3.845316666117870597e-05
4.010000000000000000e+02,9.012725415902256287e-05,1.418726647252066542e-04,3.350317152000997112e+00,1.359762230158656493e-04,3.540498339593689536e-05
4.020000000000000000e+02,7.327022917191783336e-05,1.427612272671963112e-04,3.466204856630798581e+00,1.316903346353370807e-04,4.717663578457376161e-05
4.030000000000000000e+02,8.143772583213415572e-05,1.188736997583816901e-04,3.557255129328457333e+00,1.289738388010608361e-04,4.034124847340780917e-05
4.040000000000000000e+02,7.483345539260888302e-05,1.336421811454213682e-04,3.613225866019716292e+00,1.229562852602672507e-04,4.233974307188415054e-05
4.050000000000000000e+02,7.323781336143753151e-05,1.331394832559951169e-04,3.652748914118224111e+00,1.202973159422082716e-04,4.121096270282009755e-05
4.060000000000000000e+02,7.550590682681157517e-05,1.327776688264670213e-04,3.751171871564541238e+00,1.191327406346864848e-04,4.298253764800641363e-05
4.070000000000000000e+02,7.605159161039320992e-05,1.363044460180873330e-04,3.775337488759325844e+00,1.149577648185129419e-04,4.454549481991421089e-05
4.080000000000000000e+02,7.963986273717971187e-05,1.351800630604582665e-04,3.790059275889161139e+00,1.170455943713122338e-04,4.421582744973395762e-05
4.090000000000000000e+02,6.801739518114136018e-05,1.372764798992509583e-04,3.871677952405380374e+00,1.152135110011887065e-04,3.773949534169318554e-05
4.100000000000000000e+02,6.702547062342745221e-05,1.306278345373224070e-04,3.903717814779050777e+00,1.193955840642635380e-04,3.612289036059035396e-05
4.110000000000000000e+02,6.696492436053524955e-05,1.358504251404157870e-04,3.918580574898688607e+00,1.150171003705402484e-04,3.643788827378813266e-05
4.120000000000000000e+02,6.884130490181217255e-05,1.444592581151260546e-04,3.961876078214794816e+00,1.152126680178389151e-04,3.776739967853437463e-05
4.130000000000000000e+02,6.892355424503726624e-05,1.469275736275532651e-04,4.030195349619495104e+00,1.227806412245069367e-04,3.535146142141787351e-05
4.140000000000000000e+02,7.866588134231022877e-05,1.505564438641915359e-04,4.095048743062167595e+00,1.228994170258124186e-04,3.424763972947886259e-05
4.150000000000000000e+02,6.797113356715733801e-05,1.591723027263292067e-04,4.161473281245459788e+00,1.361726370294746857e-04,4.243420369143269255e-05
4.160000000000000000e+02,6.819644274735914280e-05,1.549852043376542809e-04,4.137912216977371216e+00,1.224905564157774407e-04,4.558956079281362150e-05
4.170000000000000000e+02,7.165223216132332595e-05,1.645103079170873173e-04,4.178759668918905490e+00,1.263971041780553861e-04,4.611799666809357490e-05
4.180000000000000000e+02,7.632208786911842680e-05,1.724881804578970446e-04,4.248175116644011595e+00,1.295541538867128750e-04,3.918023979865292716e-05
4.190000000000000000e+02,7.298977138314732827e-05,1.706073557885545711e-04,4.293331973469857843e+00,1.289681344114335104e-04,4.444257352709257702e-05
4.200000000000000000e+02,7.593305973363495553e-05,1.736237071273682986e-04,4.357482331154770350e+00,1.342495738753113343e-04,4.129440866607048122e-05
4.210000000000000000e+02,7.248410285953799104e-05,1.694064356312363628e-04,4.452066436329298327e+00,1.344609458009404790e-04,4.035022080783878806e-05
4.220000000000000000e+02,7.441868761726144754e-05,1.704708579380875832e-04,4.575584935931782837e+00,1.357459787176829025e-04,3.940794398671343401e-05
4.230000000000000000e+02,7.455238907472239163e-05,1.653327033919183009e-04,4.508954863109018163e+00,1.410452866803524330e-04,3.862340769555938635e-05
4.240000000000000000e+02,7.673343653857855884e-05,1.571612775929098760e-04,4.556432396374509253e+00,1.407341603605338776e-04,4.458858655698172413e-05
4.250000000000000000e+02,7.230807295544039448e-05,1.627026149408905553e-04,4.561103457857772270e+00,1.358577866158450220e-04,3.893343158689610561e-05
4.260000000000000000e+02,6.475927139093506923e-05,1.667112998682274139e-04,4.652733595803235644e+00,1.225742616369762672e-04,3.972814271113733753e-05
4.270000000000000000e+02,6.951261947463205360e-05,1.693007126979395593e-04,4.733603700602584397e+00,1.245216637011381522e-04,4.291864871841521989e-05
4.280000000000000000e+02,7.671039274204094482e-05,1.774623702714972495e-04,4.820674661588374654e+00,1.203930449048540297e-04,4.737660208997684919e-05
4.290000000000000000e+02,6.785000087095038879e-05,1.704190513107661786e-04,4.897699941874920526e+00,1.259006693776765218e-04,4.624992269786076804e-05
4.300000000000000000e+02,7.007090561339524015e-05,1.706943175965314197e-04,4.897350810217981021e+00,1.280381076391723383e-04,4.281508599079941746e-05
4.310000000000000000e+02,8.264963177306849929e-05,1.685317702777577864e-04,4.913054268005154768e+00,1.202245796163570191e-04,4.842817425276813026e-05
4.320000000000000000e+02,7.744700730150100298e-05,1.793784056253189263e-04,5.019766858023182010e+00,1.256687064430384027e-04,5.243289461487332659e-05
4.330000000000000000e+02,7.634800023847976291e-05,1.797787363903013969e-04,5.129087240271913650e+00,1.284824919498550599e-04,3.880868231886935860e-05
4.340000000000000000e+02,7.711632062901152551e-05,1.793663109609378026e-04,5.206584789060986651e+00,1.263922923242510876e-04,4.226374709370706029e-05
4.350000000000000000e+02,7.939003081103290782e-05,1.701673450266172338e-04,5.247811314422985873e+00,1.258370359056293353e-04,4.209937309096467573e-05
4.360000000000000000e+02,8.902539388511154783e-05,1.713383403698642837e-04,5.265383078237071857e+00,1.218147982883222014e-04,4.225830937887309346e-05
4.370000000000000000e+02,8.842190947822015090e-05,1.469409764595086543e-04,5.352511738540589370e+00,1.274402588860024110e-04,4.105830840195334730e-05
4.380000000000000000e+02,8.889546639190282207e-05,1.454781053070730579e-04,5.454609543968597762e+00,1.393225554345844941e-04,4.037547736368551909e-05
4.390000000000000000e+02,9.232567330852425869e-05,1.469224520983525295e-04,5.465036535066904122e+00,1.385147540748921102e-04,3.922034581826938648e-05
4.400000000000000000e+02,9.519615353992261220e-05,1.371808220079762108e-04,5.565705434454391032e+00,1.334232047309757974e-04,3.502245448983032361e-05
4.410000000000000000e+02,9.109390834505237677e-05,1.449354375503419945e-04,5.623782987995928906e+00,1.354857538032883113e-04,3.980117149726680736e-05
4.420000000000000000e+02,9.693804867583200036e-05,1.447707323402047663e-04,5.555395207791391954e+00,1.353916866172477640e-04,4.230714031749904791e-05
4.430000000000000000e+02,9.073005340087814119e-05,1.437436484857945729e-04,5.661877198765388641e+00,1.300580557302977169e-04,3.723846768599603507e-05
4.440000000000000000e+02,9.048302198844115907e-05,1.466622207866308258e-04,5.696214571363117152e+00,1.278196195918512856e-04,4.234835446537132952e-05
4.450000000000000000e+02,8.071803633302732095e-05,1.269859410590878923e-04,5.738128720547829076e+00,1.343954215661247176e-04,4.107503071049123378e-05
4.460000000000000000e+02,8.679998605998218153e-05,1.312281860681441259e-04,5.804304748742904252e+00,1.329877493736475458e-04,3.954311703779911369e-05
4.470000000000000000e+02,8.953970786573783869e-05,1.337339984742724752e-04,5.831222619421413178e+00,1.280061582389357966e-04,4.299846971089760217e-05
4.480000000000000000e+02,9.327038553730293557e-05,1.263992197501062620e-04,5.901174060813861644e+00,1.228987490936583882e-04,3.815995117339987530e-05
4.490000000000000000e+02,8.904202295656471478e-05,1.306889147937306817e-04,5.980671649132280443e+00,1.223926230469185583e-04,3.846893119863192823e-05
4.500000000000000000e+02,9.111729240673938079e-05,1.359988201203865543e-04,6.077709636694221373e+00,1.339305048144723287e-04,3.888885296343680409e-05
4.510000000000000000e+02,9.404087064535104901e-05,1.317697751329616196e-04,6.166709798942623166e+00,1.241070244086817098e-04,3.641920189312308764e-05
4.520000000000000000e+02,9.700704223436495965e-05,1.340276868666556709e-04,6.197573220907383273e+00,1.240789729197722124e-04,3.537931122254978078e-05
4.530000000000000000e+02,9.797866489091866526e-05,1.262560559559533502e-04,6.169340189719459744e+00,1.246109106483039852e-04,3.942312178684126422e-05
4.540000000000000000e+02,9.764695742731088757e-05,1.402332214950341438e-04,6.212538552058047614e+00,1.194295160201752637e-04,3.734607782879262317e-05
4.550000000000000000e+02,1.052850366178859076e-04,1.351439176721092039e-04,6.293560353430690313e+00,1.175297244165873778e-04,3.635915637212328022e-05
4.560000000000000000e+02,9.465638708272550161e-05,1.375817856444916387e-04,6.311831998191395954e+00,1.260959173884357298e-04,3.725331322201874684e-05
4.570000000000000000e+02,9.451879290345299722e-05,1.348364795620282663e-04,6.360132426739529166e+00,1.202011846895834069e-04,4.250508726244550672e-05
4.580000000000000000e+02,8.833228590077180087e-05,1.331651540055212024e-04,6.300362424053206567e+00,1.109949404565213626e-04,3.446748914870401137e-05
4.590000000000000000e+02,8.897538771801549728e-05,1.294396944075959510e-04,6.415617187923975173e+00,1.118670001438726302e-04,3.641123368469667554e-05
4.600000000000000000e+02,8.364623231327250608e-05,1.266221406611700573e-04,6.482323649896159168e+00,1.074398253249064794e-04,4.250349859769020355e-05
4.610000000000000000e+02,8.976014436712365097e-05,1.213123621508493954e-04,6.570459323774626270e+00,1.145350579033754812e-04,3.587645422331586786e-05
4.620000000000000000e+02,8.724360555389942817e-05,1.236988918151826766e-04,6.558144550286197472e+00,9.834174405720652601e-05,3.462722637082027433e-05
4.630000000000000000e+02,8.707215768000153844e-05,1.285969341724424453e-04,6.551406587338576948e+00,1.023845480077056891e-04,3.524780724839526869e-05
4.640000000000000000e+02,8.244799368606336998e-05,1.219704407293686899e-04,6.568758079322414289e+00,1.015054211249699634e-04,3.999231334039787811e-05
4.650000000000000000e+02,8.696105969263623336e-05,1.102435610240704023e-04,6.683222306455528283e+00,1.017955504279965950e-04,3.223665025220423530e-05
4.660000000000000000e+02,8.676032399945743379e-05,1.136556243298558755e-04,6.739479339538880787e+00,9.982995701651731224e-05,3.728603217512116430e-05
4.670000000000000000e+02,8.824116909533774589e-05,1.166730213775224456e-04,6.779065387377212204e+00,9.801523382768628778e-05,3.120264039802034262e-05
4.680000000000000000e+02,8.609452920482763005e-05,1.085810341440174298e-04,6.891334659342167157e+00,1.090292200959241953e-04,3.220985518692653926e-05
4.690000000000000000e+02,8.330494668684629289e-05,1.163931828088715648e-04,6.968459403239421590e+00,1.103443347614252446e-04,3.562859108974247846e-05
4.700000000000000000e+02,7.738512391008978142e-05,1.171936645847360126e-04,6.977536303470105672e+00,1.112728305583399191e-04,3.324710963303889599e-05
4.710000000000000000e+02,7.317375036597351112e-05,1.223997528509990218e-04,7.027855132141729300e+00,1.114544789669880132e-04,3.059256120785391886e-05
4.720000000000000000e+02,6.937625861225260593e-05,1.127748834333086592e-04,7.147019411346921203e+00,1.050094865817641221e-04,3.456644089050442403e-05
4.730000000000000000e+02,6.759192305449968075e-05,1.120649232950743368e-04,7.177265532687303384e+00,1.082012156615741461e-04,3.323844531100128563e-05
4.740000000000000000e+02,7.393884912676451648e-05,1.117884697651172488e-04,7.316441506834582498e+00,1.142896588619546350e-04,3.420355391337004392e-05
4.750000000000000000e+02,7.328025498332113585e-05,1.129506809293134850e-04,7.289967133144775957e+00,1.178174059004444274e-04,3.451782391983293508e-05
4.760000000000000000e+02,7.758074375874279838e-05,1.186066906345706329e-04,7.415273689113575983e+00,1.160342195014596456e-04,3.406132787087123859e-05
4.770000000000000000e+02,7.491355599820170852e-05,1.227126641923925732e-04,7.414547962463462483e+00,1.038786225788790318e-04,4.371686383797257491e-05
4.780000000000000000e+02,7.478156051621276390e-05,1.170804328678443085e-04,7.510741435489258322e+00,1.077071101813764642e-04,3.451499176110317535e-05
4.790000000000000000e+02,7.311367456408479626e-05,1.117822654598255028e-04,7.587044001991248621e+00,1.007473395699953755e-04,3.788116816150211008e-05
4.800000000000000000e+02,7.450245194062787846e-05,1.208532216417923522e-04,7.735818739313708114e+00,1.010819683188168838e-04,3.600920015456310352e-05
4.810000000000000000e+02,8.133982779923165651e-05,1.244368563236841752e-04,7.863003967305181696e+00,1.056663238617749911e-04,3.686481280373854474e-05
4.820000000000000000e+02,7.495046309258235340e-05,1.303479194280088294e-04,7.906554407146517249e+00,1.224291003393274124e-04,3.968459338266061565e-05
4.830000000000000000e+02,8.952300536890778204e-05,1.265675956183542894e-04,7.989359838921243906e+00,9.994514399314091690e-05,3.261563445788873139e-05
4.840000000000000000e+02,8.093140611264981743e-05,1.247903520016357959e-04,8.063719180452318724e+00,1.024079110254483282e-04,3.714307185354037699e-05
4.850000000000000000e+02,8.405056514970699055e-05,1.219250413374561859e-04,8.179354088879973617e+00,1.073657761212487571e-04,4.163399270940004726e-05
4.860000000000000000e+02,7.936280382891958141e-05,1.239338444608550915e-04,8.146127065393919509e+00,1.112802431660897540e-04,3.274434937594605799e-05
4.870000000000000000e+02,7.926189466866961908e-05,1.163463248906593250e-04,8.263753467223999394e+00,1.128574968903839348e-04,3.281322671289110815e-05
4.880000000000000000e+02,8.064452984812842118e-05,1.158153234016578992e-04,8.335096684115603338e+00,1.185169866830815266e-04,3.509731043882524659e-05
4.890000000000000000e+02,6.815219945155437387e-05,1.177686023289270523e-04,8.553611386254118543e+00,1.176687410255894406e-04,3.489137062528957500e-05
4.900000000000000000e+02,7.273929329143502542e-05,1.216735204397911829e-04,8.588164069279441648e+00,1.239804628101470740e-04,3.109236542297999506e-05
4.910000000000000000e+02,7.161147237644271968e-05,1.260361741007853809e-04,8.743781593451181777e+00,1.223267883767586994e-04,3.065650451772317098e-05
4.920000000000000000e+02,7.592170047610036221e-05,1.202671855038417448e-04,8.737768961874991192e+00,1.195671418935395636e-04,2.849653302616772521e-05
4.930000000000000000e+02,7.152718058789364619e-05,1.190059299477352894e-04,8.896895701687672187e+00,1.208545296382812495e-04,3.455203620017499588e-05
4.940000000000000000e+02,7.297928812732834558e-05,1.228793613997636314e-04,8.935659097621620361e+00,1.184695664186996567e-04,3.487461658102652962e-05
4.950000000000000000e+02,6.746973805815681402e-05,1.152009933778064266e-04,9.067246158117164612e+00,1.131117324052466344e-04,3.154053389231581406e-05
4.960000000000000000e+02,7.643678934177167150e-05,1.180235329638623654e-04,9.055166260715385107e+00,1.146334165936790939e-04,3.780978316636485204e-05
4.970000000000000000e+02,7.816229358303949937e-05,1.209217674429385880e-04,9.005165935216011164e+00,1.187311929298218161e-04,3.341910534404579636e-05
4.980000000000000000e+02,7.511385524028302285e-05,1.166358637086917227e-04,9.042641815856796939e+00,1.170445207641090946e-04,3.580911607370396155e-05
4.990000000000000000e+02,8.073385248186237817e-05,1.256471950840110097e-04,9.079368025255810437e+00,1.201778923426433110e-04,3.593853010797065650e-05
5.000000000000000000e+02,8.335415965399217697e-05,1.287143532524570588e-04,9.000514074592977920e+00,1.212085158808218210e-04,3.605514377014173988e-05
5.010000000000000000e+02,7.969761818038545442e-05,1.310551679597482533e-04,9.125677753483163457e+00,1.168559184940853868e-04,3.248991582627258623e-05
5.020000000000000000e+02,9.551231354254507977e-05,1.253319224778781660e-04,9.258600887796184509e+00,1.134740462286343288e-04,3.386388756465574801e-05
5.030000000000000000e+02,9.038759516033501029e-05,1.325689110353023281e-04,9.501854648012090010e+00,1.137032953331118534e-04,3.968811328791677084e-05
5.040000000000000000e+02,1.013533653299036885e-04,1.276144250246247225e-04,9.528859201217066754e+00,1.193138400229498686e-04,3.264977599992668900e-05
5.050000000000000000e+02,8.779967305549973844e-05,1.147828878722556567e-04,9.653032160180355703e+00,1.204366509549581465e-04,3.558729099006896490e-05
5.060000000000000000e+02,8.800657578000858905e-05,1.148751464837838299e-04,9.690818768832258456e+00,1.214371666444780118e-04,3.682747216160464632e-05
5.070000000000000000e+02,7.879482998685016781e-05,1.128748777154964245e-04,9.752138969894636134e+00,1.241341969772102871e-04,3.490661870897415753e-05
5.080000000000000000e+02,7.043962604935671834e-05,1.164643112810948011e-04,9.777788916941835495e+00,1.241504802782511518e-04,4.022743129983297194e-05
5.090000000000000000e+02,7.058325172970558725e-05,1.144386677890407711e-04,9.919779945476074445e+00,1.219777222967177721e-04,3.610080567817419706e-05
5.100000000000000000e+02,7.233545294782484092e-05,1.112071960353011590e-04,1.004605126163738227e+01,1.249375415250941757e-04,4.276120742574551770e-05
5.110000000000000000e+02,8.740244429406018867e-05,1.062949477377284069e-04,9.972043314439847705e+00,1.400070565839017789e-04,4.006684631707724265e-05
5.120000000000000000e+02,6.955946952291736096e-05,1.135390070611252966e-04,9.914351569144960408e+00,1.246746955987365624e-04,3.610264646569660840e-05
5.130000000000000000e+02,7.381272185591480905e-05,1.100652259576895275e-04,1.009298496611501506e+01,1.314422095519685030e-04,4.049868882272100734e-05
5.140000000000000000e+02,8.285360072368685991e-05,1.169346182914310361e-04,1.006332504169156827e+01,1.223738953377573324e-04,3.886106615669238096e-05
5.150000000000000000e+02,8.110689090379263888e-05,1.213165438183061440e-04,1.012091988348289817e+01,1.180719271755004129e-04,3.455786599804167025e-05
5.160000000000000000e+02,7.738972908288843655e-05,1.231425357693938238e-04,1.037449707624008077e+01,1.308484194908476894e-04,4.257796752016318464e-05
5.170000000000000000e+02,7.714076502407518632e-05,1.229665715467564979e-04,1.026731732511594331e+01,1.243581253871361980e-04,4.033666060510032736e-05
5.180000000000000000e+02,7.515133460156420142e-05,1.268967445073876377e-04,1.045708389766814150e+01,1.250108813976025246e-04,4.136440224089543705e-05
5.190000000000000000e+02,7.017709069856437054e-05,1.299897163427043978e-04,1.057550646616595813e+01,1.182813610292043904e-04,4.255582226486698261e-05
5.200000000000000000e+02,7.012808748363408284e-05,1.287598805855827422e-04,1.068643754398604884e+01,1.233938759837016619e-04,4.283935113635894965e-05
5.210000000000000000e+02,6.939476650413833880e-05,1.276269761932846691e-04,1.074699836745558201e+01,1.254159847590141652e-04,4.207775697107063451e-05
5.220000000000000000e+02,6.899857509579110371e-05,1.325589574850960517e-04,1.091058194976323570e+01,1.287830177525428610e-04,4.232308878848733968e-05
5.230000000000000000e+02,6.928356520041756283e-05,1.327072762468128886e-04,1.102951759029235390e+01,1.247456449462447381e-04,4.054882923520963800e-05
5.240000000000000000e+02,7.926415004455567015e-05,1.400568688818548679e-04,1.113246999351797584e+01,1.188265550159384176e-04,4.819608477801828883e-05
5.250000000000000000e+02,7.376903997946548941e-05,1.353095321767749937e-04,1.132354338200252819e+01,1.192019549474121476e-04,4.192513756828830651e-05
5.260000000000000000e+02,8.197395036479981911e-05,1.350496509191501104e-04,1.141253735021770943e+01,1.239125715419842066e-04,4.037962646352699636e-05
5.270000000000000000e+02,8.370847857497309974e-05,1.371017544982144898e-04,1.153011178935797432e+01,1.257777668931536752e-04,4.064980393092554323e-05
5.280000000000000000e+02,8.373935762473472266e-05,1.336099486957120774e-04,1.168773465845892190e+01,1.192310576267896494e-04,4.299397148166406168e-05
5.290000000000000000e+02,8.465661450329786675e-05,1.392778215270062958e-04,1.178851070532924794e+01,1.149765790674495136e-04,3.462519005936748329e-05
5.300000000000000000e+02,7.935710838646858889e-05,1.353607802793144188e-04,1.188270100344271718e+01,1.170874544601518963e-04,3.913625511542395685e-05
5.310000000000000000e+02,7.790206850877279265e-05,1.393806488203530591e-04,1.209254787131720832e+01,1.217499625519868900e-04,4.114627606066623144e-05
5.320000000000000000e+02,7.863621865811243339e-05,1.441179210478482631e-04,1.197233331186668259e+01,1.139833171301951609e-04,4.269046580895885512e-05
5.330000000000000000e+02,8.158477632536076385e-05,1.421627275088876985e-04,1.199739970740523098e+01,1.207926827120342494e-04,4.180897652972248579e-05
5.340000000000000000e+02,7.249451418478436437e-05,1.390374448935194351e-04,1.199849837118764029e+01,1.143698168019069428e-04,4.043048388513437175e-05
5.350000000000000000e+02,7.579051196104913402e-05,1.367512881468302410e-04,1.215884652721277881e+01,1.158114718360359063e-04,3.855907386296486550e-05
5.360000000000000000e+02,6.875045223908582415e-05,1.344152881711524472e-04,1.215418503390653626e+01,1.206434074647599886e-04,4.500553905861792714e-05
5.370000000000000000e+02,7.424216175588860267e-05,1.319969533248865901e-04,1.236098949500660638e+01,1.224055499886578247e-04,4.274273594495614503e-05
5.380000000000000000e+02,8.024923343530332431e-05,1.316992979809583630e-04,1.254225216398665310e+01,1.201864158915100234e-04,4.509353114234837534e-05
5.390000000000000000e+02,7.708353900715003704e-05,1.264605829601750386e-04,1.258170327190465088e+01,1.139801212862723290e-04,4.675786458430142289e-05
5.400000000000000000e+02,7.280243339280456638e-05,1.286199517106512147e-04,1.266049067886540058e+01,1.239703177032813741e-04,4.702480914020590319e-05
5.410000000000000000e+02,7.073610223251591833e-05,1.285438453763054767e-04,1.260083837112177108e+01,1.268242375976891267e-04,4.077712139816114245e-05
5.420000000000000000e+02,7.477168918490484373e-05,1.185259711591335474e-04,1.280319281016936728e+01,1.273960454128975073e-04,5.119258908259372021e-05
5.430000000000000000e+02,7.662272526665070416e-05,1.264075238530670831e-04,1.300421554203729357e+01,1.263932899925324094e-04,4.475051315067091195e-05
5.440000000000000000e+02,8.363849078651952595e-05,1.250936245064115937e-04,1.308047052072490501e+01,1.269471137569366803e-04,4.094151599509654460e-05
5.450000000000000000e+02,9.281329107957425606e-05,1.384564170220370372e-04,1.328110822002383529e+01,1.319408708588820645e-04,4.015657617628676235e-05
5.460000000000000000e+02,9.460300515351516282e-05,1.274699024400582914e-04,1.332661680850620911e+01,1.349434980948416296e-04,4.093703634377998668e-05
5.470000000000000000e+02,8.784879235479436943e-05,1.386546712819347604e-04,1.337108754912277320e+01,1.256718630260333924e-04,3.871056796223015795e-05
5.480000000000000000e+02,8.377667269676702944e-05,1.295585664103926504e-04,1.359479600479021855e+01,1.195214583012971232e-04,4.615806179364412287e-05
5.490000000000000000e+02,8.513703748458389953e-05,1.177532091192201591e-04,1.362584978409399383e+01,1.213084180520240807e-04,4.598847490944191208e-05
5.500000000000000000e+02,7.551589824927873451e-05,1.228651804713321027e-04,1.370519203756725268e+01,1.202735018340783668e-04,4.231754023864553460e-05
5.510000000000000000e+02,7.321089091505417201e-05,1.163144156415274466e-04,1.379323862922664645e+01,1.184457838179220346e-04,4.282588711623791511e-05
5.520000000000000000e+02,7.018019986815282607e-05,1.272210399265727432e-04,1.398459648494563190e+01,1.230657906978738225e-04,5.101699378884383407e-05
5.530000000000000000e+02,7.716380449851456547e-05,1.239829989100327268e-04,1.418707503603348741e+01,1.251097057143324420e-04,4.394537066498838129e-05
5.540000000000000000e+02,7.522582037577940639e-05,1.221776387445583367e-04,1.418608858289173824e+01,1.234310326688747850e-04,4.327965786543597204e-05
5.550000000000000000e+02,8.240661206149191287e-05,1.215210420231205291e-04,1.438330276593875823e+01,1.307227155690204867e-04,4.669391443434811606e-05
5.560000000000000000e+02,7.819260135233374598e-05,1.290724779905438879e-04,1.453312907165548040e+01,1.199260430870818794e-04,3.929618194398187825e-05
5.570000000000000000e+02,8.179031452981710970e-05,1.268734647028590956e-04,1.469845881368154217e+01,1.149964345027454371e-04,5.083864086841138885e-05
5.580000000000000000e+02,7.820685153936413059e-05,1.283155428268845100e-04,1.474011621630974922e+01,1.118047673596134217e-04,4.668002264540671575e-05
5.590000000000000000e+02,8.497012874653098180e-05,1.327805616710975301e-04,1.479975590774134986e+01,1.087941490882649020e-04,4.304960422729653402e-05
5.600000000000000000e+02,8.554103807245638791e-05,1.367823372758758538e-04,1.483113142398487483e+01,1.068026987701697905e-04,4.432558349265480757e-05
5.610000000000000000e+02,8.717267371705084145e-05,1.351094372045169578e-04,1.482035190828672455e+01,1.142746061167931870e-04,4.087997462021153439e-05
5.620000000000000000e+02,7.973065867539208540e-05,1.353582926587604263e-04,1.466175648215818406e+01,1.140548416178610580e-04,4.506368156198536923e-05
5.630000000000000000e+02,7.595316122654960367e-05,1.329394606874867435e-04,1.488231908864981357e+01,1.126110597388096934e-04,4.529472937508938202e-05
5.640000000000000000e+02,7.513351014665214933e-05,1.315169541744598547e-04,1.491566426297581138e+01,1.214115793374270780e-04,4.579392581316454880e-05
5.650000000000000000e+02,7.943868795767805580e-05,1.364799176009068304e-04,1.489253733148953884e+01,1.210931811869153663e-04,5.322507471505755205e-05
5.660000000000000000e+02,7.996258347997553528e-05,1.420937604886818306e-04,1.512798141279881214e+01,1.164943550817643114e-04,4.760856935370760823e-05
5.670000000000000000e+02,9.184707225085020355e-05,1.549176480460934258e-04,1.517843841897058965e+01,1.273749809803659261e-04,4.498867426161456962e-05
5.680000000000000000e+02,8.484044999901296791e-05,1.447765286645141813e-04,1.519497310328854667e+01,1.218869334362882029e-04,4.365050125254565927e-05
5.690000000000000000e+02,8.616155660412516681e-05,1.429486710440297514e-04,1.538542837673846364e+01,1.221238031884341879e-04,4.307457256169655579e-05
5.700000000000000000e+02,8.779785909074355743e-05,1.407648101728886658e-04,1.548256785678956682e+01,1.297265517882228991e-04,3.989510493629389032e-05
5.710000000000000000e+02,9.134901958773866681e-05,1.462040854606216911e-04,1.571389620675797083e+01,1.278329764765606669e-04,4.563586979644540520e-05
5.720000000000000000e+02,8.886196985580241403e-05,1.469497876408487613e-04,1.578657083405536454e+01,1.232726868504174789e-04,4.780365058976165926e-05
5.730000000000000000e+02,9.257668553319664539e-05,1.461853717343863934e-04,1.596426049733756969e+01,1.196905253251223655e-04,4.479120934386404684e-05
5.740000000000000000e+02,9.464259341795955294e-05,1.431973984288292812e-04,1.610245759616248051e+01,1.201263077175163119e-04,4.485292682843144974e-05
5.750000000000000000e+02,8.143682653538597549e-05,1.413972809931607344e-04,1.627472045319555605e+01,1.201728946307323298e-04,3.491472787864324800e-05
5.760000000000000000e+02,7.703836214945081196e-05,1.355286467539240647e-04,1.654595874828903845e+01,1.227464002486744477e-04,3.979070015558416884e-05
5.770000000000000000e+02,7.733165826473431537e-05,1.410419903582482704e-04,1.671618818397774220e+01,1.219937973905294015e-04,3.613333344587577045e-05
5.780000000000000000e+02,8.906188429058659040e-05,1.469249298499120115e-04,1.684617804961791165e+01,1.234382828717572878e-04,3.624686113790076547e-05
5.790000000000000000e+02,7.802295624648181160e-05,1.444257394006553952e-04,1.708069175562956588e+01,1.191987816991924021e-04,3.516497024325104803e-05
5.800000000000000000e+02,7.881216342175978440e-05,1.440325080735993524e-04,1.719247017632003605e+01,1.175562116202399920e-04,3.933291226687618547e-05
5.810000000000000000e+02,7.673522400786225717e-05,1.533707130038086675e-04,1.726633329300592834e+01,1.248551597566871507e-04,3.229927611614336058e-05
5.820000000000000000e+02,7.376299510553074867e-05,1.576751109407803497e-04,1.725000058049994323e+01,1.171845697870432801e-04,3.642655608326883510e-05
5.830000000000000000e+02,7.710611870626049580e-05,1.525350156077465158e-04,1.746679469378855742e+01,1.253532196563433843e-04,3.717817944370871430e-05
5.840000000000000000e+02,6.888306036323399439e-05,1.587170766095269414e-04,1.769965407190820628e+01,1.183003946936267425e-04,3.549156285176380266e-05
5.850000000000000000e+02,7.269711065538420058e-05,1.512623710152594114e-04,1.783027740270471639e+01,1.165422330668963724e-04,4.110841592497305186e-05
5.860000000000000000e+02,7.427230018564046077e-05,1.408084719302094001e-04,1.814777056153923951e+01,1.158717030685929572e-04,3.854748401188601292e-05
5.870000000000000000e+02,7.972298174041547725e-05,1.356773485187146022e-04,1.815736042243609560e+01,1.130535964427581419e-04,3.584153201707795944e-05
5.880000000000000000e+02,7.934008167276296319e-05,1.287631976740755135e-04,1.814769233016796690e+01,1.205235251323655277e-04,3.667250234562491329e-05
5.890000000000000000e+02,8.230207540194101057e-05,1.238977282066455743e-04,1.837820215809032476e+01,1.190115481830567035e-04,4.196075455542569443e-05
5.900000000000000000e+02,8.681643004637695782e-05,1.274681495748719584e-04,1.847591622095199426e+01,1.199509468536863466e-04,4.454829296374196446e-05
5.910000000000000000e+02,8.542124717314525384e-05,1.349235974699158902e-04,1.851858013363481348e+01,1.297310264719575557e-04,5.091875624219088792e-05
5.920000000000000000e+02,8.438201832816627501e-05,1.335833205318159855e-04,1.868407704395625757e+01,1.279840390581155063e-04,3.805611303353551023e-05
5.930000000000000000e+02,9.033518816836672016e-05,1.331835122129199078e-04,1.885340749657347104e+01,1.213450573452901082e-04,4.717971441769996943e-05
5.940000000000000000e+02,8.457765309466402925e-05,1.333530191984788615e-04,1.907823457052719718e+01,1.230968405093735285e-04,3.729133527152761474e-05
5.950000000000000000e+02,8.285734847446324380e-05,1.266886059444471968e-04,1.913650909691839885e+01,1.227942616521815467e-04,3.895677116272366902e-05
5.960000000000000000e+02,8.146724310453823392e-05,1.318287414969754323e-04,1.930793921824336934e+01,1.264690374759291913e-04,4.003016514608770393e-05
5.970000000000000000e+02,8.181568746967737837e-05,1.231325032983177081e-04,1.945234173459087401e+01,1.130048359143653869e-04,4.417940999135172575e-05
5.980000000000000000e+02,8.676055126188852995e-05,1.214130447380057376e-04,1.972717678761266313e+01,1.128639235793427176e-04,3.877572739297008297e-05
5.990000000000000000e+02,7.718280872615057575e-05,1.145137743910895622e-04,1.986897230718042451e+01,1.151261893024280170e-04,3.821820770777417664e-05
6.000000000000000000e+02,8.583439318232688464e-05,1.225914022047192020e-04,2.007074392893351700e+01,1.120376225615116184e-04,4.109651495887156614e-05
6.010000000000000000e+02,8.402972405796571564e-05,1.326685266054283829e-04,2.039518854458011532e+01,1.138271979240768061e-04,4.211011507948558830e-05
6.020000000000000000e+02,8.533406675859112056e-05,1.256559124420686402e-04,2.049043661652300585e+01,1.098925707948561481e-04,3.616328346989217124e-05
6.030000000000000000e+02,8.081449120755923587e-05,1.266290725568941511e-04,2.080566060892510549e+01,1.087512299228210466e-04,3.800075991577944734e-05
6.040000000000000000e+02,7.683220344523178369e-05,1.168357782650453203e-04,2.111770515760188616e+01,1.008377961195794370e-04,3.482540498245256799e-05
6.050000000000000000e+02,7.517190704842136029e-05,1.214249565034686285e-04,2.112385160265216655e+01,1.045843172049476522e-04,3.511053664129182295e-05
6.060000000000000000e+02,7.453860905448639329e-05,1.212333069510185268e-04,2.133953192405789423e+01,9.921070953811117477e-05,3.878962665615492966e-05
6.070000000000000000e+02,7.318519624832653392e-05,1.210241147735491296e-04,2.166645929293148143e+01,1.004367375980752541e-04,3.634001023922195373e-05
6.080000000000000000e+02,8.476082813912988456e-05,1.253833095391510000e-04,2.200117505497848569e+01,1.016837282709071033e-04,4.194889706599091994e-05
6.090000000000000000e+02,7.296648197629984622e-05,1.259169784302294204e-04,2.219558831404750521e+01,9.862341685240583189e-05,4.043637444073322484e-05
6.100000000000000000e+02,6.968058132383880832e-05,1.331152260540813259e-04,2.227075834728514536e+01,9.733861860838910474e-05,4.217493992519916191e-05
6.110000000000000000e+02,6.942566729895016664e-05,1.327436448431695837e-04,2.221447702105913891e+01,9.823134223896357042e-05,4.840352535628866804e-05
6.120000000000000000e+02,8.021641967637105353e-05,1.410017115821560196e-04,2.227883420359277267e+01,9.947958615319496545e-05,4.203321407503235463e-05
6.130000000000000000e+02,7.494206628033683870e-05,1.335763975791603997e-04,2.242306207078695124e+01,9.642010476118567652e-05,4.349206669473915099e-05
6.140000000000000000e+02,7.866579597626266462e-05,1.332706977195119435e-04,2.275684566324057201e+01,9.443515560092485828e-05,4.469531407769178344e-05
6.150000000000000000e+02,8.131799434596409526e-05,1.316240855478989502e-04,2.275109116640943441e+01,9.222703101163798323e-05,4.280894448283056875e-05
6.160000000000000000e+02,8.132262514570776091e-05,1.306941125477356636e-04,2.298553808094591488e+01,9.668399102980007598e-05,4.157526324732874201e-05
6.170000000000000000e+02,8.020240010220280880e-05,1.255335402138291201e-04,2.306566540752725558e+01,9.174731222649779028e-05,4.291452566018705284e-05
6.180000000000000000e+02,8.524764990913702434e-05,1.270344005270818144e-04,2.329361655141138954e+01,9.389783786128980125e-05,3.890470826184433406e-05
6.190000000000000000e+02,9.042173885132065436e-05,1.218096443871274914e-04,2.340723471739336858e+01,9.755471348371624885e-05,4.561043520490137837e-05
6.200000000000000000e+02,8.590584369150278121e-05,1.275487109562156718e-04,2.339095765917520708e+01,9.911759100489359042e-05,4.262331022442111816e-05
6.210000000000000000e+02,8.309026762143290057e-05,1.309845029003886552e-04,2.347121279530441029e+01,9.980063549663853451e-05,4.230100246294110633e-05
6.220000000000000000e+02,8.362326624911098349e-05,1.315862280677482232e-04,2.372760228656474624e+01,1.049325683291080225e-04,4.685312905394756200e-05
6.230000000000000000e+02,8.703463252091037106e-05,1.395258231939866533e-04,2.404886103881601045e+01,1.082454451922787442e-04,4.210675541083119811e-05
6.240000000000000000e+02,7.835478895656944331e-05,1.405837979129298532e-04,2.419200794103586105e+01,1.043761405482568350e-04,4.038180094656507180e-05
6.250000000000000000e+02,8.205317547393953248e-05,1.365363261630614389e-04,2.431034577986208234e+01,1.141645294242543685e-04,4.279157157294211089e-05
6.260000000000000000e+02,8.643063708257958666e-05,1.321268570739775328e-04,2.446356808800233296e+01,1.143887615787653189e-04,4.811785353731057313e-05
6.270000000000000000e+02,8.027040954472486334e-05,1.523398018936639176e-04,2.440568388585366932e+01,1.078527066403767165e-04,4.872336054417836237e-05
6.280000000000000000e+02,8.707359683191029376e-05,1.466480683107729277e-04,2.448921302768395236e+01,1.078489110577507404e-04,5.098643643086653299e-05
6.290000000000000000e+02,8.425901566389004671e-05,1.544728986023757855e-04,2.456622622318349158e+01,1.144644756040369415e-04,4.772391112695117954e-05
6.300000000000000000e+02,8.485605015073893753e-05,1.423122797484799307e-04,2.470028078703840535e+01,1.121410397473265874e-04,4.872393581434319998e-05
6.310000000000000000e+02,8.065233480580857872e-05,1.419354147625950802e-04,2.503199368731025132e+01,1.123005014425082493e-04,4.418910353887195441e-05
6.320000000000000000e+02,8.835197354872814657e-05,1.431352124202645015e-04,2.524131051388397751e+01,1.158264792117114084e-04,4.880833127063333166e-05
6.330000000000000000e+02,8.461586027075362892e-05,1.552145824864625823e-04,2.524447377719999963e+01,1.208662170468777219e-04,4.789758217682571484e-05
6.340000000000000000e+02,8.643233081029322307e-05,1.540405313832371448e-04,2.534305705813236642e+01,1.197332505427084470e-04,4.302301713710043884e-05
6.350000000000000000e+02,8.690834776514666515e-05,1.595063461065082677e-04,2.521218753588696870e+01,1.090490244666231234e-04,4.036055150657968937e-05
6.360000000000000000e+02,9.278213463870255140e-05,1.549136442634546640e-04,2.541828439655360583e+01,1.041339432986676528e-04,4.088573172222886853e-05
6.370000000000000000e+02,8.635521551147995467e-05,1.548527398702592706e-04,2.554956515899430514e+01,1.110877997259063221e-04,4.183400619983679292e-05
6.380000000000000000e+02,8.822470154901118633e-05,1.623284238008171343e-04,2.554910955096050174e+01,1.093515178350878969e-04,4.089102452342618932e-05
6.390000000000000000e+02,8.327796766649520066e-05,1.740209803710035530e-04,2.572634895247648501e+01,1.069460843933223160e-04,4.073254723424568624e-05
6.400000000000000000e+02,8.257433954639292750e-05,1.535696980843326287e-04,2.571544326910825617e+01,1.095308098778557948e-04,4.136734118675988725e-05
6.410000000000000000e+02,8.622681510339624822e-05,1.494917400655104700e-04,2.570416524854462992e+01,1.137329111950968752e-04,3.888451556544048060e-05
6.420000000000000000e+02,8.599245029405899743e-05,1.458094765425244077e-04,2.571902084560616686e+01,1.097784713630645115e-04,4.160357859772645384e-05
6.430000000000000000e+02,8.383304495396259881e-05,1.491976088735524897e-04,2.589411624115776434e+01,1.094165525559187557e-04,4.095172266282975926e-05
6.440000000000000000e+02,9.179136274628518777e-05,1.442738510690766418e-04,2.611281973242790144e+01,1.170852660896670727e-04,5.148301190949222672e-05
6.450000000000000000e+02,9.544748546963521818e-05,1.526616533633617934e-04,2.639737900934473913e+01,1.123350868946770831e-04,4.544120871674550699e-05
6.460000000000000000e+02,9.626228034753658847e-05,1.425267908191640842e-04,2.643414420596538861e+01,1.143198169613057757e-04,5.174688465037213803e-05
6.470000000000000000e+02,1.013553786054499639e-04,1.576450124672890141e-04,2.665381826319420711e+01,1.109622497286189002e-04,4.341673365493292636e-05
6.480000000000000000e+02,8.759026953342186061e-05,1.511982077030404881e-04,2.661048433048846817e+01,1.157969009286663464e-04,4.110805462276267974e-05
6.490000000000000000e+02,8.410613414988610259e-05,1.527577685314085443e-04,2.695076089922920914e+01,1.142940183535001708e-04,4.900728348200544815e-05
6.500000000000000000e+02,8.470505791302596066e-05,1.522728531704320432e-04,2.697285106796094567e+01,1.134248058134446069e-04,4.407237688075493764e-05
6.510000000000000000e+02,8.941685450791769796e-05,1.566716168511783636e-04,2.725942403324501129e+01,1.201384842454134017e-04,4.717390541930654990e-05
6.520000000000000000e+02,9.525736773430271143e-05,1.592364455721417826e-04,2.741947695755838765e+01,1.203190647084406706e-04,4.196028907199611524e-05
6.530000000000000000e+02,9.135243751268173895e-05,1.653367915189773996e-04,2.762737346929181115e+01,1.179152974122299469e-04,4.551828917720435186e-05
6.540000000000000000e+02,8.724661938741551381e-05,1.689330621955642542e-04,2.802433152139947481e+01,1.255061088141218306e-04,4.523078408236180792e-05
6.550000000000000000e+02,9.023214704739768166e-05,1.662440413446875098e-04,2.819155521952523102e+01,1.221104059779820616e-04,5.009292890956196231e-05
6.560000000000000000e+02,8.487574881244075442e-05,1.771247026510769373e-04,2.814550289102265168e+01,1.220285507302909522e-04,4.992623489108449775e-05
6.570000000000000000e+02,7.858292849127757052e-05,1.590011088034026798e-04,2.840966934112501008e+01,1.220272860454896247e-04,4.611068819082575487e-05
6.580000000000000000e+02,7.878135408545539065e-05,1.551537889241672019e-04,2.874384647489807776e+01,1.173309023434487841e-04,5.556145651286481524e-05
6.590000000000000000e+02,7.692062630582086058e-05,1.496944835724933753e-04,2.890247999197666218e+01,1.114572663937218877e-04,4.686984071922140060e-05
6.600000000000000000e+02,8.447424196134090124e-05,1.555204553714828464e-04,2.863667754225190265e+01,1.265087239598061686e-04,5.140386690138942782e-05
6.610000000000000000e+02,8.136394739799435172e-05,1.527822600182471291e-04,2.883090655928396018e+01,1.192186286124163885e-04,5.164713696570455426e-05
6.620000000000000000e+02,8.217355983497487415e-05,1.617181465124462036e-04,2.885839580730159071e+01,1.209244136297638050e-04,4.524154668650304245e-05
6.630000000000000000e+02,8.283035787670645078e-05,1.579609664443815120e-04,2.904040282094178593e+01,1.279934754062628244e-04,4.425372487215639694e-05
6.640000000000000000e+02,8.273524783020125284e-05,1.655254056002197771e-04,2.911059188717034374e+01,1.201835989429467233e-04,4.928656154612465201e-05
6.650000000000000000e+02,7.776641521872740270e-05,1.489437561812412270e-04,2.944883086996340538e+01,1.193484929888910528e-04,4.626067225843577546e-05
6.660000000000000000e+02,7.424702696345875097e-05,1.526367264733652362e-04,2.965308748247632664e+01,1.141996525434452181e-04,4.555833029051825633e-05
6.670000000000000000e+02,6.402759110579747670e-05,1.462086770777082378e-04,2.972056554305480347e+01,1.184003894298957249e-04,4.908067798559123673e-05
6.680000000000000000e+02,6.239238178540329471e-05,1.494036673573839735e-04,2.993717044868815691e+01,1.196275781102373870e-04,4.858427260523434654e-05
6.690000000000000000e+02,6.674985291743595894e-05,1.413719965640547471e-04,3.003986563223391570e+01,1.118962888668750821e-04,4.612994055186447895e-05
6.700000000000000000e+02,7.555269946502018996e-05,1.446071483609534525e-04,3.022042764314767282e+01,1.098696386179209838e-04,4.679061877133072755e-05
6.710000000000000000e+02,5.938411878780858189e-05,1.459271539648865357e-04,3.040598787251755653e+01,1.275756439113040486e-04,3.936256365910661970e-05
6.720000000000000000e+02,7.188324705920123847e-05,1.331780057698406239e-04,3.057277726424591791e+01,1.099545545424351900e-04,4.408306948067153286e-05
6.730000000000000000e+02,6.776149787057761387e-05,1.430530658969031421e-04,3.080157350116086334e+01,1.145126753586689361e-04,4.206422647667906745e-05
6.740000000000000000e+02,7.718431424785787698e-05,1.438503701439719507e-04,3.110957122250756157e+01,1.056305243729571686e-04,4.760981408979958474e-05
6.750000000000000000e+02,7.614745793871335877e-05,1.423404182054888167e-04,3.135950360503042589e+01,1.043961139771676372e-04,3.827991992022550249e-05
6.760000000000000000e+02,7.562856926091043874e-05,1.267741034650660126e-04,3.148101723708715838e+01,9.920811532293516422e-05,4.486867327124777205e-05
6.770000000000000000e+02,7.741094624102995425e-05,1.297651452624171142e-04,3.172704618829443035e+01,9.836494573955967269e-05,4.490899854503460631e-05
6.780000000000000000e+02,7.503245742768172022e-05,1.310793300107748749e-04,3.168582584754160436e+01,9.501535798983606895e-05,5.299474513931201614e-05
6.790000000000000000e+02,8.466107498683594912e-05,1.288860992221252388e-04,3.203420137152433966e+01,1.037137742097016258e-04,4.970181183683308745e-05
6.800000000000000000e+02,8.363038005665401897e-05,1.284811055766166277e-04,3.199463550836968295e+01,1.028653063286366631e-04,5.036828294857631505e-05
6.810000000000000000e+02,8.425480771090398946e-05,1.393341606005238376e-04,3.217590093622663971e+01,1.043881386203482364e-04,4.955009048046576936e-05
6.820000000000000000e+02,8.177290362154643333e-05,1.424799722310465810e-04,3.238953685438547581e+01,1.044983403872823402e-04,5.121906052063529557e-05
6.830000000000000000e+02,7.768325215884441803e-05,1.451859536687472030e-04,3.270732237923073171e+01,1.052079069278066825e-04,4.866468972286597250e-05
6.840000000000000000e+02,8.635956057956306609e-05,1.540856963488934639e-04,3.276639046988009341e+01,1.111953126290421423e-04,5.510864674629356585e-05
6.850000000000000000e+02,7.625721106319094389e-05,1.527840920039214012e-04,3.301683570372732390e+01,1.073777398581388098e-04,5.162138572856189711e-05
6.860000000000000000e+02,8.086847274224595594e-05,1.554222225012003022e-04,3.320362350853112332e+01,1.089845238294584462e-04,5.454343427613306261e-05
6.870000000000000000e+02,7.885768547089000435e-05,1.478287520024768043e-04,3.316420319676782213e+01,1.145051880431235958e-04,5.101816357233612820e-05
6.880000000000000000e+02,8.274265271823733059e-05,1.400786284767585599e-04,3.345188885788855515e+01,1.100448866075964816e-04,4.973729241231072962e-05
6.890000000000000000e+02,7.772423961494023814e-05,1.501605856719656629e-04,3.339649859207862903e+01,1.084685232202176053e-04,5.492564697318069733e-05
6.900000000000000000e+02,8.639776643715180171e-05,1.476180948041250218e-04,3.345072730673665262e+01,1.030152581692478364e-04,5.342622564008525643e-05
6.910000000000000000e+02,7.040121847068370187e-05,1.511772297435598489e-04,3.385137145110172696e+01,1.045661533842778823e-04,5.019657254967668791e-05
6.920000000000000000e+02,7.590844557903153600e-05,1.553854229422446664e-04,3.416314400111234306e+01,1.119175497904523198e-04,4.994405986025185484e-05
6.930000000000000000e+02,6.655163014768206153e-05,1.573417090660056417e-04,3.418625250490325129e+01,1.078415550680444923e-04,4.547751513372944032e-05
6.940000000000000000e+02,7.264315290600453778e-05,1.566034524241866066e-04,3.455347260192058911e+01,1.094598555233528003e-04,4.536728113646582017e-05
6.950000000000000000e+02,7.250070038522515858e-05,1.615297453111397274e-04,3.476009727419184969e+01,1.073406500690099463e-04,4.012402541375692522e-05
6.960000000000000000e+02,7.124662964141936783e-05,1.627249782849560233e-04,3.474209725013280092e+01,1.136418816585216263e-04,4.143808151124694916e-05
6.970000000000000000e+02,7.305210480357260394e-05,1.588363547787574603e-04,3.481149778005459439e+01,1.142774937474833052e-04,3.933173815151569386e-05
6.980000000000000000e+02,7.364706940216070308e-05,1.504156398092204583e-04,3.505897577287487366e+01,1.115302985832400395e-04,4.310799416429311748e-05
6.990000000000000000e+02,7.213423252794282092e-05,1.462849894646733873e-04,3.558700640626558709e+01,1.174758282099785944e-04,4.274493714218063900e-05
7.000000000000000000e+02,7.598779070361327825e-05,1.501596855357778537e-04,3.589392056801312947e+01,1.159562497716759566e-04,4.185150839819407054e-05
7.010000000000000000e+02,7.416180497299418306e-05,1.557601015452769744e-04,3.589159527937353289e+01,1.086017646140247095e-04,4.076044004241996532e-05
7.020000000000000000e+02,7.997117760227823169e-05,1.603244178476348480e-04,3.640240552691946618e+01,1.016003391062225703e-04,5.240373314963076012e-05
7.030000000000000000e+02,7.718962292202480313e-05,1.620173072556241323e-04,3.651055203217859457e+01,1.003079963990405332e-04,4.644375854223614652e-05
7.040000000000000000e+02,7.859307396018699876e-05,1.546368472485903922e-04,3.681884828807878307e+01,1.011340077712308272e-04,4.074050629354619701e-05
7.050000000000000000e+02,8.892169295438012711e-05,1.599353246737322820e-04,3.685464139762325431e+01,9.881174328740804924e-05,4.416648594851579901e-05
7.060000000000000000e+02,8.896101102040532282e-05,1.546956316210712501e-04,3.704464170546302881e+01,1.051751421381474927e-04,4.495697599504744346e-05
7.070000000000000000e+02,8.756643002327813008e-05,1.633820111976991285e-04,3.713681702554723074e+01,9.841930496368167525e-05,5.001188896824881880e-05
7.080000000000000000e+02,9.322822823953913485e-05,1.433415308956798029e-04,3.743068228244776208e+01,1.013424861476819316e-04,4.787650220960948388e-05
7.090000000000000000e+02,7.985323901793517365e-05,1.479409860093428009e-04,3.779376009871415931e+01,9.857708868921122303e-05,4.474361883932687078e-05
7.100000000000000000e+02,8.271058273856546350e-05,1.559065772502865599e-04,3.823072801033394796e+01,9.815708802773936981e-05,4.857209839670417750e-05
7.110000000000000000e+02,7.906344323338476698e-05,1.485892338226602050e-04,3.855157328428964547e+01,9.443000826236946921e-05,4.260585553172990814e-05
7.120000000000000000e+02,7.794633196911426865e-05,1.325580213682453490e-04,3.877695174298074221e+01,9.611322918168241358e-05,5.233429794293531501e-05
7.130000000000000000e+02,7.714943875303248433e-05,1.322158762566694179e-04,3.881215773392469259e+01,9.423446427259118963e-05,4.778663236426616834e-05
7.140000000000000000e+02,8.175340698191035926e-05,1.255287538621807641e-04,3.898339820862732097e+01,8.888727152089881400e-05,5.190769429763708587e-05
7.150000000000000000e+02,7.525659805907025657e-05,1.251554751015016009e-04,3.904030012556164309e+01,8.992639226457210810e-05,4.670560763786468783e-05
7.160000000000000000e+02,7.079145858990276707e-05,1.290194563177138320e-04,3.920899277988477394e+01,8.648697470836630430e-05,5.373574202083286622e-05
7.170000000000000000e+02,7.610242856059823424e-05,1.320690329398299667e-04,3.950830446639525206e+01,9.753608381601885924e-05,5.155403510381795229e-05
7.180000000000000000e+02,7.458118305703198558e-05,1.320131047457540063e-04,3.967952378134712177e+01,9.917302275086470331e-05,4.389704115970172182e-05
7.190000000000000000e+02,6.889792419961793257e-05,1.310978321523714740e-04,3.980592670076951833e+01,9.162230264037063421e-05,4.334579327502918744e-05
7.200000000000000000e+02,7.265433564462853155e-05,1.354621511548970147e-04,3.961639234074596772e+01,9.065825057930076980e-05,4.390938801923649493e-05
7.210000000000000000e+02,7.660969848832799300e-05,1.376979242577736073e-04,4.017353858265202859e+01,1.034337191025969105e-04,4.320534532209485690e-05
7.220000000000000000e+02,7.026433134338372355e-05,1.346222326006341063e-04,4.033774925816875623e+01,9.536049224634357557e-05,4.082311755027046019e-05
7.230000000000000000e+02,7.457250795372960539e-05,1.368716807773617816e-04,4.036855542359815274e+01,1.045250869847746955e-04,4.321595510425879638e-05
7.240000000000000000e+02,7.601830372017115423e-05,1.263070384450726280e-04,4.065908476203858868e+01,1.002523542661393208e-04,4.426681659031039828e-05
7.250000000000000000e+02,8.284539610037278123e-05,1.315283925504839857e-04,4.086108329804503825e+01,1.007011722553574629e-04,4.758547311656258216e-05
7.260000000000000000e+02,9.109502822490789242e-05,1.394585440133155885e-04,4.117204404737734080e+01,1.005715536015472367e-04,4.724933274635745306e-05
7.270000000000000000e+02,8.769498757243976428e-05,1.217009829052040359e-04,4.147738026589814808e+01,1.043384836117988712e-04,4.794294008214627922e-05
7.280000000000000000e+02,9.060855643805432180e-05,1.277952244402857929e-04,4.175187029378797376e+01,9.346203449134282693e-05,4.748255883302299196e-05
7.290000000000000000e+02,8.198603946063531822e-05,1.302607129828325938e-04,4.165065498086946150e+01,9.782536891400628321e-05,4.270146490814585860e-05
7.300000000000000000e+02,8.024898718950179699e-05,1.288233986947995291e-04,4.165028507920320067e+01,1.007788772453555026e-04,4.128571291062144155e-05
7.310000000000000000e+02,9.033684332326874511e-05,1.268020886376897138e-04,4.180265979986235436e+01,9.623715346496197753e-05,3.984258503242354976e-05
7.320000000000000000e+02,7.817795606757105276e-05,1.240618695627082602e-04,4.185375344751814453e+01,1.019723216402201871e-04,3.946517566211227290e-05
7.330000000000000000e+02,7.607753184168952743e-05,1.240988447628321723e-04,4.199368024059074855e+01,9.426127353251434471e-05,4.164123272387687535e-05
7.340000000000000000e+02,7.245534292643629470e-05,1.340319676617074407e-04,4.228326000909750348e+01,1.010872780748961475e-04,5.189653413462114173e-05
7.350000000000000000e+02,7.727345621599823744e-05,1.362728396313572787e-04,4.258516289777307406e+01,9.796712032583698715e-05,5.117240637664277614e-05
7.360000000000000000e+02,7.252128624501974485e-05,1.339601624928965506e-04,4.303811471236321040e+01,9.620778210350788839e-05,4.335960057555432456e-05
7.370000000000000000e+02,7.184001126137040671e-05,1.267955876377291347e-04,4.313609085006037702e+01,9.848190724615069058e-05,4.386417110147089460e-05
7.380000000000000000e+02,7.271690708032796380e-05,1.434892508768159658e-04,4.368144008756891594e+01,1.065507088611195030e-04,5.285296600576749881e-05
7.390000000000000000e+02,7.526781590816433720e-05,1.366751790952136503e-04,4.412056505693858810e+01,1.038324426985148818e-04,5.230370638420467344e-05
7.400000000000000000e+02,7.626304548291606977e-05,1.316464247869131299e-04,4.408449536780648259e+01,1.061110248484764540e-04,4.684242772912128316e-05
7.410000000000000000e+02,7.630289944515755707e-05,1.337598305795051346e-04,4.446204610200643259e+01,1.049412928760817820e-04,5.192912235585378511e-05
7.420000000000000000e+02,7.904942038927664782e-05,1.289185191254427210e-04,4.468879329434869874e+01,1.116555037093958092e-04,5.206899236187556568e-05
7.430000000000000000e+02,7.905996346935229013e-05,1.296670144721456808e-04,4.465471498447953280e+01,1.156339357811786428e-04,5.017572540189085828e-05
7.440000000000000000e+02,8.148392392837155995e-05,1.260319357632155857e-04,4.473558524910202294e+01,1.180978815807920412e-04,4.363287553366124172e-05
7.450000000000000000e+02,8.815454997590510544e-05,1.236668757417236364e-04,4.481209499174406830e+01,1.214588394448101738e-04,5.144108890342558027e-05
7.460000000000000000e+02,7.513856688445841314e-05,1.256698568438130437e-04,4.494447272449190933e+01,1.242541206064595727e-04,5.328408444238430519e-05
7.470000000000000000e+02,7.485657418093705218e-05,1.295232310349891947e-04,4.528366050058188819e+01,1.325853096062479253e-04,5.292979394511121427e-05
7.480000000000000000e+02,7.500818864969449606e-05,1.353419380208942258e-04,4.564229798914826119e+01,1.301800088351345863e-04,5.671184371680570990e-05
7.490000000000000000e+02,7.713862320146702700e-05,1.376857415974486187e-04,4.548995443533002714e+01,1.333438174487833194e-04,4.765676508888816443e-05


==> figs/sim/train_loss_edge_07_mal_3_out_max_tukey.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.559399423320803280e+00,9.915617036218751679e+00,9.827715181840616765e+00,9.960116133020374463e+00,1.000140915326039348e+01
1.000000000000000000e+00,7.694730235324003687e+00,8.167109946299365930e+00,7.831969821999743786e+00,8.544107167739065645e+00,8.360248565229021267e+00
2.000000000000000000e+00,6.979309844267728380e+00,7.334623173355949710e+00,7.073950850878526708e+00,7.824817571638112312e+00,7.561648014200452295e+00
3.000000000000000000e+00,6.274651774982650032e+00,6.601016755942666236e+00,6.444071782504197543e+00,7.085909077866494599e+00,6.979356346434796521e+00
4.000000000000000000e+00,5.767662998525800333e+00,6.074276547681571436e+00,5.788418736232026518e+00,6.337731209190147652e+00,6.510051160114747937e+00
5.000000000000000000e+00,5.241004089138888489e+00,5.490948868006026551e+00,5.174256119018832756e+00,5.724591902112411645e+00,6.152225941548421062e+00
6.000000000000000000e+00,4.734328283507852397e+00,4.983492664243977188e+00,4.590161571607195512e+00,5.087326969280755229e+00,5.828803591623362479e+00
7.000000000000000000e+00,4.169794898793211857e+00,4.530592591983904072e+00,4.026258252693882156e+00,4.439926380393355743e+00,5.435980235550958994e+00
8.000000000000000000e+00,3.678655039768328638e+00,4.003554019433384070e+00,3.514758306273722432e+00,3.892528262391327765e+00,4.897426909095010217e+00
9.000000000000000000e+00,3.094853976471253709e+00,3.553845492541545692e+00,2.982769903187250993e+00,3.405544396107359706e+00,4.550291009386890018e+00
1.000000000000000000e+01,2.567964043218063708e+00,3.088708316792768471e+00,2.532823949611608505e+00,3.072995791816597766e+00,4.296304032703625708e+00
1.100000000000000000e+01,2.166406705519188236e+00,2.660281160795471500e+00,2.132030677257707119e+00,2.631664852737265914e+00,3.868199397307098941e+00
1.200000000000000000e+01,1.847417459481387692e+00,2.309458991509706571e+00,1.852513803541013360e+00,2.230201772211198197e+00,3.431148029728044335e+00
1.300000000000000000e+01,1.591242610100155552e+00,1.998973312610700326e+00,1.582869151814490394e+00,1.957760452305152610e+00,3.055573433314490828e+00
1.400000000000000000e+01,1.266190603790573466e+00,1.739060595447355473e+00,1.328036104850792931e+00,1.754232459880291417e+00,2.811216572424950488e+00
1.500000000000000000e+01,9.952060223139491679e-01,1.485109026083152095e+00,1.057676600851924276e+00,1.506506673384803374e+00,2.557689711798096344e+00
1.600000000000000000e+01,7.852223620925325998e-01,1.191061679224703962e+00,8.663180235020820907e-01,1.269717551116483101e+00,2.376390314771180012e+00
1.700000000000000000e+01,6.339764682049110478e-01,9.792936281925582742e-01,7.079171171437670385e-01,1.069223349317868443e+00,2.127471603802124633e+00
1.800000000000000000e+01,5.102339020217701027e-01,8.119831011466787096e-01,5.504211017729597755e-01,8.586223200676066369e-01,1.906771740033348816e+00
1.900000000000000000e+01,4.236503718102219151e-01,6.222678348792252123e-01,4.316198306445736543e-01,7.012493489625526433e-01,1.696304978490614346e+00
2.000000000000000000e+01,3.366410983811252144e-01,4.823970983317404926e-01,3.510398858590270121e-01,5.721432652486597714e-01,1.477969405252743451e+00
2.100000000000000000e+01,2.539794015459886367e-01,3.739063905415016542e-01,2.882645168880988429e-01,4.786527522861153683e-01,1.309275849763281485e+00
2.200000000000000000e+01,1.951742822597433147e-01,2.950012402992135963e-01,2.232374964288590391e-01,3.906308309547860125e-01,1.129450334995234062e+00
2.300000000000000000e+01,1.430315577227452284e-01,2.269566899366803892e-01,1.809317270856587445e-01,2.910806138033129598e-01,1.008172050014580101e+00
2.400000000000000000e+01,9.637044596226151949e-02,1.737501262626942600e-01,1.532166138774772035e-01,2.162040750059794902e-01,8.938618467455298200e-01
2.500000000000000000e+01,7.290352594872107073e-02,1.348471042678326404e-01,1.168315385641189863e-01,1.687007336694511528e-01,7.489232346601520929e-01
2.600000000000000000e+01,5.052710582421915397e-02,9.953725779801880780e-02,8.540036579715615250e-02,1.345923972895203269e-01,6.278438484091790617e-01
2.700000000000000000e+01,3.781522039618490094e-02,7.340453057178031315e-02,6.215405639964766138e-02,1.150193970317123782e-01,5.301260201803552619e-01
2.800000000000000000e+01,2.821292028061606061e-02,5.262180951829031894e-02,4.332855151247161363e-02,9.862378511022396044e-02,4.526347993394836955e-01
2.900000000000000000e+01,2.088674178641602985e-02,3.951564402765084250e-02,3.356572700006077437e-02,8.184939511149325053e-02,3.804561946988160859e-01
3.000000000000000000e+01,1.532378347570850785e-02,2.949901309884128686e-02,2.487941573622698410e-02,6.217721789410690647e-02,3.352779213088225019e-01
3.100000000000000000e+01,1.193319292138939058e-02,2.222169868651913127e-02,2.114171390384445015e-02,5.201421182685850297e-02,3.154974178039655630e-01
3.200000000000000000e+01,9.096383344936564974e-03,1.645308590827299078e-02,1.720389312515446800e-02,3.986483116580075148e-02,2.799759881779013693e-01
3.300000000000000000e+01,7.462062446476402933e-03,1.240112902037793230e-02,1.309509130378394559e-02,3.310380135321089323e-02,2.461907543938731679e-01
3.400000000000000000e+01,5.572947014559015422e-03,9.908902145360221070e-03,9.687528919437471409e-03,2.468927991645530895e-02,2.097816283081698208e-01
3.500000000000000000e+01,4.323973175731632423e-03,7.708478792132544832e-03,7.450583146877964857e-03,1.981394221340837536e-02,1.896636260542844399e-01
3.600000000000000000e+01,3.088413794412492308e-03,6.242892445696202053e-03,6.111392160433437581e-03,1.643584532631436890e-02,1.635362389120690318e-01
3.700000000000000000e+01,2.516215459080539674e-03,4.913444578622527814e-03,5.104949573736083934e-03,1.320619794581279205e-02,1.327811953186412985e-01
3.800000000000000000e+01,1.904135654073324524e-03,3.610444789489797301e-03,4.120563553660638867e-03,1.001663750534975694e-02,1.188316802932705141e-01
3.900000000000000000e+01,1.437606690000481358e-03,2.842187590697431432e-03,3.338998948125060373e-03,8.538135356506493245e-03,1.061549230033218549e-01
4.000000000000000000e+01,1.074389974434764028e-03,2.153501079994235567e-03,2.675169909308050542e-03,7.448755476786139695e-03,9.329528081398985595e-02
4.100000000000000000e+01,7.570795690917675458e-04,1.812203482274954425e-03,2.054236600919967515e-03,6.289908725551685009e-03,8.036110059805234851e-02
4.200000000000000000e+01,5.671483117988262990e-04,1.510962041928354260e-03,1.362317716961491953e-03,5.038284389217828618e-03,6.945921141388589071e-02
4.300000000000000000e+01,4.361129295326060529e-04,1.327608037424043985e-03,1.103999655789000833e-03,4.073378354836121318e-03,6.076525990820569323e-02
4.400000000000000000e+01,3.519053298534080554e-04,1.081072165481145042e-03,9.490907806883885911e-04,3.331420663836959228e-03,5.163034934330956727e-02
4.500000000000000000e+01,2.905370040056087788e-04,8.739751030455433778e-04,7.525556606100547441e-04,2.844288385596471791e-03,4.542996275908450787e-02
4.600000000000000000e+01,2.292607826627213186e-04,7.029822696514864688e-04,5.883307189861186615e-04,2.376727655678201323e-03,4.019803404625876819e-02
4.700000000000000000e+01,1.861976972690193577e-04,5.582511558637204274e-04,4.271930032918591635e-04,1.880843725150072032e-03,3.644526616571597266e-02
4.800000000000000000e+01,1.557871041064640139e-04,4.741212221305302066e-04,3.259699917851355266e-04,1.561406935608578017e-03,2.959361675533167535e-02
4.900000000000000000e+01,1.113183445662357940e-04,3.630358063666516699e-04,2.516712908749996203e-04,1.309512484331976090e-03,2.661794500427749899e-02
5.000000000000000000e+01,8.314673850862153159e-05,2.951997456791533025e-04,2.143618852511464112e-04,1.127996810595832677e-03,2.326721103437956462e-02
5.100000000000000000e+01,6.554366949640400009e-05,2.120161816089316531e-04,1.921643875412160085e-04,9.354609687839410270e-04,1.942742452557755239e-02
5.200000000000000000e+01,5.455843390489434341e-05,1.775623161655026649e-04,1.714780854871200688e-04,7.435095457122287144e-04,1.682030473891438227e-02
5.300000000000000000e+01,4.807087789471253814e-05,1.426573124444496798e-04,1.644315225783898882e-04,5.993215066458779106e-04,1.471078661309499491e-02
5.400000000000000000e+01,4.430773245212016320e-05,1.164683670799027126e-04,1.565686879674288434e-04,5.219832340144225924e-04,1.341406695240809910e-02
5.500000000000000000e+01,3.666396907708868724e-05,8.410370114475540504e-05,1.409624774699747007e-04,4.261352244988581006e-04,1.215414103707468385e-02
5.600000000000000000e+01,3.716321005886591422e-05,7.762557024015848128e-05,1.303671115059357177e-04,3.597300788442669983e-04,1.053983726823581879e-02
5.700000000000000000e+01,2.863328317570523751e-05,6.343557809040945017e-05,1.275592781355694427e-04,2.921103922649548323e-04,9.316622272645513902e-03
5.800000000000000000e+01,3.081972399077148594e-05,5.412043556507484254e-05,1.104657355096572147e-04,2.269216996836354028e-04,7.876700322812846267e-03
5.900000000000000000e+01,2.180492016434776303e-05,5.032115925940328083e-05,1.043173824770704528e-04,1.827260536920727318e-04,7.080842444193713447e-03
6.000000000000000000e+01,2.186560816697102894e-05,4.701203050749835910e-05,1.014266896776083726e-04,1.570026139677827004e-04,5.988099193694140787e-03
6.100000000000000000e+01,2.127548095220976876e-05,3.882818624822981235e-05,9.652171390284181030e-05,1.272053373009285338e-04,5.504241826231326407e-03
6.200000000000000000e+01,2.474235744620578714e-05,3.735950985706004701e-05,8.433581106481735645e-05,1.184470726744990543e-04,5.102496012241664047e-03
6.300000000000000000e+01,1.918659071242778680e-05,3.484545677812089792e-05,8.492489034006567294e-05,9.634028577942821414e-05,4.594135756568418216e-03
6.400000000000000000e+01,2.027960640083037447e-05,3.219610618265811297e-05,7.825458820143182948e-05,8.132544294547905395e-05,3.853220411421998115e-03
6.500000000000000000e+01,1.977063016456170885e-05,3.277410932056579185e-05,8.506809814756710608e-05,7.408116694995747764e-05,3.534265681037207507e-03
6.600000000000000000e+01,2.697432188747406201e-05,2.308486186042291166e-05,8.833881157033207643e-05,6.896238548348421205e-05,3.339607903159791391e-03
6.700000000000000000e+01,1.761071749684095522e-05,2.449480919675117718e-05,7.784028535795517456e-05,6.232936350747397825e-05,3.044988749289601060e-03
6.800000000000000000e+01,3.021833002936347157e-05,2.998187608527214110e-05,8.071401899800711988e-05,5.879227379512741436e-05,2.709688574891955248e-03
6.900000000000000000e+01,2.456515291104910403e-05,3.045324349049138846e-05,9.102603501820460963e-05,5.615485152377086564e-05,2.418522539384793113e-03
7.000000000000000000e+01,2.230587380946946752e-05,3.034922350808599845e-05,8.809626943873105631e-05,5.163418649001272343e-05,1.988557288970627113e-03
7.100000000000000000e+01,2.573500702796049922e-05,2.803573741483322834e-05,8.682834256890092917e-05,4.563323730966128977e-05,1.699109956841304836e-03
7.200000000000000000e+01,2.682944800069808622e-05,2.670100592583324328e-05,8.911296060165607713e-05,5.086599338710584561e-05,1.468131877535139296e-03
7.300000000000000000e+01,2.532531230359236218e-05,3.115940654152549172e-05,9.533895051694329936e-05,4.801962729827913279e-05,1.277197825133025155e-03
7.400000000000000000e+01,2.901120496423548190e-05,3.336738010795148313e-05,1.011398372182670258e-04,4.761367655203851967e-05,1.153297971643207909e-03
7.500000000000000000e+01,2.396630756895667957e-05,3.247318677157551292e-05,1.033440298232601862e-04,4.835350836240870365e-05,1.070960153196631737e-03
7.600000000000000000e+01,2.335924605267880594e-05,3.060544405319998162e-05,1.072769060016520726e-04,4.279068209056546834e-05,9.649122872765758530e-04
7.700000000000000000e+01,3.068530244476619373e-05,3.411431889155380759e-05,1.128500699538736995e-04,5.420609997408565306e-05,8.490491576911285421e-04
7.800000000000000000e+01,3.818737399674532185e-05,3.342983308773916917e-05,1.167893558288168876e-04,5.074493764212206770e-05,7.880893032625735373e-04
7.900000000000000000e+01,2.993585178245883327e-05,3.465992539408713213e-05,1.122275108427217560e-04,5.804471485892914728e-05,6.825855632724975308e-04
8.000000000000000000e+01,3.190458505153426216e-05,3.704235494728091993e-05,1.274291378260405949e-04,5.246608821551923540e-05,6.162904846102046363e-04
8.100000000000000000e+01,2.998765101902556296e-05,3.595581575066564284e-05,1.299891284908261113e-04,5.581580671931707371e-05,5.422644002629484206e-04
8.200000000000000000e+01,3.259932675081511633e-05,3.427769578789874316e-05,1.350682267002856207e-04,5.906093269625323217e-05,5.075774006658706483e-04
8.300000000000000000e+01,2.834811577057116949e-05,3.473945477994178077e-05,1.363887157497245539e-04,6.041697487380037757e-05,4.584911016762838187e-04
8.400000000000000000e+01,2.983883092677608317e-05,3.259409319189554566e-05,1.435091805099819595e-04,6.138626058027618626e-05,4.399367414024135670e-04
8.500000000000000000e+01,3.541576787557954020e-05,3.680797110072742129e-05,1.471073190603133796e-04,6.172224183909058581e-05,3.883254123581147965e-04
8.600000000000000000e+01,3.191667125179709075e-05,4.413878371656299038e-05,1.505195831026373554e-04,6.430820667835401849e-05,3.530088385456098266e-04
8.700000000000000000e+01,3.291199690080848228e-05,3.516903181566277681e-05,1.560618495942689421e-04,6.543461265884342737e-05,3.127697968403619910e-04
8.800000000000000000e+01,3.509094322784456210e-05,4.247014398373050170e-05,1.580789480276623138e-04,6.885429001413090333e-05,2.983273210375170237e-04
8.900000000000000000e+01,3.536227383360568410e-05,4.201226615552222654e-05,1.609817110527211881e-04,6.953030648471081321e-05,2.924210755208545010e-04
9.000000000000000000e+01,3.342505854109223407e-05,4.381810118569973156e-05,1.709225976039840944e-04,7.677925380067396333e-05,2.752460278790946901e-04
9.100000000000000000e+01,3.648688656343601622e-05,4.977786263571370995e-05,1.739082715854767258e-04,7.886782826793670154e-05,2.494852502648026160e-04
9.200000000000000000e+01,3.902517593801224649e-05,5.146664324029437410e-05,1.814841136268396937e-04,8.003116351562589159e-05,2.268573573491750039e-04
9.300000000000000000e+01,4.230689336048865101e-05,5.052834818519702509e-05,1.882237439425615833e-04,7.518988521604264008e-05,2.023351582827181971e-04
9.400000000000000000e+01,4.079144100921361371e-05,4.618202930162240705e-05,2.011816668839871980e-04,8.234299955323098885e-05,1.906444164937459718e-04
9.500000000000000000e+01,4.177943736372036199e-05,5.690220401644019432e-05,2.227860426582406461e-04,8.659419597001338786e-05,1.803440969320169174e-04
9.600000000000000000e+01,3.959841964151777916e-05,5.137701691715346186e-05,2.168678430352066755e-04,8.886839221011744172e-05,1.745090121100245639e-04
9.700000000000000000e+01,4.640317595239196180e-05,5.479085383930382136e-05,2.181303338196771691e-04,8.897364317161926550e-05,1.615223901102469384e-04
9.800000000000000000e+01,4.529540717268520922e-05,5.181530747255802538e-05,2.182256176460617425e-04,9.080504551617352149e-05,1.419251110704733421e-04
9.900000000000000000e+01,4.459289531033583387e-05,5.048017328179721375e-05,2.408698942982789859e-04,9.793276984149112963e-05,1.432105179667297890e-04
1.000000000000000000e+02,4.830136695344044995e-05,5.977243135235621452e-05,2.538143869504905226e-04,1.029997651632585942e-04,1.256698612639439716e-04
1.010000000000000000e+02,4.509210972303279163e-05,5.336257481225459287e-05,2.478257518794269032e-04,9.815463678997105035e-05,1.183183749423610820e-04
1.020000000000000000e+02,4.558815202004851130e-05,5.382628321448645892e-05,2.471967080001080674e-04,9.468257578015837339e-05,1.208928847621359992e-04
1.030000000000000000e+02,5.212486002958982567e-05,5.523798334672314070e-05,2.466390147458641380e-04,9.336286062944232356e-05,1.074817672352956777e-04
1.040000000000000000e+02,5.018111555477045016e-05,5.638229473137190695e-05,2.519734285513219874e-04,1.069405075784235493e-04,9.332581819632146392e-05
1.050000000000000000e+02,5.100671285074298567e-05,5.498913126100735127e-05,2.488127481178326050e-04,1.085655947451469316e-04,8.698375158422422260e-05
1.060000000000000000e+02,4.173475003255155968e-05,5.536813488760117252e-05,2.581323170133265066e-04,9.359688457555304097e-05,8.829140845967309303e-05
1.070000000000000000e+02,4.594217855591331556e-05,5.328553807060210090e-05,2.646966404391548622e-04,1.028393377801029018e-04,8.355735618892357053e-05
1.080000000000000000e+02,4.920475553649161782e-05,4.820256058779559538e-05,2.716515695417864862e-04,9.630641198676848092e-05,7.237698648743240426e-05
1.090000000000000000e+02,4.511783581251371800e-05,6.385229337635411895e-05,2.742286510610814076e-04,1.033367407591301301e-04,6.603247112335619562e-05
1.100000000000000000e+02,4.413297630512236225e-05,4.993857556456759994e-05,2.910865975142007400e-04,1.011206864268698880e-04,6.474924646349133894e-05
1.110000000000000000e+02,4.233721742163965018e-05,5.691998869006287265e-05,2.923462886785799242e-04,1.064185142428675235e-04,5.886998825110900668e-05
1.120000000000000000e+02,4.472523320919741252e-05,5.544749017771799515e-05,3.012136969083867299e-04,9.652479141619707548e-05,6.008287544367885147e-05
1.130000000000000000e+02,4.563104745514134919e-05,5.482066911988159319e-05,3.162589224429135371e-04,1.049465243105895951e-04,5.724938067630525040e-05
1.140000000000000000e+02,4.652164504392874989e-05,6.137290496988079269e-05,3.110274166971960241e-04,1.032528992543912949e-04,5.533131436741278719e-05
1.150000000000000000e+02,5.685102185837287436e-05,6.054171662150942268e-05,3.222208777884372211e-04,1.078379795146355846e-04,5.483260025118674719e-05
1.160000000000000000e+02,3.715047258323611601e-05,6.092861948570060804e-05,3.247522419030923757e-04,1.068661652671165641e-04,5.023515676694234600e-05
1.170000000000000000e+02,4.399004625499358667e-05,6.688873821314444967e-05,3.371749460472361903e-04,1.063417445558156871e-04,4.956603395644965104e-05
1.180000000000000000e+02,4.461530179034056687e-05,6.238970920235953344e-05,3.570522987109692181e-04,1.118582527851463837e-04,5.071728125738417248e-05
1.190000000000000000e+02,3.755057371312986447e-05,6.261451389366623488e-05,3.690881339689644491e-04,1.083497109478637199e-04,4.811422277373189615e-05
1.200000000000000000e+02,4.102988256327044780e-05,6.368566849812573594e-05,3.617885415372334990e-04,1.075303475451816482e-04,4.119303721406009089e-05
1.210000000000000000e+02,3.986315808213181100e-05,7.026198554060947288e-05,3.817654140080284364e-04,1.153760582189855555e-04,3.740039078869994427e-05
1.220000000000000000e+02,4.028257925547951146e-05,6.685051854260493087e-05,3.848162736176385934e-04,1.146238704220481353e-04,3.548901713690266746e-05
1.230000000000000000e+02,3.689520851468675033e-05,6.513205535796373624e-05,3.964418471267272537e-04,1.152930863748125034e-04,3.154378820324765798e-05
1.240000000000000000e+02,3.772310323424399314e-05,6.455896487522760907e-05,4.016304291974970297e-04,1.195958360723503588e-04,3.342997546385007013e-05
1.250000000000000000e+02,4.465268821907120156e-05,7.693466029101703185e-05,4.190976901737863969e-04,1.294814325210058570e-04,3.256335051415870652e-05
1.260000000000000000e+02,3.541028228448706017e-05,6.296932646376873777e-05,4.168278712450845802e-04,1.264092162828189814e-04,3.540431647208741595e-05
1.270000000000000000e+02,4.137029680872927884e-05,5.520655485391490203e-05,4.431744841300044868e-04,1.371788753609104461e-04,3.510383074278866644e-05
1.280000000000000000e+02,3.596913683923119720e-05,5.228739806872884088e-05,4.485288004427712139e-04,1.379922795248234024e-04,4.017020812963068011e-05
1.290000000000000000e+02,3.633973720551519904e-05,5.110396375485048992e-05,4.665495415133724677e-04,1.341092693261103364e-04,2.893706095652426313e-05
1.300000000000000000e+02,4.226765578896340969e-05,5.210427403046224981e-05,4.937283725076069274e-04,1.349903104599370351e-04,3.661055006820568281e-05
1.310000000000000000e+02,3.467080910812825323e-05,5.236578575229522414e-05,4.589222394821845796e-04,1.435760505573702162e-04,3.717074200348946533e-05
1.320000000000000000e+02,3.984059517292415364e-05,4.972027773464393618e-05,4.765139617122216009e-04,1.429499642638942802e-04,3.211840000683086060e-05
1.330000000000000000e+02,3.339725171136453952e-05,5.402572403134797696e-05,4.693205192275451410e-04,1.414823974381640426e-04,3.090917318537833580e-05
1.340000000000000000e+02,3.322934497973495382e-05,5.080399953916181488e-05,4.780674268256568382e-04,1.436172020782278125e-04,3.466490552195278241e-05
1.350000000000000000e+02,3.666142932556848422e-05,5.014009431369981229e-05,4.813668071944610105e-04,1.499217377313177835e-04,4.357846480385063614e-05
1.360000000000000000e+02,4.676824915772481717e-05,5.823986880715281700e-05,4.944418109007475692e-04,1.407093026631889288e-04,3.956374551816743690e-05
1.370000000000000000e+02,3.761233393473339959e-05,6.719812737854269358e-05,5.035206139449854845e-04,1.467129922803067643e-04,3.420794821085149096e-05
1.380000000000000000e+02,4.160988245249797046e-05,7.226985303854238651e-05,5.207720050195430161e-04,1.438190660000282506e-04,3.233816524883526000e-05
1.390000000000000000e+02,3.880107032672164280e-05,6.622582549564715038e-05,5.287851989750347315e-04,1.374651925438730160e-04,3.561357406944853921e-05
1.400000000000000000e+02,3.851123730769234754e-05,7.024002035149745637e-05,5.480459421274286314e-04,1.383438772188938515e-04,3.026615942325339148e-05
1.410000000000000000e+02,3.940724197881717572e-05,6.592024145524177925e-05,5.455289126100604236e-04,1.385005492887669831e-04,3.922079970930525405e-05
1.420000000000000000e+02,3.946578577163073476e-05,6.148376152304013686e-05,5.727216173013749412e-04,1.440622794974810716e-04,3.655709149297248217e-05
1.430000000000000000e+02,3.439348393452501540e-05,6.428755120246876231e-05,5.743562128298629332e-04,1.455114200514806555e-04,3.370040375660909859e-05
1.440000000000000000e+02,3.805313790483655367e-05,5.929998274734060715e-05,5.707699850884262460e-04,1.583428765598027255e-04,2.976761274309236427e-05
1.450000000000000000e+02,3.346303901075042830e-05,5.671274422236471935e-05,5.607378989495037658e-04,1.479973150736446641e-04,4.037045180116383136e-05
1.460000000000000000e+02,3.405359338537472524e-05,5.806430899990555616e-05,5.646207224228039223e-04,1.553276034438333397e-04,3.651274866967035848e-05
1.470000000000000000e+02,3.018980755331579502e-05,5.458756407650255937e-05,5.814480277476219428e-04,1.500447670530480337e-04,4.115759810252583861e-05
1.480000000000000000e+02,3.697655316348136267e-05,5.717786558756543513e-05,6.055258883009839721e-04,1.577482687279418982e-04,3.528647630612891106e-05
1.490000000000000000e+02,4.071760456658690686e-05,5.901212226200325262e-05,6.115867432743282706e-04,1.553992716510910199e-04,3.726830776262790579e-05
1.500000000000000000e+02,3.984989908512037715e-05,6.742885142618781913e-05,5.847292874913145866e-04,1.592124468829947403e-04,3.626911174314795261e-05
1.510000000000000000e+02,4.310524805262172521e-05,5.931479554199814430e-05,5.963666322368332828e-04,1.556009589280815675e-04,3.769521745622395059e-05
1.520000000000000000e+02,4.123014804602309624e-05,6.290328112323884113e-05,5.961954570904426376e-04,1.513525267217152859e-04,3.912819487239538319e-05
1.530000000000000000e+02,3.731435597487120504e-05,5.856106680368622364e-05,5.797929970284831924e-04,1.566504247914046744e-04,4.034845594824698622e-05
1.540000000000000000e+02,3.324660352110875294e-05,6.114677954427438777e-05,5.836606950408995687e-04,1.729352633047520627e-04,3.653732878983184662e-05
1.550000000000000000e+02,4.400632114043290244e-05,5.046933174768231112e-05,6.089627758778526356e-04,1.592310075325675811e-04,3.688728706485733255e-05
1.560000000000000000e+02,3.674087955152227636e-05,6.270552360032599637e-05,6.055806462753610120e-04,1.616506630954805956e-04,4.459489817032480374e-05
1.570000000000000000e+02,3.643940195152683970e-05,6.524219323078561672e-05,6.247894733859560290e-04,1.545502233211148990e-04,4.298360511834076192e-05
1.580000000000000000e+02,3.810182757568725265e-05,6.164027283594997186e-05,5.999330275672232204e-04,1.623611632115551373e-04,3.924365702923093835e-05
1.590000000000000000e+02,3.811885112670054809e-05,5.851411447566068347e-05,6.274560491139613561e-04,1.783978011345999093e-04,4.426082822273080808e-05
1.600000000000000000e+02,4.241867260001974671e-05,5.978482638901994051e-05,6.355162463042018928e-04,1.752893054318693800e-04,4.003543629560457617e-05
1.610000000000000000e+02,4.237135526907742644e-05,6.105627294283877404e-05,6.416904304135107040e-04,1.696001279087866465e-04,4.008913590980434094e-05
1.620000000000000000e+02,4.294348909572587303e-05,6.221217678248347482e-05,6.424162132327992936e-04,1.791215215813934947e-04,4.780747351229575060e-05
1.630000000000000000e+02,4.070037605941045911e-05,6.066662561687863331e-05,6.563169143571911945e-04,1.766799385387596288e-04,4.216320660466177372e-05
1.640000000000000000e+02,4.498547361164728642e-05,6.443401502009837856e-05,6.669441529063568908e-04,1.818866942083774418e-04,4.297759912952336947e-05
1.650000000000000000e+02,4.535905331803924412e-05,4.890610132568529167e-05,6.907917105093419607e-04,1.837900085015498064e-04,4.086184865326192295e-05
1.660000000000000000e+02,4.944930984496220816e-05,5.186592873973605577e-05,7.073387543340414751e-04,1.806105751905873191e-04,4.884242785285763944e-05
1.670000000000000000e+02,4.168712273422414682e-05,4.928342352472636634e-05,7.135392251609307124e-04,1.906748386439893750e-04,5.353345995318115058e-05
1.680000000000000000e+02,4.251125809773270703e-05,4.654926364366929192e-05,7.091664939236075327e-04,1.980869082573999407e-04,4.517466164877248502e-05
1.690000000000000000e+02,4.419982600989413868e-05,4.620659838827645416e-05,7.265723146339109206e-04,1.731542123609708383e-04,4.237597343870191935e-05
1.700000000000000000e+02,4.114152878653687395e-05,5.051536647149301729e-05,7.202733190790899798e-04,1.792156432027791624e-04,4.856390951857303406e-05
1.710000000000000000e+02,3.853533646325235651e-05,5.349795818443414674e-05,7.150162495777045990e-04,1.841053065526621069e-04,4.627517963007310442e-05
1.720000000000000000e+02,4.005880313906473589e-05,5.482838044057469773e-05,7.012117432588782506e-04,1.823016509645558614e-04,4.794457933965379226e-05
1.730000000000000000e+02,4.778412845929391750e-05,6.181152409689971705e-05,6.944238020688553448e-04,1.922790149283537531e-04,4.459471227957756412e-05
1.740000000000000000e+02,3.975923644450318761e-05,5.690318222095758216e-05,6.920791843084694861e-04,1.779595547513057596e-04,4.965110073784639866e-05
1.750000000000000000e+02,4.668148854292120120e-05,5.474654592063643577e-05,6.775439504204117114e-04,1.939701694446682723e-04,4.354591959121467681e-05
1.760000000000000000e+02,4.560727291225141755e-05,5.686820739014830650e-05,6.903516570420098475e-04,1.976606160256633160e-04,4.579633290024975878e-05
1.770000000000000000e+02,4.958544013144994267e-05,5.465299773510512438e-05,7.005092368690402083e-04,1.968862145613758940e-04,4.605717587768953791e-05
1.780000000000000000e+02,5.266709457485418966e-05,5.182729188579759949e-05,6.680541997480249350e-04,1.885041700268041964e-04,4.795043383520880553e-05
1.790000000000000000e+02,5.148528144083286406e-05,5.476418457517340244e-05,6.775282908482171962e-04,1.847325468964378103e-04,4.630022659790622441e-05
1.800000000000000000e+02,5.440352667474002146e-05,5.597943655222259451e-05,6.794163965847532793e-04,1.873862867955988776e-04,3.879991501487545236e-05
1.810000000000000000e+02,5.069250309530648479e-05,5.456630375721971404e-05,6.867438645248302720e-04,1.924996525350941567e-04,4.225610888941577770e-05
1.820000000000000000e+02,4.492862780702822079e-05,5.489547174652997796e-05,6.533263969541458493e-04,2.027624570393182779e-04,4.038551809038004592e-05
1.830000000000000000e+02,4.330040794331413423e-05,5.765659315348781178e-05,6.939488954644801311e-04,2.145253268247548917e-04,4.165211943762958668e-05
1.840000000000000000e+02,4.196216569118949025e-05,5.697766073353704996e-05,7.353130147621511625e-04,2.131622122326648494e-04,4.613447700607675728e-05
1.850000000000000000e+02,4.151684571573888149e-05,5.533746947261608540e-05,7.023179607971163918e-04,2.114014163597799367e-04,4.579489161060656954e-05
1.860000000000000000e+02,5.221725602033711056e-05,6.237367474748456431e-05,6.904657291534332941e-04,2.185294110397251188e-04,3.755586111675590644e-05
1.870000000000000000e+02,4.524870065725217216e-05,5.760749570893342053e-05,6.803717396107744619e-04,2.096355794021231844e-04,3.612338194625142052e-05
1.880000000000000000e+02,4.492696075830693303e-05,5.810030742137151094e-05,6.912879106750757785e-04,2.135175424754498508e-04,3.637640526199525937e-05
1.890000000000000000e+02,4.142084388769617931e-05,6.272741329693687362e-05,7.476363037004496448e-04,2.121325850288346970e-04,3.598254900882835727e-05
1.900000000000000000e+02,4.840072996281641338e-05,6.890652454949464101e-05,7.444563341723053895e-04,2.138495728817302322e-04,4.072217264150523874e-05
1.910000000000000000e+02,4.969560528889083173e-05,6.380044172638044131e-05,7.106299589938469552e-04,2.211903708111417899e-04,4.346737593807770139e-05
1.920000000000000000e+02,3.976369772040744266e-05,7.096333242462282698e-05,7.207392384072086600e-04,2.138009640973992376e-04,4.267398192880911267e-05
1.930000000000000000e+02,4.375103837683802510e-05,6.812653810139845945e-05,7.361976233830613836e-04,2.166558852118027900e-04,4.261456311460687374e-05
1.940000000000000000e+02,4.423963981525780298e-05,6.818105609718294602e-05,6.975200839993700441e-04,2.188838318759600554e-04,3.494776753720785223e-05
1.950000000000000000e+02,4.192938859304273791e-05,7.612276804269679786e-05,6.802961082291725248e-04,2.092224717236135234e-04,3.757287991035251906e-05
1.960000000000000000e+02,3.805584123839356181e-05,6.577765954596248577e-05,6.940918776672244661e-04,2.164682820764429749e-04,3.612155307797237924e-05
1.970000000000000000e+02,4.400673455928760802e-05,6.445830917967132478e-05,7.079726355369020396e-04,2.180462481510270223e-04,3.722524228455537099e-05
1.980000000000000000e+02,4.395360480524690416e-05,6.444044150333283483e-05,7.366470400133051655e-04,2.242321933071389495e-04,3.521906487169434996e-05
1.990000000000000000e+02,3.820909561791374642e-05,7.139182983695313567e-05,7.413351602829632014e-04,2.357164311658221933e-04,3.902767465890910614e-05
2.000000000000000000e+02,3.891006903067317779e-05,6.085847261905197314e-05,7.487933615436537238e-04,2.252645264525510171e-04,3.828046011122854253e-05
2.010000000000000000e+02,4.507968994771349713e-05,6.566314673550621706e-05,7.271459135436142418e-04,2.336954861082984891e-04,3.869331015460275580e-05
2.020000000000000000e+02,4.775309130378158073e-05,6.493031103005364457e-05,7.328802002816159344e-04,2.328903051014297176e-04,3.660389289295018500e-05
2.030000000000000000e+02,4.146075710043106710e-05,6.332307950407400909e-05,7.476781618270811336e-04,2.123459818909045893e-04,3.239200251714535739e-05
2.040000000000000000e+02,4.311182323379902925e-05,6.389769225079167114e-05,7.770795513802886134e-04,2.108876085390454236e-04,4.106781682655658017e-05
2.050000000000000000e+02,4.595381252070485090e-05,6.634685525563899233e-05,7.955092760059123691e-04,2.140201815042930278e-04,3.237234850772541250e-05
2.060000000000000000e+02,5.062867989791275392e-05,6.410286454650027110e-05,8.037881905877952704e-04,2.187650203855362463e-04,3.282657163394819833e-05
2.070000000000000000e+02,4.766291882318807183e-05,6.172706484441903285e-05,8.280624406711289964e-04,2.259139013052191558e-04,4.254320828622759620e-05
2.080000000000000000e+02,4.701808086260417241e-05,5.934902928295127111e-05,8.285019976360663563e-04,2.281050037048482082e-04,4.181127321034594502e-05
2.090000000000000000e+02,4.529114429596692304e-05,6.442024684938374435e-05,8.510352706484480834e-04,2.314785077334180485e-04,3.862816924726786283e-05
2.100000000000000000e+02,4.850418032120717982e-05,6.504078677560531929e-05,8.608119479710518718e-04,2.438290422825950543e-04,3.995702668957434867e-05
2.110000000000000000e+02,4.885799317411176901e-05,6.197757641046575117e-05,8.479117016191306533e-04,2.654981193823680030e-04,4.688216854942250933e-05
2.120000000000000000e+02,4.167667000853914061e-05,7.309529732812958258e-05,8.846883697947172109e-04,2.279802202174163739e-04,4.293209598826841500e-05
2.130000000000000000e+02,5.174758716741667541e-05,6.796373454021065186e-05,8.700058698180024308e-04,2.333016054588687993e-04,4.610409354155464712e-05
2.140000000000000000e+02,4.918120184516094895e-05,6.688588375081128135e-05,8.819633738068599627e-04,2.323630927660857992e-04,4.016688059327311322e-05
2.150000000000000000e+02,4.724230001840190596e-05,6.279554064869685703e-05,8.960657508179092900e-04,2.289820026488698090e-04,4.395626971731569910e-05
2.160000000000000000e+02,5.244057204445429221e-05,6.493937497065171982e-05,9.601844778567292238e-04,2.205271108394191160e-04,4.474244175667330126e-05
2.170000000000000000e+02,4.961273229164842036e-05,6.357149280267204716e-05,9.289188688528238202e-04,2.262371098721294160e-04,3.913675003908156924e-05
2.180000000000000000e+02,3.906873534953447802e-05,6.029644143323853456e-05,9.538024046796822475e-04,2.255250572325007141e-04,3.873671567111713898e-05
2.190000000000000000e+02,3.971719848117061247e-05,6.012480477324277928e-05,9.841078700131289381e-04,2.182260086907028551e-04,4.406689911784500424e-05
2.200000000000000000e+02,4.061546671796367747e-05,6.212689325058029510e-05,1.008920956057868246e-03,2.164861246235494363e-04,4.399035512425708561e-05
2.210000000000000000e+02,4.438567188969066990e-05,6.183224026234945825e-05,9.983733994514132348e-04,2.025982642234191999e-04,3.922552504975751475e-05
2.220000000000000000e+02,4.517360475264631248e-05,7.102084479304604514e-05,1.081340789776952249e-03,2.031279645048345017e-04,4.285731507736034729e-05
2.230000000000000000e+02,4.124750701828272526e-05,7.064973739479007975e-05,1.035221763735827416e-03,2.062462140589582660e-04,4.340142289327442171e-05
2.240000000000000000e+02,4.171045004008888668e-05,6.656510204849919177e-05,9.822501481897560893e-04,2.076705832541048125e-04,4.335292101698140499e-05
2.250000000000000000e+02,4.287930713009480144e-05,6.868551520256005460e-05,1.031508291215676998e-03,2.072334975681267011e-04,4.290536600659589084e-05
2.260000000000000000e+02,4.445045349943388402e-05,6.700160031303248331e-05,9.985766152599273582e-04,2.030703321037607978e-04,4.333880656304245349e-05
2.270000000000000000e+02,4.514419244816547661e-05,7.411663444845117965e-05,1.013671858565490247e-03,1.848105813032629996e-04,4.160525799479231068e-05
2.280000000000000000e+02,4.371501510902486842e-05,6.581318088083598639e-05,1.036113163280338867e-03,1.772807920941144033e-04,4.703888591184313128e-05
2.290000000000000000e+02,4.138611519499679758e-05,6.222508804964999030e-05,1.035082504071249687e-03,1.818861575727526159e-04,4.380261497261006554e-05
2.300000000000000000e+02,4.858794506323871332e-05,5.946832308201255302e-05,1.039043670614137049e-03,1.814516991104353494e-04,4.911332462509410135e-05
2.310000000000000000e+02,4.755850153448371032e-05,6.488388078695894734e-05,9.971047256759346666e-04,1.778588497790556389e-04,4.576859823057777277e-05
2.320000000000000000e+02,4.692534008488014052e-05,6.913675972752830745e-05,1.039916967614851195e-03,1.918017886181067055e-04,4.574542539881321090e-05
2.330000000000000000e+02,4.999617724199545421e-05,6.680488578991727877e-05,1.065579713964037722e-03,1.901469391329957404e-04,4.135148485584494438e-05
2.340000000000000000e+02,5.479785451445451372e-05,6.444740962430195452e-05,1.116864943961570766e-03,1.876810396618244781e-04,4.022477469534102568e-05
2.350000000000000000e+02,4.743301952614409345e-05,6.231420700453238481e-05,1.087376711110477068e-03,1.964537505250163463e-04,4.573724865697403885e-05
2.360000000000000000e+02,4.724452826831981866e-05,5.962452049146360622e-05,1.070622016067446225e-03,1.973449285115336238e-04,4.513973750652766626e-05
2.370000000000000000e+02,4.533285622709826157e-05,6.215203332038399253e-05,1.107919346124863758e-03,2.018863687336391877e-04,4.277820624876138567e-05
2.380000000000000000e+02,4.836782999251276749e-05,5.946819374147427339e-05,1.111445275206679462e-03,2.065333404674962736e-04,4.283955779404990949e-05
2.390000000000000000e+02,5.331222893856235601e-05,5.776758600262166254e-05,1.135401918614276084e-03,1.805725788398548914e-04,4.421617395389265681e-05
2.400000000000000000e+02,5.051010018275459146e-05,5.876903055668236675e-05,1.100972350171036673e-03,1.906610806327035945e-04,4.386993282201601119e-05
2.410000000000000000e+02,4.993464881564158020e-05,5.894624154101357760e-05,1.129674271187708356e-03,1.930275936655734270e-04,4.202646863271652933e-05
2.420000000000000000e+02,5.120565321814485316e-05,6.194330766307043490e-05,1.108790419176775011e-03,1.943292265721430212e-04,4.294617849265325304e-05
2.430000000000000000e+02,5.471461407025035584e-05,5.456263064240740590e-05,1.142148085534810953e-03,1.907563893133179533e-04,4.300481405683509450e-05
2.440000000000000000e+02,4.898683388010471873e-05,6.007192292212248930e-05,1.158756694761398087e-03,1.959549783010494650e-04,4.227301102421865409e-05
2.450000000000000000e+02,4.621612502431204916e-05,6.196640336741943145e-05,1.196163970652475150e-03,2.149331403997756240e-04,3.945652794656862028e-05
2.460000000000000000e+02,4.481783868903743695e-05,6.899822720496384676e-05,1.131882612736556659e-03,2.055199672619245632e-04,4.818873421885694341e-05
2.470000000000000000e+02,4.668571928845288710e-05,6.400613897172835465e-05,1.144443449070831065e-03,2.127437137435794767e-04,4.971653420138277824e-05
2.480000000000000000e+02,4.655232159311850637e-05,6.318166558227922280e-05,1.174518103243205047e-03,1.995284856005641316e-04,3.932625353386676181e-05
2.490000000000000000e+02,4.738731729492240419e-05,5.444987020930547317e-05,1.188732431013583835e-03,1.968514010303179518e-04,4.242043285229701866e-05
2.500000000000000000e+02,4.963855848461040665e-05,5.173271276492918958e-05,1.160816361709504640e-03,1.911971320945893282e-04,4.354188194621855246e-05
2.510000000000000000e+02,4.631811771049765269e-05,5.261018628599511970e-05,1.172520944041743896e-03,1.866060560264948265e-04,4.443088318983878793e-05
2.520000000000000000e+02,5.121650471273664351e-05,5.789895712104975445e-05,1.235562948406987438e-03,1.980603132661906685e-04,4.114031337720813752e-05
2.530000000000000000e+02,5.353069498459372966e-05,5.495882681860742025e-05,1.277540582941938396e-03,2.021507860608950935e-04,3.747890342498116922e-05
2.540000000000000000e+02,6.025571240786398164e-05,4.947080860429053928e-05,1.332125812047224578e-03,1.900098832050556297e-04,4.256913690559027685e-05
2.550000000000000000e+02,5.646711073303833928e-05,5.392677888227392913e-05,1.346164546523587191e-03,1.977885518872346537e-04,3.993734502372170425e-05
2.560000000000000000e+02,5.274409352573616871e-05,5.578295188723991771e-05,1.297856592800572528e-03,1.912928948160086406e-04,3.989281035909897355e-05
2.570000000000000000e+02,5.544214575314843074e-05,5.514106055881651258e-05,1.264766354121760195e-03,1.919778559139606600e-04,3.916196302622410030e-05
2.580000000000000000e+02,5.142661675439086366e-05,5.929962310702308059e-05,1.273272016958371111e-03,1.922485602017243167e-04,4.159427111793956300e-05
2.590000000000000000e+02,4.923679083390641864e-05,5.750451517483323727e-05,1.241967627064521906e-03,1.832031323641958309e-04,4.191304694933783992e-05
2.600000000000000000e+02,4.510038908844826722e-05,6.031890446878129808e-05,1.287526797625226926e-03,1.880774021411069086e-04,4.387206504774532334e-05
2.610000000000000000e+02,4.883017405932221777e-05,6.462072173640809325e-05,1.275996483465879905e-03,1.888603761636131750e-04,3.996287542173959650e-05
2.620000000000000000e+02,4.991031563472692056e-05,6.189676870327343039e-05,1.296883058458653259e-03,1.870924422819886246e-04,4.347709099028485014e-05
2.630000000000000000e+02,4.356052867848791976e-05,6.628980635214887229e-05,1.286347678071675382e-03,1.876160042910690606e-04,4.764914507793260867e-05
2.640000000000000000e+02,4.809354513946040299e-05,6.952789294711880785e-05,1.378403450846055200e-03,1.854750837155805243e-04,4.644713410106859897e-05
2.650000000000000000e+02,5.311780232974960825e-05,6.207951160575042593e-05,1.356720931970145649e-03,1.844383415461336995e-04,4.684872691806951650e-05
2.660000000000000000e+02,4.526942279081680454e-05,6.252191186251199184e-05,1.378985447581193569e-03,1.895992242969546382e-04,5.220998735455673057e-05
2.670000000000000000e+02,4.704910430020081691e-05,6.715509085197801653e-05,1.383459551345112004e-03,1.888497551075785097e-04,4.843494888073784921e-05
2.680000000000000000e+02,4.301309278231801869e-05,6.677328406268223659e-05,1.442098007862324671e-03,1.964783880882281508e-04,5.592756193828485323e-05
2.690000000000000000e+02,4.743385527206100960e-05,6.686825612700619814e-05,1.461731583080716490e-03,1.969314533781796328e-04,4.917488629130328803e-05
2.700000000000000000e+02,4.188884343903076513e-05,7.179847662530658425e-05,1.434068760059026282e-03,1.952730213432563033e-04,4.598092308694123886e-05
2.710000000000000000e+02,4.210208315558183756e-05,7.561510512010816143e-05,1.458892134213463088e-03,1.944547304592036951e-04,4.614690502680041106e-05
2.720000000000000000e+02,4.242219838646033025e-05,7.160496257285764443e-05,1.543479443784079308e-03,2.061947400164854116e-04,4.867912598960355552e-05
2.730000000000000000e+02,3.705624202832158431e-05,7.364957400224358963e-05,1.538952104868984705e-03,1.967933620387052329e-04,4.804963847371279684e-05
2.740000000000000000e+02,3.765214865536492539e-05,7.548400137213917560e-05,1.545722658207293598e-03,2.006114139295744891e-04,4.676096207012481187e-05
2.750000000000000000e+02,4.226288273989631250e-05,7.375916800900217396e-05,1.574763207855878200e-03,1.987453295886343341e-04,4.439500283892616750e-05
2.760000000000000000e+02,4.656699077443260393e-05,7.287167778646796990e-05,1.533511296018086334e-03,1.911822579547806100e-04,4.465188340851966586e-05
2.770000000000000000e+02,4.973737965530133920e-05,6.972954479944615258e-05,1.543046459011376825e-03,2.036077952998205376e-04,5.473313972614857192e-05
2.780000000000000000e+02,4.228886349011418133e-05,7.124490921617265826e-05,1.531432534699894710e-03,2.022125772914717956e-04,4.636279600744863671e-05
2.790000000000000000e+02,3.431172591983333575e-05,7.188415305703355074e-05,1.556526377730182986e-03,2.094386236396461598e-04,4.833958846350849825e-05
2.800000000000000000e+02,4.046955538128393925e-05,7.270168952877575919e-05,1.535236379873849977e-03,2.113165941749484134e-04,4.815277716108123940e-05
2.810000000000000000e+02,4.066779362654759922e-05,7.146787312983793328e-05,1.439707773492560072e-03,2.111254108843052535e-04,5.024140768816742764e-05
2.820000000000000000e+02,3.673099971124305085e-05,6.936989390482484197e-05,1.384352248597786605e-03,2.042904037614645674e-04,4.719669377206692218e-05
2.830000000000000000e+02,4.180431836298126314e-05,7.171868022171068446e-05,1.415274817341716229e-03,2.079889696314785041e-04,5.137699524693228881e-05
2.840000000000000000e+02,4.179122230296705709e-05,7.477038369230193382e-05,1.415742943731035375e-03,2.106333399513049542e-04,4.982049168311686316e-05
2.850000000000000000e+02,4.143027302994095606e-05,7.833664587286737202e-05,1.465234985851160410e-03,2.248168104883596641e-04,5.128993939829129545e-05
2.860000000000000000e+02,3.772187314821096038e-05,7.234946631273775353e-05,1.493901746163373012e-03,2.253074917006880895e-04,5.793295754530358721e-05
2.870000000000000000e+02,3.569008218073932426e-05,6.885417153601469664e-05,1.478295092089298990e-03,2.217242454497503346e-04,5.140795367986061848e-05
2.880000000000000000e+02,3.710884848306950090e-05,6.764574680595547562e-05,1.441629544910894012e-03,2.143425650374952696e-04,5.788298532027891241e-05
2.890000000000000000e+02,4.115320539987976645e-05,6.989146877411922532e-05,1.518836070561135898e-03,2.176085581293563109e-04,5.210441953762412481e-05
2.900000000000000000e+02,4.476265089625730553e-05,6.711019884209079578e-05,1.560507908214936457e-03,2.236895727435461723e-04,5.000730439652656401e-05
2.910000000000000000e+02,4.575262553829784196e-05,7.120229930535071361e-05,1.582818195702162534e-03,2.223461784095492888e-04,5.549377905267327549e-05
2.920000000000000000e+02,4.096914530415940447e-05,6.991302283287925690e-05,1.554025762770194774e-03,2.204112626751353332e-04,4.779884438610437769e-05
2.930000000000000000e+02,3.785969691549873062e-05,8.143036360264144236e-05,1.611208862822843813e-03,2.176433859658599701e-04,5.566990925687242964e-05
2.940000000000000000e+02,3.693705161855742602e-05,7.600760535542150365e-05,1.611287283889928368e-03,2.206213781887900183e-04,5.130062228886345110e-05
2.950000000000000000e+02,3.521578320142548790e-05,7.374282877370408329e-05,1.612130806427858332e-03,2.262478867356421119e-04,5.337261994653452746e-05
2.960000000000000000e+02,4.143371924103522730e-05,7.814692667507117108e-05,1.622699966422391782e-03,2.258778015705731335e-04,5.462970962777369266e-05
2.970000000000000000e+02,4.329531667512931392e-05,7.293490056248241871e-05,1.670176900008812915e-03,2.286675265257276379e-04,5.013884174742688771e-05
2.980000000000000000e+02,4.110323644268554233e-05,6.914646606859253808e-05,1.666841001967345193e-03,2.369098241011835526e-04,6.178640415721581292e-05
2.990000000000000000e+02,4.187044017811558660e-05,6.871986842427180164e-05,1.676106058925208586e-03,2.380415031140170612e-04,4.631265011068030901e-05
3.000000000000000000e+02,4.186027451558160806e-05,7.562752396006455768e-05,1.706181756092384205e-03,2.274231600241094498e-04,5.257538594738431215e-05
3.010000000000000000e+02,4.708784732432302889e-05,6.373619280630737904e-05,1.692647255920443072e-03,2.235794308181882073e-04,5.497263013598541193e-05
3.020000000000000000e+02,4.481812018086728244e-05,6.550208795486067714e-05,1.742697199684672960e-03,2.254394265915893314e-04,6.247444171314509020e-05
3.030000000000000000e+02,4.063279168808886510e-05,6.748287319180423793e-05,1.713559500219119514e-03,2.261126023741510949e-04,4.688548647291401750e-05
3.040000000000000000e+02,4.076562254318183420e-05,6.517741298373014303e-05,1.746828915743736665e-03,2.315124024764303456e-04,4.613319753954403524e-05
3.050000000000000000e+02,4.238505150711002756e-05,6.150879826372079862e-05,1.803434256136604574e-03,2.315185557169030517e-04,4.951977619283010057e-05
3.060000000000000000e+02,4.024146652426008330e-05,5.860253819423011379e-05,1.825303860851446025e-03,2.420721164125838598e-04,4.669063226681036127e-05
3.070000000000000000e+02,3.938518097967858012e-05,6.086894527579378433e-05,1.819187991698778539e-03,2.308527847536545607e-04,4.722001519419372073e-05
3.080000000000000000e+02,3.746817414140846125e-05,6.277028681245244712e-05,1.802445645237238381e-03,2.290696348697940365e-04,4.738948726512592913e-05
3.090000000000000000e+02,3.352552819191334521e-05,6.219663206175063408e-05,1.818728603744990124e-03,2.317842605717990168e-04,4.849339219226145303e-05
3.100000000000000000e+02,3.858493039976540473e-05,6.763108160989794726e-05,1.834559677023284152e-03,2.152715530223670015e-04,4.718415534143982626e-05
3.110000000000000000e+02,4.078730728918067427e-05,6.039928606393907273e-05,1.704708484245975875e-03,2.169451624914886523e-04,4.941203551811490513e-05
3.120000000000000000e+02,3.875642301953696744e-05,6.385514362072797212e-05,1.762953948948764449e-03,2.155093702885801932e-04,4.709154869708687130e-05
3.130000000000000000e+02,3.949864813423964449e-05,6.462638049420377229e-05,1.822066341081618468e-03,2.152414051868056788e-04,4.511089744063667695e-05
3.140000000000000000e+02,3.803817625847027983e-05,7.129428735130893813e-05,1.837462116689558833e-03,2.213812046381047338e-04,4.819841594216889291e-05
3.150000000000000000e+02,4.159740371567632877e-05,7.184896112866212547e-05,1.812951754562419637e-03,2.208093518680787071e-04,4.825114174211719842e-05
3.160000000000000000e+02,3.925983418295864169e-05,6.638272755832286265e-05,1.848058658050932834e-03,2.284359686415271540e-04,4.080374440174061590e-05
3.170000000000000000e+02,4.380667446335362314e-05,7.565180919311131902e-05,1.766428825627719412e-03,2.297478728661150882e-04,4.606004106622041405e-05
3.180000000000000000e+02,4.533140489604292611e-05,7.320685009182259506e-05,1.730782064432667688e-03,2.348990339328116406e-04,4.906185857389555593e-05
3.190000000000000000e+02,4.974765994980590023e-05,7.583167220370778949e-05,1.813034129434343278e-03,2.326138263387678151e-04,4.509973428268310158e-05
3.200000000000000000e+02,4.264780472351681340e-05,7.756526483770898039e-05,1.835140777187826977e-03,2.080963246343658923e-04,4.453401296833359169e-05
3.210000000000000000e+02,4.523312660809075680e-05,8.640563365958087161e-05,1.775588322070587033e-03,2.097114996564286571e-04,4.500336990465036990e-05
3.220000000000000000e+02,4.953282490760546608e-05,8.281054666570142331e-05,1.756315120590712375e-03,2.093789663132339385e-04,5.263296163549036066e-05
3.230000000000000000e+02,5.460825173186911741e-05,7.617708353790941800e-05,1.754523873820801327e-03,2.028474088769938177e-04,5.596257999807008332e-05
3.240000000000000000e+02,4.440665546079358705e-05,7.230284883541493457e-05,1.749910237139773450e-03,2.001467472019236027e-04,4.196942786394153302e-05
3.250000000000000000e+02,4.356999255861193632e-05,7.575302705498110356e-05,1.788204982235752638e-03,2.074084131903353168e-04,4.411916880453503609e-05
3.260000000000000000e+02,4.318618830767562145e-05,7.891848705321447000e-05,1.814015442104688347e-03,2.035467675246538377e-04,4.305168881690857319e-05
3.270000000000000000e+02,4.922596677903179341e-05,9.166420742012792999e-05,1.771914215963343864e-03,2.077330407588284800e-04,5.155300191317380154e-05
3.280000000000000000e+02,4.864769965584603284e-05,8.765243885366924559e-05,1.873041794382190872e-03,2.202184724238165359e-04,4.861694552649176160e-05
3.290000000000000000e+02,4.770552997901411629e-05,8.256692594854619927e-05,1.849394801025971979e-03,2.120167447349219358e-04,5.041464679311769004e-05
3.300000000000000000e+02,4.419329243443570476e-05,9.035861968542668876e-05,1.842431877051353695e-03,2.080630493156432337e-04,4.968419534545631677e-05
3.310000000000000000e+02,4.546869835542199922e-05,7.914988930701749581e-05,1.831457185561546908e-03,2.082025142884358360e-04,4.510043473593405849e-05
3.320000000000000000e+02,4.243952779880988402e-05,7.407267353609636729e-05,1.796497006993469370e-03,2.070688300082057509e-04,4.932102910548685770e-05
3.330000000000000000e+02,5.358600184890427442e-05,7.817982723334893080e-05,1.857186711892055975e-03,2.043144286492104555e-04,5.702449519429109159e-05
3.340000000000000000e+02,4.622013766120147693e-05,7.868390954834936224e-05,1.813738346488791287e-03,2.141487859883550726e-04,5.222686178074642527e-05
3.350000000000000000e+02,5.468695922417055044e-05,7.987444614687699840e-05,1.879039059723419669e-03,2.018210759312522029e-04,5.520268423397922675e-05
3.360000000000000000e+02,5.435601324033090265e-05,6.785998559810657582e-05,1.841113080542799985e-03,1.923941013931562694e-04,4.997603314715881595e-05
3.370000000000000000e+02,5.798641197629628152e-05,6.950548463935390942e-05,1.824146244503999093e-03,1.918897541121067363e-04,5.205869208724234198e-05
3.380000000000000000e+02,5.757773370695939974e-05,6.805325684611229775e-05,1.831973710133327771e-03,1.966971073674717019e-04,5.653359407598035347e-05
3.390000000000000000e+02,5.705927828314472094e-05,7.332331093301558411e-05,1.847988953027179804e-03,2.039448491669704211e-04,5.144856363570315949e-05
3.400000000000000000e+02,5.256177612433798885e-05,7.416970079121565362e-05,1.844576158982702552e-03,1.976305726896221415e-04,5.380645251262805573e-05
3.410000000000000000e+02,5.446846003864802555e-05,6.410745719820365451e-05,1.916035446546948684e-03,1.959539253764130962e-04,5.246164283401189010e-05
3.420000000000000000e+02,4.757703828162096471e-05,6.994072718669031019e-05,1.935945624966128875e-03,1.959169032890173412e-04,5.985695565779991512e-05
3.430000000000000000e+02,4.561500035171750511e-05,7.026754750583119602e-05,1.942215280210879413e-03,2.035105633042544326e-04,5.537780639797151849e-05
3.440000000000000000e+02,4.466185745810591357e-05,6.618142901937407174e-05,1.869427324093342335e-03,1.994196939462122842e-04,5.286123796566233324e-05
3.450000000000000000e+02,4.306482113858312033e-05,7.036069374355413686e-05,1.877384799043535502e-03,2.028136723432050204e-04,5.386062829815241315e-05
3.460000000000000000e+02,4.036102561510990228e-05,7.214740955852061433e-05,1.939227473387816758e-03,2.011989515176004772e-04,5.088078331549894529e-05
3.470000000000000000e+02,4.285819970772930532e-05,7.443443039245600801e-05,1.813122120219223810e-03,1.955924329415381635e-04,5.084638700669774636e-05
3.480000000000000000e+02,4.709172465211519665e-05,7.009362045218292536e-05,1.727886038023318527e-03,2.005850935410391500e-04,5.056156528326916089e-05
3.490000000000000000e+02,5.323134979751120710e-05,7.487605801226315805e-05,1.772650676523990221e-03,1.885958979418456138e-04,4.852088075091298691e-05
3.500000000000000000e+02,4.660098530329115363e-05,8.285876241309608758e-05,1.763999558584750105e-03,1.851710148765839392e-04,5.138217531697186757e-05
3.510000000000000000e+02,4.873422466145083121e-05,8.141589169186058683e-05,1.723106203417756888e-03,1.869312688816959778e-04,5.198253561711219106e-05
3.520000000000000000e+02,4.289739645657597578e-05,7.615636840507811200e-05,1.759408830779851662e-03,1.941306327991609848e-04,4.532182358596426042e-05
3.530000000000000000e+02,4.239591375987394883e-05,7.935698232985899381e-05,1.846404645621579910e-03,2.007424234014010267e-04,4.803651353457727424e-05
3.540000000000000000e+02,4.298682191339331382e-05,7.249140327036940334e-05,1.893197102453725300e-03,1.906498476337281645e-04,4.963152340486942649e-05
3.550000000000000000e+02,4.212477079035270577e-05,6.856065601290595168e-05,1.902505029502399303e-03,1.972523671376347210e-04,4.812798380060545611e-05
3.560000000000000000e+02,4.617748267421450947e-05,7.279828704676027940e-05,1.891901412723995257e-03,2.008823321451025379e-04,4.657264447671671803e-05
3.570000000000000000e+02,4.250000769934203504e-05,7.553499220669390724e-05,1.864406202098156662e-03,1.968404539599566405e-04,4.466105894229688289e-05
3.580000000000000000e+02,3.791141328857161596e-05,7.205022715373043951e-05,1.875875148820482785e-03,1.956754608490873792e-04,4.737196448045821739e-05
3.590000000000000000e+02,4.709688811355139393e-05,7.395333949089533121e-05,1.864636868143976223e-03,2.104589117354338512e-04,4.890885460162586185e-05
3.600000000000000000e+02,4.084994414155218578e-05,6.987512884970570326e-05,1.903148021397904621e-03,2.096030387561675923e-04,4.327315596641678752e-05
3.610000000000000000e+02,3.534163258389622086e-05,6.795151925909070911e-05,1.929246430556141867e-03,2.119669928772882628e-04,5.082363396125000321e-05
3.620000000000000000e+02,3.242489448018748277e-05,7.020010409686250341e-05,1.993193995306508093e-03,2.120313661935213645e-04,4.381200027769871497e-05
3.630000000000000000e+02,3.205769083380882734e-05,6.847144395893955959e-05,1.961646498419011841e-03,2.278754408790995001e-04,4.588734754362722157e-05
3.640000000000000000e+02,3.943209926426938239e-05,7.521746860650324606e-05,1.943666405803012864e-03,2.241370360586136812e-04,4.205669908186049355e-05
3.650000000000000000e+02,3.242833065286720995e-05,7.703223475619136451e-05,2.033489694613366261e-03,2.293081250912543112e-04,4.268218735592466118e-05
3.660000000000000000e+02,3.708835412885580496e-05,6.787533167862402905e-05,2.050878774761177858e-03,2.368432356708582986e-04,4.477602205521513667e-05
3.670000000000000000e+02,3.528139264974416989e-05,6.879991795349926775e-05,2.157655672082703369e-03,2.358901563599413720e-04,4.419951259282406397e-05
3.680000000000000000e+02,3.487564775717100218e-05,7.530951495271498430e-05,2.252637145212510461e-03,2.337716215543572673e-04,4.975444152710561951e-05
3.690000000000000000e+02,3.279458469351848038e-05,6.379088368191343505e-05,2.210455878152717268e-03,2.292234630890677138e-04,4.790105164542701743e-05
3.700000000000000000e+02,3.186946126809697688e-05,5.927104687397655169e-05,2.225629683687557758e-03,2.283957770181643809e-04,4.865454114766354365e-05
3.710000000000000000e+02,3.568548939036908507e-05,5.735404903861596182e-05,2.328864126661001066e-03,2.295343609846067778e-04,5.734787334732427411e-05
3.720000000000000000e+02,3.498965448545110490e-05,6.346033370530079765e-05,2.237781650343606543e-03,2.403889258433267173e-04,5.402986845670643135e-05
3.730000000000000000e+02,3.773984244159755974e-05,6.507532260358050991e-05,2.301745596479998213e-03,2.449345858267504283e-04,5.070129202322526396e-05
3.740000000000000000e+02,4.025345390468171303e-05,6.210024664432545194e-05,2.224776158388674929e-03,2.458612283636751883e-04,5.229030740461215743e-05
3.750000000000000000e+02,3.666779037114764606e-05,6.048023562565951750e-05,2.224487493259652560e-03,2.384656550967756417e-04,5.433370596064079905e-05
3.760000000000000000e+02,3.590919092832933757e-05,6.459453985174778978e-05,2.113521709102839097e-03,2.430190396476294978e-04,5.919899785478133225e-05
3.770000000000000000e+02,3.951652641220881890e-05,6.281162659049766006e-05,2.137567075226831648e-03,2.475804026974559591e-04,4.498092065052805566e-05
3.780000000000000000e+02,3.782166973409495370e-05,5.855830500500758262e-05,2.193417523950746961e-03,2.402589783162545345e-04,4.535255148052641516e-05
3.790000000000000000e+02,3.612726337942628874e-05,6.108679625171919980e-05,2.265879237014933878e-03,2.414643628600998682e-04,4.090417736946072580e-05
3.800000000000000000e+02,4.084151017103021530e-05,5.987802855766943821e-05,2.389048905221957675e-03,2.519201708511831228e-04,4.241809509408778212e-05
3.810000000000000000e+02,4.758170224450353203e-05,5.746392867822525119e-05,2.444816220699475018e-03,2.468690326804523494e-04,4.956218491336539245e-05
3.820000000000000000e+02,4.631313633352007741e-05,6.220289963232428221e-05,2.493049825818438592e-03,2.531603093203216304e-04,4.715562935819761492e-05
3.830000000000000000e+02,5.280744427949013442e-05,6.210017331065298407e-05,2.399012894234942017e-03,2.484515025679145950e-04,4.244169671197006721e-05
3.840000000000000000e+02,4.628102931769628725e-05,5.593277650295380710e-05,2.507930765244914539e-03,2.475244784637675721e-04,4.793052239260298109e-05
3.850000000000000000e+02,4.021784882357604118e-05,5.185253372586018372e-05,2.605605253774290198e-03,2.510331556401235176e-04,4.349432966033184300e-05
3.860000000000000000e+02,4.750476971293604578e-05,5.298986316737419600e-05,2.500537563297933197e-03,2.515666377570502377e-04,5.222357684953049528e-05
3.870000000000000000e+02,3.917760916205548227e-05,5.231317229181797757e-05,2.444986854696185041e-03,2.553405894818450150e-04,4.715334986860053590e-05
3.880000000000000000e+02,4.237348604330115620e-05,5.585352196013637638e-05,2.502864079227062888e-03,2.399167141856617391e-04,5.087793689984021483e-05
3.890000000000000000e+02,4.649927036382006662e-05,5.357029896446707795e-05,2.548555392769324968e-03,2.294565366971479392e-04,4.707929186686943268e-05
3.900000000000000000e+02,4.277795701257414152e-05,5.768940679873324484e-05,2.519021905917906423e-03,2.502132653128263939e-04,5.030297618791035319e-05
3.910000000000000000e+02,4.689868414442521782e-05,6.037086720800388662e-05,2.655427057658976686e-03,2.309261530811790308e-04,4.885764026063554866e-05
3.920000000000000000e+02,4.205758416819804779e-05,6.715828151615532704e-05,2.732692034058237240e-03,2.330318810193077184e-04,5.028045224308996808e-05
3.930000000000000000e+02,4.623409160930957995e-05,6.015795248459632205e-05,2.699359344007334904e-03,2.296122244196396878e-04,5.039082771640668312e-05
3.940000000000000000e+02,4.860227883207723920e-05,6.565275101311218720e-05,2.853807538974684199e-03,2.388922772248447401e-04,5.200087858536761587e-05
3.950000000000000000e+02,4.597089699753809100e-05,6.268466340308975759e-05,2.775716678444450913e-03,2.316939284926489151e-04,5.880103151412185980e-05
3.960000000000000000e+02,4.998073041484474288e-05,6.653651114596481619e-05,2.960227972906293026e-03,2.236292121753358231e-04,4.919321262430997876e-05
3.970000000000000000e+02,4.896098280782190670e-05,6.310422332445053684e-05,3.005885791597440182e-03,2.170176349782781955e-04,4.989233914232116263e-05
3.980000000000000000e+02,4.597454738308748290e-05,6.789536880957847131e-05,3.132203659209187308e-03,2.217950223650788644e-04,5.118009789817357102e-05
3.990000000000000000e+02,4.700737715501723812e-05,7.503730792424168072e-05,3.023285418733312468e-03,2.288698573881253751e-04,4.832691588330106924e-05
4.000000000000000000e+02,4.975862146450182877e-05,6.139101198954222127e-05,2.930432175039299203e-03,2.174876063979480634e-04,5.222079844124927206e-05
4.010000000000000000e+02,4.641495730572930967e-05,6.265668781180178115e-05,2.961906730605257110e-03,2.255303896743221514e-04,5.078384676948655141e-05
4.020000000000000000e+02,4.340187715223819964e-05,6.995032584133920039e-05,3.005781429770926216e-03,2.285813716887963309e-04,4.933773651949469041e-05
4.030000000000000000e+02,4.244391342345110729e-05,6.694036823373661349e-05,3.019377495241393206e-03,2.362376313422842600e-04,4.596606096451960610e-05
4.040000000000000000e+02,4.450375998565903046e-05,6.690285469146406427e-05,3.042449275486247551e-03,2.372590287962328404e-04,5.153643192135071160e-05
4.050000000000000000e+02,4.399155584011715803e-05,6.910329087073119325e-05,3.026675023792946284e-03,2.312358689088300778e-04,5.391140139099359629e-05
4.060000000000000000e+02,4.500755884417895203e-05,7.188427917936834888e-05,3.030052591568188625e-03,2.360230214787373271e-04,4.873958577322756724e-05
4.070000000000000000e+02,4.037192590655713786e-05,6.417101279332371178e-05,3.184324514825420671e-03,2.437331084248484103e-04,4.785798946149721900e-05
4.080000000000000000e+02,4.354082673052594998e-05,6.804846995589475256e-05,3.292685822224084013e-03,2.386412192605380511e-04,4.821186615200367953e-05
4.090000000000000000e+02,4.055935558888723591e-05,7.444657477972960180e-05,3.300117108775313390e-03,2.292303425154296193e-04,4.111619981916891930e-05
4.100000000000000000e+02,4.615843280042497554e-05,7.330433551600012976e-05,3.524032937528898124e-03,2.315947082468516882e-04,4.173519932171299018e-05
4.110000000000000000e+02,4.163335685558600119e-05,7.507130327399913483e-05,3.416318892474179414e-03,2.301384977513309948e-04,4.222171147327813401e-05
4.120000000000000000e+02,3.587484853628808423e-05,7.321731339093862090e-05,3.280616087733889685e-03,2.290334537404792314e-04,3.824950689612638399e-05
4.130000000000000000e+02,3.818999248317300754e-05,8.206909844366006013e-05,3.318414760642318662e-03,2.213022913788442736e-04,3.923103247183146181e-05
4.140000000000000000e+02,3.649437237407404666e-05,7.035495635820954163e-05,3.260054345664564757e-03,2.364315030908281656e-04,3.773124907247016324e-05
4.150000000000000000e+02,3.080324104920428852e-05,6.987443353378974820e-05,3.250690973502390335e-03,2.332802766491504087e-04,4.712825605579507027e-05
4.160000000000000000e+02,3.319280413949243780e-05,7.237727938880222922e-05,3.297460761743642443e-03,2.333203117632631773e-04,4.282324124960101841e-05
4.170000000000000000e+02,3.420075263960153933e-05,7.947497672355918752e-05,3.310419311391421537e-03,2.376577751495023705e-04,3.811597900493790547e-05
4.180000000000000000e+02,3.677073921659612665e-05,7.638784696772926708e-05,3.309873354786829758e-03,2.306426668977623606e-04,4.009173317454095553e-05
4.190000000000000000e+02,4.138544636567154100e-05,8.097099731763091057e-05,3.365533676661147666e-03,2.315977263426249877e-04,4.355640590503195853e-05
4.200000000000000000e+02,3.901742936474050794e-05,8.301009055888819432e-05,3.440384347776492824e-03,2.298916560686814492e-04,3.629760312373608855e-05
4.210000000000000000e+02,3.811058617642082424e-05,7.935969863548386627e-05,3.481296952201451411e-03,2.326819787878964263e-04,4.277586332379623713e-05
4.220000000000000000e+02,3.732312251270020198e-05,8.446308876153274525e-05,3.527853277460302195e-03,2.242092973556708557e-04,3.695023335426039779e-05
4.230000000000000000e+02,4.444538314407608937e-05,7.246606676869493668e-05,3.564883744310409774e-03,2.221083688219716024e-04,3.613897108267760672e-05
4.240000000000000000e+02,3.794866207351699217e-05,7.720877105510393079e-05,3.531746820777947882e-03,2.113778731683835233e-04,3.316997723623593686e-05
4.250000000000000000e+02,2.736758304067166137e-05,6.722880480447557261e-05,3.423896484286648167e-03,2.047137353353711831e-04,3.599582958779823372e-05
4.260000000000000000e+02,3.651053255937508624e-05,6.267938095538827525e-05,3.520012483729684227e-03,2.292324009960378106e-04,3.641798135067819686e-05
4.270000000000000000e+02,3.034635229859361516e-05,6.129380167685383185e-05,3.587267101798907731e-03,2.219777799586930556e-04,3.686070210462411012e-05
4.280000000000000000e+02,3.598958646167105258e-05,6.489348972105180025e-05,3.535971492279021966e-03,2.288256789405584968e-04,3.392659724665847421e-05
4.290000000000000000e+02,2.915059136443520771e-05,7.650522859714570245e-05,3.683441449267355061e-03,2.322047338377819514e-04,3.324194136877789418e-05
4.300000000000000000e+02,2.951345505686209236e-05,6.940590144899339009e-05,3.598814578540165954e-03,2.251378114712654366e-04,3.823726573704000486e-05
4.310000000000000000e+02,3.553264930067356886e-05,6.416179248802666990e-05,3.514756278205188877e-03,2.128477816778495679e-04,3.552180076793476360e-05
4.320000000000000000e+02,3.805604503515080950e-05,6.564720150181724279e-05,3.570970784427140998e-03,2.124618923478038823e-04,3.970949632714493305e-05
4.330000000000000000e+02,3.718581589018388200e-05,7.185460667213927621e-05,3.652529886223221389e-03,2.245052211224951577e-04,3.521614082024893122e-05
4.340000000000000000e+02,3.446736489387536295e-05,6.844020139040729589e-05,3.654080972834150565e-03,2.354076187011111543e-04,3.688299065685018974e-05
4.350000000000000000e+02,3.787333235871770398e-05,7.310365885737635239e-05,3.654538920526806400e-03,2.136519804406544765e-04,3.504146229771354371e-05
4.360000000000000000e+02,4.893450847864855291e-05,6.962109848263065004e-05,3.609024656650361429e-03,2.036397430462688618e-04,3.081934045134904210e-05
4.370000000000000000e+02,4.203146461945195256e-05,7.615309632458266975e-05,3.680347313237408713e-03,2.073400301626504572e-04,3.630254681552536056e-05
4.380000000000000000e+02,4.138923831775720430e-05,7.121175840851812211e-05,3.585796202120072884e-03,2.047479253020068057e-04,3.121215891366269091e-05
4.390000000000000000e+02,4.145643395181419777e-05,7.366947209486163217e-05,3.639093546187521788e-03,2.042977726008921024e-04,3.427678238876463723e-05
4.400000000000000000e+02,4.224179588374621375e-05,7.096160247244132080e-05,3.667175943428913065e-03,2.096000732640934672e-04,4.097380220113855387e-05
4.410000000000000000e+02,3.568379217022688010e-05,7.320801914723062964e-05,3.716498804944512457e-03,2.119912972659010464e-04,3.295382092372012295e-05
4.420000000000000000e+02,3.034814794367068913e-05,7.281372132894592397e-05,3.596437603587410159e-03,2.151593516703798059e-04,3.808130932325681783e-05
4.430000000000000000e+02,3.149368211197156597e-05,6.843978263970651454e-05,3.777411432618560383e-03,2.031243745956867741e-04,3.578160043671285706e-05
4.440000000000000000e+02,3.621555930666264800e-05,6.736788644845503882e-05,4.125106587052784768e-03,2.032804614658934028e-04,3.666576090533002485e-05
4.450000000000000000e+02,3.546441503576858167e-05,7.825873369027291915e-05,4.062563106213445963e-03,2.082606802558117920e-04,3.820587916969486741e-05
4.460000000000000000e+02,3.503355149003795077e-05,7.946519153079201203e-05,4.051156908091102515e-03,2.123315576709750019e-04,3.897189406742995743e-05
4.470000000000000000e+02,3.529906338761712448e-05,8.207784455815936298e-05,4.144437413990509356e-03,2.022406928504638657e-04,3.747514708063448552e-05
4.480000000000000000e+02,4.052561405831767161e-05,8.061202336584472050e-05,4.260592785554351281e-03,1.883241440413518930e-04,4.384044214711391163e-05
4.490000000000000000e+02,3.648674607903412692e-05,8.162748781848083723e-05,4.354614336484541326e-03,1.779337185252582998e-04,3.566976091684548322e-05
4.500000000000000000e+02,4.670381427185343881e-05,8.309510956050480956e-05,4.523970184022063634e-03,1.844761676824679952e-04,3.633831855509583875e-05
4.510000000000000000e+02,4.280831511338512030e-05,8.468537763928196682e-05,4.505301513764714549e-03,1.797183064923268958e-04,4.045705049082748417e-05
4.520000000000000000e+02,4.306814293497662760e-05,7.733177648594491416e-05,4.776965879183303620e-03,1.821164826013577098e-04,4.388606524718952073e-05
4.530000000000000000e+02,5.064247957942136225e-05,6.760223528823328110e-05,4.596089295261562846e-03,1.872293543930814153e-04,4.292326960630976629e-05
4.540000000000000000e+02,4.160376438833157664e-05,5.794899468258840614e-05,4.440301671853830179e-03,1.907344992115866944e-04,4.276526907498467978e-05
4.550000000000000000e+02,4.157151965855643283e-05,6.864846117249356894e-05,4.591649976626088758e-03,1.918298465607426451e-04,4.272999938870203351e-05
4.560000000000000000e+02,4.032615690729990376e-05,6.558888450003408366e-05,4.580814661411802824e-03,2.040971411511049993e-04,4.634393390234858856e-05
4.570000000000000000e+02,4.140941096830719204e-05,6.687604266630842176e-05,4.242258431024770182e-03,1.935060329615323482e-04,4.918468491010852262e-05
4.580000000000000000e+02,4.210908515012157238e-05,5.787446671723373015e-05,4.163777748068420159e-03,1.992764098721622190e-04,4.423136291809015574e-05
4.590000000000000000e+02,3.906112439755471399e-05,6.298134328253102154e-05,4.407987648443190132e-03,1.821149712690761646e-04,4.709798310176260827e-05
4.600000000000000000e+02,3.863924225022685732e-05,5.994410825638230023e-05,4.205653657250341126e-03,1.767290938580190485e-04,5.102501080855859072e-05
4.610000000000000000e+02,4.100661864747667806e-05,6.520680187793725935e-05,4.378144969263475517e-03,1.830314423091339293e-04,4.067938383423008730e-05
4.620000000000000000e+02,4.286103763695425783e-05,6.207486938858419734e-05,4.541976850250262210e-03,1.873919587584982338e-04,4.349722020846602533e-05
4.630000000000000000e+02,4.210058861642274053e-05,6.578805121826292179e-05,4.544885887685201631e-03,1.900064737042628238e-04,4.249334130290716161e-05
4.640000000000000000e+02,4.247864682715984941e-05,7.084469609741628204e-05,4.374898573501817545e-03,1.898196295737619721e-04,4.197178702713966203e-05
4.650000000000000000e+02,4.442989980224520963e-05,5.728567612395263353e-05,4.457759352929024921e-03,1.923327780938288711e-04,5.050430008524120495e-05
4.660000000000000000e+02,3.941901118775792412e-05,6.412557424695375374e-05,4.348812431689830227e-03,1.919445622649007532e-04,4.053628894096217294e-05
4.670000000000000000e+02,4.371005680881001609e-05,6.246002365517533406e-05,4.217558088283945850e-03,1.914338244218827256e-04,4.100127299799805058e-05
4.680000000000000000e+02,4.354013055563044077e-05,7.196026003752908906e-05,4.205601900671096516e-03,1.924699181807820736e-04,4.001855268931375775e-05
4.690000000000000000e+02,4.169261334807661257e-05,6.734143827868965815e-05,4.145205515142080799e-03,2.015630478137131476e-04,4.315749023386938887e-05
4.700000000000000000e+02,4.502326375144249937e-05,5.810600091227247077e-05,4.248786366899071076e-03,2.031696072698485622e-04,4.273743355953651957e-05
4.710000000000000000e+02,4.979050671383156157e-05,5.974223816773704954e-05,4.233517555713661729e-03,1.988629444963363468e-04,4.739180061286152323e-05
4.720000000000000000e+02,4.490336626927771135e-05,6.004470815690332586e-05,4.216903076363132108e-03,2.022998826086697122e-04,4.754611046342560599e-05
4.730000000000000000e+02,3.919836199894888296e-05,6.419763394871491613e-05,4.324534370547805651e-03,2.157064180404733023e-04,4.372431274857202510e-05
4.740000000000000000e+02,4.059483986962320046e-05,5.317982616936944851e-05,4.432005243446335285e-03,2.274562390541801093e-04,4.172726937379245271e-05
4.750000000000000000e+02,5.016876248231660895e-05,5.609501586067988654e-05,4.492609107032197180e-03,2.172434269610556967e-04,4.024858753326476801e-05
4.760000000000000000e+02,4.653380212860103171e-05,5.659002193925122270e-05,4.560775447585818654e-03,2.149125715440458606e-04,4.674748193800315477e-05
4.770000000000000000e+02,4.918056950420357509e-05,5.578026248309608803e-05,4.392066590867771403e-03,2.205772141172790413e-04,4.622540578835820924e-05
4.780000000000000000e+02,4.739281842436326997e-05,5.603119848918147738e-05,4.530928423667868188e-03,2.241438291431530061e-04,4.428115889987260800e-05
4.790000000000000000e+02,4.772970437172396885e-05,6.122537595509847108e-05,4.486363984279373440e-03,2.327455265631606096e-04,4.551760246351843620e-05
4.800000000000000000e+02,4.552803438551134008e-05,7.073924762279748535e-05,4.424926294912090441e-03,2.253099659141888367e-04,4.592013348558854346e-05
4.810000000000000000e+02,4.377954017165119893e-05,6.709179360953054783e-05,4.385420139737861156e-03,2.216507134360501396e-04,4.337968856416019037e-05
4.820000000000000000e+02,4.332470038692637360e-05,6.923678399639587866e-05,4.414820024523202768e-03,2.205461264376262775e-04,5.281157493630672661e-05
4.830000000000000000e+02,4.207460721561417927e-05,5.824604098447760947e-05,4.343114368382861024e-03,2.171820103309407557e-04,4.931335540081516200e-05
4.840000000000000000e+02,4.155351509294025192e-05,6.420411985963436763e-05,4.322007326342913736e-03,2.144192255607579867e-04,5.348693781515034829e-05
4.850000000000000000e+02,3.988649487429718477e-05,6.024366711587791912e-05,4.397578627728160328e-03,2.132015434324063818e-04,4.880834437004377691e-05
4.860000000000000000e+02,3.754632987384987075e-05,6.038348601911103231e-05,4.373707534920279194e-03,2.191347449027603034e-04,4.823949274557204348e-05
4.870000000000000000e+02,4.718728342156808253e-05,6.116295846581021323e-05,4.299755929195958615e-03,2.184037858542486887e-04,5.168684373146881228e-05
4.880000000000000000e+02,3.893985830905055678e-05,6.915385264938400667e-05,4.422515672503735118e-03,2.174061400164184477e-04,5.027843853289137854e-05
4.890000000000000000e+02,3.804706765386800527e-05,6.848575707463222528e-05,4.247469284395677391e-03,2.221224184133507862e-04,4.815317581774447575e-05
4.900000000000000000e+02,3.702213673306697928e-05,6.252956534524845011e-05,4.345526692220547105e-03,2.211756488108562735e-04,5.166220586894088029e-05
4.910000000000000000e+02,3.301233734886999116e-05,6.722244343504435449e-05,4.377251724193675919e-03,2.220985719898482813e-04,5.175507734467288401e-05
4.920000000000000000e+02,3.975552734736265137e-05,6.586561407251334543e-05,4.267857335019997755e-03,2.220056044788254468e-04,4.700622626452322095e-05
4.930000000000000000e+02,3.683526759534760942e-05,6.981512381298848879e-05,4.372854840831053025e-03,2.161393237601894057e-04,4.309747398956176312e-05
4.940000000000000000e+02,4.626865847190408942e-05,7.209288891407705790e-05,4.351178229494045979e-03,2.123034516825494933e-04,5.576129789264250292e-05
4.950000000000000000e+02,3.716029993983127611e-05,7.132101052509387529e-05,4.529060647820104535e-03,2.139560824898634195e-04,5.162668897484845587e-05
4.960000000000000000e+02,3.809472098048605204e-05,6.781152523127609300e-05,4.260403806967349993e-03,2.105412026381925372e-04,5.043546829486267313e-05
4.970000000000000000e+02,3.604753517794101469e-05,6.758185501232194525e-05,4.135809262700074207e-03,2.213373612892644005e-04,5.214623798510675812e-05
4.980000000000000000e+02,3.562628776465626146e-05,6.939871691402643705e-05,4.272652003604271442e-03,2.337698953747135988e-04,5.494531893612819573e-05
4.990000000000000000e+02,3.377039325835884398e-05,6.867072915073269002e-05,4.279315170841346827e-03,2.356807739527511103e-04,5.123851576105398209e-05
5.000000000000000000e+02,3.493664722642453313e-05,6.770676632594785360e-05,4.202876550127965238e-03,2.243290660008945281e-04,6.346710684967948879e-05
5.010000000000000000e+02,3.976598712551737691e-05,7.105109733129832961e-05,4.248018568571709785e-03,2.088092051232282031e-04,5.478052779861464217e-05
5.020000000000000000e+02,3.723088755980263898e-05,7.674825640713311969e-05,4.001285498887341419e-03,2.139072064826219588e-04,4.179821973548936143e-05
5.030000000000000000e+02,3.969240862000678050e-05,7.299644083147427409e-05,3.971299848189335790e-03,2.111164231974882455e-04,4.274021275940675935e-05
5.040000000000000000e+02,4.645724550644825257e-05,7.096376194992704001e-05,4.136233317975301915e-03,2.104368014752555638e-04,4.382995332952166478e-05
5.050000000000000000e+02,4.559410254578732946e-05,6.809214246106254365e-05,4.102751239910995551e-03,2.036915229335356514e-04,4.863648149699972834e-05
5.060000000000000000e+02,4.456940773922557497e-05,7.117879471074672892e-05,4.131705314318723232e-03,2.071768567517562332e-04,4.121869449447146394e-05
5.070000000000000000e+02,4.427807844287201533e-05,6.195347258841632510e-05,4.007418451440036833e-03,2.091763756310038858e-04,4.581634930500566583e-05
5.080000000000000000e+02,3.812028824745627986e-05,6.814381451758499963e-05,4.084486027112643747e-03,2.116275796839595102e-04,4.673571157165490320e-05
5.090000000000000000e+02,4.550482237830610899e-05,6.451393675166450237e-05,4.168847939612252418e-03,2.165118315630154555e-04,4.767849712483673841e-05
5.100000000000000000e+02,4.005408381613229096e-05,7.329884816009712978e-05,4.074426463626767969e-03,2.175251533320654573e-04,4.514649180853425037e-05
5.110000000000000000e+02,4.261101687597079746e-05,6.586513559558859754e-05,3.913962381144164837e-03,2.194716759632564518e-04,4.909387537965770321e-05
5.120000000000000000e+02,3.630530930387454447e-05,6.292204181479466030e-05,3.848898179170001654e-03,2.161589391181939490e-04,4.736112597547581515e-05
5.130000000000000000e+02,3.852708010643191017e-05,6.515903153903046530e-05,3.946767497412628778e-03,2.083368261310836189e-04,4.514321123061382224e-05
5.140000000000000000e+02,3.917890076454710879e-05,6.386101219135742468e-05,3.854253940957619307e-03,1.978339073971380202e-04,4.803043513423865818e-05
5.150000000000000000e+02,4.244252376583990127e-05,6.108046232955466337e-05,4.045557724574266878e-03,2.081206007283897819e-04,5.535572808679223300e-05
5.160000000000000000e+02,3.390239592304666871e-05,6.289863825348351867e-05,4.106635171585049093e-03,2.127648005741944459e-04,4.961368735989513112e-05
5.170000000000000000e+02,3.302723160625298249e-05,6.855743977696171498e-05,4.038121564124086404e-03,2.062852325113162522e-04,5.836590719388023984e-05
5.180000000000000000e+02,3.484716562773826354e-05,6.940243579833804688e-05,3.984517536055331988e-03,2.125434253775759785e-04,4.642323000259018784e-05
5.190000000000000000e+02,3.640922349767983235e-05,6.137858868293655235e-05,3.868919065762477238e-03,2.129094772735928842e-04,5.021940308558292543e-05
5.200000000000000000e+02,3.535672679200185797e-05,6.499976820506514485e-05,3.752047449833595394e-03,1.949568186089267741e-04,5.140164280004189123e-05
5.210000000000000000e+02,3.757259896286502254e-05,5.995389512014615008e-05,3.754849308364893723e-03,1.965508268100268907e-04,4.956538626998963082e-05
5.220000000000000000e+02,3.370332648089391370e-05,5.599954202017976002e-05,3.608565796621499011e-03,1.915312579614525390e-04,4.498665248708899611e-05
5.230000000000000000e+02,3.552872195466960648e-05,5.390331089683009225e-05,3.629937203017297165e-03,1.973177499015044134e-04,4.687949679582636975e-05
5.240000000000000000e+02,3.531768091113995922e-05,5.635641839962790556e-05,3.518800336268057549e-03,1.855776335535352928e-04,4.884366829971398261e-05
5.250000000000000000e+02,3.623522386486666136e-05,5.978839552667203350e-05,3.411620115143398912e-03,1.944364209125470921e-04,5.134177695098607330e-05
5.260000000000000000e+02,3.843250615442883600e-05,6.098201630777566606e-05,3.438123699888939733e-03,1.935772582093431282e-04,4.934127518629871645e-05
5.270000000000000000e+02,3.621122782215824287e-05,6.481153287940522034e-05,3.541798368578708001e-03,1.895010183959877637e-04,5.598442207255249770e-05
5.280000000000000000e+02,3.531406277512694203e-05,5.610914680809209187e-05,3.590333556563241046e-03,1.781666677697080203e-04,5.168919841225250167e-05
5.290000000000000000e+02,3.369757346372015405e-05,5.858222868293516683e-05,3.608888414674771283e-03,1.792970128325910295e-04,5.093208259832060492e-05
5.300000000000000000e+02,3.215368084374947699e-05,5.529926013270181073e-05,3.631442456092481841e-03,1.783455202777339821e-04,5.500086229626166556e-05
5.310000000000000000e+02,4.040501019930697879e-05,5.771350168448652340e-05,3.630285267544719474e-03,1.742370039395924053e-04,5.374678531799848002e-05
5.320000000000000000e+02,3.503637308543972040e-05,6.041128096223591371e-05,3.592399322941974837e-03,1.804275095945717666e-04,5.299612025566613482e-05
5.330000000000000000e+02,3.478373305376702973e-05,6.349504074498746320e-05,3.628736985233249612e-03,1.808851130532529439e-04,5.607686876329953662e-05
5.340000000000000000e+02,4.324204469952075414e-05,5.960283977912705922e-05,3.440834977402551509e-03,1.824361745230707044e-04,4.651521996201779530e-05
5.350000000000000000e+02,3.723678138056740750e-05,6.385894263116753677e-05,3.546790334858496152e-03,1.785630924293624133e-04,4.856286603516224432e-05
5.360000000000000000e+02,3.709478049873649042e-05,6.185841517736268003e-05,3.456953145019925344e-03,1.761008197893598748e-04,4.922016106145843395e-05
5.370000000000000000e+02,4.022267086478681364e-05,6.510304657736387668e-05,3.330894199329414995e-03,1.645976401406512579e-04,5.183973208444658809e-05
5.380000000000000000e+02,3.436031847192655420e-05,7.315201574120688832e-05,3.407829702681719475e-03,1.645925384198276831e-04,5.174077866099136003e-05
5.390000000000000000e+02,3.656702938836797756e-05,6.860062434388414232e-05,3.431630171762733994e-03,1.651972054463879402e-04,4.806570252069430893e-05
5.400000000000000000e+02,3.744512298287094865e-05,6.559506745462684307e-05,3.503105581798782175e-03,1.647629264128758209e-04,4.481256886335049927e-05
5.410000000000000000e+02,3.904334083082439122e-05,6.509902094276043272e-05,3.662680172401233669e-03,1.643243730737875552e-04,4.607436311587775890e-05
5.420000000000000000e+02,3.906843440071305906e-05,6.472528420042866770e-05,3.427107311180010996e-03,1.807461523097853018e-04,4.608484400558943150e-05
5.430000000000000000e+02,4.764010954716457746e-05,6.892168504268880724e-05,3.669261893973985167e-03,1.748051259037319838e-04,4.361100930871941728e-05
5.440000000000000000e+02,3.633229678023930376e-05,5.955422738379567704e-05,3.690578981646153167e-03,1.866872342874970059e-04,4.868709160565920513e-05
5.450000000000000000e+02,3.420651531915730459e-05,5.882160922243695467e-05,3.736453418576313190e-03,1.945292860392466849e-04,5.210031058777708779e-05
5.460000000000000000e+02,3.576667840221592343e-05,5.473433145430917079e-05,3.691992713484082422e-03,2.005349407422363228e-04,4.604959705789557489e-05
5.470000000000000000e+02,3.134827449358112972e-05,6.156366490428499816e-05,3.689003991283357209e-03,2.035974458154399258e-04,4.679134948826213503e-05
5.480000000000000000e+02,3.736496077200168742e-05,6.203937887483412794e-05,3.479734078844498590e-03,2.135149033716254863e-04,4.382423348225916726e-05
5.490000000000000000e+02,3.366039357466377169e-05,6.199333557777020332e-05,3.680380782720815702e-03,2.161427458717835037e-04,4.766668599753831614e-05
5.500000000000000000e+02,3.706334664776989030e-05,6.611243746046380210e-05,3.617296818442916617e-03,2.196230261010123641e-04,5.090028891907572017e-05
5.510000000000000000e+02,3.141433409981075897e-05,7.231847831257187664e-05,3.536560051217274570e-03,2.093332300331374185e-04,5.047323186313512622e-05
5.520000000000000000e+02,3.997704424218984087e-05,6.211657552013249983e-05,3.628363477872542653e-03,2.169581043516277674e-04,5.427769044574759505e-05
5.530000000000000000e+02,3.935013944300624900e-05,6.731316817853993939e-05,3.538302460779241265e-03,2.213231621362998780e-04,5.197166735471103749e-05
5.540000000000000000e+02,3.717692454918708478e-05,6.138919209752735640e-05,3.562400587241332239e-03,2.097326071996974406e-04,4.665686343685582216e-05
5.550000000000000000e+02,3.792916561973225242e-05,5.924163109660707249e-05,3.584983887625070587e-03,2.127990528935086445e-04,4.887955145149724956e-05
5.560000000000000000e+02,3.837141298079771445e-05,5.889860967667193137e-05,3.555027465784288410e-03,2.056824772188603490e-04,5.642364625779716647e-05
5.570000000000000000e+02,4.330995127233006059e-05,5.243755877959443978e-05,3.550040821468258834e-03,2.137065716548702810e-04,5.031526609122760618e-05
5.580000000000000000e+02,4.392907239159082877e-05,5.114889779067599562e-05,3.695283817418459904e-03,2.130482104683029121e-04,5.033969430223717012e-05
5.590000000000000000e+02,4.561265331182173810e-05,5.193644959156085150e-05,3.967923858673838566e-03,2.151676253900891567e-04,4.942727846934946712e-05
5.600000000000000000e+02,3.683628963213614327e-05,5.219775688303229799e-05,3.552615786358903627e-03,2.191751531065433412e-04,5.173456920304353446e-05
5.610000000000000000e+02,3.727529721697653287e-05,4.916234071772329628e-05,3.757464699896795324e-03,2.252972484013682219e-04,5.020219182327867458e-05
5.620000000000000000e+02,4.992316046281697339e-05,5.274830603918534422e-05,3.762797743140477991e-03,2.250721205748762443e-04,5.317873950294593755e-05
5.630000000000000000e+02,4.626379539862668366e-05,5.612178763403363746e-05,3.824825143638355129e-03,2.226271850329641921e-04,5.389238278097341350e-05
5.640000000000000000e+02,4.509176049427576771e-05,6.135494013759235088e-05,3.831542770271867404e-03,2.145790404175507149e-04,4.672352202406138133e-05
5.650000000000000000e+02,5.412130166626560879e-05,6.498130150778269609e-05,3.886164593364771491e-03,2.237112485334868950e-04,4.817599991047138985e-05
5.660000000000000000e+02,4.830716964965287019e-05,6.746761373821463792e-05,4.050758686686140031e-03,2.131834126443132860e-04,4.705009406236193570e-05
5.670000000000000000e+02,4.550299657157808042e-05,6.234573480379257404e-05,3.995140974532462863e-03,2.184884421632116158e-04,5.105190637599843484e-05
5.680000000000000000e+02,5.116227122448080422e-05,6.104571894027799317e-05,3.769047115389723146e-03,2.363787757133639644e-04,4.804688279436142295e-05
5.690000000000000000e+02,4.320823139503104926e-05,6.486901702063008202e-05,3.796237625618537059e-03,2.443595851566726651e-04,4.663385949388310081e-05
5.700000000000000000e+02,4.067321043399463321e-05,6.245006325533708491e-05,3.752136026498154031e-03,2.399363525513731332e-04,4.707084883170953304e-05
5.710000000000000000e+02,4.646169544852973843e-05,6.771413127393266507e-05,3.818227684299513314e-03,2.393549372493586347e-04,4.317239124074223611e-05
5.720000000000000000e+02,5.240472778644811314e-05,6.190068147093885642e-05,3.880040429403597280e-03,2.362473979388157730e-04,4.802108264267967996e-05
5.730000000000000000e+02,5.060074820384397043e-05,6.515625437486516347e-05,3.869431433421888222e-03,2.365989410944013827e-04,4.183736828144990483e-05
5.740000000000000000e+02,4.778476353028970891e-05,5.397114110428091749e-05,3.928980202866250160e-03,2.546052066922932511e-04,4.556622341334026771e-05
5.750000000000000000e+02,5.056531341740555519e-05,5.888124905117919639e-05,4.001169468781595739e-03,2.476152859260949413e-04,4.939940815207322089e-05
5.760000000000000000e+02,4.724462487670777477e-05,6.457752642263780984e-05,3.940584752401665725e-03,2.444582169345288492e-04,4.672947614270395178e-05
5.770000000000000000e+02,4.013793960366829339e-05,6.003663599618569435e-05,4.031172910878400018e-03,2.473004687765234522e-04,4.732035782573085214e-05
5.780000000000000000e+02,3.991402780190167476e-05,5.802209862015850206e-05,4.007404953926929636e-03,2.362613011818170961e-04,4.778486734102749267e-05
5.790000000000000000e+02,4.680824824498941439e-05,5.794509962164795525e-05,4.291529795418247417e-03,2.427362185376535919e-04,5.458680820824568514e-05
5.800000000000000000e+02,3.369630353733388262e-05,6.670450116808002150e-05,4.282408465533404929e-03,2.404500947039700520e-04,5.163740841340747068e-05
5.810000000000000000e+02,4.014229291993132165e-05,6.511499087180627754e-05,4.379218076952406946e-03,2.415022108018805014e-04,4.906781299518492290e-05
5.820000000000000000e+02,3.239992101533584190e-05,6.621194341904779179e-05,4.309637716357284098e-03,2.384623462847734743e-04,5.299727031393697274e-05
5.830000000000000000e+02,3.632689015653500775e-05,7.121481607130775160e-05,4.298353096820251018e-03,2.246163107716414586e-04,5.339387581415611095e-05
5.840000000000000000e+02,3.969534229808502346e-05,6.957392652007232670e-05,4.256873340966360608e-03,2.375252046639131365e-04,4.990265786530834191e-05
5.850000000000000000e+02,3.873156457512294537e-05,6.664147725021773994e-05,4.333018586645032144e-03,2.300403026750386104e-04,5.075120579700609369e-05
5.860000000000000000e+02,3.856217957687313458e-05,6.011595894639398807e-05,4.119285732692601343e-03,2.421402521839421951e-04,4.682629318364384119e-05
5.870000000000000000e+02,4.203703511818090988e-05,6.607483397802482727e-05,4.341474428668612440e-03,2.257683004008859129e-04,4.470744760409761653e-05
5.880000000000000000e+02,4.064444402240852128e-05,7.270135517856157747e-05,4.445842374895203619e-03,2.288339483733636825e-04,4.665106698997778523e-05
5.890000000000000000e+02,4.191478433435147366e-05,6.173689078337041281e-05,4.396259096765553487e-03,2.356805592305111219e-04,4.389268548898872524e-05
5.900000000000000000e+02,4.219549057560278982e-05,5.921611480219635126e-05,4.274085131763083467e-03,2.381768011594509460e-04,4.647795445889002508e-05
5.910000000000000000e+02,3.965317570264748070e-05,5.990348139772727620e-05,4.465791637267013670e-03,2.383993914720772267e-04,5.069541258340137801e-05
5.920000000000000000e+02,4.529669035491235007e-05,6.195784642015755850e-05,4.286296349217622037e-03,2.368123608326166973e-04,4.753812053936989912e-05
5.930000000000000000e+02,4.339381071738479534e-05,6.124510595018062276e-05,4.396847053078856149e-03,2.430619169376813105e-04,5.427132859814332022e-05
5.940000000000000000e+02,4.970649831026463517e-05,6.053738069322633919e-05,4.400706507595497641e-03,2.396910709629995750e-04,4.902219521207840103e-05
5.950000000000000000e+02,4.939523645375309968e-05,5.994417316645961336e-05,4.327475508429379225e-03,2.462240655359826391e-04,4.464549792670968742e-05
5.960000000000000000e+02,4.358243268454131680e-05,6.234241281344310437e-05,4.052003466874509741e-03,2.351343499310543095e-04,4.329828918692157913e-05
5.970000000000000000e+02,4.417159991765284843e-05,6.395076056664450448e-05,4.109511514561514645e-03,2.434430025203271342e-04,4.680359197617445233e-05
5.980000000000000000e+02,4.647471922603063632e-05,6.873247252936476315e-05,4.084093656043452647e-03,2.375183771693434309e-04,4.506470595078138075e-05
5.990000000000000000e+02,4.431047343655958315e-05,7.211369629722685914e-05,3.920982688644825132e-03,2.404036439026535632e-04,4.611175785629306745e-05
6.000000000000000000e+02,4.344293561464596110e-05,7.675552343344715922e-05,3.825678925373221517e-03,2.404077425087747244e-04,4.733928248890073576e-05
6.010000000000000000e+02,4.455823467885977607e-05,6.910461550035940093e-05,3.900895766896450567e-03,2.486069062709317379e-04,4.333554692459440361e-05
6.020000000000000000e+02,4.388728696491650538e-05,7.683528761681657215e-05,3.893437901417717839e-03,2.484783078953167745e-04,4.622088355199505116e-05
6.030000000000000000e+02,4.063548599109179094e-05,6.385491653904118436e-05,3.780192344612576250e-03,2.541197095722314003e-04,4.446046032624551003e-05
6.040000000000000000e+02,3.571818073111465708e-05,6.316648706716776474e-05,3.863180425462298118e-03,2.569726500388780366e-04,4.477807251712651038e-05
6.050000000000000000e+02,3.467621706465529030e-05,6.518301484725874673e-05,3.961707109488621370e-03,2.623852939559467856e-04,4.712224112168872381e-05
6.060000000000000000e+02,4.056767408733286118e-05,7.046671189148145942e-05,4.090027733050005665e-03,2.590999236108393333e-04,4.520564889620715121e-05
6.070000000000000000e+02,4.042239252999291210e-05,6.253621980722989804e-05,4.073321888661607382e-03,2.544654378887623025e-04,4.958432468338269672e-05
6.080000000000000000e+02,3.781041611472524266e-05,6.348824336310787686e-05,3.877051816180143717e-03,2.736456743418491655e-04,4.829864309086051577e-05
6.090000000000000000e+02,4.021877356907843648e-05,6.661883158209924716e-05,3.935554440617772265e-03,2.956581774585798073e-04,4.726679849320625237e-05
6.100000000000000000e+02,3.916594503750037148e-05,6.842798557959994810e-05,3.799542582091364196e-03,2.787041928671296631e-04,4.928004235593697047e-05
6.110000000000000000e+02,3.944568920488666919e-05,6.987097627841887260e-05,3.879262338087108297e-03,2.946143562712055797e-04,4.970232118428619117e-05
6.120000000000000000e+02,4.171644971018295678e-05,7.056763439028390650e-05,3.909139610275946808e-03,2.784630611367688857e-04,4.076918729867262670e-05
6.130000000000000000e+02,3.610638166273716365e-05,6.256208562649412386e-05,3.961002575391447955e-03,2.786661519709188184e-04,4.961234608980014116e-05
6.140000000000000000e+02,4.291255079080791290e-05,6.804927782100289591e-05,3.936146884067404095e-03,2.776472165947341253e-04,4.752282793341056077e-05
6.150000000000000000e+02,3.332652837295668746e-05,6.272951233299295382e-05,3.932700534956534710e-03,2.727976264362830250e-04,4.648683408969844777e-05
6.160000000000000000e+02,3.542047856008867512e-05,6.266987173841886971e-05,3.967364974707399128e-03,2.875212241874036678e-04,4.917472722709703703e-05
6.170000000000000000e+02,3.736563017076033333e-05,6.410176608295792278e-05,4.127881976267899766e-03,2.892058574254230408e-04,5.138856648656542347e-05
6.180000000000000000e+02,3.559898970839636689e-05,6.474672871947806385e-05,4.147825722216946787e-03,2.757755851974241779e-04,4.719409199782642617e-05
6.190000000000000000e+02,4.118213675818882535e-05,6.578172254234626593e-05,4.143449219998984745e-03,2.763198659944121616e-04,5.355055820377430109e-05
6.200000000000000000e+02,4.307534656289302433e-05,6.248998236779712556e-05,4.255517455490021028e-03,2.696566431883429260e-04,4.562320816436926663e-05
6.210000000000000000e+02,3.610492456496139368e-05,6.245781171043685021e-05,4.258465658114718444e-03,2.758268575039357628e-04,4.912613392982212446e-05
6.220000000000000000e+02,3.914821044603833400e-05,6.217274106923298405e-05,4.418755542621499721e-03,2.754978861754242558e-04,4.372426887500058257e-05
6.230000000000000000e+02,3.576248823966565737e-05,5.882694710312996733e-05,4.357810234688619389e-03,2.703794745768650643e-04,4.364963552450085160e-05
6.240000000000000000e+02,4.094981911295647592e-05,6.211503504127691144e-05,4.496548091825758320e-03,2.698439739442504148e-04,4.699879183955868456e-05
6.250000000000000000e+02,3.894617399613498065e-05,5.968854811522206205e-05,4.256320028986571025e-03,2.692265100433521852e-04,4.592317342344554021e-05
6.260000000000000000e+02,3.740143547714680494e-05,6.314348615377163298e-05,4.407856519085040503e-03,2.729066451950812322e-04,4.970160871275997039e-05
6.270000000000000000e+02,4.200877289584070695e-05,5.865682339556421709e-05,4.526930810498597246e-03,2.732440491370891067e-04,5.741089316246839047e-05
6.280000000000000000e+02,3.847732928607960901e-05,6.449839046129834941e-05,4.517978806953371063e-03,2.749261737099439884e-04,4.839698419734084212e-05
6.290000000000000000e+02,3.641540265619802597e-05,6.714911465133255319e-05,4.424540100178342428e-03,2.870681548446940567e-04,4.828587782934601336e-05
6.300000000000000000e+02,3.681276938360955597e-05,6.484313146970510644e-05,4.549231626853611488e-03,2.876936144017294694e-04,4.502383230864381858e-05
6.310000000000000000e+02,3.923016164375514592e-05,6.924722684931161609e-05,4.474284850067289376e-03,2.823673860077313691e-04,4.331951555192059544e-05
6.320000000000000000e+02,3.487665144241702819e-05,7.195847316421311035e-05,4.355004397752937351e-03,2.780089516275507933e-04,4.676777515455476930e-05
6.330000000000000000e+02,3.861613141176167829e-05,6.669843906315087168e-05,4.492040794579987839e-03,2.736445772544282562e-04,4.618246125853708861e-05
6.340000000000000000e+02,4.875715232799393561e-05,7.312521067126542818e-05,4.660991204657238818e-03,2.697735775636367350e-04,4.430286585122011900e-05
6.350000000000000000e+02,4.655090608252088202e-05,7.029849252970787887e-05,4.458855511936477001e-03,2.728833687386522655e-04,4.643441896645672529e-05
6.360000000000000000e+02,4.400789697167617476e-05,7.184177219876630716e-05,4.586462355527176626e-03,2.711464398944540832e-04,4.394613814240333483e-05
6.370000000000000000e+02,4.560756001237287194e-05,6.070596614526913015e-05,4.524817527279956231e-03,2.811903739721177686e-04,4.051761567980260992e-05
6.380000000000000000e+02,4.192344569531325504e-05,6.519963608342393968e-05,4.667627785147621111e-03,2.825805000136183409e-04,4.376413144135948841e-05
6.390000000000000000e+02,4.747391765813624431e-05,7.162839555152622495e-05,4.850755098298464851e-03,2.855061519202450881e-04,4.039008991574277729e-05
6.400000000000000000e+02,4.539102705813924388e-05,7.219544659842203060e-05,4.668707585185560838e-03,2.924858465507274019e-04,4.305610965715800376e-05
6.410000000000000000e+02,4.340038285721714573e-05,6.835406273175692604e-05,4.805750860999324914e-03,2.915752568103391340e-04,4.771793819013936400e-05
6.420000000000000000e+02,4.293070724592507048e-05,7.084382577537962078e-05,4.793662443132840068e-03,2.836017819970448883e-04,4.834235857720248219e-05
6.430000000000000000e+02,4.398960051932299109e-05,7.334188837104793635e-05,4.498175440377005785e-03,2.767712823622536789e-04,4.439649222820474250e-05
6.440000000000000000e+02,3.804317520805788888e-05,7.260520456220387331e-05,4.489945086161517551e-03,2.749495453643335807e-04,5.112554165687122065e-05
6.450000000000000000e+02,4.634666143188415077e-05,7.095080275554277449e-05,4.295468394602153239e-03,2.712301640781511480e-04,5.474749792810928994e-05
6.460000000000000000e+02,4.353648050592351382e-05,7.268791878733971146e-05,4.202917116188698010e-03,2.544242607109836740e-04,4.294234588231304883e-05
6.470000000000000000e+02,4.779519026210099497e-05,6.655126571952774128e-05,4.178180917135398964e-03,2.517595874738098871e-04,4.175600978184590417e-05
6.480000000000000000e+02,4.671511433218533682e-05,6.286647194697625451e-05,4.301224302494133234e-03,2.340143512372661050e-04,4.410904625407052748e-05
6.490000000000000000e+02,3.950014494391584918e-05,6.272573998566954856e-05,4.429910328425656907e-03,2.434619360485168471e-04,4.432234093998399516e-05
6.500000000000000000e+02,5.144986294569608987e-05,6.057516452917521832e-05,4.432334940075444152e-03,2.311189123048729144e-04,4.115520114200688084e-05
6.510000000000000000e+02,4.203562104332370097e-05,6.493976645149945881e-05,4.432270856669306980e-03,2.344280839767787228e-04,4.009968930718255109e-05
6.520000000000000000e+02,4.961657356683524256e-05,6.312168546462881835e-05,4.598580464726831352e-03,2.309027170093180814e-04,3.999802505028071664e-05
6.530000000000000000e+02,4.328437159439868509e-05,6.407115203899138578e-05,4.496755279999375965e-03,2.253554129429957698e-04,4.172776717970005933e-05
6.540000000000000000e+02,3.916345209276084205e-05,6.629190172557919425e-05,4.676577624340372275e-03,2.308948309467373505e-04,3.713435950536414509e-05
6.550000000000000000e+02,4.180364362349475726e-05,6.383747266114347951e-05,4.534677553745924961e-03,2.349121126824504913e-04,3.506420647214625319e-05
6.560000000000000000e+02,3.891003072953314046e-05,6.911480255511470716e-05,4.454094297170918537e-03,2.402369257236136590e-04,4.494833228207983922e-05
6.570000000000000000e+02,4.425444156153091058e-05,6.732524228647562836e-05,4.417736465286314917e-03,2.327143830995748175e-04,3.253029394334472357e-05
6.580000000000000000e+02,3.133049963321976605e-05,6.222114496134967254e-05,4.594282343162392479e-03,2.415620324039968736e-04,4.130483372455362456e-05
6.590000000000000000e+02,3.047342444406631046e-05,6.007206380542751134e-05,4.643410089652189043e-03,2.173366687365785310e-04,3.541671942786095428e-05
6.600000000000000000e+02,4.570148694837961045e-05,6.103416071456813086e-05,4.727687567960603410e-03,2.210547323875378112e-04,3.775859650745339025e-05
6.610000000000000000e+02,3.085786228496090189e-05,6.075495281121501279e-05,4.749974568293291455e-03,2.226750039547864546e-04,3.412693844329073301e-05
6.620000000000000000e+02,3.700717425159094631e-05,6.568753773927848982e-05,4.748626805152089680e-03,2.234403055432210294e-04,3.926080907756812621e-05
6.630000000000000000e+02,3.263372916528783918e-05,7.208347944331894297e-05,4.758820664503393694e-03,2.250790235064359379e-04,3.679557739166838815e-05
6.640000000000000000e+02,3.489503965581342015e-05,6.453366552261474709e-05,4.643012450476158293e-03,2.229794386381378501e-04,3.813231325466848176e-05
6.650000000000000000e+02,3.453114954510283496e-05,6.393529085557680958e-05,4.732901045353732350e-03,2.206873103742790221e-04,3.989696930017938570e-05
6.660000000000000000e+02,3.534884006461957995e-05,6.346525316669460182e-05,4.675752789581544278e-03,2.122902368264512063e-04,3.896195423835902005e-05
6.670000000000000000e+02,3.079211279588545125e-05,5.497612416405228686e-05,4.729564221935933510e-03,2.126921880647447693e-04,4.191052024449248847e-05
6.680000000000000000e+02,4.064205841236567807e-05,5.739249567282556086e-05,4.601714694624781110e-03,2.177992294651875937e-04,4.087095125093753722e-05
6.690000000000000000e+02,3.541515428384656161e-05,5.306563462514901630e-05,4.886296434195358529e-03,2.033540892694141178e-04,3.888045119759819812e-05
6.700000000000000000e+02,3.451149870348224624e-05,5.563268771169305182e-05,4.933222577714446722e-03,1.994951211357065546e-04,4.250981086961758137e-05
6.710000000000000000e+02,4.482318667220486219e-05,5.288667760960930053e-05,4.862341102216061195e-03,2.057961083099524302e-04,4.024979201544542917e-05
6.720000000000000000e+02,4.138825766408782414e-05,5.605910291961446745e-05,4.903398824740667905e-03,2.030467695315341103e-04,4.442842834728732981e-05
6.730000000000000000e+02,3.755226993595872642e-05,6.681683451981168531e-05,4.953545425257943613e-03,2.057841659698356196e-04,4.161834089722038499e-05
6.740000000000000000e+02,3.580525029656111968e-05,5.939875887017720402e-05,5.163343670248399242e-03,2.183803835678066463e-04,4.673615291184152198e-05
6.750000000000000000e+02,3.995939494416678173e-05,6.153623069715674632e-05,5.030568993977135861e-03,2.247959796387588582e-04,4.084066615417381030e-05
6.760000000000000000e+02,4.561411997361375370e-05,6.048337509945156398e-05,5.202449845199130785e-03,2.225032838581997297e-04,3.761349725661666810e-05
6.770000000000000000e+02,3.940726930806714989e-05,6.619902155380330555e-05,4.927352522260841639e-03,2.238905543885394422e-04,4.099573994065242033e-05
6.780000000000000000e+02,3.875947190812301102e-05,6.205635646550078377e-05,4.922456241679418198e-03,2.279544632985963659e-04,4.285399777170795232e-05
6.790000000000000000e+02,3.766469662602744961e-05,6.440856500822267350e-05,4.787822105479788704e-03,2.392155772927839763e-04,4.017561692248872163e-05
6.800000000000000000e+02,3.382680086194689295e-05,6.020861777411568028e-05,4.765010438237404777e-03,2.367152945431660882e-04,3.595896175145885110e-05
6.810000000000000000e+02,4.205571274396024961e-05,6.228047111522805324e-05,4.887593008394475191e-03,2.385097573405214888e-04,4.593500112892723308e-05
6.820000000000000000e+02,3.627501758329820802e-05,6.461387872847002001e-05,4.994039425005203370e-03,2.383074031631071676e-04,3.950875174241197385e-05
6.830000000000000000e+02,4.524126917881954313e-05,6.404544408189494220e-05,4.919208989662249287e-03,2.388105054162981133e-04,3.779550374982676431e-05
6.840000000000000000e+02,4.261130362581688757e-05,6.671672263447447904e-05,4.988399055611436594e-03,2.351347838650541533e-04,3.820702044665669206e-05
6.850000000000000000e+02,4.596542335044695449e-05,6.686752921514216297e-05,4.920547236684780223e-03,2.349202058579136221e-04,4.224766495708465186e-05
6.860000000000000000e+02,3.737519710778069992e-05,6.977046049572166453e-05,4.687547684538495574e-03,2.389963461706390291e-04,4.245914024769703587e-05
6.870000000000000000e+02,4.004086348075031054e-05,7.660078637317102590e-05,4.838008335482313349e-03,2.372808463158015968e-04,4.321786459537957370e-05
6.880000000000000000e+02,3.815955015706862241e-05,5.840192009254341343e-05,4.930790618953295734e-03,2.472636178417753072e-04,4.122333606226824543e-05
6.890000000000000000e+02,3.948374969064971651e-05,6.189298112513341721e-05,4.848366751656674190e-03,2.404059719235407400e-04,4.498380474826646491e-05
6.900000000000000000e+02,4.264356423611115332e-05,6.057451336249908280e-05,4.969739108045101439e-03,2.412178530851738500e-04,5.382944534848554952e-05
6.910000000000000000e+02,4.233937672681875597e-05,6.442069246714865471e-05,4.786338366308151571e-03,2.459863964601183284e-04,4.154489728958044026e-05
6.920000000000000000e+02,4.307518328949822006e-05,6.849712543199881765e-05,4.771404058172445950e-03,2.442559293321933112e-04,4.292949495587894404e-05
6.930000000000000000e+02,4.287116088164122374e-05,6.600571217396655754e-05,4.905202318831736186e-03,2.395309069875839469e-04,4.262607929372830284e-05
6.940000000000000000e+02,3.952856581646013723e-05,6.865899443664336133e-05,4.948269760477130852e-03,2.404725154607767479e-04,4.795942946300701948e-05
6.950000000000000000e+02,4.058733176026674272e-05,6.651023557635582506e-05,5.057053524188281912e-03,2.497806752977949074e-04,4.310590537737191141e-05
6.960000000000000000e+02,3.961347495473610536e-05,6.492580766370714684e-05,5.085104956582320312e-03,2.549198277532749302e-04,4.233266781195066386e-05
6.970000000000000000e+02,4.071300560903878818e-05,6.372799123777195263e-05,5.123125503255665514e-03,2.537416043751905548e-04,3.986443437986597615e-05
6.980000000000000000e+02,4.495049141106655100e-05,7.534788246543744350e-05,5.305314515447578927e-03,2.582429067691238700e-04,3.775476697465141029e-05
6.990000000000000000e+02,4.680161781878133809e-05,6.842198706269453368e-05,5.352295158082887028e-03,2.514540687068578251e-04,4.721315292122163498e-05
7.000000000000000000e+02,4.687572518713434278e-05,6.273116270893996926e-05,5.281613463500756112e-03,2.461153046655617516e-04,4.156048426817715580e-05
7.010000000000000000e+02,4.891167813014796195e-05,6.429902485771687992e-05,5.336138712487614733e-03,2.454885011259344552e-04,4.705821667472243064e-05
7.020000000000000000e+02,4.861004384204559159e-05,6.120818097110625189e-05,5.270269905957580825e-03,2.627070490913707701e-04,4.222171271739405540e-05
7.030000000000000000e+02,4.618945888690273449e-05,5.890253422924374149e-05,5.225315100599203788e-03,2.366060654761525939e-04,3.943949831597404199e-05
7.040000000000000000e+02,4.879408956093289618e-05,6.019925523303992776e-05,5.325567329776181857e-03,2.292962660529473951e-04,3.855665106677896858e-05
7.050000000000000000e+02,4.658552365399692974e-05,5.569890837842095266e-05,5.303355119063213330e-03,2.188571291861229895e-04,3.815793380668175416e-05
7.060000000000000000e+02,4.717661195352551573e-05,6.128497826973777762e-05,5.214692628000339170e-03,2.072007469881009811e-04,3.901395331995516358e-05
7.070000000000000000e+02,4.991953430433238026e-05,5.882548968605405548e-05,5.311706147496986219e-03,2.129212677577374535e-04,3.996920165250106294e-05
7.080000000000000000e+02,4.703403509231929291e-05,6.403390955556087505e-05,5.123551950168003799e-03,2.160914993387663685e-04,4.113003369732304293e-05
7.090000000000000000e+02,4.690457116529600512e-05,6.367753645220020076e-05,5.039837602276886486e-03,2.227465541386752790e-04,3.969832598171851856e-05
7.100000000000000000e+02,4.581355148314258940e-05,6.448525723168341273e-05,5.331908190728928965e-03,2.128527902007792960e-04,4.100194750289443135e-05
7.110000000000000000e+02,4.508984986906217074e-05,6.644374425568422282e-05,5.163813264228322986e-03,2.003700947438291635e-04,3.958852633800802323e-05
7.120000000000000000e+02,4.766936875932881179e-05,6.446838200735438562e-05,5.067307961295175467e-03,2.034064978237992705e-04,4.686410159504550421e-05
7.130000000000000000e+02,4.531936131424441072e-05,5.850852937439032786e-05,5.094734431242420314e-03,1.807421539340436922e-04,4.127630001149462657e-05
7.140000000000000000e+02,4.425028316024093300e-05,6.276139963945492894e-05,5.165478207015961054e-03,1.917294254264456654e-04,4.120079154645850394e-05
7.150000000000000000e+02,4.704880238137754134e-05,5.961418119881933819e-05,5.082875956173293908e-03,1.943815695656381237e-04,4.185489436392408891e-05
7.160000000000000000e+02,4.329158613436412395e-05,5.783943357640097815e-05,5.132586510599002061e-03,1.909684860471605461e-04,4.250536114669412058e-05
7.170000000000000000e+02,5.317328317355762834e-05,5.860662782175563024e-05,5.191689999140880474e-03,1.982124538998375485e-04,4.057368454035703564e-05
7.180000000000000000e+02,5.101237892135568330e-05,5.831889014462632304e-05,5.187561514012117847e-03,1.917759176478517347e-04,4.368168262447458261e-05
7.190000000000000000e+02,4.814622734361506673e-05,5.624399657433443167e-05,5.252389572741544832e-03,2.023062416727228197e-04,3.982517056322354421e-05
7.200000000000000000e+02,5.198298015096636249e-05,6.062470941015085657e-05,5.334205144199355431e-03,2.075292516995341785e-04,4.571697424549103772e-05
7.210000000000000000e+02,5.407047560190836322e-05,5.906857616699845437e-05,5.195021855657899756e-03,2.033511345208571797e-04,4.485801313081072550e-05
7.220000000000000000e+02,5.768794072635863301e-05,5.857147336585377673e-05,5.383926294430851911e-03,2.012526013402959890e-04,4.717380657404124378e-05
7.230000000000000000e+02,5.589141383666174079e-05,6.058227591565490400e-05,5.421837337342694241e-03,2.033073744025504226e-04,4.116015727329003226e-05
7.240000000000000000e+02,4.792289197619314933e-05,6.548227628178082682e-05,5.626197224691820153e-03,2.013997504912712344e-04,4.816234423687948407e-05
7.250000000000000000e+02,4.918969944933682115e-05,6.580557585278423716e-05,5.516896912659219332e-03,2.158336962254647773e-04,4.954576063642690542e-05
7.260000000000000000e+02,4.965720135541307201e-05,6.640068627883355390e-05,5.434238519859690975e-03,2.018683739672955113e-04,4.970348465649365721e-05
7.270000000000000000e+02,4.719219820770170770e-05,6.581436777841620511e-05,5.512434748894956549e-03,2.132585592616864645e-04,5.121183737399892522e-05
7.280000000000000000e+02,4.406034472625997012e-05,6.615153439559762205e-05,5.618405264069981087e-03,2.182858148175315094e-04,4.916204326943507397e-05
7.290000000000000000e+02,4.889474998392984162e-05,7.349794301780843142e-05,5.782302385508697462e-03,2.225652565538416283e-04,4.487935947150578642e-05
7.300000000000000000e+02,4.865218046923303064e-05,7.252241540367521111e-05,5.717370570542557040e-03,2.245716156744625991e-04,4.529647160211869306e-05
7.310000000000000000e+02,4.241875051380628037e-05,6.862541566254876102e-05,5.730974066690874835e-03,2.115655135906946427e-04,5.110176970324342705e-05
7.320000000000000000e+02,4.605544979008335815e-05,6.737641610143896287e-05,5.853893674527932411e-03,2.223897670083907485e-04,4.631826115786275011e-05
7.330000000000000000e+02,4.885129025733458974e-05,6.908184728571242772e-05,5.654163976462123209e-03,2.231416748318393317e-04,3.788845685148700682e-05
7.340000000000000000e+02,4.656499760991028580e-05,7.435954165313507502e-05,5.784171007840344103e-03,2.297140041840339819e-04,3.682412034067272799e-05
7.350000000000000000e+02,4.646178066669559570e-05,6.800985022947791947e-05,5.941403001471723400e-03,2.225422165365031901e-04,4.189004938004448064e-05
7.360000000000000000e+02,5.009080915530095268e-05,7.630125167656931495e-05,6.021622488356581648e-03,2.303082751193841204e-04,3.249100891677958458e-05
7.370000000000000000e+02,5.068525433338244568e-05,7.541627038543108341e-05,6.193469410918250873e-03,2.473497891728460019e-04,4.061655788689666480e-05
7.380000000000000000e+02,4.731176701944228569e-05,7.555299156414285733e-05,6.205247873193764363e-03,2.371257809646865056e-04,3.749422195076235198e-05
7.390000000000000000e+02,4.519705343053459501e-05,7.931384474280100960e-05,6.271398894596935669e-03,2.450517501701998668e-04,3.626622827879177891e-05
7.400000000000000000e+02,4.328305292000678151e-05,7.780796449041726959e-05,6.097578511557455450e-03,2.411819921639413167e-04,3.520185089411764778e-05
7.410000000000000000e+02,4.475134742276676292e-05,7.472548916254151408e-05,6.020532873933226448e-03,2.577073067864255052e-04,3.801263712710500897e-05
7.420000000000000000e+02,3.697950749226297518e-05,7.020464901730250062e-05,6.013541027963698049e-03,2.434223974353555420e-04,4.305849931995897606e-05
7.430000000000000000e+02,3.402535361385350399e-05,7.246963145179918797e-05,6.084587242660144391e-03,2.377179861010603190e-04,3.570740151104256910e-05
7.440000000000000000e+02,3.947471016418901968e-05,7.104247012823527996e-05,5.867991324216670357e-03,2.255379775646382257e-04,3.324784721892015682e-05
7.450000000000000000e+02,3.733821387053026797e-05,6.929306758773901009e-05,5.931636732668166268e-03,2.292025860209934152e-04,3.271760612810759028e-05
7.460000000000000000e+02,3.333506949398934438e-05,7.234885370088761647e-05,5.821907426291184073e-03,2.279365914276132443e-04,3.445442418348321212e-05
7.470000000000000000e+02,3.771890317183501651e-05,7.626999762366803992e-05,6.035319601303990034e-03,2.364237201152308288e-04,3.569223803823184937e-05
7.480000000000000000e+02,3.629865870791171290e-05,7.303011503501100066e-05,5.833919889692062988e-03,2.305682705344702654e-04,3.479894009361661489e-05
7.490000000000000000e+02,3.502058880200387136e-05,7.175163348671631525e-05,6.055967396944139658e-03,2.370473097907943583e-04,3.843605514119996514e-05


==> figs/sim/train_loss_edge_07_mal_4_out_large_value.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.971709360014129331e+00,9.876394854329948458e+00,9.796989626497108361e+00,1.016515709500201936e+01,9.532762223275632607e+00
1.000000000000000000e+00,1.645353750640484795e+05,9.274027626642768155e+04,9.142695196036537908e+00,9.247277720087396347e+00,8.066387827760781448e+00
2.000000000000000000e+00,6.052729031471209601e+05,3.207717966301141423e+05,8.683000624259165079e+00,8.801603483677737927e+00,7.162255558149925427e+00
3.000000000000000000e+00,1.345180258284224197e+06,7.085530902187994216e+05,8.134381315431472359e+00,8.183237816744540538e+00,6.599850313011611291e+00
4.000000000000000000e+00,2.381114267254975624e+06,1.252957055835864972e+06,7.829319804805747296e+00,7.845808222476155613e+00,6.050893380220553119e+00
5.000000000000000000e+00,3.714113632880453486e+06,1.954850278972093016e+06,7.421275873943427470e+00,7.324697279656081861e+00,5.569498370982885582e+00
6.000000000000000000e+00,5.343932836991086602e+06,2.814126095589171164e+06,7.050623903352965627e+00,6.881640641556888482e+00,4.969252041316464030e+00
7.000000000000000000e+00,7.270867132675474510e+06,3.830825746270563453e+06,6.692723872115474038e+00,6.476071125707832721e+00,4.467687882224429252e+00
8.000000000000000000e+00,9.494770738953188062e+06,5.004907372439993545e+06,6.287424139052784966e+00,6.055857019774618877e+00,4.090396626539318348e+00
9.000000000000000000e+00,1.201566820598107390e+07,6.336437041874485090e+06,5.978597636012702665e+00,5.736591153868634052e+00,3.617588498521676854e+00
1.000000000000000000e+01,1.483355898722614162e+07,7.825466454182913527e+06,5.563186649345876589e+00,5.412411162377034124e+00,3.149627076721773999e+00
1.100000000000000000e+01,1.794830977542287111e+07,9.471906796051740646e+06,5.072961357022519380e+00,5.083191594678493352e+00,2.850197164103590808e+00
1.200000000000000000e+01,2.136019345397146046e+07,1.127576509314667061e+07,4.655820982235769456e+00,4.830991334929869652e+00,2.705381025741237622e+00
1.300000000000000000e+01,2.506906259631905332e+07,1.323696734602664970e+07,4.350564154304554343e+00,4.560458238666765141e+00,2.430847503855956937e+00
1.400000000000000000e+01,2.907487451650882512e+07,1.535563761713856459e+07,4.030416818606621376e+00,4.285442703254487284e+00,2.203281659662443381e+00
1.500000000000000000e+01,3.337774316247708350e+07,1.763180364153901488e+07,3.801876084508784448e+00,4.015852236178772294e+00,1.992295848991655571e+00
1.600000000000000000e+01,3.797752136437540501e+07,2.006519516319336742e+07,3.562817792191031341e+00,3.762922744815257126e+00,1.802318907428878791e+00
1.700000000000000000e+01,4.287440968819328398e+07,2.265634052481731027e+07,3.230067472057942979e+00,3.523013607512778034e+00,1.587950009534718099e+00
1.800000000000000000e+01,4.806809019593206048e+07,2.540477765672267973e+07,2.961949662506470737e+00,3.271776049627098448e+00,1.347654400357919391e+00
1.900000000000000000e+01,5.355903067226982117e+07,2.831077594256361201e+07,2.725799335477466112e+00,2.989129489081597590e+00,1.123439593687738380e+00
2.000000000000000000e+01,5.934670281326731294e+07,3.137415657529126108e+07,2.411238592110636958e+00,2.717311285742279203e+00,9.313942570611248861e-01
2.100000000000000000e+01,6.543165222627063096e+07,3.459491297715201229e+07,2.186510419865555388e+00,2.457491135181346209e+00,7.828031243754203228e-01
2.200000000000000000e+01,7.181319843075683713e+07,3.797292073616432399e+07,1.981785788456774444e+00,2.277749669452207915e+00,6.799733626082337112e-01
2.300000000000000000e+01,7.849183474041903019e+07,4.150854576637014747e+07,1.814826516564712833e+00,2.035334647714013734e+00,5.756692991294988238e-01
2.400000000000000000e+01,8.546728264519032836e+07,4.520143392809185386e+07,1.637890789078728426e+00,1.842326760908196359e+00,4.954315771269722779e-01
2.500000000000000000e+01,9.273968329525080323e+07,4.905174025141276419e+07,1.437635592702042997e+00,1.677958255680853439e+00,4.333091352882895153e-01
2.600000000000000000e+01,1.003095424692613780e+08,5.305949970465362072e+07,1.286959473492739647e+00,1.567249403337235281e+00,3.805203722801488997e-01
2.700000000000000000e+01,1.081763889608974755e+08,5.722453129398177564e+07,1.131760209364603753e+00,1.419514998804921824e+00,3.221261257512542109e-01
2.800000000000000000e+01,1.163399936600237489e+08,6.154680965905628353e+07,1.029792009029871336e+00,1.248323488248213042e+00,2.548316875068279419e-01
2.900000000000000000e+01,1.248005015779619217e+08,6.602695017016044259e+07,8.865684269923856942e-01,1.126909345922419980e+00,2.115266086905660536e-01
3.000000000000000000e+01,1.335579759780679047e+08,7.066440878083419800e+07,8.148953089408732531e-01,1.037784320809196803e+00,1.780604885627022904e-01
3.100000000000000000e+01,1.426124125055155158e+08,7.545943566214504838e+07,7.336031142685286444e-01,9.050124848054791338e-01,1.512877867344967209e-01
3.200000000000000000e+01,1.519645035214610696e+08,8.041157433268216252e+07,6.564167647376771830e-01,8.378115672009907033e-01,1.266754431085576060e-01
3.300000000000000000e+01,1.616131114394881725e+08,8.552138018456526101e+07,5.905473945484148723e-01,7.754474656123823140e-01,1.012024201958489078e-01
3.400000000000000000e+01,1.715589967716322541e+08,9.078865298960810900e+07,5.303458067491965133e-01,6.697738941102333587e-01,8.219412506563705811e-02
3.500000000000000000e+01,1.818013082963918149e+08,9.621324551809018850e+07,4.955501887051542154e-01,6.146710897759136705e-01,6.999200939209726524e-02
3.600000000000000000e+01,1.923410362477276623e+08,1.017952538172922134e+08,4.681250613099454672e-01,5.519149599141567331e-01,5.865982913722955772e-02
3.700000000000000000e+01,2.031775507840458751e+08,1.075345473399005234e+08,4.071046508981522871e-01,4.854611609378680637e-01,4.970661086764593950e-02
3.800000000000000000e+01,2.143104660364750624e+08,1.134317034923766255e+08,3.435946131306153450e-01,4.046893116876042473e-01,4.042395940001974886e-02
3.900000000000000000e+01,2.257404064500622749e+08,1.194862820036313683e+08,2.969618144079128053e-01,3.647837807635884166e-01,3.455336879046422283e-02
4.000000000000000000e+01,2.374680867523124814e+08,1.256981366040578336e+08,2.597483344335330679e-01,3.449723394628961826e-01,2.811616559585561337e-02
4.100000000000000000e+01,2.494926261771775484e+08,1.320668216974089742e+08,2.332021020136153533e-01,3.017878411297645336e-01,2.277659633017659058e-02
4.200000000000000000e+01,2.618140078300295472e+08,1.385932886041034460e+08,2.144473499238563896e-01,2.677262979725449910e-01,1.988483319546474615e-02
4.300000000000000000e+01,2.744327201094195247e+08,1.452774344173918664e+08,1.934241094068199773e-01,2.534740379891873285e-01,1.745386621298328222e-02
4.400000000000000000e+01,2.873481684660974741e+08,1.521188354770422280e+08,1.755659460688845375e-01,2.272707940085683109e-01,1.555297869980698522e-02
4.500000000000000000e+01,3.005604430673758388e+08,1.591177021114927530e+08,1.514452894838200780e-01,1.930817999141275498e-01,1.332109902000244706e-02
4.600000000000000000e+01,3.140696466321254969e+08,1.662739041023252606e+08,1.333116917330580131e-01,1.669860029475445096e-01,1.189360653294535553e-02
4.700000000000000000e+01,3.278765867899962664e+08,1.735875288997955620e+08,1.202083832576340550e-01,1.530362555010698067e-01,1.046870340060446214e-02
4.800000000000000000e+01,3.419796300075634718e+08,1.810580677500484288e+08,1.144678690860280179e-01,1.300838602648179965e-01,9.142963297844808324e-03
4.900000000000000000e+01,3.563799536006150246e+08,1.886862821839808226e+08,9.419960432735530187e-02,1.127788771380449084e-01,7.792582755575039322e-03
5.000000000000000000e+01,3.710768615382628441e+08,1.964722442826483846e+08,8.287604822871164068e-02,9.388981940781104818e-02,6.752040966781391873e-03
5.100000000000000000e+01,3.860711296103837490e+08,2.044155193955540955e+08,7.709503399841544091e-02,9.175416838188366064e-02,5.866859138908941951e-03
5.200000000000000000e+01,4.013628481110545397e+08,2.125161897122867107e+08,7.062372529282889833e-02,8.169851924553517275e-02,5.101226179251905357e-03
5.300000000000000000e+01,4.169522954397917986e+08,2.207747157536897659e+08,6.256481008655878640e-02,7.062829430899464356e-02,4.358810480339481153e-03
5.400000000000000000e+01,4.328381626477593184e+08,2.291906155021807253e+08,5.519866525884209452e-02,5.895141005054127525e-02,3.901335691451901511e-03
5.500000000000000000e+01,4.490201830933400989e+08,2.377638718978035450e+08,4.363396567520771985e-02,4.986254859815730800e-02,3.252444515327024277e-03
5.600000000000000000e+01,4.654994595137130022e+08,2.464939935885944068e+08,3.630992315532211023e-02,4.425327897149722300e-02,2.772002090578262745e-03
5.700000000000000000e+01,4.822760077196247578e+08,2.553816683115592003e+08,3.320670703174477545e-02,3.848211301401083251e-02,2.384034499399723117e-03
5.800000000000000000e+01,4.993491879814528823e+08,2.644269857393594384e+08,2.662211758100663239e-02,3.255792676301205724e-02,2.111188352308612792e-03
5.900000000000000000e+01,5.167200719293503761e+08,2.736299926547842026e+08,2.307841039967073460e-02,2.905708870411327638e-02,1.827139797263788168e-03
6.000000000000000000e+01,5.343873683801810145e+08,2.829902472207286358e+08,2.104948507517434564e-02,2.787874837375925452e-02,1.511654312361332408e-03
6.100000000000000000e+01,5.523521449214898348e+08,2.925078010447900891e+08,1.842125228322855079e-02,2.534944033205177583e-02,1.222457395997578189e-03
6.200000000000000000e+01,5.706118236358959675e+08,3.021825282474703789e+08,1.794015698937723169e-02,2.226792324055781869e-02,1.085969992187574285e-03
6.300000000000000000e+01,5.891699910805934668e+08,3.120150475703457594e+08,1.566133629913857295e-02,1.996750104403399728e-02,9.655245979218740615e-04
6.400000000000000000e+01,6.080247290582549572e+08,3.220047988956136703e+08,1.391905114993396975e-02,1.756404736642747100e-02,8.365602756444934229e-04
6.500000000000000000e+01,6.271777865007019043e+08,3.321518574877001643e+08,1.309345019418806100e-02,1.643819567969184714e-02,7.337554631016152129e-04
6.600000000000000000e+01,6.466266684535493851e+08,3.424565822907427549e+08,1.163878358922099121e-02,1.464290441636428852e-02,6.561881458939655687e-04
6.700000000000000000e+01,6.663728382641085386e+08,3.529191091107369661e+08,1.007664685055820186e-02,1.294506644366288928e-02,5.954941697975391079e-04
6.800000000000000000e+01,6.864156622222179174e+08,3.635384071602459550e+08,9.122293665575598176e-03,1.118533435083268746e-02,5.290890459217489905e-04
6.900000000000000000e+01,7.067554242203744650e+08,3.743162401801545620e+08,7.915678184107988180e-03,1.014269381546206716e-02,4.782711648888549050e-04
7.000000000000000000e+01,7.273917101914554834e+08,3.852506005953705907e+08,6.460395411913455455e-03,9.035012951433829542e-03,3.987785775638741370e-04
7.100000000000000000e+01,7.483256765450125933e+08,3.963418417340111732e+08,5.615342178141191631e-03,8.080389024307410573e-03,3.425372127491277396e-04
7.200000000000000000e+01,7.695565645796407461e+08,4.075912868841178417e+08,5.197638862031062068e-03,7.389693852199230584e-03,2.943948043077071475e-04
7.300000000000000000e+01,7.910839710229748487e+08,4.189980013279011846e+08,4.653677647190157529e-03,6.634140989926096132e-03,2.548100327838254131e-04
7.400000000000000000e+01,8.129094550013028383e+08,4.305615967947394848e+08,4.241157588455557459e-03,6.042661735299881265e-03,2.197939497127210373e-04
7.500000000000000000e+01,8.350316498806781769e+08,4.422833105094208121e+08,3.495549500704742130e-03,5.609342492410518410e-03,2.041868741270436161e-04
7.600000000000000000e+01,8.574502828118563890e+08,4.541627954307850599e+08,3.145701155188196374e-03,4.813224914065661331e-03,1.974938154960526049e-04
7.700000000000000000e+01,8.801662129259202480e+08,4.661993369158045053e+08,2.604054196365779283e-03,4.139777680572165330e-03,1.900688762120905650e-04
7.800000000000000000e+01,9.031787151200611591e+08,4.783936352404835224e+08,2.630807898387543808e-03,3.762094697630669060e-03,1.751396897631263272e-04
7.900000000000000000e+01,9.264884285792202950e+08,4.907454095378941298e+08,2.251972596704621132e-03,3.150952283807129106e-03,1.600634311450521707e-04
8.000000000000000000e+01,9.500954700829491615e+08,5.032535992850742936e+08,1.971317560192531460e-03,2.553674444519371534e-03,1.560956789377065945e-04
8.100000000000000000e+01,9.739986763032190800e+08,5.159191951637661457e+08,1.748496463702786663e-03,2.145741613104656942e-03,1.441933074965984218e-04
8.200000000000000000e+01,9.982001293390004635e+08,5.287422254017435312e+08,1.355818044248557896e-03,1.906138936644152793e-03,1.356981654738742549e-04
8.300000000000000000e+01,1.022698425619585037e+09,5.417228958677484989e+08,1.222646544757122200e-03,1.780024489686504729e-03,1.406742834809682208e-04
8.400000000000000000e+01,1.047493288390923977e+09,5.548605184367647171e+08,1.131681291658637178e-03,1.592397400223100057e-03,1.285210924166779733e-04
8.500000000000000000e+01,1.072585277061941385e+09,5.681564168631590605e+08,1.066529806144633774e-03,1.339443501673809322e-03,1.110492953749764311e-04
8.600000000000000000e+01,1.097973295101482391e+09,5.816098422588355541e+08,9.817982264428426475e-04,1.123009243224171172e-03,1.135258417284124022e-04
8.700000000000000000e+01,1.123660638154635429e+09,5.952213331255433559e+08,9.028414602739731620e-04,9.279455191048002760e-04,1.094224344425631656e-04
8.800000000000000000e+01,1.149644342110937357e+09,6.089896136006262302e+08,7.685110203933254169e-04,8.243507537902816651e-04,9.758711579377354894e-05
8.900000000000000000e+01,1.175924171142345905e+09,6.229150694110038280e+08,6.204831164151602962e-04,7.236725764819817996e-04,9.811375292101409684e-05
9.000000000000000000e+01,1.202501246197204113e+09,6.369984096490399837e+08,4.972726202620014746e-04,6.268652505210248194e-04,8.599024765409968296e-05
9.100000000000000000e+01,1.229375723594933033e+09,6.512394293734678030e+08,4.124483242391452364e-04,5.619019716429640710e-04,8.875318795376063719e-05
9.200000000000000000e+01,1.256546063294527531e+09,6.656373643771681786e+08,3.317173453675215100e-04,4.463150151521322329e-04,8.017880425270629274e-05
9.300000000000000000e+01,1.284012993736751795e+09,6.801932429897706509e+08,2.911015909770053867e-04,3.687890149264294593e-04,8.102795533226903046e-05
9.400000000000000000e+01,1.311778347381707668e+09,6.949062079482947588e+08,2.555445331778871676e-04,3.211376981760993843e-04,7.331216368200443867e-05
9.500000000000000000e+01,1.339839290358263016e+09,7.097772676078822613e+08,2.353665079848354935e-04,2.820204045104190982e-04,7.247363014817320703e-05
9.600000000000000000e+01,1.368198725665556431e+09,7.248045747104175091e+08,2.019114285485290594e-04,2.513280411964302630e-04,7.524195107455611264e-05
9.700000000000000000e+01,1.396854459400639057e+09,7.399882705021289587e+08,1.753861000911571821e-04,2.179377828256390259e-04,7.445704461239710525e-05
9.800000000000000000e+01,1.425806746315064192e+09,7.553314584073454142e+08,1.487417190130235767e-04,1.992158213723893567e-04,6.604525189413124053e-05
9.900000000000000000e+01,1.455057468979799509e+09,7.708309277883650064e+08,1.335671946612881911e-04,1.865708261820087088e-04,6.823280880641213741e-05
1.000000000000000000e+02,1.484603909231439829e+09,7.864893265338048935e+08,1.189642669109369777e-04,1.576879710748491092e-04,6.404255886183207735e-05
1.010000000000000000e+02,1.514447170141868591e+09,8.023034202313361168e+08,1.071512685885123162e-04,1.531682678553858423e-04,6.233344890704817232e-05
1.020000000000000000e+02,1.544588373328657150e+09,8.182740313833067417e+08,8.540511393839711474e-05,1.290468768471164651e-04,5.648797355362056294e-05
1.030000000000000000e+02,1.575025938734485626e+09,8.344032684560788870e+08,7.887511241433386999e-05,1.194287396525384182e-04,5.895186405235897098e-05
1.040000000000000000e+02,1.605759362816745758e+09,8.506883280541021824e+08,6.976165871674933072e-05,9.902112206294777508e-05,6.042650050286368923e-05
1.050000000000000000e+02,1.636790518856092691e+09,8.671333526325047016e+08,5.964487952381247737e-05,8.432878982267411061e-05,6.708934555021972557e-05
1.060000000000000000e+02,1.668118787327075243e+09,8.837344135013689995e+08,5.516913202630036039e-05,7.820815143277926040e-05,5.269174628508288549e-05
1.070000000000000000e+02,1.699743084503888130e+09,9.004941794122284651e+08,5.383892338106655018e-05,6.845522850706942108e-05,5.709201733705704385e-05
1.080000000000000000e+02,1.731665772138203382e+09,9.174097592913002968e+08,4.853172918406478686e-05,5.849699093096738522e-05,5.739022324402487385e-05
1.090000000000000000e+02,1.763886910614950180e+09,9.344832657108180523e+08,4.478404625374299286e-05,4.986072122481477464e-05,6.275496656460433087e-05
1.100000000000000000e+02,1.796402941944984913e+09,9.517145131415374279e+08,4.239826171981153635e-05,4.435197425967096763e-05,6.007511235872620148e-05
1.110000000000000000e+02,1.829215851003038883e+09,9.691028672673101425e+08,3.745826077716785107e-05,4.582939332054003501e-05,5.925017783647845704e-05
1.120000000000000000e+02,1.862327314352917671e+09,9.866471031856393814e+08,3.688901120058041272e-05,4.062096941770398928e-05,6.064498951641184021e-05
1.130000000000000000e+02,1.895734710438968658e+09,1.004348630820023060e+09,3.248395149624272449e-05,4.029265221083822013e-05,6.121891454791139608e-05
1.140000000000000000e+02,1.929438915368609905e+09,1.022209533177608252e+09,3.591089216659071326e-05,4.347650527425361844e-05,6.550625168677548515e-05
1.150000000000000000e+02,1.963440077178772926e+09,1.040227382975385785e+09,3.383371970389070782e-05,3.107041499805784923e-05,6.476456489301618547e-05
1.160000000000000000e+02,1.997738159554347992e+09,1.058403029406021595e+09,2.776958085770608875e-05,2.688848642096175467e-05,6.151905723261741343e-05
1.170000000000000000e+02,2.032334851540774345e+09,1.076734450925061226e+09,2.814313658638933902e-05,2.566761244160442601e-05,6.018287926690124578e-05
1.180000000000000000e+02,2.067226657611623764e+09,1.095226339773161650e+09,2.849109256564119619e-05,2.424365424591456986e-05,6.807062811475805830e-05
1.190000000000000000e+02,2.102416932124117374e+09,1.113874734844561577e+09,2.603185089733450752e-05,1.984650799979892355e-05,6.277533822995895463e-05
1.200000000000000000e+02,2.137904542107532978e+09,1.132681301240086079e+09,2.399448364953649104e-05,2.328968082809801388e-05,6.453452805188497621e-05
1.210000000000000000e+02,2.173686482180747032e+09,1.151643907516164780e+09,1.858438778168380878e-05,1.889083023576265674e-05,6.570732939781276372e-05
1.220000000000000000e+02,2.209767442535899162e+09,1.170763705495372295e+09,2.846605322381901004e-05,1.583372047753162093e-05,6.185507154099489924e-05
1.230000000000000000e+02,2.246143534891761780e+09,1.190039325939737797e+09,1.892596080688146998e-05,2.318651521859838027e-05,6.621723618316366355e-05
1.240000000000000000e+02,2.282817681362774372e+09,1.209473302305749893e+09,2.159764545661690960e-05,1.318875193823121350e-05,6.595178670154577816e-05
1.250000000000000000e+02,2.319788983206992149e+09,1.229067079575922251e+09,1.878254570963910908e-05,1.801115282062948353e-05,6.996199230491217946e-05
1.260000000000000000e+02,2.357057038778903008e+09,1.248817230558742523e+09,1.762183532150185528e-05,2.072120470486549237e-05,6.475426936058958916e-05
1.270000000000000000e+02,2.394623490705063820e+09,1.268725446037264347e+09,2.003446455978163954e-05,1.594504491853054873e-05,6.879546087146248823e-05
1.280000000000000000e+02,2.432485416007003784e+09,1.288791191420283318e+09,1.564016858590644432e-05,1.230642964811234918e-05,7.909112745818625001e-05
1.290000000000000000e+02,2.470642735951317787e+09,1.309012472702487230e+09,1.278405019256023678e-05,1.588077480596528090e-05,6.801432436986942776e-05
1.300000000000000000e+02,2.509100862951239586e+09,1.329391434519043446e+09,1.676828888530490502e-05,1.502703958466966583e-05,7.645052394988915978e-05
1.310000000000000000e+02,2.547855308743314743e+09,1.349929674235271454e+09,8.053934219320879606e-06,1.285443093812510540e-05,7.404531228649702257e-05
1.320000000000000000e+02,2.586906544655565262e+09,1.370623362388547182e+09,1.371952743889348625e-05,1.468761872913670885e-05,7.063884579405765862e-05
1.330000000000000000e+02,2.626250595432402134e+09,1.391475262824869633e+09,1.535051306533752324e-05,1.621825781772390229e-05,7.174536074494586302e-05
1.340000000000000000e+02,2.665895251693318844e+09,1.412485434107121468e+09,1.536358371267976253e-05,1.180065852879330635e-05,7.232133839218946036e-05
1.350000000000000000e+02,2.705836025951416016e+09,1.433652163638081551e+09,1.028263439295518111e-05,1.207458839369568437e-05,7.729471149597877400e-05
1.360000000000000000e+02,2.746074969761185646e+09,1.454975726267859697e+09,1.562075095573600692e-05,1.481263312430591839e-05,7.648073707078317796e-05
1.370000000000000000e+02,2.786608721977261543e+09,1.476457928641419888e+09,1.830392501378508285e-05,1.200909435949970572e-05,7.069936832904133439e-05
1.380000000000000000e+02,2.827439062511104107e+09,1.498098339941183090e+09,1.184654798125350794e-05,1.390813256596512559e-05,7.316613425334406173e-05
1.390000000000000000e+02,2.868568267847299099e+09,1.519896014482142448e+09,1.075138558503940800e-05,1.777080127862706860e-05,7.050690843868334667e-05
1.400000000000000000e+02,2.909994382590817451e+09,1.541850466190475702e+09,1.090588142083070977e-05,1.034104284147741026e-05,7.353744702154330071e-05
1.410000000000000000e+02,2.951719077355578899e+09,1.563960451775194883e+09,7.640409293796501800e-06,9.236288621594646031e-06,8.179137393526936251e-05
1.420000000000000000e+02,2.993739116125494480e+09,1.586229466376446247e+09,1.112101471600901448e-05,8.320448595777740763e-06,8.630166116962989520e-05
1.430000000000000000e+02,3.036058187485409260e+09,1.608656316103347778e+09,1.177774053529034859e-05,1.268885634320149336e-05,7.803309713927397695e-05
1.440000000000000000e+02,3.078673578884027481e+09,1.631240408932354450e+09,1.447179837255063717e-05,1.224831713453333748e-05,7.545625577032311071e-05
1.450000000000000000e+02,3.121586807594440460e+09,1.653980399848937511e+09,9.939892108290493411e-06,7.953842596220006556e-06,7.377909416572681067e-05
1.460000000000000000e+02,3.164791873127754688e+09,1.676878198903583288e+09,1.413575005215772507e-05,1.019933457013788569e-05,7.204347810541023023e-05
1.470000000000000000e+02,3.208298769731354713e+09,1.699934920353983879e+09,1.100828797517827695e-05,1.306649468713061424e-05,7.482820855109206803e-05
1.480000000000000000e+02,3.252101994321485519e+09,1.723148779590543747e+09,1.278899456780280275e-05,8.568009626008787905e-06,7.854681470043090030e-05
1.490000000000000000e+02,3.296201795038011551e+09,1.746520234354155302e+09,1.119945995153859286e-05,1.090478260612481876e-05,8.412724037132335297e-05
1.500000000000000000e+02,3.340599023318926811e+09,1.770049446695757627e+09,1.239604801528404465e-05,1.179660435690621512e-05,8.191138403423892100e-05
1.510000000000000000e+02,3.385291111781950951e+09,1.793734925452499151e+09,8.911026620816997479e-06,1.219560676635200736e-05,8.071959446287468865e-05
1.520000000000000000e+02,3.430278683594871998e+09,1.817578226909485340e+09,1.363999769854462585e-05,6.632755028546100107e-06,7.527526740225276569e-05
1.530000000000000000e+02,3.475566667295538902e+09,1.841578211201390505e+09,1.474501323273091913e-05,9.784097231624322433e-06,7.645430771363592726e-05
1.540000000000000000e+02,3.521152251728407383e+09,1.865737018139895916e+09,1.252529511130973106e-05,1.230981330080371805e-05,7.536893796422639014e-05
1.550000000000000000e+02,3.567034850302695274e+09,1.890050912602997303e+09,1.042969637343738043e-05,1.115022837994139593e-05,7.574939423860005405e-05
1.560000000000000000e+02,3.613212752049261093e+09,1.914522545767485619e+09,1.938188482897285070e-05,5.865105003777237869e-06,7.693846847045548998e-05
1.570000000000000000e+02,3.659686247054683685e+09,1.939153426598034859e+09,8.464523342355256830e-06,9.770061688452180704e-06,7.420480526532102772e-05
1.580000000000000000e+02,3.706456589779025078e+09,1.963941075455945730e+09,7.752972548846770451e-06,8.438932370236074121e-06,7.729291154112694073e-05
1.590000000000000000e+02,3.753528045689518929e+09,1.988886457936544418e+09,1.126900506687178449e-05,1.202823237678174451e-05,7.469695576778345725e-05
1.600000000000000000e+02,3.800895494937923431e+09,2.013989280637646437e+09,1.109089505657578911e-05,1.074305135673192524e-05,8.055402761331098560e-05
1.610000000000000000e+02,3.848557400304840088e+09,2.039250798050130844e+09,7.123170591039063027e-06,8.777384570946011877e-06,8.665006943575637166e-05
1.620000000000000000e+02,3.896516884113660336e+09,2.064667451832051754e+09,8.564825780377205433e-06,1.120518485731025748e-05,7.815542848510492746e-05
1.630000000000000000e+02,3.944772558350652695e+09,2.090242648239559889e+09,1.080022714372574910e-05,1.396713448142961056e-05,7.590326339479425144e-05
1.640000000000000000e+02,3.993325101888057709e+09,2.115974909009066105e+09,1.440638119332149358e-05,1.579985394151162126e-05,7.719278725681899544e-05
1.650000000000000000e+02,4.042175019722135067e+09,2.141865356835576057e+09,1.261430722421241768e-05,1.030304666016501614e-05,7.710642243652365835e-05
1.660000000000000000e+02,4.091322953476112843e+09,2.167912422281329155e+09,1.139204835010065864e-05,9.480867348754529189e-06,7.967301530265036291e-05
1.670000000000000000e+02,4.140766699238586426e+09,2.194117083702981949e+09,1.097174492181718364e-05,1.209348967667889241e-05,7.169106913251788171e-05
1.680000000000000000e+02,4.190510062164702415e+09,2.220479568512649536e+09,1.332325112313181847e-05,1.536189962958456334e-05,7.833685904135023748e-05
1.690000000000000000e+02,4.240549159524719715e+09,2.246999725918915749e+09,8.713428812034962334e-06,9.114685098454700096e-06,7.683412832437674922e-05
1.700000000000000000e+02,4.290887019922890663e+09,2.273677672560849190e+09,8.626531737609965944e-06,5.935580719595989763e-06,7.782830851577049458e-05
1.710000000000000000e+02,4.341518900774171829e+09,2.300512154375731468e+09,8.977928482978292379e-06,7.477878767536694227e-06,7.397908512096762479e-05
1.720000000000000000e+02,4.392451409143445969e+09,2.327503975281143188e+09,7.839595136727162128e-06,7.099219473838402905e-06,7.666903267677938061e-05
1.730000000000000000e+02,4.443676838307310104e+09,2.354654097316487312e+09,7.771945999435203589e-06,1.028639661737607014e-05,8.040975820744478142e-05
1.740000000000000000e+02,4.495202686138483047e+09,2.381959786265554905e+09,1.383648767916412226e-05,1.014850800129529773e-05,7.943280877664715689e-05
1.750000000000000000e+02,4.547022763478116035e+09,2.409423148986194611e+09,1.006033915673665291e-05,9.625408787794498267e-06,8.290317074333142244e-05
1.760000000000000000e+02,4.599141778671530724e+09,2.437044834602782726e+09,1.042756916058706906e-05,7.902986907226683400e-06,8.048159150719769173e-05
1.770000000000000000e+02,4.651557351927407265e+09,2.464821907178153038e+09,1.220089696885029440e-05,7.820523144186353193e-06,8.378631554306625873e-05
1.780000000000000000e+02,4.704272274647570610e+09,2.492757722668823719e+09,1.591211495288735733e-05,8.737218278542790983e-06,8.679269199962647008e-05
1.790000000000000000e+02,4.757281332125270844e+09,2.520852236798117161e+09,1.291269550096618701e-05,6.778864582557275753e-06,8.510948157736120123e-05
1.800000000000000000e+02,4.810587386992432594e+09,2.549103319877944946e+09,8.542132033162452842e-06,1.512868104336373420e-05,8.211081147069254627e-05
1.810000000000000000e+02,4.864189590946226120e+09,2.577510955762731552e+09,8.861942046856086108e-06,1.736279344655144996e-05,8.196574470098472176e-05
1.820000000000000000e+02,4.918085485293051720e+09,2.606077660214141369e+09,7.314873474495442451e-06,1.507873954642580117e-05,8.730764963926773703e-05
1.830000000000000000e+02,4.972281944152011871e+09,2.634800392525158882e+09,7.400207420737991981e-06,1.499326620058027970e-05,8.272785391183479220e-05
1.840000000000000000e+02,5.026775767346120834e+09,2.663679456860045433e+09,1.176732092489363168e-05,9.021327793234945602e-06,7.927743827329525317e-05
1.850000000000000000e+02,5.081566410289990425e+09,2.692716160880438328e+09,7.706059015788468969e-06,1.094954392755198569e-05,8.037598303045623283e-05
1.860000000000000000e+02,5.136653743829263687e+09,2.721909837715662003e+09,1.268594076686557770e-05,1.010604697659900353e-05,7.939202785101073800e-05
1.870000000000000000e+02,5.192038105058410645e+09,2.751260642144093513e+09,7.659276206384291186e-06,9.755581398485091427e-06,7.767626383092807174e-05
1.880000000000000000e+02,5.247720775961140633e+09,2.780771106893065453e+09,1.079635070899698235e-05,6.758729601874513548e-06,7.676440974568876641e-05
1.890000000000000000e+02,5.303699582476635933e+09,2.810439750430020809e+09,1.051187370681994082e-05,1.317637537756599642e-05,8.561720549049578466e-05
1.900000000000000000e+02,5.359977677922897339e+09,2.840261992892486572e+09,1.009913627014746851e-05,1.113604308156102007e-05,8.622191036578019663e-05
1.910000000000000000e+02,5.416551261040328026e+09,2.870244241216406822e+09,8.864638945671465819e-06,9.261064355059467346e-06,8.008271332538008380e-05
1.920000000000000000e+02,5.473420783041904449e+09,2.900384675213777542e+09,7.943292309242622196e-06,1.173811510124522783e-05,8.089517262677148324e-05
1.930000000000000000e+02,5.530585084283622742e+09,2.930683814079307556e+09,1.676784005610887363e-05,1.274131477557727266e-05,8.278164416986033558e-05
1.940000000000000000e+02,5.588051084221813202e+09,2.961139388704001427e+09,1.493371655258979303e-05,1.162675615618002922e-05,8.073831205601678107e-05
1.950000000000000000e+02,5.645810129565981865e+09,2.991751625046712399e+09,7.936109441053496028e-06,1.472638931354630643e-05,8.123543470606175987e-05
1.960000000000000000e+02,5.703868299388549805e+09,3.022519575614426613e+09,1.306471868400826963e-05,1.749212277468714660e-05,8.215595708171985478e-05
1.970000000000000000e+02,5.762223962350401878e+09,3.053448065728887081e+09,1.226589467473448991e-05,1.339971280922558350e-05,7.780033014748166664e-05
1.980000000000000000e+02,5.820875379578414917e+09,3.084532087029067516e+09,1.089246451380088132e-05,1.116100245235340793e-05,8.574079517686961083e-05
1.990000000000000000e+02,5.879824968607080460e+09,3.115772744319326401e+09,8.681174329061569495e-06,1.619531115759631490e-05,8.028840517582125358e-05
2.000000000000000000e+02,5.939071488718236923e+09,3.147174374226301193e+09,1.135186284539901891e-05,7.198715106127018259e-06,8.574581380427215294e-05
2.010000000000000000e+02,5.998615447682411194e+09,3.178732125298780441e+09,1.369739591527974198e-05,9.726252844899363481e-06,8.487642151921992451e-05
2.020000000000000000e+02,6.058455954762237549e+09,3.210447988220910549e+09,1.472859169160400938e-05,1.180912488485397205e-05,8.342480075185232380e-05
2.030000000000000000e+02,6.118593927630235672e+09,3.242320846351424217e+09,1.127940402090299443e-05,1.413271086192491310e-05,7.719296334129932546e-05
2.040000000000000000e+02,6.179025917148125648e+09,3.274349326479915619e+09,1.525728933848835567e-05,9.554168224346071270e-06,8.061784900903479212e-05
2.050000000000000000e+02,6.239754801838474274e+09,3.306536591723136425e+09,1.326261940781670035e-05,1.194760824041463110e-05,8.562136346401683085e-05
2.060000000000000000e+02,6.300781084206570625e+09,3.338880758257853508e+09,1.226811182686304846e-05,1.182325603144018800e-05,7.972064442107740234e-05
2.070000000000000000e+02,6.362103789272605896e+09,3.371383513055882931e+09,1.208073662917197311e-05,1.281139145292709003e-05,7.775961800893238518e-05
2.080000000000000000e+02,6.423725615118461609e+09,3.404043262462086678e+09,1.785714899094070773e-05,1.145357924958734230e-05,8.473534193254028679e-05
2.090000000000000000e+02,6.485646099055847168e+09,3.436859698672123909e+09,1.023251413034831359e-05,1.394275099120267924e-05,8.843155203708263912e-05
2.100000000000000000e+02,6.547862451453948975e+09,3.469830225216073513e+09,1.262920036360082321e-05,1.633948371604354577e-05,8.447536512889985971e-05
2.110000000000000000e+02,6.610376266625973701e+09,3.502959806744880676e+09,1.186596787416949184e-05,9.780702002970542708e-06,8.653888263254749802e-05
2.120000000000000000e+02,6.673185458931987762e+09,3.536248678495426655e+09,1.610917873595685279e-05,1.162592283532326576e-05,8.429336872350923215e-05
2.130000000000000000e+02,6.736294532835834503e+09,3.569695815135233402e+09,1.285503772074925166e-05,1.170556450158510842e-05,9.329296379245732851e-05
2.140000000000000000e+02,6.799696341938983917e+09,3.603300742745502949e+09,2.119591089533301442e-05,1.231055648087675536e-05,8.569411300918261531e-05
2.150000000000000000e+02,6.863396556637938499e+09,3.637062934330998421e+09,1.116919603938448802e-05,1.053378326887344230e-05,8.496417781322929130e-05
2.160000000000000000e+02,6.927393695241407394e+09,3.670981343201952934e+09,9.053973425210415371e-06,1.142501775241999695e-05,8.066447119092767792e-05
2.170000000000000000e+02,6.991688456850086212e+09,3.705058664625529289e+09,1.176051535767275169e-05,1.076394160071103556e-05,8.213767582221365160e-05
2.180000000000000000e+02,7.056275459573764801e+09,3.739292834619227409e+09,1.375278760207265805e-05,1.246229596973957854e-05,8.598986849017720147e-05
2.190000000000000000e+02,7.121166039608703613e+09,3.773681496376764774e+09,8.500732638361263582e-06,9.044924223933215046e-06,8.408795302361493640e-05
2.200000000000000000e+02,7.186350830713912964e+09,3.808230373897076130e+09,1.238227127253743731e-05,1.059811834558388455e-05,8.598102545731567403e-05
2.210000000000000000e+02,7.251835523590032578e+09,3.842937513048853874e+09,1.077781433977964554e-05,1.000340727430604204e-05,8.649662159787574467e-05
2.220000000000000000e+02,7.317613372855454445e+09,3.877801779805763721e+09,1.332982242430169606e-05,7.120608411570472640e-06,8.332222645579534515e-05
2.230000000000000000e+02,7.383691340481321335e+09,3.912823771410962582e+09,1.455010637996245748e-05,8.283914800677472101e-06,8.630053621627720162e-05
2.240000000000000000e+02,7.450063995154813766e+09,3.948002614772657871e+09,7.383139656647053073e-06,8.333111702896189854e-06,8.747154503452314600e-05
2.250000000000000000e+02,7.516732388826925278e+09,3.983340686648155212e+09,9.004272811474756111e-06,8.134915402857600952e-06,9.405720824007257619e-05
2.260000000000000000e+02,7.583701128391955376e+09,4.018833214247453213e+09,1.032404706269307582e-05,8.141457606525293045e-06,8.706014698378616856e-05
2.270000000000000000e+02,7.650966615430875778e+09,4.054482561528151512e+09,1.236228553591622870e-05,1.669645832391708495e-05,7.993090840563432664e-05
2.280000000000000000e+02,7.718529179551759720e+09,4.090288536809595108e+09,1.166146234432563489e-05,1.618125030755646065e-05,7.919055191851764874e-05
2.290000000000000000e+02,7.786389793795747757e+09,4.126253757620412827e+09,9.942044042920983316e-06,1.334780459949502784e-05,8.548439684519237858e-05
2.300000000000000000e+02,7.854546168785262108e+09,4.162376105095974922e+09,6.988280723763118374e-06,1.831250992467836625e-05,8.028643894908427114e-05
2.310000000000000000e+02,7.923001519129613876e+09,4.198655407588557720e+09,1.209639085453240170e-05,1.172472755128772803e-05,7.879874594629576734e-05
2.320000000000000000e+02,7.991748510417460442e+09,4.235090095879186630e+09,1.531479353267251042e-05,1.104451778222159675e-05,8.139794836770075648e-05
2.330000000000000000e+02,8.060792613887720108e+09,4.271687343742791653e+09,1.250107052919169348e-05,1.163118224534187561e-05,7.840435596617734149e-05
2.340000000000000000e+02,8.130136716718546867e+09,4.308439155575798988e+09,2.461974255107968190e-05,1.015451135977230024e-05,8.245058359868107090e-05
2.350000000000000000e+02,8.199780866956336021e+09,4.345345512527297020e+09,1.206740255310645438e-05,7.327721845973300674e-06,7.870831889789098312e-05
2.360000000000000000e+02,8.269719043391636848e+09,4.382415431174600601e+09,1.586924293106584116e-05,1.002437938779632276e-05,7.619988097407048855e-05
2.370000000000000000e+02,8.339954887612453461e+09,4.419641857697500229e+09,9.198146881161939348e-06,7.562200953326048136e-06,7.839389455188694456e-05
2.380000000000000000e+02,8.410486261438714981e+09,4.457024578175001144e+09,1.071126127349941726e-05,1.000866213451967468e-05,7.865235433046624536e-05
2.390000000000000000e+02,8.481312674294708252e+09,4.494562548626008987e+09,6.980837411796336767e-06,7.742118761311367336e-06,7.672083582477284835e-05
2.400000000000000000e+02,8.552436782195999146e+09,4.532259682057065964e+09,1.281782145645671278e-05,1.001081884910437481e-05,7.907519685601549497e-05
2.410000000000000000e+02,8.623860155046104431e+09,4.570114259385438919e+09,8.648739934224991543e-06,1.254871090972109471e-05,8.120928569710361700e-05
2.420000000000000000e+02,8.695582185844295502e+09,4.608124591164549828e+09,1.053744199353001676e-05,1.079785309654468506e-05,8.533315052372536513e-05
2.430000000000000000e+02,8.767600512461296082e+09,4.646292162619474411e+09,1.031267420104065025e-05,1.154944431458471144e-05,7.760196909201155790e-05
2.440000000000000000e+02,8.839918057883867264e+09,4.684617299076209068e+09,9.423026669952427881e-06,1.143190354291334643e-05,8.207916340818854906e-05
2.450000000000000000e+02,8.912527868171482086e+09,4.723102308863708496e+09,1.340958637296996159e-05,1.186131800778866818e-05,8.675033940364063056e-05
2.460000000000000000e+02,8.985433434711921692e+09,4.761744261964735031e+09,1.026621904809399410e-05,9.994207230468177272e-06,8.478424845703713686e-05
2.470000000000000000e+02,9.058635897562931061e+09,4.800544047407087326e+09,1.084853379584860278e-05,1.850219533283681272e-05,8.473001682818281921e-05
2.480000000000000000e+02,9.132137937732894897e+09,4.839497379393018723e+09,1.021146538160433437e-05,8.724854822395045062e-06,8.453027011567915139e-05
2.490000000000000000e+02,9.205937406279264450e+09,4.878608997845513344e+09,1.305688933350701575e-05,8.440744669879762796e-06,8.992478391567360063e-05
2.500000000000000000e+02,9.280035043742958069e+09,4.917878510500447273e+09,1.438373512130386445e-05,1.499518004510758118e-05,8.235331430161973998e-05
2.510000000000000000e+02,9.354427906004985809e+09,4.957304501344222069e+09,1.222987562565780451e-05,8.350077214891449273e-06,7.860595207875853418e-05
2.520000000000000000e+02,9.429118648299493790e+09,4.996891058282456398e+09,1.078116941088946845e-05,1.243160205921522987e-05,8.505015768112134111e-05
2.530000000000000000e+02,9.504104535597053528e+09,5.036634364069998741e+09,1.193783663233638492e-05,1.217904810313363839e-05,8.878390526390056436e-05
2.540000000000000000e+02,9.579387654612989426e+09,5.076532730841629028e+09,1.268518496255754968e-05,8.920223418917849756e-06,8.578042197704416338e-05
2.550000000000000000e+02,9.654968165865661621e+09,5.116592217077253342e+09,7.405176616237518772e-06,9.883049709835667329e-06,8.810656710422914983e-05
2.560000000000000000e+02,9.730844319762348175e+09,5.156807782778282166e+09,1.197771112504408819e-05,9.917634922640417017e-06,8.600730050845051267e-05
2.570000000000000000e+02,9.807019934149963379e+09,5.197179211504951477e+09,1.363278440902337962e-05,1.895574455412774029e-05,8.605754545665256217e-05
2.580000000000000000e+02,9.883492286926691055e+09,5.237706528670358658e+09,1.349313071907776163e-05,1.553132366560738831e-05,8.713007037497444429e-05
2.590000000000000000e+02,9.960262667344074249e+09,5.278394008392623901e+09,2.164763862499974323e-05,8.735235659140805353e-06,8.981608225877568685e-05
2.600000000000000000e+02,1.003732806776644135e+10,5.319237634857002258e+09,1.414034205660108512e-05,1.493049541878566089e-05,8.084665499585863557e-05
2.610000000000000000e+02,1.011468843743035507e+10,5.360240032167954445e+09,1.229627971710556267e-05,1.062547657537660228e-05,8.716660356500316453e-05
2.620000000000000000e+02,1.019234719249553299e+10,5.401398128228393555e+09,1.192287167328665021e-05,1.112994432861391658e-05,8.889807722400888679e-05
2.630000000000000000e+02,1.027029946007010078e+10,5.442715811556245804e+09,1.140823753531527984e-05,1.552174144892060070e-05,9.016971650421812257e-05
2.640000000000000000e+02,1.034855232323603439e+10,5.484191259458395958e+09,1.094424603365062865e-05,6.474693041491619283e-06,8.235979615889288397e-05
2.650000000000000000e+02,1.042710175879600334e+10,5.525821199894161224e+09,1.182509389674457623e-05,1.129306203062618863e-05,9.074423199451064903e-05
2.660000000000000000e+02,1.050594989513983536e+10,5.567609750353961945e+09,9.674975570583832507e-06,1.850219427745880552e-05,8.197885138550020656e-05
2.670000000000000000e+02,1.058509425219074821e+10,5.609558638352020264e+09,1.152843791529800654e-05,1.025155602307759040e-05,8.767467206061141383e-05
2.680000000000000000e+02,1.066453676229799461e+10,5.651661040899910927e+09,1.236479566524284479e-05,1.288556358303161176e-05,9.007949485118071919e-05
2.690000000000000000e+02,1.074427481524025917e+10,5.693920800513731003e+09,8.283343658987973868e-06,2.084415151559770862e-05,9.120029932130346850e-05
2.700000000000000000e+02,1.082430470875287056e+10,5.736342327669603348e+09,1.602709217152220589e-05,1.063571828707754463e-05,9.077634118470623292e-05
2.710000000000000000e+02,1.090464107332329941e+10,5.778916895694111824e+09,1.514266612301362613e-05,8.062200344438608113e-06,8.963838394093759376e-05
2.720000000000000000e+02,1.098527382647073555e+10,5.821650707665574074e+09,1.702930084612752637e-05,1.468877583443717327e-05,9.124981691566169673e-05
2.730000000000000000e+02,1.106620367208353806e+10,5.864541907061544418e+09,1.160242449682602484e-05,1.104603733770304075e-05,8.543102495905952054e-05
2.740000000000000000e+02,1.114742489005310822e+10,5.907588645159147263e+09,1.195667154219037798e-05,1.188796504325573267e-05,8.887635003285154767e-05
2.750000000000000000e+02,1.122894633592644119e+10,5.950795918235520363e+09,1.300605278409250332e-05,1.548101293991077654e-05,9.246131913520638790e-05
2.760000000000000000e+02,1.131076100393730736e+10,5.994159990336528778e+09,8.272344267479248003e-06,7.405293198425866308e-06,9.490355913166492741e-05
2.770000000000000000e+02,1.139287509825389481e+10,6.037679715429100037e+09,1.020330239720479426e-05,1.052319212113683733e-05,9.218171086655679858e-05
2.780000000000000000e+02,1.147528681841175461e+10,6.081357256434444427e+09,1.109458907999627542e-05,1.230144973118907359e-05,8.879928060978592441e-05
2.790000000000000000e+02,1.155799573211465836e+10,6.125192735442594528e+09,1.132687450944303009e-05,9.084565702477398474e-06,9.404094310139221591e-05
2.800000000000000000e+02,1.164099956820283890e+10,6.169185870154430389e+09,1.127130746236826297e-05,1.093782932004572217e-05,9.326769615580765560e-05
2.810000000000000000e+02,1.172430210618507195e+10,6.213335975464393616e+09,9.649121155197448729e-06,1.702980262907605180e-05,8.692875941940236828e-05
2.820000000000000000e+02,1.180790427912012291e+10,6.257644643953207970e+09,8.216302013308585117e-06,8.882893135941927198e-06,8.417998341769816761e-05
2.830000000000000000e+02,1.189179666428609085e+10,6.302110068544366837e+09,6.512580470463547044e-06,1.047181313018619164e-05,8.772730218131741253e-05
2.840000000000000000e+02,1.197599086390602112e+10,6.346735330235755920e+09,1.145680800529458310e-05,5.797419106223777874e-06,9.024047366223975075e-05
2.850000000000000000e+02,1.206047919074248505e+10,6.391517554315253258e+09,9.387176446273848285e-06,1.013606899269436923e-05,9.859803375289466487e-05
2.860000000000000000e+02,1.214526322429726791e+10,6.436453056659301758e+09,6.534099507571333731e-06,1.025020167333412502e-05,9.070113819398262223e-05
2.870000000000000000e+02,1.223034615654731750e+10,6.481550597589920044e+09,1.210010242769232747e-05,1.164188618851813573e-05,9.134243571629063752e-05
2.880000000000000000e+02,1.231572730057453346e+10,6.526806974455289841e+09,1.590277549379237598e-05,1.205704213347313924e-05,9.249179506853888455e-05
2.890000000000000000e+02,1.240140394314411926e+10,6.572214489593438148e+09,1.614877627886812661e-05,9.440127079818338984e-06,9.363287400543374162e-05
2.900000000000000000e+02,1.248738046163627052e+10,6.617781948956523895e+09,8.248158862023124982e-06,1.554427770611432891e-05,9.713881355033482379e-05
2.910000000000000000e+02,1.257365119019954109e+10,6.663506900373707771e+09,1.296885402990444192e-05,9.605497821918440593e-06,9.612177978846059290e-05
2.920000000000000000e+02,1.266022246433862114e+10,6.709392486738996506e+09,1.350929385901533664e-05,1.020431766529661388e-05,9.077725659933921776e-05
2.930000000000000000e+02,1.274708864917390823e+10,6.755431847730519295e+09,1.578839958704669755e-05,8.457530694339077115e-06,8.640160871598023817e-05
2.940000000000000000e+02,1.283425003380390930e+10,6.801630659274340630e+09,1.017725059948570987e-05,1.206127188868588718e-05,1.007066106483156531e-04
2.950000000000000000e+02,1.292170806439736938e+10,6.847987327779645920e+09,1.204360707240947903e-05,1.581166814557111167e-05,8.760005564656392352e-05
2.960000000000000000e+02,1.300946266585451126e+10,6.894500000589855194e+09,1.209086123132863122e-05,9.933786041971259806e-06,9.359023976829305980e-05
2.970000000000000000e+02,1.309751653096008492e+10,6.941167593338868141e+09,1.404778173530463192e-05,9.274863805641686554e-06,9.690451148491874278e-05
2.980000000000000000e+02,1.318586742983925819e+10,6.987993673371419907e+09,6.301669185693192787e-06,1.102302894451234749e-05,9.141990930250365466e-05
2.990000000000000000e+02,1.327451467508318710e+10,7.034980351517872810e+09,1.777855345697076928e-05,1.162342019833673135e-05,9.029959189410519116e-05
3.000000000000000000e+02,1.336346147530801773e+10,7.082125077120561600e+09,8.231593730423369948e-06,1.207432650296436094e-05,9.051399729853581988e-05
3.010000000000000000e+02,1.345270461724939728e+10,7.129424000960364342e+09,8.801385193546451546e-06,1.507288459590139240e-05,9.197261446403093288e-05
3.020000000000000000e+02,1.354224391780373764e+10,7.176876568799919128e+09,1.432371028509127342e-05,1.651118606582624437e-05,9.635854460332549110e-05
3.030000000000000000e+02,1.363207987062283707e+10,7.224492754778093338e+09,9.265175372141776222e-06,8.872533965642581677e-06,8.481946326943656800e-05
3.040000000000000000e+02,1.372221342946997833e+10,7.272263596490331650e+09,1.718495474456460670e-05,1.357575665494881179e-05,9.035702125859135236e-05
3.050000000000000000e+02,1.381264448475501251e+10,7.320193536206943512e+09,1.040573636079678010e-05,8.845343157148910507e-06,8.907436100480392582e-05
3.060000000000000000e+02,1.390337204994800568e+10,7.368281714716461182e+09,2.154442177526583180e-05,1.220963801262797688e-05,9.195655984817197037e-05
3.070000000000000000e+02,1.399439425150397491e+10,7.416526533699956894e+09,9.123207849404124659e-06,1.229966426796735846e-05,9.386420674040163448e-05
3.080000000000000000e+02,1.408571411397234344e+10,7.464930000202747345e+09,1.339093114194334078e-05,1.001564521718734113e-05,9.018585485132124546e-05
3.090000000000000000e+02,1.417733212489339256e+10,7.513491076337372780e+09,1.096177868020742352e-05,1.024153483175638257e-05,9.327470895059697398e-05
3.100000000000000000e+02,1.426924553353143692e+10,7.562209030424424171e+09,1.251243198596707629e-05,1.418248325257831510e-05,9.584687608166220230e-05
3.110000000000000000e+02,1.436145599156941223e+10,7.611083812651720047e+09,1.174192768538251386e-05,2.034480602886024059e-05,9.911460902056745681e-05
3.120000000000000000e+02,1.445396335153849983e+10,7.660112033513809204e+09,1.085252004784376112e-05,1.774550951427755763e-05,9.234380150702214962e-05
3.130000000000000000e+02,1.454676947448720932e+10,7.709302591314063072e+09,8.935887473082715360e-06,1.169886804763820010e-05,9.097656673395793092e-05
3.140000000000000000e+02,1.463987321714191437e+10,7.758650433236237526e+09,1.030427262582733761e-05,1.005086818506306656e-05,9.270512518577689320e-05
3.150000000000000000e+02,1.473327548006139565e+10,7.808155225868613243e+09,1.617958621946691267e-05,1.074967364156353966e-05,9.563380051491598977e-05
3.160000000000000000e+02,1.482697605286783791e+10,7.857815286814291000e+09,1.135141613028967100e-05,6.946517894346193600e-06,9.394929598804946380e-05
3.170000000000000000e+02,1.492096578713603401e+10,7.907628846214570999e+09,1.157419302999507238e-05,1.046303792062719396e-05,9.794010123831409231e-05
3.180000000000000000e+02,1.501525485836816025e+10,7.957604948270498276e+09,1.313503393551851417e-05,8.443582952932793262e-06,9.186592147070182790e-05
3.190000000000000000e+02,1.510984423873222351e+10,8.007736719543300629e+09,5.011353748085589643e-06,1.457539172800004224e-05,9.645814050551759777e-05
3.200000000000000000e+02,1.520472822728803635e+10,8.058027112871263504e+09,1.200234850107229079e-05,1.284481159569139663e-05,9.503384961029315292e-05
3.210000000000000000e+02,1.529991235155584145e+10,8.108472435924095154e+09,7.572210470430107421e-06,1.422420766628018640e-05,9.668898152237481725e-05
3.220000000000000000e+02,1.539539018626414871e+10,8.159076168026458740e+09,1.282289672954739501e-05,1.037598238073922374e-05,1.026591282315969522e-04
3.230000000000000000e+02,1.549116501075317764e+10,8.209839699655137062e+09,1.660903753286646634e-05,1.013493132440146383e-05,9.973687507658368645e-05
3.240000000000000000e+02,1.558723827080231667e+10,8.260761490158015251e+09,1.421380173682873505e-05,1.158395149014612713e-05,9.567537685495342004e-05
3.250000000000000000e+02,1.568360687799393272e+10,8.311841464804194450e+09,1.386316212259597336e-05,1.478503943042053237e-05,9.295298839906429578e-05
3.260000000000000000e+02,1.578026920566680336e+10,8.363078819266993523e+09,1.621583688993233352e-05,9.948934084236249475e-06,9.778790585568408744e-05
3.270000000000000000e+02,1.587723184046821404e+10,8.414468851798150063e+09,1.434446341874728859e-05,9.371299882765526945e-06,1.031567106822839364e-04
3.280000000000000000e+02,1.597449405818162155e+10,8.466016672588126183e+09,1.119212867584096216e-05,8.675877197550363462e-06,8.728947012859311627e-05
3.290000000000000000e+02,1.607204711257910538e+10,8.517725697909599304e+09,9.422170890061032367e-06,1.178776043875284785e-05,9.415407996349323128e-05
3.300000000000000000e+02,1.616990233413318062e+10,8.569588072138790131e+09,1.125208305541303133e-05,1.099865421638757113e-05,9.441873736093508995e-05
3.310000000000000000e+02,1.626805328901827621e+10,8.621611326268169403e+09,1.379485380959000196e-05,6.124187575395900751e-06,9.328693351817740620e-05
3.320000000000000000e+02,1.636649789261558151e+10,8.673788642582645416e+09,1.478517430719694659e-05,1.640548890102788704e-05,9.632392554548285801e-05
3.330000000000000000e+02,1.646524308987415695e+10,8.726124942644786835e+09,1.291680149917429077e-05,7.708818126062055853e-06,9.867428139054279512e-05
3.340000000000000000e+02,1.656427861501571274e+10,8.778621595008380890e+09,1.396204211934204409e-05,1.915920603490217644e-05,9.450716096781608400e-05
3.350000000000000000e+02,1.666361486688816643e+10,8.831273823509996414e+09,1.148820196483768541e-05,1.276965849272837517e-05,9.048905532849094158e-05
3.360000000000000000e+02,1.676325633248503494e+10,8.884081747712120056e+09,1.616566691819976143e-05,1.291787110224706936e-05,9.240038070512657242e-05
3.370000000000000000e+02,1.686319113880453491e+10,8.937048029734859467e+09,1.652233363746979933e-05,1.096417998069920685e-05,7.997687299543532191e-05
3.380000000000000000e+02,1.696341779001136780e+10,8.990168395845167160e+09,1.565449977392052716e-05,1.194799749149044743e-05,8.636391329908121861e-05
3.390000000000000000e+02,1.706394815176214218e+10,9.043449688243101120e+09,1.504212134317839400e-05,1.022576824849519284e-05,8.805404903045044307e-05
3.400000000000000000e+02,1.716476729117183685e+10,9.096888474931264877e+09,1.494698619264323014e-05,9.376279127115694223e-06,8.610032135214495952e-05
3.410000000000000000e+02,1.726588966425864792e+10,9.150485789529300690e+09,1.323395891494882903e-05,1.036638403761891425e-05,8.927079041620711308e-05
3.420000000000000000e+02,1.736730232480839920e+10,9.204239009666685104e+09,1.142160179889994964e-05,1.199530104734058966e-05,7.491498290901343893e-05
3.430000000000000000e+02,1.746901878920040894e+10,9.258151244437408447e+09,1.107311934001042886e-05,6.730552897238339938e-06,8.004698765406992322e-05
3.440000000000000000e+02,1.757103069440672684e+10,9.312219317656055450e+09,1.503215665898949283e-05,1.166877428004919892e-05,8.588235372053443228e-05
3.450000000000000000e+02,1.767334097874415207e+10,9.366447038857656479e+09,9.316665733671847249e-06,7.541859790127780627e-06,8.000494251658718525e-05
3.460000000000000000e+02,1.777594451182577515e+10,9.420831655722799301e+09,1.497009678719241066e-05,9.643336030262794623e-06,7.582351056001357392e-05
3.470000000000000000e+02,1.787884556516151047e+10,9.475374561723052979e+09,8.427914032882455331e-06,8.394853920346001530e-06,8.016132677990395194e-05
3.480000000000000000e+02,1.798204433483255005e+10,9.530071818594787598e+09,9.496091699978670420e-06,1.294678961949458085e-05,8.036243612186133589e-05
3.490000000000000000e+02,1.808554445351330566e+10,9.584926628091466904e+09,1.425626043605188187e-05,6.759340183348783171e-06,7.998694464117495073e-05
3.500000000000000000e+02,1.818933911224299622e+10,9.639940431046546936e+09,1.507437791326005083e-05,8.051100702677338461e-06,8.629852764696632761e-05
3.510000000000000000e+02,1.829342968040026855e+10,9.695110822126163483e+09,9.536697054057796663e-06,9.803060601720758882e-06,9.470229767827298417e-05
3.520000000000000000e+02,1.839782190980413055e+10,9.750435686434968948e+09,1.668201931970259011e-05,1.102986313172849009e-05,8.577956938093933559e-05
3.530000000000000000e+02,1.850250953506450653e+10,9.805923492719606400e+09,1.254315137388939405e-05,1.009156665221500049e-05,7.804219285445501697e-05
3.540000000000000000e+02,1.860749585104920959e+10,9.861566030752330780e+09,1.074823156022031156e-05,1.001421542246028196e-05,8.788889938193822360e-05
3.550000000000000000e+02,1.871277387932658386e+10,9.917365448770196915e+09,1.192450487053076102e-05,1.104316449662690047e-05,7.787381393131731500e-05
3.560000000000000000e+02,1.881834913258905029e+10,9.973325251865558624e+09,1.129108892328201108e-05,8.945380925440282738e-06,8.033439655830143522e-05
3.570000000000000000e+02,1.892422190961202621e+10,1.002944410849977303e+10,9.956640059427535050e-06,1.556900660959481542e-05,8.755424221251750794e-05
3.580000000000000000e+02,1.903039095797409058e+10,1.008572076915742302e+10,1.485108379273292201e-05,9.637532833450812575e-06,8.268001243294520464e-05
3.590000000000000000e+02,1.913685711856475830e+10,1.014215217180418777e+10,1.164015439480969860e-05,1.281549361153988542e-05,7.858137962402089727e-05
3.600000000000000000e+02,1.924361575879064178e+10,1.019873955103085327e+10,1.231375510457599631e-05,8.079373948643997494e-06,7.839836994227855627e-05
3.610000000000000000e+02,1.935067327199077988e+10,1.025548510412349319e+10,1.235386217290912469e-05,1.247081482491640969e-05,8.060740921778108969e-05
3.620000000000000000e+02,1.945803378164691162e+10,1.031238837365321732e+10,1.661851694689797654e-05,9.736191855735931711e-06,8.478150742019519015e-05
3.630000000000000000e+02,1.956568894460477829e+10,1.036944935129206848e+10,1.826504660984440420e-05,1.346358529075164512e-05,8.577859469027782069e-05
3.640000000000000000e+02,1.967364152410784149e+10,1.042666423086726570e+10,1.497192689359216899e-05,1.091500585870264217e-05,8.814444524973819028e-05
3.650000000000000000e+02,1.978189395961675644e+10,1.048404175488041306e+10,1.084305053200562696e-05,1.569840476600692369e-05,9.118855389556035362e-05
3.660000000000000000e+02,1.989044142230355453e+10,1.054157546371361923e+10,1.513072091141598463e-05,8.925667713488572019e-06,8.860349957451330027e-05
3.670000000000000000e+02,1.999928392772072601e+10,1.059926298692198372e+10,1.045199437732513559e-05,1.425578660341209059e-05,8.775537679450717832e-05
3.680000000000000000e+02,2.010842688001176071e+10,1.065710892177943230e+10,9.160049103562606376e-06,1.437243049728920141e-05,9.248743130951808666e-05
3.690000000000000000e+02,2.021786404489854050e+10,1.071511233801290894e+10,1.443127308820013610e-05,8.201306820887488414e-06,9.222465838742976985e-05
3.700000000000000000e+02,2.032759796851268005e+10,1.077327439575339890e+10,1.022652919291378026e-05,9.552054279993171804e-06,9.169034981060253386e-05
3.710000000000000000e+02,2.043762679137456131e+10,1.083159656967416763e+10,1.174593651354083335e-05,1.133227197136488229e-05,8.454122029644128844e-05
3.720000000000000000e+02,2.054795285554988861e+10,1.089007308858713150e+10,1.329206944078453745e-05,1.080143800780142271e-05,8.919776067017881616e-05
3.730000000000000000e+02,2.065857710179711151e+10,1.094870497883806229e+10,8.517450447387275858e-06,1.492550245951740351e-05,8.383781364940112724e-05
3.740000000000000000e+02,2.076949870800035477e+10,1.100749756469380569e+10,1.263936857209824183e-05,1.320783825720095450e-05,9.388533172183244346e-05
3.750000000000000000e+02,2.088071809018644333e+10,1.106644859730917358e+10,1.095418283647564550e-05,1.108887112322154422e-05,9.385251213211986965e-05
3.760000000000000000e+02,2.099223030190646362e+10,1.112555460844575882e+10,7.855601284023627784e-06,1.016066795556103131e-05,8.900577844417334461e-05
3.770000000000000000e+02,2.110404656286259842e+10,1.118481857865909958e+10,1.179329696499031854e-05,1.027824281152334152e-05,8.826862825173087401e-05
3.780000000000000000e+02,2.121615830146579361e+10,1.124424127134613419e+10,7.976987235536192600e-06,8.955577651126311878e-06,8.961380396477203192e-05
3.790000000000000000e+02,2.132856606723119354e+10,1.130382078949678802e+10,1.341695039613899354e-05,1.627297517325931864e-05,8.751418887942286062e-05
3.800000000000000000e+02,2.144126426693382263e+10,1.136355649597449875e+10,1.255773116393132938e-05,1.321280821120485172e-05,9.550797683544054451e-05
3.810000000000000000e+02,2.155426096170046997e+10,1.142344802495615768e+10,1.325990338685301140e-05,1.243076669577014570e-05,9.666495350146853127e-05
3.820000000000000000e+02,2.166756487930649567e+10,1.148350078180018425e+10,1.247752929289802637e-05,2.259037503649086176e-05,9.411697726124934604e-05
3.830000000000000000e+02,2.178115738234315491e+10,1.154370749513489723e+10,1.496327152816778749e-05,1.174124814939947470e-05,9.712869738998097802e-05
3.840000000000000000e+02,2.189504931978755188e+10,1.160407264355118752e+10,1.951547799250441528e-05,1.152478438493087509e-05,9.461617396333554808e-05
3.850000000000000000e+02,2.200923962678617859e+10,1.166459701432531548e+10,1.470165661388023182e-05,1.163374046075915658e-05,9.017320316362376076e-05
3.860000000000000000e+02,2.212371624783242798e+10,1.172527560264043808e+10,1.955668037523228264e-05,1.392723115123395417e-05,9.353243336873706681e-05
3.870000000000000000e+02,2.223849581492176819e+10,1.178611281413422012e+10,1.006584875751226349e-05,1.000222585156862465e-05,9.923888396701219250e-05
3.880000000000000000e+02,2.235357799666095734e+10,1.184710757445601082e+10,1.170317472187765162e-05,1.099941963167427872e-05,9.673091033857161847e-05
3.890000000000000000e+02,2.246895165790873718e+10,1.190825747621121788e+10,1.153155981137299335e-05,1.544610186710038136e-05,9.424122459023021037e-05
3.900000000000000000e+02,2.258462498015408325e+10,1.196956395426177979e+10,1.180480558449215067e-05,1.093307915345231862e-05,9.842339479171346994e-05
3.910000000000000000e+02,2.270059436518145370e+10,1.203103261047447586e+10,1.897851311916110006e-05,9.065335036639865507e-06,1.012346761672944240e-04
3.920000000000000000e+02,2.281685558408628464e+10,1.209265740243917084e+10,1.370084970975238292e-05,1.084708398446654343e-05,1.031033403997572151e-04
3.930000000000000000e+02,2.293342010064450073e+10,1.215443896875386620e+10,9.738645590506855854e-06,6.985026442474229214e-06,9.882250687998084260e-05
3.940000000000000000e+02,2.305028080598890686e+10,1.221637929890789795e+10,1.135841277488669476e-05,9.015021017355628885e-06,9.883679337063799863e-05
3.950000000000000000e+02,2.316743713863220215e+10,1.227848028549075508e+10,1.220781908128909521e-05,1.098594836923538764e-05,9.977512979719715958e-05
3.960000000000000000e+02,2.328488990700178528e+10,1.234073117722472954e+10,1.189665429968123078e-05,1.112133785452495971e-05,1.067892870171283093e-04
3.970000000000000000e+02,2.340264295540811539e+10,1.240314414993323326e+10,8.733825396012306896e-06,8.728104221700228038e-06,9.310842017085096955e-05
3.980000000000000000e+02,2.352069089685750961e+10,1.246571139062736320e+10,1.655041975590076930e-05,1.129323387805136747e-05,9.718338015241023697e-05
3.990000000000000000e+02,2.363903527445663452e+10,1.252843587275418091e+10,1.161491607659659309e-05,1.436109091035309149e-05,9.471060066401637556e-05
4.000000000000000000e+02,2.375767624564289093e+10,1.259131433160841179e+10,1.575549531129816216e-05,1.045594463688903630e-05,9.481938741584539088e-05
4.010000000000000000e+02,2.387661135585407639e+10,1.265435817747441673e+10,1.656739583677513394e-05,1.410414077074317873e-05,9.078880109314457769e-05
4.020000000000000000e+02,2.399584943476843262e+10,1.271755798852563095e+10,1.432827492309218798e-05,1.343638477013797683e-05,8.856308515481359223e-05
4.030000000000000000e+02,2.411538113962190628e+10,1.278091775104552650e+10,2.540830322450560175e-05,9.448546367307741889e-06,9.469872529344058876e-05
4.040000000000000000e+02,2.423521243888103104e+10,1.284442960977716064e+10,1.008140749669816927e-05,1.161606774546797283e-05,9.096579053913256274e-05
4.050000000000000000e+02,2.435534223293114090e+10,1.290810000450565338e+10,1.033949065276651424e-05,6.029425932196907922e-06,1.007030184208002055e-04
4.060000000000000000e+02,2.447576526994885254e+10,1.297192674404661179e+10,1.812131791256721414e-05,1.235686056844098601e-05,1.037083665407223521e-04
4.070000000000000000e+02,2.459648858451007843e+10,1.303591304932300186e+10,8.054274634794467147e-06,1.186028716115838932e-05,9.813899268196202286e-05
4.080000000000000000e+02,2.471750856010950851e+10,1.310005778896026230e+10,9.248551714691188863e-06,9.230801979565050885e-06,9.325829076822778063e-05
4.090000000000000000e+02,2.483883001337856293e+10,1.316435702595513153e+10,1.150069440691847689e-05,1.615280629196913509e-05,9.033629356303141122e-05
4.100000000000000000e+02,2.496044199269698334e+10,1.322881678456571579e+10,7.279345390798219739e-06,1.337485283481321119e-05,9.763743679114256224e-05
4.110000000000000000e+02,2.508235198051371002e+10,1.329343753435854340e+10,1.435394494764263840e-05,1.263067636969594787e-05,8.902134810251371988e-05
4.120000000000000000e+02,2.520456134709496307e+10,1.335821535025147438e+10,1.368508044685690095e-05,1.745366970551387453e-05,9.487665552121438139e-05
4.130000000000000000e+02,2.532707287235574722e+10,1.342314778543860245e+10,7.580658182737565198e-06,6.699700369705574587e-06,9.441229545359419717e-05
4.140000000000000000e+02,2.544987769349092102e+10,1.348823864096892548e+10,9.496691930621636857e-06,1.275720853910478070e-05,8.891869918237205184e-05
4.150000000000000000e+02,2.557297759832808304e+10,1.355348580804258347e+10,1.295795028732893428e-05,1.052644811716518802e-05,9.832239844653756222e-05
4.160000000000000000e+02,2.569637102419951630e+10,1.361888896730009460e+10,1.333111450640967091e-05,1.377507738642425039e-05,9.110864878136837319e-05
4.170000000000000000e+02,2.582005995152094650e+10,1.368444668310401535e+10,8.733679440986463760e-06,6.507767223440374948e-06,9.357820119149096172e-05
4.180000000000000000e+02,2.594405035385903168e+10,1.375016430310952950e+10,1.199790525963084775e-05,1.354625646443619047e-05,1.066566936122059772e-04
4.190000000000000000e+02,2.606833912058494949e+10,1.381604074505845642e+10,1.097082769796475787e-05,1.339639567432548972e-05,9.942835349241452292e-05
4.200000000000000000e+02,2.619292029142966461e+10,1.388207269774154282e+10,1.628593466829197922e-05,1.209860426687470181e-05,1.010677826787098610e-04
4.210000000000000000e+02,2.631780426354076385e+10,1.394826542200093460e+10,1.431416496566750851e-05,1.501101342982202880e-05,9.809994440812541683e-05
4.220000000000000000e+02,2.644298450286418533e+10,1.401461053963039398e+10,1.379819810576332628e-05,1.089927421316083667e-05,9.835333426111425581e-05
4.230000000000000000e+02,2.656846479807722855e+10,1.408111646523855972e+10,1.112664370950255943e-05,1.078032029777631351e-05,1.003374424007885679e-04
4.240000000000000000e+02,2.669423984850875854e+10,1.414778157678167725e+10,1.206128442321485750e-05,9.200258613728529156e-06,1.016029518662309172e-04
4.250000000000000000e+02,2.682030533313225937e+10,1.421460255601221657e+10,1.581293072572265146e-05,1.472754345599458503e-05,9.918568050926168667e-05
4.260000000000000000e+02,2.694666805904405212e+10,1.428157869595881081e+10,9.928916267720744315e-06,1.498161883051185583e-05,9.408333033300575465e-05
4.270000000000000000e+02,2.707332953896742630e+10,1.434871603531230354e+10,6.517209466094797676e-06,9.229649667319428374e-06,9.717238326356625322e-05
4.280000000000000000e+02,2.720028703625363159e+10,1.441601073619865799e+10,9.226887173752196247e-06,1.303343295622205744e-05,9.774567185261151536e-05
4.290000000000000000e+02,2.732754064281281281e+10,1.448345849349788284e+10,1.069749119586571595e-05,1.483588626982612624e-05,9.632680638205215473e-05
4.300000000000000000e+02,2.745508868190931320e+10,1.455106266208078194e+10,4.773846576822116106e-06,1.080837515221588774e-05,9.609968004620217386e-05
4.310000000000000000e+02,2.758293030196234131e+10,1.461882537792385483e+10,8.878829636405072279e-06,6.898032345437066226e-06,9.639595995503125181e-05
4.320000000000000000e+02,2.771107843188005066e+10,1.468675005553965569e+10,1.029951206243939765e-05,1.091890090498814914e-05,9.638790200627855853e-05
4.330000000000000000e+02,2.783952519896218109e+10,1.475482966191048050e+10,1.378226346615551989e-05,9.769780309198949908e-06,1.000469594363284642e-04
4.340000000000000000e+02,2.796826493442055511e+10,1.482307312359031677e+10,1.219530232898780042e-05,1.465805851164070361e-05,9.363446409382802926e-05
4.350000000000000000e+02,2.809730707100724030e+10,1.489146563074363327e+10,1.016002975084973059e-05,9.208284258321874916e-06,9.579015166372162327e-05
4.360000000000000000e+02,2.822664576602870178e+10,1.496001503681007385e+10,9.674001690496147887e-06,1.398667282559440395e-05,9.061534361565204421e-05
4.370000000000000000e+02,2.835627443874539948e+10,1.502872566065894318e+10,1.279585801938765144e-05,1.335883394582015882e-05,8.509384147326048975e-05
4.380000000000000000e+02,2.848621194276380920e+10,1.509759007318368530e+10,9.861772335195695405e-06,1.066696606710770823e-05,9.290629130864758167e-05
4.390000000000000000e+02,2.861643849722750854e+10,1.516661548071689987e+10,1.465814044765423318e-05,1.023057605142874138e-05,9.649262873612229896e-05
4.400000000000000000e+02,2.874696019676340485e+10,1.523579731962571335e+10,1.404619131206708005e-05,1.424573378516758027e-05,8.896840520611348779e-05
4.410000000000000000e+02,2.887778263335103607e+10,1.530514052295201111e+10,1.186355739180022795e-05,1.465913818710085081e-05,9.125705194834576872e-05
4.420000000000000000e+02,2.900889905579973984e+10,1.537463585281332779e+10,8.589608077036459122e-06,9.728998913716147001e-06,9.234186175388625628e-05
4.430000000000000000e+02,2.914031471593809509e+10,1.544428709627738571e+10,1.301666706010617958e-05,1.736807088470460059e-05,9.827868661238525760e-05
4.440000000000000000e+02,2.927202370940872955e+10,1.551410159200824165e+10,1.473029001530790083e-05,1.278776863888886339e-05,9.340469561336384174e-05
4.450000000000000000e+02,2.940403135793054199e+10,1.558406970353218460e+10,1.632748436097841704e-05,1.492659443658173046e-05,9.586206455403090132e-05
4.460000000000000000e+02,2.953633855797291946e+10,1.565419602654232025e+10,1.084808187556962622e-05,9.032909513373432731e-06,9.159196541907999034e-05
4.470000000000000000e+02,2.966894092750225449e+10,1.572448230716245651e+10,1.212708385212035722e-05,1.294959282094332309e-05,8.398094339201467307e-05
4.480000000000000000e+02,2.980183861865652466e+10,1.579491849957458115e+10,1.109279193101109229e-05,1.350316614345814514e-05,8.605144568407663286e-05
4.490000000000000000e+02,2.993503904010510254e+10,1.586551264764414406e+10,1.684527722245476866e-05,9.368704991685739003e-06,8.400105146288971980e-05
4.500000000000000000e+02,3.006852977208466721e+10,1.593627127367183304e+10,1.876818487411835434e-05,9.061320092706992568e-06,8.710841590431339654e-05
4.510000000000000000e+02,3.020230902570755005e+10,1.600718653228114319e+10,1.207278737569428273e-05,1.471278156028876793e-05,8.928048801559729242e-05
4.520000000000000000e+02,3.033640210056317902e+10,1.607825352794883537e+10,1.110706184137555397e-05,1.106539828144015303e-05,1.007132048849168626e-04
4.530000000000000000e+02,3.047078224870719528e+10,1.614948113390399933e+10,1.196345819298727520e-05,8.985211534473513950e-06,8.486433499921286483e-05
4.540000000000000000e+02,3.060545732353655243e+10,1.622086817214002800e+10,1.258877045329231947e-05,7.878991024168335855e-06,9.448374575493634353e-05
4.550000000000000000e+02,3.074043539250383759e+10,1.629240945045290375e+10,1.005836925505043666e-05,1.153265880604603666e-05,9.810129786336219126e-05
4.560000000000000000e+02,3.087571006898389053e+10,1.636410940892320633e+10,1.254103333125922148e-05,1.333110289725158992e-05,8.918005546409979445e-05
4.570000000000000000e+02,3.101128634302507401e+10,1.643596770188772583e+10,1.743985845115147981e-05,1.442772623794219555e-05,8.908336719937182124e-05
4.580000000000000000e+02,3.114715405421846771e+10,1.650798486138128281e+10,1.104548017316631103e-05,1.478156909051620005e-05,8.315822709936693258e-05
4.590000000000000000e+02,3.128332040845380402e+10,1.658016006867193413e+10,1.019194658458122404e-05,1.197512190809213450e-05,8.510915240833583084e-05
4.600000000000000000e+02,3.141978474386738586e+10,1.665248985428782654e+10,1.237455760572103713e-05,9.863958257971816579e-06,8.788161971662322713e-05
4.610000000000000000e+02,3.155654903728680801e+10,1.672497691171834183e+10,1.217710011280903615e-05,1.164011847509804909e-05,8.670811866473560059e-05
4.620000000000000000e+02,3.169360604003987503e+10,1.679762180286367798e+10,1.266590732451611245e-05,1.076413149203592212e-05,9.419481335715129688e-05
4.630000000000000000e+02,3.183096103531292343e+10,1.687042651143632126e+10,8.837483380652599863e-06,1.260838904271199823e-05,8.597362107465311709e-05
4.640000000000000000e+02,3.196860907624136353e+10,1.694338800603615761e+10,1.031058632805503805e-05,1.259087962646177061e-05,8.352736191730159021e-05
4.650000000000000000e+02,3.210655588080148315e+10,1.701650789057612801e+10,9.835055760132327407e-06,9.752007834706866163e-06,7.841234786520878686e-05
4.660000000000000000e+02,3.224479785570629501e+10,1.708978106572888565e+10,1.235279670819267039e-05,1.634503782166341068e-05,7.730036348130298052e-05
4.670000000000000000e+02,3.238333970128804779e+10,1.716321205407161140e+10,1.633727276662000349e-05,2.075406583190719800e-05,8.613886874819787209e-05
4.680000000000000000e+02,3.252217857990523529e+10,1.723680029076391220e+10,7.254295983805114645e-06,1.133084197657563408e-05,7.482304410577622633e-05
4.690000000000000000e+02,3.266131975858428192e+10,1.731054338974147034e+10,9.822799614145338865e-06,7.167643006233959113e-06,6.968803926532540771e-05
4.700000000000000000e+02,3.280075414958224106e+10,1.738444674723839188e+10,1.486253010107851935e-05,1.115070272195151091e-05,7.226575498153753330e-05
4.710000000000000000e+02,3.294048714670806122e+10,1.745851168187287140e+10,1.186764196381417946e-05,1.087037680291835784e-05,7.646330594712758000e-05
4.720000000000000000e+02,3.308051887056527328e+10,1.753272796010674286e+10,1.125882716224158031e-05,1.118987330761544996e-05,6.962185936276732434e-05
4.730000000000000000e+02,3.322083967776946640e+10,1.760710324823921967e+10,9.385257471961061526e-06,1.337124084743734898e-05,7.143814395238479165e-05
4.740000000000000000e+02,3.336145301355860138e+10,1.768164156354640961e+10,1.590364199965943470e-05,1.085424607771834360e-05,7.244684083840269295e-05
4.750000000000000000e+02,3.350237220496477890e+10,1.775633404382299042e+10,9.884506237400891848e-06,9.550315689943467135e-06,7.038068367770655698e-05
4.760000000000000000e+02,3.364358045387013245e+10,1.783118251546245193e+10,1.384809567694933463e-05,1.755459782137869240e-05,7.438468607590120740e-05
4.770000000000000000e+02,3.378509388083544922e+10,1.790619022859061432e+10,1.431311159438841685e-05,1.211277419121969956e-05,7.377080624870746561e-05
4.780000000000000000e+02,3.392690284890549469e+10,1.798135363326419830e+10,1.766446861029002946e-05,1.073053882494345856e-05,7.596388178765511867e-05
4.790000000000000000e+02,3.406901100353349304e+10,1.805667647633428192e+10,1.325498844051420377e-05,1.306506639409121817e-05,7.383065269794819585e-05
4.800000000000000000e+02,3.421141167787997437e+10,1.813215921759709930e+10,1.578469086083167383e-05,1.203709287311838239e-05,7.859999722814592360e-05
4.810000000000000000e+02,3.435411043375020981e+10,1.820779953758102798e+10,1.507529787980743663e-05,1.198481675090956600e-05,7.518115401849989610e-05
4.820000000000000000e+02,3.449710745240109253e+10,1.828359867020099640e+10,1.106116436189186203e-05,1.110758110411946831e-05,7.924949058613073305e-05
4.830000000000000000e+02,3.464039702821232605e+10,1.835955152498368073e+10,1.134991818485531212e-05,1.519431066498988514e-05,7.574582819236397313e-05
4.840000000000000000e+02,3.478398137998625183e+10,1.843565819715260315e+10,6.226958745303434739e-06,1.266121689580401721e-05,7.261333635411038046e-05
4.850000000000000000e+02,3.492786897632166290e+10,1.851192239946593857e+10,9.319318352241090508e-06,1.532394130532299670e-05,7.580782902283367264e-05
4.860000000000000000e+02,3.507204885404866028e+10,1.858834294193519592e+10,1.653848845228900188e-05,1.342976374119064786e-05,7.131633354551247805e-05
4.870000000000000000e+02,3.521653326397915649e+10,1.866492090219521713e+10,1.108243778580320082e-05,1.206582834656355629e-05,7.275437490472658197e-05
4.880000000000000000e+02,3.536131249715508270e+10,1.874166083452108383e+10,1.963217571487874125e-05,1.105698371006713643e-05,7.218257022523211219e-05
4.890000000000000000e+02,3.550638744734355164e+10,1.881855626513339615e+10,1.462083525061164124e-05,1.158341677498508915e-05,7.167600292889986235e-05
4.900000000000000000e+02,3.565176642119946289e+10,1.889560851911393738e+10,1.253837619441533491e-05,7.873235083555307767e-06,8.526719133117310889e-05
4.910000000000000000e+02,3.579743205183433533e+10,1.897281741056978607e+10,1.560093437613652156e-05,1.027797594843615769e-05,6.808015715009663182e-05
4.920000000000000000e+02,3.594339729440238953e+10,1.905018294540140533e+10,8.727241258776885502e-06,1.142185685698571262e-05,5.774394147006756128e-05
4.930000000000000000e+02,3.608965151288180542e+10,1.912770196066822815e+10,1.144759223137281623e-05,1.386679773884846867e-05,6.507508657027649690e-05
4.940000000000000000e+02,3.623621115178537750e+10,1.920538334607302094e+10,1.214313186526094768e-05,1.210654990679849163e-05,6.415160633588268269e-05
4.950000000000000000e+02,3.638307070597547913e+10,1.928322322432702637e+10,8.696013205855557260e-06,1.008449859574156449e-05,6.184855130419997238e-05
4.960000000000000000e+02,3.653022277011601257e+10,1.936121802838370895e+10,9.267381507083172210e-06,1.424620584411506741e-05,6.113098946414208257e-05
4.970000000000000000e+02,3.667767798488714600e+10,1.943936948332684326e+10,1.032391654687270233e-05,1.244709302372637438e-05,6.257443068602430714e-05
4.980000000000000000e+02,3.682542802407579041e+10,1.951768127857447052e+10,1.318507037795235703e-05,1.348132837530879868e-05,5.757096410607953629e-05
4.990000000000000000e+02,3.697347609331713867e+10,1.959614916868152618e+10,7.921959743528717013e-06,1.636596108534060789e-05,5.864771486485675922e-05
5.000000000000000000e+02,3.712181783421122742e+10,1.967477457394355774e+10,1.500548861244066501e-05,1.857943646521587056e-05,5.737928201521302896e-05
5.010000000000000000e+02,3.727045869657858276e+10,1.975355850461145782e+10,9.990207000654116598e-06,1.379325500738826094e-05,5.659003769198367451e-05
5.020000000000000000e+02,3.741939225643971252e+10,1.983250388679716492e+10,9.294395512116082614e-06,1.523002081160740318e-05,6.133957155229907698e-05
5.030000000000000000e+02,3.756862091427912903e+10,1.991160212713381195e+10,1.211296648506721141e-05,1.256948847305761063e-05,6.092631054910313537e-05
5.040000000000000000e+02,3.771814908927554321e+10,1.999085709220167923e+10,1.167225098730462207e-05,1.555728076485518585e-05,5.843923496984260169e-05
5.050000000000000000e+02,3.786797448412054443e+10,2.007026967078038025e+10,1.340055613285873193e-05,9.880220832814146092e-06,6.722356979205201810e-05
5.060000000000000000e+02,3.801809407717080688e+10,2.014983741086573792e+10,1.340114061365582643e-05,1.067868741022603984e-05,6.188509720050916485e-05
5.070000000000000000e+02,3.816851799656453705e+10,2.022956882482759857e+10,1.030583277550345400e-05,1.103221257880981909e-05,7.177927282220331051e-05
5.080000000000000000e+02,3.831923032614520264e+10,2.030945620377392578e+10,1.398599255786336926e-05,9.760932319524684431e-06,6.423146392176004582e-05
5.090000000000000000e+02,3.847024314149374390e+10,2.038949872619930267e+10,1.053101680414947339e-05,1.205732459141906077e-05,6.801679403112270705e-05
5.100000000000000000e+02,3.862154824450327301e+10,2.046970310206789017e+10,6.777699918192325867e-06,1.156245818678680592e-05,6.128944062944174931e-05
5.110000000000000000e+02,3.877316077647637939e+10,2.055006088713726425e+10,9.811305348272902904e-06,6.498661418219420227e-06,7.295455571953990415e-05
5.120000000000000000e+02,3.892507026844544983e+10,2.063057853400197983e+10,1.589816230573859457e-05,1.030994447515087842e-05,7.587575025558290776e-05
5.130000000000000000e+02,3.907727104441152954e+10,2.071125161708975220e+10,1.046574078344963965e-05,1.646507724017975960e-05,7.414370326164210212e-05
5.140000000000000000e+02,3.922977334800417328e+10,2.079208199807746124e+10,9.632248125557296703e-06,9.666680424347262601e-06,7.663882520281273258e-05
5.150000000000000000e+02,3.938256717958387756e+10,2.087307071862381363e+10,1.121116231361796167e-05,8.393000665685157458e-06,7.086970421055216462e-05
5.160000000000000000e+02,3.953565470511500549e+10,2.095422051060372925e+10,9.095694705085755061e-06,1.297126407573401252e-05,7.610646469247139834e-05
5.170000000000000000e+02,3.968904134962065125e+10,2.103551650167195892e+10,1.206538231546261386e-05,1.094724304384619984e-05,7.002779233900024991e-05
5.180000000000000000e+02,3.984273140083343506e+10,2.111697757383168030e+10,1.559954774066341088e-05,6.943925104252457459e-06,7.144800913727600289e-05
5.190000000000000000e+02,3.999671767348481750e+10,2.119859391734909058e+10,9.732085815783442229e-06,9.096754332471590487e-06,7.584603545440771200e-05
5.200000000000000000e+02,4.015099351516072083e+10,2.128037210935350037e+10,1.331794644843231623e-05,6.486616209611106854e-06,6.890793161673514078e-05
5.210000000000000000e+02,4.030557166842002869e+10,2.136230382948291016e+10,9.034882305192226681e-06,9.429976676411655490e-06,7.457195326476817598e-05
5.220000000000000000e+02,4.046045066593273926e+10,2.144439756684359360e+10,9.471463959909165453e-06,9.233241754280641089e-06,6.815178791763631949e-05
5.230000000000000000e+02,4.061562866054449463e+10,2.152663964983709335e+10,1.233037164338757208e-05,8.465366052923251061e-06,7.281551626081572692e-05
5.240000000000000000e+02,4.077110909381536865e+10,2.160903888376069641e+10,1.300629173517364734e-05,1.035586984321490434e-05,6.611774834597294870e-05
5.250000000000000000e+02,4.092686903379739380e+10,2.169159988950602722e+10,1.365307655709635526e-05,1.468646224134229072e-05,6.907205944894911909e-05
5.260000000000000000e+02,4.108293265533914185e+10,2.177431983561775970e+10,1.065446420667193195e-05,1.478341111904590832e-05,6.779009589463758090e-05
5.270000000000000000e+02,4.123929920165995789e+10,2.185719909258401871e+10,1.139222461665756470e-05,1.059484308263414221e-05,6.868160213358009969e-05
5.280000000000000000e+02,4.139596081162368011e+10,2.194023382574229431e+10,7.779471841162788337e-06,1.293076483543931232e-05,7.535380280643266815e-05
5.290000000000000000e+02,4.155292149347035217e+10,2.202342282153924179e+10,1.159546475348882666e-05,1.343467312009405390e-05,6.466458707965472286e-05
5.300000000000000000e+02,4.171016918562350464e+10,2.210677281527538300e+10,1.259048477464386195e-05,1.654912802406816041e-05,6.587085239295742412e-05
5.310000000000000000e+02,4.186773216160792542e+10,2.219027519019033813e+10,1.097796799176542493e-05,1.167228910892159632e-05,6.203629706047486536e-05
5.320000000000000000e+02,4.202558465124945068e+10,2.227393316948983765e+10,8.228183144387557491e-06,1.389274755936309447e-05,6.690063168990345588e-05
5.330000000000000000e+02,4.218371647123806000e+10,2.235775452457897949e+10,1.643903432690940747e-05,1.063382080568331389e-05,6.363054966784797983e-05
5.340000000000000000e+02,4.234215669165985107e+10,2.244173018107525635e+10,1.035099715851472979e-05,8.339028494841471684e-06,6.865712543835389425e-05
5.350000000000000000e+02,4.250089270992076874e+10,2.252586448723826599e+10,1.917392615846669202e-05,1.167497093401692609e-05,6.781736066252541661e-05
5.360000000000000000e+02,4.265992744006125641e+10,2.261015866669149017e+10,1.493159183463266260e-05,1.200966612824316826e-05,6.633251566157127854e-05
5.370000000000000000e+02,4.281926476330731964e+10,2.269460745965588379e+10,1.121889938637821160e-05,1.204054510006713485e-05,6.928503251724116296e-05
5.380000000000000000e+02,4.297888911938275146e+10,2.277921843891640854e+10,1.740251066262299418e-05,1.165249192713879722e-05,7.035959199475083636e-05
5.390000000000000000e+02,4.313881734355813599e+10,2.286398355505848694e+10,9.630939571958485601e-06,9.352345633262260094e-06,7.256879954309347625e-05
5.400000000000000000e+02,4.329903735702378845e+10,2.294890864835161209e+10,1.024829570783758470e-05,7.621998837192833776e-06,7.698639675579599384e-05
5.410000000000000000e+02,4.345955361774085236e+10,2.303399302959163666e+10,1.265180234133467252e-05,1.304073917773873603e-05,7.189629323278712292e-05
5.420000000000000000e+02,4.362036934185845184e+10,2.311923479207813263e+10,1.124524692397432801e-05,1.112547958592724484e-05,7.099502795315792980e-05
5.430000000000000000e+02,4.378148150378128815e+10,2.320462502556203079e+10,1.151928933085244466e-05,1.503251726309162706e-05,7.482903741462543223e-05
5.440000000000000000e+02,4.394289310909465027e+10,2.329018619323317719e+10,1.101763808253330978e-05,8.612697616316999927e-06,7.220832465759663421e-05
5.450000000000000000e+02,4.410459532368971252e+10,2.337589238946527863e+10,1.842583230404759576e-05,1.345351494275170978e-05,7.305232716270371185e-05
5.460000000000000000e+02,4.426659688269081879e+10,2.346176662491711426e+10,1.339663617005992791e-05,1.014068911264764949e-05,7.747919564815575200e-05
5.470000000000000000e+02,4.442890167162889099e+10,2.354778336372949982e+10,1.096184775373210130e-05,9.328704664079978670e-06,7.631517542427967982e-05
5.480000000000000000e+02,4.459149749130426788e+10,2.363396698454843521e+10,1.364960603311704546e-05,1.235162275914358787e-05,8.556965441874897493e-05
5.490000000000000000e+02,4.475439131865158081e+10,2.372030181079467010e+10,2.048416707856048902e-05,7.357159312326722045e-06,7.541910882691293949e-05
5.500000000000000000e+02,4.491757828171026611e+10,2.380680128618861389e+10,1.062302856913444060e-05,6.561475545896477968e-06,8.164990387260484539e-05
5.510000000000000000e+02,4.508106672588395691e+10,2.389345922435565186e+10,1.617799038444722726e-05,1.133234549988149098e-05,8.820519603569554334e-05
5.520000000000000000e+02,4.524484788810723114e+10,2.398027389367942429e+10,9.395325929362208228e-06,9.038466664335054190e-06,7.677046039678003808e-05
5.530000000000000000e+02,4.540892627009732056e+10,2.406724482797908020e+10,1.043493540031636968e-05,9.271805754496043050e-06,8.087761826203188065e-05
5.540000000000000000e+02,4.557330935347988129e+10,2.415437560740019989e+10,1.277104682362306676e-05,1.009940524676622431e-05,7.928990352190634638e-05
5.550000000000000000e+02,4.573799217295336151e+10,2.424165710022350311e+10,1.381704428971008980e-05,1.211123748046105675e-05,7.696824102931820732e-05
5.560000000000000000e+02,4.590296661392646027e+10,2.432909295564519882e+10,1.137130575790123999e-05,1.250487218462659200e-05,7.521009990851812432e-05
5.570000000000000000e+02,4.606824566751674652e+10,2.441669279745187759e+10,8.997262503140923684e-06,9.753339273221861561e-06,7.486723313798737678e-05
5.580000000000000000e+02,4.623380656646528625e+10,2.450445411971467209e+10,1.284453163941101650e-05,8.515940980169389718e-06,7.581334831308073063e-05
5.590000000000000000e+02,4.639967271197932434e+10,2.459236931844919586e+10,1.062660262818315715e-05,8.583523822602856512e-06,7.366790204921258578e-05
5.600000000000000000e+02,4.656584371387631226e+10,2.468043778122705078e+10,1.046555015704608849e-05,1.131920241470574240e-05,7.176506427242212993e-05
5.610000000000000000e+02,4.673229882613938141e+10,2.476866018154346085e+10,1.314055258927471215e-05,9.246970204213056377e-06,7.547821392905884608e-05
5.620000000000000000e+02,4.689905301898603821e+10,2.485704826628959656e+10,1.381214943907416171e-05,1.108502350000151182e-05,6.965487441701334603e-05
5.630000000000000000e+02,4.706609521234803772e+10,2.494559349413248444e+10,1.564075466276015902e-05,1.085436604364442559e-05,6.703605416724656152e-05
5.640000000000000000e+02,4.723344621181990051e+10,2.503430318874016190e+10,1.660681485182724515e-05,1.068208019328054093e-05,7.096444791454548096e-05
5.650000000000000000e+02,4.740109389785667419e+10,2.512316676362349701e+10,1.311430217243447771e-05,1.020625438363786941e-05,6.791151092533365130e-05
5.660000000000000000e+02,4.756903521478993225e+10,2.521218246352521515e+10,1.089608795090679649e-05,9.524130799687391402e-06,6.544200599467586699e-05
5.670000000000000000e+02,4.773727296788674927e+10,2.530135716578733063e+10,1.675010949153676876e-05,1.006223571498043867e-05,7.108914642717234500e-05
5.680000000000000000e+02,4.790581168968794250e+10,2.539068188586492920e+10,1.689406976235208191e-05,9.820936464954854728e-06,7.231179546263177826e-05
5.690000000000000000e+02,4.807464766861660767e+10,2.548017765678059769e+10,2.041958534448884421e-05,9.637833559783537396e-06,6.977180996725618201e-05
5.700000000000000000e+02,4.824378498690699768e+10,2.556982556633791351e+10,1.875736942003047858e-05,9.089111593474363815e-06,6.869529471431601308e-05
5.710000000000000000e+02,4.841321340759124756e+10,2.565962773602416611e+10,1.757830173187979739e-05,9.151690819053648340e-06,6.683369911597569768e-05
5.720000000000000000e+02,4.858294007190643311e+10,2.574958894676228333e+10,1.584760632444837114e-05,1.426468757859122860e-05,6.488728849418645694e-05
5.730000000000000000e+02,4.875296864007210541e+10,2.583971826536824799e+10,2.243496207254835895e-05,1.164241207085581209e-05,7.230885326237057598e-05
5.740000000000000000e+02,4.892328998262873077e+10,2.592999001372736359e+10,1.639653000118368453e-05,1.152753164379571871e-05,7.503363145877628426e-05
5.750000000000000000e+02,4.909391016841999817e+10,2.602042617573938751e+10,1.687908030700846496e-05,1.306588423155563561e-05,7.082272691982804957e-05
5.760000000000000000e+02,4.926482581387583923e+10,2.611100715729964447e+10,1.779842914306772883e-05,1.320051252606813108e-05,7.821033697652524097e-05
5.770000000000000000e+02,4.943603038969381714e+10,2.620174984726313400e+10,1.634381152015862426e-05,1.434374790065806593e-05,7.411730342332667476e-05
5.780000000000000000e+02,4.960754231280705261e+10,2.629265425445763016e+10,2.013531254729805653e-05,1.549293821989650155e-05,7.868374720287896196e-05
5.790000000000000000e+02,4.977934508560678101e+10,2.638371591373479080e+10,1.940849258319499171e-05,1.028296368410508421e-05,7.809970190408854762e-05
5.800000000000000000e+02,4.995144109921775818e+10,2.647493728303573227e+10,1.176881195075196729e-05,1.262875481422565116e-05,7.288615126110897791e-05
5.810000000000000000e+02,5.012383468327162170e+10,2.656631815009188080e+10,1.537608052926131563e-05,1.017593446728248807e-05,6.879279590366049746e-05
5.820000000000000000e+02,5.029653084596762085e+10,2.665785115414012909e+10,1.332942499077116594e-05,1.491091037186809132e-05,7.595149119588029407e-05
5.830000000000000000e+02,5.046952663006158447e+10,2.674954283303015900e+10,1.437411569871205330e-05,8.153887144146665378e-06,7.801807566865104349e-05
5.840000000000000000e+02,5.064281396590381622e+10,2.684138845504042053e+10,1.591701885217400303e-05,1.207965662475274371e-05,7.813597212602552133e-05
5.850000000000000000e+02,5.081640559637873840e+10,2.693339417240490341e+10,1.574110538260509173e-05,1.075085848334378369e-05,7.739516888838338105e-05
5.860000000000000000e+02,5.099028968789028931e+10,2.702555803939831161e+10,1.603835341168480255e-05,1.432837071979609078e-05,7.766177811152630284e-05
5.870000000000000000e+02,5.116447396473880005e+10,2.711788068683056259e+10,1.108483081424527228e-05,9.897398780878141622e-06,7.995299170004965816e-05
5.880000000000000000e+02,5.133894956829566956e+10,2.721036038626469421e+10,1.109181795799774051e-05,9.541873710938730824e-06,7.630433184946383562e-05
5.890000000000000000e+02,5.151373052650951385e+10,2.730299592080111694e+10,1.081845840456008290e-05,1.160857449078456227e-05,7.775020320166525778e-05
5.900000000000000000e+02,5.168879846452253723e+10,2.739579272030841827e+10,1.043467140637854840e-05,1.042327096778539186e-05,7.921124943077728631e-05
5.910000000000000000e+02,5.186416010461760712e+10,2.748874343093802643e+10,1.140461281146087913e-05,1.590215618640922202e-05,8.677859465999748778e-05
5.920000000000000000e+02,5.203982706333399963e+10,2.758185190106687546e+10,1.826615946409759772e-05,1.218386427448425735e-05,7.758338071572890016e-05
5.930000000000000000e+02,5.221578646480967712e+10,2.767512070923093414e+10,1.402758861956954206e-05,1.548390403205424093e-05,8.328094813758735171e-05
5.940000000000000000e+02,5.239205111309417725e+10,2.776854559494456482e+10,1.990848611055362483e-05,1.809198078506213392e-05,7.759628963022180415e-05
5.950000000000000000e+02,5.256860572532948303e+10,2.786213199113592529e+10,1.764226526212997470e-05,1.099376757485170941e-05,7.935167414541144382e-05
5.960000000000000000e+02,5.274545242015150452e+10,2.795586587546666336e+10,1.249393734192860705e-05,1.077547771533016174e-05,8.009396823815961852e-05
5.970000000000000000e+02,5.292259687012426758e+10,2.804975987930942917e+10,1.455240668801760506e-05,1.631315230365970592e-05,8.698118256456055519e-05
5.980000000000000000e+02,5.310004039051619720e+10,2.814381319553663635e+10,1.078485143513052691e-05,1.203482738920680362e-05,7.810812703712421978e-05
5.990000000000000000e+02,5.327779050614782715e+10,2.823802334657101440e+10,1.022516407733764510e-05,1.486250678595091301e-05,8.745755774186569909e-05
6.000000000000000000e+02,5.345583856206842041e+10,2.833238792168928528e+10,1.070171674344422286e-05,1.333908330081179372e-05,7.987598831205033889e-05
6.010000000000000000e+02,5.363417632789918518e+10,2.842691113866766357e+10,1.119902366775171743e-05,1.180144096091240158e-05,8.427192803117655728e-05
6.020000000000000000e+02,5.381280818413220215e+10,2.852159536541192627e+10,1.667853363407356682e-05,1.236239680690864873e-05,8.190092478244093144e-05
6.030000000000000000e+02,5.399173013326995850e+10,2.861643273641654205e+10,1.170676915906998516e-05,1.502886238391454299e-05,7.843432499476943320e-05
6.040000000000000000e+02,5.417096484732742310e+10,2.871142524488082123e+10,1.154029806149647897e-05,8.838271061128999406e-06,8.512580709929551404e-05
6.050000000000000000e+02,5.435049498156756592e+10,2.880657605591856766e+10,2.072570354560987482e-05,1.315297928761172130e-05,7.906174789440445494e-05
6.060000000000000000e+02,5.453031761140596771e+10,2.890188546425623322e+10,1.130082390921050006e-05,1.671090549248965829e-05,7.746955876064554047e-05
6.070000000000000000e+02,5.471044604588554382e+10,2.899735952213699341e+10,1.094425387859754295e-05,1.276018396700884239e-05,8.330267252398826372e-05
6.080000000000000000e+02,5.489085304224536133e+10,2.909298805163445663e+10,1.186237671568779461e-05,1.221622549540946068e-05,8.177019257116224793e-05
6.090000000000000000e+02,5.507156849005613708e+10,2.918877271188253784e+10,9.408202221061756632e-06,1.848203864585062917e-05,8.029633029604799077e-05
6.100000000000000000e+02,5.525258451650952911e+10,2.928472075670087433e+10,1.699159289603180412e-05,8.578024037531051249e-06,8.190741359703768154e-05
6.110000000000000000e+02,5.543389808176511383e+10,2.938082939946739960e+10,1.176362184385215670e-05,1.103777186917120900e-05,7.918056115230331926e-05
6.120000000000000000e+02,5.561551340076325989e+10,2.947709313550458527e+10,1.261631779336802595e-05,1.244941048406111861e-05,8.195395723564757873e-05
6.130000000000000000e+02,5.579741658899449158e+10,2.957350317387375259e+10,1.085652889531996124e-05,9.944456216048891406e-06,8.590113167117330306e-05
6.140000000000000000e+02,5.597961932416567993e+10,2.967007278759522247e+10,1.107115892429177961e-05,1.459743831011550697e-05,8.438649593267566473e-05
6.150000000000000000e+02,5.616210885104512787e+10,2.976680379546967316e+10,1.169527344313525674e-05,1.280248676249762241e-05,9.203474002272837851e-05
6.160000000000000000e+02,5.634490293155906677e+10,2.986369055663065338e+10,9.827499524828198219e-06,1.269757640287583200e-05,8.833334834312811523e-05
6.170000000000000000e+02,5.652799603189807129e+10,2.996073630959249115e+10,2.010420291642667223e-05,1.262882334163162312e-05,9.752925462558348357e-05
6.180000000000000000e+02,5.671137975709881592e+10,3.005794184894854736e+10,9.421025219391587768e-06,1.653062361539614500e-05,9.210431620143566533e-05
6.190000000000000000e+02,5.689506532731299591e+10,3.015530204753661346e+10,1.272820180542311164e-05,1.185859534147404304e-05,9.155057161835955526e-05
6.200000000000000000e+02,5.707904881294024658e+10,3.025281882499047089e+10,9.670062435351844954e-06,1.122498270567096057e-05,1.012233719611677074e-04
6.210000000000000000e+02,5.726332548399884796e+10,3.035049551986187744e+10,1.543257605707282210e-05,1.523300269890004444e-05,9.397136992683741141e-05
6.220000000000000000e+02,5.744790821615342712e+10,3.044832259270098114e+10,1.497733896160813316e-05,1.225386954173401932e-05,1.014081414856260466e-04
6.230000000000000000e+02,5.763277035126235199e+10,3.054631943953136444e+10,1.416593721803582895e-05,1.459494734168398367e-05,9.667250344225220005e-05
6.240000000000000000e+02,5.781793493804754639e+10,3.064446849380953979e+10,1.615302805557661259e-05,1.220113551569923516e-05,9.517921224755365728e-05
6.250000000000000000e+02,5.800339642239471436e+10,3.074277442218311310e+10,1.226321230873850254e-05,1.026908075896226791e-05,9.567515621600186648e-05
6.260000000000000000e+02,5.818915209502811432e+10,3.084123817053305435e+10,1.168729760636644244e-05,1.398760874471438598e-05,9.655464135405189552e-05
6.270000000000000000e+02,5.837521745056643677e+10,3.093985665125699997e+10,1.490403337300882924e-05,9.574114672727951358e-06,9.414250443562366399e-05
6.280000000000000000e+02,5.856158060407223511e+10,3.103863627694995499e+10,1.081848161221810045e-05,1.335078205133566343e-05,9.271208927807972344e-05
6.290000000000000000e+02,5.874824012334144592e+10,3.113757002558474731e+10,1.190236054782189967e-05,9.955456035992682473e-06,9.420312102459416082e-05
6.300000000000000000e+02,5.893519342382521057e+10,3.123666274824945068e+10,9.566534872162968384e-06,1.067170064616984604e-05,9.585414202906150649e-05
6.310000000000000000e+02,5.912243107254737854e+10,3.133591488316397858e+10,1.069885429061390170e-05,2.052620190251541743e-05,9.952499702303718720e-05
6.320000000000000000e+02,5.930997150196728516e+10,3.143532036772447586e+10,1.496362692032793262e-05,1.146569937970909336e-05,1.020286816257875984e-04
6.330000000000000000e+02,5.949781610269120789e+10,3.153488124966120148e+10,1.197162811794605375e-05,1.537306168186702848e-05,1.009126409184935014e-04
6.340000000000000000e+02,5.968594592903038788e+10,3.163459701215549469e+10,8.363428787738769188e-06,1.410233203869015739e-05,1.109064715355545516e-04
6.350000000000000000e+02,5.987438987322032166e+10,3.173447708872638321e+10,1.106835089204061262e-05,8.234461908007695286e-06,1.180675236049921750e-04
6.360000000000000000e+02,6.006311902429080200e+10,3.183451204150879669e+10,1.311696323624822469e-05,7.484979915650669113e-06,1.135705603912962047e-04
6.370000000000000000e+02,6.025215428641730499e+10,3.193471539499720764e+10,1.053037782017263169e-05,5.855733736903623310e-06,1.123214383489390400e-04
6.380000000000000000e+02,6.044148400883178711e+10,3.203506287426253891e+10,8.726405602788034344e-06,1.044708667752303199e-05,1.073561701414593728e-04
6.390000000000000000e+02,6.063109505803655243e+10,3.213557663260266495e+10,1.512966147720895549e-05,8.546022441158207528e-06,1.069275394085522635e-04
6.400000000000000000e+02,6.082101948320765686e+10,3.223624516966707611e+10,1.299986774638828280e-05,1.582207167594162911e-05,1.026117300070295002e-04
6.410000000000000000e+02,6.101122671875791931e+10,3.233705792482134247e+10,1.094028604131658255e-05,1.304417008529679123e-05,1.093211827524198654e-04
6.420000000000000000e+02,6.120173931054020691e+10,3.243804712387065506e+10,1.431133364182546330e-05,1.348596237515931051e-05,1.052979547130350468e-04
6.430000000000000000e+02,6.139255297181349182e+10,3.253918947102668762e+10,1.067482368444228058e-05,9.687947453151934951e-06,1.119260863763349434e-04
6.440000000000000000e+02,6.158365812016457367e+10,3.264048923495138931e+10,1.137653931126969553e-05,8.345998993464220916e-06,1.068133795975034772e-04
6.450000000000000000e+02,6.177507448121103668e+10,3.274194643191712952e+10,1.521252432590269876e-05,1.244358801999467801e-05,1.120563315037959029e-04
6.460000000000000000e+02,6.196677395565715790e+10,3.284355947231265259e+10,1.241459066991801308e-05,1.410247543109921509e-05,1.085198018593303004e-04
6.470000000000000000e+02,6.215877759834506226e+10,3.294532122726676178e+10,1.176888321974267626e-05,1.199693163189685663e-05,1.150623663558336673e-04
6.480000000000000000e+02,6.235106883601924133e+10,3.304724694723395920e+10,1.354845367651513754e-05,9.572830444337654399e-06,1.144540899061796679e-04
6.490000000000000000e+02,6.254366635034306335e+10,3.314932468930363083e+10,2.113158036365359038e-05,9.095166789707676003e-06,1.081569286135453112e-04
6.500000000000000000e+02,6.273656207631386566e+10,3.325156844672150803e+10,9.308385112927197724e-06,1.551793992593530902e-05,1.053001569697453732e-04
6.510000000000000000e+02,6.292976084012092590e+10,3.335396302501890564e+10,1.123214780696102366e-05,1.370793576938034164e-05,1.148804294475169741e-04
6.520000000000000000e+02,6.312324956935610962e+10,3.345652412007069778e+10,1.073657709238506897e-05,1.476767785013599621e-05,1.074324292509309942e-04
6.530000000000000000e+02,6.331703941016060638e+10,3.355923648370441437e+10,7.827992439368713917e-06,8.657128452327356172e-06,1.227456573946739127e-04
6.540000000000000000e+02,6.351111619268079376e+10,3.366210425326668549e+10,1.409758318871023874e-05,1.741605506000443171e-05,1.095462189409923681e-04
6.550000000000000000e+02,6.370549202536636353e+10,3.376512860808076096e+10,1.153587298796665550e-05,1.902397026865010332e-05,1.053859395250267283e-04
6.560000000000000000e+02,6.390016125560713196e+10,3.386831374092204285e+10,1.113381293171844533e-05,8.037369489399814881e-06,1.060756422093245277e-04
6.570000000000000000e+02,6.409513212159101868e+10,3.397165383693603516e+10,1.490070382226260648e-05,1.416935746290093334e-05,1.191917411883514077e-04
6.580000000000000000e+02,6.429039644440360260e+10,3.407515403659094238e+10,1.435327931686991576e-05,1.348249871124806987e-05,1.082044520462899229e-04
6.590000000000000000e+02,6.448595606932211304e+10,3.417881145290190887e+10,7.015615352545800931e-06,2.108866972438949716e-05,1.199756849917799073e-04
6.600000000000000000e+02,6.468182370993496704e+10,3.428262149075796509e+10,1.206851924950846922e-05,1.714010102238372468e-05,1.075385882222112954e-04
6.610000000000000000e+02,6.487798745427957153e+10,3.438658816827565765e+10,1.145671261382208428e-05,1.202852509496477040e-05,1.065720456229213298e-04
6.620000000000000000e+02,6.507444127472915649e+10,3.449072252431629944e+10,7.460743603249220257e-06,1.084935861750402353e-05,1.038928824635965142e-04
6.630000000000000000e+02,6.527118060626801300e+10,3.459501126285206604e+10,6.917968789932338325e-06,9.323422397122804739e-06,1.042049358768171174e-04
6.640000000000000000e+02,6.546822837087763977e+10,3.469945851355769348e+10,8.978427775585551274e-06,1.322212885579432395e-05,1.067383751206518738e-04
6.650000000000000000e+02,6.566558223574124908e+10,3.480405863446304321e+10,1.141974869556250383e-05,9.690526048600212050e-06,1.009284223886242060e-04
6.660000000000000000e+02,6.586322451353368378e+10,3.490881999762062836e+10,1.004040607288647635e-05,1.038483400328527040e-05,1.080221147794491188e-04
6.670000000000000000e+02,6.606115377600542450e+10,3.501373991440494537e+10,1.062619551328580769e-05,1.102846432665671728e-05,1.160040201283463190e-04
6.680000000000000000e+02,6.625938969242881775e+10,3.511881584623308563e+10,7.988303808215135859e-06,6.683169809562627961e-06,1.005011786229248472e-04
6.690000000000000000e+02,6.645792682351779175e+10,3.522405205635213470e+10,1.236250774572233979e-05,9.119840087334907253e-06,9.538016385635117445e-05
6.700000000000000000e+02,6.665675341716732025e+10,3.532944737846618652e+10,8.403889818153764679e-06,1.290487394334238758e-05,9.747391363434942946e-05
6.710000000000000000e+02,6.685587155190975952e+10,3.543499335069250488e+10,7.199594596385416878e-06,1.180999575778329813e-05,1.036111253746030414e-04
6.720000000000000000e+02,6.705529616915502930e+10,3.554069613050551605e+10,1.011135927131423529e-05,1.403658590037881737e-05,9.727236489465163061e-05
6.730000000000000000e+02,6.725500372631535339e+10,3.564655191116400146e+10,9.102365573276927080e-06,8.496730764862014951e-06,1.054742864857738383e-04
6.740000000000000000e+02,6.745502064983834076e+10,3.575258219204016113e+10,1.346182375150384303e-05,1.548760577729790811e-05,9.919559713666981082e-05
6.750000000000000000e+02,6.765532456918762207e+10,3.585875159389194489e+10,1.310469440052308698e-05,1.500380210239793399e-05,9.642732705295031792e-05
6.760000000000000000e+02,6.785594233094905853e+10,3.596508252511663818e+10,7.277022498253238325e-06,8.585004165118093056e-06,9.609146806466295487e-05
6.770000000000000000e+02,6.805685488263737488e+10,3.607157067388676453e+10,1.431508122817781725e-05,1.298471443011983695e-05,1.032052821176021595e-04
6.780000000000000000e+02,6.825806628863362122e+10,3.617822313068050385e+10,1.033967258690093871e-05,1.357166515381091898e-05,9.636775451649093327e-05
6.790000000000000000e+02,6.845956714684941864e+10,3.628502276269973755e+10,1.240227321919196157e-05,1.370046526993906610e-05,1.062070210874344056e-04
6.800000000000000000e+02,6.866136005003526306e+10,3.639198301817154694e+10,9.209214792083031398e-06,1.022796405236725548e-05,9.524164605556606489e-05
6.810000000000000000e+02,6.886346158585696411e+10,3.649910461285687256e+10,8.592404590612723325e-06,1.452190541562092818e-05,9.937286291583635744e-05
6.820000000000000000e+02,6.906586008001916504e+10,3.660638290313242340e+10,1.661012628462188445e-05,1.339088835983215375e-05,9.716179416252579415e-05
6.830000000000000000e+02,6.926854498294569397e+10,3.671382092960876465e+10,9.360811489944609320e-06,8.819016901862042346e-06,8.760878587943388141e-05
6.840000000000000000e+02,6.947152541512342834e+10,3.682141453905745697e+10,1.111053283442409167e-05,8.079217581391517911e-06,8.257241342379817439e-05
6.850000000000000000e+02,6.967481020425413513e+10,3.692916257098742676e+10,1.093054624656808471e-05,1.023337992933637253e-05,9.283835985673949409e-05
6.860000000000000000e+02,6.987839421504263306e+10,3.703707630752343750e+10,9.442407999049606815e-06,1.572178119124689744e-05,8.712648089592711642e-05
6.870000000000000000e+02,7.008226590576712036e+10,3.714514546972265625e+10,1.007380509054911499e-05,1.108822721251900845e-05,8.812980351535770751e-05
6.880000000000000000e+02,7.028643898669244385e+10,3.725336925294705963e+10,1.463107221266746194e-05,9.922568713016666209e-06,8.754431277457896954e-05
6.890000000000000000e+02,7.049091227690518188e+10,3.736174132938848877e+10,1.534627178545466819e-05,1.070026492966391629e-05,8.164531199050806265e-05
6.900000000000000000e+02,7.069568642866613770e+10,3.747027607646832275e+10,1.303935205587691826e-05,1.888692193241503503e-05,8.177626806893378841e-05
6.910000000000000000e+02,7.090076205359365845e+10,3.757896303739180756e+10,1.245220461743024032e-05,1.512201861419981697e-05,8.296187922118836156e-05
6.920000000000000000e+02,7.110612834599131775e+10,3.768781487554362488e+10,1.055915147096797568e-05,1.259334541969803212e-05,8.861492956002692267e-05
6.930000000000000000e+02,7.131180079557232666e+10,3.779682790040989685e+10,1.252534027063045841e-05,1.089261154052501013e-05,8.842242841955449961e-05
6.940000000000000000e+02,7.151776828452684021e+10,3.790599826364614105e+10,9.060190879650598106e-06,1.437458038777705838e-05,8.711138991779332486e-05
6.950000000000000000e+02,7.172402290230590820e+10,3.801532428605287170e+10,1.039972060756788608e-05,1.263799249651142986e-05,8.676644420024803850e-05
6.960000000000000000e+02,7.193057584122111511e+10,3.812480681520191956e+10,1.227424328775761353e-05,1.140837125501725779e-05,9.129612525904384768e-05
6.970000000000000000e+02,7.213743011780477905e+10,3.823444559528795624e+10,1.150655872639294586e-05,1.198860430484671724e-05,9.398415789640957030e-05
6.980000000000000000e+02,7.234457732779296875e+10,3.834424265727854156e+10,1.583593537524130568e-05,9.721533220319322766e-06,9.616046753235796274e-05
6.990000000000000000e+02,7.255202460487692261e+10,3.845419793195423889e+10,1.156298767490682167e-05,1.141513501168311961e-05,9.737484149341391060e-05
7.000000000000000000e+02,7.275977430585084534e+10,3.856430751017311859e+10,1.368479755181617463e-05,9.973716253885989147e-06,9.652430116779964209e-05
7.010000000000000000e+02,7.296780813419711304e+10,3.867457132057046509e+10,1.632098155257555305e-05,9.363187054356458816e-06,9.954089987640468706e-05
7.020000000000000000e+02,7.317613077956340027e+10,3.878500011960049438e+10,1.359962482894161440e-05,9.861689617918223405e-06,1.017906607603258351e-04
7.030000000000000000e+02,7.338477064879281616e+10,3.889558960433225250e+10,1.494145581604211515e-05,6.140462833870152792e-06,9.588226444134928528e-05
7.040000000000000000e+02,7.359369446116577148e+10,3.900633365582493591e+10,1.301754871452232010e-05,1.112913569101259270e-05,8.687137215257489942e-05
7.050000000000000000e+02,7.380291461347753906e+10,3.911722821269111633e+10,1.406640224566046982e-05,6.792474029015949100e-06,8.925625228750622142e-05
7.060000000000000000e+02,7.401243392296710205e+10,3.922828248299761963e+10,1.852717574246653953e-05,1.374815158150521910e-05,9.191516540907329613e-05
7.070000000000000000e+02,7.422225690481503296e+10,3.933949382543319702e+10,1.732873143012181316e-05,9.456387921269460151e-06,9.135591943665311021e-05
7.080000000000000000e+02,7.443237730446395874e+10,3.945087083837779236e+10,1.277182299175283475e-05,1.134409667535862809e-05,8.676018086795078688e-05
7.090000000000000000e+02,7.464278918552487183e+10,3.956239503883593750e+10,1.137550475671655903e-05,1.688244800257532319e-05,9.062630259870640970e-05
7.100000000000000000e+02,7.485350806236396790e+10,3.967407780475695801e+10,1.598119688306365305e-05,5.933230362020758264e-06,9.104363622380873267e-05
7.110000000000000000e+02,7.506452395385998535e+10,3.978592264236569214e+10,1.786424240857176216e-05,8.479000590977392449e-06,8.921695094066262044e-05
7.120000000000000000e+02,7.527582456933044434e+10,3.989792280178284454e+10,1.295800654976808630e-05,1.570285293472917232e-05,9.594296060266849224e-05
7.130000000000000000e+02,7.548742353556047058e+10,4.001008284510966492e+10,1.529387754151123602e-05,1.069227560546170963e-05,9.720221965214825843e-05
7.140000000000000000e+02,7.569932986932568359e+10,4.012239664564919281e+10,1.337181808291898477e-05,5.391325607950747667e-06,9.603398716639954813e-05
7.150000000000000000e+02,7.591154016314672852e+10,4.023488361974220276e+10,9.039842432390088334e-06,1.136144597346788743e-05,9.791166599859568720e-05
7.160000000000000000e+02,7.612403663077218628e+10,4.034751327631054688e+10,1.659094090999957416e-05,1.607841321427105896e-05,9.645323520435233888e-05
7.170000000000000000e+02,7.633681123593730164e+10,4.046029471952201080e+10,1.523187150309635030e-05,1.326817971136762253e-05,9.926771925672372987e-05
7.180000000000000000e+02,7.654989689543191528e+10,4.057324137627641296e+10,9.188136231297328038e-06,1.380791835847716698e-05,9.763822257391474579e-05
7.190000000000000000e+02,7.676328047422476196e+10,4.068633321280865479e+10,1.145091743104398319e-05,8.311023479978807416e-06,9.861508367037252754e-05
7.200000000000000000e+02,7.697696417679574585e+10,4.079958498916978455e+10,1.451285123388323939e-05,1.426451159070030172e-05,1.053868284170977887e-04
7.210000000000000000e+02,7.719094406429190063e+10,4.091299555264189148e+10,1.117438537068249360e-05,1.312204832337737770e-05,1.035773649548099584e-04
7.220000000000000000e+02,7.740521729790187073e+10,4.102657609737168884e+10,1.276650195136674881e-05,1.108732716104121607e-05,1.087724949938584373e-04
7.230000000000000000e+02,7.761979258438513184e+10,4.114030293606805420e+10,1.170209844258973675e-05,1.207369973910132899e-05,1.006154688101279504e-04
7.240000000000000000e+02,7.783465510484886169e+10,4.125419013206549072e+10,1.561825305840258693e-05,9.855341593811850487e-06,1.037227871018009395e-04
7.250000000000000000e+02,7.804981951389062500e+10,4.136823677810189056e+10,1.585764622613616837e-05,9.766190689264320213e-06,9.805683238761631060e-05
7.260000000000000000e+02,7.826527598916809082e+10,4.148243808292330170e+10,8.103990558172569081e-06,6.916695675651673980e-06,9.997188217114594266e-05
7.270000000000000000e+02,7.848103543853169250e+10,4.159679837511024475e+10,6.918770208086399975e-06,1.635036561031810720e-05,1.022008196417401038e-04
7.280000000000000000e+02,7.869709414262695312e+10,4.171130930418284607e+10,1.243307303755436691e-05,1.463016730229860229e-05,9.788570772673033105e-05
7.290000000000000000e+02,7.891344815120755005e+10,4.182599147543020630e+10,1.070413456893959392e-05,1.256876938204865013e-05,9.834423550858506502e-05
7.300000000000000000e+02,7.913010939662086487e+10,4.194082827883572388e+10,8.761182593741700941e-06,9.950233478273062815e-06,1.042470564307507175e-04
7.310000000000000000e+02,7.934706527332321167e+10,4.205581622959031677e+10,1.117446641329955526e-05,8.018591093117422020e-06,1.042956653365401110e-04
7.320000000000000000e+02,7.956430039166198730e+10,4.217096126497425842e+10,8.416541500411156562e-06,1.378490191650261210e-05,9.872755665474297615e-05
7.330000000000000000e+02,7.978184259885328674e+10,4.228627370559398651e+10,1.094918054267424168e-05,1.170954148621561330e-05,9.834078456782968658e-05
7.340000000000000000e+02,7.999966877088211060e+10,4.240173424531539154e+10,1.069367228501150180e-05,1.299297347479022591e-05,1.027076858823861016e-04
7.350000000000000000e+02,8.021780420749075317e+10,4.251735098829182434e+10,7.546597291741008462e-06,1.064573418119163506e-05,9.873145596461796458e-05
7.360000000000000000e+02,8.043624792437139893e+10,4.263313055405189514e+10,1.360753310120088599e-05,1.208897468241154627e-05,9.479604601736468794e-05
7.370000000000000000e+02,8.065498151687408447e+10,4.274906100737445068e+10,7.880261475690097939e-06,1.625309903707794490e-05,1.079765037890201285e-04
7.380000000000000000e+02,8.087401391302770996e+10,4.286515390420197296e+10,1.005406308995926423e-05,9.863325807102363285e-06,1.007272090417510313e-04
7.390000000000000000e+02,8.109332633952270508e+10,4.298140646909609985e+10,1.449415875598436543e-05,1.240583487926993911e-05,1.052875341001069387e-04
7.400000000000000000e+02,8.131295399619204712e+10,4.309781055705564880e+10,1.146869106383174852e-05,8.214302543052554029e-06,1.060094844300696337e-04
7.410000000000000000e+02,8.153287681777598572e+10,4.321437919786831665e+10,1.242855716920843179e-05,1.019524181566922039e-05,1.013651629567791090e-04
7.420000000000000000e+02,8.175308273695291138e+10,4.333109304450463867e+10,1.180137740963704829e-05,1.003709347913162020e-05,9.995406040896881450e-05
7.430000000000000000e+02,8.197359402024969482e+10,4.344797584819689178e+10,6.437373290091308320e-06,1.444747537349133637e-05,1.045420471014191222e-04
7.440000000000000000e+02,8.219439092367303467e+10,4.356501671739769745e+10,1.151415635325392373e-05,8.946663700881707371e-06,1.078577779642930778e-04
7.450000000000000000e+02,8.241548907614691162e+10,4.368222280762277985e+10,7.426161079071569304e-06,1.227067526254899121e-05,1.050011140720785718e-04
7.460000000000000000e+02,8.263689303985592651e+10,4.379957445378788757e+10,1.038662498853426541e-05,7.690420549044674203e-06,1.070159697401651400e-04
7.470000000000000000e+02,8.285859364326062012e+10,4.391708018417105103e+10,9.894197072424226747e-06,1.117262935901308651e-05,1.068599949530790738e-04
7.480000000000000000e+02,8.308058354507690430e+10,4.403475240469633484e+10,9.216181033000481193e-06,1.041278997504502257e-05,1.059002164959244041e-04
7.490000000000000000e+02,8.330286782691015625e+10,4.415258169866590881e+10,1.010687995783854376e-05,8.304310379680934773e-06,1.039944021132832574e-04


==> figs/sim/train_loss_edge_07_mal_4_out_max_alpha_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.496258378898385644e+00,9.686208712404116739e+00,9.653978258180700323e+00,9.937016618351943720e+00,9.882181719672262332e+00
1.000000000000000000e+00,7.964842258674762476e+00,8.042680040833754873e+00,8.157278702574414453e+00,8.198487075753345010e+00,8.123805417964007347e+00
2.000000000000000000e+00,7.084818045589821978e+00,7.289773012210320147e+00,7.341823809137945744e+00,7.413312968504888190e+00,7.379283577178397557e+00
3.000000000000000000e+00,6.368962130950123424e+00,6.534842530431210328e+00,6.546623311822777680e+00,6.622866874164968998e+00,6.880980333098673185e+00
4.000000000000000000e+00,5.635381202861625916e+00,5.897297127102840264e+00,5.855536376180891622e+00,5.834982815600088912e+00,6.327443102689665366e+00
5.000000000000000000e+00,4.929164940092707781e+00,5.257921443729742350e+00,5.230546448458844644e+00,5.124308280682582151e+00,5.736768829464174324e+00
6.000000000000000000e+00,4.378857082218145180e+00,4.599982195329445744e+00,4.697078729156788590e+00,4.425989382742074874e+00,5.257884265220942765e+00
7.000000000000000000e+00,3.812279221459361267e+00,3.988554081325139222e+00,4.201439900506577452e+00,3.797704609899446027e+00,4.760484791144192762e+00
8.000000000000000000e+00,3.308906414518639316e+00,3.445499031679732482e+00,3.687487364184193872e+00,3.318421634220283689e+00,4.308927600800252833e+00
9.000000000000000000e+00,2.797678986177339677e+00,2.953266297901537385e+00,3.253791681542957726e+00,2.870697867479409915e+00,3.893717185243714241e+00
1.000000000000000000e+01,2.365308069415926528e+00,2.482198104518362314e+00,2.873840948646286364e+00,2.481422629160765947e+00,3.515941686949689782e+00
1.100000000000000000e+01,1.996672504731736630e+00,1.999064627779146397e+00,2.485712527128454585e+00,2.111139460445087934e+00,3.203298388805875252e+00
1.200000000000000000e+01,1.688767038554498834e+00,1.623887806096367292e+00,2.190378625588122574e+00,1.803545643175143764e+00,2.930847280341360772e+00
1.300000000000000000e+01,1.380777599724861471e+00,1.290742916644747496e+00,1.799555184242011219e+00,1.474714693192468395e+00,2.606949698223776757e+00
1.400000000000000000e+01,1.089727105879236158e+00,9.812848083937332211e-01,1.499508566376691832e+00,1.240529692268625084e+00,2.275234253333078271e+00
1.500000000000000000e+01,8.406415831486238055e-01,7.214287870186668616e-01,1.224356916071392298e+00,1.101655367894670778e+00,1.987390343804348536e+00
1.600000000000000000e+01,6.316798821292957111e-01,5.336931053351599008e-01,1.026774791320289371e+00,8.946061641908404916e-01,1.703418750489262390e+00
1.700000000000000000e+01,4.872082740207469564e-01,3.749334494193430345e-01,8.834935211546349754e-01,6.745756577756586436e-01,1.475493130354863514e+00
1.800000000000000000e+01,3.407834090490556855e-01,2.546180068244573436e-01,7.090106049028497281e-01,5.193350971053338760e-01,1.295467529526332706e+00
1.900000000000000000e+01,2.497409449472810516e-01,1.816454950314986272e-01,5.510575885856207057e-01,4.260552212745543077e-01,1.153830142408481807e+00
2.000000000000000000e+01,1.682842699805233710e-01,1.300474178834235550e-01,4.371694931932919026e-01,3.349619914281567468e-01,1.030962307064706485e+00
2.100000000000000000e+01,8.914275975918306560e-02,8.933185450221092783e-02,3.719306797745102200e-01,2.651585898754158510e-01,8.862211711604740527e-01
2.200000000000000000e+01,5.209863216885746162e-02,6.206781687501494726e-02,2.985300296196401471e-01,1.950626357046512105e-01,7.914376129107528746e-01
2.300000000000000000e+01,3.654706867530466141e-02,3.720841848112144135e-02,2.528168362282877668e-01,1.429430985241928465e-01,6.882656533019295697e-01
2.400000000000000000e+01,2.764373834934397145e-02,2.756486937292312867e-02,2.190414525188457695e-01,1.154744620378461706e-01,6.070527149617330753e-01
2.500000000000000000e+01,1.862931099976661287e-02,1.850670356840578012e-02,1.743644139575991625e-01,9.484619043289477247e-02,5.248260606761830926e-01
2.600000000000000000e+01,1.325549554174709765e-02,1.135552098871150939e-02,1.410325951179827175e-01,7.863617641262077296e-02,4.243251806082084521e-01
2.700000000000000000e+01,8.567843135483421690e-03,7.831695549848416427e-03,1.175589794943747712e-01,7.020102128406302544e-02,3.342967169241058967e-01
2.800000000000000000e+01,6.536500049440507887e-03,5.165621411995613421e-03,9.579514152983970021e-02,5.937626313856170235e-02,2.676156093271416792e-01
2.900000000000000000e+01,4.189223222890947618e-03,3.021797006206861091e-03,7.691546820949046737e-02,4.632166400339121637e-02,2.101468981979018880e-01
3.000000000000000000e+01,3.007862044359765896e-03,2.185228347720058473e-03,6.235263574905114403e-02,3.553279021971511575e-02,1.677538771170994369e-01
3.100000000000000000e+01,2.235984573369154127e-03,1.572192863968591148e-03,4.927048430183067484e-02,2.786234990205926909e-02,1.458571864408868546e-01
3.200000000000000000e+01,1.424397996778736797e-03,1.095424297954949999e-03,3.788356066989628790e-02,2.394549402675982819e-02,1.252888124416217108e-01
3.300000000000000000e+01,1.060824678430272172e-03,7.934400320486201252e-04,2.904486518115600990e-02,2.023547410092796373e-02,1.118606130333480442e-01
3.400000000000000000e+01,8.584272131308967602e-04,6.316467141619375170e-04,2.223678280352781034e-02,1.704077515735613613e-02,9.345177260832138177e-02
3.500000000000000000e+01,6.360395099916926753e-04,4.880024669988713981e-04,1.903653858627152307e-02,1.383113458658724593e-02,8.616781686203023316e-02
3.600000000000000000e+01,5.259203480377783180e-04,2.741748775964003570e-04,1.539180213703372768e-02,1.172525466631224589e-02,7.399692279403047301e-02
3.700000000000000000e+01,4.412658751056230955e-04,1.949902928627400556e-04,1.402227137055100936e-02,1.017382155747714734e-02,6.224993410456869380e-02
3.800000000000000000e+01,3.380916263628908069e-04,1.443067062976144399e-04,1.234210222606402230e-02,8.280866459549618419e-03,5.504153782877030388e-02
3.900000000000000000e+01,2.105207234471828670e-04,1.151647443385916958e-04,1.058618804059907603e-02,6.982155096292630425e-03,4.886285436209902855e-02
4.000000000000000000e+01,1.765259532564567024e-04,9.274565349037811046e-05,8.947491050359523967e-03,5.450207057917544340e-03,4.603581484262520007e-02
4.100000000000000000e+01,1.635629576676178587e-04,8.057810815642607594e-05,7.404047580373385173e-03,4.160359492895504552e-03,4.242988096903077544e-02
4.200000000000000000e+01,1.465372397995157172e-04,7.457843486602389049e-05,6.602042763792281832e-03,3.668292869594025341e-03,3.531675274708245826e-02
4.300000000000000000e+01,1.408845270691738705e-04,7.249990617264057136e-05,5.864775585315507023e-03,3.040044191718882516e-03,3.016865631790088820e-02
4.400000000000000000e+01,1.300981630292241675e-04,7.014828191187483242e-05,4.963480100589667821e-03,2.383896180689126787e-03,2.653145125462030851e-02
4.500000000000000000e+01,1.193681510156530123e-04,7.340800406230307829e-05,4.522292637786584635e-03,1.955873276340391875e-03,2.142073904266950102e-02
4.600000000000000000e+01,1.042789136429522756e-04,7.285684759250621312e-05,4.084767569945912946e-03,1.736417818839375293e-03,1.783959829894143923e-02
4.700000000000000000e+01,9.670884962864612078e-05,7.373732381021902427e-05,3.532943538009925000e-03,1.544437677540422271e-03,1.525012441721163015e-02
4.800000000000000000e+01,9.963360124443099153e-05,7.107350223400921152e-05,3.130859412232012140e-03,1.303103662098070714e-03,1.373401051171907472e-02
4.900000000000000000e+01,9.523717489523519930e-05,7.188193757812211260e-05,2.547640722826649551e-03,1.246197251936309591e-03,1.059903894057057094e-02
5.000000000000000000e+01,9.014899619774752182e-05,7.793602461292348238e-05,1.919097701910121856e-03,1.044652575360904834e-03,8.688907551250069083e-03
5.100000000000000000e+01,9.252536041415293511e-05,8.580767627686114452e-05,1.565987392313061832e-03,8.935001520747887227e-04,7.089467973527052713e-03
5.200000000000000000e+01,9.669241131626815644e-05,7.620581461509345900e-05,1.491573745707075460e-03,7.279058961271456241e-04,6.321644772292911441e-03
5.300000000000000000e+01,9.223943257574696020e-05,9.031048977348188345e-05,1.336212834467609412e-03,6.735791263672297191e-04,5.138326505263912658e-03
5.400000000000000000e+01,9.413620564113767131e-05,8.149472444440863939e-05,1.236046474887175783e-03,5.605359457244718513e-04,4.432289052639482030e-03
5.500000000000000000e+01,9.850330515870364678e-05,9.067654582528561491e-05,1.085850274309518859e-03,4.922955727646449731e-04,3.629854335133186893e-03
5.600000000000000000e+01,9.121025295144580269e-05,9.172350320996169870e-05,9.489235851296573543e-04,4.334646747786718990e-04,2.827751746507844999e-03
5.700000000000000000e+01,8.879224797853080275e-05,9.945610097339407929e-05,8.451852400798154363e-04,3.881481557829191686e-04,2.323608804437049535e-03
5.800000000000000000e+01,9.465426023280709700e-05,9.741247598415991860e-05,7.707338777518391026e-04,3.345932479158486572e-04,1.979177401357001820e-03
5.900000000000000000e+01,1.016213777611518765e-04,1.018883037519069390e-04,7.137783471306002880e-04,3.109187292048565254e-04,1.683194640942797804e-03
6.000000000000000000e+01,8.274539908181832715e-05,1.112061309429535072e-04,6.026335102076174621e-04,2.694809121993602119e-04,1.423744484485345296e-03
6.100000000000000000e+01,8.411013307696446617e-05,1.091098474118590289e-04,5.246285334117306576e-04,2.335522341252449507e-04,1.350407320068081063e-03
6.200000000000000000e+01,8.677062112794065030e-05,1.098469808529234371e-04,4.692269886884536945e-04,2.263488298254179298e-04,1.186636055770073916e-03
6.300000000000000000e+01,8.050887070976120441e-05,1.100441679875441281e-04,4.367935909858067234e-04,2.050954215686573434e-04,1.054427073305386209e-03
6.400000000000000000e+01,7.619621809085153075e-05,1.114016711130094706e-04,4.157249137196616928e-04,1.941323911627268473e-04,9.349104448171940973e-04
6.500000000000000000e+01,7.985211768235522811e-05,1.087194054111284558e-04,3.997596825628946249e-04,1.839235815390694029e-04,7.959069474025026736e-04
6.600000000000000000e+01,8.419625603484082177e-05,1.155654563026464743e-04,3.854692911035018099e-04,1.850649830988926325e-04,6.805475304816344106e-04
6.700000000000000000e+01,8.717513968770074229e-05,1.142626791816869769e-04,3.437295786036242973e-04,1.727827501948331346e-04,5.900548642762126761e-04
6.800000000000000000e+01,8.935518617569915278e-05,1.216198981279781322e-04,3.037601393296451846e-04,1.670378726433829897e-04,5.344760198793263584e-04
6.900000000000000000e+01,9.210158246963917605e-05,1.251466894466313207e-04,3.082169558881187044e-04,1.551943070623451604e-04,4.712583835453365566e-04
7.000000000000000000e+01,9.360439951744403686e-05,1.307768359550820492e-04,2.789183421794128037e-04,1.534341435520669705e-04,4.313777454673095590e-04
7.100000000000000000e+01,9.965989555760224050e-05,1.318664026299654068e-04,2.575393335055853328e-04,1.492307102689549581e-04,4.068034393908126489e-04
7.200000000000000000e+01,1.049547489494484509e-04,1.402935152353679271e-04,2.377512228032285790e-04,1.387554328909912371e-04,3.670993237867570258e-04
7.300000000000000000e+01,1.053643597572762047e-04,1.530644089791088902e-04,2.374371619685566870e-04,1.314083182889502766e-04,3.319171115369057290e-04
7.400000000000000000e+01,1.091634352718973133e-04,1.502795331264072942e-04,2.303849571348992598e-04,1.305407828794402647e-04,2.943339371251907366e-04
7.500000000000000000e+01,1.117860866188813418e-04,1.574272943590804275e-04,2.372167556168314206e-04,1.299907014280510253e-04,2.485927609165994312e-04
7.600000000000000000e+01,1.192479843138416484e-04,1.679805894028163493e-04,2.279464706940181884e-04,1.356487766687175522e-04,2.287194599188691058e-04
7.700000000000000000e+01,1.161047337087106612e-04,1.709187018718028028e-04,2.346404394868439880e-04,1.382349494967183290e-04,2.054741453838548892e-04
7.800000000000000000e+01,1.226683585519028341e-04,1.798153497982735161e-04,2.438641787788631277e-04,1.303916474032495998e-04,1.830831416066436290e-04
7.900000000000000000e+01,1.220837893924908713e-04,1.903511368425148120e-04,2.222310165880259092e-04,1.384404355586621449e-04,1.671308774789936891e-04
8.000000000000000000e+01,1.219620274601762588e-04,1.997161627397270323e-04,2.178323007772098308e-04,1.246233187384149232e-04,1.575640053945726038e-04
8.100000000000000000e+01,1.314154211405904604e-04,2.123096546178260269e-04,2.128576665787473843e-04,1.236895917869906825e-04,1.395501665850673589e-04
8.200000000000000000e+01,1.131389975710384022e-04,2.020499214285820244e-04,2.086952747349934967e-04,1.179276292080366773e-04,1.373270116014069231e-04
8.300000000000000000e+01,1.197986892071956078e-04,2.048106568990348819e-04,2.017116912599314915e-04,1.227948448473403786e-04,1.290436387848536981e-04
8.400000000000000000e+01,1.082226214571546663e-04,2.295876315938638612e-04,2.104005047962598240e-04,1.210657548779137116e-04,1.117484374977273376e-04
8.500000000000000000e+01,1.112715641484740559e-04,1.921898302407187842e-04,2.171147030302078562e-04,1.119668760254377560e-04,1.058991261331243550e-04
8.600000000000000000e+01,1.051934781061136803e-04,2.001088257438388140e-04,2.177528792233207611e-04,1.114217431663622193e-04,1.018094882283548941e-04
8.700000000000000000e+01,1.080516565266087525e-04,2.145428962857520716e-04,2.106511658213072735e-04,1.209743715654409968e-04,9.279752293045451239e-05
8.800000000000000000e+01,1.106084435251730724e-04,2.237699427511952166e-04,2.199053706345432957e-04,1.156756069206066329e-04,8.662511919066417931e-05
8.900000000000000000e+01,1.065712306463906245e-04,2.220163237657279964e-04,2.153151556671950573e-04,1.177874983194771019e-04,6.993044208314369570e-05
9.000000000000000000e+01,1.146752839515929878e-04,2.236398373169912190e-04,2.031756871693213284e-04,1.135044468835166853e-04,6.965085265897563715e-05
9.100000000000000000e+01,1.136603979627892613e-04,2.298811818571833143e-04,2.016423523309995858e-04,1.257148580089406664e-04,6.628986449430662731e-05
9.200000000000000000e+01,1.180692476429046067e-04,2.308719331197695013e-04,1.959910612909787631e-04,1.155418361588056442e-04,6.636522587610826918e-05
9.300000000000000000e+01,1.126858012346909632e-04,2.346391309256956603e-04,2.096029621475592464e-04,1.251511813221695135e-04,6.258229337507970058e-05
9.400000000000000000e+01,1.170015958311676485e-04,2.322791178459571171e-04,2.103903343870783260e-04,1.237464068896132474e-04,5.845958690131602964e-05
9.500000000000000000e+01,1.206029297853294935e-04,2.314972886513499972e-04,2.009339417836653041e-04,1.249277127737258297e-04,5.444880175076161066e-05
9.600000000000000000e+01,1.092033598619757129e-04,2.382238353922927487e-04,2.118829764281571215e-04,1.189020108995908487e-04,5.279748162723141292e-05
9.700000000000000000e+01,1.014694564105411700e-04,2.257493438860835866e-04,1.989685622956205435e-04,1.204491956293685107e-04,5.385806027002892904e-05
9.800000000000000000e+01,1.076179209800187664e-04,2.343940731286409118e-04,2.052771458278535022e-04,1.227522650432133489e-04,5.972886387128895080e-05
9.900000000000000000e+01,1.094167876596330302e-04,2.272238720723018801e-04,2.014576257213240851e-04,1.339902764243561251e-04,5.355160919606749559e-05
1.000000000000000000e+02,1.154865276012939646e-04,2.273702018568135585e-04,2.070153953412923187e-04,1.392350186180113525e-04,4.944727070976817629e-05
1.010000000000000000e+02,1.122635628780788153e-04,2.374911851975580745e-04,2.039575523582470851e-04,1.282324090416953055e-04,4.539318046681284358e-05
1.020000000000000000e+02,1.122710544811944544e-04,2.391369908397722455e-04,2.112637998981092835e-04,1.253524420972151887e-04,5.758498108254794801e-05
1.030000000000000000e+02,1.153613320615809457e-04,2.343678751802746874e-04,2.052183706210408687e-04,1.339949851638655431e-04,4.366284348422677652e-05
1.040000000000000000e+02,1.209463528565324353e-04,2.356856067436963187e-04,2.206592444838895162e-04,1.375473201358223818e-04,4.777229359531620645e-05
1.050000000000000000e+02,1.152428918687053994e-04,2.310069062222419589e-04,2.141712123328032291e-04,1.372991146110225102e-04,4.699868866242518095e-05
1.060000000000000000e+02,1.172282077187558613e-04,2.492894360772712758e-04,2.330092380994353007e-04,1.402436346300550696e-04,4.952999308527328282e-05
1.070000000000000000e+02,1.160140723148739283e-04,2.568585713565996187e-04,2.191929337364006969e-04,1.368243159245441376e-04,4.918368195316880076e-05
1.080000000000000000e+02,1.124608456483100483e-04,2.635868538590768750e-04,2.270454412739431049e-04,1.423084389855500120e-04,4.380050506425092749e-05
1.090000000000000000e+02,1.184598015886439981e-04,2.622849275862870755e-04,2.280346517595788214e-04,1.378909661021721078e-04,4.311903805198635808e-05
1.100000000000000000e+02,1.219900101570026152e-04,2.651740232156862831e-04,2.300586550655348006e-04,1.369945310611964118e-04,4.508136316583311043e-05
1.110000000000000000e+02,1.213063843297224054e-04,2.613251732396237870e-04,2.189147549190861852e-04,1.397630835604513067e-04,4.510379044775358892e-05
1.120000000000000000e+02,1.292005943345220231e-04,2.546740238228428765e-04,2.133330400201360888e-04,1.367853545777286683e-04,5.055067048986838785e-05
1.130000000000000000e+02,1.184000164028420343e-04,2.568118560039023279e-04,2.230346525063930940e-04,1.355092956065728771e-04,4.970327665365648073e-05
1.140000000000000000e+02,1.228180340012707816e-04,2.579083045337604574e-04,2.185483154748535384e-04,1.448191049603364533e-04,4.445567228295033146e-05
1.150000000000000000e+02,1.287754984682365489e-04,2.542721534130043537e-04,2.117611819144604723e-04,1.505889974732221859e-04,5.108132384767927192e-05
1.160000000000000000e+02,1.263857356568198753e-04,2.673517517342016703e-04,2.145620572812090288e-04,1.525878493726651186e-04,4.887893825711309148e-05
1.170000000000000000e+02,1.256959670817847652e-04,2.607499984936811899e-04,2.121833097168401849e-04,1.581493291012980862e-04,5.061222610347471118e-05
1.180000000000000000e+02,1.292251868465488229e-04,2.699344483452215115e-04,1.943679676082998853e-04,1.576928008117928215e-04,4.942755113845898052e-05
1.190000000000000000e+02,1.276733360491277836e-04,2.676455869354832373e-04,1.954114098429160506e-04,1.603202346677212731e-04,5.511238839617238483e-05
1.200000000000000000e+02,1.317847734482180400e-04,2.682818690361576941e-04,2.038228369684036423e-04,1.734676901051779296e-04,4.741936819208092402e-05
1.210000000000000000e+02,1.341189463238690038e-04,2.558643240008207087e-04,1.928524928106467584e-04,1.641202845291678258e-04,4.815626159793140459e-05
1.220000000000000000e+02,1.360885481238582884e-04,2.569429566940950593e-04,1.910223563795776514e-04,1.689643530685680517e-04,5.060653924238156520e-05
1.230000000000000000e+02,1.298648060291673900e-04,2.520745641920729696e-04,2.054902071478847958e-04,1.728619105799689137e-04,4.984183541112408022e-05
1.240000000000000000e+02,1.185337935604158233e-04,2.517357764074690252e-04,2.202905359705020771e-04,1.829622307724099173e-04,5.974924754281740746e-05
1.250000000000000000e+02,1.130914502006641342e-04,2.687068591360475267e-04,2.145104327333502425e-04,1.794525556020332147e-04,5.794235040368356238e-05
1.260000000000000000e+02,1.131374354021996709e-04,2.730635154277738508e-04,2.212552675434631411e-04,1.801155514015162495e-04,5.643799253041148489e-05
1.270000000000000000e+02,1.157585081267287208e-04,2.569782652486196639e-04,2.294773954166773322e-04,1.849010555587948801e-04,5.854872921351450543e-05
1.280000000000000000e+02,1.159701464300555429e-04,2.602666683972909567e-04,2.258559637883239546e-04,1.937751977740820308e-04,5.585114372474997424e-05
1.290000000000000000e+02,1.112196912187446429e-04,2.615804408843125373e-04,2.234434088274062091e-04,2.001770785463596880e-04,6.154890816734148729e-05
1.300000000000000000e+02,1.122616110484919716e-04,2.528396321732628849e-04,2.240041150921578961e-04,2.144524023593996631e-04,6.472208647223531841e-05
1.310000000000000000e+02,1.069246370011267544e-04,2.689100701002145044e-04,2.322939110569466337e-04,2.066201655314126029e-04,6.548031272501919631e-05
1.320000000000000000e+02,1.036262274782817627e-04,2.887373720745767258e-04,2.339895778434852858e-04,2.085004151705094344e-04,6.560812312916830535e-05
1.330000000000000000e+02,1.039222095378100619e-04,2.924364751278885066e-04,2.343915815041786033e-04,1.953664647924568953e-04,6.609352716480110246e-05
1.340000000000000000e+02,1.133898798668653285e-04,3.023717123915581340e-04,2.511949834349547217e-04,1.963221055096830980e-04,7.426410869382227276e-05
1.350000000000000000e+02,1.187956350979790798e-04,3.121358597681922475e-04,2.467537546032572138e-04,1.988061688494857648e-04,6.805586187008660914e-05
1.360000000000000000e+02,1.166389113707033687e-04,2.960109757659257212e-04,2.465814597123472396e-04,1.934067414074425173e-04,6.767077456915071565e-05
1.370000000000000000e+02,1.194435620914813256e-04,2.984276596025292605e-04,2.469385761009190716e-04,1.965761628875961620e-04,7.493953594395197371e-05
1.380000000000000000e+02,1.229247813828715508e-04,3.058619930988992763e-04,2.446671914900777622e-04,1.990024440087223567e-04,6.748032359560340865e-05
1.390000000000000000e+02,1.373393624065633034e-04,2.924938112314201533e-04,2.505511339406796267e-04,2.055530457141241385e-04,6.584415427002276999e-05
1.400000000000000000e+02,1.200723650792712149e-04,2.900564183302423160e-04,2.435934302619235936e-04,2.066100817357252595e-04,6.720860979803067181e-05
1.410000000000000000e+02,1.300854659547212577e-04,2.984530402778684532e-04,2.483885594893875393e-04,2.146259759976398840e-04,6.399864688255707534e-05
1.420000000000000000e+02,1.133827822057398294e-04,3.115483705901089806e-04,2.670519129382986634e-04,2.164019416347473523e-04,6.805351223948541417e-05
1.430000000000000000e+02,1.073794900393609808e-04,2.974958516254178065e-04,2.626974456872988029e-04,2.110295546186025106e-04,6.976540777847706210e-05
1.440000000000000000e+02,1.040520783195386656e-04,2.861429225624601003e-04,2.592435178464524981e-04,2.161314027988581188e-04,6.368792841215942246e-05
1.450000000000000000e+02,1.064833227751860179e-04,2.901320758783576537e-04,2.493955340568954071e-04,2.151370112649653166e-04,6.982985308245925893e-05
1.460000000000000000e+02,1.081280761685565750e-04,2.895241954252725236e-04,2.505887028020348239e-04,2.170325453132448956e-04,7.157932221157903285e-05
1.470000000000000000e+02,1.167927543097579957e-04,2.852937727760851416e-04,2.529020200606746371e-04,2.148359476692451864e-04,7.904096554900430505e-05
1.480000000000000000e+02,1.292262145855538336e-04,2.823267440799082095e-04,2.682282186694529003e-04,2.151064403382862977e-04,7.329457032212438605e-05
1.490000000000000000e+02,1.192006967153380614e-04,2.910739904802284173e-04,2.685104049917619307e-04,2.195159807439894806e-04,7.336971066573827471e-05
1.500000000000000000e+02,1.177598434675131145e-04,2.914866558094697524e-04,2.783096719017885690e-04,2.293800518357036466e-04,7.494770070537448703e-05
1.510000000000000000e+02,1.155098259975062547e-04,3.046133896226210780e-04,2.830655862738895578e-04,2.346117050513463198e-04,7.121821292888075305e-05
1.520000000000000000e+02,1.053089435935072871e-04,3.179898773941758350e-04,2.826351424508599663e-04,2.452534268435613285e-04,7.312965762862333463e-05
1.530000000000000000e+02,1.105640958792841744e-04,2.989023033065363322e-04,3.005171079066837336e-04,2.394575312254509925e-04,7.625502367325509567e-05
1.540000000000000000e+02,1.154990446826653638e-04,3.042808041429090338e-04,2.918498552436643578e-04,2.444688139806583393e-04,6.900869237624895902e-05
1.550000000000000000e+02,9.197295707741304227e-05,3.142933518152091210e-04,2.937597757503018769e-04,2.331242166404567939e-04,7.086595461158751164e-05
1.560000000000000000e+02,9.689757682229682700e-05,3.194092412777127521e-04,2.971249179651858086e-04,2.294360695680452977e-04,6.993326647919406724e-05
1.570000000000000000e+02,1.025580758577948615e-04,3.288390243572081317e-04,2.859320539012610851e-04,2.367903590035913552e-04,7.631186174106296960e-05
1.580000000000000000e+02,1.043934986590944192e-04,3.327010961989840254e-04,2.868933072086576885e-04,2.370458501851357980e-04,7.168071125651653830e-05
1.590000000000000000e+02,1.081729353280547201e-04,3.368355981141490929e-04,2.901504793200171406e-04,2.341808598401717845e-04,7.045483346890257792e-05
1.600000000000000000e+02,1.111660398975811148e-04,3.579004538531993518e-04,2.826407499444405502e-04,2.234628073128908099e-04,8.281696041878561232e-05
1.610000000000000000e+02,1.122309653184272449e-04,3.639259140192363517e-04,2.931794604870141541e-04,2.290618516369580249e-04,7.814073768197538072e-05
1.620000000000000000e+02,1.154356256961586169e-04,3.725791399463718179e-04,2.653839252202416787e-04,2.388499515485476010e-04,7.511523379721829485e-05
1.630000000000000000e+02,1.077327443953501884e-04,3.677069600720450637e-04,2.568132486070462406e-04,2.449479686512656684e-04,7.120496568535639170e-05
1.640000000000000000e+02,1.005764320211044449e-04,3.668361667193975606e-04,2.630870501624249513e-04,2.541115595078302647e-04,7.994081752971116117e-05
1.650000000000000000e+02,1.077726571873105499e-04,3.749707190927598077e-04,2.587598691793369099e-04,2.531720390855918268e-04,7.847052419041045113e-05
1.660000000000000000e+02,9.946444578268209824e-05,3.602545015057856403e-04,2.624278825333892229e-04,2.536529943365506412e-04,7.292844247375196431e-05
1.670000000000000000e+02,1.018234593722633363e-04,3.714504636425086659e-04,2.673202347204250984e-04,2.600203029143877131e-04,8.209410774995262727e-05
1.680000000000000000e+02,1.024898883331681887e-04,3.654386871546622118e-04,2.654873447288652599e-04,2.619415423349424898e-04,7.478780273950658142e-05
1.690000000000000000e+02,1.080086099165544766e-04,3.593121078870886720e-04,2.547757076452050740e-04,2.631096664129639606e-04,8.226203945660426342e-05
1.700000000000000000e+02,1.026744020584668959e-04,3.551030962715140404e-04,2.603184255475232689e-04,2.636198799532696313e-04,7.499062539706446984e-05
1.710000000000000000e+02,1.010683551229130117e-04,3.825309449798641737e-04,2.521397121385549056e-04,2.653305985216292129e-04,7.580788646299740918e-05
1.720000000000000000e+02,1.046532631489016651e-04,3.708167711179433113e-04,2.535305218309691355e-04,2.563814918143947352e-04,7.579637411214701359e-05
1.730000000000000000e+02,1.059961152589661282e-04,3.819628251096052196e-04,2.459110413287612928e-04,2.664880311749051600e-04,7.723012097982095980e-05
1.740000000000000000e+02,1.074481338649846407e-04,3.689128993215051722e-04,2.560240773314959029e-04,2.785561741674991154e-04,7.179827901415691827e-05
1.750000000000000000e+02,1.065801254522824593e-04,3.830756618827813043e-04,2.600743333891486486e-04,2.810773018572243487e-04,6.887959824164457956e-05
1.760000000000000000e+02,1.047405092728936893e-04,3.747220931139549904e-04,2.475170914726376736e-04,2.839328537243002160e-04,6.980451017080113729e-05
1.770000000000000000e+02,1.107146753478449597e-04,3.505477687405500475e-04,2.488904972454131226e-04,3.017611726383595538e-04,7.850715839330391077e-05
1.780000000000000000e+02,1.241586458565757667e-04,3.460768809340208918e-04,2.318753802572626199e-04,2.926610590974210169e-04,7.148678799839824904e-05
1.790000000000000000e+02,9.566113669534637154e-05,3.429213938104247461e-04,2.533181221600067090e-04,2.938601511325300564e-04,8.232349867087762618e-05
1.800000000000000000e+02,9.648056351740930126e-05,3.678108185909412242e-04,2.427629298249467382e-04,2.817301832751528679e-04,7.721704412610996826e-05
1.810000000000000000e+02,8.781526852719157006e-05,3.670804141937544784e-04,2.495839286225098874e-04,2.768101116801258144e-04,7.820230617616719115e-05
1.820000000000000000e+02,8.167949088300208160e-05,3.475819086848908057e-04,2.573710432540732285e-04,2.863267937033286969e-04,8.086837910437072452e-05
1.830000000000000000e+02,7.670748400878668605e-05,3.376005194017928090e-04,2.729392635584249049e-04,2.889905251924895779e-04,8.352939308564621967e-05
1.840000000000000000e+02,7.924791403401965084e-05,3.397571373429109087e-04,2.660839614798682362e-04,2.974857828329513509e-04,7.943608209992625291e-05
1.850000000000000000e+02,8.523571095009341292e-05,3.438975988514503257e-04,2.590558689367084000e-04,2.830411960036416374e-04,8.763140010292769233e-05
1.860000000000000000e+02,8.339423905434628637e-05,3.459271882866321590e-04,2.529255621862569470e-04,2.826601133331108073e-04,8.967035682327928470e-05
1.870000000000000000e+02,7.925140424647203474e-05,3.436121421975801837e-04,2.446273955349909102e-04,2.823697598153263044e-04,8.116304451188938174e-05
1.880000000000000000e+02,7.757159318733108933e-05,3.596293254958249364e-04,2.436805209692360918e-04,2.943236594908915649e-04,7.732423359663176399e-05
1.890000000000000000e+02,8.406165048380209726e-05,3.577160985533955895e-04,2.327875979870608347e-04,3.056063138937581414e-04,7.940065657896511198e-05
1.900000000000000000e+02,8.380273115271563711e-05,3.532383518567439040e-04,2.413890864626511146e-04,2.939943121392785130e-04,8.041283387594244658e-05
1.910000000000000000e+02,8.593357170205706552e-05,3.608077672850873441e-04,2.433229299430017534e-04,2.941807827173681389e-04,7.736247665646178717e-05
1.920000000000000000e+02,8.226224274354709820e-05,3.487567366547983383e-04,2.339679058241950216e-04,2.903292118204836569e-04,7.995029844021228627e-05
1.930000000000000000e+02,8.951120486455632630e-05,3.673988128201077785e-04,2.221817043938090208e-04,2.619584595111579262e-04,8.348574145933262969e-05
1.940000000000000000e+02,8.265073458102456527e-05,3.723565627512526177e-04,2.289954295079388302e-04,2.909306363743091595e-04,7.462331641394648329e-05
1.950000000000000000e+02,7.838915050106809446e-05,3.851168224682233188e-04,2.323897119611562090e-04,2.842439891632686511e-04,8.045083983976297759e-05
1.960000000000000000e+02,8.070727036646463404e-05,3.874263433082392183e-04,2.451097149325232039e-04,2.722988634056289214e-04,7.466968451330657786e-05
1.970000000000000000e+02,8.171357064501449941e-05,3.828993285767134935e-04,2.537947572699428278e-04,2.919684718007964364e-04,7.588736596064737938e-05
1.980000000000000000e+02,8.601089150228613533e-05,3.630454106839930972e-04,2.571891377181056981e-04,2.961028573515989137e-04,7.747032417404486893e-05
1.990000000000000000e+02,8.307956548647688066e-05,3.600701600521283297e-04,2.585058364678038956e-04,3.117229009885758018e-04,8.193210938145512046e-05
2.000000000000000000e+02,8.599634955919199797e-05,3.607599551526119441e-04,2.530740186668101188e-04,3.083463636354144555e-04,8.247849399589668451e-05
2.010000000000000000e+02,9.339805067909434655e-05,3.461021438703193454e-04,2.581916349374546726e-04,2.966094565399757244e-04,7.417510625751244646e-05
2.020000000000000000e+02,9.178258000597239175e-05,3.357376960242408614e-04,2.500978009860599371e-04,3.009295191996885777e-04,8.022404118390724648e-05
2.030000000000000000e+02,9.391952749426835112e-05,3.298491880905363161e-04,2.416355328670460878e-04,3.043107230161767873e-04,8.326015003157216654e-05
2.040000000000000000e+02,9.601268991588085555e-05,3.415797436913114993e-04,2.428103003200288157e-04,3.046996845642579999e-04,7.798144177761923146e-05
2.050000000000000000e+02,1.012369373216692736e-04,3.383630258960712567e-04,2.616791137469709483e-04,3.145027203110828395e-04,8.171756511110572774e-05
2.060000000000000000e+02,9.950313699691459846e-05,3.165899711881081657e-04,2.526617707424572146e-04,3.050013350655023103e-04,9.003242588179194428e-05
2.070000000000000000e+02,9.446552962066867565e-05,3.208125057405641911e-04,2.579508923226114803e-04,3.186315533560968305e-04,8.104516520057725160e-05
2.080000000000000000e+02,9.167085069972102929e-05,3.458791017836304604e-04,2.497379169926761122e-04,3.134892271512423889e-04,7.962568702957195654e-05
2.090000000000000000e+02,8.409277786680657840e-05,3.339236097165132477e-04,2.578896747343906171e-04,3.033488064001499396e-04,8.012577995331060521e-05
2.100000000000000000e+02,8.230063122072195370e-05,3.533716811457976448e-04,2.474213926692003795e-04,3.048020198502809919e-04,8.416783833897767408e-05
2.110000000000000000e+02,8.427339255012711305e-05,3.630661925118072730e-04,2.480892720432281706e-04,3.018331454575085004e-04,8.161613418367075212e-05
2.120000000000000000e+02,8.434211289376492005e-05,3.461799868226256294e-04,2.631835047761654778e-04,3.100468668530975691e-04,7.995900409019096600e-05
2.130000000000000000e+02,8.400661320406843657e-05,3.436580585364223950e-04,2.677647197439902982e-04,3.131420427527897843e-04,8.690356012897026972e-05
2.140000000000000000e+02,8.901475777456369087e-05,3.115685514530897038e-04,2.514801825385104550e-04,3.131621601166756363e-04,7.843360949610911348e-05
2.150000000000000000e+02,9.370131852748375678e-05,2.978637447001997174e-04,2.484541845806376159e-04,3.071717324000244886e-04,8.090576142327776665e-05
2.160000000000000000e+02,9.270360479196604331e-05,3.089800677222864778e-04,2.582514622122555892e-04,3.117252084754440489e-04,7.349411259827132170e-05
2.170000000000000000e+02,9.445287798692802994e-05,3.290706767051787551e-04,2.539760395923185143e-04,3.155780685299980348e-04,7.950484774399413368e-05
2.180000000000000000e+02,8.264267391333568469e-05,3.234084452716778912e-04,2.500226699970742317e-04,3.241200271126842836e-04,7.626582864350694990e-05
2.190000000000000000e+02,9.313929117238384237e-05,3.356666253365725439e-04,2.463112293572544687e-04,2.869159492898676334e-04,8.078771417086016982e-05
2.200000000000000000e+02,9.049772598990202255e-05,3.374646142724202491e-04,2.551919237745448044e-04,2.929603680948966726e-04,7.466790192556249650e-05
2.210000000000000000e+02,8.346819533100457988e-05,3.312064424918492733e-04,2.447852763213242966e-04,2.945127424890392476e-04,8.474330788232897760e-05
2.220000000000000000e+02,7.875325032735691622e-05,3.193375375128981730e-04,2.451389148279137231e-04,2.840703193263127702e-04,8.553723055260142871e-05
2.230000000000000000e+02,7.660511419205207062e-05,3.167894419172645470e-04,2.488958715923805798e-04,2.857748128172188373e-04,8.726689772886597751e-05
2.240000000000000000e+02,6.772203671401300085e-05,3.080987365629006547e-04,2.532193692410533714e-04,2.850855777697391957e-04,8.184982475312185812e-05
2.250000000000000000e+02,7.338705614445828473e-05,2.940480265102296542e-04,2.536694584321930179e-04,2.782756497572425047e-04,7.905570311605991662e-05
2.260000000000000000e+02,7.514455670665221021e-05,3.000876735700375164e-04,2.521116782404630996e-04,2.871738621401664915e-04,8.264883157105273881e-05
2.270000000000000000e+02,8.385477150096853904e-05,2.876005276263304822e-04,2.589028873549725773e-04,3.047841462398004353e-04,8.862274491183708136e-05
2.280000000000000000e+02,8.430073776766189297e-05,2.693877358008744949e-04,2.641966250473970490e-04,2.975499533542924624e-04,8.800973613398710427e-05
2.290000000000000000e+02,8.154985732367059370e-05,2.827087893439994559e-04,2.660717000572132562e-04,2.960536641583022544e-04,8.664410982006653938e-05
2.300000000000000000e+02,7.975687033123790570e-05,2.796970347882510310e-04,2.644404803568978224e-04,2.763854790245323656e-04,9.051767226675444533e-05
2.310000000000000000e+02,8.217829082624028558e-05,2.848734681856202045e-04,2.710985431609858054e-04,2.866007959400063143e-04,8.881662935666945202e-05
2.320000000000000000e+02,8.665304308164145652e-05,3.006325240547669253e-04,2.677961116821503396e-04,2.881130343858062659e-04,9.344286741685969844e-05
2.330000000000000000e+02,9.200175332046978127e-05,2.880185531092260831e-04,2.628623412239683432e-04,2.966773108467046782e-04,8.908151713449274922e-05
2.340000000000000000e+02,9.252747909205272236e-05,2.775324147755720006e-04,2.639338277972136382e-04,2.952483998905908180e-04,8.786615883704662622e-05
2.350000000000000000e+02,8.567872087261729774e-05,2.705900733208643771e-04,2.637123019422205061e-04,2.931765707848699165e-04,9.479126911393631616e-05
2.360000000000000000e+02,8.131466290894895366e-05,2.706870349733492276e-04,2.682309417025852127e-04,2.822257144809992013e-04,9.264846961720696328e-05
2.370000000000000000e+02,9.007099281055364060e-05,2.911429138475751799e-04,2.623637516958599036e-04,2.950234009693186721e-04,9.266790228190657785e-05
2.380000000000000000e+02,8.548165703869958776e-05,2.974286380198476465e-04,2.698229988350453468e-04,2.838611797468804099e-04,9.448088458097192444e-05
2.390000000000000000e+02,8.866946557228860826e-05,2.970542848121926482e-04,2.482102975185362936e-04,2.781834588224674221e-04,9.857252093381507763e-05
2.400000000000000000e+02,8.233962345016720974e-05,3.073321003194129375e-04,2.707005270005113928e-04,2.909822158787545021e-04,8.850423273443208672e-05
2.410000000000000000e+02,7.162941227356611762e-05,3.009561315611142263e-04,2.575348319877601710e-04,2.808081332283940412e-04,9.410715851165818435e-05
2.420000000000000000e+02,6.399252195876670157e-05,2.769801554742823413e-04,2.591742237250116432e-04,2.808495417794265592e-04,8.279059193716520326e-05
2.430000000000000000e+02,6.600871491246884659e-05,2.724144164200081875e-04,2.622237250214931592e-04,2.947984526887603707e-04,8.891355580675774917e-05
2.440000000000000000e+02,7.212188185590218126e-05,2.724964219830150469e-04,2.414613138580490315e-04,2.914530365714096405e-04,8.692001792542924932e-05
2.450000000000000000e+02,7.901079158156854021e-05,2.773444666128721536e-04,2.381054708596730407e-04,3.041021172036639797e-04,8.942461233496512563e-05
2.460000000000000000e+02,8.591200821472799731e-05,2.790251900474105540e-04,2.510306163645559252e-04,3.091896161563356671e-04,9.731748680086305114e-05
2.470000000000000000e+02,9.145236213670138170e-05,2.978943529162725312e-04,2.562246253308142485e-04,2.889991214878318004e-04,9.577565206120297603e-05
2.480000000000000000e+02,8.059563049722662242e-05,2.962514304516439267e-04,2.613890594616030683e-04,3.016940946255486367e-04,8.827198528715829440e-05
2.490000000000000000e+02,8.471328483106166374e-05,2.887214705231677669e-04,2.657995008308322582e-04,3.039071843241591964e-04,8.589453106100375379e-05
2.500000000000000000e+02,8.560715099603655176e-05,2.718113115147691161e-04,2.650901510874437150e-04,3.028646562199810433e-04,9.022180026063697511e-05
2.510000000000000000e+02,7.847771500368860842e-05,2.884240687319739038e-04,2.619173868119162307e-04,2.989946914029317782e-04,1.007065410618679380e-04
2.520000000000000000e+02,8.962703151760287312e-05,2.682378582601341321e-04,2.574221517491759315e-04,2.829922178317900716e-04,8.966881283389849244e-05
2.530000000000000000e+02,8.239201155613162797e-05,2.573229117097675100e-04,2.640801786438773391e-04,2.830070313187826869e-04,8.310277100775920189e-05
2.540000000000000000e+02,8.635533875445133845e-05,2.582946272036146240e-04,2.597168291434970300e-04,2.747578820456730853e-04,8.635397504119790568e-05
2.550000000000000000e+02,8.643999954294212529e-05,2.651938920913421427e-04,2.583460472519449880e-04,2.757713096311897871e-04,8.747136607822891818e-05
2.560000000000000000e+02,8.690000576005996180e-05,2.683052461857071691e-04,2.472861154791949900e-04,2.566392442301390631e-04,9.472127547616171483e-05
2.570000000000000000e+02,7.975705049600989582e-05,2.753821311278770168e-04,2.515625892417494569e-04,2.656948421259075488e-04,9.133543237127561554e-05
2.580000000000000000e+02,9.232473103948368731e-05,2.746526692075645926e-04,2.573035787374333694e-04,2.565066062759635557e-04,9.534685432954770334e-05
2.590000000000000000e+02,9.508467383911867188e-05,2.910186956982530049e-04,2.350209540312730994e-04,2.718648100163978398e-04,8.938119197510197012e-05
2.600000000000000000e+02,9.472943658039856274e-05,2.841059341842644415e-04,2.285266263098995054e-04,2.631176140102109429e-04,9.210890753996725522e-05
2.610000000000000000e+02,8.231377318579369273e-05,2.881087914383684279e-04,2.258817498844711835e-04,2.711161854543897576e-04,9.580305699319335844e-05
2.620000000000000000e+02,8.570664725038312781e-05,3.055207317692598679e-04,2.069214546108755215e-04,2.757501701798892313e-04,9.538408975240386667e-05
2.630000000000000000e+02,8.492841375085102840e-05,3.023086492565107974e-04,2.172577764812944068e-04,2.648464350425427938e-04,9.386537534050720666e-05
2.640000000000000000e+02,7.838375051283374972e-05,2.975579874169298478e-04,2.222707248972222160e-04,2.661949766127325034e-04,9.390059621783297672e-05
2.650000000000000000e+02,8.125440932871264010e-05,2.879167901810308905e-04,2.247496912196611518e-04,2.608461345885437765e-04,9.231399092812786478e-05
2.660000000000000000e+02,7.443815545837839665e-05,2.893114945027308593e-04,2.044729195701533442e-04,2.777648478455851944e-04,8.995154696767038160e-05
2.670000000000000000e+02,7.421213208447241527e-05,2.957950836489642299e-04,2.130595379907784803e-04,2.793278746924254818e-04,8.947211318544034953e-05
2.680000000000000000e+02,6.933887464488641683e-05,2.783787697606676659e-04,2.437555188808948614e-04,2.872806515679116046e-04,9.191958216203666154e-05
2.690000000000000000e+02,6.737895414021810581e-05,2.809590745750378815e-04,2.294013009137563230e-04,2.828190000155883510e-04,9.328909859129819182e-05
2.700000000000000000e+02,6.216110253409734554e-05,2.726044508867264682e-04,2.281603981778568269e-04,2.770593313357050391e-04,8.682799534576179923e-05
2.710000000000000000e+02,6.549926235999148361e-05,2.817838494089119905e-04,2.323799770690415656e-04,2.761826733531647093e-04,8.953924485111119935e-05
2.720000000000000000e+02,6.691791166213434394e-05,2.825364713895384128e-04,2.289961421865216451e-04,2.543774084758920750e-04,9.087742397295706098e-05
2.730000000000000000e+02,6.487799603138721949e-05,2.871565201244541399e-04,2.369038519592914227e-04,2.649651049002610392e-04,9.188392609082995932e-05
2.740000000000000000e+02,6.194365546074998008e-05,2.956963145963609207e-04,2.447356426177327293e-04,2.616040488320203750e-04,8.425247025245496957e-05
2.750000000000000000e+02,6.630010571451183665e-05,3.039086671147162022e-04,2.409245745322863286e-04,2.612282898594164848e-04,8.710824325564026083e-05
2.760000000000000000e+02,6.337821108781671597e-05,2.934937143449500851e-04,2.513586557618685546e-04,2.697436676448727866e-04,9.071005842953283604e-05
2.770000000000000000e+02,6.070419694126361065e-05,2.708733432592591583e-04,2.465015930116498666e-04,2.666425974147124123e-04,8.838962045398801592e-05
2.780000000000000000e+02,5.677967000428107980e-05,2.788293937545649470e-04,2.441340327588026327e-04,2.777363298289703408e-04,8.409293579303422916e-05
2.790000000000000000e+02,5.683261236899550539e-05,2.513183640564520260e-04,2.622054786891592215e-04,2.657578938736193663e-04,8.182083612817692142e-05
2.800000000000000000e+02,5.656087632366357809e-05,2.379359413778869836e-04,2.672911578287529011e-04,2.588716139638735925e-04,7.738870571927236597e-05
2.810000000000000000e+02,5.137527978926748062e-05,2.456602080544989519e-04,2.671148329995709503e-04,2.686927128615623772e-04,7.942455016529681444e-05
2.820000000000000000e+02,5.860699185911144582e-05,2.419957958842422485e-04,2.867132144022122020e-04,2.672639074905447387e-04,7.976005575394129465e-05
2.830000000000000000e+02,5.538539534066799774e-05,2.144700673216703990e-04,2.899939683574936922e-04,2.602880768258764022e-04,8.189561090832242485e-05
2.840000000000000000e+02,5.704660095984248613e-05,2.013774004681057050e-04,2.763964097668436537e-04,2.666427586163200303e-04,8.553113058240580102e-05
2.850000000000000000e+02,5.368035914576907430e-05,2.118280793624860436e-04,2.654929332291944277e-04,2.563004635962595756e-04,8.396520259035256117e-05
2.860000000000000000e+02,5.701083357667613427e-05,2.137037465249624901e-04,2.608969755458767636e-04,2.601179230796724084e-04,9.112599612293159623e-05
2.870000000000000000e+02,5.263400964383713188e-05,2.283102641000844812e-04,2.684158418087001508e-04,2.567714283087108029e-04,8.990730223668030874e-05
2.880000000000000000e+02,5.800601658723092413e-05,2.314774388516571690e-04,2.781284313024823263e-04,2.527462896330101572e-04,9.372775450822157239e-05
2.890000000000000000e+02,6.052594168159952659e-05,2.215998120549400596e-04,2.698294175271787054e-04,2.509137148091200586e-04,8.552923697691117155e-05
2.900000000000000000e+02,5.906858563120565009e-05,2.137290512100875617e-04,2.799983567263186757e-04,2.430409739594407981e-04,9.009389101855003190e-05
2.910000000000000000e+02,6.645578345387814778e-05,2.305610456491136162e-04,2.928196791375237140e-04,2.494160486751217931e-04,9.394213336277879023e-05
2.920000000000000000e+02,6.039609080210617265e-05,2.393001304578090682e-04,2.897474077728778852e-04,2.562282351952216430e-04,8.290884348083338296e-05
2.930000000000000000e+02,5.762852937152285193e-05,2.450964624374218914e-04,2.999883754362109300e-04,2.435479664937290067e-04,8.770439800509510775e-05
2.940000000000000000e+02,6.315075793694724382e-05,2.475947760263164099e-04,2.855908164042242348e-04,2.544669362315454819e-04,8.752347391050019354e-05
2.950000000000000000e+02,5.827324776042086540e-05,2.443481225423704828e-04,2.942980629261349179e-04,2.481523905947247144e-04,8.257495708563489245e-05
2.960000000000000000e+02,6.337496399699826810e-05,2.509303183417799232e-04,3.114346449564209252e-04,2.489327445598377153e-04,8.302598501752633808e-05
2.970000000000000000e+02,6.477105701041541153e-05,2.588332117816616318e-04,3.205370882132241306e-04,2.577212875928269753e-04,8.355716273267255190e-05
2.980000000000000000e+02,6.449044192202713077e-05,2.458169065171489365e-04,3.193488895808505035e-04,2.637752501002399441e-04,7.869234718904660753e-05
2.990000000000000000e+02,6.552275756310788069e-05,2.516417691020844671e-04,3.102915799196859226e-04,2.657289301993825958e-04,8.204652343102303291e-05
3.000000000000000000e+02,6.978288842374169576e-05,2.487592370573610268e-04,2.943530941619254548e-04,2.660747267594354426e-04,8.012978257154745876e-05
3.010000000000000000e+02,7.194779588359789813e-05,2.493354630288546758e-04,3.146557026212359887e-04,2.692057073063747197e-04,8.330490743801988174e-05
3.020000000000000000e+02,7.037564425949049962e-05,2.510080432361894154e-04,3.395529717096223976e-04,2.797506308316322077e-04,7.997323777531040179e-05
3.030000000000000000e+02,7.192026989166766526e-05,2.581606171870864941e-04,3.384180528545055466e-04,2.697176216583940800e-04,8.679733031002889732e-05
3.040000000000000000e+02,7.410998679513447485e-05,2.684403763049125757e-04,3.236393448330376899e-04,2.725969145361828438e-04,7.002972731673384743e-05
3.050000000000000000e+02,8.358338096958739527e-05,2.727236236145236248e-04,3.278620123380315832e-04,2.803594913358686824e-04,7.223448567328372150e-05
3.060000000000000000e+02,8.498298497350287306e-05,2.925685633994312695e-04,3.079628893858377126e-04,2.789132675200534095e-04,8.001490200992833479e-05
3.070000000000000000e+02,7.697143252816118775e-05,2.798177710339189161e-04,3.144615739690825862e-04,2.794670391176312663e-04,7.883707894562608232e-05
3.080000000000000000e+02,8.467589391958352252e-05,2.828947153030725303e-04,3.194346878352405383e-04,2.637447908352408277e-04,7.124745918085650942e-05
3.090000000000000000e+02,8.478439799786130493e-05,2.816904243645446115e-04,3.136108398992254465e-04,2.840608325976878845e-04,7.607663243802686992e-05
3.100000000000000000e+02,9.043642399431117695e-05,2.704924090185523156e-04,2.804179841501275305e-04,2.805080858826469736e-04,7.505756896108994880e-05
3.110000000000000000e+02,8.393953729124437046e-05,2.769550057148961741e-04,2.843204648458330652e-04,2.761583966366387699e-04,7.872578699275045722e-05
3.120000000000000000e+02,8.378486141902286022e-05,2.675368395285149248e-04,2.911997314093417444e-04,2.781796280790782561e-04,7.864969587523251704e-05
3.130000000000000000e+02,7.764927563713719394e-05,2.627359750888569323e-04,3.027229779261064735e-04,2.807514457578985656e-04,7.600696710630128194e-05
3.140000000000000000e+02,7.631649612305224650e-05,2.574138788806745737e-04,3.266142528238757947e-04,2.781965425907584333e-04,7.593327158883500516e-05
3.150000000000000000e+02,7.087398162597402518e-05,2.533506027460052934e-04,3.237119592323089989e-04,2.917845380655537113e-04,7.991473725299513831e-05
3.160000000000000000e+02,6.929852216797094400e-05,2.546439257338217743e-04,3.181621951650059898e-04,2.818485618623078892e-04,7.378289284332151254e-05
3.170000000000000000e+02,7.405865667509115013e-05,2.686345218694263792e-04,3.234423986963053110e-04,2.865585802775960644e-04,7.597244941848213529e-05
3.180000000000000000e+02,8.251473601794678814e-05,2.683599984228957069e-04,2.939676137486690877e-04,2.834155128992321693e-04,7.462792529644435291e-05
3.190000000000000000e+02,8.093408630460707798e-05,2.675911853210477531e-04,3.180035824741356265e-04,2.724420125315152319e-04,6.882385489059839045e-05
3.200000000000000000e+02,7.940539970718862861e-05,2.573548571217498804e-04,3.010364809737930969e-04,2.777320344055089762e-04,7.313256444463345218e-05
3.210000000000000000e+02,8.714597314474215040e-05,2.608273021226237276e-04,3.128926164588374803e-04,2.848670624007176855e-04,7.938635215309908233e-05
3.220000000000000000e+02,9.604171527088922744e-05,2.623363095390907063e-04,2.916857975965303496e-04,2.938254633199077759e-04,7.341391394577456708e-05
3.230000000000000000e+02,9.700674510582096843e-05,2.617470461386828262e-04,3.089362571869758156e-04,2.825496651045478202e-04,7.299389711579173934e-05
3.240000000000000000e+02,9.594689612446583027e-05,2.633567284479054749e-04,3.007805308113953302e-04,2.783911159437435501e-04,7.142446010799385903e-05
3.250000000000000000e+02,9.994829997739262950e-05,2.640955296332458957e-04,3.070915677992891446e-04,2.624366413750411908e-04,7.046131611898598379e-05
3.260000000000000000e+02,9.839989253623837584e-05,2.735961480596627027e-04,3.139660562291313184e-04,2.616731941830208186e-04,7.177987658291140605e-05
3.270000000000000000e+02,9.849534684336358481e-05,2.557726891417866355e-04,3.190641439851926719e-04,2.724615454365864053e-04,7.035879795391775104e-05
3.280000000000000000e+02,1.067758450001843329e-04,2.610533090238176257e-04,3.202243316212660673e-04,2.514216066581420606e-04,7.223665603761642018e-05
3.290000000000000000e+02,1.072742622226785514e-04,2.661448326997106761e-04,3.178953192708444675e-04,2.421612927246963309e-04,7.157961984527450028e-05
3.300000000000000000e+02,1.088188721612981524e-04,2.736457137186842914e-04,3.005409345114840036e-04,2.489348398898583170e-04,7.346336334712599836e-05
3.310000000000000000e+02,1.023804146174089880e-04,2.674761455123686460e-04,3.310055814200740798e-04,2.489901778685021938e-04,7.236294882184690636e-05
3.320000000000000000e+02,9.680486442542601822e-05,2.723045745499641512e-04,3.071632799451773366e-04,2.418164149298185350e-04,7.106100647991109298e-05
3.330000000000000000e+02,9.898060105784090013e-05,2.758278782616363500e-04,2.908855192380599419e-04,2.410877726699567347e-04,7.845502826597794410e-05
3.340000000000000000e+02,1.048717989231562342e-04,2.686603919672680973e-04,2.800535406861648369e-04,2.419538995062087139e-04,7.475438553661284402e-05
3.350000000000000000e+02,1.114625693270365758e-04,2.748747988059463410e-04,2.620395786564477802e-04,2.335852851235165062e-04,8.145994573083292778e-05
3.360000000000000000e+02,1.048587469704154174e-04,2.715205143211107952e-04,2.787234976278085696e-04,2.343716928291383894e-04,8.437305073005774148e-05
3.370000000000000000e+02,1.057622279514447428e-04,2.659160528034609783e-04,2.747410843553232951e-04,2.382800712603660998e-04,8.100273076994124466e-05
3.380000000000000000e+02,9.799548612476893794e-05,2.627097287063451247e-04,2.717269861078897009e-04,2.420632749405848827e-04,8.094866648267196041e-05
3.390000000000000000e+02,9.904967692919708355e-05,2.735948151232348025e-04,2.725898914986979449e-04,2.365661989370826390e-04,7.941905281239058922e-05
3.400000000000000000e+02,1.046663807821035519e-04,2.795298208150276409e-04,2.590383033769239063e-04,2.384119168319376314e-04,8.557545603704586057e-05
3.410000000000000000e+02,1.125607350979107579e-04,2.766372808170602937e-04,2.639916968112387963e-04,2.392325417692742207e-04,8.280870588561750623e-05
3.420000000000000000e+02,1.118680359231127852e-04,2.784431428041189704e-04,2.641926839664909821e-04,2.496934912937787132e-04,8.199065740444044792e-05
3.430000000000000000e+02,1.090013133191458650e-04,2.815688044577324689e-04,2.614157608867850868e-04,2.457894009477712416e-04,8.674350081272486079e-05
3.440000000000000000e+02,1.079794979619297379e-04,2.917262810032683618e-04,2.573193673875984189e-04,2.535001058208141700e-04,8.076133147116859590e-05
3.450000000000000000e+02,1.073694036014538611e-04,2.951981712382423240e-04,2.667167915751944562e-04,2.438305449639077693e-04,7.505691144060744335e-05
3.460000000000000000e+02,1.022853966189396502e-04,2.991616731214952196e-04,2.902243808612370302e-04,2.550796309676028883e-04,7.652388507373153459e-05
3.470000000000000000e+02,1.065854959472201102e-04,3.091484339908801005e-04,2.967875515347273563e-04,2.441272624386092716e-04,7.476791563265638985e-05
3.480000000000000000e+02,1.021656406798854277e-04,3.079196780850779191e-04,3.000048763996954193e-04,2.416804385094728502e-04,7.850012045618193213e-05
3.490000000000000000e+02,1.205297742348232504e-04,3.056740264225643600e-04,2.771977491363708523e-04,2.491328232676615073e-04,7.865149151464745358e-05
3.500000000000000000e+02,1.085213629316017503e-04,3.324578211342243961e-04,2.718656573829081324e-04,2.633713855928476733e-04,8.594595506650204442e-05
3.510000000000000000e+02,1.073014193759824764e-04,2.939329332678486395e-04,2.547347947206013430e-04,2.680405379192896120e-04,7.351787064768799951e-05
3.520000000000000000e+02,1.023977211208615401e-04,3.068031020719841351e-04,2.544684891248039094e-04,2.743896897758890674e-04,7.640328316094180394e-05
3.530000000000000000e+02,1.059734850067384215e-04,3.068736224232093690e-04,2.298295518440296448e-04,2.679100730462735669e-04,7.332079858701767705e-05
3.540000000000000000e+02,1.122604964475248934e-04,3.015404793705878106e-04,2.243098504272067473e-04,2.620083291674513148e-04,7.747175654659876898e-05
3.550000000000000000e+02,1.084299315229353411e-04,2.901463540067039659e-04,2.186023597875452751e-04,2.649100356476585816e-04,6.723117227758201864e-05
3.560000000000000000e+02,1.051068638311392078e-04,2.912565230377417436e-04,2.215203129498632961e-04,2.724074774266282972e-04,7.273614972014286195e-05
3.570000000000000000e+02,1.000845453096310678e-04,3.053877389794790176e-04,2.274732507675514270e-04,2.732100714583074463e-04,7.209631115612236130e-05
3.580000000000000000e+02,1.043762092468591973e-04,2.987551180563263742e-04,2.280976249251498444e-04,2.716439790424463041e-04,7.461493090432647080e-05
3.590000000000000000e+02,9.854749477811175495e-05,3.025833497665164629e-04,2.281524275811186442e-04,2.562436134765366802e-04,7.342270463073230502e-05
3.600000000000000000e+02,9.882668198668564941e-05,2.989784734157563406e-04,2.235252071676185892e-04,2.613051147284384257e-04,8.281920138342169224e-05
3.610000000000000000e+02,1.109604551254861349e-04,3.005216575908686849e-04,2.439319308252807517e-04,2.657673009512917517e-04,8.303764315609196700e-05
3.620000000000000000e+02,1.074601369419614372e-04,3.055404085402502190e-04,2.444627187215830944e-04,2.585492451621096421e-04,7.727787415479081545e-05
3.630000000000000000e+02,1.097643096258371642e-04,3.137303185593021126e-04,2.400372184726551339e-04,2.611412435674642651e-04,7.657314421716243658e-05
3.640000000000000000e+02,1.186650695974567071e-04,3.194970177768929886e-04,2.464343833238347159e-04,2.587641910685167801e-04,7.913605383180755126e-05
3.650000000000000000e+02,1.124549979475419903e-04,3.052838058416051936e-04,2.393384343603033315e-04,2.441889123984131160e-04,7.987699525335845152e-05
3.660000000000000000e+02,1.042084767315376581e-04,3.044934040514757356e-04,2.357445185474649207e-04,2.563526864490794921e-04,8.012057527650995326e-05
3.670000000000000000e+02,1.070784691624693252e-04,3.118410766702606196e-04,2.504216923330249145e-04,2.527186138489012635e-04,7.642189549894595757e-05
3.680000000000000000e+02,1.046244761132575363e-04,3.284828015112095656e-04,2.562311068483591470e-04,2.513305359259643268e-04,7.483932055107889170e-05
3.690000000000000000e+02,1.050461584222173173e-04,3.158024499669842555e-04,2.570646956641109426e-04,2.347146048591319811e-04,7.312366814915538527e-05
3.700000000000000000e+02,1.068115352601539669e-04,3.135795392675833071e-04,2.550049513321273054e-04,2.535279589361838504e-04,8.277077488172412956e-05
3.710000000000000000e+02,1.060207724504769189e-04,3.170979927630268591e-04,2.452374611529029025e-04,2.545416454060589473e-04,8.433859112622066334e-05
3.720000000000000000e+02,1.130680431116193319e-04,3.285827227983428855e-04,2.466064865164208086e-04,2.511330664650701650e-04,8.030054363450389587e-05
3.730000000000000000e+02,1.042019232458946121e-04,3.252908696158574031e-04,2.612694138742766015e-04,2.399545433734440181e-04,8.300576092878930723e-05
3.740000000000000000e+02,1.061234438568536831e-04,3.291975230447219403e-04,2.620981502720054479e-04,2.461062097649513447e-04,8.389030450306478315e-05
3.750000000000000000e+02,1.020913514709897996e-04,3.310840172870976872e-04,2.544422040168248245e-04,2.612006413885703537e-04,8.338676417929402618e-05
3.760000000000000000e+02,1.011310130681897235e-04,3.188199391870316646e-04,2.668931967214627221e-04,2.659479229584205129e-04,8.078848903025903638e-05
3.770000000000000000e+02,1.045755027091477274e-04,3.082215543082078568e-04,2.657405160796377785e-04,2.517707963221038625e-04,8.334092436879103616e-05
3.780000000000000000e+02,1.026115540475602828e-04,2.993345428219384985e-04,2.618710656904221779e-04,2.575145323305827461e-04,8.827180655768263051e-05
3.790000000000000000e+02,1.045455839149278532e-04,2.924882918978743973e-04,2.631538918705933483e-04,2.474448466099898880e-04,8.402201387536223365e-05
3.800000000000000000e+02,9.828891653296256692e-05,2.801504903333640328e-04,2.685001973501410788e-04,2.498179469503369887e-04,8.905651571722295046e-05
3.810000000000000000e+02,9.433308340978108220e-05,2.612381533244612086e-04,2.899923275135884992e-04,2.553876208384320279e-04,8.715631113154209686e-05
3.820000000000000000e+02,9.924795519322682225e-05,2.692524170292420749e-04,2.770371359416268220e-04,2.575694184124843744e-04,8.881962787765651512e-05
3.830000000000000000e+02,1.044659808561165804e-04,2.673853425556593777e-04,2.690656296920890256e-04,2.730048904736603887e-04,8.372106398657486181e-05
3.840000000000000000e+02,1.028694747876590654e-04,2.682681096115580033e-04,2.719381990716751574e-04,2.734872410394828535e-04,8.873162177813753715e-05
3.850000000000000000e+02,1.081411919164887436e-04,2.688659756735489736e-04,2.683048219443984195e-04,2.561866041758120716e-04,8.840241234331358555e-05
3.860000000000000000e+02,1.101884073586578694e-04,2.743588197970936449e-04,2.565230345692448566e-04,2.741063653366460073e-04,8.926513726359441847e-05
3.870000000000000000e+02,1.112518430240738709e-04,2.622449181295394283e-04,2.579965610812751109e-04,2.648232922259907696e-04,9.160205309710622856e-05
3.880000000000000000e+02,1.136155738989952368e-04,2.673866286821979799e-04,2.560359405966439184e-04,2.665109449222491378e-04,9.232846114981541064e-05
3.890000000000000000e+02,1.208939912580309084e-04,2.737784114518193590e-04,2.516629343906062743e-04,2.694159797050899030e-04,9.217694543062204815e-05
3.900000000000000000e+02,1.188306976097619483e-04,2.673853460327668685e-04,2.467060115632913053e-04,2.595337827401289488e-04,9.471664299143256471e-05
3.910000000000000000e+02,1.199302621793796320e-04,2.708090490853853893e-04,2.340336155779443317e-04,2.563124615178047350e-04,9.288373681837214235e-05
3.920000000000000000e+02,1.172117799091987322e-04,2.700582774204374203e-04,2.406026862550314505e-04,2.453468195916519434e-04,1.016091405452446139e-04
3.930000000000000000e+02,1.204959899278046365e-04,2.679526152229438907e-04,2.554029507645383390e-04,2.419078268777186125e-04,9.113529541460163585e-05
3.940000000000000000e+02,1.193253248407133427e-04,2.701358199328485199e-04,2.783815324299832028e-04,2.388293507138428140e-04,9.224264328155928894e-05
3.950000000000000000e+02,1.170611533946042115e-04,2.332831819844560783e-04,2.690476963967958213e-04,2.372626047308923347e-04,9.807867131539360628e-05
3.960000000000000000e+02,1.156694613783093573e-04,2.252886393018238564e-04,2.531987086882292459e-04,2.320219193586714468e-04,9.840530919213996697e-05
3.970000000000000000e+02,1.220216338829738234e-04,2.329949227306560289e-04,2.635472472058975058e-04,2.427112976125522792e-04,9.608095318947018626e-05
3.980000000000000000e+02,1.318305178701351110e-04,2.343217934661634416e-04,2.641727608337918198e-04,2.377747558285348006e-04,9.257335090284701806e-05
3.990000000000000000e+02,1.299715123749267676e-04,2.343137838264341966e-04,2.660346493541521085e-04,2.395521653799637107e-04,9.759960050603755377e-05
4.000000000000000000e+02,1.275596181118388017e-04,2.373103711568180785e-04,2.641636376289335786e-04,2.392204661226804419e-04,9.587718407910728047e-05
4.010000000000000000e+02,1.186709895788506941e-04,2.493384160208167444e-04,2.729869960615971536e-04,2.289300105312586098e-04,9.008504512653114915e-05
4.020000000000000000e+02,1.258995914255045534e-04,2.603077258044317333e-04,2.681824107875208085e-04,2.422863798562380211e-04,9.695286116007117982e-05
4.030000000000000000e+02,1.307978909687035340e-04,2.499954353388789130e-04,2.719178236695318773e-04,2.394703343505666382e-04,9.458573187681729166e-05
4.040000000000000000e+02,1.141432699632849435e-04,2.486015227176618936e-04,2.752676357662409146e-04,2.420798831969106502e-04,9.612678517334494188e-05
4.050000000000000000e+02,1.231644538891574214e-04,2.419694447575171381e-04,2.717917516337209349e-04,2.491503429093988586e-04,1.000270222648591556e-04
4.060000000000000000e+02,1.178058597279818542e-04,2.526665440613085067e-04,2.670263556935337235e-04,2.379811680429666509e-04,9.537115059687906182e-05
4.070000000000000000e+02,1.255381170262026558e-04,2.535601692247313466e-04,2.578848236858277687e-04,2.407751707325100909e-04,1.087426839209149065e-04
4.080000000000000000e+02,1.203561183354961983e-04,2.414461827032754471e-04,2.368747079493083163e-04,2.538929175192050636e-04,9.285490542654262214e-05
4.090000000000000000e+02,1.197050924615084000e-04,2.420632010606826867e-04,2.436665771288204496e-04,2.359402888110206931e-04,9.795984389082690313e-05
4.100000000000000000e+02,1.133463222494635048e-04,2.473167329254399860e-04,2.406043340029695443e-04,2.238035234837232323e-04,9.987543396494658055e-05
4.110000000000000000e+02,1.177643604866052129e-04,2.540158121085989151e-04,2.389107774862786471e-04,2.176360929372345154e-04,9.664785888785498713e-05
4.120000000000000000e+02,1.195233911376325509e-04,2.507052617402028005e-04,2.375537566262631017e-04,2.207828778639786549e-04,9.400367675149734481e-05
4.130000000000000000e+02,1.159033010620369453e-04,2.349046768000961904e-04,2.450453364739590967e-04,2.033400611668456648e-04,9.234958507498003399e-05
4.140000000000000000e+02,1.074174554279716531e-04,2.305309182412118574e-04,2.621547616966646288e-04,2.093946672522273289e-04,1.045194079398736875e-04
4.150000000000000000e+02,1.026097398795222659e-04,2.454835726612980551e-04,2.755869331015903256e-04,2.107778273960914106e-04,1.021795271386460868e-04
4.160000000000000000e+02,9.956691775170334324e-05,2.623339758409670708e-04,2.824911601869706246e-04,2.009937138165440729e-04,9.993919629835978924e-05
4.170000000000000000e+02,8.627172807496030771e-05,2.637722556257937612e-04,2.757054418019988518e-04,2.053841124892707981e-04,9.361135901819750416e-05
4.180000000000000000e+02,8.864869181512968765e-05,2.689353312907982740e-04,2.823595090464259272e-04,1.925695233241375703e-04,9.259986978127354718e-05
4.190000000000000000e+02,9.668783682281745229e-05,2.613873335614025351e-04,2.616239225712302385e-04,2.034154835369728076e-04,9.852740316351749073e-05
4.200000000000000000e+02,9.881798220534587784e-05,2.469075420610256089e-04,2.649127097404946340e-04,2.016487828110369307e-04,9.986407407847064377e-05
4.210000000000000000e+02,9.524334880661733393e-05,2.432652261971091079e-04,2.605388328060787018e-04,1.903009485816342661e-04,1.041938586781032683e-04
4.220000000000000000e+02,9.556499555596342788e-05,2.585935453730536793e-04,2.578768463371572395e-04,1.941444029583960784e-04,9.873056666953594629e-05
4.230000000000000000e+02,9.934746491513379851e-05,2.424043571226386362e-04,2.506078448856197127e-04,1.949625648290931323e-04,9.607407296730041679e-05
4.240000000000000000e+02,1.080471711037978011e-04,2.547105775080327206e-04,2.653166489041680620e-04,2.061025553126150101e-04,9.656937500368556471e-05
4.250000000000000000e+02,1.124049396620252494e-04,2.622930065592221638e-04,2.639167215979787429e-04,2.110501361485273009e-04,9.425967541276669692e-05
4.260000000000000000e+02,1.162718088271175176e-04,2.551379984476742635e-04,2.736916097867414521e-04,1.969269518627969617e-04,9.353175017157155935e-05
4.270000000000000000e+02,1.140496141369684580e-04,2.532815840102786709e-04,2.735653776347879429e-04,2.063392824257492819e-04,9.395337330175834722e-05
4.280000000000000000e+02,1.081936833770003048e-04,2.564882945496060884e-04,2.718196222090130121e-04,2.019911757610293179e-04,8.580292318294269194e-05
4.290000000000000000e+02,1.068776663371018287e-04,2.468788059925008938e-04,2.716863716836215303e-04,1.881721982974760010e-04,9.144777251512969940e-05
4.300000000000000000e+02,1.161080297252814475e-04,2.477175703807787954e-04,2.680218903210462855e-04,1.951486070613794865e-04,8.953384265308894641e-05
4.310000000000000000e+02,1.241585464059058452e-04,2.579067724668426820e-04,2.596376524084398341e-04,1.889119913732750788e-04,8.544627202855537007e-05
4.320000000000000000e+02,1.228629634211220178e-04,2.604558615796337406e-04,2.583954333410520832e-04,1.862145512072643783e-04,9.504433081064522781e-05
4.330000000000000000e+02,1.170122140814466860e-04,2.486164324123629754e-04,2.546702492038921406e-04,1.978336405414893306e-04,9.694523729431026027e-05
4.340000000000000000e+02,1.154124297908509789e-04,2.543558361836062431e-04,2.387705446303955981e-04,1.998916525574045977e-04,1.061025380165725451e-04
4.350000000000000000e+02,1.189052755359298885e-04,2.618307296898825243e-04,2.285991395771791446e-04,2.024478090019155019e-04,7.958706533606196842e-05
4.360000000000000000e+02,1.222397368396688222e-04,2.691912240913030274e-04,2.368407978302622396e-04,2.044884291346749094e-04,7.682297782063418623e-05
4.370000000000000000e+02,1.160929421514245163e-04,2.800617106069047679e-04,2.537880744948317613e-04,2.078878600459965753e-04,8.027718096736968789e-05
4.380000000000000000e+02,1.035091970288393171e-04,2.800218332528192633e-04,2.480373083652009925e-04,1.977167639359844742e-04,7.726674207475525691e-05
4.390000000000000000e+02,1.028126250260941177e-04,2.745666336103624872e-04,2.544160463976430364e-04,2.030812930271519434e-04,8.537100678041031898e-05
4.400000000000000000e+02,9.875672180426064983e-05,2.676729790462850644e-04,2.647060874282347598e-04,2.106871321991832247e-04,8.186956465738859379e-05
4.410000000000000000e+02,1.013082300124201751e-04,2.758849353693415551e-04,2.629788319334913638e-04,1.995688827710617730e-04,8.284790766488470126e-05
4.420000000000000000e+02,9.667600540130827369e-05,2.814449915041761230e-04,2.569713287656760770e-04,2.078216906065133429e-04,8.347759791915709826e-05
4.430000000000000000e+02,9.922376835147517227e-05,2.832884508353616937e-04,2.629544697796415420e-04,2.212959125035274255e-04,7.865339144297323060e-05
4.440000000000000000e+02,9.429354463730277303e-05,2.899057054894793595e-04,2.453926666194927719e-04,2.153579344676970209e-04,8.550149598174350274e-05
4.450000000000000000e+02,9.501209740059302078e-05,2.944525145899268281e-04,2.289440451437307900e-04,2.196073468702097742e-04,8.103612012355654315e-05
4.460000000000000000e+02,1.012259763082390407e-04,3.016809125507835532e-04,2.354211726184329834e-04,2.110404360911033450e-04,7.540338959788339679e-05
4.470000000000000000e+02,9.285334632969099999e-05,2.902058079398139867e-04,2.281843055637056139e-04,2.094015913344238200e-04,8.088854857757343808e-05
4.480000000000000000e+02,9.565714466064356714e-05,3.006881826305152217e-04,2.125872826682639882e-04,2.017342794149445950e-04,8.261977510626294929e-05
4.490000000000000000e+02,9.255817550612999156e-05,2.945544436802061128e-04,2.136626511026751274e-04,2.191470286174723725e-04,7.966122615832293974e-05
4.500000000000000000e+02,9.031839075979153364e-05,2.872390844057548520e-04,2.002470749150608853e-04,2.151012533994078879e-04,8.067765715591423969e-05
4.510000000000000000e+02,9.669904226183856366e-05,2.779726804736926127e-04,1.941000231093781281e-04,2.303575106927802096e-04,8.805121817512251425e-05
4.520000000000000000e+02,1.016910067093146353e-04,2.953703085109005144e-04,1.963155856317122527e-04,2.381653773066982893e-04,9.269428685998448714e-05
4.530000000000000000e+02,1.155244160758739369e-04,2.998455871433547415e-04,1.988516823416830448e-04,2.375996538228619670e-04,8.830266356385507720e-05
4.540000000000000000e+02,1.177245033415763587e-04,2.985520331669766492e-04,1.980181530485403130e-04,2.372588283278131982e-04,8.365986845937367633e-05
4.550000000000000000e+02,1.112366196225345050e-04,3.140376696940672119e-04,1.956774829872109933e-04,2.295812448418477203e-04,8.221741728486886558e-05
4.560000000000000000e+02,1.086084074350956996e-04,3.046199353600176352e-04,2.050844736638524068e-04,2.358227880837615587e-04,8.749057271362215005e-05
4.570000000000000000e+02,1.162090201622945074e-04,2.927092499870331821e-04,2.009127807102162322e-04,2.239549813389807298e-04,8.282558048289256902e-05
4.580000000000000000e+02,1.120590758205697313e-04,2.945145787772718293e-04,2.024311669556189131e-04,2.128538028667303905e-04,7.848375061603185543e-05
4.590000000000000000e+02,1.144164420093796153e-04,2.807924190181276813e-04,1.984419273740600786e-04,2.217418703372997513e-04,8.265185659683815800e-05
4.600000000000000000e+02,1.177746167317916814e-04,2.732750855793941724e-04,2.034928486617237908e-04,2.297009501471825033e-04,7.700093374074512553e-05
4.610000000000000000e+02,1.282801836519631422e-04,2.627997480578736500e-04,2.100836136786909947e-04,2.214391016545080859e-04,8.485436225436071567e-05
4.620000000000000000e+02,1.185916617010285279e-04,2.686306982676578414e-04,2.021896391590782827e-04,2.272901137956306883e-04,8.901892941870492848e-05
4.630000000000000000e+02,1.292344816119506135e-04,2.430305971889978878e-04,2.173902663088478349e-04,2.223585221758916930e-04,9.110358948449803762e-05
4.640000000000000000e+02,1.278940514560789055e-04,2.476402878648364947e-04,2.093962036343599564e-04,2.175068532919155473e-04,9.461062748195026018e-05
4.650000000000000000e+02,1.292302799739131203e-04,2.445462916754737037e-04,2.150659031556756418e-04,2.231748161586333268e-04,9.332318657218063862e-05
4.660000000000000000e+02,1.323179617294112376e-04,2.562328410893321973e-04,2.204772357223827584e-04,2.188655394689265066e-04,8.791611835434753885e-05
4.670000000000000000e+02,1.357702271000960081e-04,2.527559025088388367e-04,2.125062857141202244e-04,2.232827546447824218e-04,8.222506598665191291e-05
4.680000000000000000e+02,1.259742822489196001e-04,2.452442306424273966e-04,2.107887456211932076e-04,2.340833808007758421e-04,8.205347830880782567e-05
4.690000000000000000e+02,1.355094600365980284e-04,2.408224992610508153e-04,2.187831795357197961e-04,2.325890666778906990e-04,8.501946163663731681e-05
4.700000000000000000e+02,1.309034509150430736e-04,2.483376132224046628e-04,2.140812345725606747e-04,2.388162159076001601e-04,9.246891710867899405e-05
4.710000000000000000e+02,1.259024690074550534e-04,2.610952682403633318e-04,2.135182863864937275e-04,2.320159712216884884e-04,9.898224226634333434e-05
4.720000000000000000e+02,1.258377663582166406e-04,2.598232151220791764e-04,2.170571397285270265e-04,2.420371229288065251e-04,9.069247534054802884e-05
4.730000000000000000e+02,1.233913208574799469e-04,2.722505917421846888e-04,2.122166174228778956e-04,2.435165285044060823e-04,9.741718233513552150e-05
4.740000000000000000e+02,1.360623974603347719e-04,2.695763922573313209e-04,2.123919237769777979e-04,2.227622156486530614e-04,9.777944662126003550e-05
4.750000000000000000e+02,1.221829491677706159e-04,2.803529997197351520e-04,1.997094233111562644e-04,2.184525743330612002e-04,9.842251554803560509e-05
4.760000000000000000e+02,1.228333425755678832e-04,2.959319766940859964e-04,2.029452562736233645e-04,2.137931632173462049e-04,1.021286836581092317e-04
4.770000000000000000e+02,1.210733329100044386e-04,3.042395317357504680e-04,1.911953312744296696e-04,2.165171589638692495e-04,1.024057820188106760e-04
4.780000000000000000e+02,1.119930391422219174e-04,3.045202393268109375e-04,1.948668572121503573e-04,2.205645743575956885e-04,1.052371782152006219e-04
4.790000000000000000e+02,1.171279176389594667e-04,2.905082728102970080e-04,2.029744808533795464e-04,2.255703723739177491e-04,1.071824437894886017e-04
4.800000000000000000e+02,1.142531612178254719e-04,2.829883979684755246e-04,2.047124042002801403e-04,2.384531133154954574e-04,1.006285084859115386e-04
4.810000000000000000e+02,1.195597123557767816e-04,2.860125026745707899e-04,2.067730414340163136e-04,2.405583503148900348e-04,9.954868408978967409e-05
4.820000000000000000e+02,1.221275711870140057e-04,2.678723417698369857e-04,1.993367971390158644e-04,2.282568630472825433e-04,1.060594200016362620e-04
4.830000000000000000e+02,1.142277935459734550e-04,2.696282290781670810e-04,2.061686942048668314e-04,2.472605929866311669e-04,1.066944071660413940e-04
4.840000000000000000e+02,1.047116682647564190e-04,2.690542253700467512e-04,2.087805641391993206e-04,2.508649494221693033e-04,1.068745413538296773e-04
4.850000000000000000e+02,9.401758504279378315e-05,2.718720807390884175e-04,1.891562160670767767e-04,2.419488138188929938e-04,9.986092887059871970e-05
4.860000000000000000e+02,9.260288683454742653e-05,2.496739555896132501e-04,1.950694575031386435e-04,2.354037105757322834e-04,1.065866869233156322e-04
4.870000000000000000e+02,8.404011816365297705e-05,2.490315165836198830e-04,1.993179598421823684e-04,2.468987109580655925e-04,1.094096300857660964e-04
4.880000000000000000e+02,9.197502723690131887e-05,2.509867471087723345e-04,2.105101976465073577e-04,2.514243190460119237e-04,1.087824110400648081e-04
4.890000000000000000e+02,8.951899385434280987e-05,2.439193728661637195e-04,2.157718152969723135e-04,2.598422743609329899e-04,9.668257288220072354e-05
4.900000000000000000e+02,1.000641412496339200e-04,2.419533507846960418e-04,2.184112107945779258e-04,2.636807002496244223e-04,1.073565872786730324e-04
4.910000000000000000e+02,8.486129232143646561e-05,2.592451438614418180e-04,2.175884888151458085e-04,2.702437057263695763e-04,1.068809190218900085e-04
4.920000000000000000e+02,9.567268907606507611e-05,2.493465666983940565e-04,2.248740514843028393e-04,2.816641499100436263e-04,1.064446401914942442e-04
4.930000000000000000e+02,8.654748266379019839e-05,2.331890731089858448e-04,2.161020788554735006e-04,2.676231634192172137e-04,1.040565606307275459e-04
4.940000000000000000e+02,9.078574453669219224e-05,2.445377635599266242e-04,2.171783931395054879e-04,2.575356888038227154e-04,1.072253127362143843e-04
4.950000000000000000e+02,8.495920584750127347e-05,2.378464694390292067e-04,2.146048388286247999e-04,2.570996120896396064e-04,1.197506386104718601e-04
4.960000000000000000e+02,7.997942933113399988e-05,2.413329416556253548e-04,2.267552157739771701e-04,2.599634965720909463e-04,1.149080369508004296e-04
4.970000000000000000e+02,8.399836794381609906e-05,2.497890160166882367e-04,2.189029319664692608e-04,2.633028397175385393e-04,1.030951066736118804e-04
4.980000000000000000e+02,9.963958886827217754e-05,2.483384177535130632e-04,2.138645112981230056e-04,2.725597172460458850e-04,1.058107036253641553e-04
4.990000000000000000e+02,8.492615236677103496e-05,2.392199155142327172e-04,2.196567647103631060e-04,2.573796695904961851e-04,1.051636764877184049e-04
5.000000000000000000e+02,9.423340195524598784e-05,2.174390252158708847e-04,2.098523561515630576e-04,2.578228394728432349e-04,1.044079154116639430e-04
5.010000000000000000e+02,1.024368165059019731e-04,2.231442250657522663e-04,2.117338088438724952e-04,2.505603555550406369e-04,1.109537445338482087e-04
5.020000000000000000e+02,8.950295108012262801e-05,2.260464285068763957e-04,2.010014436338858346e-04,2.548061011807822851e-04,1.250994683098527460e-04
5.030000000000000000e+02,8.714218747862823022e-05,2.232007364521004789e-04,2.049157077697039142e-04,2.699129352262685799e-04,1.071090402700036748e-04
5.040000000000000000e+02,8.478209166917771711e-05,2.295221098482791433e-04,2.121526324098121918e-04,2.806515404004672476e-04,1.092176310346637536e-04
5.050000000000000000e+02,9.185202749162346691e-05,2.306243343156433312e-04,2.124217158816499307e-04,2.560247880012411770e-04,1.062680869394760919e-04
5.060000000000000000e+02,9.051370189838703340e-05,2.237854434390396108e-04,2.096094216526012133e-04,2.688568017106263142e-04,1.126614795301517091e-04
5.070000000000000000e+02,8.798718015712303497e-05,2.131119067231290742e-04,2.134056582903109955e-04,2.682562123959009170e-04,1.066925586216127542e-04
5.080000000000000000e+02,9.078421915731382796e-05,2.066382400846000778e-04,2.338094951207514427e-04,2.780419342101048130e-04,1.056126555291081459e-04
5.090000000000000000e+02,8.623328515033890085e-05,2.112407520021841734e-04,2.111563982997166633e-04,2.884063018760985031e-04,1.043324267537837358e-04
5.100000000000000000e+02,9.241275859883657517e-05,2.168976643739384258e-04,2.050871477699001133e-04,2.907062504339252840e-04,1.064669035619747461e-04
5.110000000000000000e+02,9.401189939195475631e-05,2.236229849026383221e-04,1.994960415323543401e-04,2.865312854732904313e-04,1.055746946055924340e-04
5.120000000000000000e+02,9.975199473299944941e-05,2.121963480120614420e-04,1.922256370365804656e-04,2.753564737459912592e-04,1.043035093173383387e-04
5.130000000000000000e+02,1.061357812019991798e-04,2.255006756056721073e-04,1.838939625264934818e-04,2.843758918191774399e-04,1.043514334134743038e-04
5.140000000000000000e+02,1.001992784304128747e-04,2.276942797255765427e-04,1.784466161378617244e-04,2.816664842765215226e-04,1.076075357527850329e-04
5.150000000000000000e+02,1.066508469350635480e-04,2.252008101646385541e-04,1.705490613530535882e-04,2.705148452643024726e-04,1.064409116726672266e-04
5.160000000000000000e+02,1.105584116419811025e-04,2.194305380063266142e-04,1.819918276303456039e-04,2.772646402471323768e-04,1.074153416084078216e-04
5.170000000000000000e+02,1.125133847963422085e-04,2.223592157610809750e-04,1.693361181260844006e-04,2.664660592471834732e-04,9.769899643119472898e-05
5.180000000000000000e+02,9.804956087833271994e-05,2.128844142297303677e-04,1.694681193198377400e-04,2.706808275009242593e-04,1.008612398926134190e-04
5.190000000000000000e+02,9.805708676702273863e-05,2.163274606619136620e-04,1.763142058170963367e-04,2.556669017245161157e-04,1.117650753557075660e-04
5.200000000000000000e+02,1.072518838023395205e-04,2.098240923962269022e-04,1.695847880954781672e-04,2.590592545543835001e-04,1.014939502204104116e-04
5.210000000000000000e+02,1.103923564602649066e-04,2.119667056982299513e-04,1.702670131648043039e-04,2.363420172377672657e-04,1.023321166321311537e-04
5.220000000000000000e+02,1.184899623252189116e-04,2.133328005810009032e-04,1.757699204729679110e-04,2.163502196150801637e-04,1.007783258180072750e-04
5.230000000000000000e+02,1.185755186347003942e-04,2.067466512164495285e-04,1.808179610166549267e-04,2.278063343391645290e-04,1.046125910717510266e-04
5.240000000000000000e+02,1.183194161207268280e-04,1.966749154950209189e-04,1.787430652449017998e-04,2.228584291138480111e-04,1.059355480569346142e-04
5.250000000000000000e+02,1.196604066435735803e-04,1.873595450204712520e-04,1.875718952387694927e-04,2.371298444346914280e-04,1.084084568773180379e-04
5.260000000000000000e+02,1.109137944284022126e-04,1.971369009926560167e-04,1.947591604102294482e-04,2.288426927923303822e-04,8.392264873879895504e-05
5.270000000000000000e+02,1.167842945684061107e-04,2.097999877107570299e-04,1.769062572235524655e-04,2.408942782117229342e-04,8.838377550934861659e-05
5.280000000000000000e+02,1.122103298075716182e-04,2.123346093206857077e-04,1.813302000442940098e-04,2.297713431472780954e-04,9.337272188003620244e-05
5.290000000000000000e+02,9.869528781336622814e-05,2.131894628478736564e-04,1.820573214472709367e-04,2.421803333865213403e-04,9.135589505449015491e-05
5.300000000000000000e+02,9.390921860685796929e-05,2.231454936042487347e-04,1.854621695078773058e-04,2.436206737538304523e-04,9.055302483629290577e-05
5.310000000000000000e+02,9.474095009420757663e-05,2.224087655084971971e-04,1.824004447569249621e-04,2.575294701989694346e-04,9.301320392007816906e-05
5.320000000000000000e+02,9.434280339815082073e-05,2.358051895656743113e-04,1.758627141924540283e-04,2.470037075106290558e-04,8.795688954710279006e-05
5.330000000000000000e+02,1.009985501853050138e-04,2.358484935048865694e-04,1.819400430264073165e-04,2.324916750990890790e-04,8.577145545662911985e-05
5.340000000000000000e+02,1.102152300044290101e-04,2.538907539749724052e-04,1.725081673498163326e-04,2.320786284858433746e-04,9.024477105257222576e-05
5.350000000000000000e+02,9.308084931569649001e-05,2.726904027668952679e-04,1.818921142344720465e-04,2.318688128103429946e-04,8.866335724655449724e-05
5.360000000000000000e+02,9.330462115497706321e-05,2.415770606158940126e-04,1.808825565686733583e-04,2.312841940552701203e-04,9.268254543426390768e-05
5.370000000000000000e+02,9.490245965970700581e-05,2.332614824145373689e-04,1.806326547346692735e-04,2.199547212670127649e-04,9.330969905907426920e-05
5.380000000000000000e+02,8.933199999683338888e-05,2.287676657177772910e-04,1.892317678535704317e-04,2.207013866247775624e-04,9.565725780880107720e-05
5.390000000000000000e+02,9.774812335594518231e-05,2.184808967821139092e-04,1.793299978615214840e-04,2.187963644402213248e-04,9.113795406068270211e-05
5.400000000000000000e+02,9.525254954945161501e-05,2.215000432604918856e-04,1.869967895650193057e-04,2.168610347086374901e-04,9.111839000730537208e-05
5.410000000000000000e+02,9.460404124639332224e-05,2.422452667519836567e-04,1.905894861511381322e-04,2.215081637254590063e-04,9.239328730381579646e-05
5.420000000000000000e+02,9.567722145242818499e-05,2.330099961286302701e-04,1.844191948113804713e-04,2.089988893920757818e-04,9.761864096968775328e-05
5.430000000000000000e+02,1.033247538547721334e-04,2.419496546895993916e-04,1.797301429681263940e-04,2.067739544102664695e-04,1.024005169033559426e-04
5.440000000000000000e+02,1.187562683485632320e-04,2.437061701975329342e-04,1.870126041410014039e-04,2.056425015997120909e-04,9.734551866003027243e-05
5.450000000000000000e+02,1.036147873275661269e-04,2.345488023257624732e-04,1.857090302059827280e-04,2.027970837833459328e-04,9.788684955258641907e-05
5.460000000000000000e+02,9.629633735264153671e-05,2.416094184076733598e-04,1.918754925612775608e-04,2.068119985593197541e-04,9.623275620995741519e-05
5.470000000000000000e+02,1.028855654563454181e-04,2.511279609033190141e-04,1.891324887207668226e-04,2.038717724112126817e-04,9.563218409824880695e-05
5.480000000000000000e+02,9.618249770892983719e-05,2.472741805313871666e-04,1.926485593312099454e-04,2.070754114590345196e-04,9.454224245519782244e-05
5.490000000000000000e+02,1.015532025021581575e-04,2.566254563289849244e-04,1.848812975494551480e-04,2.005831698067561675e-04,8.677945638058126576e-05
5.500000000000000000e+02,1.013612496707505528e-04,2.718162885466668399e-04,1.900633979333710144e-04,1.976756183494909891e-04,8.956443887608855903e-05
5.510000000000000000e+02,9.123666573562783100e-05,2.767913057155624301e-04,1.805751106517261562e-04,2.203932979598643982e-04,8.896904679556172368e-05
5.520000000000000000e+02,9.555341646272363931e-05,2.872548441584799050e-04,1.867924287292099805e-04,2.157335614177968708e-04,8.827879907213898036e-05
5.530000000000000000e+02,9.750575317624132765e-05,2.719765266383511459e-04,1.984370979523086831e-04,2.121723535800645877e-04,9.548815644577768325e-05
5.540000000000000000e+02,9.837893141317888279e-05,2.851178292954115179e-04,1.961205459750647861e-04,2.148217019499742975e-04,9.389057437414471963e-05
5.550000000000000000e+02,9.916528906928068210e-05,2.862265725099844005e-04,1.963597307504949541e-04,1.957277390085554458e-04,9.536625650607977178e-05
5.560000000000000000e+02,1.059830985801202274e-04,2.928042057546154098e-04,2.059505857957555364e-04,2.115394131418923962e-04,9.893893091539318618e-05
5.570000000000000000e+02,9.346811794264109352e-05,3.001213340714237177e-04,2.040146442664481086e-04,2.083071829691585108e-04,9.058507725867581684e-05
5.580000000000000000e+02,9.754814415818824358e-05,3.089938145633963629e-04,2.098077090979533210e-04,2.037809216324237838e-04,9.805047440980541040e-05
5.590000000000000000e+02,1.039966287400551082e-04,3.166950968028769964e-04,2.228312044858515861e-04,2.099994282772632559e-04,1.009351340894859561e-04
5.600000000000000000e+02,9.552904259424455091e-05,3.202819661906053383e-04,2.079287675442742511e-04,2.061774609269928504e-04,1.039453225945008441e-04
5.610000000000000000e+02,9.932185737948628912e-05,2.841704391302046773e-04,2.040753415538665294e-04,2.000343793755465782e-04,9.493203048138720845e-05
5.620000000000000000e+02,9.994253807854569516e-05,2.615019547933528088e-04,2.032324725658174458e-04,2.012363928162175242e-04,9.676147802029078093e-05
5.630000000000000000e+02,1.045416245885055773e-04,2.564258500731275703e-04,1.963818704842079654e-04,2.034282576487411731e-04,9.388870110405012070e-05
5.640000000000000000e+02,9.845956682474898969e-05,2.607842433801632609e-04,2.147643187798697895e-04,2.086482054164395805e-04,1.054448831211418636e-04
5.650000000000000000e+02,9.527610668602637389e-05,2.662132786749316082e-04,2.215279628817734547e-04,2.095949245647377168e-04,9.354422222351832517e-05
5.660000000000000000e+02,9.724299063562646950e-05,2.698151253727187893e-04,2.086158163573381685e-04,2.153240734837913450e-04,9.573450623634460754e-05
5.670000000000000000e+02,1.027090064550373327e-04,2.640837879699375890e-04,2.056498904535741801e-04,2.183121371708285352e-04,1.008975805459888520e-04
5.680000000000000000e+02,9.911342821999902242e-05,2.753156249183374982e-04,2.032794984011543349e-04,2.218175746497852430e-04,9.637338043788634678e-05
5.690000000000000000e+02,9.582460500512368640e-05,2.845919058677148783e-04,2.101027463052851374e-04,2.277302495783395386e-04,1.050979974134280681e-04
5.700000000000000000e+02,9.846099752286452400e-05,3.001252282852640008e-04,1.947546755689533171e-04,2.300813047717564785e-04,1.005399383536831337e-04
5.710000000000000000e+02,9.805290549946832357e-05,2.998891755575661122e-04,2.071674555771396697e-04,2.433268613296624139e-04,1.009101159272773884e-04
5.720000000000000000e+02,1.115759636985957926e-04,2.981946525814072047e-04,1.925532901514426243e-04,2.298321932577840343e-04,9.631766209305947513e-05
5.730000000000000000e+02,1.060195023249166368e-04,2.939182760218761459e-04,1.953554837430537816e-04,2.557948457247993801e-04,9.609641348129471794e-05
5.740000000000000000e+02,1.135164987227099687e-04,3.007490542180635273e-04,1.933958476617592126e-04,2.335329471058189554e-04,9.597932069960180002e-05
5.750000000000000000e+02,1.144177360657971931e-04,3.100814171307364475e-04,1.762227015791317797e-04,2.414052732080396169e-04,9.932551314228987849e-05
5.760000000000000000e+02,1.063408957707734359e-04,3.031596617757426060e-04,1.774515629806572292e-04,2.330633465557063744e-04,9.683959011808074280e-05
5.770000000000000000e+02,1.127981739365013780e-04,3.126776446874535154e-04,1.844109150871409142e-04,2.228980811466163559e-04,9.981412008286394411e-05
5.780000000000000000e+02,1.045231212699615497e-04,3.094070573265161883e-04,1.798320977126621756e-04,2.184322891386480947e-04,9.696710020334897706e-05
5.790000000000000000e+02,1.055172186564812264e-04,2.981857433490553433e-04,1.687132317080841659e-04,2.194082066908631390e-04,8.934818657357901373e-05
5.800000000000000000e+02,1.076156687023210878e-04,3.094745962842759823e-04,1.600939801021938891e-04,2.231416281314180239e-04,9.268638424009267851e-05
5.810000000000000000e+02,1.070137425018824473e-04,2.841248881495506140e-04,1.500394518377801134e-04,2.322692076196508637e-04,8.821269802394837711e-05
5.820000000000000000e+02,1.051507537597196063e-04,2.979184837084147830e-04,1.574545512658120927e-04,2.343225718260955048e-04,8.987494201062595778e-05
5.830000000000000000e+02,1.103214137817554175e-04,3.026444651521575935e-04,1.542459396376427705e-04,2.366648438889562556e-04,9.753647599020087711e-05
5.840000000000000000e+02,1.184921846842934556e-04,3.079863152410933225e-04,1.584258208151556602e-04,2.471841790286921636e-04,9.648771579351400618e-05
5.850000000000000000e+02,1.080658575919324349e-04,2.865334192803103974e-04,1.626492984488914217e-04,2.325936896568903123e-04,8.615917762389013745e-05
5.860000000000000000e+02,1.076026324918766264e-04,2.933309820729590456e-04,1.655931890440776044e-04,2.363458283773933744e-04,8.139332596190929081e-05
5.870000000000000000e+02,1.098889805193348224e-04,2.962183741865853648e-04,1.733631066612728588e-04,2.453060840303944445e-04,8.565818040240369413e-05
5.880000000000000000e+02,1.094753044621477045e-04,2.943328210081030960e-04,1.611691601810516516e-04,2.539785352178025590e-04,8.285749523206931144e-05
5.890000000000000000e+02,1.050588548128228439e-04,2.776977223480914247e-04,1.729641377467006080e-04,2.497545041263427024e-04,9.516704168477385650e-05
5.900000000000000000e+02,1.088066311878410630e-04,2.684015638544368088e-04,1.669255623913956654e-04,2.438913692250910259e-04,8.370543848845724000e-05
5.910000000000000000e+02,1.091259352119511306e-04,2.588446929726595513e-04,1.677911694835110268e-04,2.706423738991770023e-04,8.141515685800015945e-05
5.920000000000000000e+02,1.021228058217804602e-04,2.574732919142785903e-04,1.616158666628564333e-04,2.459364663838226051e-04,8.522936896460109324e-05
5.930000000000000000e+02,9.330031276966188614e-05,2.571689617650863013e-04,1.687730230779393992e-04,2.414651165604242422e-04,7.909050169352394022e-05
5.940000000000000000e+02,9.896103044626514134e-05,2.611239077570104428e-04,1.687336654542237468e-04,2.378955031122620412e-04,7.505362788218228332e-05
5.950000000000000000e+02,9.166392128934219841e-05,2.741520671929453812e-04,1.662568816006571026e-04,2.389982493533615582e-04,7.666959283092467103e-05
5.960000000000000000e+02,9.709572712102154668e-05,2.742124744316010165e-04,1.645692400924492205e-04,2.276600578033916022e-04,7.704035274969101010e-05
5.970000000000000000e+02,1.041760567899174816e-04,2.714081338379692454e-04,1.739413690574620475e-04,2.185593068158020458e-04,8.610450548562909034e-05
5.980000000000000000e+02,9.161878014229962730e-05,2.807122518844185066e-04,1.882567171276328111e-04,2.155739360174546704e-04,8.306239404254345260e-05
5.990000000000000000e+02,9.836341879465582139e-05,2.748359789976895229e-04,1.829352939595185745e-04,2.223208838905144091e-04,8.304251320534472569e-05
6.000000000000000000e+02,1.029663998403096414e-04,2.780005298909093980e-04,1.867020239575412077e-04,2.288886486261354491e-04,7.221412018576511826e-05
6.010000000000000000e+02,9.702628805152713198e-05,2.741536215319362313e-04,2.001390691348525763e-04,2.232218433071420094e-04,7.438131705383987935e-05
6.020000000000000000e+02,1.012020631235843737e-04,2.907404457914708473e-04,2.120266534890724586e-04,2.269874850969744173e-04,8.344591612075014098e-05
6.030000000000000000e+02,1.035480152311585300e-04,3.049612509090637857e-04,1.963804799984814053e-04,2.310015822152289289e-04,7.694987619522031252e-05
6.040000000000000000e+02,9.902316914145448123e-05,3.158599296867459216e-04,1.943680393926561223e-04,2.333695097253007944e-04,8.622655729828565541e-05
6.050000000000000000e+02,1.028368872406648649e-04,2.995980592698233025e-04,2.050030342816144824e-04,2.308443022167594449e-04,8.201581196665141960e-05
6.060000000000000000e+02,1.067322577414930862e-04,2.969938305584784999e-04,2.042083372700842503e-04,2.502507620005811617e-04,8.808804669202530135e-05
6.070000000000000000e+02,1.030135421447031518e-04,3.139085481910219855e-04,2.139960714362398875e-04,2.607685858013741864e-04,8.681471993277067867e-05
6.080000000000000000e+02,1.013025869619488262e-04,3.104843676879909253e-04,1.973345664378900466e-04,2.400583964394797931e-04,8.800998693281325558e-05
6.090000000000000000e+02,1.105691065743652501e-04,3.142436539943505025e-04,2.019638962996728182e-04,2.476645374935859678e-04,8.994448374366470489e-05
6.100000000000000000e+02,1.103980635794865606e-04,3.149970514138011879e-04,2.040219783937535780e-04,2.565870124242586314e-04,8.711092796420683015e-05
6.110000000000000000e+02,1.296304027563754957e-04,3.187008088230136593e-04,1.981735954946772793e-04,2.692654609049993653e-04,8.760057490198036589e-05
6.120000000000000000e+02,1.171546559737279836e-04,3.173021352008698059e-04,1.922738272339685750e-04,2.651255253246498356e-04,8.443893597243068427e-05
6.130000000000000000e+02,1.235697702837157408e-04,3.055029388454588712e-04,1.973454106913852257e-04,2.692862671311857525e-04,7.995388449055784719e-05
6.140000000000000000e+02,1.290424580189242221e-04,2.800427879209310689e-04,1.941421560699430060e-04,2.782528028879571735e-04,8.272018577593076571e-05
6.150000000000000000e+02,1.233360118642057301e-04,2.681679415704740777e-04,2.052196932230687665e-04,2.771188178614103492e-04,7.610682437497739983e-05
6.160000000000000000e+02,1.297337617184313174e-04,2.528194710558206992e-04,2.017474676005992507e-04,2.647213299837858358e-04,7.110767158924335973e-05
6.170000000000000000e+02,1.323260696106665080e-04,2.376550901845853048e-04,2.064290839280946699e-04,2.545860809822775295e-04,7.694403079050449179e-05
6.180000000000000000e+02,1.267278134232663334e-04,2.431709089347755537e-04,2.002056852646871832e-04,2.489761944829416151e-04,7.786867363912541862e-05
6.190000000000000000e+02,1.258152110692467573e-04,2.434056767002257260e-04,1.945016198600102442e-04,2.535879585500167011e-04,7.096440197151832052e-05
6.200000000000000000e+02,1.252046594907296750e-04,2.677610852340750469e-04,1.878207529967257372e-04,2.594838858084314026e-04,7.832058298717914369e-05
6.210000000000000000e+02,1.248510766743704536e-04,2.470135854034660738e-04,1.926603924553571545e-04,2.617736893679722954e-04,7.877533856359697495e-05
6.220000000000000000e+02,1.241185781218900885e-04,2.446647525681244772e-04,1.868190804309444175e-04,2.649034937513006227e-04,7.581628971931042571e-05
6.230000000000000000e+02,1.196227096407209700e-04,2.413503795505311800e-04,1.963405500560178041e-04,2.674952495065330282e-04,7.778097242383541499e-05
6.240000000000000000e+02,1.219256198318197093e-04,2.222552599285831931e-04,1.887541468582609738e-04,2.729486359783761529e-04,8.794026206526694978e-05
6.250000000000000000e+02,1.338466945343119718e-04,2.100830746865067766e-04,1.921575108274620192e-04,2.526683633974347032e-04,7.632050037731374914e-05
6.260000000000000000e+02,1.434752982930609377e-04,2.267247245895109842e-04,1.836237019272601856e-04,2.490813634836719359e-04,7.755455928060150939e-05
6.270000000000000000e+02,1.414694243163650000e-04,2.180527531508991146e-04,1.932483635808113220e-04,2.441910372299460619e-04,8.539785733541194190e-05
6.280000000000000000e+02,1.414459283030078396e-04,2.046660393816290835e-04,1.948073771363967310e-04,2.590290124849792264e-04,8.255061680095820975e-05
6.290000000000000000e+02,1.393990316268522989e-04,2.022312450193908262e-04,1.842926081891960166e-04,2.532831288580839058e-04,8.291619989508891564e-05
6.300000000000000000e+02,1.388011416800782882e-04,2.023567181407281979e-04,1.847526438564228712e-04,2.573795908702436463e-04,8.874869068165036623e-05
6.310000000000000000e+02,1.372260768445210388e-04,2.020737150659757120e-04,1.870666411382115868e-04,2.574189596588061235e-04,8.239549260635747885e-05
6.320000000000000000e+02,1.385537990442609058e-04,2.005099136072052701e-04,1.911255737260253440e-04,2.847307943658616836e-04,8.442242538886368663e-05
6.330000000000000000e+02,1.235606277840695100e-04,2.083290788368330482e-04,1.859267145578602509e-04,2.532743634305889557e-04,8.941249054361666282e-05
6.340000000000000000e+02,1.230090356471036372e-04,2.113955936441369587e-04,1.935985251991789724e-04,2.566692466153819296e-04,8.583155175778678370e-05
6.350000000000000000e+02,1.174654364101135329e-04,2.144521824588574432e-04,2.004570411919814887e-04,2.448086670162608058e-04,8.394818409529491987e-05
6.360000000000000000e+02,1.105773146043986799e-04,2.199056673892751945e-04,1.984271102783985441e-04,2.615321186177910207e-04,7.978510305117758605e-05
6.370000000000000000e+02,1.182773054354546716e-04,2.268999641441560300e-04,1.938066518855086073e-04,2.533981058231438155e-04,7.761238469350395519e-05
6.380000000000000000e+02,1.163322141781719665e-04,2.314554525000289686e-04,2.013465088628318966e-04,2.480442502664770288e-04,7.937414344338922234e-05
6.390000000000000000e+02,1.152830184614206388e-04,2.286006759920633513e-04,2.100841477353787567e-04,2.510182574705366321e-04,8.743307493541685460e-05
6.400000000000000000e+02,1.114916071285332322e-04,2.362583910643367702e-04,1.966913812583293009e-04,2.608751028245759329e-04,8.993720861472098704e-05
6.410000000000000000e+02,1.094150431424356640e-04,2.521965268106329816e-04,2.026597315503142482e-04,2.722271716534274688e-04,9.603754668419117735e-05
6.420000000000000000e+02,1.048156563888680282e-04,2.479020031493917031e-04,1.988531945988913918e-04,2.652084869069204487e-04,8.508027178544264046e-05
6.430000000000000000e+02,1.174899271998430805e-04,2.406797206941924117e-04,2.050050254961410801e-04,2.713181959186350412e-04,8.664930245516622165e-05
6.440000000000000000e+02,9.488807629109974329e-05,2.406521182991561147e-04,2.149890771895313080e-04,2.792966106289762607e-04,8.438171859503906802e-05
6.450000000000000000e+02,8.080631101547997019e-05,2.386988085274488469e-04,1.903876278883664952e-04,2.739426917752751933e-04,8.796786450937510438e-05
6.460000000000000000e+02,8.753109433423666985e-05,2.302271372131015070e-04,1.975857023677196622e-04,2.903949374449821264e-04,8.722104859770762886e-05
6.470000000000000000e+02,9.759560156918922758e-05,2.367850883070454771e-04,1.974596651126425684e-04,2.685336790355652425e-04,8.781527599599492362e-05
6.480000000000000000e+02,9.368164290635139224e-05,2.505130255030518782e-04,2.031348402629085115e-04,2.720655747197042729e-04,8.557402291176074982e-05
6.490000000000000000e+02,9.871264346272834445e-05,2.616328930900024829e-04,2.107081431051982534e-04,2.534312810614780531e-04,8.802759063619713942e-05
6.500000000000000000e+02,1.066769133599709818e-04,2.650166048139279695e-04,2.101857147981389673e-04,2.671670754895716371e-04,9.098301392718166625e-05
6.510000000000000000e+02,1.073432121245776472e-04,2.624777044789583513e-04,1.953474149858358544e-04,2.575768630334041021e-04,7.916015447284596718e-05
6.520000000000000000e+02,1.064266535050206741e-04,2.490373164122372529e-04,2.001383524599109620e-04,2.596662962104367978e-04,8.138109678446081574e-05
6.530000000000000000e+02,9.775617927298974053e-05,2.597720765782352004e-04,1.976287466860515707e-04,2.577486613636326140e-04,8.227684905126597670e-05
6.540000000000000000e+02,9.703041093145348128e-05,2.604496225793173636e-04,1.935986890886365330e-04,2.648042287627383473e-04,8.024204840173521092e-05
6.550000000000000000e+02,1.004622784807063240e-04,2.606295593536867017e-04,2.149854620204783018e-04,2.705321594902443394e-04,8.360786574768130919e-05
6.560000000000000000e+02,1.050329256351290041e-04,2.541611812022503969e-04,2.173079195941785002e-04,2.711544545588306931e-04,8.747866514136060090e-05
6.570000000000000000e+02,1.055207236881905430e-04,2.458737977267810848e-04,2.172577505672457221e-04,2.635682212867029861e-04,8.800762946548079668e-05
6.580000000000000000e+02,9.321630806380376555e-05,2.457211533702929884e-04,2.117132546742839239e-04,2.601410039952956055e-04,8.873970825473698198e-05
6.590000000000000000e+02,9.512413746071146647e-05,2.429767213155686889e-04,2.190460323638898643e-04,2.666680082085148840e-04,8.943009104656063357e-05
6.600000000000000000e+02,9.754882164969558289e-05,2.444945457082958740e-04,2.139363902021740316e-04,2.525202933144621298e-04,9.395665317846191300e-05
6.610000000000000000e+02,9.571196625790534540e-05,2.548719938811894181e-04,2.143130271871074299e-04,2.571473183399231033e-04,8.822878665804001486e-05
6.620000000000000000e+02,9.831850180552770269e-05,2.479411050068103251e-04,2.083071406883130194e-04,2.598891096532440770e-04,9.212389737733861494e-05
6.630000000000000000e+02,1.000684925800410241e-04,2.581366071328083933e-04,2.171566966482352257e-04,2.616155642166662076e-04,8.999323357228306008e-05
6.640000000000000000e+02,1.000253766639813691e-04,2.685151745729363881e-04,2.149295375799553653e-04,2.545062478029880282e-04,8.595825581847460484e-05
6.650000000000000000e+02,9.574862604055933701e-05,2.774131605233209896e-04,2.237020705347925187e-04,2.566516841865373877e-04,8.512988495135154210e-05
6.660000000000000000e+02,9.736462707921056392e-05,2.802082308461795179e-04,2.174966431843783354e-04,2.677626133269495057e-04,8.474099571242899032e-05
6.670000000000000000e+02,9.804832914173111647e-05,2.834749370229650012e-04,2.165327166954167382e-04,2.604633474443396324e-04,8.600684932014157624e-05
6.680000000000000000e+02,1.039689047996894544e-04,2.921017638582990017e-04,2.183328608276191574e-04,2.687452311769256141e-04,7.946277922232791724e-05
6.690000000000000000e+02,9.863055670367160133e-05,3.048531512511720720e-04,2.307226973808917947e-04,2.718311872023093656e-04,8.470933974813465994e-05
6.700000000000000000e+02,9.281219086854086697e-05,3.258816036217915268e-04,2.286897695417122733e-04,2.825548870408756130e-04,7.655826211705463180e-05
6.710000000000000000e+02,9.402212508868856844e-05,3.249172284208734496e-04,2.345819384041991640e-04,2.775305349250745124e-04,8.332856558512791167e-05
6.720000000000000000e+02,8.962663522349423317e-05,3.169791773396379853e-04,2.207975874354284329e-04,2.701355647032332996e-04,8.483604233922026339e-05
6.730000000000000000e+02,9.501921045951267075e-05,2.877478192695459569e-04,2.377367032676547254e-04,2.698317910606595760e-04,8.111469799199078068e-05
6.740000000000000000e+02,7.608891293586772520e-05,2.940351308835520427e-04,2.379290767134945028e-04,2.833231875665198629e-04,8.496815176173289075e-05
6.750000000000000000e+02,7.126870977058885614e-05,2.929922510438442984e-04,2.366170219212371251e-04,2.662313771927271588e-04,8.630205665927093150e-05
6.760000000000000000e+02,8.285656193918189416e-05,2.909266061216220223e-04,2.313329814260800532e-04,2.628808064415455448e-04,8.671767811330166609e-05
6.770000000000000000e+02,7.845489390700954857e-05,2.886210106196607228e-04,2.502850516244992107e-04,2.894441004636094661e-04,9.251721376235533256e-05
6.780000000000000000e+02,7.516831367282428289e-05,2.900782030818005452e-04,2.449079937792975059e-04,2.572102205908866068e-04,8.467868891426366673e-05
6.790000000000000000e+02,8.060651622443515407e-05,2.891264449345065657e-04,2.487883661530521096e-04,2.610058300334117121e-04,8.405486560170150057e-05
6.800000000000000000e+02,8.180326497952972176e-05,2.853795387494084679e-04,2.416193506993291606e-04,2.528214569003095491e-04,8.521287529161813978e-05
6.810000000000000000e+02,8.713464217868782669e-05,2.791352865775253989e-04,2.402626013155995111e-04,2.578645659632172737e-04,8.483771597678213539e-05
6.820000000000000000e+02,9.162833227127631375e-05,2.930744699370935180e-04,2.389549427627146727e-04,2.618300063244038967e-04,8.675328182172759028e-05
6.830000000000000000e+02,9.093291203399189726e-05,2.829774624885095236e-04,2.429811983509777562e-04,2.553191167777857373e-04,8.960380320366390094e-05
6.840000000000000000e+02,8.131647322129342825e-05,2.996038121840793877e-04,2.407484614743715667e-04,2.444983699912972597e-04,8.987797436321720568e-05
6.850000000000000000e+02,8.698089254943752735e-05,2.888587073908155389e-04,2.426555597260238173e-04,2.495168614844445187e-04,9.266382879813406248e-05
6.860000000000000000e+02,8.151051229154937516e-05,2.852283504279906623e-04,2.460118978536707246e-04,2.578812310053413270e-04,8.454983262773385633e-05
6.870000000000000000e+02,8.691242460601156239e-05,2.902622770097895710e-04,2.575750805776655383e-04,2.562470187696952451e-04,9.033479909126285179e-05
6.880000000000000000e+02,9.319778298400027694e-05,3.041649804632617915e-04,2.445790253329249708e-04,2.555114133089286810e-04,8.551590435612599350e-05
6.890000000000000000e+02,9.233221679183500896e-05,3.014548243310821718e-04,2.539326679029674239e-04,2.603895736499328706e-04,8.231383026491290167e-05
6.900000000000000000e+02,9.164924998761314612e-05,3.069684436275421646e-04,2.563642208889271856e-04,2.445290266845923099e-04,8.667833619480092011e-05
6.910000000000000000e+02,9.314251832370779027e-05,3.033663561806676512e-04,2.836623254421910545e-04,2.432096173046183196e-04,9.093766406820247283e-05
6.920000000000000000e+02,1.037886956033462482e-04,3.044748542392339274e-04,2.634236338031614721e-04,2.419973486782467376e-04,9.592244768952262746e-05
6.930000000000000000e+02,9.281465424693102761e-05,3.154782427587932148e-04,2.691334560508407137e-04,2.474317610718923532e-04,9.075341246478352275e-05
6.940000000000000000e+02,1.062824629208813931e-04,3.164513978686223084e-04,2.711606278902323197e-04,2.374403052418649906e-04,8.981134266095036622e-05
6.950000000000000000e+02,1.010512168365673702e-04,3.240358390536046684e-04,2.621026706326468059e-04,2.449477540841238365e-04,8.776698622192657950e-05
6.960000000000000000e+02,9.896425757793814171e-05,3.146281923250837664e-04,2.632001419203833237e-04,2.589598382582991576e-04,9.377707175262095518e-05
6.970000000000000000e+02,1.006432917172173092e-04,3.108142382951539773e-04,2.566575849990426761e-04,2.520221474415773599e-04,8.937486720861365086e-05
6.980000000000000000e+02,9.832263686782027889e-05,2.934458164779440992e-04,2.597627746063757570e-04,2.623774003381873499e-04,9.065998577539868819e-05
6.990000000000000000e+02,1.043577404913342832e-04,2.879452449982000672e-04,2.477040350375991906e-04,2.534531597719880125e-04,1.013927539300629732e-04
7.000000000000000000e+02,9.740391172841089684e-05,2.724782437447670347e-04,2.426448942610681669e-04,2.725516981282316564e-04,8.505021582827509974e-05
7.010000000000000000e+02,1.012332430326834398e-04,2.702011592288222630e-04,2.331137577441522168e-04,2.611178084206411398e-04,8.510176499076926859e-05
7.020000000000000000e+02,1.109778340295797250e-04,2.718065434098582145e-04,2.326391848771480753e-04,2.546945373393949552e-04,8.658181318021984652e-05
7.030000000000000000e+02,1.197987543636314101e-04,2.769264319495423621e-04,2.411123601199216537e-04,2.464424674992748976e-04,7.789746074882142324e-05
7.040000000000000000e+02,1.168896894130355690e-04,2.713342926387030118e-04,2.518934858776189500e-04,2.482221452471122802e-04,8.284758914312018163e-05
7.050000000000000000e+02,1.171726782309701065e-04,2.698000257091992538e-04,2.495302817360212089e-04,2.476232777851583577e-04,9.308151107123574519e-05
7.060000000000000000e+02,1.210615635394152179e-04,2.763060294831420904e-04,2.370020930180238850e-04,2.373320213323593109e-04,8.559761028581469589e-05
7.070000000000000000e+02,1.275030936713772434e-04,2.908352730566221567e-04,2.387540427101209062e-04,2.447280172032106904e-04,8.718227319204352455e-05
7.080000000000000000e+02,1.368804981555227229e-04,2.919885500699548331e-04,2.489987428313522599e-04,2.460348016077862354e-04,8.322807930549736000e-05
7.090000000000000000e+02,1.383114040048871729e-04,2.969424608973980639e-04,2.674321657308853517e-04,2.631983934118231616e-04,8.462041642498530081e-05
7.100000000000000000e+02,1.312583590180604887e-04,3.065680656008096250e-04,2.686217359099130064e-04,2.529997027823638334e-04,8.913002119903534748e-05
7.110000000000000000e+02,1.457379916496304162e-04,3.124187763042796107e-04,2.572369658201401066e-04,2.544480809176796754e-04,8.432816765902018119e-05
7.120000000000000000e+02,1.293466591313352509e-04,3.076470799976416259e-04,2.664561159513301192e-04,2.561397233763473835e-04,8.435523138994316383e-05
7.130000000000000000e+02,1.185861003624166798e-04,3.017794628821235392e-04,2.668147994703273795e-04,2.586762037534162673e-04,8.043419172487631386e-05
7.140000000000000000e+02,1.157387156038858222e-04,3.000083922420904159e-04,2.772631870726627312e-04,2.472686237887655736e-04,8.596365807556072269e-05
7.150000000000000000e+02,1.159210304202407116e-04,2.914502360925608215e-04,2.700674474566122640e-04,2.520047609776421282e-04,8.613173117677508372e-05
7.160000000000000000e+02,1.028788235857280853e-04,2.908008137155748685e-04,2.509037549238701814e-04,2.500912424087120556e-04,8.489790972177058137e-05
7.170000000000000000e+02,9.069923894144960030e-05,2.851996921287014430e-04,2.567793154174546899e-04,2.549483870343260961e-04,8.671647709412866334e-05
7.180000000000000000e+02,8.808497528522973852e-05,2.819114683580981051e-04,2.645973260068101851e-04,2.532950605710349024e-04,9.346786669395257263e-05
7.190000000000000000e+02,9.029753349365510218e-05,2.852933663579637624e-04,2.552563784964378968e-04,2.421966699226452135e-04,9.269575352754966246e-05
7.200000000000000000e+02,1.010125599276712194e-04,2.897887332224957646e-04,2.773404585756367169e-04,2.465304020961012199e-04,9.575357504043591206e-05
7.210000000000000000e+02,9.880661011929525728e-05,2.941810824678148251e-04,2.306528527005191620e-04,2.467373390752092277e-04,9.461403887534025614e-05
7.220000000000000000e+02,1.006142640858076476e-04,2.890145445393343948e-04,2.266040670011459923e-04,2.567000480039327570e-04,8.597964723766615691e-05
7.230000000000000000e+02,9.940854768952789300e-05,2.884209559583794658e-04,2.260760489448676580e-04,2.523232914006801053e-04,1.015610797140409360e-04
7.240000000000000000e+02,1.028768491908582661e-04,2.960430696459237510e-04,2.292348543102562530e-04,2.565032895540664271e-04,8.962126161893291254e-05
7.250000000000000000e+02,1.012856431465980478e-04,2.975476769454532544e-04,2.133082602649993831e-04,2.669449819128200119e-04,9.424807745439522932e-05
7.260000000000000000e+02,9.084108293833104142e-05,3.071274420194392007e-04,2.090948002370085490e-04,2.586752679830661705e-04,1.003386081124268969e-04
7.270000000000000000e+02,9.302881655037786857e-05,3.024787413299367955e-04,1.977035629951995332e-04,2.595530940888712834e-04,9.088024745207423649e-05
7.280000000000000000e+02,9.562402469798225724e-05,3.108741772572809481e-04,1.962573593619065804e-04,2.582435513244218939e-04,9.333790014620646502e-05
7.290000000000000000e+02,9.702685267487520804e-05,3.035208827338875537e-04,1.816593564115676074e-04,2.666745545197857226e-04,9.211751742776996821e-05
7.300000000000000000e+02,9.444331863472932298e-05,2.946611879720562044e-04,1.889576005877913190e-04,2.731532138253722763e-04,9.210406247350810816e-05
7.310000000000000000e+02,9.469181714949481687e-05,2.935510541450803146e-04,1.953016978788468805e-04,2.704506532530404073e-04,9.125901607121011949e-05
7.320000000000000000e+02,9.673138806831627079e-05,2.888940482016488787e-04,1.867617116981801217e-04,2.810651065950908745e-04,9.576122938392828132e-05
7.330000000000000000e+02,9.741263171403335974e-05,3.021981086411829054e-04,1.952060723661164232e-04,2.480577530242777939e-04,8.975490971074862045e-05
7.340000000000000000e+02,9.378869148679580547e-05,2.918949751404831261e-04,1.937021088783685840e-04,2.549749776089571540e-04,8.675798441259985339e-05
7.350000000000000000e+02,1.046249036582569403e-04,2.719053786771619130e-04,1.924406011167834052e-04,2.549193183692954889e-04,8.552707296816119964e-05
7.360000000000000000e+02,1.010315346455792351e-04,2.765645150548667885e-04,1.769210918634023244e-04,2.620577534316881341e-04,8.352785385357108794e-05
7.370000000000000000e+02,1.058393157888914970e-04,2.849863347971215433e-04,1.651132433088120521e-04,2.539695417926868259e-04,8.000074490488451318e-05
7.380000000000000000e+02,1.105233862522814192e-04,3.006708129400514906e-04,1.701106898329696193e-04,2.471872695755106264e-04,7.811503252330709302e-05
7.390000000000000000e+02,1.010575164367422119e-04,2.990902039884391073e-04,1.727575899982403129e-04,2.644656284703783555e-04,8.121373933389630650e-05
7.400000000000000000e+02,9.508927578893988652e-05,2.992152291078076232e-04,1.721312208134984090e-04,2.576720042488656048e-04,8.111437094260320890e-05
7.410000000000000000e+02,9.856153457588057165e-05,2.869102654449173784e-04,1.764522008282920496e-04,2.530695705050822752e-04,8.621594250246555902e-05
7.420000000000000000e+02,9.769976479134800940e-05,3.038165035159634542e-04,1.776971022987572368e-04,2.559512152436882459e-04,8.708478376506789687e-05
7.430000000000000000e+02,1.092407269477346787e-04,3.031302075983122180e-04,1.770124031733599779e-04,2.567744726438281333e-04,8.254132266782843175e-05
7.440000000000000000e+02,1.100259133565151259e-04,2.907855863324426693e-04,1.761977196245156918e-04,2.798758069245677049e-04,8.609137298798419380e-05
7.450000000000000000e+02,1.019558684696164619e-04,3.014805896112138228e-04,1.692656795120317526e-04,2.848103273414004377e-04,9.164287077578769924e-05
7.460000000000000000e+02,1.081095784816188399e-04,2.934963848172378320e-04,1.828295312522598692e-04,2.691182485042853401e-04,9.413139251002178298e-05
7.470000000000000000e+02,9.502731025712307655e-05,2.816976838544427153e-04,1.832589641217463594e-04,2.731163776508171992e-04,9.754342904588764185e-05
7.480000000000000000e+02,1.021171533157616551e-04,2.686846871310377693e-04,1.732091109082345426e-04,2.793277486942136179e-04,9.827191657596490160e-05
7.490000000000000000e+02,1.047405501987119791e-04,2.720397121765971704e-04,1.733829400273334542e-04,2.823321345892804146e-04,9.752885945957245895e-05


==> figs/sim/train_loss_edge_07_mal_4_out_max_talwar_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.825658666222629734e+00,1.028898623544028013e+01,9.696346990585180237e+00,1.005874664652379380e+01,9.935023386298045267e+00
1.000000000000000000e+00,7.420841113529156985e+00,7.938943120659313735e+00,7.370699327176055249e+00,8.140024601881215460e+00,8.532691143375364717e+00
2.000000000000000000e+00,6.281629434796355049e+00,6.797410059682595929e+00,6.451952368247713565e+00,7.318912801548730584e+00,7.778004160276241308e+00
3.000000000000000000e+00,5.490975570532993899e+00,5.952072162160835234e+00,5.697375468420101896e+00,6.672044642465190023e+00,7.212603244485920939e+00
4.000000000000000000e+00,4.604976815626891096e+00,5.039647920672559067e+00,4.767690879040603846e+00,5.922093341666984756e+00,6.758147568837656216e+00
5.000000000000000000e+00,3.961507904661473844e+00,4.282606421454824286e+00,3.985713600629271713e+00,5.265326829614787485e+00,6.189102977174803399e+00
6.000000000000000000e+00,3.350106054348569007e+00,3.650796453948152553e+00,3.332218061757052041e+00,4.707408575763441405e+00,5.630633667167465717e+00
7.000000000000000000e+00,2.898803194745376732e+00,3.038369593404233626e+00,2.644990720990772815e+00,4.209444657193053274e+00,5.279957144398935043e+00
8.000000000000000000e+00,2.362043341262265450e+00,2.518583919109368185e+00,1.964511012264949397e+00,3.733549346358580046e+00,4.951444235728457599e+00
9.000000000000000000e+00,1.841807125481892182e+00,2.074764020651752361e+00,1.550810707121072607e+00,3.348511301536137630e+00,4.478655408331551513e+00
1.000000000000000000e+01,1.492050684274731420e+00,1.700191747193396274e+00,1.190536104135927920e+00,2.842235953400420012e+00,4.100115395396616513e+00
1.100000000000000000e+01,1.202118746416219963e+00,1.370804706156401931e+00,9.331318705483563347e-01,2.420710151816441780e+00,3.825283325537338186e+00
1.200000000000000000e+01,9.094664032747179494e-01,1.037234369565103176e+00,7.003400655596776492e-01,2.050453020993008302e+00,3.504840406884202952e+00
1.300000000000000000e+01,6.502538288102549524e-01,7.848017686546929772e-01,4.839117965298682655e-01,1.756922598456490014e+00,3.257497375476892110e+00
1.400000000000000000e+01,4.430922139480919508e-01,5.459854359143927471e-01,3.615228299300897730e-01,1.480587417015967855e+00,3.034648820614697762e+00
1.500000000000000000e+01,3.195890379475911924e-01,3.973989835127900161e-01,2.657595995824150181e-01,1.257852999444287079e+00,2.840784797299833020e+00
1.600000000000000000e+01,2.210694556503621788e-01,2.736230988943502140e-01,1.805199682813709572e-01,1.019445539805301504e+00,2.513248342695702853e+00
1.700000000000000000e+01,1.427751683144768968e-01,2.033604154317396606e-01,1.130252890124046061e-01,8.057300291590169250e-01,2.232852224675045072e+00
1.800000000000000000e+01,8.064965080637254147e-02,1.473302128634366159e-01,7.124948407809461592e-02,6.403964854551542629e-01,2.018309617550274382e+00
1.900000000000000000e+01,4.821208163201218255e-02,1.101151994665137135e-01,5.009688502120335230e-02,5.159759856945319578e-01,1.792417454382843278e+00
2.000000000000000000e+01,3.304017120934088503e-02,7.994918197155276296e-02,3.390896133039611460e-02,4.130710064740678034e-01,1.629766486051246410e+00
2.100000000000000000e+01,2.359278461076830258e-02,5.493848197131723232e-02,2.007585172391102013e-02,3.052890177162642660e-01,1.423424276993462190e+00
2.200000000000000000e+01,1.712972186679839748e-02,3.267155237700924975e-02,1.500966517963353564e-02,2.215370041728107475e-01,1.217178546074140444e+00
2.300000000000000000e+01,1.265187935699230160e-02,2.373003056782596598e-02,1.212986523470716005e-02,1.736931650382907977e-01,1.054712546087158476e+00
2.400000000000000000e+01,8.324217074483497569e-03,1.465571959303468841e-02,9.520444858430399115e-03,1.422102580349496881e-01,9.347381095264009065e-01
2.500000000000000000e+01,5.120091751818933723e-03,1.048071152287344265e-02,7.430246659301475987e-03,1.123442124328551950e-01,7.844270832141789773e-01
2.600000000000000000e+01,3.132138523337935077e-03,7.715695356550922313e-03,6.561908062423404964e-03,8.610188830535070448e-02,6.741853548042455735e-01
2.700000000000000000e+01,2.210541086788309073e-03,5.690288122075060073e-03,5.790147720535210318e-03,6.354601781546209693e-02,5.934276181213331558e-01
2.800000000000000000e+01,1.643398073159163530e-03,4.084023185606744377e-03,5.051756107393279294e-03,4.531952517366988342e-02,5.261175269643245667e-01
2.900000000000000000e+01,1.004049632514880663e-03,3.155865220670905913e-03,4.374740795579867836e-03,3.576636248142506247e-02,4.523649355362101554e-01
3.000000000000000000e+01,7.471862383877647673e-04,2.574445884247267280e-03,4.271475497662380327e-03,2.821542599640824989e-02,3.717374747189321482e-01
3.100000000000000000e+01,5.218668576614238219e-04,2.179838733733285849e-03,4.256658849153605040e-03,2.188192724762971775e-02,3.091490500086777615e-01
3.200000000000000000e+01,3.703490504473050393e-04,1.934506307386785195e-03,4.114663701375032012e-03,1.711701035045787300e-02,2.523723392660958131e-01
3.300000000000000000e+01,2.832912547030552730e-04,1.600586391944713860e-03,4.071238328885007363e-03,1.209568903416557983e-02,2.314398794778610435e-01
3.400000000000000000e+01,2.196244354549792277e-04,1.317645678339363080e-03,4.178311112018495699e-03,8.566546379645378906e-03,1.985088229125702153e-01
3.500000000000000000e+01,1.871086551432643574e-04,1.120062671563171186e-03,4.381448514536590011e-03,7.122176839583937991e-03,1.699081669972043462e-01
3.600000000000000000e+01,1.480545313384817874e-04,9.623715102764496265e-04,4.624601686358031927e-03,5.720184800680705450e-03,1.515820920891994827e-01
3.700000000000000000e+01,1.380927725112002236e-04,8.457459972401881743e-04,4.955310854264594056e-03,4.186956486471049566e-03,1.377657850971384379e-01
3.800000000000000000e+01,1.245704974832673173e-04,7.924500008088530834e-04,5.138680766362591079e-03,3.204528196420364239e-03,1.247480837951123744e-01
3.900000000000000000e+01,1.195145250723061991e-04,7.270490064976709021e-04,5.469532990529435423e-03,2.629881016235513513e-03,1.080492668790894450e-01
4.000000000000000000e+01,1.053977369028791244e-04,6.971917447949893543e-04,5.654537240164403400e-03,2.052484157645917406e-03,9.353041363708392009e-02
4.100000000000000000e+01,9.749030820416226817e-05,6.709190049355440166e-04,6.294676778287211505e-03,1.675558292100975954e-03,7.994729365666863874e-02
4.200000000000000000e+01,9.753556761882276049e-05,6.527298789101854126e-04,6.973288132435917497e-03,1.376858751701237615e-03,6.618802462484685289e-02
4.300000000000000000e+01,1.064812751345733943e-04,6.600182251008668288e-04,7.796826980911997218e-03,1.240014471047157230e-03,5.664227814924560622e-02
4.400000000000000000e+01,1.159723732372386351e-04,6.400678027392858738e-04,8.157714785002490032e-03,1.081872125050287181e-03,4.995631174570192012e-02
4.500000000000000000e+01,1.303363005753510606e-04,6.526517640713658253e-04,8.555752829352836208e-03,8.702658289257980684e-04,4.400973483605385983e-02
4.600000000000000000e+01,1.381090390535355539e-04,6.586691191279303581e-04,9.715611999855711112e-03,6.527448091532273011e-04,3.916604798346656757e-02
4.700000000000000000e+01,1.343026842236527685e-04,6.562113424236626358e-04,1.025810148962236212e-02,5.259900660721239518e-04,3.611222911415890025e-02
4.800000000000000000e+01,1.285068655118015712e-04,6.688750427753520356e-04,1.145656863464128428e-02,4.600145014281853406e-04,3.027988938474346359e-02
4.900000000000000000e+01,1.412719320385003030e-04,7.002762624948033476e-04,1.247906443362367668e-02,3.940900859796814260e-04,2.599587670683767282e-02
5.000000000000000000e+01,1.390756783149482700e-04,7.471913000707264274e-04,1.327480422851867736e-02,3.597751444769370366e-04,2.163853527820591705e-02
5.100000000000000000e+01,1.374320865780154222e-04,7.929219843708645854e-04,1.411848073461596798e-02,2.877661423591471035e-04,1.904662666087253431e-02
5.200000000000000000e+01,1.496074103601863214e-04,8.141228132280131646e-04,1.527841592078804656e-02,2.394790006375879798e-04,1.651724568445334107e-02
5.300000000000000000e+01,1.630604579063721360e-04,8.655273573153765554e-04,1.518102076428062830e-02,2.329130698056625093e-04,1.379498613513308047e-02
5.400000000000000000e+01,1.398244498047596096e-04,8.908538473998417473e-04,1.682274097666347501e-02,1.965245866650811024e-04,1.166231474232903853e-02
5.500000000000000000e+01,1.411907320434391266e-04,8.496698053250817395e-04,1.816153528322739241e-02,1.772982024011993119e-04,1.001977833604550394e-02
5.600000000000000000e+01,1.357758821327603727e-04,8.385914758486379128e-04,1.925960644866542282e-02,1.684682701957873618e-04,8.877402740521622704e-03
5.700000000000000000e+01,1.428139696694197269e-04,8.881502977978739111e-04,2.181012617495814432e-02,1.505294261857637039e-04,7.585188077440574439e-03
5.800000000000000000e+01,1.564755094288772241e-04,8.630620707380520784e-04,2.311977347072891043e-02,1.259747298256730375e-04,6.202675051894090963e-03
5.900000000000000000e+01,1.682026053607676985e-04,9.000278124845495498e-04,2.583783620393698133e-02,1.094928239369075129e-04,5.421490069038581439e-03
6.000000000000000000e+01,1.706758817360265468e-04,9.124278270279395642e-04,2.764833934686050654e-02,1.167652178022393628e-04,4.383494758315675810e-03
6.100000000000000000e+01,1.769459737230860696e-04,8.414215868681740318e-04,2.926938701524572917e-02,9.790331731773793678e-05,3.849563149782464500e-03
6.200000000000000000e+01,1.762923914733205422e-04,8.448712360560328705e-04,3.343252192816603685e-02,9.176268600641357409e-05,3.360066440593278969e-03
6.300000000000000000e+01,1.958756218274348981e-04,8.861711188068444045e-04,3.617025991250943928e-02,9.313247425069004493e-05,2.910647035651803272e-03
6.400000000000000000e+01,2.121981144465046043e-04,9.466778946223275426e-04,3.956031720219366221e-02,9.533613768331061777e-05,2.432002084044704304e-03
6.500000000000000000e+01,2.176173023371585913e-04,9.524702320684585999e-04,4.406066805238961770e-02,8.801582308071154159e-05,2.181054284258743259e-03
6.600000000000000000e+01,2.306702427301576819e-04,1.006344957627303138e-03,4.914762738576894385e-02,9.507102189343363818e-05,1.918527192306118678e-03
6.700000000000000000e+01,2.330848928038253831e-04,9.897762391629649770e-04,5.408683543689440931e-02,9.271360620066726455e-05,1.689916821049020079e-03
6.800000000000000000e+01,2.527773251498333096e-04,9.798807072854964773e-04,5.896250830075244753e-02,9.645872971064672896e-05,1.550726623787301861e-03
6.900000000000000000e+01,2.551750631919480483e-04,1.048474525230713716e-03,6.395929156229984702e-02,9.583984254213362419e-05,1.348228227509906674e-03
7.000000000000000000e+01,2.653445407465593320e-04,1.090448744012095794e-03,6.736438132906841236e-02,9.658529250267111621e-05,1.236563865793627315e-03
7.100000000000000000e+01,2.753927425137581153e-04,1.017529166756347969e-03,7.652855038050865311e-02,1.072960009090850875e-04,1.104241075540635109e-03
7.200000000000000000e+01,2.764236050307733450e-04,1.029191211179170118e-03,8.002787623226337299e-02,1.043222246158714839e-04,9.529540093522470556e-04
7.300000000000000000e+01,2.936144456749945064e-04,1.032788581254440174e-03,8.683935352527083484e-02,1.089521112157543214e-04,8.166716623143610576e-04
7.400000000000000000e+01,2.891065874429665783e-04,1.047710055316675160e-03,9.688774766488383872e-02,1.152310545918799889e-04,7.430921026165826504e-04
7.500000000000000000e+01,2.860857935919058903e-04,1.108318077551406766e-03,1.021197509828248862e-01,1.157603137708074215e-04,6.373692799542807208e-04
7.600000000000000000e+01,3.202765081896652433e-04,1.171795515347850980e-03,1.123521173146920793e-01,1.162251815817194611e-04,5.441348241783661166e-04
7.700000000000000000e+01,3.052818284492442302e-04,1.177165718657002813e-03,1.240618554134030882e-01,1.214346581688285909e-04,4.619266112373399125e-04
7.800000000000000000e+01,3.203654050454307622e-04,1.214680907379528385e-03,1.341455791893831906e-01,1.284271391681635066e-04,4.235132787852036174e-04
7.900000000000000000e+01,3.328995474832785462e-04,1.235898069901097962e-03,1.506793785826462395e-01,1.352099185557564809e-04,3.678565810365519440e-04
8.000000000000000000e+01,3.088489541094308066e-04,1.261694509895994187e-03,1.610132489100550846e-01,1.372169069905337935e-04,3.113622318480224749e-04
8.100000000000000000e+01,3.054375967121991664e-04,1.269985097779757766e-03,1.787472103976892601e-01,1.437344230594828076e-04,2.643631459358086744e-04
8.200000000000000000e+01,2.817049600833954059e-04,1.244766381667261612e-03,1.974083097977044066e-01,1.457786528126225889e-04,2.224312685484841623e-04
8.300000000000000000e+01,2.765406054937580294e-04,1.299668107328733058e-03,2.116190899604647457e-01,1.514351449647399761e-04,1.935835619453207812e-04
8.400000000000000000e+01,3.046780353580524903e-04,1.306847099706409665e-03,2.247117201887772753e-01,1.607856254985939870e-04,1.819230910597990913e-04
8.500000000000000000e+01,3.126122490579863467e-04,1.282609368524201265e-03,2.509111189424102495e-01,1.589352148884115579e-04,1.509606159424414784e-04
8.600000000000000000e+01,3.477094834173355409e-04,1.257480093164620172e-03,2.524721515377982284e-01,1.628709770492564601e-04,1.396971992437823218e-04
8.700000000000000000e+01,3.403847661348491371e-04,1.337477143727117124e-03,2.802151162319740374e-01,1.770642744284289805e-04,1.279759212454711914e-04
8.800000000000000000e+01,3.504592737546552428e-04,1.357608440768154345e-03,3.018452171457145505e-01,1.650332919612695903e-04,1.202235182956590265e-04
8.900000000000000000e+01,3.380667520063163067e-04,1.420747690911605687e-03,3.243566554668606550e-01,1.700493845193662423e-04,1.010943599658586933e-04
9.000000000000000000e+01,3.456523197163940964e-04,1.328908095130532097e-03,3.556966089679970411e-01,1.721059878574404678e-04,9.796718815457960972e-05
9.100000000000000000e+01,3.619058445554212966e-04,1.407860530115989661e-03,3.925472559261030669e-01,1.730133833968139356e-04,9.412726066182486306e-05
9.200000000000000000e+01,3.780249773071009400e-04,1.398688862879082784e-03,4.088223712382166308e-01,1.814190597093645607e-04,8.679421338708692701e-05
9.300000000000000000e+01,4.002137605730871073e-04,1.390435211837459661e-03,4.673663089957630357e-01,1.841508297326654997e-04,8.064756468262324063e-05
9.400000000000000000e+01,4.240729313994551219e-04,1.444204627642053929e-03,4.901776048509393080e-01,1.946789590021591465e-04,8.377081911392636471e-05
9.500000000000000000e+01,4.096818781927913378e-04,1.488340158737222474e-03,5.218997436088649300e-01,1.956881514565411706e-04,7.557220392007124588e-05
9.600000000000000000e+01,4.290586742247137764e-04,1.511265180905829730e-03,5.640415180743196810e-01,2.060319494205931079e-04,6.815661233638969918e-05
9.700000000000000000e+01,4.401638511637440132e-04,1.501069993398163049e-03,6.099525337437290418e-01,2.070243022804785227e-04,6.923798052349550147e-05
9.800000000000000000e+01,4.714965695871153883e-04,1.532768965347153234e-03,6.413701978688450822e-01,2.059173250692492019e-04,6.423980601966139403e-05
9.900000000000000000e+01,4.977663778308327736e-04,1.609570600601739621e-03,7.046476198467934715e-01,2.138950083956370207e-04,6.798776204364198605e-05
1.000000000000000000e+02,5.287873436353729417e-04,1.637703572816895381e-03,7.497323801605757509e-01,2.027292595674357045e-04,6.459577584250197901e-05
1.010000000000000000e+02,5.470373021828622839e-04,1.689332459123837893e-03,8.147485118024362372e-01,2.111209472219766070e-04,6.589901755338356537e-05
1.020000000000000000e+02,5.530665970778780860e-04,1.694478118817066559e-03,8.725579477674597628e-01,2.155224605718819575e-04,5.991445670661121881e-05
1.030000000000000000e+02,5.344408541587686301e-04,1.724567262695431147e-03,9.528227485171441025e-01,2.175689952274018069e-04,6.592429264151711266e-05
1.040000000000000000e+02,5.468689843680651919e-04,1.773134014031119143e-03,1.008747398450302146e+00,2.195254098820154098e-04,6.091196853885705309e-05
1.050000000000000000e+02,5.705861159561731455e-04,1.801694068010228911e-03,1.027240071825461509e+00,2.375625935207015260e-04,5.704060134570365648e-05
1.060000000000000000e+02,5.705785955302244972e-04,1.814186723122612754e-03,1.092728386779648009e+00,2.359516537825401272e-04,6.177573088805843327e-05
1.070000000000000000e+02,5.379650882036957071e-04,1.807785479457146849e-03,1.194651429785860142e+00,2.416313531681257842e-04,5.616611421932482529e-05
1.080000000000000000e+02,5.903551723587252553e-04,1.820418505414922450e-03,1.284463313814951491e+00,2.464034157673156145e-04,5.680938255914202983e-05
1.090000000000000000e+02,5.805310334880964263e-04,1.793375792085605269e-03,1.374087890652358812e+00,2.564188826026381207e-04,5.595562761484540459e-05
1.100000000000000000e+02,5.771165911203635090e-04,1.746424797909096327e-03,1.435232046568471809e+00,2.575369281067052540e-04,5.274636588714631813e-05
1.110000000000000000e+02,6.127244741787052362e-04,1.857203208064595046e-03,1.509906033326127606e+00,2.734802949211356804e-04,5.730211490417858045e-05
1.120000000000000000e+02,5.882973525924706237e-04,1.980171818632747716e-03,1.592351627409089865e+00,2.822840844237672897e-04,5.502110816857364028e-05
1.130000000000000000e+02,6.319190114656425550e-04,2.020833417613387972e-03,1.735751184674348302e+00,3.037416235540657539e-04,5.577093913378128320e-05
1.140000000000000000e+02,5.803261063728193392e-04,2.118898297482574300e-03,1.829477092577127983e+00,3.006813281406506277e-04,5.389569439018249142e-05
1.150000000000000000e+02,5.472333066516288369e-04,2.084054695244641486e-03,1.975498080335775342e+00,2.906132444344677879e-04,5.975900356214314257e-05
1.160000000000000000e+02,5.629933883188886767e-04,1.992692875666057795e-03,2.032795554931602577e+00,3.004857205158861788e-04,5.962045782015312767e-05
1.170000000000000000e+02,5.780997811078991688e-04,2.076789418663738118e-03,2.168648443138394555e+00,2.989310264266409334e-04,5.911524287516289888e-05
1.180000000000000000e+02,5.311998837667086804e-04,2.141715080074879651e-03,2.259718840483278868e+00,3.006535969106716166e-04,5.632306973302192432e-05
1.190000000000000000e+02,5.693009248078917395e-04,2.115673684206509364e-03,2.353711735147591355e+00,3.068063955523614439e-04,5.480299418059164651e-05
1.200000000000000000e+02,6.041100254158271454e-04,2.173463979711853789e-03,2.445203717516891917e+00,3.112034572749777794e-04,5.625426356359319868e-05
1.210000000000000000e+02,5.687623680800113490e-04,2.264358329396976011e-03,2.566426226454741055e+00,3.126252229519455028e-04,5.274343510375256727e-05
1.220000000000000000e+02,5.589799567000675040e-04,2.313119131688190500e-03,2.748661449314695915e+00,3.420353736975911829e-04,5.530602146708307743e-05
1.230000000000000000e+02,5.824164184570213010e-04,2.345018433902001931e-03,2.892792041975655870e+00,3.240911456933170953e-04,5.989426778640893900e-05
1.240000000000000000e+02,6.061506145644823818e-04,2.325929395016634871e-03,2.983401020601369691e+00,3.289040567633350065e-04,5.434573451068569483e-05
1.250000000000000000e+02,5.829644481822882085e-04,2.408872028082265082e-03,3.117819964491438167e+00,3.344118245058869121e-04,5.437432409305387182e-05
1.260000000000000000e+02,5.839203188415797996e-04,2.455730302554526290e-03,3.314321396019533683e+00,3.278695630432038044e-04,5.279085216081114140e-05
1.270000000000000000e+02,5.778991472290551101e-04,2.385531315272970687e-03,3.499895214233285312e+00,3.377688933376976621e-04,5.843538371586021185e-05
1.280000000000000000e+02,6.009590393041275291e-04,2.339660211773120224e-03,3.707581927336167649e+00,3.551100148712071913e-04,5.678794445573842609e-05
1.290000000000000000e+02,6.020321079869273007e-04,2.256881822054745967e-03,3.780912367180014222e+00,3.487184108017515882e-04,6.088128733017228456e-05
1.300000000000000000e+02,5.969815712570936128e-04,2.360461139196967650e-03,4.016210099100860909e+00,3.583622698114519167e-04,5.399855923515772815e-05
1.310000000000000000e+02,6.279737345168401319e-04,2.518024734932455821e-03,4.250846330504312043e+00,3.562549172604345671e-04,5.697244447910865262e-05
1.320000000000000000e+02,6.981593439302491433e-04,2.384815422368791182e-03,4.471083644480159158e+00,3.497265772003377293e-04,5.607136848906346671e-05
1.330000000000000000e+02,6.395149095672625350e-04,2.437245502247331608e-03,4.544936076090968058e+00,3.409046727899101015e-04,6.671409070413414355e-05
1.340000000000000000e+02,6.182784559500831278e-04,2.522099548030731775e-03,4.718483822195462807e+00,3.581083488948255678e-04,6.471371080352117389e-05
1.350000000000000000e+02,6.049789029917151950e-04,2.573481827694568125e-03,4.821215897375266124e+00,3.506892378988268888e-04,6.180968298452604870e-05
1.360000000000000000e+02,6.085310350709693950e-04,2.687460091137072737e-03,5.116259948314158201e+00,3.544129366714887652e-04,6.013767355605992293e-05
1.370000000000000000e+02,6.082134143853279440e-04,2.590997175699993882e-03,5.352798706224076497e+00,3.672741451129502011e-04,6.559342935130718644e-05
1.380000000000000000e+02,6.294026657021056792e-04,2.644871832674811074e-03,5.519831919777892892e+00,3.813605923981278067e-04,6.796362160843560929e-05
1.390000000000000000e+02,6.048162815417423843e-04,2.864812517797910019e-03,5.671675809544501234e+00,3.916663334498915461e-04,7.073663405177121888e-05
1.400000000000000000e+02,6.249594184554174703e-04,2.763466253158819441e-03,5.858118869434991716e+00,4.083763517130911680e-04,7.266329299104867800e-05
1.410000000000000000e+02,6.383451400396866759e-04,2.751006961709046017e-03,6.044930285804465342e+00,4.063839348005249263e-04,6.948678557194831740e-05
1.420000000000000000e+02,6.330491246555602913e-04,2.814337143546952191e-03,6.261386710224471130e+00,3.894897946205011507e-04,6.933173185641461345e-05
1.430000000000000000e+02,6.118052177496169364e-04,3.017364365401120629e-03,6.436103410971254490e+00,4.131352469545213069e-04,7.110432749746209424e-05
1.440000000000000000e+02,6.365930933902586020e-04,3.086734223850196024e-03,6.698633251530992538e+00,4.123757300932284764e-04,7.047338032872829672e-05
1.450000000000000000e+02,6.214827861510396900e-04,3.086848475879921949e-03,6.950824455403557423e+00,4.282328642800647955e-04,7.018098128375171996e-05
1.460000000000000000e+02,5.943104127246190416e-04,2.993512611659920886e-03,7.228843927305842243e+00,4.317158262198139695e-04,7.058688131145185451e-05
1.470000000000000000e+02,5.659749804154401431e-04,2.992006259387447464e-03,7.493897287307040855e+00,4.199683748091764812e-04,7.314187371132430115e-05
1.480000000000000000e+02,5.871119422138360022e-04,3.078305849300355668e-03,7.794042513683550055e+00,3.932770952107533802e-04,7.470424911093509479e-05
1.490000000000000000e+02,5.844508905981093960e-04,3.042912473040670918e-03,8.189753481126924584e+00,4.274310698820782406e-04,7.202310157572444638e-05
1.500000000000000000e+02,5.528636353500093747e-04,3.129045824151521771e-03,8.491807926874567869e+00,4.247720395708087793e-04,7.120326332521464963e-05
1.510000000000000000e+02,5.403703478271681959e-04,3.240047473017759749e-03,8.716851550321404574e+00,4.473155986370880299e-04,6.728974807734822150e-05
1.520000000000000000e+02,5.701561677753375079e-04,3.305629595874992610e-03,8.795012639968478041e+00,4.421250967844292390e-04,6.870409908121821729e-05
1.530000000000000000e+02,5.886332751946499187e-04,3.293974240762942429e-03,9.061840555573816403e+00,4.279032729977982896e-04,7.302829678978994821e-05
1.540000000000000000e+02,6.221630670680822206e-04,3.403182481498401302e-03,9.329375256523029236e+00,4.411045510434030703e-04,7.510042333391808711e-05
1.550000000000000000e+02,5.937310248312899219e-04,3.469520711132378921e-03,9.587545124401454899e+00,4.458778539331298418e-04,7.799730377311409057e-05
1.560000000000000000e+02,5.749042581362218129e-04,3.598396376721879619e-03,9.823260450886477813e+00,4.582268438038106240e-04,8.258380984482727172e-05
1.570000000000000000e+02,5.357314621154962708e-04,3.743032936539658628e-03,1.017077632338311410e+01,4.706494000867866845e-04,7.877141436607448810e-05
1.580000000000000000e+02,5.426263279616483359e-04,3.893415511893483227e-03,1.038887072470579298e+01,4.606322129023787681e-04,8.252718307655282359e-05
1.590000000000000000e+02,5.829448490169975017e-04,3.902691894142384932e-03,1.083125215416477261e+01,4.807734834377797029e-04,8.029419247612690214e-05
1.600000000000000000e+02,5.470109140919277024e-04,4.177790402806302872e-03,1.113650680976081908e+01,4.686168586079952902e-04,7.640784063134287152e-05
1.610000000000000000e+02,5.287793414191499508e-04,4.197941614330513715e-03,1.145467887571848919e+01,4.614147876615959376e-04,8.000747892389359350e-05
1.620000000000000000e+02,5.343630541747579343e-04,4.115691595216075527e-03,1.180788376303872411e+01,4.587345401826370406e-04,7.421923320272139080e-05
1.630000000000000000e+02,5.267880579495898274e-04,4.316682991294396032e-03,1.198186689267006599e+01,4.519429616706149844e-04,7.335010129549957014e-05
1.640000000000000000e+02,5.446889904200391541e-04,4.319120934660025668e-03,1.238446744217472961e+01,4.694598888586032359e-04,7.133130533021336817e-05
1.650000000000000000e+02,5.497582195893579993e-04,4.453691372348411726e-03,1.272037203173141506e+01,4.865188822849031425e-04,7.179522846456620755e-05
1.660000000000000000e+02,5.463375510498247323e-04,4.615358316103823633e-03,1.300711876280310619e+01,5.084356789386568209e-04,7.299770754343182233e-05
1.670000000000000000e+02,5.142109433409203234e-04,4.730144892674426060e-03,1.343740909930487426e+01,4.656281385363447711e-04,7.834178152998916289e-05
1.680000000000000000e+02,5.251690233272210406e-04,4.531982963820291310e-03,1.390205654538486613e+01,4.826252487929449941e-04,7.360685101143182862e-05
1.690000000000000000e+02,5.636208358583694178e-04,4.422627208203633309e-03,1.432647649767289266e+01,4.894638519925553766e-04,7.128334826056459406e-05
1.700000000000000000e+02,5.233922754804831712e-04,4.574661878444130636e-03,1.501521600359668085e+01,5.094199476131100468e-04,7.101541528853339003e-05
1.710000000000000000e+02,5.156874227995045246e-04,4.713190444086579056e-03,1.532874925904794772e+01,5.052580813116325231e-04,7.847372591773815742e-05
1.720000000000000000e+02,5.056026852442441211e-04,4.877426975435028567e-03,1.569556844410839602e+01,4.930499559984147240e-04,7.765372807300163771e-05
1.730000000000000000e+02,4.661221845143614928e-04,4.748255351700203519e-03,1.589187293555258762e+01,5.043565413260786556e-04,7.204775705282884246e-05
1.740000000000000000e+02,4.555980561142813912e-04,4.944145986304437912e-03,1.615517135527054648e+01,4.896157231412123778e-04,7.607398550713018182e-05
1.750000000000000000e+02,4.406409182400317093e-04,5.099348449475238354e-03,1.635921828351134621e+01,4.932409979236940245e-04,7.953162732698970672e-05
1.760000000000000000e+02,4.559715037742995136e-04,5.296260317587453414e-03,1.664473468100192122e+01,4.838542536087508950e-04,7.737345277747387229e-05
1.770000000000000000e+02,4.814441206815178731e-04,5.272761967758610169e-03,1.707974288559138287e+01,4.750354047485805253e-04,8.811065292768649471e-05
1.780000000000000000e+02,4.999294534789866518e-04,5.180737549152159005e-03,1.744669500526259753e+01,4.870182522953570015e-04,8.192233031389939413e-05
1.790000000000000000e+02,4.996456966760431939e-04,5.301464855117510311e-03,1.786948092801761589e+01,4.865345488376249250e-04,7.986265041137752263e-05
1.800000000000000000e+02,5.390356424881392883e-04,5.338656626551308015e-03,1.829351897814373373e+01,5.012665081687295299e-04,8.209951476478849486e-05
1.810000000000000000e+02,5.292977786975905374e-04,5.427693161598190486e-03,1.878914614395207749e+01,4.692139284716567715e-04,8.757327784147950211e-05
1.820000000000000000e+02,5.234966744890323653e-04,5.359055379507537964e-03,1.945177889267948146e+01,4.548116026332760242e-04,8.442630722782507036e-05
1.830000000000000000e+02,5.344810065234240071e-04,5.379877181428516231e-03,1.968824521260362204e+01,4.855700801005280454e-04,9.863649972785548670e-05
1.840000000000000000e+02,5.544402194213038371e-04,5.591350043655518576e-03,2.029984592863296911e+01,4.837808207928118165e-04,8.738978168476574382e-05
1.850000000000000000e+02,5.578407833581877640e-04,5.775149020068370831e-03,2.074292249536046029e+01,4.960396202329242499e-04,8.804055342226391190e-05
1.860000000000000000e+02,5.154719644722138838e-04,5.903756651861713500e-03,2.103218941507593343e+01,4.725816641615310232e-04,8.921333089062510879e-05
1.870000000000000000e+02,5.221539615658521427e-04,6.162771386215792901e-03,2.147145742695324344e+01,4.627244873790514745e-04,9.594123013656474797e-05
1.880000000000000000e+02,5.663552806536298334e-04,6.603310553708441333e-03,2.198445582123946807e+01,4.776454585894152061e-04,8.958388912239101387e-05
1.890000000000000000e+02,5.565848287812924511e-04,6.429679843707569731e-03,2.247348997303701879e+01,4.928803751955701529e-04,8.486651804961997669e-05
1.900000000000000000e+02,5.700198404112732931e-04,6.402382466701439512e-03,2.256274414303159404e+01,4.570533143130051101e-04,8.319148023483435850e-05
1.910000000000000000e+02,5.864911576209941302e-04,6.602439698702666782e-03,2.317453260432787943e+01,4.791287543473021771e-04,8.837267803485371331e-05
1.920000000000000000e+02,5.899987505196824245e-04,6.396515054061246985e-03,2.356460390953325401e+01,4.871792786126372121e-04,8.894085986010935585e-05
1.930000000000000000e+02,5.930368949353947983e-04,5.875047330676674839e-03,2.403600970808553683e+01,4.979293183172694981e-04,8.890942809358648447e-05
1.940000000000000000e+02,6.118869045287356201e-04,5.896315773917359948e-03,2.457524492827272411e+01,4.869976916971330283e-04,9.020859526998048494e-05
1.950000000000000000e+02,6.397871172916236304e-04,5.892274281767972965e-03,2.489330733035079390e+01,4.946375807640679412e-04,9.019625559181232433e-05
1.960000000000000000e+02,6.038774733244656190e-04,5.980349718034072559e-03,2.548714035763571317e+01,4.885677145930467091e-04,8.441760847610613183e-05
1.970000000000000000e+02,6.142705997845832044e-04,6.079267406206123603e-03,2.591953053992142486e+01,4.883461059899119050e-04,8.575919653197594528e-05
1.980000000000000000e+02,6.267515195439443687e-04,6.113124223074750674e-03,2.657349707345714762e+01,4.888825616214953484e-04,8.405577580195000564e-05
1.990000000000000000e+02,6.188415006155301157e-04,6.609471781019227166e-03,2.737311346876148832e+01,4.938767726541115621e-04,8.481856581565860864e-05
2.000000000000000000e+02,6.532660854549066087e-04,6.339282513338817537e-03,2.794696967278613187e+01,4.838718828418242524e-04,8.871977271573960877e-05
2.010000000000000000e+02,6.702180480724351241e-04,6.210385301181453599e-03,2.821341200043901054e+01,5.089102139220758048e-04,9.305038271689713980e-05
2.020000000000000000e+02,6.379608722154594957e-04,6.274866953242530521e-03,2.886545314780534000e+01,5.012666179345925954e-04,8.783949930579737497e-05
2.030000000000000000e+02,6.159102095456558956e-04,6.627951208661109206e-03,2.943607583496206814e+01,4.701756885988617185e-04,9.307622438725626779e-05
2.040000000000000000e+02,6.408202901140302998e-04,6.664309330032702761e-03,3.007034218336715270e+01,4.812429422662578560e-04,8.908200511370534258e-05
2.050000000000000000e+02,6.479227188270764159e-04,6.630415285161173067e-03,3.050584264454968419e+01,4.519572280442529788e-04,8.270706369117863943e-05
2.060000000000000000e+02,6.654282629600105636e-04,6.656106787669480163e-03,3.135645788239618525e+01,4.535923371467021070e-04,9.121252844790372905e-05
2.070000000000000000e+02,6.989947046136535391e-04,6.899714469375983761e-03,3.182478897024924436e+01,4.443324597707132284e-04,9.222791850227451960e-05
2.080000000000000000e+02,6.955175999823204336e-04,6.825816718336263911e-03,3.246844917400024855e+01,4.343966874675864176e-04,9.517180744600395315e-05
2.090000000000000000e+02,7.357643456339379995e-04,6.924177586419721919e-03,3.305279210012904656e+01,4.357254495753748458e-04,9.843086333183315162e-05
2.100000000000000000e+02,7.505762250964442828e-04,7.101029468352448859e-03,3.351504322287185289e+01,4.630752970207208108e-04,1.028344786019319557e-04
2.110000000000000000e+02,7.465559178609915136e-04,7.186737617166483183e-03,3.438404498385831687e+01,4.861782556402349798e-04,1.012630949255299839e-04
2.120000000000000000e+02,7.375235383819678248e-04,7.546175739393867765e-03,3.510941556455043155e+01,4.847690113987113136e-04,9.808526613108714542e-05
2.130000000000000000e+02,7.363434404148438972e-04,7.578503988721507767e-03,3.560132147897431310e+01,4.857252820013036043e-04,9.755389025556393534e-05
2.140000000000000000e+02,7.968153986899206842e-04,7.723736577456730146e-03,3.622510235048171978e+01,4.927076252074780172e-04,9.836974188492941806e-05
2.150000000000000000e+02,7.818781384255624189e-04,7.775773002678509904e-03,3.677424573486719339e+01,4.949189167308132298e-04,1.009006386153421531e-04
2.160000000000000000e+02,7.844033252786264399e-04,7.984652328151153888e-03,3.732764064344750921e+01,5.098659853038922662e-04,1.069234765302962131e-04
2.170000000000000000e+02,7.230460101407265583e-04,8.525817585081085781e-03,3.792297866395588812e+01,5.145571583690111694e-04,9.998529346655349315e-05
2.180000000000000000e+02,7.007428629750567239e-04,8.748030090063085851e-03,3.847251308602881892e+01,5.188140381550132574e-04,1.049859694680632671e-04
2.190000000000000000e+02,7.086373214778562968e-04,8.779900007182761534e-03,3.910593251717498475e+01,5.078963143425596627e-04,1.041320337362705573e-04
2.200000000000000000e+02,7.079520776542835847e-04,9.257265388124880090e-03,3.963131101386746025e+01,5.231914014794947221e-04,1.074726841853168580e-04
2.210000000000000000e+02,7.275176718419817945e-04,9.521253475031299374e-03,4.021383023880857621e+01,5.252790056401446250e-04,1.094989937250323564e-04
2.220000000000000000e+02,6.810246539324937842e-04,9.349609615392107109e-03,4.097145192584216744e+01,5.156032766032714321e-04,1.073579035889560274e-04
2.230000000000000000e+02,6.639042316957111112e-04,9.185061436789654365e-03,4.147795517006308330e+01,4.831806942496852386e-04,1.072465069955619299e-04
2.240000000000000000e+02,6.989255807935412790e-04,9.362420464156473443e-03,4.240745497278928866e+01,5.115624252765016422e-04,1.004777944645374177e-04
2.250000000000000000e+02,7.445311006671895271e-04,9.288847303870806371e-03,4.329871643371919276e+01,5.172904972610137264e-04,9.982733079960670608e-05
2.260000000000000000e+02,7.267508303815395365e-04,9.503034162693047016e-03,4.375924434657358120e+01,5.329023756182049709e-04,1.019043986566492421e-04
2.270000000000000000e+02,7.225558826480238395e-04,9.371158279745772646e-03,4.456494909070009669e+01,5.342471537663762149e-04,1.007833132358193495e-04
2.280000000000000000e+02,7.050154105687767014e-04,9.693769669702145819e-03,4.528902282533892532e+01,5.044896115885544319e-04,1.024999167679174761e-04
2.290000000000000000e+02,6.946559817835318285e-04,9.586234204638888201e-03,4.597991343056418145e+01,5.205080658901017898e-04,1.150806696603723367e-04
2.300000000000000000e+02,6.886483554354727588e-04,9.309491853756179935e-03,4.641426461763808220e+01,5.183643692927564217e-04,1.037323898700481806e-04
2.310000000000000000e+02,6.684618352210680570e-04,9.160591305966359066e-03,4.693385248650061214e+01,4.945340148911903100e-04,1.134206864373821233e-04
2.320000000000000000e+02,6.304926926695708644e-04,8.787592005032207609e-03,4.749506776632243543e+01,5.079917554345891872e-04,9.484736162135298798e-05
2.330000000000000000e+02,6.551849890625849326e-04,8.832080781235429612e-03,4.797500747838032709e+01,5.264433383148636736e-04,9.361073248115303613e-05
2.340000000000000000e+02,6.473570799847561119e-04,8.952845770481832055e-03,4.887438298341153597e+01,5.267233938954785089e-04,9.413647867428931448e-05
2.350000000000000000e+02,6.393209898327700813e-04,9.048158737304023980e-03,4.963764867798269620e+01,5.278815503012568300e-04,9.597286066942434246e-05
2.360000000000000000e+02,6.516539726114656261e-04,9.350366494277562168e-03,5.041862191371222224e+01,5.548006966950014274e-04,9.194424352443331117e-05
2.370000000000000000e+02,6.148147526581215772e-04,9.381093590125288983e-03,5.099314440397793646e+01,5.526466223545467571e-04,9.458174695564647294e-05
2.380000000000000000e+02,6.170650611497796589e-04,9.197708107582802661e-03,5.139026131646964046e+01,5.444513776470261135e-04,1.002409647550273064e-04
2.390000000000000000e+02,6.137692160936847330e-04,9.786581447216113894e-03,5.178877177386078756e+01,5.569567943616293704e-04,9.524620530410032870e-05
2.400000000000000000e+02,6.564993973549038131e-04,1.017158679470320237e-02,5.243771007720857824e+01,5.387752804201229040e-04,9.520362451731489983e-05
2.410000000000000000e+02,6.636647499891346058e-04,1.025210768730600019e-02,5.310896470588989615e+01,5.288806826159175856e-04,9.369163863393037417e-05
2.420000000000000000e+02,6.438136088223744835e-04,1.051058714007524486e-02,5.387189630154131947e+01,5.479187996992873622e-04,8.754608987548984089e-05
2.430000000000000000e+02,6.264006199349081427e-04,1.072072430814230426e-02,5.466606548809942723e+01,5.538275739497278138e-04,8.691979118202741716e-05
2.440000000000000000e+02,6.549756451925681233e-04,1.059690033032900658e-02,5.531977165445188405e+01,5.424361658530330033e-04,8.022587203915243492e-05
2.450000000000000000e+02,6.211267688449595425e-04,1.102413194160278831e-02,5.587114546727239883e+01,5.647145159290989369e-04,8.380878102365318938e-05
2.460000000000000000e+02,5.932994660787782593e-04,9.972684708313583890e-03,5.691570794819786272e+01,5.666906373011926235e-04,8.843216837184364465e-05
2.470000000000000000e+02,5.891804194965155617e-04,1.009546613787803970e-02,5.759183448990129506e+01,5.926817795158800806e-04,8.301723730907983878e-05
2.480000000000000000e+02,5.906130078039417697e-04,1.022285108884035676e-02,5.849932523904600146e+01,5.625258503554331213e-04,8.127591695428204588e-05
2.490000000000000000e+02,6.027110801672952434e-04,1.067214872456745400e-02,5.928544254895892607e+01,5.957788589314727545e-04,8.089701645630498206e-05
2.500000000000000000e+02,5.945435232068696507e-04,1.135610957269983512e-02,6.037168463141657071e+01,5.961434145035360288e-04,7.613834232367278076e-05
2.510000000000000000e+02,5.707937640712090754e-04,1.150104493088244251e-02,6.113693537149109147e+01,6.036042128692020725e-04,7.884315439388167590e-05
2.520000000000000000e+02,5.206330705063155762e-04,1.205215903125345100e-02,6.170910981435469012e+01,6.076835753577869426e-04,8.208585985947092212e-05
2.530000000000000000e+02,5.703798538552184993e-04,1.227050727739009695e-02,6.254260223012079933e+01,5.856769510033110748e-04,7.757432784094575595e-05
2.540000000000000000e+02,5.328895803422550870e-04,1.208718227759375541e-02,6.319618847408857221e+01,6.159956805895649978e-04,8.158271319169685398e-05
2.550000000000000000e+02,5.039475038128848894e-04,1.198969751676592921e-02,6.389301881219574852e+01,6.340184447067853668e-04,7.208556483151440375e-05
2.560000000000000000e+02,5.060273128124626041e-04,1.203107668241520933e-02,6.507528206496758116e+01,6.343613224830679798e-04,8.366809498994154382e-05
2.570000000000000000e+02,5.127969048107638983e-04,1.172554622842170158e-02,6.560285005518349521e+01,6.717681413611620300e-04,7.194252264119960216e-05
2.580000000000000000e+02,5.434072595914551940e-04,1.238219417942143519e-02,6.646609847937764926e+01,6.625716959026695108e-04,7.689835674351552797e-05
2.590000000000000000e+02,5.762060779567201863e-04,1.277829825355525362e-02,6.710729263652572740e+01,6.851646956933521437e-04,8.264975069804947339e-05
2.600000000000000000e+02,6.044284345635420053e-04,1.324395502165154337e-02,6.793902291475629340e+01,6.949135866028965935e-04,8.484728496449545077e-05
2.610000000000000000e+02,6.282826102017580183e-04,1.295146262818624994e-02,6.854045306619204325e+01,6.995088189192255612e-04,7.985447003655554710e-05
2.620000000000000000e+02,6.430997951594186191e-04,1.349533209196807082e-02,6.915419278638559319e+01,6.891962778541316226e-04,7.569468707213644620e-05
2.630000000000000000e+02,6.022212536854754106e-04,1.304408352191266385e-02,7.027672619158070688e+01,6.733495778687981215e-04,7.442018319081533662e-05
2.640000000000000000e+02,5.696431582861150034e-04,1.357334005532551124e-02,7.137537131013984038e+01,7.137884611209122099e-04,8.417015855233245247e-05
2.650000000000000000e+02,5.827066718292472913e-04,1.350709344077904994e-02,7.213663196599084415e+01,7.204005017066306138e-04,7.734157719307965806e-05
2.660000000000000000e+02,5.886818791750458857e-04,1.302021306561718106e-02,7.300713715562255857e+01,7.557010168625089008e-04,7.495963597614618834e-05
2.670000000000000000e+02,5.937073203662324161e-04,1.396990548634580165e-02,7.371187960845858811e+01,7.681651674994460777e-04,8.831155960542513839e-05
2.680000000000000000e+02,5.912624040700364958e-04,1.459864789727816081e-02,7.478192944332826642e+01,7.363480287866375207e-04,8.753960138863092766e-05
2.690000000000000000e+02,6.117177402029660982e-04,1.516035232133916555e-02,7.616564491918651925e+01,7.343377631547909345e-04,8.234791449390765905e-05
2.700000000000000000e+02,5.956405102408579566e-04,1.574993283958481260e-02,7.711613231812671643e+01,7.173786235845636128e-04,9.015804127998627848e-05
2.710000000000000000e+02,5.852076314162291126e-04,1.636685491188272223e-02,7.822172078458748956e+01,7.295392390580524022e-04,8.609334772780030676e-05
2.720000000000000000e+02,5.869416015963357935e-04,1.671320374134777076e-02,7.900360778531070594e+01,7.293637864691504546e-04,8.572436972675845368e-05
2.730000000000000000e+02,5.301170279845557332e-04,1.675500418414865855e-02,8.001019574140325119e+01,7.324387050543501587e-04,9.482990200326835151e-05
2.740000000000000000e+02,5.160708167535332791e-04,1.661360909442666234e-02,8.067729445437959157e+01,7.056186710151512997e-04,8.343412072620015607e-05
2.750000000000000000e+02,5.311327250854258608e-04,1.704852619982388795e-02,8.189910455000341472e+01,7.127879379185131370e-04,8.596994162413107432e-05
2.760000000000000000e+02,5.561573685819443114e-04,1.717811324814078056e-02,8.282752838263657225e+01,7.257598268918252771e-04,8.185532446847165744e-05
2.770000000000000000e+02,5.348641568629908249e-04,1.688063776373416314e-02,8.351775100114446104e+01,7.366361878784477568e-04,8.066718382659932018e-05
2.780000000000000000e+02,5.280043697162284388e-04,1.723825079954566242e-02,8.465369577777185839e+01,7.263507462906826362e-04,8.223989194111602785e-05
2.790000000000000000e+02,4.992863234731803601e-04,1.731814629125882909e-02,8.539184454108954014e+01,7.566443499453789912e-04,7.722552539901617052e-05
2.800000000000000000e+02,5.470096459903039943e-04,1.780080377074788611e-02,8.637912381974780374e+01,8.077861031956512505e-04,7.892672297760139344e-05
2.810000000000000000e+02,5.471341556412268048e-04,1.810487570307894867e-02,8.730376400324867348e+01,7.756604884023854396e-04,7.963243318886981115e-05
2.820000000000000000e+02,5.348736147403609920e-04,1.767377949376436330e-02,8.817810770954471877e+01,8.095083876175079851e-04,7.614692965729474849e-05
2.830000000000000000e+02,5.602780046075617193e-04,1.789707657611883107e-02,8.870348539713405955e+01,7.889910750553674745e-04,8.256156563324346109e-05
2.840000000000000000e+02,5.762696040217951676e-04,1.845297545380308879e-02,8.968161201396071647e+01,8.016616764838779829e-04,7.937747838138164980e-05
2.850000000000000000e+02,5.692164242168118449e-04,1.945985692535801004e-02,9.073001296218561151e+01,7.877661222118748086e-04,8.517564928312015837e-05
2.860000000000000000e+02,5.443268695122238654e-04,1.981389369435082592e-02,9.181039957712587807e+01,7.601565219581551958e-04,8.230740910886158446e-05
2.870000000000000000e+02,5.431237703086289059e-04,2.034414116747618184e-02,9.276641108873346298e+01,7.661135571551680457e-04,7.232053050898468172e-05
2.880000000000000000e+02,5.354856461415868907e-04,1.941074667664144382e-02,9.328623615686304049e+01,7.591877932202617529e-04,8.442219527116101574e-05
2.890000000000000000e+02,5.878525311859839064e-04,2.026919370867230619e-02,9.464778493391233383e+01,7.681042676841443040e-04,8.252778716943964810e-05
2.900000000000000000e+02,5.875232850534040097e-04,2.096248592689287094e-02,9.523223892512356770e+01,7.259375833718051396e-04,7.895804285928953448e-05
2.910000000000000000e+02,5.484589859539035217e-04,1.954519341461136150e-02,9.671285884880479955e+01,7.337844616600586178e-04,7.805877986610809671e-05
2.920000000000000000e+02,5.636188204984904360e-04,1.997155307295150894e-02,9.771602653801184601e+01,7.570601092536932697e-04,8.726284190496702564e-05
2.930000000000000000e+02,5.685141783408065308e-04,2.060077671133409005e-02,9.916807337381447951e+01,7.534780698750243033e-04,7.861767820971365950e-05
2.940000000000000000e+02,5.715092729470239163e-04,2.093859224841421174e-02,1.002142124537891448e+02,7.766666629465124316e-04,8.352601327310527068e-05
2.950000000000000000e+02,5.790283589923728158e-04,2.135726589575048795e-02,1.014451602240234251e+02,7.963909047454809098e-04,8.358665477481430628e-05
2.960000000000000000e+02,5.743776517467269471e-04,2.092470306595350937e-02,1.029543220191963258e+02,7.919786868275657810e-04,8.243202596225351897e-05
2.970000000000000000e+02,6.052013763172547911e-04,2.188526613675023658e-02,1.039571223998135565e+02,7.737812945000088760e-04,8.420663628450064664e-05
2.980000000000000000e+02,5.909757125076575690e-04,2.117037424198042750e-02,1.049460693637230122e+02,7.901478628533631365e-04,8.222559361870107608e-05
2.990000000000000000e+02,5.859066636785259519e-04,2.166711170383817109e-02,1.055008709822304667e+02,7.780621178267166371e-04,8.007799422282690927e-05
3.000000000000000000e+02,5.859367558453953961e-04,2.267844534041185689e-02,1.067771459923692134e+02,8.002930910631089745e-04,8.199421024646103007e-05
3.010000000000000000e+02,5.873029192919876351e-04,2.353166397183470426e-02,1.082523441174598418e+02,8.040667149199487440e-04,8.661262842291073127e-05
3.020000000000000000e+02,6.028046294073163835e-04,2.306441919300428189e-02,1.091535718627197866e+02,8.060894659188688749e-04,9.461297516000222174e-05
3.030000000000000000e+02,6.189719683240557657e-04,2.334196286330547654e-02,1.108286939347847238e+02,8.242034489821525867e-04,9.415948080959690714e-05
3.040000000000000000e+02,6.395648915540341761e-04,2.476977540544400558e-02,1.117096043464407558e+02,7.347113888269696247e-04,1.019755526540100377e-04
3.050000000000000000e+02,6.547599031534456770e-04,2.395319323166056336e-02,1.134019530684865344e+02,7.559105762677820195e-04,8.874288519566952971e-05
3.060000000000000000e+02,6.789133462571372846e-04,2.433323313619983885e-02,1.144303858167505155e+02,7.591324134018639924e-04,8.625848514720590998e-05
3.070000000000000000e+02,6.860037832264742619e-04,2.546493137322713984e-02,1.155593720904185204e+02,7.591606055215027737e-04,8.263634446614709361e-05
3.080000000000000000e+02,6.969616436331982356e-04,2.638914477861220576e-02,1.166147577675956200e+02,7.654831765139258337e-04,8.320120671478914431e-05
3.090000000000000000e+02,7.102570282587761241e-04,2.708513317239902296e-02,1.181490013295526182e+02,7.664249062493411202e-04,8.310334494132654015e-05
3.100000000000000000e+02,7.213593657150463301e-04,2.657639295966374160e-02,1.189577035637488223e+02,7.826037059760482251e-04,8.522995250836995496e-05
3.110000000000000000e+02,7.542013492345400749e-04,2.792316901370117677e-02,1.201146338469642387e+02,7.992327171003621444e-04,9.162067411949692541e-05
3.120000000000000000e+02,7.044541595978559556e-04,2.718230222435358279e-02,1.216023130682051203e+02,8.152539105616973814e-04,9.111101737935278777e-05
3.130000000000000000e+02,7.456569509106669713e-04,2.774939318486824291e-02,1.226527337598059404e+02,8.184186012085703510e-04,8.688486097041536738e-05
3.140000000000000000e+02,7.848226885962539257e-04,2.909239362427407105e-02,1.240120850126613163e+02,8.255856746866019336e-04,8.753999996491401703e-05
3.150000000000000000e+02,7.469750052045975863e-04,2.926019283857050901e-02,1.258821809949742487e+02,8.026267148214527580e-04,8.958696987926284550e-05
3.160000000000000000e+02,7.702987588639187422e-04,2.963693507556042217e-02,1.265383741052647224e+02,8.408640314122584059e-04,9.386452082771334915e-05
3.170000000000000000e+02,7.731803233207434900e-04,2.996882496792363515e-02,1.271405615530454440e+02,8.691777916653986580e-04,9.962639041960485997e-05
3.180000000000000000e+02,7.696518166457888555e-04,3.054582676986106193e-02,1.286410716333589619e+02,8.332397314683159806e-04,9.558620695182540317e-05
3.190000000000000000e+02,8.171462323980360765e-04,2.950658694615249100e-02,1.302117709555636793e+02,8.668136052358832444e-04,9.137091522126716825e-05
3.200000000000000000e+02,7.727198698935788812e-04,3.070570802370808927e-02,1.311760584565934096e+02,9.048084767274700013e-04,9.879371037702089353e-05
3.210000000000000000e+02,7.384156231550198513e-04,3.046469011573105234e-02,1.326133629184399751e+02,8.840903386152509924e-04,1.031418132506622953e-04
3.220000000000000000e+02,7.261862678028530027e-04,3.156174384894105955e-02,1.342710000441912825e+02,8.568509910887867065e-04,9.890739714057961152e-05
3.230000000000000000e+02,7.482308480023514008e-04,3.071246658479964697e-02,1.359262647925420993e+02,8.475079624954418023e-04,9.381666432461965854e-05
3.240000000000000000e+02,7.373360040410226190e-04,3.136502441499666727e-02,1.372574632360103237e+02,8.712051478596549714e-04,9.960876341541524681e-05
3.250000000000000000e+02,7.316288555563321694e-04,3.116503680251203612e-02,1.390355118614593550e+02,8.752231433863943977e-04,9.634525219948120167e-05
3.260000000000000000e+02,7.228009137593138789e-04,3.176863980260502540e-02,1.402321434587692863e+02,9.410376105154494297e-04,1.022496949675266720e-04
3.270000000000000000e+02,7.240902414501482198e-04,3.184435190784606906e-02,1.419949185801515057e+02,9.461354726936210824e-04,1.044001517537251900e-04
3.280000000000000000e+02,7.236909467095431481e-04,3.246469018155728747e-02,1.428916210258901458e+02,9.766157429826893832e-04,1.025711948693386333e-04
3.290000000000000000e+02,7.161956288459503384e-04,3.294237638157415660e-02,1.441118892697166416e+02,9.653444485755446891e-04,1.024781693688137096e-04
3.300000000000000000e+02,6.935538232473170694e-04,3.307504968815111468e-02,1.451537650179557772e+02,1.003062052941983140e-03,9.736517851777204413e-05
3.310000000000000000e+02,7.214460767999142377e-04,3.365475255695782320e-02,1.462882830162965604e+02,1.023689170383645930e-03,9.490417233359860205e-05
3.320000000000000000e+02,7.574022983728445624e-04,3.388087054633803774e-02,1.476773736461644262e+02,1.001551186867732923e-03,9.658278045676649270e-05
3.330000000000000000e+02,7.684993760627145676e-04,3.392946254208195622e-02,1.483008879454315831e+02,1.018489722121929120e-03,1.012597158218664362e-04
3.340000000000000000e+02,7.255124023511916320e-04,3.355877441654098181e-02,1.494250158527723897e+02,1.009866754520749588e-03,1.005376882378117287e-04
3.350000000000000000e+02,7.857478862628441973e-04,3.408266015159011619e-02,1.511411450128602780e+02,1.037797050036592950e-03,1.058882432217744807e-04
3.360000000000000000e+02,7.472777450159284740e-04,3.625256661610998243e-02,1.521541556288881907e+02,1.013050982170415892e-03,1.058299669387530173e-04
3.370000000000000000e+02,7.456266335258421307e-04,3.650346640650692365e-02,1.530457950259748259e+02,1.069441618018363016e-03,1.041764019731328261e-04
3.380000000000000000e+02,7.411665517362830968e-04,3.659731190915316290e-02,1.540206878426500055e+02,1.043361137947229622e-03,1.060452763335106852e-04
3.390000000000000000e+02,7.489701057076247892e-04,3.889102791122067693e-02,1.553137679193198153e+02,1.051070634188966402e-03,1.044091081553455425e-04
3.400000000000000000e+02,7.400394574744728615e-04,4.114682735765762267e-02,1.569380838632801272e+02,1.052034901883991402e-03,1.009136839816848763e-04
3.410000000000000000e+02,7.551851874457726765e-04,4.108974179850599651e-02,1.586876209502597135e+02,1.016910239234003477e-03,9.758744479804182248e-05
3.420000000000000000e+02,7.914374720696670806e-04,4.190284654856046842e-02,1.604544573934393270e+02,1.028274919932514742e-03,9.986064287692553165e-05
3.430000000000000000e+02,7.894060515203360495e-04,4.064979226701359583e-02,1.614323505373067178e+02,1.009161966598948190e-03,9.824625261478647786e-05
3.440000000000000000e+02,8.055121325128977716e-04,4.148326886040054617e-02,1.623787579452084060e+02,1.006373029984519718e-03,9.989924195041854915e-05
3.450000000000000000e+02,8.306976548116962178e-04,4.151143136692569957e-02,1.640338679829382897e+02,1.012598996976699084e-03,9.788509141617218745e-05
3.460000000000000000e+02,8.922429743130066981e-04,4.134907891119732337e-02,1.654812328353027624e+02,1.045173579975133826e-03,9.605031394255281185e-05
3.470000000000000000e+02,9.055114306915079680e-04,4.143355935233972165e-02,1.669924190932414376e+02,1.071512112609140921e-03,9.752915647698312540e-05
3.480000000000000000e+02,9.132210163269594005e-04,4.160495886331938564e-02,1.686447716739855878e+02,1.043262389679444624e-03,9.229022177292822704e-05
3.490000000000000000e+02,8.854568519567340701e-04,4.196441845181475561e-02,1.704640007960693993e+02,1.029296541839253010e-03,9.276205355845945633e-05
3.500000000000000000e+02,8.832511970148226865e-04,4.375570286605257042e-02,1.716050675021022585e+02,1.040877058510636388e-03,9.092835797752663041e-05
3.510000000000000000e+02,8.856020100915795723e-04,4.336209295405035746e-02,1.731281407794698737e+02,1.075098174045385768e-03,9.532674044265831981e-05
3.520000000000000000e+02,9.194674079385789511e-04,4.141492736667284902e-02,1.743484437111324326e+02,1.101309123972327164e-03,8.718801299789635806e-05
3.530000000000000000e+02,8.519347929483167547e-04,4.164143759964178404e-02,1.758790387980956780e+02,1.123271762996980172e-03,8.147869721952805122e-05
3.540000000000000000e+02,8.769558505345997901e-04,4.387876875758234263e-02,1.767832232895027005e+02,1.143490289306381413e-03,8.446373003023754933e-05
3.550000000000000000e+02,8.602263359906991980e-04,4.547804548527634161e-02,1.784087881955593673e+02,1.142433124949548962e-03,9.126419551475084546e-05
3.560000000000000000e+02,8.588624765641927894e-04,4.656935624514246808e-02,1.805116158510888340e+02,1.188622086250479271e-03,8.659231146013190994e-05
3.570000000000000000e+02,8.617025594490623774e-04,4.728946813676848659e-02,1.828352990654994130e+02,1.146860525980675227e-03,7.505136629260000802e-05
3.580000000000000000e+02,8.446789532465803774e-04,4.693305510456047269e-02,1.839729840909621146e+02,1.131290601681822494e-03,8.523332768062275022e-05
3.590000000000000000e+02,8.735502679489970390e-04,4.899908622765825061e-02,1.861093641236498399e+02,1.134358603006480060e-03,8.988956709243822729e-05
3.600000000000000000e+02,8.723043333446200975e-04,4.665268011917433899e-02,1.874911428147562447e+02,1.114983650660317238e-03,8.282919998237048276e-05
3.610000000000000000e+02,8.633568364297961040e-04,4.819112888496435154e-02,1.892612453234673353e+02,1.182091481508051878e-03,8.747206001580298818e-05
3.620000000000000000e+02,8.365497448882264209e-04,4.923029974892501048e-02,1.909025042053577863e+02,1.184437341906097174e-03,7.581943032652915804e-05
3.630000000000000000e+02,7.860082660055001114e-04,5.021443975972328388e-02,1.921739428028506325e+02,1.214189854032210469e-03,7.702301037970649134e-05
3.640000000000000000e+02,7.872941391586785187e-04,4.964502290722183631e-02,1.943227458666804921e+02,1.138431722758181941e-03,8.656525515371438217e-05
3.650000000000000000e+02,7.948559283240674844e-04,5.064319226063074275e-02,1.958161267252321522e+02,1.087710582144407745e-03,7.391922737143286071e-05
3.660000000000000000e+02,8.314875555917033978e-04,5.137150532889811494e-02,1.976845521964453383e+02,1.086241036304391727e-03,7.787481375898241964e-05
3.670000000000000000e+02,8.203934996833250892e-04,5.082354504584229993e-02,1.988421943017452804e+02,1.097284754291161235e-03,7.601325125183855391e-05
3.680000000000000000e+02,8.764826376108647565e-04,5.339350199612713510e-02,2.002318777827279348e+02,1.072034906558827494e-03,7.044961473190447521e-05
3.690000000000000000e+02,8.878021791263179807e-04,5.235112230689697999e-02,2.015089371880736167e+02,1.048716401903515560e-03,7.802070224594004344e-05
3.700000000000000000e+02,8.912653546778726010e-04,5.406415386856000538e-02,2.030849956007633921e+02,1.045068371147817032e-03,7.333136271481244250e-05
3.710000000000000000e+02,9.096591424553324146e-04,5.473491393360130353e-02,2.048464136818161876e+02,1.089873703837063168e-03,7.061580053269178592e-05
3.720000000000000000e+02,9.103616041425954819e-04,5.600546383511684212e-02,2.065424494834149982e+02,1.037001438252360686e-03,7.763068809030215789e-05
3.730000000000000000e+02,9.363723011412972141e-04,5.543119466891721636e-02,2.076897180353854253e+02,1.019181736766960888e-03,7.074794110850657347e-05
3.740000000000000000e+02,8.467045576311393873e-04,5.773554185541573958e-02,2.092117104354554158e+02,1.034510495500629013e-03,7.375928013320098842e-05
3.750000000000000000e+02,8.677095539333379293e-04,5.702853670499541394e-02,2.103637412590897213e+02,1.062043613032970235e-03,6.909375497587966208e-05
3.760000000000000000e+02,9.065288662879478210e-04,5.842509455924349560e-02,2.113574305245381311e+02,9.931509533049887040e-04,8.061679348148054203e-05
3.770000000000000000e+02,8.837831948991237141e-04,6.021961507842010786e-02,2.135454753750218515e+02,9.794780401222169530e-04,7.913572137030477904e-05
3.780000000000000000e+02,9.321630673692071767e-04,6.270657462071893562e-02,2.144593985049893945e+02,9.981335574600347371e-04,7.240297348443114345e-05
3.790000000000000000e+02,8.764817413017267356e-04,6.494234467255377563e-02,2.162257180691114797e+02,9.739691514437653908e-04,7.409366222399516033e-05
3.800000000000000000e+02,8.962597718327192098e-04,6.439167963072400802e-02,2.174291736202713423e+02,9.595025626915054673e-04,7.678437887581601728e-05
3.810000000000000000e+02,8.820575450354528613e-04,6.459473550393313168e-02,2.189879909577766171e+02,1.022501882492421466e-03,7.471834657579723427e-05
3.820000000000000000e+02,8.978508142604146869e-04,6.739710126575437776e-02,2.208497274389471841e+02,9.976678284746576253e-04,7.378905264188162505e-05
3.830000000000000000e+02,9.256658692059493987e-04,6.891264821208153979e-02,2.226517260163082597e+02,9.907209857439314149e-04,7.855656974320446295e-05
3.840000000000000000e+02,8.566240369091149276e-04,6.800075125579030377e-02,2.245647407119321031e+02,9.927529959198322373e-04,7.593099125313695907e-05
3.850000000000000000e+02,8.965555209650144519e-04,7.138008228774750386e-02,2.263700597039125171e+02,9.944005777857700679e-04,7.855244108834202876e-05
3.860000000000000000e+02,8.917220079184273729e-04,7.243372816317805718e-02,2.275845270170145795e+02,1.002293576339630121e-03,8.213885563757017394e-05
3.870000000000000000e+02,8.832359855457383446e-04,7.127171252431763193e-02,2.297472967234018313e+02,9.941924673463331530e-04,8.512766791668457955e-05
3.880000000000000000e+02,7.825004856658601682e-04,7.078444466340205743e-02,2.313772954041003516e+02,9.743151232923796812e-04,8.131021813728711578e-05
3.890000000000000000e+02,7.949640077473674182e-04,7.076391977153595469e-02,2.331921346170565812e+02,9.702919060046166777e-04,8.500758071183778242e-05
3.900000000000000000e+02,8.066973223463946852e-04,7.398411675458627101e-02,2.347100833078052631e+02,9.274804516632428886e-04,8.035343511070269784e-05
3.910000000000000000e+02,7.891909634676341767e-04,7.504111985530137474e-02,2.362036548383355523e+02,9.106912604336381278e-04,7.508689556157133183e-05
3.920000000000000000e+02,8.178641628622251858e-04,7.633103109860206459e-02,2.384011353564974911e+02,9.321453312806093905e-04,7.709627811869346203e-05
3.930000000000000000e+02,8.385092724950693466e-04,7.888231713859439331e-02,2.403825376950338750e+02,9.353525138808826966e-04,8.195942699606995063e-05
3.940000000000000000e+02,8.395020648547246722e-04,7.997611734483522916e-02,2.414990323918898127e+02,9.403629751992825803e-04,8.924673387311621298e-05
3.950000000000000000e+02,8.649224722091508610e-04,8.029063235622224681e-02,2.432191318223564735e+02,9.161466805722717766e-04,8.595529736077356375e-05
3.960000000000000000e+02,8.687805906365531072e-04,8.101238034152846712e-02,2.447506797235910199e+02,9.454339420917889925e-04,8.442861074531293752e-05
3.970000000000000000e+02,8.771845874365746809e-04,8.075215011161296363e-02,2.463604899014041791e+02,9.381909938565025087e-04,9.324101105512294652e-05
3.980000000000000000e+02,8.863972450232626699e-04,8.214867955509908004e-02,2.476311660355616482e+02,9.231846270193466708e-04,7.905485361947572898e-05
3.990000000000000000e+02,8.817482427796452527e-04,8.317238964843720606e-02,2.491343470524626014e+02,9.095317552061388255e-04,8.369941395203195356e-05
4.000000000000000000e+02,8.947985971754501833e-04,8.482183930482967149e-02,2.512900903960881749e+02,9.246415688536346877e-04,7.939394072886685194e-05
4.010000000000000000e+02,8.845951322212775025e-04,8.609792297060814281e-02,2.524044941188578264e+02,9.358322098514948451e-04,7.881308615020898856e-05
4.020000000000000000e+02,8.884369501510613887e-04,8.703478512689966085e-02,2.541303751786032876e+02,9.362284849637747541e-04,8.685378437789381678e-05
4.030000000000000000e+02,9.094568558907223377e-04,8.655020156249582097e-02,2.558260733583768740e+02,9.478693461044684909e-04,8.813579754840539238e-05
4.040000000000000000e+02,9.529182979148842492e-04,8.536572537642939107e-02,2.574703422099996146e+02,9.982656298848091581e-04,8.732293400925961180e-05
4.050000000000000000e+02,9.104691651168339561e-04,8.763453307627233624e-02,2.595680616722944478e+02,9.993759070932028976e-04,8.852292106420467377e-05
4.060000000000000000e+02,8.613281003326811458e-04,9.206769930164226956e-02,2.607236915327145539e+02,1.009165839667258702e-03,9.296628293153919032e-05
4.070000000000000000e+02,8.267454196514423259e-04,9.448703145442849394e-02,2.618185953751820989e+02,1.046530764182040940e-03,9.533384720505910792e-05
4.080000000000000000e+02,7.905113399906404936e-04,9.502208044028082057e-02,2.631670357771930071e+02,1.008390778674983501e-03,8.970733416935328108e-05
4.090000000000000000e+02,8.165404215941807209e-04,1.002204056412052680e-01,2.659280253923139412e+02,9.939977428560231587e-04,9.031901280298626489e-05
4.100000000000000000e+02,8.376336050851529436e-04,9.896920499478811806e-02,2.687810964054663145e+02,1.004023427495392973e-03,8.967094625633720284e-05
4.110000000000000000e+02,8.048370850857189396e-04,1.033267694430949346e-01,2.699755321407936890e+02,1.027916631566205830e-03,9.940739452585223290e-05
4.120000000000000000e+02,8.642317699273371900e-04,1.080494972988849112e-01,2.718768031987295331e+02,1.059749213549565638e-03,8.977321280756456190e-05
4.130000000000000000e+02,8.035660570765434940e-04,1.139486792026089823e-01,2.734826802193308026e+02,1.066139245835318050e-03,8.989407520709757904e-05
4.140000000000000000e+02,7.869988918105530473e-04,1.166258493002747532e-01,2.754793779795918454e+02,1.066245462016723877e-03,1.006244260666200319e-04
4.150000000000000000e+02,7.838476547059602950e-04,1.144823181855975092e-01,2.769546795202065823e+02,1.075544813092355056e-03,9.046963283187992033e-05
4.160000000000000000e+02,7.789665678911150692e-04,1.172267332286380803e-01,2.785511625858964635e+02,1.053090066825190796e-03,9.260845288483476878e-05
4.170000000000000000e+02,7.663110296737274396e-04,1.202502968797308780e-01,2.799940610519776669e+02,1.102558079545068459e-03,9.468192604622505115e-05
4.180000000000000000e+02,7.753923563723619239e-04,1.138914075022107175e-01,2.825275247255836462e+02,1.079766728797726394e-03,9.547415121435864904e-05
4.190000000000000000e+02,7.575608849398340894e-04,1.221049336961872456e-01,2.844580643916489180e+02,1.031710961375886804e-03,9.567360952245085315e-05
4.200000000000000000e+02,7.614691060713330018e-04,1.227498278256601294e-01,2.870002830382601928e+02,9.577497124190204048e-04,9.452998879788676589e-05
4.210000000000000000e+02,7.030749793863755315e-04,1.200513997180145953e-01,2.886428621299111228e+02,1.001819018960903307e-03,1.084220649156808491e-04
4.220000000000000000e+02,7.039576353499166217e-04,1.224511661221608927e-01,2.903182888413927003e+02,1.042644373700052363e-03,9.755469653582871103e-05
4.230000000000000000e+02,7.111708564337959615e-04,1.223252887592992666e-01,2.917357200665559844e+02,1.064154818371632061e-03,9.115979431950638201e-05
4.240000000000000000e+02,7.192769683788124979e-04,1.257621681675650249e-01,2.934939211944711133e+02,1.066325114388533279e-03,9.405093687098187161e-05
4.250000000000000000e+02,7.564946752064427571e-04,1.256476621084960943e-01,2.960421556219628201e+02,1.085634770764176693e-03,8.951805872514650986e-05
4.260000000000000000e+02,7.788886600458289067e-04,1.336770636562778503e-01,2.980425895307486712e+02,1.085594899129294078e-03,9.208982672814780557e-05
4.270000000000000000e+02,7.735651832462275834e-04,1.365625133015070380e-01,2.995853750069834405e+02,1.086944546490609120e-03,9.683217942502153619e-05
4.280000000000000000e+02,7.905603036031383368e-04,1.392106854434341789e-01,3.018405176733864437e+02,1.089621054405576217e-03,9.386632488284085696e-05
4.290000000000000000e+02,8.009772937846992846e-04,1.447661122232188902e-01,3.035390992857658716e+02,1.127153663747826329e-03,9.469482114576877052e-05
4.300000000000000000e+02,8.234315181967488684e-04,1.475478659030925455e-01,3.060447139552443332e+02,1.130811495333006178e-03,9.430252094333457791e-05
4.310000000000000000e+02,8.267851693046779360e-04,1.522542161291796647e-01,3.083707879750440952e+02,1.119866341793840370e-03,9.222796877195182930e-05
4.320000000000000000e+02,8.864633438990798808e-04,1.498267049299570886e-01,3.102174663678072193e+02,1.180593311646882526e-03,8.868908020098764666e-05
4.330000000000000000e+02,8.338391681871337724e-04,1.573571307167560551e-01,3.119639795008603755e+02,1.192965769525100583e-03,9.358227380606987111e-05
4.340000000000000000e+02,8.591604164475130645e-04,1.602889512707732500e-01,3.136180572596026082e+02,1.208694237698315632e-03,9.367717929564811641e-05
4.350000000000000000e+02,8.732955894041882772e-04,1.638676456342980092e-01,3.157579585337828121e+02,1.192206507863557974e-03,9.482634814184098815e-05
4.360000000000000000e+02,8.390900345396357096e-04,1.708294580017166719e-01,3.175204817251519103e+02,1.217834904451153832e-03,9.864283263383288869e-05
4.370000000000000000e+02,8.811306482418013175e-04,1.762299054430404022e-01,3.198148453388349708e+02,1.227748221298785580e-03,9.286672023500752715e-05
4.380000000000000000e+02,8.875066195065395291e-04,1.764477285067637125e-01,3.228464837285938529e+02,1.292317589106972697e-03,9.290966371744424634e-05
4.390000000000000000e+02,8.956903899214330167e-04,1.823278368652755388e-01,3.245781226718788730e+02,1.285827509427739379e-03,8.766207022281591321e-05
4.400000000000000000e+02,9.298601775638015710e-04,1.886327033759432892e-01,3.263974171242748525e+02,1.330091525319154755e-03,8.436676753509342319e-05
4.410000000000000000e+02,9.578008823898365165e-04,1.926210101958536480e-01,3.281803062881938331e+02,1.310888095392925834e-03,9.000570996653411981e-05
4.420000000000000000e+02,9.525526173065346214e-04,1.935637720424627783e-01,3.308227537461150973e+02,1.366111460783359099e-03,8.352805404132634948e-05
4.430000000000000000e+02,9.392840759260279171e-04,1.933676061619202802e-01,3.324390903256490901e+02,1.339283123551804344e-03,9.199838567186535698e-05
4.440000000000000000e+02,9.285499124140894622e-04,2.045815594826709827e-01,3.338010255463526619e+02,1.332657646375134952e-03,8.698329705336682593e-05
4.450000000000000000e+02,9.096315877290539476e-04,2.059734164783310062e-01,3.354770912503594218e+02,1.345233315699689847e-03,9.188106903645909540e-05
4.460000000000000000e+02,8.863494286289741453e-04,2.064216365765451089e-01,3.372642800727591634e+02,1.372366905333932685e-03,8.777165106965689745e-05
4.470000000000000000e+02,8.683897189485367818e-04,2.116519684244264621e-01,3.394807272795762856e+02,1.399949312623327558e-03,8.920117743915767505e-05
4.480000000000000000e+02,8.680858742514674375e-04,2.159956025197351526e-01,3.422937256981508654e+02,1.302643182321316928e-03,9.167119851216654070e-05
4.490000000000000000e+02,8.205341083176165284e-04,2.108729837237757199e-01,3.445631877592844603e+02,1.337670252836931084e-03,8.734617628625152008e-05
4.500000000000000000e+02,8.538405220914757621e-04,2.196711984859831546e-01,3.467716886367561528e+02,1.253217320244193189e-03,9.754878842771486092e-05
4.510000000000000000e+02,8.427383851168368523e-04,2.219971919633237922e-01,3.490835131600874774e+02,1.314263595023512643e-03,9.000052589924756319e-05
4.520000000000000000e+02,8.369686539277942927e-04,2.280609058195823824e-01,3.503977412529279150e+02,1.305010456126631802e-03,9.198905158303016805e-05
4.530000000000000000e+02,7.989422846665927835e-04,2.315534814334417879e-01,3.520592989173956084e+02,1.380261126830206742e-03,8.847663565147989573e-05
4.540000000000000000e+02,7.735564365664027164e-04,2.321409807873806574e-01,3.539251910440856363e+02,1.405379739407908168e-03,9.426526139100221968e-05
4.550000000000000000e+02,7.873185973321650266e-04,2.344929080424157375e-01,3.559369624084670249e+02,1.485095578477646505e-03,8.989502903511414900e-05
4.560000000000000000e+02,7.376982096659601140e-04,2.331604004626354198e-01,3.580815940192846938e+02,1.441559775973821900e-03,8.922388467913489052e-05
4.570000000000000000e+02,7.354078676742314968e-04,2.276451673700016221e-01,3.597325817661804876e+02,1.479460793258002838e-03,9.113939027960427097e-05
4.580000000000000000e+02,7.528438484213362258e-04,2.271841429268706136e-01,3.618765054517476756e+02,1.496765570844438287e-03,9.248371740866456747e-05
4.590000000000000000e+02,7.476302498342635161e-04,2.268831585852026933e-01,3.642776186749194380e+02,1.494603122828008779e-03,9.271102332442104910e-05
4.600000000000000000e+02,7.704835992503600295e-04,2.342722026970186500e-01,3.657575765863273318e+02,1.470091152020569503e-03,9.796147567653346044e-05
4.610000000000000000e+02,7.572579660957146075e-04,2.419475829059709593e-01,3.683857979111632517e+02,1.590862730660336233e-03,9.010172866685817183e-05
4.620000000000000000e+02,7.561130485459477413e-04,2.565770475485176227e-01,3.708749821492754108e+02,1.589163876258181674e-03,8.796893580431675019e-05
4.630000000000000000e+02,8.124414652884714982e-04,2.674203007124091869e-01,3.730738696538164163e+02,1.531484649713643620e-03,8.909917368871145271e-05
4.640000000000000000e+02,8.021177244282862162e-04,2.699163870664559317e-01,3.747139511295982288e+02,1.552862154801326611e-03,8.978986193408644567e-05
4.650000000000000000e+02,7.847416286536068597e-04,2.719452200186008861e-01,3.767686259743951496e+02,1.601453375455808015e-03,8.934697888740572580e-05
4.660000000000000000e+02,8.000248254345088128e-04,2.893893101534517065e-01,3.797415091081167020e+02,1.575539939083436813e-03,9.174338392314851376e-05
4.670000000000000000e+02,8.082436587103503101e-04,2.974483066338378112e-01,3.808030637171241892e+02,1.569758942944310398e-03,8.681506964558494133e-05
4.680000000000000000e+02,7.991732971163179045e-04,3.096003905268320811e-01,3.823072544872604794e+02,1.570792574274837428e-03,9.180589987056730905e-05
4.690000000000000000e+02,8.094362151791489879e-04,3.065304290172665702e-01,3.835034226304562139e+02,1.498469277452785242e-03,8.975852393822147945e-05
4.700000000000000000e+02,8.123024566207837083e-04,3.206706080841758011e-01,3.861204083468510362e+02,1.491270274537548346e-03,8.640013848004723940e-05
4.710000000000000000e+02,7.608093409734451029e-04,3.211799207290637614e-01,3.887584162860380275e+02,1.450214227806334577e-03,9.503137093014313308e-05
4.720000000000000000e+02,7.884191203606505383e-04,3.316693485515250783e-01,3.906660585068947285e+02,1.482854652473108992e-03,1.062947730647856304e-04
4.730000000000000000e+02,8.227260489901411233e-04,3.362044724911690263e-01,3.932433459522662815e+02,1.487545443317528360e-03,8.948678096676321303e-05
4.740000000000000000e+02,8.372742875680794228e-04,3.301165117859167220e-01,3.957300438333238617e+02,1.501728706673199909e-03,9.318182775774896953e-05
4.750000000000000000e+02,8.689816401831196302e-04,3.301732328219620927e-01,3.982060464398821296e+02,1.521714493342707364e-03,8.933496957630460145e-05
4.760000000000000000e+02,8.083291243203838405e-04,3.433850045759028191e-01,4.013648815994270649e+02,1.524527453769630725e-03,9.531445034005603389e-05
4.770000000000000000e+02,8.191585299721637625e-04,3.598249858458226758e-01,4.034708570887092378e+02,1.536991372024121283e-03,8.985223171831258071e-05
4.780000000000000000e+02,8.503799008665602344e-04,3.450331665725033803e-01,4.056777339650680005e+02,1.573138705896370837e-03,8.478848454940290935e-05
4.790000000000000000e+02,8.362909339182378332e-04,3.394720471626999636e-01,4.074964672326796062e+02,1.577965815019566342e-03,8.601265212815345507e-05
4.800000000000000000e+02,8.369450076113338355e-04,3.463726457427322991e-01,4.101665205677287531e+02,1.534513954634997290e-03,7.884437521044063146e-05
4.810000000000000000e+02,8.046008025770490235e-04,3.436935112454145846e-01,4.122896610162220554e+02,1.573119637620079558e-03,8.036200240701951714e-05
4.820000000000000000e+02,7.832063590674787079e-04,3.594533202405267858e-01,4.138876572225163386e+02,1.535161690119024591e-03,7.625935496302638228e-05
4.830000000000000000e+02,8.031442403413358022e-04,3.535087945244896890e-01,4.172576951344570944e+02,1.573771456288453052e-03,7.628234288903357196e-05
4.840000000000000000e+02,8.292515727390536995e-04,3.482458086190545199e-01,4.189800820824068524e+02,1.494069726913016538e-03,7.708933858485700341e-05
4.850000000000000000e+02,8.457125385394892447e-04,3.715946723254907047e-01,4.218950029442013374e+02,1.539165228435335209e-03,8.072861422814270327e-05
4.860000000000000000e+02,8.525609083255281107e-04,3.696272936009032950e-01,4.236369624405512013e+02,1.585227871557459700e-03,8.552374394210637831e-05
4.870000000000000000e+02,8.743817078390447861e-04,3.849426205710961835e-01,4.266281990942526363e+02,1.635091204970184897e-03,9.589640051532732912e-05
4.880000000000000000e+02,8.995593428346992937e-04,3.855520843483454252e-01,4.288885276673812541e+02,1.710975751335053197e-03,8.912056515630872866e-05
4.890000000000000000e+02,9.026133375301670370e-04,3.800352597883842609e-01,4.311454568935433826e+02,1.750785075738781060e-03,8.708398422418994755e-05
4.900000000000000000e+02,8.840732400233752841e-04,3.705238723740994500e-01,4.334596606286645510e+02,1.772913937758247016e-03,9.440903541335643467e-05
4.910000000000000000e+02,9.648585715940072305e-04,3.881343328004196458e-01,4.353940385828811941e+02,1.806531599394700649e-03,8.500712137582411287e-05
4.920000000000000000e+02,7.920460472867763002e-04,3.888035200420160153e-01,4.375484597453740321e+02,1.771902927856450205e-03,8.911134721667490766e-05
4.930000000000000000e+02,7.587846909592466105e-04,3.987423780968636366e-01,4.393683602784039408e+02,1.791758816061639337e-03,9.035624687958598855e-05
4.940000000000000000e+02,7.607979657443530996e-04,4.102165855351802559e-01,4.416107289058737138e+02,1.740797474021893443e-03,8.976986517306162483e-05
4.950000000000000000e+02,7.783362997937359751e-04,4.098106480685368425e-01,4.437952533005832834e+02,1.794302816387260968e-03,8.968279520871202948e-05
4.960000000000000000e+02,7.925046630588017393e-04,4.306704714472193718e-01,4.458707879030354775e+02,1.801431612841741803e-03,8.826273691364683316e-05
4.970000000000000000e+02,7.843932870480463393e-04,4.394389752792162707e-01,4.491515773686335251e+02,1.785021696473543251e-03,9.152517083099720452e-05
4.980000000000000000e+02,7.388869867435143846e-04,4.228322659274730277e-01,4.516598830493224455e+02,1.835124909504215474e-03,8.353502602886919703e-05
4.990000000000000000e+02,7.335368483829540764e-04,4.189284562165342951e-01,4.545652810185734438e+02,1.835488964708753556e-03,8.255458378869651170e-05
5.000000000000000000e+02,7.449131675590914270e-04,4.306039886150495599e-01,4.558629327677191441e+02,1.832030123518846310e-03,8.502712562419301179e-05
5.010000000000000000e+02,8.009581233858753535e-04,4.380875488544295759e-01,4.583046254926285883e+02,1.949104905284992917e-03,8.852026961192471788e-05
5.020000000000000000e+02,8.055389540461144193e-04,4.639971866371965792e-01,4.592699962198000776e+02,1.887850654299638720e-03,8.936573966711325312e-05
5.030000000000000000e+02,8.209854334682020749e-04,4.693492303386762599e-01,4.619789931624010819e+02,1.895450322641933916e-03,8.616122244387014462e-05
5.040000000000000000e+02,8.538073576498383943e-04,4.716490790237680697e-01,4.642641159959423476e+02,1.907853259392133793e-03,8.597113070962780768e-05
5.050000000000000000e+02,8.604530405076360466e-04,4.718767875212274143e-01,4.668181409397365087e+02,1.905946425351356943e-03,8.816804680966683350e-05
5.060000000000000000e+02,8.097176219479251813e-04,4.717644561325635699e-01,4.686220495866206193e+02,1.851460650470704294e-03,8.881722342168885120e-05
5.070000000000000000e+02,7.741882780247788531e-04,4.634053975313476847e-01,4.705701817855502895e+02,1.843157682639873229e-03,8.429616546778984087e-05
5.080000000000000000e+02,7.836550817336140895e-04,4.434662231907855467e-01,4.732535365362258517e+02,1.802516500532869159e-03,1.020563511712202498e-04
5.090000000000000000e+02,7.523249729375347528e-04,4.582602883352119294e-01,4.760365991128287533e+02,1.899369987183652242e-03,9.080635164837591589e-05
5.100000000000000000e+02,7.786169649371954549e-04,4.541253538127444367e-01,4.780129026894028357e+02,1.942888970149381223e-03,8.953625588847824446e-05
5.110000000000000000e+02,7.628397275161180602e-04,4.669493819813421709e-01,4.803276303809130923e+02,1.988308029756469253e-03,9.023183282863556087e-05
5.120000000000000000e+02,7.338692026288562431e-04,4.918619683504058537e-01,4.836963673929449214e+02,2.033523741068465895e-03,9.627746995732877622e-05
5.130000000000000000e+02,6.724923638203872400e-04,4.721632610849675338e-01,4.866959943893372156e+02,1.996844563547206519e-03,9.903928063226263845e-05
5.140000000000000000e+02,6.583102038425492353e-04,4.823945049750690828e-01,4.891040479144255642e+02,2.116388147320846791e-03,1.075363738923806878e-04
5.150000000000000000e+02,6.910400665258720210e-04,4.776892684099599551e-01,4.914143635513361232e+02,2.108702242073712263e-03,9.620247279673588281e-05
5.160000000000000000e+02,7.044236167280670813e-04,4.681374331141322509e-01,4.947123956978217620e+02,2.223140347525132121e-03,9.957266578031198634e-05
5.170000000000000000e+02,6.938230139457157719e-04,4.830769002787144162e-01,4.966468907158973707e+02,2.188897538322631675e-03,9.896000301634622076e-05
5.180000000000000000e+02,6.873209083407827436e-04,4.924374596727840725e-01,4.996839084923716428e+02,2.225554682766639480e-03,1.008569463863961957e-04
5.190000000000000000e+02,6.813127767706372850e-04,4.834458054488043333e-01,5.036085785498687528e+02,2.280444575243345540e-03,9.290497299019317978e-05
5.200000000000000000e+02,6.816913791365397657e-04,4.803162881485550928e-01,5.049929692460605111e+02,2.258518906270490234e-03,9.674817265581392434e-05
5.210000000000000000e+02,6.633401374569469766e-04,4.932177714588459327e-01,5.073705379900216030e+02,2.367915097546968717e-03,8.873608052673009894e-05
5.220000000000000000e+02,7.048389017657585853e-04,5.088485521775429898e-01,5.097212076126360216e+02,2.438985153580874865e-03,9.515074342059115509e-05
5.230000000000000000e+02,7.395996767317614129e-04,5.379232422034396777e-01,5.125154164250159283e+02,2.463173855613676189e-03,8.785112060216704322e-05
5.240000000000000000e+02,7.262396705267626373e-04,5.560942182586089411e-01,5.141150053754594182e+02,2.494605321092135952e-03,9.117106652367645836e-05
5.250000000000000000e+02,6.338521981247291492e-04,5.607992485366439794e-01,5.173073245879992328e+02,2.365959741558287810e-03,8.620634887834821569e-05
5.260000000000000000e+02,6.489553044181084474e-04,5.669903985580488914e-01,5.200112071748021663e+02,2.340048938247352162e-03,8.771868054757714361e-05
5.270000000000000000e+02,6.692334843205749451e-04,6.084281253688592628e-01,5.224042392604465022e+02,2.363072627394879888e-03,8.660633493906555458e-05
5.280000000000000000e+02,6.730012185409695036e-04,6.071099389315455230e-01,5.245057028411480360e+02,2.269960474606147471e-03,8.228474656013506916e-05
5.290000000000000000e+02,6.851108941906547400e-04,6.261048691569433000e-01,5.264631581089672636e+02,2.231810642821741020e-03,8.622804362334868244e-05
5.300000000000000000e+02,6.948977104386244719e-04,6.379745930573983426e-01,5.289277622285026155e+02,2.270563229966660046e-03,9.061385589870241120e-05
5.310000000000000000e+02,6.754192833903216453e-04,6.573291778618366443e-01,5.324015283297211454e+02,2.227526071542640373e-03,9.258981286830447743e-05
5.320000000000000000e+02,6.945812505975146323e-04,6.664856445258671158e-01,5.342245675950678105e+02,2.207203345922947868e-03,8.861550841665621903e-05
5.330000000000000000e+02,7.231660753450608325e-04,6.930913727262950630e-01,5.365221469483083183e+02,2.155043830279312900e-03,8.919871892043573780e-05
5.340000000000000000e+02,7.697380213000926119e-04,7.112238181149661553e-01,5.384188721570523057e+02,2.107825070054358818e-03,8.368986178741710802e-05
5.350000000000000000e+02,7.860864283156798749e-04,7.202599698922935723e-01,5.407867565753301733e+02,2.217026582591596906e-03,8.655202751883805945e-05
5.360000000000000000e+02,7.935108195418205668e-04,7.666256230312137321e-01,5.429389212355182508e+02,2.227082140658032117e-03,9.293156069711816514e-05
5.370000000000000000e+02,8.362401267545394035e-04,8.136364158607132246e-01,5.456817866134538235e+02,2.160119601236853981e-03,8.938717366047121970e-05
5.380000000000000000e+02,8.293346960122072176e-04,8.257206695337645508e-01,5.489649118164331867e+02,2.089569744047947708e-03,9.115459989417207254e-05
5.390000000000000000e+02,8.939422758605930497e-04,8.515520113170294003e-01,5.518735167773778585e+02,2.134739250692518908e-03,9.329550259151719871e-05
5.400000000000000000e+02,8.845654636173705399e-04,8.721277328782726102e-01,5.539552694800715926e+02,2.081036480114151210e-03,9.798768283564296411e-05
5.410000000000000000e+02,9.279870112929300419e-04,9.220284050107557805e-01,5.569313627583871948e+02,2.177201650840676628e-03,9.071593645726405697e-05
5.420000000000000000e+02,9.009947367376591743e-04,9.461250484020840013e-01,5.587634542818618684e+02,2.188309146187839005e-03,8.929389439871204814e-05
5.430000000000000000e+02,8.277318119267462748e-04,9.669509088647365580e-01,5.615235705963509645e+02,2.123532446366982462e-03,9.593058077317362375e-05
5.440000000000000000e+02,8.869969428465518391e-04,9.895594189972167776e-01,5.645780541336401939e+02,2.183549696130993034e-03,9.379046281599023871e-05
5.450000000000000000e+02,8.980928905442109311e-04,1.045331793587342517e+00,5.676272460371017132e+02,2.215619199577245624e-03,8.939035220945079629e-05
5.460000000000000000e+02,8.514064510550811704e-04,1.042193277696907394e+00,5.700598783600098614e+02,2.198214888497918018e-03,8.302612934540931633e-05
5.470000000000000000e+02,8.982580066166923061e-04,1.039691874360174406e+00,5.723557892659457593e+02,2.215777609381186508e-03,8.540993775596472659e-05
5.480000000000000000e+02,9.341939656730691155e-04,1.026864092943675200e+00,5.757817219659841612e+02,2.279143616541023931e-03,9.209579726388028575e-05
5.490000000000000000e+02,9.495368260019620976e-04,1.058783303174603230e+00,5.778746891078839099e+02,2.277899123399373948e-03,8.695709304995524747e-05
5.500000000000000000e+02,8.907514297445962015e-04,1.125461572843617031e+00,5.799868462506617561e+02,2.287366040653271426e-03,9.646812012276129167e-05
5.510000000000000000e+02,9.086499915025303409e-04,1.155429570789221039e+00,5.829942989876922184e+02,2.399906614270364003e-03,8.773782419990716619e-05
5.520000000000000000e+02,9.159216083141075160e-04,1.179143147280384607e+00,5.849014203896509798e+02,2.297599862248089764e-03,9.182864146484170931e-05
5.530000000000000000e+02,9.265843208825508270e-04,1.231071926615401768e+00,5.882801733679165181e+02,2.370206555033393947e-03,8.883045146834689376e-05
5.540000000000000000e+02,9.669232810702865777e-04,1.224893346658643356e+00,5.903811636534392164e+02,2.363804604937458365e-03,8.825909289256195223e-05
5.550000000000000000e+02,8.188785997373937420e-04,1.278036942779260166e+00,5.931908928692217842e+02,2.379965296621655568e-03,9.971150088872171580e-05
5.560000000000000000e+02,8.403895328351618232e-04,1.311132212398503860e+00,5.961985909907142513e+02,2.307741964222009834e-03,9.393792112244447878e-05
5.570000000000000000e+02,8.416666184780652316e-04,1.335750935189920163e+00,5.991437440135200632e+02,2.192394879018011444e-03,9.120352919134155911e-05
5.580000000000000000e+02,8.442888338485721178e-04,1.407931647245380447e+00,6.022129125299074985e+02,2.153512058042594823e-03,1.002113245125446639e-04
5.590000000000000000e+02,8.987136180375054906e-04,1.444123077853574078e+00,6.051281386119378567e+02,2.154720044384883515e-03,9.446356554709822717e-05
5.600000000000000000e+02,8.796881683393875662e-04,1.507072374098983314e+00,6.089799015744322332e+02,2.186745137897738722e-03,9.915834356732933230e-05
5.610000000000000000e+02,8.764135851498933150e-04,1.570247526820129913e+00,6.122255354718176932e+02,2.186038633925080354e-03,1.034366427297150892e-04
5.620000000000000000e+02,8.810439867497077415e-04,1.545771096523399724e+00,6.146296299044984153e+02,2.172339790536437221e-03,9.088149756719676731e-05
5.630000000000000000e+02,8.527980463018947077e-04,1.611698949561976679e+00,6.169683567340064201e+02,2.150040202570369097e-03,8.564824754764277515e-05
5.640000000000000000e+02,7.763653022063721210e-04,1.612268498741743272e+00,6.204196827205495310e+02,2.210147621422464681e-03,9.465126151830816070e-05
5.650000000000000000e+02,8.043898661448389831e-04,1.677921751701506814e+00,6.232626747764875290e+02,2.275490653260714424e-03,9.062843438156775733e-05
5.660000000000000000e+02,8.032986995781810080e-04,1.754750786674994956e+00,6.252826189090000071e+02,2.248327549840278827e-03,9.277538831353737692e-05
5.670000000000000000e+02,7.945994601173955729e-04,1.791158297016468115e+00,6.272064293025175630e+02,2.319193771729177733e-03,8.913843104707552811e-05
5.680000000000000000e+02,8.379228302329844169e-04,1.804512380670937777e+00,6.297584661215886399e+02,2.289012058702910579e-03,8.928629731608239695e-05
5.690000000000000000e+02,7.904121450885703837e-04,1.835798485963087145e+00,6.328828519235455587e+02,2.354967658338980030e-03,9.511280590213111452e-05
5.700000000000000000e+02,8.146532859063526644e-04,1.890935110872470126e+00,6.366305855975160739e+02,2.355472611997200261e-03,8.756929463382689960e-05
5.710000000000000000e+02,7.996833589365426320e-04,1.989202521104628918e+00,6.392635828696409135e+02,2.398904158369852269e-03,9.119600960272311596e-05
5.720000000000000000e+02,7.981860391959028078e-04,1.974681976306632336e+00,6.424849171393650522e+02,2.264849032225568770e-03,8.890097612213043732e-05
5.730000000000000000e+02,8.304407372294875245e-04,2.025378895262843759e+00,6.449865197265994539e+02,2.465292464292723196e-03,8.514698345918336742e-05
5.740000000000000000e+02,8.167872928647179620e-04,2.114216004643020952e+00,6.491772130491683583e+02,2.437562443941221346e-03,8.912868795496464713e-05
5.750000000000000000e+02,8.478957232345152306e-04,2.101255964064260962e+00,6.524804400511053473e+02,2.446847936390827982e-03,8.763998586158727733e-05
5.760000000000000000e+02,8.974830094353736243e-04,2.184118465472177473e+00,6.549159700755591302e+02,2.434256317748850762e-03,9.145533502885605515e-05
5.770000000000000000e+02,8.879021356037464230e-04,2.242575225811962891e+00,6.578876788193182392e+02,2.290780856897711715e-03,8.882829928091862115e-05
5.780000000000000000e+02,9.200628036245550589e-04,2.355898567190727544e+00,6.617210981210830596e+02,2.358809437569497902e-03,8.294787123075408886e-05
5.790000000000000000e+02,9.161824261384454715e-04,2.457741954458485978e+00,6.640055298120621501e+02,2.360260880264419825e-03,8.259535377419524593e-05
5.800000000000000000e+02,9.023495712002782554e-04,2.546477695293380972e+00,6.671514540775623345e+02,2.364031755721418548e-03,8.150653728045131885e-05
5.810000000000000000e+02,9.565081691661481145e-04,2.589023529461327744e+00,6.708057425717144042e+02,2.492364100551314188e-03,7.516501394444485840e-05
5.820000000000000000e+02,9.159668308408308590e-04,2.623095500483084042e+00,6.732279330380526972e+02,2.387158096721186951e-03,7.960767326298245905e-05
5.830000000000000000e+02,9.640349737891629189e-04,2.691591175520693380e+00,6.769827311592950991e+02,2.329568628891665050e-03,7.823865815037578386e-05
5.840000000000000000e+02,9.834609952812378708e-04,2.787651077662583798e+00,6.796830658717955203e+02,2.302278443256366991e-03,8.047284054502057415e-05
5.850000000000000000e+02,1.034112101919060223e-03,2.893568316730541046e+00,6.827766763810404882e+02,2.376523529567853288e-03,7.967416344956124163e-05
5.860000000000000000e+02,9.740490701682924524e-04,2.922288094891862809e+00,6.858278023482955632e+02,2.474586427262948085e-03,8.038450924297002587e-05
5.870000000000000000e+02,9.708056761262850998e-04,2.941778681783162597e+00,6.882632353490116657e+02,2.592632593349297743e-03,8.304442931972300102e-05
5.880000000000000000e+02,9.763371818527488699e-04,3.072715420463375313e+00,6.908440132585836864e+02,2.571305577183657931e-03,8.195350013806557143e-05
5.890000000000000000e+02,9.749161575418607839e-04,3.208761447019244706e+00,6.945972395815338132e+02,2.505480883820410121e-03,8.041569289851668856e-05
5.900000000000000000e+02,1.008806424321773143e-03,3.263927905686279551e+00,6.971416443891532708e+02,2.522141060037008664e-03,8.114147792503967338e-05
5.910000000000000000e+02,9.894047335001765475e-04,3.323481469702320279e+00,6.996355983047205882e+02,2.523512338830080637e-03,7.216497595496917938e-05
5.920000000000000000e+02,1.011176795952861696e-03,3.367603089994747112e+00,7.019672423127437924e+02,2.416338898251435552e-03,7.869233267032704759e-05
5.930000000000000000e+02,1.007261667690495521e-03,3.470861159483282776e+00,7.046286834972124780e+02,2.336015870330943045e-03,8.895063142977388537e-05
5.940000000000000000e+02,1.007916297364963576e-03,3.564309288778275242e+00,7.080987300251069883e+02,2.486324370225778679e-03,8.339922783995312727e-05
5.950000000000000000e+02,9.725268784440688208e-04,3.648496239295394794e+00,7.108292881930797193e+02,2.576412883945167209e-03,8.286678464841656933e-05
5.960000000000000000e+02,1.023296178876087481e-03,3.688107442266709945e+00,7.146574247330154321e+02,2.555500733497639843e-03,8.617885704564898219e-05
5.970000000000000000e+02,1.000345695710391780e-03,3.742235028894271398e+00,7.175479038624486066e+02,2.436721316097623102e-03,9.340648720290722906e-05
5.980000000000000000e+02,1.033634146482942384e-03,3.776172035769285618e+00,7.200286033153597600e+02,2.410882368304112511e-03,8.488272092532778146e-05
5.990000000000000000e+02,1.070887691827837607e-03,3.909184092405706856e+00,7.220406137018446771e+02,2.395263523292334717e-03,8.831717842039399358e-05
6.000000000000000000e+02,1.048260812873902381e-03,4.016389561795047136e+00,7.257422166449018732e+02,2.354152717655266791e-03,9.232459731822739712e-05
6.010000000000000000e+02,1.072134509761846211e-03,4.047166403852065386e+00,7.285323170433404130e+02,2.357356054676129631e-03,8.880732247329437001e-05
6.020000000000000000e+02,1.057865825936032955e-03,4.177324744497576070e+00,7.312971384793972902e+02,2.427136343464475488e-03,8.924332176118987547e-05
6.030000000000000000e+02,1.123860159064626885e-03,4.341953293012908333e+00,7.334130624625895507e+02,2.333605846477904144e-03,9.092719988434971867e-05
6.040000000000000000e+02,1.086824497536831302e-03,4.459822031058060077e+00,7.367470667068112107e+02,2.292211538871602450e-03,8.552779321713277483e-05
6.050000000000000000e+02,1.130212398858576606e-03,4.632797274383449349e+00,7.391607626213074127e+02,2.263287840446492893e-03,9.008608872551615576e-05
6.060000000000000000e+02,1.097683846105645955e-03,4.796638838564034835e+00,7.413716399484529802e+02,2.374985330908740977e-03,8.656833397990837398e-05
6.070000000000000000e+02,1.111086633729607698e-03,5.014407396012150464e+00,7.449041021687206694e+02,2.321299990942549130e-03,9.065723062062769344e-05
6.080000000000000000e+02,1.065578587401416755e-03,5.056326132711580712e+00,7.481274849107335285e+02,2.340550369268057374e-03,9.828003389111827914e-05
6.090000000000000000e+02,1.086380070753567573e-03,5.169372486758903484e+00,7.516645146814290683e+02,2.206086343029767249e-03,9.035862486017620654e-05
6.100000000000000000e+02,1.078312197041686460e-03,5.282775835923733787e+00,7.546036627448386298e+02,2.165173936953368461e-03,9.404826736025828637e-05
6.110000000000000000e+02,1.028109453663161865e-03,5.343455920295038908e+00,7.567081922532568115e+02,2.238333490166333206e-03,9.536267735421599667e-05
6.120000000000000000e+02,1.027108187368064307e-03,5.573347514679246828e+00,7.599111312706489798e+02,2.173189342772774424e-03,1.030332755415086510e-04
6.130000000000000000e+02,1.044401164939978699e-03,5.662303424866581558e+00,7.630009324452072406e+02,2.101683694164635519e-03,9.606161649078348574e-05
6.140000000000000000e+02,1.089893863685076347e-03,5.770838968482237874e+00,7.647770921155650967e+02,2.206126060829927127e-03,1.010181501667206660e-04
6.150000000000000000e+02,1.117241627596410325e-03,5.914428282925888070e+00,7.689487572956568329e+02,2.243609462279305689e-03,1.004013703996831097e-04
6.160000000000000000e+02,1.165282836943726252e-03,6.090220672005319358e+00,7.716868521293131380e+02,2.250368899907484455e-03,9.482782720648952335e-05
6.170000000000000000e+02,1.175663196320009263e-03,6.250027149482926703e+00,7.755410997993402589e+02,2.250524464476599817e-03,1.025844040768442156e-04
6.180000000000000000e+02,1.173414579025422455e-03,6.365236874204972750e+00,7.791769729971917968e+02,2.268969927590624991e-03,9.810502764151518562e-05
6.190000000000000000e+02,1.106341107946051672e-03,6.527135398770861130e+00,7.830902919453957338e+02,2.254571670727067989e-03,9.720893404252528569e-05
6.200000000000000000e+02,9.850324581107683386e-04,6.672132689466923949e+00,7.856998972025055537e+02,2.293593147481565175e-03,1.093744862679102425e-04
6.210000000000000000e+02,1.010293936546391436e-03,6.682419764876453172e+00,7.873626794770883635e+02,2.265239076132186113e-03,1.035189014209070280e-04
6.220000000000000000e+02,9.858552160191269564e-04,6.813416102674483277e+00,7.903600296238532792e+02,2.291650087885566123e-03,1.042673365508894889e-04
6.230000000000000000e+02,9.130781474161464573e-04,6.995587093302497728e+00,7.943240109713176480e+02,2.305139199884398415e-03,1.000472691676801418e-04
6.240000000000000000e+02,9.287753144819888007e-04,7.222472884104027102e+00,7.971958637213441534e+02,2.283817890808115258e-03,9.768989004610428850e-05
6.250000000000000000e+02,9.467367551312388940e-04,7.456813328947640152e+00,8.001392243858811071e+02,2.253116712619740447e-03,9.572088518550181391e-05
6.260000000000000000e+02,1.009210507477154017e-03,7.678609057169461849e+00,8.024844744125582565e+02,2.408982601770581766e-03,1.009956126747368899e-04
6.270000000000000000e+02,9.818059201243123368e-04,7.821074253909612750e+00,8.057505524606168592e+02,2.425625353834615083e-03,9.945873096728341523e-05
6.280000000000000000e+02,9.789004976307191797e-04,8.150093775170056176e+00,8.093809512694754176e+02,2.252979692320633553e-03,1.027947804382867147e-04
6.290000000000000000e+02,9.685797671584728263e-04,8.313955646629818119e+00,8.116233840121522007e+02,2.283909718708065917e-03,9.813874139330547308e-05
6.300000000000000000e+02,9.808169389551313344e-04,8.515043087357922147e+00,8.138485171515214915e+02,2.330051828119072965e-03,1.032124374470422268e-04
6.310000000000000000e+02,1.012636498650132388e-03,8.663123645002709594e+00,8.169679736169950957e+02,2.358493965435526363e-03,1.002631922730756742e-04
6.320000000000000000e+02,9.984187026697011191e-04,8.980978934708703676e+00,8.207247264850467445e+02,2.276957564775083931e-03,1.064650859059490529e-04
6.330000000000000000e+02,1.017877048486215408e-03,9.290554348677403596e+00,8.251811319388774564e+02,2.237348772877290060e-03,9.616745232310375258e-05
6.340000000000000000e+02,1.108194175241772328e-03,9.595454251298519921e+00,8.286286237271447135e+02,2.354000354404806039e-03,9.923807938960749198e-05
6.350000000000000000e+02,1.087750553838806589e-03,9.586687406880644247e+00,8.326281067533356008e+02,2.406127215708986355e-03,9.335380158992379052e-05
6.360000000000000000e+02,9.998926117131823332e-04,9.820969467319754287e+00,8.356559452949506976e+02,2.400764324102078184e-03,9.021687339261230676e-05
6.370000000000000000e+02,9.128122364328028482e-04,1.009715318392232319e+01,8.394875787874157140e+02,2.456755753771577844e-03,9.869047785937556938e-05
6.380000000000000000e+02,9.168571653015433753e-04,1.040611877016994491e+01,8.417768079324141581e+02,2.451936649311758920e-03,8.881951281736188974e-05
6.390000000000000000e+02,8.063654554055776913e-04,1.056536996638517678e+01,8.452819361860092613e+02,2.507749287735006050e-03,9.124207843580478539e-05
6.400000000000000000e+02,7.759644308608093510e-04,1.074843273888797235e+01,8.484071378042738161e+02,2.532336608958130064e-03,9.511853987409502054e-05
6.410000000000000000e+02,7.484536287514220732e-04,1.104940165780339711e+01,8.512967484438597694e+02,2.493800650074984304e-03,9.386275817024891666e-05
6.420000000000000000e+02,7.828381178658361250e-04,1.131830427405097517e+01,8.549446129233436977e+02,2.411188213614634535e-03,9.504004520788367216e-05
6.430000000000000000e+02,7.842412608985993572e-04,1.149857905845105677e+01,8.583206831127440637e+02,2.515292677145675171e-03,9.631149686817330746e-05
6.440000000000000000e+02,8.075647335645808056e-04,1.158674643412645011e+01,8.623228678325184546e+02,2.532654181116811287e-03,9.562650401129246802e-05
6.450000000000000000e+02,7.910319827350020816e-04,1.181347990434035111e+01,8.661614473827758047e+02,2.495842734989484057e-03,9.008852490732799367e-05
6.460000000000000000e+02,7.923545563752742993e-04,1.211176625630722370e+01,8.682112651248063457e+02,2.614199025224306361e-03,9.488386409028937152e-05
6.470000000000000000e+02,8.315884950200747028e-04,1.228742279132719162e+01,8.712954309182554198e+02,2.640414828709802819e-03,9.480881864309953500e-05
6.480000000000000000e+02,8.609441172249265861e-04,1.245753733076064229e+01,8.760245309554120468e+02,2.606046560008623558e-03,1.115996459201129554e-04
6.490000000000000000e+02,8.603867801820763717e-04,1.256121665627574302e+01,8.784676395993374172e+02,2.738090321606545530e-03,1.022971013535656226e-04
6.500000000000000000e+02,7.983104762461223913e-04,1.279683537949136074e+01,8.821800063399693954e+02,2.601483613849819854e-03,1.005353102594419568e-04
6.510000000000000000e+02,8.241404151757558694e-04,1.305320816314172738e+01,8.864740730777406270e+02,2.620159967279711566e-03,1.034925828153898664e-04
6.520000000000000000e+02,8.712219761252137928e-04,1.322201229394507038e+01,8.901697279456443539e+02,2.621397916546586160e-03,1.048768623637119646e-04
6.530000000000000000e+02,8.325181116086710631e-04,1.362176644625819932e+01,8.944569528751555936e+02,2.592861334632989845e-03,1.088949955734275221e-04
6.540000000000000000e+02,8.412659573955316716e-04,1.392415879287741376e+01,8.983098331667374623e+02,2.550067284558754643e-03,1.158429014104234156e-04
6.550000000000000000e+02,8.492997753275499662e-04,1.422225319106887120e+01,9.026671816722591757e+02,2.603058034832850254e-03,1.166740556292067410e-04
6.560000000000000000e+02,8.217380736041945966e-04,1.453868197563571663e+01,9.060012445259035303e+02,2.583388910217365719e-03,1.161368926304584548e-04
6.570000000000000000e+02,7.955472013503328554e-04,1.490370836401510246e+01,9.095342581492723184e+02,2.633815562523400544e-03,1.063950801829527393e-04
6.580000000000000000e+02,7.790572974643028559e-04,1.518310261160737973e+01,9.133197372998313313e+02,2.621489564342160961e-03,1.094354651528517408e-04
6.590000000000000000e+02,8.015932062909181255e-04,1.543220364654847288e+01,9.171106941255194442e+02,2.684591821275783552e-03,1.072868273898075486e-04
6.600000000000000000e+02,8.157696917040491158e-04,1.557117956613581100e+01,9.204376087751977593e+02,2.686614669804798794e-03,1.134065806971396029e-04
6.610000000000000000e+02,8.337760784352665766e-04,1.604021889734788431e+01,9.229796935707902321e+02,2.795821352329030951e-03,1.156003312963171936e-04
6.620000000000000000e+02,8.339008102169476189e-04,1.634294052139634346e+01,9.277308514833637219e+02,2.769557424999402606e-03,1.158523600688354804e-04
6.630000000000000000e+02,8.518498974501298449e-04,1.665149451994328444e+01,9.304475810738074415e+02,2.842766825317144530e-03,1.151842937294755842e-04
6.640000000000000000e+02,8.798792570021696235e-04,1.665506028171571984e+01,9.332166907264036126e+02,2.758628342686697543e-03,1.149317862035870164e-04
6.650000000000000000e+02,8.180687510245254757e-04,1.692472956950875584e+01,9.369564289743716472e+02,2.752173036247862470e-03,1.113407333644955699e-04
6.660000000000000000e+02,8.460545421791199061e-04,1.723074913303585376e+01,9.403046274128487312e+02,2.713147896050260854e-03,1.203530832919463833e-04
6.670000000000000000e+02,8.457665532335401082e-04,1.737762660491243594e+01,9.447105245717987145e+02,2.871727840976112667e-03,1.196736565367562122e-04
6.680000000000000000e+02,7.923898808444018727e-04,1.767970007175741287e+01,9.490824002678562010e+02,2.827252875292174394e-03,1.130208225876838668e-04
6.690000000000000000e+02,8.744942220164642066e-04,1.795606850537304666e+01,9.520979968923941215e+02,2.859634871838157011e-03,1.161968542464641985e-04
6.700000000000000000e+02,8.598988933311568772e-04,1.823258909248119863e+01,9.561846842004646305e+02,2.914365694144493979e-03,1.157629973010942948e-04
6.710000000000000000e+02,8.947203387480451298e-04,1.853383733054582194e+01,9.596820484827484279e+02,2.666920802311678607e-03,1.144077512451602274e-04
6.720000000000000000e+02,8.984001607417191337e-04,1.892815381342505532e+01,9.628228899119843618e+02,2.819631453826798584e-03,1.074674993859492389e-04
6.730000000000000000e+02,9.384686930326013865e-04,1.938187312444950194e+01,9.659578064061076930e+02,2.828979394803754488e-03,1.091898111403866167e-04
6.740000000000000000e+02,9.270828313415746535e-04,1.959836866406510936e+01,9.712603719751070912e+02,2.863104452728859606e-03,1.058273730434322601e-04
6.750000000000000000e+02,9.204532076777516281e-04,1.987400982476410505e+01,9.747908381333562602e+02,3.016252782955253231e-03,1.110186621559039466e-04
6.760000000000000000e+02,9.405999253760954915e-04,2.015445005471788065e+01,9.780588120105412600e+02,2.975200944917544277e-03,9.838277871654366180e-05
6.770000000000000000e+02,9.497922766927846538e-04,2.059614908096703090e+01,9.830705762252282511e+02,3.031866510497804867e-03,9.338500963707030422e-05
6.780000000000000000e+02,9.350081238770346914e-04,2.092296146380551747e+01,9.860338099202542708e+02,3.174971593036257644e-03,9.176913426556243536e-05
6.790000000000000000e+02,9.432635010550027843e-04,2.143970339376884127e+01,9.903320409000834843e+02,3.190767361301416472e-03,9.656718309714040771e-05
6.800000000000000000e+02,1.006275063312078721e-03,2.170474089956375963e+01,9.947851871368260390e+02,3.013621560006951583e-03,1.030784421489627789e-04
6.810000000000000000e+02,9.722825921465449994e-04,2.200661410005580620e+01,9.982861900452660393e+02,2.919102089780856168e-03,9.251015433009435185e-05
6.820000000000000000e+02,1.011205609806942185e-03,2.228675205462400299e+01,1.000961112744237994e+03,2.840647851594324536e-03,1.019076206526525752e-04
6.830000000000000000e+02,9.469210125488958241e-04,2.274653695344785120e+01,1.004798699044640216e+03,2.745712515317411118e-03,8.430952456917051308e-05
6.840000000000000000e+02,9.778707603735892206e-04,2.275199116873406169e+01,1.008177759142856758e+03,2.797209616886009442e-03,8.277433176262505299e-05
6.850000000000000000e+02,9.966545951726191177e-04,2.294646022238447713e+01,1.011466801486399163e+03,2.769301890148345713e-03,9.806178912663554570e-05
6.860000000000000000e+02,9.845348016038757422e-04,2.346640493187909371e+01,1.013739504859448516e+03,2.799835256742877476e-03,8.794031186598605387e-05
6.870000000000000000e+02,9.716995655864035797e-04,2.388630771675236275e+01,1.017739079295974761e+03,2.782676988275611940e-03,9.531708313326170412e-05
6.880000000000000000e+02,9.885445885524646314e-04,2.436269323724096125e+01,1.021142262099305981e+03,2.805059499539575008e-03,9.472479795702426486e-05
6.890000000000000000e+02,9.882768871447566994e-04,2.480914430829576744e+01,1.025611230133242998e+03,2.952986846458283132e-03,1.001616155633655580e-04
6.900000000000000000e+02,1.049746608685619975e-03,2.535557653853749827e+01,1.029624590375914977e+03,2.854537663330880548e-03,9.182996625012318503e-05
6.910000000000000000e+02,9.760868367053587846e-04,2.581289921213564043e+01,1.033463830278407841e+03,2.757298597459101330e-03,8.676138894736507012e-05
6.920000000000000000e+02,9.250401054350376739e-04,2.612832980550044226e+01,1.037870143117148928e+03,2.762819028473750826e-03,9.584974071574769994e-05
6.930000000000000000e+02,9.188579842045463408e-04,2.647271943119111981e+01,1.041708255702462111e+03,2.683455776350762712e-03,9.065592604429184576e-05
6.940000000000000000e+02,9.215749053486099740e-04,2.692319349725344324e+01,1.045177964062282172e+03,2.748478245386154484e-03,8.934741156596537337e-05
6.950000000000000000e+02,9.370722710670964517e-04,2.717456982966967161e+01,1.048964520017822679e+03,2.836129416850075025e-03,9.405079143742778314e-05
6.960000000000000000e+02,8.815977204028602188e-04,2.774375535876909282e+01,1.052919542056823047e+03,2.955732924861953492e-03,1.014789508390068207e-04
6.970000000000000000e+02,9.284296787549495278e-04,2.830422512640804911e+01,1.057187731211782875e+03,2.795399169171597364e-03,9.649663648858552989e-05
6.980000000000000000e+02,8.985237497102227522e-04,2.888901799357801536e+01,1.062301195046878547e+03,2.850380033729615903e-03,9.520125782236377177e-05
6.990000000000000000e+02,9.077137723951800297e-04,2.924252227755680167e+01,1.068412866984675702e+03,2.787883077900010775e-03,9.068410143853178340e-05
7.000000000000000000e+02,8.702385370928933384e-04,2.941289839794836070e+01,1.072075105413579195e+03,2.870263825077268294e-03,8.952777768445052686e-05
7.010000000000000000e+02,8.370052082785628400e-04,2.984250513015608419e+01,1.074940192602174875e+03,2.819113977730158815e-03,8.424650089633445305e-05
7.020000000000000000e+02,8.603403041236301618e-04,3.015368401572664681e+01,1.077346869726753994e+03,2.922756060428244318e-03,8.905905559475346678e-05
7.030000000000000000e+02,8.540837911730214671e-04,3.031759858816224451e+01,1.081602284318368675e+03,2.997654739903210519e-03,9.274417331939233122e-05
7.040000000000000000e+02,8.546363160021330785e-04,3.086860248723521494e+01,1.084034233762251915e+03,3.008512108504390881e-03,9.132917320009426021e-05
7.050000000000000000e+02,8.313554318877258709e-04,3.115320136197076195e+01,1.088092528189133418e+03,3.089491994843096556e-03,8.769581014123062346e-05
7.060000000000000000e+02,8.759651045145977477e-04,3.128583544684634177e+01,1.091680921659510659e+03,3.009408459082263398e-03,9.285223891331018109e-05
7.070000000000000000e+02,8.672832193592494576e-04,3.192729329502481050e+01,1.096421850696435285e+03,3.089347405976772265e-03,1.027578087710034893e-04
7.080000000000000000e+02,8.943540318806508793e-04,3.224038052503528462e+01,1.098387195993182104e+03,2.926951123035537172e-03,9.138997968194395582e-05
7.090000000000000000e+02,8.806321594838628641e-04,3.276161981748299468e+01,1.103703107612578833e+03,2.839151939980522066e-03,9.023747860714692592e-05
7.100000000000000000e+02,8.429452397380465811e-04,3.330050561779023610e+01,1.106424332183070192e+03,2.806854549448845049e-03,9.089265190387330051e-05
7.110000000000000000e+02,8.416291444895973584e-04,3.381146001621106478e+01,1.108703248506050386e+03,2.922687348548391739e-03,8.256448903087854063e-05
7.120000000000000000e+02,8.265178024423613934e-04,3.447198581271206308e+01,1.112805234517345525e+03,2.837002132860977355e-03,7.541807859212656950e-05
7.130000000000000000e+02,8.273672680052523987e-04,3.455562294887074160e+01,1.117230703792239865e+03,2.802910837711558578e-03,8.316016480314214476e-05
7.140000000000000000e+02,8.643983452812920021e-04,3.525748848599455698e+01,1.120145339054271517e+03,2.870773346210775401e-03,8.655085173991938774e-05
7.150000000000000000e+02,8.236145225049007479e-04,3.564562577901064344e+01,1.124590858997434225e+03,2.916579170369137941e-03,8.229422859962198800e-05
7.160000000000000000e+02,8.463422973286061080e-04,3.586198918555252391e+01,1.128862006331299199e+03,3.049039847103474088e-03,8.507601275109522021e-05
7.170000000000000000e+02,8.758478511206035932e-04,3.611797638030411406e+01,1.132103862061884683e+03,3.049188211278530680e-03,9.016349121304667591e-05
7.180000000000000000e+02,8.565814079282141336e-04,3.686255523103582021e+01,1.136187587110574896e+03,3.046985907685595407e-03,8.856410119850721685e-05
7.190000000000000000e+02,8.692414257479574857e-04,3.725755671105184774e+01,1.138926077743857604e+03,2.996493034429392743e-03,8.978020332062186526e-05
7.200000000000000000e+02,8.092503267236317299e-04,3.776204270222232395e+01,1.144445134292217062e+03,3.036450620474084872e-03,8.790506181832746790e-05
7.210000000000000000e+02,8.182264375420356117e-04,3.817249063442667989e+01,1.147631010434526615e+03,3.002642378211906049e-03,8.558339068753806345e-05
7.220000000000000000e+02,8.309704448180577074e-04,3.855975254289499077e+01,1.152150649660087993e+03,3.039964960262486748e-03,9.105162894151863640e-05
7.230000000000000000e+02,8.095733330493182223e-04,3.895631790227322711e+01,1.158093276316143829e+03,2.764597087198339409e-03,8.918416712166976623e-05
7.240000000000000000e+02,8.199118071696709364e-04,3.956865562182060359e+01,1.162720004510947547e+03,2.845680858708621308e-03,8.523936704363244132e-05
7.250000000000000000e+02,8.546284235392276329e-04,4.010827386849587128e+01,1.166158205873955012e+03,2.909733417000293088e-03,8.538008754610526552e-05
7.260000000000000000e+02,7.707717530378577209e-04,4.065340807839326942e+01,1.169833165002379246e+03,3.017130863642525362e-03,8.461039107010570604e-05
7.270000000000000000e+02,7.402135142342558538e-04,4.128654372912416903e+01,1.172422828857660534e+03,2.994022027806630959e-03,7.998415434240513378e-05
7.280000000000000000e+02,7.349104156740837723e-04,4.194374962492953784e+01,1.175625890407910902e+03,2.958779087127161311e-03,8.326319337814691579e-05
7.290000000000000000e+02,7.446294204260794913e-04,4.201878075308454186e+01,1.179387534382093236e+03,2.898906142406176834e-03,9.376123018467463766e-05
7.300000000000000000e+02,7.557293750901639129e-04,4.251348063571496994e+01,1.183878338987748521e+03,3.088007533484815603e-03,8.978919855517908388e-05
7.310000000000000000e+02,7.817532215201872248e-04,4.308973529289860949e+01,1.189475958051614953e+03,3.046437384805256166e-03,8.807684002731797079e-05
7.320000000000000000e+02,8.076819756582809262e-04,4.381295699838599234e+01,1.192818114008284965e+03,3.127849088083056728e-03,8.713867710952172274e-05
7.330000000000000000e+02,7.839311506291357645e-04,4.420642143447022931e+01,1.198432617464075292e+03,3.088249673244836124e-03,9.550045102035831235e-05
7.340000000000000000e+02,7.576691304410632100e-04,4.496831097888906470e+01,1.200958579313002701e+03,3.075307822346884379e-03,9.347526542302642127e-05
7.350000000000000000e+02,7.769096782007656188e-04,4.530448439616584722e+01,1.204015071077034463e+03,3.093194318270264809e-03,9.245841780003427601e-05
7.360000000000000000e+02,7.407395420920837026e-04,4.590155473713275569e+01,1.206424156485762069e+03,3.003814815657035453e-03,9.801924678831674953e-05
7.370000000000000000e+02,7.460326919327409101e-04,4.606030064470941454e+01,1.211000273389026688e+03,3.009310396480113781e-03,8.977865365644710494e-05
7.380000000000000000e+02,8.058602690972360705e-04,4.663405602909619319e+01,1.214711272734405384e+03,2.964543903268390679e-03,9.091739544653254512e-05
7.390000000000000000e+02,7.613783122750739096e-04,4.723368976255562046e+01,1.218391262157001393e+03,3.283047044215114951e-03,9.348542753784272463e-05
7.400000000000000000e+02,7.456935607905723629e-04,4.754213563173846069e+01,1.220805607365984997e+03,3.186605434094325062e-03,9.250835144258839904e-05
7.410000000000000000e+02,7.667138996523270578e-04,4.809439170522782092e+01,1.224987100105625814e+03,3.056002746680941407e-03,9.184203163015158822e-05
7.420000000000000000e+02,7.543524621278496767e-04,4.861531344284442469e+01,1.230510525575337397e+03,3.121554447641838870e-03,8.957429442957298704e-05
7.430000000000000000e+02,7.600851752639359304e-04,4.868784904706706129e+01,1.234471049508953911e+03,3.080005164504351356e-03,9.601894903266128267e-05
7.440000000000000000e+02,8.022795825335382602e-04,4.937038563713640826e+01,1.238361676303989270e+03,3.146638965364045859e-03,9.671935445598744963e-05
7.450000000000000000e+02,7.978213799944011697e-04,4.989810336749498276e+01,1.243107821151939106e+03,3.219965506447319825e-03,9.346315086067313871e-05
7.460000000000000000e+02,8.080420372262864248e-04,5.040971656258228961e+01,1.246612574174918564e+03,3.291647696394339739e-03,9.325009615968049559e-05
7.470000000000000000e+02,7.577020284708080311e-04,5.100924367433064077e+01,1.251524222071243457e+03,3.327439430845458013e-03,9.958806085608173930e-05
7.480000000000000000e+02,8.053845515775259756e-04,5.128062651969156605e+01,1.256199931129772040e+03,3.293202094109659583e-03,9.689240911658902888e-05
7.490000000000000000e+02,8.404015842002898751e-04,5.192115184334209488e+01,1.259020311296541877e+03,3.385652460591415114e-03,8.991447223183346438e-05


==> figs/sim/train_loss_edge_07_mal_4_out_max_tukey.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.775891550458986501e+00,1.024631720770817900e+01,1.040521519687818852e+01,9.947330810414456437e+00,9.828146084269221205e+00
1.000000000000000000e+00,7.604543757428535500e+00,8.153663068639556144e+00,8.357382365071805097e+00,8.229066171113677441e+00,8.413720669528508722e+00
2.000000000000000000e+00,6.672011837582987326e+00,7.207240184893119128e+00,7.311097231532717622e+00,7.413764627856114231e+00,7.846551206133284495e+00
3.000000000000000000e+00,5.895161020407321928e+00,6.514688375893037176e+00,6.488149038487919462e+00,6.517639704552498969e+00,7.251197126075418886e+00
4.000000000000000000e+00,5.175848924242254512e+00,5.827893646243937908e+00,5.739722471935402304e+00,5.704004253320984041e+00,6.687051861352969695e+00
5.000000000000000000e+00,4.362715909958893690e+00,5.035688457295290021e+00,4.934311280368386399e+00,5.001123605434003139e+00,6.047510011905812277e+00
6.000000000000000000e+00,3.711276092265658022e+00,4.312963894921825414e+00,4.242700525197061978e+00,4.385407561422464795e+00,5.545339076229605979e+00
7.000000000000000000e+00,3.189319755286605051e+00,3.661508034890112118e+00,3.593766826865782082e+00,3.889981478463524489e+00,5.063328424964436358e+00
8.000000000000000000e+00,2.602757411002719401e+00,3.059481743084744743e+00,3.009667270236296766e+00,3.334340045543068953e+00,4.659058111667762958e+00
9.000000000000000000e+00,2.126652661987373349e+00,2.533418015498020814e+00,2.530344284894493700e+00,2.888428478913885655e+00,4.164290709151240222e+00
1.000000000000000000e+01,1.695770200409409512e+00,2.087786778900664331e+00,2.094467834137652584e+00,2.597836880415356653e+00,3.767549868241841349e+00
1.100000000000000000e+01,1.322286194104901780e+00,1.682949737145758018e+00,1.668470530073550950e+00,2.180353417633296598e+00,3.336129427221168342e+00
1.200000000000000000e+01,1.067087515219017346e+00,1.334640102900801484e+00,1.392786456923376104e+00,1.813090825512690074e+00,2.934183910428832309e+00
1.300000000000000000e+01,7.874806804755684064e-01,1.014093999105714516e+00,1.163379881544314376e+00,1.525044560354319234e+00,2.636343980906983298e+00
1.400000000000000000e+01,5.528496618192811907e-01,7.766463146102007276e-01,9.599108858625344798e-01,1.286064853496005966e+00,2.409944875650728235e+00
1.500000000000000000e+01,4.218708506619139875e-01,5.765376882119599422e-01,7.592982861925484661e-01,1.058217873155589572e+00,2.159781782902906677e+00
1.600000000000000000e+01,2.883689031622385102e-01,4.222158837819216526e-01,5.794711531065375176e-01,8.299768904605224762e-01,1.904439692516689320e+00
1.700000000000000000e+01,2.091633222781070778e-01,3.223556942113726675e-01,4.425888028793352191e-01,6.723262380156826978e-01,1.660252055587107867e+00
1.800000000000000000e+01,1.516022668942218488e-01,2.359884735074458950e-01,3.448842738582527101e-01,5.299888454492241996e-01,1.484332037926014758e+00
1.900000000000000000e+01,1.066639480779123517e-01,1.552973934673445022e-01,2.675902039310477099e-01,4.212216359380545061e-01,1.247618474602990135e+00
2.000000000000000000e+01,6.872657526239656089e-02,8.460459002405529283e-02,1.803980750825153745e-01,3.375835918541190139e-01,1.064917143888246764e+00
2.100000000000000000e+01,5.391971678460016904e-02,5.464894368922934564e-02,1.295783861570731776e-01,2.471404282821955123e-01,9.263463739982833456e-01
2.200000000000000000e+01,4.091942308971840969e-02,3.328114988717623124e-02,9.016151328391885933e-02,1.863875416053196732e-01,8.428624404539243331e-01
2.300000000000000000e+01,2.992767901005022324e-02,2.483995433892327576e-02,6.245501589252511199e-02,1.423952656234509506e-01,7.346743559987173322e-01
2.400000000000000000e+01,2.232733819081478277e-02,1.890849111865178234e-02,4.482697688776271505e-02,1.130344810276777689e-01,6.148447954239332214e-01
2.500000000000000000e+01,1.659745659441680399e-02,1.413854939409242562e-02,3.406549133352709813e-02,8.755083996810741898e-02,5.312678493600944130e-01
2.600000000000000000e+01,1.217341176460995378e-02,9.933360504443600192e-03,2.620664031359354329e-02,7.020848542012236848e-02,4.332458018804377087e-01
2.700000000000000000e+01,8.362379384213136646e-03,7.432088543909531886e-03,2.036022451835617364e-02,5.556647209478904337e-02,3.652672172683559815e-01
2.800000000000000000e+01,5.858137040803401696e-03,5.945317856219989316e-03,1.654477525884334721e-02,4.566950537899838736e-02,3.161791851365858275e-01
2.900000000000000000e+01,4.253890376330615730e-03,4.128495573680224240e-03,1.390511492681956174e-02,3.497858848434964862e-02,2.526943226550402155e-01
3.000000000000000000e+01,3.319556287100344782e-03,2.900117095047671789e-03,1.192570288627337050e-02,2.585730629508176115e-02,2.263557772612989627e-01
3.100000000000000000e+01,2.513701238650023484e-03,2.245642041817763612e-03,9.877635808139051399e-03,1.969782780623896556e-02,1.859764488651619585e-01
3.200000000000000000e+01,1.830007377983000616e-03,1.694050777097833027e-03,8.145020649971912441e-03,1.645528185954814315e-02,1.538616684920172117e-01
3.300000000000000000e+01,1.534834686663488768e-03,1.356682048095803061e-03,6.713038921518199587e-03,1.421167613214613379e-02,1.277738387740623427e-01
3.400000000000000000e+01,1.205037386992513504e-03,1.111138161737690311e-03,5.632907380520024709e-03,1.192620428363788676e-02,1.132972116526927975e-01
3.500000000000000000e+01,9.363000610991267791e-04,9.570350174032959956e-04,4.770731205002265440e-03,9.806909315837719632e-03,9.475544233505017733e-02
3.600000000000000000e+01,6.892548282271260263e-04,7.939704230189859047e-04,4.320748087888404143e-03,7.696469461963451053e-03,8.726562421194961061e-02
3.700000000000000000e+01,4.780849239186535371e-04,6.410453616599864901e-04,3.878148409374393424e-03,6.750275660356352958e-03,7.758948471533611002e-02
3.800000000000000000e+01,3.627035335987960352e-04,5.568470809976799885e-04,3.247514993423017415e-03,5.655811865859838861e-03,6.590777522202884153e-02
3.900000000000000000e+01,3.023252059513037437e-04,4.782927892968968919e-04,2.746543279510627045e-03,4.412230376949932698e-03,5.911945317421196666e-02
4.000000000000000000e+01,2.578966938455717894e-04,4.017951220077753405e-04,2.428954497297408643e-03,3.568508465840558586e-03,4.870112077219523883e-02
4.100000000000000000e+01,2.057591309460038431e-04,3.808682643040572913e-04,2.231887190666137499e-03,2.722543896863327539e-03,4.174452397375594259e-02
4.200000000000000000e+01,1.971128269517841147e-04,3.337452070002466797e-04,2.095520117103677471e-03,2.345885344030795849e-03,3.488674787381640385e-02
4.300000000000000000e+01,1.795288467634215124e-04,3.030481623276237713e-04,2.027196570730915859e-03,2.242903066956070113e-03,2.828034701810677731e-02
4.400000000000000000e+01,1.433353631051792476e-04,2.702173895580139984e-04,1.958755272569279171e-03,1.954807076500086893e-03,2.389373176598275084e-02
4.500000000000000000e+01,1.312555481857158313e-04,2.594845573856696674e-04,1.894553240422869322e-03,1.814727974864815963e-03,1.971965043116841176e-02
4.600000000000000000e+01,1.228927148798630853e-04,2.472801299580051904e-04,1.862579181126866601e-03,1.675169474314786022e-03,1.696912744013334695e-02
4.700000000000000000e+01,1.021784056685071107e-04,2.499062742015167871e-04,1.809375466327645121e-03,1.621730906781859716e-03,1.423592261931527769e-02
4.800000000000000000e+01,1.013069358807294762e-04,2.280501526273903679e-04,1.820631157902874442e-03,1.575828464929096562e-03,1.285564214399970151e-02
4.900000000000000000e+01,9.572588993655983813e-05,2.084623281790598526e-04,1.797480134657192252e-03,1.463954972462433446e-03,1.113553082081131240e-02
5.000000000000000000e+01,9.356831238271912099e-05,2.086452589475928932e-04,1.742456461278574231e-03,1.309309098823985273e-03,9.357148136860504728e-03
5.100000000000000000e+01,9.014785519112500367e-05,1.968885231181660700e-04,1.794679400255350110e-03,1.256329913622900030e-03,7.861069821797350698e-03
5.200000000000000000e+01,9.296642678069400034e-05,1.928311784207270563e-04,1.912968195367459323e-03,1.189116283700553112e-03,7.135579057029883820e-03
5.300000000000000000e+01,8.863161443428690944e-05,1.786200698146167554e-04,1.889759637095589362e-03,1.165201958989725561e-03,6.471042529411441535e-03
5.400000000000000000e+01,8.918114457401316031e-05,1.877758313099109344e-04,1.904295965701519044e-03,1.148507059673620212e-03,5.704178497308642903e-03
5.500000000000000000e+01,8.952598491795971114e-05,1.934794566202935329e-04,1.992821500155561587e-03,1.069727164033196232e-03,5.064437044272951383e-03
5.600000000000000000e+01,9.300070165885188089e-05,1.886580132344217731e-04,2.080378277615202443e-03,1.102311362493835212e-03,4.327394703229292539e-03
5.700000000000000000e+01,8.538443759831260138e-05,1.779935579188096639e-04,2.174374731225614532e-03,1.061777398343566325e-03,3.760300317673048731e-03
5.800000000000000000e+01,8.700539276518259868e-05,1.734593080822133260e-04,2.256232682813941182e-03,1.034777052942414954e-03,3.189139881367819562e-03
5.900000000000000000e+01,8.804568535947243646e-05,1.780063340185433773e-04,2.292667922067170849e-03,1.003694897765083915e-03,2.715163071927317873e-03
6.000000000000000000e+01,9.266807853514080762e-05,1.851471956686445708e-04,2.355376956285848422e-03,1.056523317260249506e-03,2.385234087211585141e-03
6.100000000000000000e+01,9.120139655460768324e-05,1.866426266206033802e-04,2.438699463287452573e-03,1.033717282054480435e-03,2.056871340439636597e-03
6.200000000000000000e+01,9.686824143095851269e-05,1.936992656381697486e-04,2.468958410621113764e-03,1.024021499231309029e-03,1.783562569151575516e-03
6.300000000000000000e+01,9.063920204921416257e-05,1.859501487042614087e-04,2.649281509907175369e-03,1.053643336619725090e-03,1.493699868881259718e-03
6.400000000000000000e+01,8.555620889216797309e-05,1.753262555133083822e-04,2.665710985170544056e-03,1.004413041522100869e-03,1.262264270846968905e-03
6.500000000000000000e+01,1.006873673582431294e-04,1.817253385055783710e-04,2.793154633564443046e-03,9.852252295691199535e-04,1.075802108845946847e-03
6.600000000000000000e+01,9.146575774443554963e-05,1.806841643825496391e-04,3.061646934950590371e-03,1.021776831914400496e-03,9.175403124883629857e-04
6.700000000000000000e+01,9.664633917405573982e-05,1.853050952199675194e-04,3.025433169542290912e-03,9.971256856111665456e-04,7.844406969832462551e-04
6.800000000000000000e+01,1.002662798366138475e-04,1.881494403761507783e-04,3.192197765655713226e-03,1.030522885832385604e-03,6.570809453444459436e-04
6.900000000000000000e+01,1.019138629652083239e-04,1.996870775402559417e-04,3.360784857350251897e-03,1.049743395486801845e-03,5.720671080087225135e-04
7.000000000000000000e+01,1.046505618550463979e-04,1.863834191346835922e-04,3.430163446574430175e-03,1.056463448311451003e-03,4.684077521203144912e-04
7.100000000000000000e+01,1.108695479337118428e-04,1.801339254282607882e-04,3.742398507807109809e-03,1.031880944682650458e-03,4.085634148707217861e-04
7.200000000000000000e+01,1.090678380408771631e-04,1.849752366230861256e-04,3.766537806022762780e-03,1.076851077325580164e-03,3.820218029761957013e-04
7.300000000000000000e+01,1.003243631051420337e-04,1.842587804524731254e-04,4.113857301074719253e-03,1.101867089616570539e-03,3.263960397553722359e-04
7.400000000000000000e+01,1.009670309453092329e-04,1.888765776143497277e-04,4.141275909770092412e-03,1.143046377039103056e-03,3.077014355395979450e-04
7.500000000000000000e+01,1.064041678880967012e-04,1.953255192320701994e-04,4.514910130584692816e-03,1.154802283998224155e-03,2.748940156784840383e-04
7.600000000000000000e+01,8.750719711636545384e-05,1.865080697078802530e-04,4.595067696623322817e-03,1.191207916293346436e-03,2.447775408178642920e-04
7.700000000000000000e+01,9.830027082657899484e-05,1.938354490442772970e-04,4.740608408227986459e-03,1.181572846563838652e-03,2.012195722520537799e-04
7.800000000000000000e+01,9.099299386527981426e-05,2.064207624213887371e-04,4.694485295853145779e-03,1.197691231287101310e-03,1.851791978439987219e-04
7.900000000000000000e+01,9.636720118966213278e-05,2.012379897077254398e-04,4.909887475069596441e-03,1.213343512959430548e-03,1.794987229476463497e-04
8.000000000000000000e+01,1.025294436974855117e-04,2.021175858243351442e-04,5.010751117605183325e-03,1.250556295545934837e-03,1.556522145370609067e-04
8.100000000000000000e+01,1.006444568272257811e-04,2.048843485111806473e-04,5.070268665926969121e-03,1.278783658407056656e-03,1.239855923517163561e-04
8.200000000000000000e+01,1.040880680239775202e-04,1.978466449525928539e-04,5.396343711591367054e-03,1.279300904730273913e-03,1.107248675772387614e-04
8.300000000000000000e+01,1.134002627319885548e-04,2.081608116019095789e-04,5.637197890525635913e-03,1.324027071067490624e-03,1.110199668526989925e-04
8.400000000000000000e+01,1.009769273051519534e-04,2.388674641132793042e-04,5.788256388040147193e-03,1.361720457552784147e-03,1.010553041149719888e-04
8.500000000000000000e+01,1.067182771675723174e-04,2.117510546006950989e-04,6.183165061706241694e-03,1.378210616124087018e-03,9.711133682355210794e-05
8.600000000000000000e+01,1.180193842942323101e-04,2.292909594047154442e-04,6.252139617930918547e-03,1.367700217842826582e-03,9.081342703953776407e-05
8.700000000000000000e+01,1.133975308227341827e-04,2.208301910426868631e-04,6.414257093324104986e-03,1.394082813908181784e-03,8.513824757250265662e-05
8.800000000000000000e+01,1.072938230922693137e-04,2.278827735142652244e-04,6.884119667831645195e-03,1.410787021933979091e-03,7.574362515716526190e-05
8.900000000000000000e+01,1.108668525099387736e-04,2.465760921454007715e-04,7.069270843619301914e-03,1.467006549325078346e-03,6.866045868247905304e-05
9.000000000000000000e+01,1.141048485090445652e-04,2.441150261403013388e-04,7.354446987233198563e-03,1.521139942209370766e-03,6.240881312824519966e-05
9.100000000000000000e+01,1.170074904995876963e-04,2.376857708547008841e-04,7.374573236612613769e-03,1.560406447359996562e-03,6.517075381551329372e-05
9.200000000000000000e+01,1.177789212388757889e-04,2.461309008641165974e-04,7.600227044301077761e-03,1.626616800956992570e-03,6.347502044945496635e-05
9.300000000000000000e+01,1.066292230447185574e-04,2.543797564268368561e-04,7.628683478854147992e-03,1.635340451675459938e-03,5.705235057107405083e-05
9.400000000000000000e+01,9.857455718864649441e-05,2.538384803650872712e-04,7.908782754065812881e-03,1.688688140593752607e-03,5.986149272940721744e-05
9.500000000000000000e+01,9.113588017828355703e-05,2.491957764099161921e-04,8.455662666858487775e-03,1.752009762491901768e-03,5.566219548214235147e-05
9.600000000000000000e+01,1.010209726174382538e-04,2.565136755934283030e-04,8.359396563202170505e-03,1.715964125143742969e-03,5.065293828798722586e-05
9.700000000000000000e+01,9.832007819499111179e-05,2.554869400768211563e-04,8.500642223244425644e-03,1.790955096217516918e-03,5.205342464587037199e-05
9.800000000000000000e+01,9.903234442676378535e-05,2.717546704404938396e-04,8.441147536396131912e-03,1.781888935767361737e-03,5.194144325870730938e-05
9.900000000000000000e+01,1.066201592807569654e-04,2.730236205984448716e-04,8.998603289702589159e-03,1.783579516923761155e-03,5.233209606703148609e-05
1.000000000000000000e+02,1.118277360180330859e-04,2.793057875754012542e-04,9.668006141499208006e-03,1.830179569603296308e-03,4.827215805791595926e-05
1.010000000000000000e+02,1.196070490483425175e-04,2.936367556148899993e-04,9.950549108958206546e-03,1.754702964627985473e-03,5.735179351473718157e-05
1.020000000000000000e+02,1.032270179437411173e-04,2.724097340419673330e-04,9.696675711059810077e-03,1.810694114444344471e-03,5.136517375037286115e-05
1.030000000000000000e+02,9.742303379933758833e-05,2.743417529622593776e-04,1.011759974173709331e-02,1.879316775839745546e-03,4.953998953904914515e-05
1.040000000000000000e+02,1.176442497209384541e-04,2.650902801893950667e-04,1.067822334014512098e-02,1.890898859971512636e-03,5.401293422158115476e-05
1.050000000000000000e+02,1.145960801011147723e-04,2.703529437758644960e-04,1.082651909542642343e-02,1.943134756453468448e-03,4.345440825825885867e-05
1.060000000000000000e+02,1.136682596831750658e-04,2.907253328967573935e-04,1.124090046581682767e-02,2.017481213176131050e-03,4.485164256518014980e-05
1.070000000000000000e+02,1.087051831574203931e-04,2.594654084607794786e-04,1.125958907243251872e-02,2.036958606310479425e-03,4.036956569986038801e-05
1.080000000000000000e+02,1.196227482938017062e-04,2.391856922890900350e-04,1.144648528282898869e-02,2.016412690797553253e-03,4.181905399514018740e-05
1.090000000000000000e+02,1.155962136858423861e-04,2.480629793696342844e-04,1.267426827511908272e-02,2.099013717179909477e-03,3.991498075162080994e-05
1.100000000000000000e+02,1.259221277744027034e-04,2.384571272674440578e-04,1.309698829771122064e-02,2.114776948043406435e-03,4.583058664231476342e-05
1.110000000000000000e+02,1.213899069283375098e-04,2.426722652071333641e-04,1.360005821700682738e-02,2.087828420630266635e-03,5.196428504905536983e-05
1.120000000000000000e+02,1.211251292410064906e-04,2.363526677944260967e-04,1.402723370326863783e-02,2.083536287692755451e-03,4.651719464909831458e-05
1.130000000000000000e+02,1.316194284556315708e-04,2.417696639118727120e-04,1.409916157208024323e-02,2.119114477576511391e-03,5.088775218742291884e-05
1.140000000000000000e+02,1.229520677342721413e-04,2.471257777864055427e-04,1.467462396576668660e-02,2.114688728396929562e-03,4.327336506471102240e-05
1.150000000000000000e+02,1.207627417518786217e-04,2.479114347252453499e-04,1.504270883063385522e-02,2.171701047039675814e-03,4.488528391588531008e-05
1.160000000000000000e+02,1.177802085847723390e-04,2.664403170298257351e-04,1.553582497111583027e-02,2.029843561531019525e-03,4.613290536947811660e-05
1.170000000000000000e+02,1.144123620747672376e-04,2.595216409275735714e-04,1.603751949443665836e-02,2.044352771718105366e-03,4.475744416732041486e-05
1.180000000000000000e+02,1.113582481477859432e-04,2.577988228967820206e-04,1.759994377313556235e-02,2.143782566733198891e-03,4.722681747593160395e-05
1.190000000000000000e+02,1.067919439678988169e-04,2.662768595906861435e-04,1.825594443538414158e-02,2.159189098272951135e-03,4.352231079896018429e-05
1.200000000000000000e+02,1.132590744115091752e-04,2.597415579372874816e-04,1.872668003579547324e-02,2.203337798022730887e-03,5.048322493061974114e-05
1.210000000000000000e+02,1.071073686460533025e-04,2.632979751437947158e-04,2.043663251988037111e-02,2.171078579941809750e-03,5.289045615308740622e-05
1.220000000000000000e+02,1.032484091988417063e-04,2.667210741007508545e-04,2.131372961141431155e-02,2.202206150362706616e-03,5.493857187777173579e-05
1.230000000000000000e+02,1.186352739738216755e-04,2.460049211127079971e-04,2.313533679996393477e-02,2.293807336601227931e-03,5.506653442910458551e-05
1.240000000000000000e+02,1.130907491890820182e-04,2.359112056160572735e-04,2.378290117031234274e-02,2.347902373920351948e-03,4.669732794049252789e-05
1.250000000000000000e+02,1.167659535123988235e-04,2.377190621578595398e-04,2.364325922934940039e-02,2.347004113496531374e-03,4.699372351524289115e-05
1.260000000000000000e+02,1.282860074728331412e-04,2.383745509910717431e-04,2.587713233309540950e-02,2.402103877104821983e-03,5.160324132202909198e-05
1.270000000000000000e+02,1.205704022108067264e-04,2.542115771357877918e-04,2.731074302026370582e-02,2.504390488670460435e-03,5.652217278107052323e-05
1.280000000000000000e+02,1.309623596712494731e-04,2.606217213737549443e-04,2.781593429163298214e-02,2.436611748684036627e-03,5.061682542661927187e-05
1.290000000000000000e+02,1.340469992157089507e-04,2.595556464671799901e-04,2.830682360442904333e-02,2.528923778911007503e-03,5.766599788137316551e-05
1.300000000000000000e+02,1.387394888890947087e-04,2.733892325906817078e-04,3.110319739201150568e-02,2.626273753976060554e-03,5.410954460993711024e-05
1.310000000000000000e+02,1.417606746700883491e-04,2.598453939729461482e-04,3.197388820643720653e-02,2.687072480445529266e-03,5.727211697081902031e-05
1.320000000000000000e+02,1.380541481034169848e-04,2.748438749541337600e-04,3.416241696162147790e-02,2.669392887139632187e-03,5.367917716669889927e-05
1.330000000000000000e+02,1.420465712715923701e-04,2.329149414043163446e-04,3.460404204216871449e-02,2.610673028914267668e-03,5.385242536504186717e-05
1.340000000000000000e+02,1.517144019672622690e-04,2.424870485391306119e-04,3.630282634045478574e-02,2.552651114133719368e-03,5.880801297075688439e-05
1.350000000000000000e+02,1.576970603733851561e-04,2.420013801103237938e-04,3.859311466702763926e-02,2.659892470437630330e-03,6.232165030928271676e-05
1.360000000000000000e+02,1.538868300871021333e-04,2.469189059083332083e-04,3.886666404453353874e-02,2.620190275818501391e-03,5.045581310247904128e-05
1.370000000000000000e+02,1.579834280546199565e-04,2.511489166462377298e-04,4.168452444149639557e-02,2.729360830615479294e-03,4.917832559803159143e-05
1.380000000000000000e+02,1.656073441839156501e-04,2.512387663187176656e-04,4.323428375377635913e-02,2.779113182991510556e-03,5.424993584468573715e-05
1.390000000000000000e+02,1.524395816168144790e-04,2.481516012112772174e-04,4.390002869803755203e-02,2.783424926341537819e-03,5.479287766285700911e-05
1.400000000000000000e+02,1.625253998811526657e-04,2.482576647764300759e-04,4.699319325192530261e-02,2.798352313704621785e-03,6.488320961162141742e-05
1.410000000000000000e+02,1.565713137720026182e-04,2.484425090728548113e-04,4.932408457136217006e-02,2.850384846382891801e-03,5.426390733132002708e-05
1.420000000000000000e+02,1.471358237646880340e-04,2.596322206531720411e-04,5.000196358856734413e-02,2.938963460207166811e-03,5.733439378774463080e-05
1.430000000000000000e+02,1.477340297894036425e-04,2.707098135618091206e-04,5.355757885000111962e-02,2.911314218715710389e-03,5.748158932061819826e-05
1.440000000000000000e+02,1.401758639709704823e-04,2.616033793280125863e-04,5.440628021776716672e-02,2.897884735477918028e-03,5.404212977644373694e-05
1.450000000000000000e+02,1.310263039421277753e-04,2.605851790455915307e-04,5.778269637060762243e-02,3.054206758274391476e-03,4.568816416838927807e-05
1.460000000000000000e+02,1.274962779083121944e-04,2.587184802103070780e-04,6.089822494453178692e-02,3.025090116549944419e-03,5.024998859370910509e-05
1.470000000000000000e+02,1.151876403159279860e-04,2.515157659704891913e-04,6.288675706703794610e-02,3.225787340873864650e-03,5.309385311103032024e-05
1.480000000000000000e+02,1.058969132720077866e-04,2.543653771120979457e-04,6.396429484038224089e-02,3.296393410829323578e-03,4.982779372142420726e-05
1.490000000000000000e+02,1.195032087502045925e-04,2.505034120796612029e-04,6.979115465611862579e-02,3.224651291196312108e-03,5.072985081200354074e-05
1.500000000000000000e+02,1.106246849009728805e-04,2.461482724372965336e-04,7.199430705828724353e-02,3.262035541385488457e-03,5.410936226202256449e-05
1.510000000000000000e+02,1.122735191391166509e-04,2.439459892742412706e-04,6.975048127053340430e-02,3.146303963219465594e-03,5.656040818236007794e-05
1.520000000000000000e+02,1.120388444152409235e-04,2.500005767664958967e-04,7.522676141950945805e-02,3.232511965324924574e-03,5.390742972954942758e-05
1.530000000000000000e+02,1.197378767960888268e-04,2.537751806526156173e-04,7.268669561919682831e-02,3.265188669760554774e-03,5.134834684461520027e-05
1.540000000000000000e+02,1.206879180324360590e-04,2.675937650943316370e-04,7.712324083413335529e-02,3.112400254954961198e-03,5.645097467132931257e-05
1.550000000000000000e+02,1.234014258298943290e-04,2.705256354468277280e-04,7.946744587328913312e-02,3.185575005948515503e-03,5.591953594119569715e-05
1.560000000000000000e+02,1.213394091444941481e-04,2.638183754849476870e-04,8.259744210607244952e-02,3.148209287739511808e-03,5.313276947715994680e-05
1.570000000000000000e+02,1.245487848742232728e-04,2.632175819486937129e-04,8.507981600034841829e-02,3.290877084515142492e-03,5.797159872811263881e-05
1.580000000000000000e+02,1.214772654278828412e-04,2.678430989998537015e-04,9.005592474286827631e-02,3.379992143039300956e-03,5.918377693370224790e-05
1.590000000000000000e+02,1.330624284352488473e-04,2.742161972064671716e-04,8.865540275031058570e-02,3.337501492742922515e-03,5.911697313409902677e-05
1.600000000000000000e+02,1.219600410975463234e-04,2.950263119370077902e-04,9.060827752575495442e-02,3.383091737932053533e-03,6.265776698466396510e-05
1.610000000000000000e+02,1.268665261733303851e-04,2.956620204971338595e-04,9.460399264849006506e-02,3.341175138879437512e-03,6.202639028152212575e-05
1.620000000000000000e+02,1.278365077767018576e-04,2.922618300641444122e-04,9.972633141566777937e-02,3.559587439658784547e-03,6.856830538104485839e-05
1.630000000000000000e+02,1.355023753092376992e-04,2.980290080062397706e-04,9.888687155151509867e-02,3.661545266979038260e-03,6.628732222246913608e-05
1.640000000000000000e+02,1.244786684174714608e-04,2.914942814277177163e-04,1.009795262492558798e-01,3.726100926696451765e-03,6.140508880259076818e-05
1.650000000000000000e+02,1.310120016780880192e-04,2.841683379543047394e-04,1.041991332041234397e-01,3.877487631818277158e-03,6.270341023106862366e-05
1.660000000000000000e+02,1.282328235522323112e-04,2.887668874139714958e-04,1.047578157062417636e-01,3.833481494365464926e-03,6.562717212366120378e-05
1.670000000000000000e+02,1.228894555529436161e-04,3.061410862749136541e-04,1.138535594126107720e-01,4.055983898475279403e-03,6.222650770759674543e-05
1.680000000000000000e+02,1.336916592390435810e-04,2.828526269302855667e-04,1.149945629195733288e-01,3.927553762411828409e-03,6.098801609766280052e-05
1.690000000000000000e+02,1.354284312812259472e-04,2.770621682403051622e-04,1.193282001749820243e-01,3.983200284406573921e-03,6.407963049714915371e-05
1.700000000000000000e+02,1.330117547806430878e-04,2.611227066884325154e-04,1.192549778904268276e-01,3.961166512390312811e-03,6.295070131978608430e-05
1.710000000000000000e+02,1.261155010162662293e-04,2.717478036398102148e-04,1.287150706868104288e-01,4.007617641455962776e-03,5.817942216712612691e-05
1.720000000000000000e+02,1.242063457009834337e-04,2.905161037423109605e-04,1.370158499626396020e-01,4.124260328039697221e-03,6.408045576211662819e-05
1.730000000000000000e+02,1.222118138302086265e-04,2.727238308115609300e-04,1.396886554022251925e-01,4.178389112981295561e-03,6.115414362484195010e-05
1.740000000000000000e+02,1.171268616682041852e-04,2.727116897501824511e-04,1.443855630296437820e-01,4.347362970652413061e-03,6.273610653728667330e-05
1.750000000000000000e+02,1.189472071029262779e-04,2.884391635743499549e-04,1.503785442746508050e-01,4.271455968892223787e-03,6.362162944795191066e-05
1.760000000000000000e+02,1.180175869008870393e-04,2.960829223336292060e-04,1.562776697360328537e-01,4.211998678534611962e-03,6.270079822001672909e-05
1.770000000000000000e+02,1.076626623948140349e-04,2.941946935777206562e-04,1.586904273172341506e-01,4.444303860535403494e-03,6.687042159347900139e-05
1.780000000000000000e+02,1.084031856924960735e-04,3.214877772503843545e-04,1.686204212195563379e-01,4.225689490913620006e-03,6.885964987501935752e-05
1.790000000000000000e+02,1.169836132570711840e-04,2.887359553294110981e-04,1.702543248551101618e-01,4.388692751130407466e-03,6.613241631669986020e-05
1.800000000000000000e+02,1.165595438750166579e-04,2.728935344430416521e-04,1.822475302642047046e-01,4.635443194475397100e-03,6.600403084477957094e-05
1.810000000000000000e+02,9.925939605515132769e-05,2.928184962821545056e-04,1.885541090405107312e-01,4.887397542379212645e-03,7.119746634776102923e-05
1.820000000000000000e+02,1.043281821477837212e-04,2.718011233679984429e-04,1.912464093149934818e-01,4.800085071329673880e-03,6.750425058832387748e-05
1.830000000000000000e+02,1.094006231299182730e-04,2.841702049540817399e-04,1.952231029208033597e-01,4.771556395205212020e-03,6.494597366246690484e-05
1.840000000000000000e+02,1.056043240008630590e-04,2.978383671341511274e-04,2.018309009673897592e-01,5.046351789190772763e-03,6.883096427812152029e-05
1.850000000000000000e+02,1.093099557323284898e-04,2.957220049140119045e-04,2.167337354751861511e-01,4.964766417515309449e-03,6.393012356942229246e-05
1.860000000000000000e+02,1.166237530837443970e-04,3.016477327046906964e-04,2.235771631003101723e-01,4.806604074302334162e-03,6.511637783390700207e-05
1.870000000000000000e+02,1.202377847522306809e-04,2.975336065542677488e-04,2.317906100837476835e-01,4.943421841558492957e-03,7.042062507012225581e-05
1.880000000000000000e+02,1.145109659899112842e-04,3.111225781944337854e-04,2.417389952312740675e-01,5.060134191816278992e-03,6.519572788221683624e-05
1.890000000000000000e+02,1.153965583740035328e-04,3.227862989075847011e-04,2.469640191033241061e-01,5.296321854792451767e-03,6.090996500240919431e-05
1.900000000000000000e+02,1.178699889867740325e-04,3.018987475081891247e-04,2.619062160063480027e-01,5.331743845596537135e-03,7.142112085778418162e-05
1.910000000000000000e+02,1.090220610007186508e-04,3.017698372577148902e-04,2.673768734016068738e-01,5.430049207958531632e-03,6.696166230668598729e-05
1.920000000000000000e+02,1.073345885727050586e-04,3.084260123059623382e-04,2.794952433272437364e-01,5.749268505367832738e-03,6.408161843440840499e-05
1.930000000000000000e+02,1.051534863274472542e-04,3.224961844179308201e-04,2.972586874040482607e-01,5.635230846508854086e-03,6.354173596923029521e-05
1.940000000000000000e+02,1.011441927935008422e-04,3.257274360488615628e-04,3.043691706807122310e-01,5.903614527798306533e-03,6.747748416535692684e-05
1.950000000000000000e+02,1.031630411785222634e-04,3.110206362217926568e-04,3.131327411201706434e-01,6.050054323279319135e-03,7.186810348902561429e-05
1.960000000000000000e+02,1.030762253257933025e-04,3.415476638667369613e-04,3.150602315523481911e-01,6.109210622852190298e-03,7.170983815163456399e-05
1.970000000000000000e+02,9.790372568563299183e-05,3.306960063620412171e-04,3.422813258002875836e-01,5.969835468811135470e-03,7.847368372837504324e-05
1.980000000000000000e+02,9.740067300567645248e-05,3.344978971534517953e-04,3.497885955218329457e-01,6.170274053504121170e-03,6.787590204326843235e-05
1.990000000000000000e+02,1.012068845026581343e-04,3.290220908874763595e-04,3.487462106105649884e-01,6.313348748349767448e-03,6.808595541940576368e-05
2.000000000000000000e+02,1.016240947343538537e-04,3.229996573745896882e-04,3.538353684813609901e-01,6.596507543813245888e-03,7.151305232000471079e-05
2.010000000000000000e+02,1.109051869931931833e-04,3.332826711061054326e-04,3.630767409428899972e-01,6.573285014788265990e-03,6.613106890962505702e-05
2.020000000000000000e+02,1.103876404324743987e-04,3.359715711895860935e-04,3.794239912885790655e-01,6.808104159434447133e-03,6.922680894660970807e-05
2.030000000000000000e+02,1.128783503850927517e-04,3.250182412547486521e-04,3.717140535125456058e-01,7.064394899547132844e-03,7.383628516077767046e-05
2.040000000000000000e+02,1.135788478725530126e-04,3.291091491859354790e-04,3.861846027851970620e-01,7.198092919311505078e-03,7.127975949894338470e-05
2.050000000000000000e+02,1.177515310597510023e-04,3.325906772423392610e-04,4.098970163523583121e-01,7.596484940541103903e-03,7.053101711684828246e-05
2.060000000000000000e+02,1.361586238814993521e-04,3.250066055348055372e-04,4.333927130069095135e-01,7.685772322058137540e-03,6.534202652286325019e-05
2.070000000000000000e+02,9.823233392713959233e-05,3.359043480017920302e-04,4.349660807755690861e-01,7.856276309716192507e-03,6.978347456398914517e-05
2.080000000000000000e+02,9.449206701706014400e-05,3.284736078373873269e-04,4.438552274033612521e-01,7.983001242487741678e-03,7.321853104358400088e-05
2.090000000000000000e+02,1.023054556363867107e-04,3.295132689647983781e-04,4.400865931364679184e-01,8.151991431714522562e-03,6.760799089700064712e-05
2.100000000000000000e+02,9.541903805365681279e-05,3.324240152738910936e-04,4.376606658365159719e-01,7.905266469358962489e-03,7.397358005389875757e-05
2.110000000000000000e+02,8.973100220099894386e-05,3.178161905759147032e-04,4.576953750714689573e-01,7.784480020061046446e-03,6.783913227903504151e-05
2.120000000000000000e+02,9.049455530640848622e-05,3.148610265055751256e-04,4.747640889700045497e-01,8.013724131494037728e-03,6.802886930701301793e-05
2.130000000000000000e+02,9.861519921205985639e-05,2.995589452118307960e-04,4.713798899727710268e-01,8.109146569391545434e-03,7.872575954770422157e-05
2.140000000000000000e+02,1.003690574344906494e-04,3.057267907417005048e-04,4.745331875085224693e-01,8.265600050460619741e-03,6.617572188749587525e-05
2.150000000000000000e+02,1.037331105863126268e-04,3.112587116117504493e-04,4.852519717165932889e-01,8.622159732778245100e-03,6.649049413676166864e-05
2.160000000000000000e+02,1.082146293522878722e-04,3.098428215926318785e-04,4.981320471002055328e-01,8.463205889578606644e-03,6.531762984851585685e-05
2.170000000000000000e+02,1.022628656981439121e-04,3.046820990511012184e-04,4.985977953250380068e-01,8.889112197298598694e-03,8.041326491647904362e-05
2.180000000000000000e+02,9.869417568753036107e-05,3.047958783101156754e-04,5.214503472725328104e-01,8.591462087109813517e-03,6.960073092576735121e-05
2.190000000000000000e+02,9.771353432708185238e-05,3.131615323114234073e-04,5.385163043962890583e-01,9.002372487118215361e-03,6.878293095258225520e-05
2.200000000000000000e+02,9.454740164294150873e-05,3.448322330079633957e-04,5.415135025324995244e-01,8.478075243050331444e-03,7.975642383539760516e-05
2.210000000000000000e+02,1.036959900250211675e-04,3.105044165858661387e-04,5.689088059749237702e-01,8.359893459769840440e-03,7.532726111736387509e-05
2.220000000000000000e+02,1.088059541022312615e-04,3.117668920621374795e-04,5.854179702356145931e-01,8.234650023896228355e-03,7.220640282434853674e-05
2.230000000000000000e+02,9.777446651149102053e-05,3.206866073413028317e-04,5.900054203159698085e-01,8.672352154017737291e-03,7.396332725406740138e-05
2.240000000000000000e+02,1.013888434221454915e-04,2.951864066292886335e-04,6.090149273140865738e-01,8.885143067570933084e-03,7.005248329161606335e-05
2.250000000000000000e+02,1.055937204681445252e-04,3.080021772409180514e-04,6.150831241823331297e-01,9.058864649951092751e-03,7.094972620891315529e-05
2.260000000000000000e+02,1.055571391517240443e-04,3.001815740188984449e-04,6.102433677498658726e-01,9.125714447528299189e-03,6.897887458456875009e-05
2.270000000000000000e+02,9.864427408801113017e-05,2.865682939356961612e-04,6.463539770386774741e-01,9.326691143548337948e-03,7.382288169432982272e-05
2.280000000000000000e+02,9.966124120619479498e-05,2.810629233830352902e-04,6.460909018196829834e-01,9.405276126822625926e-03,7.452182406775254009e-05
2.290000000000000000e+02,9.120300233034228654e-05,2.966685664252954879e-04,6.563788600594914202e-01,8.971043815349855066e-03,7.655262691652620077e-05
2.300000000000000000e+02,9.839726539195847721e-05,3.010632028206394750e-04,6.759606822342331123e-01,9.448395358728323146e-03,8.283599720537715427e-05
2.310000000000000000e+02,1.053759364390005615e-04,3.127341736355315760e-04,6.775056955256939517e-01,9.692036638561329909e-03,7.733490478112337030e-05
2.320000000000000000e+02,1.024827504915171161e-04,3.272041407496040222e-04,7.059190341523291501e-01,9.364411041543285741e-03,8.555110613772676231e-05
2.330000000000000000e+02,1.016729746363687070e-04,3.132003605749167363e-04,7.261954343705396830e-01,9.719145793772754338e-03,8.042904978933229643e-05
2.340000000000000000e+02,9.714540124494686069e-05,3.169276554121358558e-04,7.644204425135678882e-01,1.001070916446322734e-02,8.628544716782204915e-05
2.350000000000000000e+02,1.077789765104864017e-04,3.183187769515427590e-04,7.716791170948802403e-01,1.001264756199038430e-02,8.501810094663220241e-05
2.360000000000000000e+02,1.010983382497832039e-04,3.154782821502832846e-04,7.744106347860837403e-01,1.077937819376206807e-02,9.169725328772582174e-05
2.370000000000000000e+02,1.006793015844165140e-04,3.060297214437790458e-04,8.022052195236648586e-01,1.069181010876663063e-02,8.869667127009428498e-05
2.380000000000000000e+02,1.031519798170288382e-04,3.072152981034026453e-04,8.139941691669565493e-01,1.054379226166612948e-02,9.061313115343860858e-05
2.390000000000000000e+02,9.591697506794449879e-05,3.062711275707563630e-04,8.348889016592955237e-01,1.088835865558390736e-02,9.681459841037742819e-05
2.400000000000000000e+02,1.071949695675700198e-04,2.881166784530764247e-04,8.628407757664411371e-01,1.108540010170422363e-02,9.122225684865536977e-05
2.410000000000000000e+02,1.061664716976995493e-04,2.974949666910697843e-04,9.232709941036594259e-01,1.135194501749070550e-02,1.011135153103914774e-04
2.420000000000000000e+02,1.020826870373747752e-04,2.983142913371983340e-04,9.344156665175402665e-01,1.104921823301729944e-02,8.711103778691331456e-05
2.430000000000000000e+02,9.799392582621191394e-05,2.935736857316850745e-04,9.612449158676423799e-01,1.125630182599224316e-02,9.448987860549706852e-05
2.440000000000000000e+02,1.029615217333912369e-04,2.938693177025886172e-04,1.020355078237595858e+00,1.100894199237656412e-02,8.820951914423336149e-05
2.450000000000000000e+02,9.796876257561759616e-05,2.857825266321389890e-04,1.042700171761881567e+00,1.114250862253340912e-02,8.871346018579640003e-05
2.460000000000000000e+02,8.659866731219878488e-05,2.765338514314485963e-04,1.012254544146992785e+00,1.142298669017560719e-02,8.409211450244313824e-05
2.470000000000000000e+02,9.719747322700644787e-05,2.835518790181845716e-04,1.046895268490641406e+00,1.179301265351950789e-02,9.506022853444928700e-05
2.480000000000000000e+02,1.011429822098675047e-04,2.889562348633578637e-04,1.068430670253998738e+00,1.207327541327762876e-02,8.746502847933879110e-05
2.490000000000000000e+02,1.042663919291753061e-04,3.014351853155572414e-04,1.062319248071700528e+00,1.266682262905360901e-02,9.224229491433533212e-05
2.500000000000000000e+02,9.967903570418101822e-05,2.964208340897611649e-04,1.077283125178944978e+00,1.257202134798851567e-02,9.491671794770173420e-05
2.510000000000000000e+02,9.542487676184041590e-05,3.018404158483534161e-04,1.102292952997462105e+00,1.302456120582096144e-02,9.932345317431590104e-05
2.520000000000000000e+02,9.918291050947658505e-05,3.029434349477444499e-04,1.173292017176215118e+00,1.310225774262274712e-02,9.593706022603676331e-05
2.530000000000000000e+02,9.698867730956184374e-05,3.182991678780666689e-04,1.211119754187328201e+00,1.329428663504017560e-02,9.024105064447951463e-05
2.540000000000000000e+02,1.071295875091360372e-04,3.265188882926040037e-04,1.236099855550838456e+00,1.356822906048804622e-02,9.445707694410998556e-05
2.550000000000000000e+02,9.860717528920037722e-05,3.230414274607573688e-04,1.253366965856382631e+00,1.427840965159077324e-02,9.234831835713830372e-05
2.560000000000000000e+02,9.059337036876335958e-05,3.291676754670902483e-04,1.295771004264229198e+00,1.420055130179442848e-02,9.954238403131476787e-05
2.570000000000000000e+02,9.429853986064884452e-05,3.229858252676853780e-04,1.338793309301603340e+00,1.449598197245205444e-02,9.899310532035521248e-05
2.580000000000000000e+02,1.025848184886823944e-04,3.129648705102461292e-04,1.364251388931941644e+00,1.449220990574129342e-02,9.329911514266431283e-05
2.590000000000000000e+02,1.051872911780327158e-04,3.103663955349444947e-04,1.424778604717662489e+00,1.542477835968059097e-02,9.496329329072850101e-05
2.600000000000000000e+02,1.095552619941875250e-04,3.148689074374821928e-04,1.441722894844849279e+00,1.573600698664412434e-02,9.285091143107493394e-05
2.610000000000000000e+02,1.098337207703359297e-04,3.252310373006439548e-04,1.392919928371728844e+00,1.529895586134755181e-02,9.063688163035710232e-05
2.620000000000000000e+02,1.046797369611551787e-04,3.274415494641802482e-04,1.407914737416515738e+00,1.568080035050534171e-02,8.858705606507033536e-05
2.630000000000000000e+02,9.526649892765970407e-05,3.279774493792908530e-04,1.466315595034633379e+00,1.567947625799626099e-02,8.476585576122630528e-05
2.640000000000000000e+02,1.013838400553135344e-04,3.289881600007094065e-04,1.476218833333883040e+00,1.561049738135034115e-02,9.135014032957133878e-05
2.650000000000000000e+02,1.113480971495217631e-04,3.062888050272549734e-04,1.499818484906776384e+00,1.588774846673612906e-02,8.509747373164344708e-05
2.660000000000000000e+02,1.139049256132507182e-04,2.879276297222954639e-04,1.510000152197273682e+00,1.592338859537845153e-02,8.223856979405752554e-05
2.670000000000000000e+02,1.087408486188934376e-04,2.875337087911988831e-04,1.521945567217720452e+00,1.652842791120956445e-02,8.330765105590831610e-05
2.680000000000000000e+02,1.117769973770776915e-04,2.778251709241175149e-04,1.555581477924494749e+00,1.709415464744568069e-02,8.072251770918636993e-05
2.690000000000000000e+02,1.066375963488797041e-04,2.848435796115600382e-04,1.536299039285345724e+00,1.737411982429315493e-02,8.495958577292572755e-05
2.700000000000000000e+02,9.656740674568453642e-05,2.934944473311773550e-04,1.606728747165975246e+00,1.683086372239317452e-02,7.808686901034089800e-05
2.710000000000000000e+02,1.065478394784991067e-04,2.766697127045691929e-04,1.560454742231512260e+00,1.675149508273854337e-02,7.928478179275444404e-05
2.720000000000000000e+02,1.052163396647598503e-04,2.884988894595874598e-04,1.574208042969087007e+00,1.690246694166230856e-02,7.137522748423830166e-05
2.730000000000000000e+02,1.047434567369442959e-04,2.893504840629779196e-04,1.604343157190917246e+00,1.633530783315850776e-02,7.181098656205975317e-05
2.740000000000000000e+02,1.031505817180589091e-04,3.175219756454961129e-04,1.616337941005727696e+00,1.675078816089015099e-02,8.063845918893086662e-05
2.750000000000000000e+02,1.014590415797655965e-04,3.056811959994965022e-04,1.715334553810784257e+00,1.728663581534739535e-02,7.772972085651197460e-05
2.760000000000000000e+02,1.024077567798320487e-04,3.143010034010185194e-04,1.765141232901013435e+00,1.805863044747935131e-02,7.297959885199656327e-05
2.770000000000000000e+02,1.047699417170422365e-04,3.149227621084271789e-04,1.770047389342630950e+00,1.860373067790976886e-02,7.895071582864066073e-05
2.780000000000000000e+02,1.006326796821888081e-04,3.162285161955047386e-04,1.798015503259007275e+00,1.781698394829966947e-02,8.139241290539001028e-05
2.790000000000000000e+02,9.770917455198535606e-05,3.045648831424552228e-04,1.824141354039500840e+00,1.881494052088350522e-02,8.821880000620119233e-05
2.800000000000000000e+02,9.485842321654835985e-05,2.846435393053514673e-04,1.845907688594889962e+00,1.932294038226101129e-02,7.622867131984456535e-05
2.810000000000000000e+02,1.107538909985716913e-04,2.958578548166723721e-04,1.896483140380456511e+00,1.978650234488921189e-02,7.786905645712494106e-05
2.820000000000000000e+02,1.067504040932476528e-04,3.000225297183911621e-04,1.973851610149593316e+00,1.957283892721661811e-02,8.525234624123800842e-05
2.830000000000000000e+02,9.157017165140057813e-05,3.087107602512961790e-04,1.979170223600277723e+00,1.987829351890624263e-02,8.219152040112032154e-05
2.840000000000000000e+02,9.478520307837356995e-05,3.132394145148875708e-04,2.064415175785792478e+00,1.941065313142942284e-02,8.760490118564501216e-05
2.850000000000000000e+02,1.007552323790683602e-04,3.210623289860992102e-04,2.128623771600413939e+00,1.910077847434954457e-02,8.159210870417599182e-05
2.860000000000000000e+02,1.137489699576388347e-04,3.011800606096404209e-04,2.172052206384345041e+00,1.948299229038008562e-02,7.461585295698291986e-05
2.870000000000000000e+02,1.021060464664325096e-04,2.826221325489264302e-04,2.217249891192623057e+00,2.009449793331141709e-02,7.810026984289564211e-05
2.880000000000000000e+02,9.367264572168743086e-05,2.735625096811356016e-04,2.235435640434420002e+00,1.916141692314099476e-02,7.687379413034989284e-05
2.890000000000000000e+02,9.531050015076925064e-05,2.697873577949261303e-04,2.274703055654288875e+00,1.983505755188241793e-02,8.140270550094363955e-05
2.900000000000000000e+02,9.752809126684081065e-05,2.809054942627398077e-04,2.253226332572367152e+00,1.895354547260141853e-02,7.944087392031118355e-05
2.910000000000000000e+02,1.005890982411772328e-04,2.795903267810428972e-04,2.256773010737711527e+00,1.996189570565687355e-02,8.247965392205180990e-05
2.920000000000000000e+02,1.082547035919922962e-04,2.780947854535975594e-04,2.293264111800421112e+00,1.965294867949840540e-02,7.567432834465481761e-05
2.930000000000000000e+02,1.049857055843705922e-04,2.907735195077920665e-04,2.367996884284717218e+00,2.048181230597878599e-02,7.796707581597672743e-05
2.940000000000000000e+02,1.137578694135887858e-04,2.834121822282709147e-04,2.391228905529164006e+00,2.150566424905020479e-02,7.350420671914381643e-05
2.950000000000000000e+02,1.176051593370086579e-04,3.006575951775003475e-04,2.415414877959265461e+00,2.150515446361855876e-02,7.874707930599633698e-05
2.960000000000000000e+02,1.169207827885765383e-04,3.024486475601273483e-04,2.433501352606124435e+00,2.109041538779343750e-02,7.834851201249382058e-05
2.970000000000000000e+02,1.212946550519511391e-04,2.963111623924818971e-04,2.464586081765558045e+00,2.137815761814942928e-02,7.344686313526249677e-05
2.980000000000000000e+02,1.050535538286156978e-04,2.878549108198402706e-04,2.408694524922983415e+00,2.232580738687062194e-02,7.938748441049803262e-05
2.990000000000000000e+02,1.049932281387278010e-04,2.948359910667219808e-04,2.376325101951803020e+00,2.280799393589572066e-02,7.934792790387223960e-05
3.000000000000000000e+02,1.067788429324201260e-04,2.914178839623637884e-04,2.377003131914145140e+00,2.341897537444870281e-02,7.596777945084731698e-05
3.010000000000000000e+02,1.156317262523964828e-04,2.818325533153753781e-04,2.419397220853137132e+00,2.345690446643355909e-02,8.128064402268542210e-05
3.020000000000000000e+02,1.075890613644325811e-04,2.950379604553798885e-04,2.401189626278596556e+00,2.445505641754763815e-02,8.330217296814712569e-05
3.030000000000000000e+02,1.060998584218042495e-04,2.941167225275487240e-04,2.442745215063058417e+00,2.491976660354688899e-02,7.868685231715577544e-05
3.040000000000000000e+02,1.019236869257422740e-04,2.960306435468851305e-04,2.499134931827664996e+00,2.514958803825861899e-02,8.041302424988128195e-05
3.050000000000000000e+02,1.040798569211798252e-04,2.939027878176014852e-04,2.533401263149180682e+00,2.569914744802714868e-02,8.509332521822177142e-05
3.060000000000000000e+02,1.073402110309817914e-04,2.849178252606332507e-04,2.672058374479307385e+00,2.592817614023879003e-02,8.016160479717981957e-05
3.070000000000000000e+02,1.128001264472100473e-04,2.940219729243853664e-04,2.706886121725677885e+00,2.580616926833845248e-02,8.107545721391939963e-05
3.080000000000000000e+02,1.076211097272850026e-04,2.854178032990484226e-04,2.786037154410674344e+00,2.573576431184187996e-02,8.711433421315639691e-05
3.090000000000000000e+02,1.132951292189821046e-04,3.079101862325517303e-04,2.866553539816775853e+00,2.661368081268444818e-02,8.660546624594811504e-05
3.100000000000000000e+02,1.104277680218368474e-04,2.848954517934432218e-04,2.890909678333990485e+00,2.707468859231643155e-02,8.776009600819367762e-05
3.110000000000000000e+02,1.061502548913573207e-04,2.852700224199589130e-04,2.962872786584003659e+00,2.756228354207435061e-02,8.530859038624605262e-05
3.120000000000000000e+02,1.019552425415293229e-04,2.772873972258782516e-04,3.008311059378315999e+00,2.814448743016895182e-02,8.574792455540158898e-05
3.130000000000000000e+02,1.059951506211520567e-04,2.885578229135932204e-04,3.055664484443621820e+00,2.826087033462520992e-02,9.136080030280879782e-05
3.140000000000000000e+02,1.076261785817322902e-04,2.944134249975860484e-04,3.106002905367803102e+00,2.899143729723085983e-02,8.579662424457179526e-05
3.150000000000000000e+02,1.109549662022812910e-04,3.202838760675286167e-04,3.141811218083081947e+00,2.900904810578652793e-02,8.308877397777969520e-05
3.160000000000000000e+02,1.100112427121491265e-04,3.182053505168536134e-04,3.214627189667448093e+00,2.949462145158388005e-02,8.770301329186214190e-05
3.170000000000000000e+02,1.038440278355867719e-04,3.258097246064961539e-04,3.297746819281439201e+00,2.988807038185770093e-02,8.930397400142009445e-05
3.180000000000000000e+02,1.092994850619977143e-04,3.255071476292448196e-04,3.376212513293920026e+00,3.071128046504767450e-02,9.780941317083513553e-05
3.190000000000000000e+02,1.050097915261671844e-04,3.183958994502633644e-04,3.392369757847316869e+00,3.084471848624059653e-02,9.564489567215339605e-05
3.200000000000000000e+02,1.010997706185623457e-04,3.287757003137548040e-04,3.444899295390320137e+00,3.099771082109914477e-02,8.977376261920522182e-05
3.210000000000000000e+02,1.014271140087341649e-04,3.104898592236615684e-04,3.549975899932193535e+00,3.213651447719345633e-02,9.811244094071192023e-05
3.220000000000000000e+02,1.032839034516008780e-04,3.135101634240688995e-04,3.629313900674154159e+00,3.269804064536641075e-02,8.803458930861651766e-05
3.230000000000000000e+02,1.056885337570312444e-04,2.974580781837099508e-04,3.707758248527479594e+00,3.259195344147902684e-02,9.802430095384728759e-05
3.240000000000000000e+02,1.051367075890485836e-04,2.818290914903265332e-04,3.701026483874740425e+00,3.075448540184633206e-02,9.584276323171270207e-05
3.250000000000000000e+02,1.054967507182480446e-04,2.863691388331757182e-04,3.761819479261186316e+00,3.311231276313220118e-02,9.876205645475977235e-05
3.260000000000000000e+02,1.061679778568969112e-04,2.933083506616585012e-04,3.811267931609342963e+00,3.306672075812944200e-02,9.469688180496760310e-05
3.270000000000000000e+02,1.056351370256614075e-04,2.928254052018131048e-04,3.962572734154633736e+00,3.532894923008167432e-02,1.027590557065582999e-04
3.280000000000000000e+02,1.122577456387219286e-04,2.863849852658972850e-04,3.939406431292213906e+00,3.548957254993057031e-02,9.241449490116071530e-05
3.290000000000000000e+02,9.262559612888132676e-05,2.996590149487721177e-04,4.010238237988501098e+00,3.652810311914433949e-02,9.606312362997471155e-05
3.300000000000000000e+02,9.680252560606561474e-05,3.064165332211654658e-04,4.008906187132398102e+00,3.606751123371654266e-02,9.525205357185928534e-05
3.310000000000000000e+02,9.980761990224795710e-05,2.954310338793009194e-04,4.025549349608106731e+00,3.671910245811649265e-02,9.661142282402224168e-05
3.320000000000000000e+02,1.005286084310164085e-04,3.168554860208949719e-04,4.034774906070808242e+00,3.829108031124606182e-02,1.038255351626382605e-04
3.330000000000000000e+02,1.054697929231407372e-04,3.027411140887892316e-04,4.079097499641648028e+00,3.868852366154751365e-02,9.736397073645264300e-05
3.340000000000000000e+02,1.150062320595113263e-04,3.051532713536087016e-04,4.158196052634461459e+00,3.975066230390522648e-02,9.207944639566534306e-05
3.350000000000000000e+02,1.176154807619456122e-04,2.911611561209337395e-04,4.189630131374542543e+00,3.834487599589164741e-02,9.009586948793835148e-05
3.360000000000000000e+02,1.214487184036938672e-04,2.895043000116226395e-04,4.131484097628134400e+00,3.774093739237815992e-02,9.363168300446922387e-05
3.370000000000000000e+02,1.164625958035570008e-04,2.819516853297399095e-04,4.218671046067288266e+00,3.832572264205025281e-02,9.402962996007957486e-05
3.380000000000000000e+02,1.079463627061683084e-04,2.762590712845902630e-04,4.321033555349622191e+00,3.830233364786361783e-02,1.012060347291843243e-04
3.390000000000000000e+02,1.129011002384272544e-04,2.814817745220299372e-04,4.360446096561566343e+00,3.931310133266685547e-02,9.338440994155483565e-05
3.400000000000000000e+02,1.251102913231161295e-04,2.822820929647695820e-04,4.447693986005997857e+00,3.930171452501518559e-02,1.054759334274679716e-04
3.410000000000000000e+02,1.211750379369602726e-04,2.701282020317608001e-04,4.473173420499595210e+00,4.047444638139330308e-02,9.172515010502646504e-05
3.420000000000000000e+02,1.149666746387278948e-04,2.694588573248779539e-04,4.649078081855528843e+00,4.141003901447959379e-02,9.300097379238980722e-05
3.430000000000000000e+02,1.131759442383195591e-04,2.765795342308807747e-04,4.622448685962094572e+00,4.180606173829592986e-02,9.467195743373402195e-05
3.440000000000000000e+02,1.158994333969598500e-04,2.606296872559310529e-04,4.669028809641368127e+00,4.236433021637919794e-02,9.857584786798767595e-05
3.450000000000000000e+02,1.200211359824177038e-04,2.526452995648131861e-04,4.680131805161494185e+00,4.502301974421418773e-02,1.013947841107532000e-04
3.460000000000000000e+02,1.087851524338434572e-04,2.662259975552139224e-04,4.703098775166619561e+00,4.719090058012009870e-02,9.593363664128773394e-05
3.470000000000000000e+02,1.037467070296171912e-04,2.458695302773872271e-04,4.842626888075942659e+00,4.863995461922410168e-02,1.035360724527256693e-04
3.480000000000000000e+02,1.014708977954414948e-04,2.520695959017382748e-04,4.879498076674119389e+00,4.866274582618290712e-02,9.596157352032008703e-05
3.490000000000000000e+02,1.025146056448100751e-04,2.608479468486635255e-04,4.880528162493350308e+00,4.826629637352619628e-02,9.089024603137207947e-05
3.500000000000000000e+02,9.941450655204242537e-05,2.578770047730882808e-04,4.853519144304769384e+00,5.135734815463133263e-02,1.052495174318490712e-04
3.510000000000000000e+02,9.777617252204606757e-05,2.590403241854444261e-04,4.951933807877427540e+00,5.099308854026374238e-02,9.628336222311517645e-05
3.520000000000000000e+02,9.183242800658852900e-05,2.710476932190619692e-04,4.996321780698160353e+00,5.307436515369090557e-02,1.030068136524953104e-04
3.530000000000000000e+02,9.412939816899612566e-05,2.633833524883222310e-04,5.080744131191861968e+00,5.419880258364562220e-02,1.005462758268960144e-04
3.540000000000000000e+02,9.419241700880931489e-05,2.632549631386149613e-04,5.255168163770516543e+00,5.297749075472513169e-02,9.612082917320741160e-05
3.550000000000000000e+02,1.020133171351078616e-04,2.555405534835353265e-04,5.356775498935114399e+00,5.245952949533216891e-02,9.688492191650688312e-05
3.560000000000000000e+02,9.914629783225326065e-05,2.604685105782600374e-04,5.390797288927956288e+00,5.189456308478335167e-02,9.952902779752914597e-05
3.570000000000000000e+02,1.089198294335069761e-04,2.644378351354115253e-04,5.553589793097646776e+00,5.138013201704061395e-02,1.016353002508685321e-04
3.580000000000000000e+02,1.119646953620101471e-04,2.688885420554232297e-04,5.522410200996347385e+00,5.100686736256865306e-02,1.046227844885283531e-04
3.590000000000000000e+02,1.201710025827695816e-04,2.808324985309473831e-04,5.556816641655891509e+00,5.093716080215537900e-02,1.092648255638373200e-04
3.600000000000000000e+02,1.202026364712782680e-04,2.803560886633915672e-04,5.616539458567897825e+00,5.485829671600028767e-02,1.047430229096368848e-04
3.610000000000000000e+02,1.203244068335163064e-04,2.706029042441882027e-04,5.777604852472981278e+00,5.517316603285449261e-02,1.121828458626739078e-04
3.620000000000000000e+02,1.187516619818307362e-04,2.657262709337970819e-04,5.755086034000449047e+00,5.794227613130120691e-02,1.083463019958541551e-04
3.630000000000000000e+02,1.197244798721852632e-04,2.810432348046010276e-04,5.907927410915874589e+00,5.582090883803247916e-02,1.075542346089530810e-04
3.640000000000000000e+02,1.245189010509184513e-04,2.814872110210586698e-04,5.897021739816006303e+00,5.401237053174778868e-02,1.132355335439205746e-04
3.650000000000000000e+02,1.179897277843178216e-04,2.780060934809425177e-04,6.002845754105429421e+00,5.631064999241452984e-02,1.096929713441108234e-04
3.660000000000000000e+02,1.182259229758342300e-04,2.675102591219724602e-04,6.026336167620682360e+00,5.791797505621831821e-02,1.083292046970552036e-04
3.670000000000000000e+02,1.172635733088789323e-04,2.864777820968944511e-04,6.160155282625501272e+00,5.760872154508012155e-02,1.082215919308016083e-04
3.680000000000000000e+02,1.266094064434897248e-04,2.712991675720699547e-04,6.220299817070056747e+00,5.976538289519406355e-02,1.152977581542202756e-04
3.690000000000000000e+02,1.207193019939767353e-04,2.797266161262967898e-04,6.336972986807509756e+00,5.991072772134042879e-02,1.090781042358823782e-04
3.700000000000000000e+02,1.189758872134349943e-04,2.851363824835084770e-04,6.389537930708869773e+00,6.084195518812962611e-02,1.115938564943963485e-04
3.710000000000000000e+02,1.203336223959405871e-04,2.877146874334934878e-04,6.561700421023325625e+00,6.071530315992190729e-02,1.141675937154085219e-04
3.720000000000000000e+02,1.227873178720750857e-04,3.003109282181393169e-04,6.645645035462116823e+00,5.964419992600922260e-02,1.151076452441390785e-04
3.730000000000000000e+02,1.242417545646024024e-04,2.869097340604254143e-04,6.652546796506371152e+00,6.177105557855866458e-02,1.073679320243714486e-04
3.740000000000000000e+02,1.190495447166428633e-04,2.999476301079884166e-04,6.838225725035085745e+00,6.081305208437137733e-02,1.017953837019192065e-04
3.750000000000000000e+02,1.228255406371392411e-04,3.081850743629210854e-04,7.006890805638494868e+00,5.963108898822122583e-02,1.055565448913053928e-04
3.760000000000000000e+02,1.156416290515327461e-04,3.042809348322572660e-04,7.093096372405245376e+00,6.380604005263612599e-02,1.043857315005114472e-04
3.770000000000000000e+02,1.153477842777972384e-04,3.212967622056028816e-04,7.173250833047894126e+00,6.015093651267888752e-02,1.060225215956389633e-04
3.780000000000000000e+02,1.092395139351554079e-04,3.165097869614053039e-04,7.275883012021744811e+00,6.118140430566931798e-02,1.135549861124296456e-04
3.790000000000000000e+02,1.127749292457735919e-04,3.111424751396363320e-04,7.266688214395408352e+00,6.288637655704976126e-02,1.043253382422282272e-04
3.800000000000000000e+02,1.077682260907097955e-04,3.091677890879607205e-04,7.357862130903541242e+00,6.220136854154922901e-02,1.053146224790912910e-04
3.810000000000000000e+02,1.095283777046152096e-04,3.294733460948995329e-04,7.447704001021524078e+00,6.283674139665307301e-02,9.832909937290690294e-05
3.820000000000000000e+02,1.076437985424449906e-04,3.281857442234414890e-04,7.552514557316746036e+00,6.519729953354880259e-02,1.055372115370545316e-04
3.830000000000000000e+02,1.003931163887639144e-04,3.119935658623118613e-04,7.663739073307028526e+00,6.417427054326252378e-02,1.056948786531952678e-04
3.840000000000000000e+02,1.035535268032461431e-04,3.099410411109282393e-04,7.746103888452014807e+00,6.492291154550511312e-02,1.104089602356195243e-04
3.850000000000000000e+02,1.098210701357960062e-04,2.934059654337017875e-04,7.919262848891206019e+00,6.418067875151922674e-02,1.100768522067641086e-04
3.860000000000000000e+02,1.175207272746670029e-04,2.899540377782061640e-04,7.944599034173942975e+00,6.528503654097472797e-02,1.069271723793674411e-04
3.870000000000000000e+02,1.166060251752698562e-04,2.832856691528107262e-04,8.114047767489779517e+00,6.672670357234133931e-02,1.049315022177976786e-04
3.880000000000000000e+02,1.153176529868904510e-04,2.883551591646993373e-04,8.314329600340027326e+00,6.861892389423129845e-02,1.002972746345642818e-04
3.890000000000000000e+02,1.265674952179995927e-04,2.996005363959941548e-04,8.341355336390323671e+00,7.121387594693517897e-02,1.067706785710109685e-04
3.900000000000000000e+02,1.202389936352243893e-04,2.946683013598239143e-04,8.457536595630140042e+00,7.149640563362935630e-02,1.057917118453266525e-04
3.910000000000000000e+02,1.183992004091249939e-04,2.816045766990127319e-04,8.566431665130057382e+00,7.277156107881754821e-02,1.151567721439095138e-04
3.920000000000000000e+02,1.120139742498693636e-04,2.816490854125053289e-04,8.744606502440817053e+00,7.607623603997892836e-02,1.098083230338664507e-04
3.930000000000000000e+02,1.216967655798262271e-04,2.769915610193462996e-04,8.874897231046048773e+00,7.552127675412345642e-02,1.082300481660691815e-04
3.940000000000000000e+02,1.157051930128494277e-04,2.743048807108960929e-04,8.986200721474229880e+00,7.309593887029453008e-02,1.062702628727985044e-04
3.950000000000000000e+02,1.161246112407754438e-04,2.670546500666004519e-04,9.163863682108409847e+00,7.500435592014120800e-02,1.070747618115985844e-04
3.960000000000000000e+02,1.224886700922356297e-04,2.665905860763650992e-04,9.233788781468312834e+00,7.692920770427769117e-02,1.009123763773267513e-04
3.970000000000000000e+02,1.376030720846577182e-04,2.690945209296025098e-04,9.226376546511326993e+00,8.036593816408732494e-02,1.020539362845962472e-04
3.980000000000000000e+02,1.239655504921000073e-04,2.504167640812182682e-04,9.338501640480053823e+00,7.982243407795386325e-02,1.045109695734236510e-04
3.990000000000000000e+02,1.389722167102203088e-04,2.527278530262133671e-04,9.480814589779246404e+00,7.888849986956159022e-02,1.037775891088443814e-04
4.000000000000000000e+02,1.370343538671381367e-04,2.497917358287304879e-04,9.446817383113998545e+00,8.105853401186957630e-02,1.071297701645823608e-04
4.010000000000000000e+02,1.296390752146825420e-04,2.437863950957019910e-04,9.465164118043595920e+00,7.977402307715342200e-02,1.044238552181386837e-04
4.020000000000000000e+02,1.255362900095535750e-04,2.496009289845169121e-04,9.578496409857116589e+00,8.603611963759671966e-02,1.135113332320081270e-04
4.030000000000000000e+02,1.303800096398299857e-04,2.544221320435191558e-04,9.649238219281288664e+00,8.252914202342864769e-02,1.004630224992197896e-04
4.040000000000000000e+02,1.197210259946679400e-04,2.546369275118198772e-04,9.693117178133778822e+00,8.350536136126796016e-02,1.001712665292808779e-04
4.050000000000000000e+02,1.151331371092023659e-04,2.528428888071143632e-04,9.890954659031759633e+00,8.449050624798892795e-02,9.897818873150221464e-05
4.060000000000000000e+02,1.121259557954612518e-04,2.674758283686129445e-04,9.990777739653081468e+00,8.449318084076118396e-02,1.023871692686917356e-04
4.070000000000000000e+02,1.151696688463932361e-04,2.735158830357020676e-04,1.005596365698539429e+01,8.734360071764701861e-02,1.049960342356381915e-04
4.080000000000000000e+02,1.284014541143019272e-04,2.704722444711871177e-04,1.021030595139940367e+01,8.465018196803153483e-02,1.097135747869515399e-04
4.090000000000000000e+02,1.130189089756372667e-04,2.609033240452696134e-04,1.029389549669039816e+01,8.949821898545406995e-02,1.056784857881298834e-04
4.100000000000000000e+02,1.209984964786192663e-04,2.689902850360192943e-04,1.044734401373164445e+01,9.120532953340154680e-02,1.111809480018877139e-04
4.110000000000000000e+02,1.145096968808712035e-04,2.722525917386864336e-04,1.061734344942209773e+01,9.317495639468598156e-02,1.019999098142987393e-04
4.120000000000000000e+02,1.093658552666632033e-04,2.630859271166574587e-04,1.085133183200770546e+01,9.135505090214912638e-02,1.049881020490639472e-04
4.130000000000000000e+02,1.135885124180502359e-04,2.623063774480627330e-04,1.101093531944860793e+01,9.167463622688809544e-02,1.105878116999248206e-04
4.140000000000000000e+02,1.224247463548211456e-04,2.835152458008360910e-04,1.104607968317276168e+01,9.584735405499622551e-02,9.800469040077697258e-05
4.150000000000000000e+02,1.273847940939099033e-04,2.601978942985416765e-04,1.108321250643404632e+01,9.569079199964369842e-02,1.003073263187159725e-04
4.160000000000000000e+02,1.193515019553004208e-04,2.664576768949267205e-04,1.118199249545212837e+01,9.977144074928256945e-02,9.486358851840126505e-05
4.170000000000000000e+02,1.164375409890006097e-04,2.603310313765705430e-04,1.138511670737482362e+01,9.750578408162857702e-02,1.029544982762420346e-04
4.180000000000000000e+02,1.277718839853836386e-04,2.692678566578177168e-04,1.150588134210748059e+01,9.992148646192289263e-02,9.659368136827328755e-05
4.190000000000000000e+02,1.111097439090436012e-04,2.784988342779959325e-04,1.160486266817639489e+01,9.779868105189815086e-02,1.024523476207406247e-04
4.200000000000000000e+02,1.079026395195414878e-04,2.852102548871471299e-04,1.182560985341182658e+01,1.060915154846051589e-01,9.977320392451360931e-05
4.210000000000000000e+02,1.073504270431291374e-04,2.857519082032355939e-04,1.193232213408010089e+01,1.067011244697136929e-01,9.978031238400131286e-05
4.220000000000000000e+02,1.007778952397675454e-04,2.729991460813652182e-04,1.196713498773943840e+01,1.088370740020263572e-01,1.090900018418938799e-04
4.230000000000000000e+02,1.041965082768658846e-04,2.689563507319858715e-04,1.220245560188657308e+01,1.092870057064749822e-01,1.035650812054589309e-04
4.240000000000000000e+02,8.792244125377379760e-05,2.616232110811411715e-04,1.227235829363983655e+01,1.157538904887205344e-01,1.111383404202026526e-04
4.250000000000000000e+02,9.688095874738067437e-05,2.653406289016002617e-04,1.248170059373416052e+01,1.130351355789351864e-01,1.029855089271780599e-04
4.260000000000000000e+02,9.920704239740896213e-05,2.566459592766578979e-04,1.259674573580246104e+01,1.147382488837326298e-01,1.018680474889066545e-04
4.270000000000000000e+02,1.086684354217881676e-04,2.643173749651284155e-04,1.273726929531996888e+01,1.122269590663871330e-01,1.001677498888575712e-04
4.280000000000000000e+02,1.071925513089766469e-04,2.860632007445351732e-04,1.290139742619037300e+01,1.171645332093462777e-01,9.791941843884099939e-05
4.290000000000000000e+02,1.094211685651602650e-04,2.753673431376002512e-04,1.300286892718835396e+01,1.172863289179101320e-01,1.004846772607592698e-04
4.300000000000000000e+02,1.061888850979464394e-04,2.561704772643391692e-04,1.319737252159992735e+01,1.204685620700530757e-01,9.857093850595965989e-05
4.310000000000000000e+02,1.093257770664601836e-04,2.506641951730559370e-04,1.320371518049662285e+01,1.207185428041360753e-01,9.896875378989644645e-05
4.320000000000000000e+02,1.075606220668490209e-04,2.514225015775028993e-04,1.332988544328331493e+01,1.235921374220665392e-01,1.019498390043560576e-04
4.330000000000000000e+02,1.052714817345590248e-04,2.509330284140576239e-04,1.353693378929834346e+01,1.238995327283415326e-01,1.005533371113420671e-04
4.340000000000000000e+02,1.130652190277636748e-04,2.605632140817437659e-04,1.380087463879635479e+01,1.243043211240481005e-01,9.466428539883775528e-05
4.350000000000000000e+02,1.146609468342107974e-04,2.637732966467298823e-04,1.407494923058140834e+01,1.288875127616391225e-01,9.434949497177935740e-05
4.360000000000000000e+02,1.050736595522572259e-04,2.600803878192170515e-04,1.414706997404791267e+01,1.262356462638888344e-01,9.264141653975155322e-05
4.370000000000000000e+02,1.041337769113193090e-04,2.630626950251846452e-04,1.434501024232441857e+01,1.318063193376604048e-01,1.009673012302148010e-04
4.380000000000000000e+02,1.024818327983734179e-04,2.691660231517456481e-04,1.444222674419269836e+01,1.330626835763484284e-01,8.679269271993916846e-05
4.390000000000000000e+02,9.750531700214448705e-05,2.535184222460795667e-04,1.468350823524770910e+01,1.380125925686502830e-01,8.955264428167630797e-05
4.400000000000000000e+02,1.081933671094326144e-04,2.475522856665302029e-04,1.474517953946447335e+01,1.399094265736540166e-01,9.098892175596340337e-05
4.410000000000000000e+02,1.112931585300902526e-04,2.606006989011033781e-04,1.486503962583092608e+01,1.362072203371389456e-01,8.648930208154936849e-05
4.420000000000000000e+02,1.127733837469335754e-04,2.651627301968328965e-04,1.500932875157498714e+01,1.389551235862296341e-01,8.705033895461955495e-05
4.430000000000000000e+02,1.053323260006289175e-04,2.743090395775915624e-04,1.515849880066196320e+01,1.349256325042883509e-01,9.282211114258753781e-05
4.440000000000000000e+02,1.033918253852128544e-04,2.772285241348093621e-04,1.531197756549167899e+01,1.352181867262374215e-01,9.190193987551609212e-05
4.450000000000000000e+02,1.027893772747034973e-04,2.667207116947567513e-04,1.560811223577905515e+01,1.313541924508548897e-01,9.313829677615181879e-05
4.460000000000000000e+02,1.001548681555108899e-04,2.682172632233470466e-04,1.582533478800850446e+01,1.281743422694665568e-01,1.001845650906441065e-04
4.470000000000000000e+02,9.993875635661009227e-05,2.840575749293305918e-04,1.597530670879900683e+01,1.311161814769169487e-01,1.034765444779539578e-04
4.480000000000000000e+02,9.433793299340464955e-05,2.873100342306589283e-04,1.604662020381813292e+01,1.382264611590031667e-01,1.088775646467254887e-04
4.490000000000000000e+02,1.052922692443836183e-04,2.874747619320272563e-04,1.614181491642063193e+01,1.442672467264479730e-01,9.768578257407511956e-05
4.500000000000000000e+02,1.046271283807742591e-04,2.831862576394561515e-04,1.633001521585594418e+01,1.399026679494651537e-01,1.048628613656843456e-04
4.510000000000000000e+02,1.084771613250046229e-04,2.577113350102910871e-04,1.651571575480109999e+01,1.473883220615029854e-01,1.002204137764417524e-04
4.520000000000000000e+02,1.091103896945222473e-04,2.559288939665282925e-04,1.690980429173300337e+01,1.469681915617699897e-01,1.006578579920702765e-04
4.530000000000000000e+02,9.477136521596207785e-05,2.520799059476663828e-04,1.689251204192027700e+01,1.427814968307657972e-01,9.932460280470678526e-05
4.540000000000000000e+02,9.929724452606425444e-05,2.544977969539674589e-04,1.704947901414819356e+01,1.454477606996157357e-01,1.001099035468078213e-04
4.550000000000000000e+02,1.007859615358430716e-04,2.501035555877439975e-04,1.703317964929928507e+01,1.499967535293954546e-01,1.013621621359650504e-04
4.560000000000000000e+02,1.013776615524930591e-04,2.373436255141969653e-04,1.713892210965716245e+01,1.521118699709091970e-01,1.045837778762548353e-04
4.570000000000000000e+02,9.693432144708413745e-05,2.378036847289211053e-04,1.731876835152142036e+01,1.574621372159468180e-01,1.036403804129948369e-04
4.580000000000000000e+02,1.018681207635152575e-04,2.389279361529883516e-04,1.759297292507980970e+01,1.573405638344315127e-01,1.097541527395051730e-04
4.590000000000000000e+02,1.054120261941848824e-04,2.404954063710551537e-04,1.772417028082686485e+01,1.622040276546635740e-01,1.080140806700713441e-04
4.600000000000000000e+02,1.102323930185500345e-04,2.325062048510462276e-04,1.782305404564164775e+01,1.598817021280964923e-01,1.068075247860900134e-04
4.610000000000000000e+02,1.114974427053327943e-04,2.472198181796558814e-04,1.799028586929481577e+01,1.715508335355493408e-01,1.080783618456759854e-04
4.620000000000000000e+02,1.084861790275892801e-04,2.283736116139856165e-04,1.813669441595277476e+01,1.625309454515210250e-01,1.038516973927983145e-04
4.630000000000000000e+02,1.112728876015989243e-04,2.364771365263029779e-04,1.822662301831839216e+01,1.665257841081102530e-01,1.052285039859768290e-04
4.640000000000000000e+02,1.074743494028362889e-04,2.211776165614853795e-04,1.836243533679626694e+01,1.673519572262706090e-01,1.032365439473936775e-04
4.650000000000000000e+02,1.078213760434820756e-04,2.167025408080780480e-04,1.850316026816925330e+01,1.761557659385055707e-01,1.047945011959372508e-04
4.660000000000000000e+02,1.020538513879509779e-04,1.977768564290771636e-04,1.849466479214340708e+01,1.718696610390595403e-01,9.833600959752164528e-05
4.670000000000000000e+02,9.728803508424199720e-05,2.007621431783235266e-04,1.869677855226105834e+01,1.786620078805079004e-01,9.668852296684793401e-05
4.680000000000000000e+02,9.917382171931166113e-05,2.085053401112979543e-04,1.896212660500318137e+01,1.763421402819285166e-01,9.160420118781154031e-05
4.690000000000000000e+02,1.081076144117121274e-04,1.961562353306467443e-04,1.898048072233236638e+01,1.838084591999236128e-01,1.018176000788795221e-04
4.700000000000000000e+02,9.449551480800177927e-05,2.026667550606431334e-04,1.932329637070235862e+01,1.918195694213352676e-01,9.368458045433403214e-05
4.710000000000000000e+02,9.554520756416273741e-05,1.932920215087507998e-04,1.951156741269999984e+01,1.921276628649967178e-01,9.942354255898511184e-05
4.720000000000000000e+02,1.025211176866047680e-04,1.973368472419911868e-04,1.962230629467291720e+01,2.030583159558450035e-01,1.011466150392381635e-04
4.730000000000000000e+02,1.004932490732413086e-04,1.915072099694103969e-04,1.980003421464646607e+01,2.057905655827610980e-01,1.030541354758440775e-04
4.740000000000000000e+02,1.090645465674500159e-04,1.883813590384253445e-04,1.996252924098041603e+01,2.150970849334092883e-01,9.703918949033329966e-05
4.750000000000000000e+02,1.081062803551802176e-04,1.789874374185096428e-04,2.024872376326443657e+01,2.092593855247750767e-01,1.003377429962259981e-04
4.760000000000000000e+02,1.018934797045734086e-04,1.757674072218051720e-04,2.025527874758764568e+01,2.076666487403735495e-01,9.668634739024017932e-05
4.770000000000000000e+02,9.215322890665511579e-05,1.786997396410194838e-04,2.044274904708761653e+01,2.084665253418614972e-01,9.395791826505295319e-05
4.780000000000000000e+02,9.215349623359347930e-05,1.841533869311184901e-04,2.065085376838510101e+01,2.135633030877489569e-01,1.071037289234189060e-04
4.790000000000000000e+02,9.220376974072852505e-05,1.940592811292551900e-04,2.088946155847330743e+01,2.194973718716926037e-01,9.840896803581244967e-05
4.800000000000000000e+02,9.815343488361882862e-05,1.955463536349455467e-04,2.101780587071228723e+01,2.199314148797824053e-01,9.860591890742398391e-05
4.810000000000000000e+02,9.638863760108584700e-05,1.943227283774939806e-04,2.138059630403077804e+01,2.205858144988919189e-01,1.040065332787998287e-04
4.820000000000000000e+02,9.842264573534098560e-05,2.013298471685853741e-04,2.133056189057108298e+01,2.221331500959098371e-01,9.902377238302229046e-05
4.830000000000000000e+02,1.037936823331531144e-04,1.998870662918150742e-04,2.145231569948177963e+01,2.286566485802176141e-01,9.556941679389474587e-05
4.840000000000000000e+02,1.112170712767035496e-04,1.951728184644840880e-04,2.172050737480647342e+01,2.214468515564774753e-01,9.762248109013160757e-05
4.850000000000000000e+02,1.034965083805960973e-04,1.930017120840288314e-04,2.206544051588292632e+01,2.250206088229419477e-01,9.926379613012237257e-05
4.860000000000000000e+02,1.126447197915547704e-04,2.105275893125035935e-04,2.233480156498290370e+01,2.099271486791142172e-01,1.004902367346405256e-04
4.870000000000000000e+02,1.178495019954484135e-04,2.112295328812185957e-04,2.253476849751618971e+01,2.215506057644651694e-01,1.025011562250099928e-04
4.880000000000000000e+02,1.243939951067751792e-04,2.259658832385325056e-04,2.278200526636490153e+01,2.192941362607709888e-01,9.295307231294014372e-05
4.890000000000000000e+02,1.104888537133419391e-04,2.176963498204953495e-04,2.282126404099529893e+01,2.280236744852401909e-01,8.954300722918695499e-05
4.900000000000000000e+02,1.194322161427452400e-04,2.195925599027814812e-04,2.311301095432805752e+01,2.334562133729805034e-01,9.764014174296065107e-05
4.910000000000000000e+02,1.114668700935572687e-04,2.226841910198951169e-04,2.343487239562208657e+01,2.315309179150215613e-01,9.324430287793727956e-05
4.920000000000000000e+02,1.153955417316776533e-04,2.374698482789927567e-04,2.385695948688864121e+01,2.314291806333248491e-01,9.837205560714323838e-05
4.930000000000000000e+02,1.206931068569172538e-04,2.446787417649254337e-04,2.398639681965901360e+01,2.434739393693082787e-01,9.489533104134473263e-05
4.940000000000000000e+02,1.238190613039868992e-04,2.397952876739273265e-04,2.412462873772229344e+01,2.425920149679395843e-01,9.247116440236347046e-05
4.950000000000000000e+02,1.217676178263404907e-04,2.477134697926874907e-04,2.430767507994239907e+01,2.441111439985792497e-01,9.683076999456030620e-05
4.960000000000000000e+02,1.309247029691595898e-04,2.561468433597280381e-04,2.465318461091324664e+01,2.491391530858576564e-01,9.354675082429153576e-05
4.970000000000000000e+02,1.137215509905420419e-04,2.564569104626102103e-04,2.467760465874021136e+01,2.578134420186478648e-01,9.404172628435514270e-05
4.980000000000000000e+02,1.125337976531914919e-04,2.603531370334311035e-04,2.486255097995506702e+01,2.635071532258311811e-01,9.584741543433583644e-05
4.990000000000000000e+02,1.134530563546842785e-04,2.727440272684011902e-04,2.500736232599021491e+01,2.706785927388878354e-01,9.382520897716073449e-05
5.000000000000000000e+02,1.007875668741498032e-04,2.650119586730115273e-04,2.522545795833731930e+01,2.670051693407338167e-01,9.356125389259339897e-05
5.010000000000000000e+02,9.194387879085663684e-05,2.765661914789774301e-04,2.543794766372777616e+01,2.752524326336091010e-01,9.351103436494589971e-05
5.020000000000000000e+02,9.116248758522793594e-05,2.590287711545791183e-04,2.584136077716961211e+01,2.878156648506103865e-01,9.112606895556041309e-05
5.030000000000000000e+02,9.427132987271935605e-05,2.556470848301684029e-04,2.613379625900623893e+01,2.852514130196065478e-01,8.917064175806288517e-05
5.040000000000000000e+02,9.819639515340483626e-05,2.465636796803449826e-04,2.615607571823346689e+01,2.785989823320754732e-01,9.280479925477536085e-05
5.050000000000000000e+02,9.395125526123759840e-05,2.332422740223272228e-04,2.613098499081687720e+01,2.709703629625721533e-01,9.507629840721509851e-05
5.060000000000000000e+02,9.505303797452402392e-05,2.442834982896435747e-04,2.624450289373689316e+01,2.751478278740588923e-01,8.341080890694740901e-05
5.070000000000000000e+02,9.791781488321937843e-05,2.331182735042514054e-04,2.641321588363648942e+01,2.791227362068514628e-01,8.373489048429938464e-05
5.080000000000000000e+02,9.363348654933822957e-05,2.412911040686749331e-04,2.644032782478864618e+01,2.808167882405194771e-01,8.456417600644083876e-05
5.090000000000000000e+02,9.960519780505272536e-05,2.482370552586710133e-04,2.667025580271521079e+01,2.805593960220040817e-01,8.759023897719764307e-05
5.100000000000000000e+02,9.913973339359394288e-05,2.452904368774877497e-04,2.703118569759653411e+01,2.740683897283546777e-01,8.784125290917099704e-05
5.110000000000000000e+02,1.034360634756259500e-04,2.443901746439491873e-04,2.708563349582201951e+01,2.783161438551575717e-01,9.200621868665770364e-05
5.120000000000000000e+02,9.721961945219348422e-05,2.395334788333203235e-04,2.712296595936425803e+01,2.920885315636368995e-01,8.624825659575563463e-05
5.130000000000000000e+02,1.075392887971426958e-04,2.431085361719320659e-04,2.732117437524581760e+01,2.669431123439071074e-01,7.137649746047358690e-05
5.140000000000000000e+02,1.118117644968164015e-04,2.320757516278693089e-04,2.746811177806756987e+01,2.727185005042213062e-01,8.291826079009911865e-05
5.150000000000000000e+02,1.175579375782831448e-04,2.419944603373469505e-04,2.759579492108820631e+01,2.855352658165141166e-01,8.005795259879988635e-05
5.160000000000000000e+02,1.089105240082988146e-04,2.290798493363999100e-04,2.779507883046646199e+01,2.953545634105505524e-01,8.128657753703194544e-05
5.170000000000000000e+02,1.076637996837437328e-04,2.352311490741998412e-04,2.796722259105867536e+01,3.086829038510684464e-01,7.977173579620799870e-05
5.180000000000000000e+02,1.114860973678855061e-04,2.299407653583163125e-04,2.817476645428937587e+01,3.140970519637842351e-01,8.067899629837782527e-05
5.190000000000000000e+02,1.184600717804018544e-04,2.475987774195331781e-04,2.811423219320636235e+01,3.141386026154207034e-01,8.059071376231852213e-05
5.200000000000000000e+02,1.228135881556902120e-04,2.477604175078473858e-04,2.827562532183243604e+01,3.202107215568321674e-01,8.101973728458222723e-05
5.210000000000000000e+02,1.213455089396076048e-04,2.388184921771063784e-04,2.864513313337458555e+01,3.210906845184671177e-01,9.175891065094088361e-05
5.220000000000000000e+02,1.160010907089725762e-04,2.324988637703029326e-04,2.893843541287567689e+01,3.396308085609213157e-01,7.890035250623927965e-05
5.230000000000000000e+02,1.267525671595493009e-04,2.448200759024299344e-04,2.903319896197850269e+01,3.547465361513248983e-01,7.928810730895019532e-05
5.240000000000000000e+02,1.042996978142252118e-04,2.413225849091649167e-04,2.932453422680706723e+01,3.589678850961345313e-01,7.951176397180681477e-05
5.250000000000000000e+02,1.078445194166999244e-04,2.358125654089437973e-04,2.979687120143524837e+01,3.668122760625851519e-01,7.592054304073059257e-05
5.260000000000000000e+02,1.073314484729692708e-04,2.411850942282134369e-04,2.990618735585071875e+01,3.677059528618458195e-01,7.347304753191341575e-05
5.270000000000000000e+02,1.014855141401316274e-04,2.576546930523893053e-04,3.017267388470485656e+01,3.586619720782709964e-01,7.253613575508577327e-05
5.280000000000000000e+02,9.791913159296061764e-05,2.431391030270901865e-04,3.018421827462108098e+01,3.596117062254035046e-01,8.300318390008776248e-05
5.290000000000000000e+02,8.554349511191716715e-05,2.590852347781336107e-04,3.045848080193583129e+01,3.713483003649263869e-01,7.950234116882448632e-05
5.300000000000000000e+02,9.143813978906845108e-05,2.598501215677062604e-04,3.071776854486203234e+01,3.808149008230204968e-01,8.469469761795966889e-05
5.310000000000000000e+02,8.709821339158985154e-05,2.760934241943235889e-04,3.083853996580321422e+01,3.744120589938695343e-01,8.111967432045119608e-05
5.320000000000000000e+02,9.945960630797223700e-05,2.817904695494588552e-04,3.098298170446787836e+01,3.772435950553754136e-01,8.492657976710837886e-05
5.330000000000000000e+02,8.604098124864734132e-05,2.954767827543225422e-04,3.093156074604458894e+01,3.754075009658880413e-01,7.906872084284533031e-05
5.340000000000000000e+02,8.738605836511315061e-05,3.006604765323217521e-04,3.113421506176747755e+01,3.804521794584940775e-01,8.093677644827046436e-05
5.350000000000000000e+02,9.079915345377997937e-05,2.950564757907558899e-04,3.136023211961434498e+01,3.716302749582670595e-01,8.528987044387204008e-05
5.360000000000000000e+02,9.475638806355490829e-05,2.920351858275438417e-04,3.155116203821239296e+01,3.799665238886497098e-01,9.493325042253530910e-05
5.370000000000000000e+02,8.542168396630245297e-05,2.936237873392144593e-04,3.188727687438376890e+01,3.958043982181665976e-01,8.940279677183138318e-05
5.380000000000000000e+02,8.929113105959896046e-05,2.880463252937781604e-04,3.217466124042677933e+01,3.941675105826614178e-01,8.065334831941495253e-05
5.390000000000000000e+02,8.973515789689745503e-05,2.861349349481123738e-04,3.249920934409199447e+01,4.136943417740064355e-01,8.175056637271804760e-05
5.400000000000000000e+02,1.048969455694770403e-04,2.700958738430792039e-04,3.255618478155631124e+01,4.059752598510172339e-01,8.550073622615173008e-05
5.410000000000000000e+02,9.471331590149567603e-05,2.883464930314438845e-04,3.297014235078316347e+01,3.935188461881632405e-01,8.066311091259326105e-05
5.420000000000000000e+02,1.001617555151934624e-04,2.883653418253029344e-04,3.323771260213508327e+01,4.067033459244610016e-01,8.414455690486377648e-05
5.430000000000000000e+02,9.436651151972785811e-05,2.898872427764542792e-04,3.348363047569807804e+01,4.049113222164979486e-01,8.721755999352431843e-05
5.440000000000000000e+02,9.931508508131958735e-05,2.842345241754751228e-04,3.377113055825617494e+01,4.161892235931371475e-01,9.604551893027668541e-05
5.450000000000000000e+02,9.968501931723050546e-05,2.862034133960245086e-04,3.401716688563233504e+01,4.254089070179194465e-01,7.348145237373593375e-05
5.460000000000000000e+02,9.463727814518207992e-05,2.959319972167806512e-04,3.424719169369356564e+01,4.275941410343682136e-01,8.042432873367477697e-05
5.470000000000000000e+02,9.459948773249404752e-05,2.951422846515505682e-04,3.452226329912110714e+01,4.288296641352364880e-01,8.129746746909916055e-05
5.480000000000000000e+02,9.735392498888550961e-05,2.975033478563871014e-04,3.485553804387902233e+01,4.244348261097252717e-01,7.656448215964672954e-05
5.490000000000000000e+02,9.667527422607680165e-05,3.003415242047724476e-04,3.517792522630526264e+01,4.272660260090686002e-01,8.041191212926346310e-05
5.500000000000000000e+02,9.565605991124215279e-05,3.039568729114039414e-04,3.547349909708950833e+01,4.167810072625846018e-01,7.590750308883453812e-05
5.510000000000000000e+02,8.908871774637727725e-05,3.081436347717181334e-04,3.521605888794343286e+01,4.016550972399061115e-01,7.848818593092499185e-05
5.520000000000000000e+02,8.713609443389280784e-05,3.163795729914653521e-04,3.543001468218387373e+01,4.151369756505812747e-01,8.426240931702633219e-05
5.530000000000000000e+02,8.825621310626363680e-05,3.130568871915206941e-04,3.564691085686191485e+01,4.310106300236373755e-01,7.909943906847516359e-05
5.540000000000000000e+02,8.701096125884877353e-05,3.207185017527480753e-04,3.603814948925013084e+01,4.398529908323169924e-01,8.515923251506407610e-05
5.550000000000000000e+02,9.800283676286714041e-05,3.156305496418987389e-04,3.652770340165904628e+01,4.245230783865285851e-01,8.359923968392912741e-05
5.560000000000000000e+02,8.898984493033168519e-05,3.190091781570814078e-04,3.687742810834316742e+01,4.299148452954486554e-01,8.295431813021281187e-05
5.570000000000000000e+02,9.068071206164152187e-05,3.124382639796419170e-04,3.707984091125480575e+01,4.242195941106955415e-01,7.977862922226020004e-05
5.580000000000000000e+02,9.481563843638518563e-05,3.131345569130639106e-04,3.730295393042094076e+01,4.105104213033486937e-01,8.486598689261271034e-05
5.590000000000000000e+02,9.549444152845421030e-05,3.231485086125918116e-04,3.792337501064540817e+01,4.149273330430698348e-01,8.173101744468613816e-05
5.600000000000000000e+02,9.305322916275393652e-05,3.301442683771860231e-04,3.798405115231044960e+01,4.051310805702393880e-01,9.034231256566105372e-05
5.610000000000000000e+02,9.574616116270195931e-05,3.160796934751353149e-04,3.822896904806957963e+01,4.123857038196327984e-01,8.369957984488696212e-05
5.620000000000000000e+02,9.884387550906925668e-05,3.014581303739660711e-04,3.849168501874108017e+01,4.319412258673670513e-01,9.172802174450822577e-05
5.630000000000000000e+02,1.043809194208877855e-04,3.050004459681510127e-04,3.909566292538263355e+01,4.300050231987162519e-01,8.761539553547859072e-05
5.640000000000000000e+02,1.086766975821884529e-04,2.984848081514224205e-04,3.922556876630267197e+01,4.163720859742198188e-01,9.105154520272495944e-05
5.650000000000000000e+02,1.057454642524602306e-04,2.880732547113629138e-04,3.957343607354003012e+01,4.117126341186804206e-01,9.743019492203242038e-05
5.660000000000000000e+02,9.680782556431566377e-05,2.836232405465377582e-04,3.955442045276709706e+01,4.276880544084088465e-01,8.764281659756623100e-05
5.670000000000000000e+02,1.097167533010701135e-04,2.851645387118573183e-04,4.000148046332814999e+01,4.159899177605038689e-01,9.009306324125887500e-05
5.680000000000000000e+02,1.061641206557828454e-04,2.824340734272068332e-04,4.036940827703310219e+01,3.910311895421680894e-01,9.028082742923437820e-05
5.690000000000000000e+02,9.839815299950149807e-05,2.684764892263435954e-04,4.048394336619132616e+01,3.785541199844804083e-01,8.607032154850369210e-05
5.700000000000000000e+02,1.069299504217191554e-04,2.506479719934784356e-04,4.074137963809373275e+01,3.634407059724059641e-01,9.032335457481721619e-05
5.710000000000000000e+02,1.125801534950232607e-04,2.574457608618407889e-04,4.119814457480861591e+01,3.657656924976795398e-01,8.753095825775325522e-05
5.720000000000000000e+02,1.121376792674322331e-04,2.525725456402616587e-04,4.176486739296924355e+01,3.492566251028114133e-01,9.009664862602573265e-05
5.730000000000000000e+02,1.071599766716557767e-04,2.473334690806794356e-04,4.210017792355436939e+01,3.454301033096891516e-01,8.651078847232707147e-05
5.740000000000000000e+02,1.010768155474961461e-04,2.347464627880935240e-04,4.233775698136902577e+01,3.566730051408395497e-01,8.880344930262129566e-05
5.750000000000000000e+02,1.081670009096535878e-04,2.301216552766938150e-04,4.253249233249853489e+01,3.568855166456585959e-01,8.801463411434173878e-05
5.760000000000000000e+02,1.045388651690348780e-04,2.373913487346834827e-04,4.284869412463171301e+01,3.641129917336927146e-01,8.660050523678908263e-05
5.770000000000000000e+02,1.101538423812220557e-04,2.353064233916457582e-04,4.328606847205901431e+01,3.687746915770613310e-01,8.220399953895451972e-05
5.780000000000000000e+02,1.085922067360911569e-04,2.408336484783779596e-04,4.352302079444022809e+01,3.687663639830125462e-01,8.785944785727473061e-05
5.790000000000000000e+02,1.165709289635552537e-04,2.489092374643453454e-04,4.372823654238236202e+01,3.894290039878934850e-01,8.940056860418099660e-05
5.800000000000000000e+02,1.196291823264417076e-04,2.440326873354159432e-04,4.345502866497989203e+01,4.020719252769371366e-01,8.963108789916685026e-05
5.810000000000000000e+02,1.190755372136864665e-04,2.500656073111118260e-04,4.359685162350695009e+01,3.988012607970177203e-01,8.791452376255559642e-05
5.820000000000000000e+02,1.084928781300842360e-04,2.548774238179118967e-04,4.388234752702129526e+01,4.074473822080376673e-01,9.560026500687879292e-05
5.830000000000000000e+02,9.815556714087847467e-05,2.640235404299806632e-04,4.402343369320842470e+01,3.968929475830502707e-01,9.135730773035533048e-05
5.840000000000000000e+02,1.047319315001793427e-04,2.613552937251739650e-04,4.406960808247933414e+01,3.828080434521000663e-01,9.469835222875033764e-05
5.850000000000000000e+02,9.987417345813653924e-05,2.690734845381959062e-04,4.452952315841235986e+01,3.938246626217161150e-01,9.343091531133218552e-05
5.860000000000000000e+02,1.017424689778723135e-04,2.614487391383590875e-04,4.468904814144337934e+01,4.053720493304999728e-01,9.441309181279500251e-05
5.870000000000000000e+02,9.441591642800339912e-05,2.619165800619160933e-04,4.478509155374516126e+01,4.152357823946613014e-01,9.578318044145550658e-05
5.880000000000000000e+02,9.994024058990191861e-05,2.796304706388363925e-04,4.491366902027412777e+01,4.071159076644066399e-01,8.592524202921669740e-05
5.890000000000000000e+02,1.019091703705621299e-04,2.691407690033065236e-04,4.539098850305995825e+01,4.115472624731474349e-01,9.644076102566234709e-05
5.900000000000000000e+02,1.106117142894991190e-04,2.556291479333117067e-04,4.557936917711306535e+01,4.115309142912570994e-01,8.812776821920387249e-05
5.910000000000000000e+02,1.073920322298693719e-04,2.617981566729321585e-04,4.585514035330812987e+01,3.982347157325369924e-01,8.793909407978084403e-05
5.920000000000000000e+02,1.101835421766228507e-04,2.519322773129051285e-04,4.599834365108750944e+01,3.995135898703676691e-01,8.526272110254140557e-05
5.930000000000000000e+02,1.133152139995985408e-04,2.613071857667792486e-04,4.626292161227556932e+01,4.122616239595864318e-01,9.217343188605564563e-05
5.940000000000000000e+02,1.096580591324336496e-04,2.783009573931183311e-04,4.616401838940065261e+01,4.217640258077250959e-01,8.778496518746514710e-05
5.950000000000000000e+02,1.189231191019990419e-04,2.643786517818602633e-04,4.637798397705194020e+01,4.245563002198254887e-01,9.068101155784713541e-05
5.960000000000000000e+02,1.155880742502723990e-04,2.928660909737867968e-04,4.652603446765184003e+01,4.288649804814698152e-01,9.463274441778857238e-05
5.970000000000000000e+02,1.074920971322335106e-04,2.624067340520896963e-04,4.648904327964868344e+01,4.324098737398440750e-01,8.930954029851001508e-05
5.980000000000000000e+02,1.213562404961399110e-04,2.755141388621762388e-04,4.686356603109791763e+01,4.259118619968248476e-01,9.265964440663410073e-05
5.990000000000000000e+02,1.259842128941146555e-04,2.844719853776211949e-04,4.713374278958579566e+01,4.237360114219673735e-01,9.015462978589905418e-05
6.000000000000000000e+02,1.136885075209148610e-04,2.845896881372711462e-04,4.719390963739547118e+01,4.369789356332701713e-01,8.768885806520465565e-05
6.010000000000000000e+02,1.175878379031658483e-04,2.890622937442577367e-04,4.724994981251724369e+01,4.209510279969852498e-01,9.030265398191072990e-05
6.020000000000000000e+02,1.160963614916799003e-04,2.900031736554620210e-04,4.765230007075380314e+01,4.075490848906506702e-01,8.759729299834262406e-05
6.030000000000000000e+02,1.210585613830028606e-04,2.833019203333231317e-04,4.783965475027817149e+01,4.334156480083839469e-01,9.238331732996929446e-05
6.040000000000000000e+02,1.198682966588870968e-04,2.683600273755137877e-04,4.816644065329141000e+01,4.284370150090761609e-01,8.397583646113648825e-05
6.050000000000000000e+02,1.232933972497018971e-04,2.732750015621565609e-04,4.839269671848568066e+01,4.472007486739553173e-01,7.908216826801872656e-05
6.060000000000000000e+02,1.197575679710016772e-04,2.652205883627578586e-04,4.872512153758628983e+01,4.495205310295614654e-01,8.182456746486099775e-05
6.070000000000000000e+02,1.343541362838207576e-04,2.731197160752429909e-04,4.894380702783812609e+01,4.523674142677834853e-01,8.508421442354752173e-05
6.080000000000000000e+02,1.162386353720235022e-04,2.703488148875221597e-04,4.907842356803477912e+01,4.478541696131786987e-01,7.825912126824263737e-05
6.090000000000000000e+02,1.181856301721850855e-04,2.948219209600866364e-04,4.939211944851854952e+01,4.380801419758058035e-01,7.881629243300380949e-05
6.100000000000000000e+02,1.219989969487578207e-04,2.829456294658472260e-04,4.953111264850071649e+01,4.628833906778189178e-01,8.106971430266174394e-05
6.110000000000000000e+02,1.259865837003326661e-04,2.847757878826628897e-04,4.997544912707324727e+01,4.546281605592644715e-01,9.354432704777870811e-05
6.120000000000000000e+02,1.279787616264016492e-04,2.932244274865825062e-04,5.066128412386292723e+01,4.510888544994031690e-01,8.864080029569176844e-05
6.130000000000000000e+02,1.137088281313314297e-04,2.972252297124278186e-04,5.096869225835863659e+01,4.654590377308145399e-01,8.590903873195721019e-05
6.140000000000000000e+02,1.140268180023218392e-04,2.911188199767877904e-04,5.138890448948844636e+01,4.633203476813323451e-01,8.781591561302093396e-05
6.150000000000000000e+02,1.216790879891016530e-04,2.739971848235711605e-04,5.169321216678314102e+01,4.745791837065553853e-01,9.149557086651771698e-05
6.160000000000000000e+02,1.138249849637062994e-04,2.776114020623943190e-04,5.194703886663376124e+01,4.703310314331796693e-01,8.408068495557863287e-05
6.170000000000000000e+02,1.221046372472667230e-04,2.730055269295483811e-04,5.207905841750282150e+01,4.782756971801196411e-01,8.805558889191100747e-05
6.180000000000000000e+02,1.146213428391273936e-04,2.743601349211033380e-04,5.221791721956266485e+01,4.854396985743421045e-01,8.053400092478124606e-05
6.190000000000000000e+02,1.140537597174029472e-04,2.854305664075074134e-04,5.251942701601970498e+01,4.887484280084518629e-01,8.900860896698947755e-05
6.200000000000000000e+02,1.167615167433355694e-04,2.851736693018080970e-04,5.265186028673409879e+01,4.690873039936360733e-01,8.649901097645962267e-05
6.210000000000000000e+02,1.044113336254870461e-04,2.992328126029120128e-04,5.318380210850734358e+01,4.756149800447504461e-01,8.926502051509466185e-05
6.220000000000000000e+02,1.074895418956556270e-04,2.935970045231384162e-04,5.345324526367577533e+01,4.850051931768978308e-01,9.435293925563748019e-05
6.230000000000000000e+02,1.138100270539066372e-04,2.951074835979561328e-04,5.377579033115470253e+01,4.951488435353974538e-01,9.043946864195628876e-05
6.240000000000000000e+02,1.187730503854345088e-04,2.928108559919762044e-04,5.376043485743457495e+01,5.176752004279326913e-01,8.907527122514746765e-05
6.250000000000000000e+02,1.228091405093278965e-04,2.966975403231320030e-04,5.424541349485591013e+01,5.098693560978478923e-01,9.061947111166368529e-05
6.260000000000000000e+02,1.271046136303022323e-04,2.843157541873031491e-04,5.448896840427775601e+01,4.973124670191537700e-01,9.079100916931093224e-05
6.270000000000000000e+02,1.265796147031927887e-04,2.917061324033687342e-04,5.481142125857211767e+01,4.957710794047121006e-01,8.854620794829237695e-05
6.280000000000000000e+02,1.258749198175257433e-04,2.928008331335441028e-04,5.493448322708201204e+01,4.605704134843895403e-01,8.972062471701569564e-05
6.290000000000000000e+02,1.193997908738309022e-04,2.977656750156043586e-04,5.560583617694423708e+01,4.742270828739294508e-01,8.860159939161338372e-05
6.300000000000000000e+02,1.214974383562106297e-04,3.244834017644970814e-04,5.591854426940795264e+01,4.769845313764116135e-01,9.064859300589311886e-05
6.310000000000000000e+02,1.227447297305062079e-04,2.977027115536046153e-04,5.603718709876442716e+01,4.712274368090153542e-01,9.467910454674655085e-05
6.320000000000000000e+02,1.271793463306636340e-04,3.089236247997284579e-04,5.632948087755666933e+01,4.780851878940333144e-01,1.026036645336292352e-04
6.330000000000000000e+02,1.306090567279039050e-04,2.843329424264684491e-04,5.678580854797614563e+01,4.735878486192568460e-01,8.694764890149198067e-05
6.340000000000000000e+02,1.287111948189423316e-04,2.922423929182516034e-04,5.713575893116460236e+01,4.798984097330827314e-01,9.097622201714727908e-05
6.350000000000000000e+02,1.189073563884202045e-04,2.844739640571747330e-04,5.733273125919492941e+01,4.735498686249247635e-01,9.987244136511197468e-05
6.360000000000000000e+02,1.186848992429379024e-04,2.897819433265169664e-04,5.783460368256837114e+01,4.682523349422488268e-01,8.982976400362385760e-05
6.370000000000000000e+02,1.151312021689943066e-04,2.739072531170450020e-04,5.800585072287674393e+01,4.464432427517622815e-01,9.444529092583753282e-05
6.380000000000000000e+02,1.128652710215005683e-04,2.825332795217683213e-04,5.839197456751224991e+01,4.437697587731386228e-01,9.141987369187809520e-05
6.390000000000000000e+02,1.083023162216090185e-04,2.869771163164225314e-04,5.877713227428570519e+01,4.507687297475173605e-01,9.391617726506318320e-05
6.400000000000000000e+02,1.158168268399206724e-04,2.950255297056170178e-04,5.901277716758577441e+01,4.524303347405929099e-01,9.757890233885735398e-05
6.410000000000000000e+02,1.086979901491202938e-04,2.894301654622344344e-04,5.919722657366867935e+01,4.663077848068111209e-01,9.417504746123128712e-05
6.420000000000000000e+02,1.064463013339400632e-04,2.913428637355552908e-04,5.960310642968929074e+01,4.553095656979559980e-01,9.902657017335503298e-05
6.430000000000000000e+02,1.055705588886013402e-04,2.976895034020321518e-04,5.962278388320749656e+01,4.794673072016594206e-01,1.021458720786849739e-04
6.440000000000000000e+02,1.108774998188621908e-04,3.069890895873728098e-04,5.990362864146986510e+01,4.551914153433036514e-01,1.050049369203387428e-04
6.450000000000000000e+02,1.159029508820408338e-04,3.178302502742091917e-04,5.993142899351482811e+01,4.717900075649098524e-01,9.945822216617106193e-05
6.460000000000000000e+02,1.242734862413330532e-04,3.231766231445165616e-04,6.047113435475869636e+01,4.817078852096361441e-01,9.951661528218025410e-05
6.470000000000000000e+02,1.139137498661346726e-04,3.123781275441439576e-04,6.097467347921461567e+01,4.887699004138708059e-01,1.018988312349033976e-04
6.480000000000000000e+02,1.150095236038817248e-04,3.239785293803754129e-04,6.143185313712332629e+01,5.012311760341795486e-01,1.051965859080183918e-04
6.490000000000000000e+02,1.045819296572325641e-04,3.176796486317190471e-04,6.148908029916596263e+01,4.845748713142773445e-01,1.075780004603510420e-04
6.500000000000000000e+02,1.213277345221142056e-04,3.217011823907212076e-04,6.185516997724679555e+01,5.006449003240948104e-01,1.082703862795852956e-04
6.510000000000000000e+02,1.184633951614166847e-04,3.171309829652635415e-04,6.222111797970919866e+01,5.159671222200922225e-01,1.094894906125132295e-04
6.520000000000000000e+02,1.246321027118524327e-04,3.126415387189052097e-04,6.260727312378646303e+01,5.265866084632540023e-01,1.033697611675377104e-04
6.530000000000000000e+02,1.256586386142455325e-04,3.285803134264186909e-04,6.277387425622175243e+01,5.247752845573283587e-01,1.012210968694970958e-04
6.540000000000000000e+02,1.284314410107123550e-04,3.348105652615229744e-04,6.311699260567391434e+01,5.105270960810944780e-01,1.025203789122297593e-04
6.550000000000000000e+02,1.281754536613943785e-04,3.459258645078788774e-04,6.342142346439601397e+01,5.191872316817419675e-01,1.044331801465236964e-04
6.560000000000000000e+02,1.259813796703479483e-04,3.433717646481593277e-04,6.351011246437910529e+01,5.077724453314378383e-01,1.060033255652070849e-04
6.570000000000000000e+02,1.168094696820665135e-04,3.412091734722455527e-04,6.411710227941384233e+01,5.239300042830223880e-01,1.036805883050107013e-04
6.580000000000000000e+02,1.085124820010552327e-04,3.576644839482501226e-04,6.446855873683080063e+01,5.034490868339488445e-01,1.046887462574641603e-04
6.590000000000000000e+02,1.120096261125747006e-04,3.596322191488088293e-04,6.497415474859431583e+01,5.044077185157109788e-01,9.911612174107187201e-05
6.600000000000000000e+02,1.147739095338495829e-04,3.460197711783186136e-04,6.529956740067490273e+01,5.029989287739252690e-01,1.002081946883670582e-04
6.610000000000000000e+02,1.172684326634643170e-04,3.611989146851124488e-04,6.560061963640390559e+01,4.855136431253384011e-01,9.798539493610647355e-05
6.620000000000000000e+02,1.208538029773276179e-04,3.605050465520509562e-04,6.648011862928535720e+01,4.962066694042268633e-01,8.808427835904630854e-05
6.630000000000000000e+02,1.223696930412465633e-04,3.692546765232673778e-04,6.673367789145450502e+01,5.016150706041321294e-01,8.927712909401197550e-05
6.640000000000000000e+02,1.233832179454719125e-04,3.644380791134604891e-04,6.701295344888227135e+01,4.979251293476010254e-01,9.600079062432875787e-05
6.650000000000000000e+02,1.225403329413454756e-04,3.721010129116297804e-04,6.716524008222972952e+01,4.967361683557538488e-01,9.873805917193223536e-05
6.660000000000000000e+02,1.264378234249186050e-04,3.896095023365742094e-04,6.746478569838123462e+01,5.082723383115599347e-01,9.048889760487899281e-05
6.670000000000000000e+02,1.271937414550894374e-04,3.746204086827464863e-04,6.798196306885489548e+01,5.249973732433527163e-01,8.775942629801747330e-05
6.680000000000000000e+02,1.186179679847354507e-04,3.841125509503884317e-04,6.822151377787741922e+01,5.056444374126922714e-01,8.931093209385565501e-05
6.690000000000000000e+02,1.313233851668593744e-04,3.931084958238573179e-04,6.863663900706552567e+01,5.160386845075820572e-01,9.405005444351743904e-05
6.700000000000000000e+02,1.281057871580504326e-04,3.914678695946527398e-04,6.877277032590843930e+01,5.357270640242292048e-01,9.034551748121621984e-05
6.710000000000000000e+02,1.187064975475271567e-04,4.036753785237046088e-04,6.936806329634897850e+01,5.286725982513909017e-01,9.610384178160291668e-05
6.720000000000000000e+02,1.275573688189757249e-04,3.790486623430622259e-04,6.959317009911197260e+01,5.336096998467816377e-01,9.181661665214058132e-05
6.730000000000000000e+02,1.189287804531646842e-04,3.756891916538718235e-04,7.027028517460621515e+01,5.089661900443525067e-01,9.905039927560199686e-05
6.740000000000000000e+02,1.167737266106749772e-04,3.693430256270779921e-04,7.048504181445218819e+01,5.167597318460980249e-01,9.024761771192491011e-05
6.750000000000000000e+02,1.178390480881530422e-04,3.750860151570112322e-04,7.102174282097135460e+01,5.290178388651592956e-01,8.749481265235559135e-05
6.760000000000000000e+02,1.166552345859273032e-04,3.679199373133323903e-04,7.172262036056986290e+01,5.319651858900782404e-01,8.239561569378661687e-05
6.770000000000000000e+02,1.151180609586521797e-04,3.706025083554109756e-04,7.226468060521911241e+01,5.389269043320844554e-01,8.597136044707909264e-05
6.780000000000000000e+02,1.119070238784214411e-04,3.929817889629649841e-04,7.271463236539378272e+01,5.387585532837076974e-01,7.823731679001966199e-05
6.790000000000000000e+02,1.043926562265262703e-04,3.743447245236897203e-04,7.322516764564036862e+01,5.484509418222646149e-01,8.223930116679767366e-05
6.800000000000000000e+02,1.095492562879218923e-04,3.698324522947160631e-04,7.348981627197838407e+01,5.201340990281743126e-01,7.830481380188825113e-05
6.810000000000000000e+02,1.211147175216309435e-04,3.769184963968719160e-04,7.371593779575070471e+01,5.339251373230673448e-01,8.420568864175859147e-05
6.820000000000000000e+02,1.169859193558275834e-04,3.861666358814241917e-04,7.421178987307798991e+01,5.259902819727559908e-01,7.750396293626504729e-05
6.830000000000000000e+02,1.175715009626987495e-04,3.824806989460860507e-04,7.467979772502681612e+01,5.352504747780256755e-01,8.013945609541828219e-05
6.840000000000000000e+02,1.151341509214587333e-04,3.972906666201980741e-04,7.511398360772497540e+01,5.340961080097559321e-01,8.734488522266214972e-05
6.850000000000000000e+02,1.177292631332482742e-04,3.940506587368775016e-04,7.572757155831561704e+01,5.323376464228752880e-01,8.637716356796332207e-05
6.860000000000000000e+02,1.274421774418721398e-04,3.970298098209257276e-04,7.638889283948498132e+01,5.335445092612550733e-01,8.509605999651448371e-05
6.870000000000000000e+02,1.193918406371397012e-04,4.003043325723210089e-04,7.658558099064411806e+01,5.372924765193971552e-01,8.525353187449624670e-05
6.880000000000000000e+02,1.163988411622129959e-04,3.869004443645129854e-04,7.707062835329503514e+01,5.608906947106024887e-01,9.476659713425483744e-05
6.890000000000000000e+02,1.160332224862115069e-04,3.800601127083025332e-04,7.743362745128570168e+01,5.365725345342050590e-01,8.980562051785767608e-05
6.900000000000000000e+02,1.040037904569413030e-04,3.643280949389149370e-04,7.783926607785075191e+01,5.281747172145767610e-01,8.919352049130413462e-05
6.910000000000000000e+02,1.036980561618383589e-04,3.531286673013056543e-04,7.774529460084202981e+01,5.278662263347048134e-01,8.917654411999542674e-05
6.920000000000000000e+02,9.446525070178068972e-05,3.631611853655014599e-04,7.877610606833388829e+01,5.013220547254192416e-01,8.132876530075883181e-05
6.930000000000000000e+02,9.851753476264324405e-05,3.639608211717382247e-04,7.890175786177013606e+01,4.950885392253919770e-01,9.155917286507442299e-05
6.940000000000000000e+02,9.947059041548467206e-05,3.738394848481485511e-04,7.943071873683967965e+01,4.834753559073390328e-01,8.827122518073604596e-05
6.950000000000000000e+02,1.036054419969456575e-04,3.686943575395007500e-04,8.003555615834599735e+01,4.972581804619047308e-01,9.240539799248992381e-05
6.960000000000000000e+02,1.031185947367729838e-04,3.484151842311211666e-04,8.065872550483368286e+01,5.022935834086293960e-01,8.971963451442910298e-05
6.970000000000000000e+02,9.315307650248350058e-05,3.529151672602148793e-04,8.136565943360594133e+01,4.859341764647598927e-01,8.700127159022574830e-05
6.980000000000000000e+02,9.271107515163024004e-05,3.554631154627507783e-04,8.118932820339026080e+01,4.733886088107638335e-01,8.643438410615988943e-05
6.990000000000000000e+02,9.707216839183185897e-05,3.854263592086848433e-04,8.196352399038011072e+01,4.899255392650593288e-01,8.607149194173047135e-05
7.000000000000000000e+02,1.053732797402506804e-04,3.565925559502192144e-04,8.247253464321323690e+01,5.019496238589973292e-01,7.935707597483965259e-05
7.010000000000000000e+02,9.680615124174618558e-05,3.808904979515359557e-04,8.281571856234624818e+01,5.145685106974777767e-01,7.587483825155505457e-05
7.020000000000000000e+02,9.852694230649827745e-05,3.746018315984311897e-04,8.334756917420423861e+01,5.133800437640929637e-01,7.507308845089433191e-05
7.030000000000000000e+02,1.019642968723699639e-04,3.677320400461425720e-04,8.392340169404201333e+01,5.264481121097733807e-01,7.637163563378734921e-05
7.040000000000000000e+02,1.018008527173819289e-04,3.760953872087302585e-04,8.440641911655237095e+01,5.336834856936431004e-01,7.716459158058075474e-05
7.050000000000000000e+02,9.697548801779198868e-05,3.543791063069789971e-04,8.492302500549341460e+01,5.286302825594459964e-01,8.740014760744152511e-05
7.060000000000000000e+02,1.025118163068272636e-04,3.493880976090935064e-04,8.500527826098391415e+01,5.299856477801109245e-01,8.469204992556100819e-05
7.070000000000000000e+02,1.064060748598993911e-04,3.565143353013722205e-04,8.568655012656148529e+01,5.335705220172948238e-01,7.630513233858327027e-05
7.080000000000000000e+02,1.076795620564841016e-04,3.485770463687032361e-04,8.636943245016250614e+01,5.430942445447742850e-01,8.375728550125138838e-05
7.090000000000000000e+02,9.958525287157016237e-05,3.665595656355824516e-04,8.719444020546590934e+01,5.187194734708385768e-01,8.973415412516505540e-05
7.100000000000000000e+02,1.046946099626522297e-04,3.258724605375018513e-04,8.731713264310533873e+01,5.313429096534610929e-01,8.477336497381138258e-05
7.110000000000000000e+02,1.105186130478941209e-04,3.232488548499112824e-04,8.762106262729825801e+01,5.119228424963957469e-01,8.714185409852692743e-05
7.120000000000000000e+02,1.113412424149640145e-04,3.110206152618921749e-04,8.823164752012861811e+01,5.041298625312645720e-01,9.139487305576121656e-05
7.130000000000000000e+02,1.133400509784054933e-04,3.112471041307740549e-04,8.872503043720084293e+01,5.085506177937509920e-01,9.585738946615851575e-05
7.140000000000000000e+02,1.191590631423045110e-04,3.129777734341976370e-04,8.949397901883183692e+01,4.900345494032399829e-01,9.111614790968669553e-05
7.150000000000000000e+02,1.187103368824882210e-04,3.107546412611794651e-04,9.002121458078796934e+01,4.911813348162464843e-01,9.046736223905504914e-05
7.160000000000000000e+02,1.229402888524022686e-04,3.150102952417244140e-04,9.048814792879214508e+01,4.717518985779666219e-01,8.691525301074420895e-05
7.170000000000000000e+02,1.184548798632834021e-04,3.201273715010000132e-04,9.093308791720592410e+01,4.688017566417788107e-01,8.912750739353825224e-05
7.180000000000000000e+02,1.182583133769732342e-04,3.201204514382549604e-04,9.122899590736332698e+01,4.802100771595620987e-01,9.184303924947290199e-05
7.190000000000000000e+02,1.199360799531978827e-04,3.109179978719733839e-04,9.165658421958072211e+01,4.790408543869825175e-01,8.878678822155094963e-05
7.200000000000000000e+02,1.266270762689813978e-04,3.276922241859381302e-04,9.210705362423499309e+01,4.876046305822604454e-01,9.019383972497241331e-05
7.210000000000000000e+02,1.175347001776128053e-04,3.204319431951985209e-04,9.247980204759453216e+01,4.992663648487397632e-01,8.827767991348434151e-05
7.220000000000000000e+02,1.189582122460564051e-04,3.355467796735123187e-04,9.292731707571286393e+01,5.071845236663067302e-01,9.265594390939213554e-05
7.230000000000000000e+02,1.195284438443300346e-04,3.469874604733469425e-04,9.348317134995639321e+01,5.140393580056041856e-01,9.156369760809912606e-05
7.240000000000000000e+02,1.260968436812559546e-04,3.351069168662235143e-04,9.360069474900186037e+01,4.977247220775993242e-01,9.279823266450382135e-05
7.250000000000000000e+02,1.360175023749077283e-04,3.286842405866297057e-04,9.408394330135516270e+01,4.927908743260404067e-01,8.878274388779416881e-05
7.260000000000000000e+02,1.350125855233974548e-04,3.206366728852882986e-04,9.446866458804518629e+01,4.990072698606621282e-01,8.461343485877126369e-05
7.270000000000000000e+02,1.346780875164377278e-04,3.303613511721481544e-04,9.505422577891559399e+01,4.949543743703039844e-01,8.988001217469232529e-05
7.280000000000000000e+02,1.394835531326465983e-04,3.393185511727514481e-04,9.556669471166020458e+01,4.949633486811965133e-01,8.053855771339435421e-05
7.290000000000000000e+02,1.428592568194497758e-04,3.289641625402461855e-04,9.600398539326182856e+01,5.170409452838505837e-01,9.069472740330652982e-05
7.300000000000000000e+02,1.462553391693433014e-04,3.453281045275868877e-04,9.649867736946669083e+01,5.138294016470097425e-01,7.654968665338213185e-05
7.310000000000000000e+02,1.384172768006397547e-04,3.369976868951019000e-04,9.701932940629441759e+01,5.012579932815018902e-01,7.647262018872780232e-05
7.320000000000000000e+02,1.428770676887847202e-04,3.195271941321964349e-04,9.735140943634087307e+01,5.118544147705752501e-01,6.803036407199147817e-05
7.330000000000000000e+02,1.349032581149378629e-04,3.272432719128026690e-04,9.778661072142512012e+01,5.204424366384743372e-01,7.570833464543014202e-05
7.340000000000000000e+02,1.215337485034329035e-04,3.409797959613714013e-04,9.831225587660657084e+01,5.235726312000551497e-01,7.089446603192328666e-05
7.350000000000000000e+02,1.223304100854694099e-04,3.431634507182756977e-04,9.858138716898396581e+01,5.531368989430031080e-01,7.831916216882728321e-05
7.360000000000000000e+02,1.141058150623264211e-04,3.426315649068811808e-04,9.919429270420242517e+01,5.526995841173603097e-01,7.214916247055835896e-05
7.370000000000000000e+02,1.192994818915993349e-04,3.553803920417486495e-04,9.965820244868709210e+01,5.628889853008582911e-01,6.611218879404301418e-05
7.380000000000000000e+02,1.197218904780417148e-04,3.602687076680322065e-04,1.000414492007858627e+02,5.729388896624747485e-01,6.832352547647690955e-05
7.390000000000000000e+02,1.230689980195043276e-04,3.778360661192969872e-04,1.004499978741346808e+02,5.780266801924006659e-01,7.245918926646055525e-05
7.400000000000000000e+02,1.288858253524205466e-04,3.679744183650024425e-04,1.005383459939452990e+02,5.687495285780014287e-01,7.877382692511591955e-05
7.410000000000000000e+02,1.305554194724889427e-04,3.748588109573347538e-04,1.012481416456990218e+02,5.584648684685458164e-01,7.136318664968666070e-05
7.420000000000000000e+02,1.306873670343655647e-04,3.818027657069844594e-04,1.013824675958090751e+02,5.422038704704422729e-01,8.043736022211867009e-05
7.430000000000000000e+02,1.359990102951513791e-04,3.784087986256068348e-04,1.023238611751473996e+02,5.505252040042193373e-01,7.416041704666476164e-05
7.440000000000000000e+02,1.353605036465976852e-04,3.662801947126315127e-04,1.028866401177745047e+02,5.679436816918110864e-01,7.530224687823938723e-05
7.450000000000000000e+02,1.228302177830320474e-04,3.685555766902437469e-04,1.033225291634773839e+02,5.513871106913272868e-01,6.832427329717116748e-05
7.460000000000000000e+02,1.261695966967568694e-04,3.721745978286783441e-04,1.037484073332096557e+02,5.398187305040541561e-01,6.781171640835026437e-05
7.470000000000000000e+02,1.248704185583537907e-04,3.839956484249507085e-04,1.040847919444941567e+02,5.651261916557517306e-01,7.109273689154260722e-05
7.480000000000000000e+02,1.344848916425833707e-04,3.901836082111920234e-04,1.041130137804034064e+02,5.441978630487575019e-01,7.752634517577128292e-05
7.490000000000000000e+02,1.200343789372615433e-04,4.022957373467361819e-04,1.048054424501380311e+02,5.609582575774935131e-01,7.104336211827266823e-05


==> figs/sim/train_loss_edge_07_mal_5_out_large_value.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.857865281685128878e+00,1.021851219374990372e+01,9.770103453520739833e+00,9.881578725791550610e+00,9.773114563388727305e+00
1.000000000000000000e+00,2.567216807581919420e+05,1.678793286120004777e+05,9.153663795564524364e+00,9.209440465995875513e+00,7.949494074145292188e+00
2.000000000000000000e+00,9.793789843559715664e+05,6.232202148543132935e+05,8.701133611727049910e+00,8.763607346270791965e+00,7.263694046770270418e+00
3.000000000000000000e+00,2.180026943224748597e+06,1.379872081807271577e+06,8.281735748268394204e+00,8.247516597837622143e+00,6.522506985479363806e+00
4.000000000000000000e+00,3.860928016310065985e+06,2.440998763750467449e+06,8.018419912513611081e+00,7.742397987184273411e+00,6.051700519787562627e+00
5.000000000000000000e+00,6.022846392203210853e+06,3.807335612692067865e+06,7.624505657710599849e+00,7.378423777652891147e+00,5.480167047109498313e+00
6.000000000000000000e+00,8.665886668482113630e+06,5.479000415553348139e+06,7.200547474131518300e+00,6.980253668658720656e+00,5.004353062405558106e+00
7.000000000000000000e+00,1.179005023031780124e+07,7.456020630679278634e+06,6.823048617297056140e+00,6.659781805015724032e+00,4.413847495227755324e+00
8.000000000000000000e+00,1.539525112488082424e+07,9.738371518522746861e+06,6.570835665006258708e+00,6.302040442888589666e+00,3.938228899230891589e+00
9.000000000000000000e+00,1.948152474765568599e+07,1.232620832800841704e+07,6.129596403173739105e+00,5.999756753986770441e+00,3.477747648545836512e+00
1.000000000000000000e+01,2.404903106796346605e+07,1.521935112021993846e+07,5.768390641302023170e+00,5.632116627145030918e+00,3.153957875569212366e+00
1.100000000000000000e+01,2.909758487377110869e+07,1.841803623387449235e+07,5.454800440934381989e+00,5.322915970010791753e+00,2.756541396471440031e+00
1.200000000000000000e+01,3.462720650615401566e+07,2.192224165067249537e+07,5.091816516975339546e+00,5.028834355863359917e+00,2.364712761854515399e+00
1.300000000000000000e+01,4.063798571706882119e+07,2.573152234030776098e+07,4.767630528069629392e+00,4.752544464431451843e+00,2.125067955190026669e+00
1.400000000000000000e+01,4.712972860986050218e+07,2.984630266150955856e+07,4.425769896051534147e+00,4.363002213696772102e+00,1.846941987734723956e+00
1.500000000000000000e+01,5.410245682383241504e+07,3.426648717718777061e+07,4.139700370846740363e+00,4.006499709905098960e+00,1.640748609007518732e+00
1.600000000000000000e+01,6.155655387551198900e+07,3.899227446966999769e+07,3.851325281710499482e+00,3.768113267450745596e+00,1.453854129123302474e+00
1.700000000000000000e+01,6.949169874607291818e+07,4.402331716533449292e+07,3.535352278210248222e+00,3.484748095714730987e+00,1.275681202685829518e+00
1.800000000000000000e+01,7.790816608111336827e+07,4.935956598640765250e+07,3.299039229601924639e+00,3.212984473102924454e+00,1.125985970661731006e+00
1.900000000000000000e+01,8.680534004764518142e+07,5.500128523283206671e+07,3.071871279750682415e+00,3.017695753922230217e+00,9.717490710024789813e-01
2.000000000000000000e+01,9.618418077430972457e+07,6.094862839807520807e+07,2.733267967849654312e+00,2.803485675676476774e+00,8.094281143518906596e-01
2.100000000000000000e+01,1.060438171460143328e+08,6.720150560185492039e+07,2.514369279947863856e+00,2.547035407733573287e+00,6.375106835756091384e-01
2.200000000000000000e+01,1.163848732748462111e+08,7.375939878577065468e+07,2.343281164360636826e+00,2.363145543297127560e+00,5.247293676534285911e-01
2.300000000000000000e+01,1.272069649327446967e+08,8.062274334423977137e+07,2.147914534758976757e+00,2.217396561178616388e+00,4.425209929432988298e-01
2.400000000000000000e+01,1.385102618796520829e+08,8.779185757515165210e+07,1.985916427701171605e+00,2.043917565915694734e+00,3.356396228926669112e-01
2.500000000000000000e+01,1.502950580912845135e+08,9.526594755739855766e+07,1.794459265645729218e+00,1.852847036294674066e+00,2.825878732660485060e-01
2.600000000000000000e+01,1.625602208132968545e+08,1.030456572461018562e+08,1.580319728288290815e+00,1.667410787336491840e+00,2.535303665339757595e-01
2.700000000000000000e+01,1.753071064444326758e+08,1.111307084713350683e+08,1.420435519663432178e+00,1.508034510379678839e+00,2.251075468541470226e-01
2.800000000000000000e+01,1.885345326768733859e+08,1.195212374675152302e+08,1.271132507165718017e+00,1.397416632463369224e+00,1.929089549952442972e-01
2.900000000000000000e+01,2.022428570971326232e+08,1.282172970580430925e+08,1.162848106522015534e+00,1.249794257855721735e+00,1.609817971412983439e-01
3.000000000000000000e+01,2.164325828110126257e+08,1.372182852693281174e+08,1.042454489517035121e+00,1.125544194989836599e+00,1.342027047454754651e-01
3.100000000000000000e+01,2.311034901433904767e+08,1.465248407438413501e+08,9.470071726518205502e-01,9.889273662716755453e-01,1.190696913635631571e-01
3.200000000000000000e+01,2.462558269013864696e+08,1.561364324031357765e+08,8.125767373464982679e-01,8.947267529217373117e-01,9.747462246469373870e-02
3.300000000000000000e+01,2.618882556631965041e+08,1.660542582179852426e+08,6.812271460249834654e-01,8.084212584796083290e-01,7.905173061513370847e-02
3.400000000000000000e+01,2.780028425340550542e+08,1.762770962921807170e+08,6.136351109480491228e-01,6.998093578922471858e-01,6.432347573803487428e-02
3.500000000000000000e+01,2.945982121021944284e+08,1.868056571648407280e+08,5.432092667515133755e-01,6.097825702787338376e-01,5.577408816578210971e-02
3.600000000000000000e+01,3.116743261522060633e+08,1.976395227628511786e+08,4.929977424851316181e-01,5.485629144968281468e-01,4.986500554726414070e-02
3.700000000000000000e+01,3.292315196078913212e+08,2.087791982730432153e+08,4.467468573880142291e-01,4.704607031545815499e-01,3.739594502137877363e-02
3.800000000000000000e+01,3.472701711342865229e+08,2.202233916602412462e+08,3.941461726245829578e-01,4.078706479870859436e-01,2.713307992732760798e-02
3.900000000000000000e+01,3.657905007410036325e+08,2.319733529899965525e+08,3.485168361646141522e-01,3.646640894078936324e-01,1.968464135756142763e-02
4.000000000000000000e+01,3.847918829088356495e+08,2.440285636449051499e+08,2.962418831417508169e-01,3.315518011281330946e-01,1.658913476709766854e-02
4.100000000000000000e+01,4.042739248655373454e+08,2.563894978721903563e+08,2.693772356140993196e-01,2.767497953418216472e-01,1.292121650667021893e-02
4.200000000000000000e+01,4.242367441464484930e+08,2.690559618761973381e+08,2.329469953102015767e-01,2.424617586741579789e-01,1.017998980014311883e-02
4.300000000000000000e+01,4.446810536968450546e+08,2.820284216328650713e+08,2.015128023013909031e-01,2.255229894735690799e-01,7.524010689465510104e-03
4.400000000000000000e+01,4.656069274578984976e+08,2.953055353083609343e+08,1.750595552605634930e-01,2.036375374695850171e-01,5.697275417413938392e-03
4.500000000000000000e+01,4.870129025124753714e+08,3.088880041786587238e+08,1.647357742124143654e-01,1.843737631773952890e-01,4.155080105005426461e-03
4.600000000000000000e+01,5.089006327698861361e+08,3.227762233837103844e+08,1.473117482046666371e-01,1.608616494688273058e-01,3.459128546054346387e-03
4.700000000000000000e+01,5.312693204286116362e+08,3.369686533022671938e+08,1.261107636099000340e-01,1.289687696691439456e-01,2.968276204279085562e-03
4.800000000000000000e+01,5.541195977192566395e+08,3.514666407104824185e+08,1.018008292698660000e-01,1.098406163037413119e-01,2.219874657002351981e-03
4.900000000000000000e+01,5.774508334784198999e+08,3.662702079817777872e+08,8.763903851053589378e-02,9.577744945326027715e-02,1.859536698495145579e-03
5.000000000000000000e+01,6.012626933716857433e+08,3.813796284059439898e+08,8.009167914420867174e-02,8.232620611730268045e-02,1.584559448598255038e-03
5.100000000000000000e+01,6.255556847355231047e+08,3.967949047233093977e+08,7.179394910044800682e-02,7.275615365157384051e-02,1.280790713449664331e-03
5.200000000000000000e+01,6.503292325136827230e+08,4.125145952847451568e+08,6.493449848584376127e-02,6.599631716746079402e-02,1.050823710585846449e-03
5.300000000000000000e+01,6.755848934928480387e+08,4.285407703834184408e+08,5.811519292876210496e-02,5.812008090138343075e-02,9.408309446068408022e-04
5.400000000000000000e+01,7.013216257344127893e+08,4.448718476577997208e+08,5.377358994907210921e-02,5.257533458402829929e-02,8.241750213515697254e-04
5.500000000000000000e+01,7.275390274723650217e+08,4.615078850608196259e+08,4.331589268646118818e-02,4.954695196183134254e-02,7.203463394561682165e-04
5.600000000000000000e+01,7.542372433540601730e+08,4.784500151335077286e+08,3.787546675238395721e-02,4.385669681744663873e-02,6.411171767251033771e-04
5.700000000000000000e+01,7.814161731861631870e+08,4.956977039341594577e+08,3.062540406148450689e-02,3.726419171276540432e-02,4.878942517588802374e-04
5.800000000000000000e+01,8.090771071547223330e+08,5.132504490132433176e+08,2.564959889001805493e-02,3.387070738081821020e-02,3.787100670917808998e-04
5.900000000000000000e+01,8.372187750976423025e+08,5.311093330425095558e+08,2.109926957990959639e-02,3.012924995181087695e-02,3.213101886009317454e-04
6.000000000000000000e+01,8.658420687623318434e+08,5.492726818046054840e+08,1.792316420717154912e-02,2.647042328120885468e-02,2.755094076269948289e-04
6.100000000000000000e+01,8.949457185950059891e+08,5.677415464089319706e+08,1.549272026953363302e-02,2.425996371768057713e-02,2.641394030907795454e-04
6.200000000000000000e+01,9.245309610151571035e+08,5.865166103692746162e+08,1.353810368866215086e-02,2.074393960198250841e-02,2.562256693187103807e-04
6.300000000000000000e+01,9.545978720046299696e+08,6.055960937419565916e+08,1.211821762668063851e-02,1.828991362336063187e-02,2.011470593329400813e-04
6.400000000000000000e+01,9.851454843993078470e+08,6.249804978893847466e+08,1.039081242378525616e-02,1.456111369935253474e-02,1.694451057273616001e-04
6.500000000000000000e+01,1.016175190292294025e+09,6.446709857430832386e+08,9.767861372138142428e-03,1.268601224462639898e-02,1.418448838568231452e-04
6.600000000000000000e+01,1.047685581772884607e+09,6.646662147084059715e+08,8.804628497961264344e-03,1.125820687554612842e-02,1.306046545019867722e-04
6.700000000000000000e+01,1.079677443891070366e+09,6.849679496694951057e+08,8.119942191115780972e-03,1.063272595649711327e-02,1.043350759287742235e-04
6.800000000000000000e+01,1.112150301152880192e+09,7.055740459780478477e+08,7.080199245943163966e-03,9.564349398519245149e-03,1.081060245874398973e-04
6.900000000000000000e+01,1.145103556193969250e+09,7.264861431239762306e+08,6.423915072709895924e-03,8.428709580333926255e-03,8.216523408333120670e-05
7.000000000000000000e+01,1.178537924629205704e+09,7.477031107200000286e+08,5.689968450999671745e-03,7.712955352085493210e-03,7.873605189157029116e-05
7.100000000000000000e+01,1.212454289102588177e+09,7.692245135181870461e+08,4.826615419150748210e-03,6.659182697638432735e-03,5.972376174323557052e-05
7.200000000000000000e+01,1.246851685163736820e+09,7.910536638499789238e+08,4.081360214815199505e-03,5.885780111143490423e-03,5.800547447909476517e-05
7.300000000000000000e+01,1.281730117919279099e+09,8.131871832725553513e+08,3.497866374979063941e-03,5.403901517742726313e-03,5.608852609562120506e-05
7.400000000000000000e+01,1.317087383185972214e+09,8.356264172212922573e+08,2.989032094819710217e-03,4.911255158968175216e-03,4.960166327128145980e-05
7.500000000000000000e+01,1.352927704059575558e+09,8.583712200505826473e+08,2.493900652725367095e-03,4.436674219495562177e-03,4.147717453739652171e-05
7.600000000000000000e+01,1.389249031882137537e+09,8.814213352761065960e+08,2.181013367223094690e-03,3.994422703542777064e-03,4.399306417612880438e-05
7.700000000000000000e+01,1.426051908307179451e+09,9.047774544082474709e+08,1.824403820923414798e-03,3.584375404009798594e-03,3.440402472831838310e-05
7.800000000000000000e+01,1.463335731968062639e+09,9.284379856178745031e+08,1.516840859792090157e-03,3.053691942680125671e-03,3.217784192355299666e-05
7.900000000000000000e+01,1.501099517646497488e+09,9.524048229188377857e+08,1.360261366970538788e-03,2.578124877879228727e-03,3.102597196247280920e-05
8.000000000000000000e+01,1.539344924056494474e+09,9.766757186373170614e+08,1.266149473231337197e-03,2.151064244904299372e-03,2.840160393924318072e-05
8.100000000000000000e+01,1.578071769362915039e+09,1.001253422483141780e+09,1.125309335515356501e-03,1.836905725929094402e-03,2.641498152911037067e-05
8.200000000000000000e+01,1.617277308800997257e+09,1.026135219008256674e+09,1.000896142447249559e-03,1.632366143796359914e-03,2.748510325545350241e-05
8.300000000000000000e+01,1.656966665577702999e+09,1.051323877783441901e+09,8.746066842711952560e-04,1.529007346678268320e-03,2.573202121447515367e-05
8.400000000000000000e+01,1.697136839411128521e+09,1.076817606284152031e+09,7.173053845150878516e-04,1.421217682631037427e-03,2.153180427300060984e-05
8.500000000000000000e+01,1.737787408723182201e+09,1.102616664470661640e+09,6.295903062908392300e-04,1.261941026065249716e-03,2.432162864662856805e-05
8.600000000000000000e+01,1.778919649256224394e+09,1.128720502942110538e+09,5.337014569986031631e-04,1.088536838975695531e-03,2.239356906785783252e-05
8.700000000000000000e+01,1.820531856366076469e+09,1.155129627328268528e+09,4.853079013921179907e-04,9.043900885886690943e-04,2.573201946343139923e-05
8.800000000000000000e+01,1.862626727151317596e+09,1.181844242204102993e+09,4.448344560404882131e-04,8.155814613842737870e-04,3.029216308281235115e-05
8.900000000000000000e+01,1.905202624462075233e+09,1.208865668732476711e+09,3.866689381426535732e-04,7.272578157759834738e-04,2.293635216654710263e-05
9.000000000000000000e+01,1.948258693443679810e+09,1.236191859845092535e+09,3.121340658235327581e-04,6.599231289635687503e-04,2.696654158307332239e-05
9.100000000000000000e+01,1.991797334165236950e+09,1.263822337094671965e+09,2.648501895529120631e-04,5.759696664321412030e-04,3.237569793468342283e-05
9.200000000000000000e+01,2.035816637596760750e+09,1.291757844288068295e+09,2.315833858901328313e-04,5.177152484718838821e-04,3.429801247012420617e-05
9.300000000000000000e+01,2.080315997080279350e+09,1.319999912395421505e+09,2.097458497379856013e-04,4.583780041172991204e-04,3.199546811727405071e-05
9.400000000000000000e+01,2.125298224950904369e+09,1.348547607081312895e+09,1.965098170690904311e-04,4.209546925779683590e-04,3.941118744232863236e-05
9.500000000000000000e+01,2.170759745886245728e+09,1.377400703383939266e+09,1.858756467303379623e-04,3.636656462732146267e-04,3.344140108341164819e-05
9.600000000000000000e+01,2.216704528281694889e+09,1.406558274291486740e+09,1.758157570620477728e-04,3.146500626381998345e-04,3.735279480854281076e-05
9.700000000000000000e+01,2.263129458304703236e+09,1.436022787899816751e+09,1.624997957145879468e-04,2.960846298859509673e-04,3.890746048740290064e-05
9.800000000000000000e+01,2.310036000220326900e+09,1.465792061905006647e+09,1.502622666640363036e-04,2.629595883141266910e-04,4.488858029549902540e-05
9.900000000000000000e+01,2.357423139654918671e+09,1.495867349858911991e+09,1.372104395301887436e-04,2.265695345292639828e-04,4.226912883609212912e-05
1.000000000000000000e+02,2.405289856207389832e+09,1.526247477246956587e+09,1.195586853228736146e-04,1.949852231550863735e-04,4.297297237565445016e-05
1.010000000000000000e+02,2.453636387994167328e+09,1.556934511977688074e+09,1.044734514651368684e-04,1.725376476585660512e-04,4.319954027431904819e-05
1.020000000000000000e+02,2.502467818976799488e+09,1.587924223514269352e+09,9.617193722910588605e-05,1.576891506774869001e-04,4.299761450410333197e-05
1.030000000000000000e+02,2.551778681576053619e+09,1.619219654074838877e+09,8.577977793833291287e-05,1.461421570253529367e-04,4.774246050220920523e-05
1.040000000000000000e+02,2.601570654389031410e+09,1.650822015147562742e+09,6.813615431433550640e-05,1.310234617386552003e-04,4.772244717998752606e-05
1.050000000000000000e+02,2.651844486624166489e+09,1.682729917536884546e+09,5.452647149328804232e-05,1.243489569512368220e-04,5.021095583168655452e-05
1.060000000000000000e+02,2.702600357188094139e+09,1.714942061698235750e+09,5.257436280159399900e-05,1.089163889285149622e-04,5.060439905502089886e-05
1.070000000000000000e+02,2.753837425964663506e+09,1.747461240985037565e+09,3.901452845089803390e-05,9.674610743681810732e-05,4.631880804883969915e-05
1.080000000000000000e+02,2.805554916270507336e+09,1.780283811519724607e+09,3.722012266649254997e-05,8.892206581323502945e-05,6.053513036596847030e-05
1.090000000000000000e+02,2.857754708610983849e+09,1.813411900807745218e+09,4.599233772428767963e-05,8.707704210053623939e-05,5.678989281532320632e-05
1.100000000000000000e+02,2.910433268475872517e+09,1.846844395623804092e+09,2.888966821090743764e-05,7.654065638540430427e-05,5.344493853054466115e-05
1.110000000000000000e+02,2.963593379075439930e+09,1.880584257848555326e+09,2.979052892138067676e-05,7.012760339752954764e-05,5.496228343837561425e-05
1.120000000000000000e+02,3.017235505296207905e+09,1.914629861651885986e+09,3.198234592027837664e-05,6.613010176248490524e-05,5.233379709090879572e-05
1.130000000000000000e+02,3.071358082097775459e+09,1.948978723247627258e+09,2.327737387730621776e-05,5.861129640594153756e-05,6.142934617370254813e-05
1.140000000000000000e+02,3.125961256390134811e+09,1.983633662865987539e+09,2.174240205532473880e-05,5.054203245080657325e-05,6.194019919858462231e-05
1.150000000000000000e+02,3.181046270579969406e+09,2.018595351664426804e+09,2.116078620140182664e-05,4.937028986939928643e-05,6.135461263956365485e-05
1.160000000000000000e+02,3.236612519517730713e+09,2.053862497744994640e+09,1.773136881422221478e-05,4.643705940110542940e-05,6.257603348092111162e-05
1.170000000000000000e+02,3.292658854845535278e+09,2.089434811936669111e+09,1.738328791978105414e-05,3.992969514243771556e-05,6.521386777225135489e-05
1.180000000000000000e+02,3.349186753612594128e+09,2.125310405646489143e+09,2.127167352850012350e-05,3.959443724643740836e-05,6.226292093347574053e-05
1.190000000000000000e+02,3.406196657612396240e+09,2.161494631036113262e+09,9.259736303390830869e-06,2.985837141855629540e-05,6.662172020377443715e-05
1.200000000000000000e+02,3.463686791862513065e+09,2.197981497047966957e+09,1.946680290176860950e-05,3.228749791894802712e-05,7.359610037416253192e-05
1.210000000000000000e+02,3.521657279976136684e+09,2.234776676302882195e+09,1.291549879001152590e-05,2.734691178474246698e-05,7.193522288106990459e-05
1.220000000000000000e+02,3.580109111304149628e+09,2.271876360406321526e+09,9.610067090992657768e-06,3.192745070557112541e-05,6.486962362950432492e-05
1.230000000000000000e+02,3.639042934512364388e+09,2.309277888813619614e+09,1.092106069167098070e-05,2.543478871253057605e-05,6.085010817447056297e-05
1.240000000000000000e+02,3.698457169808580399e+09,2.346986642939998627e+09,1.296568818343057927e-05,2.321832398655132579e-05,6.344745228670234383e-05
1.250000000000000000e+02,3.758352698939516544e+09,2.385002269314896584e+09,1.416831690781439335e-05,2.321143293948502162e-05,6.538563064550917403e-05
1.260000000000000000e+02,3.818727359152312279e+09,2.423321813204429626e+09,7.902968527262466125e-06,2.132920298492102518e-05,7.116654358063634334e-05
1.270000000000000000e+02,3.879588211109106064e+09,2.461946144347134113e+09,6.483215062025315945e-06,2.489256747328916219e-05,7.310118769920936899e-05
1.280000000000000000e+02,3.940925776164776325e+09,2.500876264761262894e+09,1.209357416975809230e-05,2.168092807386390319e-05,7.265406753897973857e-05
1.290000000000000000e+02,4.002745794280941963e+09,2.540113213106790543e+09,1.419889239573368656e-05,1.608789947615818505e-05,6.886587061938342913e-05
1.300000000000000000e+02,4.065044695468208313e+09,2.579655735242543221e+09,1.361904575436501119e-05,1.670445854617952364e-05,7.227527748920881123e-05
1.310000000000000000e+02,4.127827318870380402e+09,2.619502945451993942e+09,9.989093035733809245e-06,1.949099496245665364e-05,7.123013560628166374e-05
1.320000000000000000e+02,4.191090668757410049e+09,2.659655641607104301e+09,1.548603565382222769e-05,1.666973874137056555e-05,6.936750345598596823e-05
1.330000000000000000e+02,4.254832091384972572e+09,2.700111444761425972e+09,1.224257893961411270e-05,1.478644862162870055e-05,8.061663271508034967e-05
1.340000000000000000e+02,4.319059483472806931e+09,2.740874456755920410e+09,1.655163886016275399e-05,1.659071793380650917e-05,8.560623039777226495e-05
1.350000000000000000e+02,4.383766708190113068e+09,2.781942625751341820e+09,1.272558337328533185e-05,1.865690364577510252e-05,7.984395889171214122e-05
1.360000000000000000e+02,4.448956531813297272e+09,2.823316580545757294e+09,1.538112730481433488e-05,1.362868476384448968e-05,8.017097816126472765e-05
1.370000000000000000e+02,4.514625193526766777e+09,2.864997146274187088e+09,1.449015212529047858e-05,1.079695585648465794e-05,7.807801349890564069e-05
1.380000000000000000e+02,4.580772114937580109e+09,2.906980985725411415e+09,1.060935017671571501e-05,1.860299603295700877e-05,8.264312096739612201e-05
1.390000000000000000e+02,4.647401150408929825e+09,2.949270225592876434e+09,9.660930158417180280e-06,1.768452647221696594e-05,7.937477038044704614e-05
1.400000000000000000e+02,4.714512113123674393e+09,2.991865444122136593e+09,9.957850796604716948e-06,1.183546205030250320e-05,7.597087093080823195e-05
1.410000000000000000e+02,4.782106399515754700e+09,3.034766824161798954e+09,1.466411513639798159e-05,1.185891545285588933e-05,7.127340703605433703e-05
1.420000000000000000e+02,4.850182117149570465e+09,3.077972418242819786e+09,9.220548676691642243e-06,1.365794224128524803e-05,8.397330506915157144e-05
1.430000000000000000e+02,4.918739086167106628e+09,3.121486196587869644e+09,1.404268524052287859e-05,1.312371967543413120e-05,8.219952461130386467e-05
1.440000000000000000e+02,4.987774848106042862e+09,3.165302895420074940e+09,1.377446189521069897e-05,2.018875122644647746e-05,8.674630741756228502e-05
1.450000000000000000e+02,5.057289937831394196e+09,3.209424906488979340e+09,6.631373903553949845e-06,1.361037352154426117e-05,8.575562164914174446e-05
1.460000000000000000e+02,5.127288088434635162e+09,3.253853740668521404e+09,8.378195338387683933e-06,1.203100101665466326e-05,9.154519785736781046e-05
1.470000000000000000e+02,5.197771079533061028e+09,3.298587301868841171e+09,9.980629132710916451e-06,1.182080943462615608e-05,8.913466722293428290e-05
1.480000000000000000e+02,5.268732122692316055e+09,3.343626254715060711e+09,1.326664808154465192e-05,1.125989138328620243e-05,8.901038341557754308e-05
1.490000000000000000e+02,5.340173609366651535e+09,3.388970233832610130e+09,1.186982720668972036e-05,1.009713662092348585e-05,9.239669021421370587e-05
1.500000000000000000e+02,5.412098144578851700e+09,3.434618632338868141e+09,1.906235390669586138e-05,1.313603267483198778e-05,1.000625714235869879e-04
1.510000000000000000e+02,5.484504416690142632e+09,3.480572267555700302e+09,1.536484207387278644e-05,7.305205982577334112e-06,8.973767219377926097e-05
1.520000000000000000e+02,5.557389747948534012e+09,3.526834105576230526e+09,1.503564018057179652e-05,1.988389485940711410e-05,8.372409505219557957e-05
1.530000000000000000e+02,5.630754425711233139e+09,3.573399479368990898e+09,1.419114860135017864e-05,1.050400831215103636e-05,8.978284038063666372e-05
1.540000000000000000e+02,5.704601909148306847e+09,3.620271978717075348e+09,1.581480082724073810e-05,1.001803254740973870e-05,9.601806948378310835e-05
1.550000000000000000e+02,5.778929739936309814e+09,3.667448962226963997e+09,1.032433159875445483e-05,1.389458842526725135e-05,9.931095975834747236e-05
1.560000000000000000e+02,5.853738826854703903e+09,3.714930985989212036e+09,1.482808439201566131e-05,1.246633557072662768e-05,1.030683420806255413e-04
1.570000000000000000e+02,5.929033097699829102e+09,3.762718521075244904e+09,1.346305379601453467e-05,1.378806022767076200e-05,1.048658948921143974e-04
1.580000000000000000e+02,6.004806109383940697e+09,3.810809044662342548e+09,1.377123338242025596e-05,7.776908033774176943e-06,1.030025875500273358e-04
1.590000000000000000e+02,6.081060960492316246e+09,3.859208941214913368e+09,1.004895724920906730e-05,9.082935181314866213e-06,1.109475162619499855e-04
1.600000000000000000e+02,6.157794706899324417e+09,3.907914007592756271e+09,7.819378178952618441e-06,6.796803223241276726e-06,1.091311835599295677e-04
1.610000000000000000e+02,6.235011272569707870e+09,3.956923190704053402e+09,1.662077465025557643e-05,1.153274815712812540e-05,1.209103596039318163e-04
1.620000000000000000e+02,6.312708619433169365e+09,4.006235409677486897e+09,1.081211216380495443e-05,1.143572348949462025e-05,1.110416788636658936e-04
1.630000000000000000e+02,6.390887983373275757e+09,4.055856524456921577e+09,1.477795971582818169e-05,8.974480111390015225e-06,1.169951987075590338e-04
1.640000000000000000e+02,6.469546383702865601e+09,4.105782499245040417e+09,1.192748943379395854e-05,1.380363669523099190e-05,1.243800695753805030e-04
1.650000000000000000e+02,6.548684724037120819e+09,4.156014402162841320e+09,1.186484914661445345e-05,1.777714650563755328e-05,1.220315907956015522e-04
1.660000000000000000e+02,6.628302267443235397e+09,4.206551726348458290e+09,7.408521274676616031e-06,1.340643253822104697e-05,1.265897490132505965e-04
1.670000000000000000e+02,6.708404790800395966e+09,4.257395988051033497e+09,2.005187707543321096e-05,1.562107948127611223e-05,1.237065152716043670e-04
1.680000000000000000e+02,6.788987914434703827e+09,4.308540079149289131e+09,1.704332442686862237e-05,1.039913640910050674e-05,1.223280950867211558e-04
1.690000000000000000e+02,6.870054359464980125e+09,4.359995197234745026e+09,9.177443092700521277e-06,9.902426981733825073e-06,1.220572645737050266e-04
1.700000000000000000e+02,6.951600458213659286e+09,4.411754281745444298e+09,1.300130734072091343e-05,9.549189446067529730e-06,1.206282033656691510e-04
1.710000000000000000e+02,7.033626279127185822e+09,4.463818851970591545e+09,1.320504073987205373e-05,1.212871535438697634e-05,1.207962069409429517e-04
1.720000000000000000e+02,7.116132768084854126e+09,4.516187116602193832e+09,1.285547964091637851e-05,1.674682558483464589e-05,1.269542293013126155e-04
1.730000000000000000e+02,7.199121949860822678e+09,4.568862110429030418e+09,1.329887623946479636e-05,1.318868577004916887e-05,1.324452863463720931e-04
1.740000000000000000e+02,7.282591864351481438e+09,4.621839246824581146e+09,8.678476063894713377e-06,8.975585228943039340e-06,1.398804831030941997e-04
1.750000000000000000e+02,7.366542403935728073e+09,4.675124612076581001e+09,1.074440798198850189e-05,1.268071978521856380e-05,1.337491723168993119e-04
1.760000000000000000e+02,7.450974848109346390e+09,4.728713328029306412e+09,1.539047258192205447e-05,1.175054051283375145e-05,1.316901350809640547e-04
1.770000000000000000e+02,7.535888562636856079e+09,4.782611039078241348e+09,1.451963401311040514e-05,1.522940420417562279e-05,1.359027455163364095e-04
1.780000000000000000e+02,7.621283779411396027e+09,4.836808698724552155e+09,1.188025562393058010e-05,1.080038843159769613e-05,1.296299864503858146e-04
1.790000000000000000e+02,7.707161285232587814e+09,4.891314711518955231e+09,1.676961260999032532e-05,1.353814353521887170e-05,1.389895723934442273e-04
1.800000000000000000e+02,7.793520663783729553e+09,4.946128510221443176e+09,1.285422141161784992e-05,1.465515237508707713e-05,1.368620403696674259e-04
1.810000000000000000e+02,7.880360206433693886e+09,5.001246409395560265e+09,1.568155324427333852e-05,1.232064058742654566e-05,1.372048388176283495e-04
1.820000000000000000e+02,7.967675646442461014e+09,5.056665119486979485e+09,1.500949304567011922e-05,1.861421495863435638e-05,1.363667324058015495e-04
1.830000000000000000e+02,8.055477125916540146e+09,5.112392733307037354e+09,1.561444661646316234e-05,1.571485892948309981e-05,1.509877796851410992e-04
1.840000000000000000e+02,8.143758011036420822e+09,5.168423895519433022e+09,1.261400463281603379e-05,9.881015073376353541e-06,1.485421161260269685e-04
1.850000000000000000e+02,8.232520008857213020e+09,5.224760326118827820e+09,1.408641226852136441e-05,8.552190504440559948e-06,1.594582442603353911e-04
1.860000000000000000e+02,8.321764395298032761e+09,5.281405168182569504e+09,1.319102294050633617e-05,1.404214142874948834e-05,1.465234873010423655e-04
1.870000000000000000e+02,8.411490467658551216e+09,5.338356321219825745e+09,1.276495730373472526e-05,1.013105540781378267e-05,1.580031598348297095e-04
1.880000000000000000e+02,8.501694111758152962e+09,5.395612199385032654e+09,1.089757826144843733e-05,1.674759150449567358e-05,1.510679778512491467e-04
1.890000000000000000e+02,8.592380649310214996e+09,5.453172945420308113e+09,9.206331266775613642e-06,2.356660690228107313e-05,1.593336722235383363e-04
1.900000000000000000e+02,8.683550965777639389e+09,5.511037826596607208e+09,1.238090225208487993e-05,1.532853662977728959e-05,1.570899511628143230e-04
1.910000000000000000e+02,8.775203771081789017e+09,5.569206047464916229e+09,1.049891727034069078e-05,9.467570755150589434e-06,1.660584441984802595e-04
1.920000000000000000e+02,8.867331977814197540e+09,5.627682702046195984e+09,1.347899532344598583e-05,1.624025423774266841e-05,1.653286568357170694e-04
1.930000000000000000e+02,8.959941303331027985e+09,5.686464603108007431e+09,1.280147940019293884e-05,1.641517193229358185e-05,1.493886178453029956e-04
1.940000000000000000e+02,9.053034476454002380e+09,5.745552282582962036e+09,1.358358331193798563e-05,1.736454516543251003e-05,1.572918018658553407e-04
1.950000000000000000e+02,9.146610202514543533e+09,5.804946938794086456e+09,1.430220597931075588e-05,1.446048948661182720e-05,1.521401086336249264e-04
1.960000000000000000e+02,9.240663072353824615e+09,5.864647219494215012e+09,1.182083376927156593e-05,9.003908324589637857e-06,1.544720510725516860e-04
1.970000000000000000e+02,9.335199351400337219e+09,5.924654349577289581e+09,1.373172967367164432e-05,1.295246173405040224e-05,1.563546146692296190e-04
1.980000000000000000e+02,9.430217134033382416e+09,5.984964942433031082e+09,1.222990986204930408e-05,1.161322320830660004e-05,1.512172972124581349e-04
1.990000000000000000e+02,9.525714592126359940e+09,6.045580468400999069e+09,1.157005241136932483e-05,1.480981212120813240e-05,1.582066434824280776e-04
2.000000000000000000e+02,9.621694224047014236e+09,6.106498971543510437e+09,1.539846530040911432e-05,1.120888387695639921e-05,1.591092399930715828e-04
2.010000000000000000e+02,9.718158393302310944e+09,6.167723586245238304e+09,1.048411761594980618e-05,1.127931445288332668e-05,1.553421217445061231e-04
2.020000000000000000e+02,9.815099341849082947e+09,6.229254080890872955e+09,1.086877607747727126e-05,7.394681792227686401e-06,1.591024570299914842e-04
2.030000000000000000e+02,9.912516202483137131e+09,6.291091707774398804e+09,1.533509193529791759e-05,7.343058355591125519e-06,1.568010063204283711e-04
2.040000000000000000e+02,1.001041835638428307e+10,6.353232650491359711e+09,1.384907688617431631e-05,1.160066031502537953e-05,1.702531183220834521e-04
2.050000000000000000e+02,1.010880190373638535e+10,6.415678585914079666e+09,1.354226576921746528e-05,1.167554434666762120e-05,1.630035442885535701e-04
2.060000000000000000e+02,1.020766577365258980e+10,6.478432843557471275e+09,1.218751758180758316e-05,1.205022361683294463e-05,1.617993093209202371e-04
2.070000000000000000e+02,1.030701102487328720e+10,6.541490811346222878e+09,1.201301450359792966e-05,1.377691475967779411e-05,1.611078490283412989e-04
2.080000000000000000e+02,1.040684424826367569e+10,6.604853879837146759e+09,1.409409978470055336e-05,1.088683377570287547e-05,1.678010148286057657e-04
2.090000000000000000e+02,1.050715289181250381e+10,6.668518065618306160e+09,1.471554470056091191e-05,7.701944712779074109e-06,1.623127755477904444e-04
2.100000000000000000e+02,1.060794610166619873e+10,6.732492376175367355e+09,1.077220910872256354e-05,6.425108620367048218e-06,1.626965819336856356e-04
2.110000000000000000e+02,1.070921677286180878e+10,6.796768152307996750e+09,2.004130419741567692e-05,1.135687515052552499e-05,1.625149663632141639e-04
2.120000000000000000e+02,1.081097280495653915e+10,6.861353494682693481e+09,1.514464503427070952e-05,9.922858478228491208e-06,1.557419770620294130e-04
2.130000000000000000e+02,1.091320340426168633e+10,6.926244934186945915e+09,1.385942020304398170e-05,9.707747686271694931e-06,1.537563638617234218e-04
2.140000000000000000e+02,1.101592125124645615e+10,6.991442572731703758e+09,1.404158855533577110e-05,1.002825489526681935e-05,1.549572201445803543e-04
2.150000000000000000e+02,1.111911486063105011e+10,7.056943575868087769e+09,1.556901802302057547e-05,1.088074643751379966e-05,1.617749800485457357e-04
2.160000000000000000e+02,1.122278556806194687e+10,7.122751304581732750e+09,1.670347219628887103e-05,9.639610424216904505e-06,1.610859176828238759e-04
2.170000000000000000e+02,1.132694468457346535e+10,7.188862645550924301e+09,1.443083338237283186e-05,1.339555654877866431e-05,1.567050049302576298e-04
2.180000000000000000e+02,1.143158857458349037e+10,7.255279980754140854e+09,2.010268693286576536e-05,6.886917392923130876e-06,1.603581973088630264e-04
2.190000000000000000e+02,1.153670752910721207e+10,7.322003281604533195e+09,1.436433326218455875e-05,1.498417969270082750e-05,1.561234823609369826e-04
2.200000000000000000e+02,1.164231325157127953e+10,7.389031638867695808e+09,8.449002582566755848e-06,7.654355055897177351e-06,1.688215136950166340e-04
2.210000000000000000e+02,1.174839422505494881e+10,7.456363468004430771e+09,1.172073292377007192e-05,6.585079952103889411e-06,1.751477094870113049e-04
2.220000000000000000e+02,1.185495948321821594e+10,7.524000522223735809e+09,1.266401942479067175e-05,1.181119610971226308e-05,1.802109599682300001e-04
2.230000000000000000e+02,1.196200397850834656e+10,7.591948359295862198e+09,1.098801238441637906e-05,1.056222077555624139e-05,1.725933761631548435e-04
2.240000000000000000e+02,1.206952953769514084e+10,7.660197560726878166e+09,8.934227952561712982e-06,1.323835204902756857e-05,1.857955948183498407e-04
2.250000000000000000e+02,1.217753813235981369e+10,7.728750221218517303e+09,1.011344361001587089e-05,1.384649478830546343e-05,1.879574590077925933e-04
2.260000000000000000e+02,1.228602509633056641e+10,7.797613015034543991e+09,1.244412822598572888e-05,1.452540546986735848e-05,1.791988866506333267e-04
2.270000000000000000e+02,1.239499230523537827e+10,7.866780094401986122e+09,1.302145068593496546e-05,9.045614473346397233e-06,1.750478593532944771e-04
2.280000000000000000e+02,1.250444309027379417e+10,7.936248800853502274e+09,1.410643290633561975e-05,6.349311711284499893e-06,1.779007877366067802e-04
2.290000000000000000e+02,1.261437651155893898e+10,8.006025992795153618e+09,1.121472103804421749e-05,1.234293502705430257e-05,1.728342931963666729e-04
2.300000000000000000e+02,1.272478887314927673e+10,8.076106259170022964e+09,1.208301054289595555e-05,1.777153152437982442e-05,1.884040257428276632e-04
2.310000000000000000e+02,1.283568074192726898e+10,8.146491994856754303e+09,1.106961363439573631e-05,1.257417900557555868e-05,1.802365475802591988e-04
2.320000000000000000e+02,1.294705505562156487e+10,8.217186916509696960e+09,1.438145385435074530e-05,8.489759675711638920e-06,1.953895730006927067e-04
2.330000000000000000e+02,1.305891234578092957e+10,8.288184587348822594e+09,1.644691144953025486e-05,8.020599970293140757e-06,1.833713757098953678e-04
2.340000000000000000e+02,1.317124530463979912e+10,8.359487531539584160e+09,1.261925217788117948e-05,1.077877886435096855e-05,1.937889800893710657e-04
2.350000000000000000e+02,1.328406684367061043e+10,8.431095896106195450e+09,1.394390585773841451e-05,8.407067917493016296e-06,1.964629647509541499e-04
2.360000000000000000e+02,1.339736470944603348e+10,8.503011745212504387e+09,1.499994352816003129e-05,8.034960675029623189e-06,1.929453532426572693e-04
2.370000000000000000e+02,1.351114174514972305e+10,8.575231612786193848e+09,1.519706707020507253e-05,1.278814118788051957e-05,1.865694293321507047e-04
2.380000000000000000e+02,1.362540480114175797e+10,8.647755464314840317e+09,9.846025129989222080e-06,1.226343120230843908e-05,2.034559546477687775e-04
2.390000000000000000e+02,1.374014748493962669e+10,8.720585558595840454e+09,1.635549836187522033e-05,7.444239608855873769e-06,1.924026781814358600e-04
2.400000000000000000e+02,1.385537825833375549e+10,8.793721958893892288e+09,1.534410554504539448e-05,1.418738301972588545e-05,2.010278164875645146e-04
2.410000000000000000e+02,1.397108435962243271e+10,8.867162132315422058e+09,1.375963158256610086e-05,1.233237283537746976e-05,1.872614257961702222e-04
2.420000000000000000e+02,1.408727324503736305e+10,8.940909997166622162e+09,1.566973726785381160e-05,9.090085039353823504e-06,1.929753257686739332e-04
2.430000000000000000e+02,1.420393950128188705e+10,9.014963991475845337e+09,1.203072928801507402e-05,8.826067859901698398e-06,1.936864973434149206e-04
2.440000000000000000e+02,1.432108899858738327e+10,9.089321326298494339e+09,1.504830816179136832e-05,7.385968824991095971e-06,1.941914606732320081e-04
2.450000000000000000e+02,1.443871429544178009e+10,9.163986259724086761e+09,1.002892833490420799e-05,8.904563560396816513e-06,1.942468844123856897e-04
2.460000000000000000e+02,1.455682477011781502e+10,9.238957875034824371e+09,9.405794423877900101e-06,5.330263642799870638e-06,1.835010150895710623e-04
2.470000000000000000e+02,1.467541977633743668e+10,9.314232842081008911e+09,1.455922001947218547e-05,1.071094641724723573e-05,2.042391230608897601e-04
2.480000000000000000e+02,1.479449109257127380e+10,9.389810438396434784e+09,1.527505883647251039e-05,8.621296111455123423e-06,1.938741997554727092e-04
2.490000000000000000e+02,1.491404836948720551e+10,9.465697254941173553e+09,1.177539266938865126e-05,8.748415797010800077e-06,2.061297000667261514e-04
2.500000000000000000e+02,1.503408335470933151e+10,9.541888880374046326e+09,1.258967221084983379e-05,1.122244220741475118e-05,1.996665191128510486e-04
2.510000000000000000e+02,1.515460394351424789e+10,9.618382224353500366e+09,1.036629241235598187e-05,9.360934615010307880e-06,2.178570745983154922e-04
2.520000000000000000e+02,1.527559865731790924e+10,9.695184400659235001e+09,1.397868227892562487e-05,1.191124624522199582e-05,2.046268753248536854e-04
2.530000000000000000e+02,1.539707713394817734e+10,9.772294000460338593e+09,9.558830856959410482e-06,8.439580621799613880e-06,2.027554863718306066e-04
2.540000000000000000e+02,1.551903974071839905e+10,9.849703476324348450e+09,1.525683059355742444e-05,8.686107786370911299e-06,2.121357477001817315e-04
2.550000000000000000e+02,1.564148309353784943e+10,9.927418555087062836e+09,1.267527643733501463e-05,1.238936351544150938e-05,2.073750894319159599e-04
2.560000000000000000e+02,1.576440743268064499e+10,1.000544285213152313e+10,1.343103398021572303e-05,1.282130820356996992e-05,2.077718850307386234e-04
2.570000000000000000e+02,1.588781478142052460e+10,1.008377149232384109e+10,1.695148272107260823e-05,1.171711129177577249e-05,2.135669502973946976e-04
2.580000000000000000e+02,1.601169972204724693e+10,1.016240579851408005e+10,1.947516235778490312e-05,9.444432615413056453e-06,2.133008249700640846e-04
2.590000000000000000e+02,1.613606123923851776e+10,1.024134426962995529e+10,1.357623404407704015e-05,1.217527186980760234e-05,2.032013721501302328e-04
2.600000000000000000e+02,1.626090664990517235e+10,1.032058620343920135e+10,8.371741503809815299e-06,1.314555524956073640e-05,2.128564999003268454e-04
2.610000000000000000e+02,1.638623348168017960e+10,1.040013604407541466e+10,1.057406889481971035e-05,1.068351123811872583e-05,2.077068727434072670e-04
2.620000000000000000e+02,1.651204607332534599e+10,1.047999231105313110e+10,1.011879333945309156e-05,9.611198425463207684e-06,1.994403102857367216e-04
2.630000000000000000e+02,1.663834031787906075e+10,1.056015352671646500e+10,1.485590751360010842e-05,1.139397643745709843e-05,1.953025106536943056e-04
2.640000000000000000e+02,1.676511175983689690e+10,1.064061617493063164e+10,1.585213369581506271e-05,1.162766016826743964e-05,1.802522765533831617e-04
2.650000000000000000e+02,1.689236470232473564e+10,1.072139244730773163e+10,1.233236819786487359e-05,1.031885061286708094e-05,1.942403665720071615e-04
2.660000000000000000e+02,1.702009976140256119e+10,1.080246601533386803e+10,1.236870217680152706e-05,1.172126518589333699e-05,1.932763382654911766e-04
2.670000000000000000e+02,1.714830935931835365e+10,1.088384877784073639e+10,1.138700849967477780e-05,1.132107302481699662e-05,1.745039841791751201e-04
2.680000000000000000e+02,1.727700551703987885e+10,1.096553657901422882e+10,1.349947246631622022e-05,1.687630184155075597e-05,1.767089117399311959e-04
2.690000000000000000e+02,1.740618452718045807e+10,1.104752876662812233e+10,1.160205117711754497e-05,9.338677868897526935e-06,1.718578188139030516e-04
2.700000000000000000e+02,1.753584429997180939e+10,1.112982645110037231e+10,1.571141980349910483e-05,9.189838425571750236e-06,1.654115254802190904e-04
2.710000000000000000e+02,1.766598398151260376e+10,1.121243259461139488e+10,1.396203538561735513e-05,9.092882445438377204e-06,1.661757192692459029e-04
2.720000000000000000e+02,1.779660484462577438e+10,1.129534043784014511e+10,1.336562875398072947e-05,1.115193316847395977e-05,1.755418303402977998e-04
2.730000000000000000e+02,1.792770887170762634e+10,1.137855662307302475e+10,1.594782496239233183e-05,8.338282062814172946e-06,1.781986468925023104e-04
2.740000000000000000e+02,1.805929095016699219e+10,1.146207668013454056e+10,1.236974770479903896e-05,1.485502388354209558e-05,1.779401107818712191e-04
2.750000000000000000e+02,1.819135672684371185e+10,1.154589947855041122e+10,7.899421591850419588e-06,1.008248336020756142e-05,1.783657820402240191e-04
2.760000000000000000e+02,1.832389941191833878e+10,1.163003015273792648e+10,8.465166416504743552e-06,1.315904564913594754e-05,1.800083633205495914e-04
2.770000000000000000e+02,1.845692300194388580e+10,1.171446736934509277e+10,1.523376484380278839e-05,1.573848171432246090e-05,1.853760613752530872e-04
2.780000000000000000e+02,1.859043035683440781e+10,1.179921054572561455e+10,1.193858227654942539e-05,1.606131719944503544e-05,1.870606015028641878e-04
2.790000000000000000e+02,1.872441991031282425e+10,1.188425696818384552e+10,9.658509494858691369e-06,1.183694489870212863e-05,1.871514557592046657e-04
2.800000000000000000e+02,1.885888610302349091e+10,1.196960826975473404e+10,1.209924540956919259e-05,1.112969357774939994e-05,1.844826911093777611e-04
2.810000000000000000e+02,1.899383736707786179e+10,1.205526385585872650e+10,1.622968618975040300e-05,6.427215499260618969e-06,1.791673445646901897e-04
2.820000000000000000e+02,1.912926812751062012e+10,1.214122617347530365e+10,1.318212346701486126e-05,1.145951925907162661e-05,1.767900959753765378e-04
2.830000000000000000e+02,1.926518157600568008e+10,1.222749475248505020e+10,1.159098797065549746e-05,9.338988026241779039e-06,1.840213959020120527e-04
2.840000000000000000e+02,1.940157254318881607e+10,1.231406991527343369e+10,1.019415745961982367e-05,1.303178256373271893e-05,1.924277521329065266e-04
2.850000000000000000e+02,1.953844899159413147e+10,1.240094609114188766e+10,9.677303404287407318e-06,1.470496794298004062e-05,1.936590903465207347e-04
2.860000000000000000e+02,1.967580355767024231e+10,1.248813214610869980e+10,1.162309399016514533e-05,9.187184785486302019e-06,1.938327429774622246e-04
2.870000000000000000e+02,1.981363954008127975e+10,1.257562469219003296e+10,1.236220938793941571e-05,8.882754164885042769e-06,1.932799797648154794e-04
2.880000000000000000e+02,1.995195423005038452e+10,1.266342109851704788e+10,1.683538893648695023e-05,7.156209123060364163e-06,1.912698501619347624e-04
2.890000000000000000e+02,2.009074765089162064e+10,1.275152190787738800e+10,1.100357584804534383e-05,1.173412668775686285e-05,2.042609717753940402e-04
2.900000000000000000e+02,2.023002519557939148e+10,1.283992645291993332e+10,1.196006510972846826e-05,8.562163569147962505e-06,1.948396387515538564e-04
2.910000000000000000e+02,2.036978658139616394e+10,1.292863824438780594e+10,1.571124107957455607e-05,1.145560053383842813e-05,1.919608808332862182e-04
2.920000000000000000e+02,2.051003383585676193e+10,1.301765535835118866e+10,1.321965008038716860e-05,1.053594697475457309e-05,1.859839512655669935e-04
2.930000000000000000e+02,2.065075961716166687e+10,1.310697674530384064e+10,1.071636009342125107e-05,1.422473197643103759e-05,1.883433152329860860e-04
2.940000000000000000e+02,2.079196555338910675e+10,1.319659937917848015e+10,8.635407465651390169e-06,1.223412359352415990e-05,1.837490445641964953e-04
2.950000000000000000e+02,2.093365262143761444e+10,1.328653172560095406e+10,2.331674707234387967e-05,8.701283897960543356e-06,1.794013982294728748e-04
2.960000000000000000e+02,2.107582061963697052e+10,1.337677503890968895e+10,1.289518738589734426e-05,1.157155848463542469e-05,1.804919648439318181e-04
2.970000000000000000e+02,2.121846857172968292e+10,1.346731966089435577e+10,1.021680019319681776e-05,9.975752087720834993e-06,1.796514984065966658e-04
2.980000000000000000e+02,2.136159846778356171e+10,1.355817127602093697e+10,1.072236109134205861e-05,1.299662570419801710e-05,1.794825546238554281e-04
2.990000000000000000e+02,2.150520641554094696e+10,1.364932667423120880e+10,1.194519547764727463e-05,8.640006554427870356e-06,1.871351663261799914e-04
3.000000000000000000e+02,2.164929657180756378e+10,1.374078397717276764e+10,9.041517816443800371e-06,7.455079668816644300e-06,1.740276552759656425e-04
3.010000000000000000e+02,2.179386894345282745e+10,1.383254970830291557e+10,8.612495996596081227e-06,1.465905703967873563e-05,1.674184832282099578e-04
3.020000000000000000e+02,2.193892277365491486e+10,1.392462248995868301e+10,1.483620568620835911e-05,9.481150665568982561e-06,1.644115517409616700e-04
3.030000000000000000e+02,2.208446009630568695e+10,1.401700218040410995e+10,1.312467789293947362e-05,1.139404942862576320e-05,1.634132070170712936e-04
3.040000000000000000e+02,2.223047404499682617e+10,1.410968479603440666e+10,1.898439269376606120e-05,1.891219619898354409e-05,1.589404067924293784e-04
3.050000000000000000e+02,2.237697391753447342e+10,1.420267088754183388e+10,1.218106021383391635e-05,1.064853749521699200e-05,1.772565687913063570e-04
3.060000000000000000e+02,2.252395552821507263e+10,1.429596389946124840e+10,1.203685465944737132e-05,1.001042016712805349e-05,1.592041961846479836e-04
3.070000000000000000e+02,2.267141808848255157e+10,1.438956191857552910e+10,1.130106455715651492e-05,9.427318395371919735e-06,1.698767654793043036e-04
3.080000000000000000e+02,2.281936183420920563e+10,1.448346658688368797e+10,1.955467721936887671e-05,1.054215671114633324e-05,1.740289758469515391e-04
3.090000000000000000e+02,2.296778414839580536e+10,1.457767567573843002e+10,1.109070998639438699e-05,9.411620206511983611e-06,1.634858003639605428e-04
3.100000000000000000e+02,2.311669145829891205e+10,1.467219176494656754e+10,8.033176896016236412e-06,1.499387299286336628e-05,1.799182260471265948e-04
3.110000000000000000e+02,2.326607239061771393e+10,1.476701427794710922e+10,9.834921627427384294e-06,1.139607529820896303e-05,1.833060387800289348e-04
3.120000000000000000e+02,2.341593447686316299e+10,1.486214092982654953e+10,1.225707375518414466e-05,1.301421196586716178e-05,1.745531563120961138e-04
3.130000000000000000e+02,2.356627526231201172e+10,1.495757114533194923e+10,9.922879984136656617e-06,1.439769929534318038e-05,1.775081351298446464e-04
3.140000000000000000e+02,2.371710802735301971e+10,1.505330471615325546e+10,1.052050255812009283e-05,1.014056619841330331e-05,1.850572975098385697e-04
3.150000000000000000e+02,2.386841877504859924e+10,1.514934677764824867e+10,1.177623695514107283e-05,1.017314657214551943e-05,1.790733805869804129e-04
3.160000000000000000e+02,2.402021467525321960e+10,1.524569379346866608e+10,9.267384451838722725e-06,6.369590846877493107e-06,1.858739660376418357e-04
3.170000000000000000e+02,2.417248938439257050e+10,1.534234440477406120e+10,1.617669459241799501e-05,1.368217024033669019e-05,1.875222824734290583e-04
3.180000000000000000e+02,2.432524326605999374e+10,1.543930425088682747e+10,1.220973185100948655e-05,8.074960100135086805e-06,1.858380240022938779e-04
3.190000000000000000e+02,2.447847521370956421e+10,1.553657136418324661e+10,1.182091657492279069e-05,1.227868718145508353e-05,1.921582298357593643e-04
3.200000000000000000e+02,2.463219008788490677e+10,1.563413692118170547e+10,1.169374091192221243e-05,1.538271366363641590e-05,1.843837012299731626e-04
3.210000000000000000e+02,2.478638670785057449e+10,1.573201139168230247e+10,1.037491597843942515e-05,1.213738593675017796e-05,1.756083807589181589e-04
3.220000000000000000e+02,2.494106669825598145e+10,1.583019233474356842e+10,1.589840026250399774e-05,8.825042340898647808e-06,1.879398403680232477e-04
3.230000000000000000e+02,2.509621972187778473e+10,1.592867631498344803e+10,1.658901398637890878e-05,1.171939990174397650e-05,1.832460517807721345e-04
3.240000000000000000e+02,2.525186159456411362e+10,1.602746181223730659e+10,1.169571706782779330e-05,1.112487410792617482e-05,1.878307962149827759e-04
3.250000000000000000e+02,2.540797585659949493e+10,1.612655715771332932e+10,1.417998429975586561e-05,1.339025622881795385e-05,1.903637555594750452e-04
3.260000000000000000e+02,2.556457732152982330e+10,1.622596305168772888e+10,1.819723241203163866e-05,7.549959758490487616e-06,1.920991558977958036e-04
3.270000000000000000e+02,2.572166216576873779e+10,1.632567122704099274e+10,1.346099801935451978e-05,8.979370453743307223e-06,1.853272376044490244e-04
3.280000000000000000e+02,2.587922559064668655e+10,1.642567842201754761e+10,1.506599375733497226e-05,9.664074903881214595e-06,1.833776905124651080e-04
3.290000000000000000e+02,2.603726730980456543e+10,1.652599893485612488e+10,1.962009406997200500e-05,7.674467632612369528e-06,1.815692412289182656e-04
3.300000000000000000e+02,2.619578966598928070e+10,1.662662404732774162e+10,9.682078323969278699e-06,1.176793597623682075e-05,1.899301589602941931e-04
3.310000000000000000e+02,2.635479846239578247e+10,1.672755205614569092e+10,1.464475446677493409e-05,1.355243697942487557e-05,2.010068710128765090e-04
3.320000000000000000e+02,2.651428356088182831e+10,1.682878854930392456e+10,1.270786576434979054e-05,1.133017987042794772e-05,1.967720056861299582e-04
3.330000000000000000e+02,2.667425744237033081e+10,1.693032552222436714e+10,1.248333362691145254e-05,1.679848968527686282e-05,1.964079249158201534e-04
3.340000000000000000e+02,2.683470936825270081e+10,1.703217684042750359e+10,1.432363281728132876e-05,9.954158458835848933e-06,1.986512156618713831e-04
3.350000000000000000e+02,2.699564583708064270e+10,1.713432648085476875e+10,1.151119480735651734e-05,1.540140263767142415e-05,1.879118884475783346e-04
3.360000000000000000e+02,2.715705449174728394e+10,1.723677640001546860e+10,1.449088047800195511e-05,1.669069376331044907e-05,1.943075787286252520e-04
3.370000000000000000e+02,2.731894747053383636e+10,1.733953561432597351e+10,1.110714920649069626e-05,1.408439763228575003e-05,1.958553794644268820e-04
3.380000000000000000e+02,2.748131647815377045e+10,1.744259731271349335e+10,1.522975712275886906e-05,1.036990725855613249e-05,2.059445533446613297e-04
3.390000000000000000e+02,2.764417134813079453e+10,1.754597127453613281e+10,9.317832201150011429e-06,1.139119971382829277e-05,2.101972857592171451e-04
3.400000000000000000e+02,2.780750844278077698e+10,1.764964928874968719e+10,9.485912587314793143e-06,7.258182872060814361e-06,2.079739971410088373e-04
3.410000000000000000e+02,2.797132796240736008e+10,1.775362959068537140e+10,8.210051398616080576e-06,1.175072066150750771e-05,2.143234495886048308e-04
3.420000000000000000e+02,2.813562950838312912e+10,1.785791790724619675e+10,1.535340751179781194e-05,1.336263174733787196e-05,2.123572390932970677e-04
3.430000000000000000e+02,2.830041181363520813e+10,1.796250642743191528e+10,1.051838164844998147e-05,9.530006063518392523e-06,2.225390163524965104e-04
3.440000000000000000e+02,2.846567334584390259e+10,1.806740522606753159e+10,1.225750325395402740e-05,9.786604945771770758e-06,2.283840885305421509e-04
3.450000000000000000e+02,2.863141477662168884e+10,1.817260685003126526e+10,1.502518109341988151e-05,1.482139552877459465e-05,2.310765194445396631e-04
3.460000000000000000e+02,2.879763905435735321e+10,1.827812052054214478e+10,1.257134443166663118e-05,2.094954895470735323e-05,2.265713412348269173e-04
3.470000000000000000e+02,2.896433753431047821e+10,1.838393765896468353e+10,9.166645943303741717e-06,9.114125309794829377e-06,2.258486577296769937e-04
3.480000000000000000e+02,2.913151968471936035e+10,1.849005725989074326e+10,1.258752562471876502e-05,1.081713811790230295e-05,2.310032679623263974e-04
3.490000000000000000e+02,2.929918464055268860e+10,1.859648251965012360e+10,9.588569132801261219e-06,1.153044115909107603e-05,2.244348722443278987e-04
3.500000000000000000e+02,2.946733434851232147e+10,1.870320767753016663e+10,1.347399147799688279e-05,5.413986343794086054e-06,2.344042316322347830e-04
3.510000000000000000e+02,2.963595929523116302e+10,1.881024598025337982e+10,1.147733502149250739e-05,8.126308187805797445e-06,2.365901697233274703e-04
3.520000000000000000e+02,2.980506894118455887e+10,1.891759053827105331e+10,1.694121712758622778e-05,8.197924934338907121e-06,2.547372871349873336e-04
3.530000000000000000e+02,2.997465311365964508e+10,1.902523591490031433e+10,1.052476531449020314e-05,8.630192601444264255e-06,2.297697180708713205e-04
3.540000000000000000e+02,3.014472369710358047e+10,1.913318651942486191e+10,1.040202229229958419e-05,8.353040722552940167e-06,2.293032950256845837e-04
3.550000000000000000e+02,3.031527803521046829e+10,1.924144712005605316e+10,9.673775485219415771e-06,1.064958971797036469e-05,2.355858106495301030e-04
3.560000000000000000e+02,3.048630978966997528e+10,1.935001069862230682e+10,1.410792606815203243e-05,1.366879793829323120e-05,2.391093507524422179e-04
3.570000000000000000e+02,3.065782718221560669e+10,1.945887757792186737e+10,1.029450500622530740e-05,9.880531347983279034e-06,2.373531710020415630e-04
3.580000000000000000e+02,3.082982543695454788e+10,1.956805150758003998e+10,1.096749262852192430e-05,8.992307084398909467e-06,2.359775474004566220e-04
3.590000000000000000e+02,3.100230395806280518e+10,1.967752920994092560e+10,1.189326046546756999e-05,1.168856055999700772e-05,2.413506406391263681e-04
3.600000000000000000e+02,3.117526360812868500e+10,1.978730995276341248e+10,1.307790973303912807e-05,1.493933919993750692e-05,2.478023200287449157e-04
3.610000000000000000e+02,3.134870086929502869e+10,1.989739814010471344e+10,8.112448875552402683e-06,1.231720607453024030e-05,2.276419954949648883e-04
3.620000000000000000e+02,3.152261469811320496e+10,2.000778977284101868e+10,8.046577452236469696e-06,8.197632513584629521e-06,2.349614185979120862e-04
3.630000000000000000e+02,3.169701380015134811e+10,2.011848805362589645e+10,1.186109075346220010e-05,1.213236604846734679e-05,2.400397951057842150e-04
3.640000000000000000e+02,3.187189937860601807e+10,2.022949941414957428e+10,1.341937080212574074e-05,1.050018702430932649e-05,2.460179574536036640e-04
3.650000000000000000e+02,3.204725815998724365e+10,2.034081052713137817e+10,7.246180894981968379e-06,1.117469592337716477e-05,2.484040061973002977e-04
3.660000000000000000e+02,3.222310323827141571e+10,2.045243579803396606e+10,1.033276338968658337e-05,1.331116324310155363e-05,2.470689689644256504e-04
3.670000000000000000e+02,3.239942544058645630e+10,2.056435247489363098e+10,1.049923596585511376e-05,1.439166489880516764e-05,2.208430656273074888e-04
3.680000000000000000e+02,3.257623042034542084e+10,2.067658833502928543e+10,1.280714563189899735e-05,1.178763846398922510e-05,2.458461170010695085e-04
3.690000000000000000e+02,3.275350790121434021e+10,2.078912045714675903e+10,8.532095303048770063e-06,1.713460295993396443e-05,2.542803494801626485e-04
3.700000000000000000e+02,3.293127386443479156e+10,2.090195473974332809e+10,1.860114447027605422e-05,1.265469300282262566e-05,2.471129853772735530e-04
3.710000000000000000e+02,3.310951910220487213e+10,2.101509708412868118e+10,7.360158043145936801e-06,1.303887931680680623e-05,2.260082791397666213e-04
3.720000000000000000e+02,3.328824728409730148e+10,2.112854974716014099e+10,6.988946833486053833e-06,9.325618840150262656e-06,2.368934901721964081e-04
3.730000000000000000e+02,3.346745546750055695e+10,2.124230448659870911e+10,8.775212909761798130e-06,1.028600891406217244e-05,2.319454532140330372e-04
3.740000000000000000e+02,3.364715218484739685e+10,2.135636879007118988e+10,8.510256270133353951e-06,7.475978907378610927e-06,2.347287875933412593e-04
3.750000000000000000e+02,3.382732986058009720e+10,2.147073900381412125e+10,1.363659572128916864e-05,1.608649200135481294e-05,2.325202767848866259e-04
3.760000000000000000e+02,3.400798754683280945e+10,2.158541508023078918e+10,1.093544393704348749e-05,1.239433990607441416e-05,2.398902212951137258e-04
3.770000000000000000e+02,3.418912775521977234e+10,2.170038959962243652e+10,1.007120340767997391e-05,7.227706143142498263e-06,2.266592963313662779e-04
3.780000000000000000e+02,3.437074732669680786e+10,2.181566789117407227e+10,1.146551325548195166e-05,7.695807350605043951e-06,2.290473099511025623e-04
3.790000000000000000e+02,3.455284959065239716e+10,2.193125809771043015e+10,1.225555849437842681e-05,1.041232725895735456e-05,2.230740848940815368e-04
3.800000000000000000e+02,3.473543691853404236e+10,2.204714701257662201e+10,1.531114026964708330e-05,1.585034226248005496e-05,2.324165925067234184e-04
3.810000000000000000e+02,3.491849957324389648e+10,2.216334292005527878e+10,1.187118726364566612e-05,1.213853678494469790e-05,2.216610269989427451e-04
3.820000000000000000e+02,3.510204532856208038e+10,2.227984888732662201e+10,8.960824278037016200e-06,1.085255710264743101e-05,2.285476358881988190e-04
3.830000000000000000e+02,3.528606446403109741e+10,2.239665786197591019e+10,1.082154846876459686e-05,1.410991534689376437e-05,2.370128890739620076e-04
3.840000000000000000e+02,3.547057258330238342e+10,2.251377234359189606e+10,8.915620286154002372e-06,8.875640458594347137e-06,2.305906159718595916e-04
3.850000000000000000e+02,3.565555505620072174e+10,2.263119385842650223e+10,1.108598937515914429e-05,1.090767006983739407e-05,2.224867910473049548e-04
3.860000000000000000e+02,3.584101642573625183e+10,2.274892182247465515e+10,1.445929450483163237e-05,1.328636720432374574e-05,2.314570434037710456e-04
3.870000000000000000e+02,3.602696139747633362e+10,2.286695001448492432e+10,9.451105868807374577e-06,1.605474699972742059e-05,2.149018760704279885e-04
3.880000000000000000e+02,3.621338845169815063e+10,2.298528809723781586e+10,9.716041593055280146e-06,1.413604936073564744e-05,2.228237374616304223e-04
3.890000000000000000e+02,3.640029263045677948e+10,2.310392466764244080e+10,1.525374287170144783e-05,1.354503124739725450e-05,2.219829762242220283e-04
3.900000000000000000e+02,3.658767997311094666e+10,2.322286672963217926e+10,1.395721051522524903e-05,1.026501022682868580e-05,2.210113181342343580e-04
3.910000000000000000e+02,3.677555006949055481e+10,2.334212181641252136e+10,1.569438743076467802e-05,1.034375353625716087e-05,2.205126831390513686e-04
3.920000000000000000e+02,3.696390408959367371e+10,2.346168005715347290e+10,7.738605339868698252e-06,1.122668594744080650e-05,2.070953104607031747e-04
3.930000000000000000e+02,3.715273648862962341e+10,2.358154392136872101e+10,1.036966916057036059e-05,1.048373128009760791e-05,2.205018464558339275e-04
3.940000000000000000e+02,3.734204679584795380e+10,2.370170939084936142e+10,9.456073966518374618e-06,9.177971243334859253e-06,2.255293412105618955e-04
3.950000000000000000e+02,3.753184052803450012e+10,2.382218034357913208e+10,1.019080279751616303e-05,1.282715198647199628e-05,2.140165407615857163e-04
3.960000000000000000e+02,3.772211580008293915e+10,2.394295742993037415e+10,1.538505003928491988e-05,1.540669364008540043e-05,2.110354619481169536e-04
3.970000000000000000e+02,3.791288302277630615e+10,2.406404210448291016e+10,6.237575445267040664e-06,1.296342226364544103e-05,2.200362582214232532e-04
3.980000000000000000e+02,3.810413029312741089e+10,2.418543040809556580e+10,1.236100544221852005e-05,1.298176124375771678e-05,2.207808222887130967e-04
3.990000000000000000e+02,3.829585327766580200e+10,2.430712327386535263e+10,6.977612660996612703e-06,1.007777886352645424e-05,2.165225799504177928e-04
4.000000000000000000e+02,3.848805749062699890e+10,2.442912092562778091e+10,1.396156865451914086e-05,1.032409397139222307e-05,2.116758497267001715e-04
4.010000000000000000e+02,3.868074189706745911e+10,2.455142655445420837e+10,1.411545468921193702e-05,1.282213656728092843e-05,2.120708560896522599e-04
4.020000000000000000e+02,3.887390978301185608e+10,2.467403340034078979e+10,1.780916094473727895e-05,1.229772023580988360e-05,2.177501381780411194e-04
4.030000000000000000e+02,3.906756363153628540e+10,2.479695349171933746e+10,1.007373302430725204e-05,1.006621917676309153e-05,1.963076586627421349e-04
4.040000000000000000e+02,3.926169059082518768e+10,2.492017986487423706e+10,1.369838254994260041e-05,8.634757886816224470e-06,1.873298835700643039e-04
4.050000000000000000e+02,3.945629506418519592e+10,2.504370592757107544e+10,9.327289501981361752e-06,1.205218628119730795e-05,2.005034795616866816e-04
4.060000000000000000e+02,3.965139140833679199e+10,2.516753409748506927e+10,1.660896647404097592e-05,1.058940774079086822e-05,2.003809101264186765e-04
4.070000000000000000e+02,3.984696476624916077e+10,2.529167106457555389e+10,1.236588418906947595e-05,1.520589496650792682e-05,1.900999204096365247e-04
4.080000000000000000e+02,4.004301919838442230e+10,2.541610839419416046e+10,9.273490209071866275e-06,9.988168527819141218e-06,1.895144408505800016e-04
4.090000000000000000e+02,4.023955533769473267e+10,2.554085355245096588e+10,9.767459059562000334e-06,9.318032560989841784e-06,1.844939332948936084e-04
4.100000000000000000e+02,4.043657317906362915e+10,2.566591067896153259e+10,1.022073259815403645e-05,1.230706346833088105e-05,1.920999709038584413e-04
4.110000000000000000e+02,4.063406685348962402e+10,2.579126577128842926e+10,1.428642064915663923e-05,1.179305241338912680e-05,1.951745426090889524e-04
4.120000000000000000e+02,4.083205024580763245e+10,2.591693010744844055e+10,1.191101678377215478e-05,7.456464266919482498e-06,1.958654391708281040e-04
4.130000000000000000e+02,4.103050175017747498e+10,2.604290478397033691e+10,1.090805741366107640e-05,1.086176610143319010e-05,1.972371726642885292e-04
4.140000000000000000e+02,4.122943639317256165e+10,2.616917600890971756e+10,1.064349750434789854e-05,1.402155871454979774e-05,1.907920198956913893e-04
4.150000000000000000e+02,4.142886263205891418e+10,2.629575832108170319e+10,9.492014880430055257e-06,5.010555369944214021e-06,1.839297178923837706e-04
4.160000000000000000e+02,4.162875697466648102e+10,2.642265012308164978e+10,6.463635434106329569e-06,1.217230661909596279e-05,1.915793718835212545e-04
4.170000000000000000e+02,4.182914456524363708e+10,2.654984697030469894e+10,1.630980266076331731e-05,1.158135034384777384e-05,1.891294658893372116e-04
4.180000000000000000e+02,4.203000645471989441e+10,2.667734647712520599e+10,1.515590470313465943e-05,8.874093433974827860e-06,1.937724092381243324e-04
4.190000000000000000e+02,4.223134950711450195e+10,2.680515170820216751e+10,1.147059962280927436e-05,7.570382674515485633e-06,1.869734329741357115e-04
4.200000000000000000e+02,4.243317031943301392e+10,2.693326108396504974e+10,9.691170332781773311e-06,1.009863793954846045e-05,1.792814249730323439e-04
4.210000000000000000e+02,4.263547749816363525e+10,2.706167441316347885e+10,1.470290604566049097e-05,1.154134625169778161e-05,1.834607119974851486e-04
4.220000000000000000e+02,4.283826447170693970e+10,2.719039791728183365e+10,1.269607632969904643e-05,1.300517097369002784e-05,1.766871540654912920e-04
4.230000000000000000e+02,4.304153314638877869e+10,2.731942091962866211e+10,1.015809051352345449e-05,1.190114602911407360e-05,1.768661564136575493e-04
4.240000000000000000e+02,4.324528126914025879e+10,2.744875320872011185e+10,8.478334560413358645e-06,9.977414055839517459e-06,1.880147385517894065e-04
4.250000000000000000e+02,4.344951203651019287e+10,2.757837975790218353e+10,1.278810258920071163e-05,1.186322319002286463e-05,1.784663182431422968e-04
4.260000000000000000e+02,4.365421843698669434e+10,2.770831508322108078e+10,7.167476137603934205e-06,8.182756123575884999e-06,1.779676237916305581e-04
4.270000000000000000e+02,4.385941666873254395e+10,2.783856085195428467e+10,1.618108710688126450e-05,9.012672207986405226e-06,1.813660459605292985e-04
4.280000000000000000e+02,4.406509460443891907e+10,2.796910538275061798e+10,1.253931734601643200e-05,1.358734587031396046e-05,1.762643078629944071e-04
4.290000000000000000e+02,4.427125280312117004e+10,2.809996595415992355e+10,1.000271967188659517e-05,8.263736605340632480e-06,1.830680364851566821e-04
4.300000000000000000e+02,4.447789447620930481e+10,2.823113400090415955e+10,1.426693043682369932e-05,8.973232313191914500e-06,1.838143157496530122e-04
4.310000000000000000e+02,4.468500260096979523e+10,2.836260273742547607e+10,1.069320048840971538e-05,7.908645643484035759e-06,1.808208882770889758e-04
4.320000000000000000e+02,4.489260675643131256e+10,2.849437778263392258e+10,1.737350023767181284e-05,1.366183389550634786e-05,1.846270967447161127e-04
4.330000000000000000e+02,4.510069158604769135e+10,2.862645676920276642e+10,1.042868059675239323e-05,9.329733221985492264e-06,1.895656057505634706e-04
4.340000000000000000e+02,4.530924957547700500e+10,2.875884717370863724e+10,1.146309377986209910e-05,1.582093042118426496e-05,1.826219424329034169e-04
4.350000000000000000e+02,4.551829123184607697e+10,2.889153583831175232e+10,1.112432086847192636e-05,1.173595446002373421e-05,1.735489236002196733e-04
4.360000000000000000e+02,4.572781585750601196e+10,2.902453089634017181e+10,1.260622401244582136e-05,9.651600832771833893e-06,1.844130077131023171e-04
4.370000000000000000e+02,4.593782454246797180e+10,2.915783850483100891e+10,1.011162358532935457e-05,1.301328884328878388e-05,1.956802591975836947e-04
4.380000000000000000e+02,4.614830970074632263e+10,2.929144706072551727e+10,1.175512258677624544e-05,9.701218400604005865e-06,1.765016548055386991e-04
4.390000000000000000e+02,4.635928165187704468e+10,2.942536478499859619e+10,1.013103010705229678e-05,7.880050057473830805e-06,1.767960264331680520e-04
4.400000000000000000e+02,4.657072918541919708e+10,2.955958333609639359e+10,9.002107679068060975e-06,9.117275449499473439e-06,1.782655053159665215e-04
4.410000000000000000e+02,4.678266093531236267e+10,2.969410699895489502e+10,1.299312780700390135e-05,1.020502912529863693e-05,1.710616365513395465e-04
4.420000000000000000e+02,4.699506869864960480e+10,2.982892978764632034e+10,1.362144051519909027e-05,8.451545569387874934e-06,1.539907207922519561e-04
4.430000000000000000e+02,4.720796192610363007e+10,2.996406703315056610e+10,8.581494508774767382e-06,1.164855359236938170e-05,1.705690273519078204e-04
4.440000000000000000e+02,4.742133036361757660e+10,3.009950329445895386e+10,1.309104789004589264e-05,1.313955545123590696e-05,1.539688698245500476e-04
4.450000000000000000e+02,4.763518495904290771e+10,3.023524534148930740e+10,1.106747997436929865e-05,8.295166725069691438e-06,1.561241175609406895e-04
4.460000000000000000e+02,4.784952249808403778e+10,3.037129730533221436e+10,8.885237378741805969e-06,1.673630772625056551e-05,1.575667633502142451e-04
4.470000000000000000e+02,4.806433162342245483e+10,3.050765094664913940e+10,1.724772837985444340e-05,1.506263553974207525e-05,1.592367808223027481e-04
4.480000000000000000e+02,4.827963055634634399e+10,3.064431824903199387e+10,9.404077517816133991e-06,9.355399808952391538e-06,1.566506132487655023e-04
4.490000000000000000e+02,4.849540360962017822e+10,3.078128231635311890e+10,1.203596836973908069e-05,1.589597363582662126e-05,1.618218384840108826e-04
4.500000000000000000e+02,4.871165796359629059e+10,3.091854981896598816e+10,1.641591419021537490e-05,1.219258129958600279e-05,1.536583794519152946e-04
4.510000000000000000e+02,4.892840007758860779e+10,3.105612846699739838e+10,1.359414106494316599e-05,8.492804194681902175e-06,1.614512919773103405e-04
4.520000000000000000e+02,4.914561842998773193e+10,3.119401398966482162e+10,1.334597049917896072e-05,1.341215577410626025e-05,1.619242615513716288e-04
4.530000000000000000e+02,4.936332542496187592e+10,3.133219726507736206e+10,1.213944357802976270e-05,8.217006089661360591e-06,1.571832982778520460e-04
4.540000000000000000e+02,4.958151018666190338e+10,3.147068977550675201e+10,1.367505166993687737e-05,8.978535248949093273e-06,1.533914425637661338e-04
4.550000000000000000e+02,4.980018404499085999e+10,3.160948017406401825e+10,1.357822635095207175e-05,1.237839419243602634e-05,1.681270414108926303e-04
4.560000000000000000e+02,5.001933452487054443e+10,3.174857959255936813e+10,8.798669991150198655e-06,1.132856411223404081e-05,1.644547627086545560e-04
4.570000000000000000e+02,5.023895129946983337e+10,3.188798998456523895e+10,1.052433636872240896e-05,1.186285344312310031e-05,1.602399717860469863e-04
4.580000000000000000e+02,5.045906004248040771e+10,3.202770324491057587e+10,1.265026321972673173e-05,1.006214027043927928e-05,1.626458810074504768e-04
4.590000000000000000e+02,5.067964607706124878e+10,3.216771821787623596e+10,1.558741458917989320e-05,7.614019968738006128e-06,1.737747301258085741e-04
4.600000000000000000e+02,5.090071005692929077e+10,3.230804847625049591e+10,1.595324880865334194e-05,1.114028353865759158e-05,1.632873182035865511e-04
4.610000000000000000e+02,5.112225929612132263e+10,3.244867893403567505e+10,1.425802004972887005e-05,1.011317661336885720e-05,1.560618088010112814e-04
4.620000000000000000e+02,5.134428581036128235e+10,3.258961128155875397e+10,1.905167181859290793e-05,8.234062060408220418e-06,1.664057553095732445e-04
4.630000000000000000e+02,5.156680025628706360e+10,3.273085450260478973e+10,1.390273058898827685e-05,1.205434485307410597e-05,1.521952084920785708e-04
4.640000000000000000e+02,5.178979486845857239e+10,3.287240455840054321e+10,1.098788593267840952e-05,1.013807048710901881e-05,1.596648866172278858e-04
4.650000000000000000e+02,5.201326992689965820e+10,3.301425571520551300e+10,1.303342307323873683e-05,1.276303145592017074e-05,1.672352834852786074e-04
4.660000000000000000e+02,5.223722434318600464e+10,3.315640586287961578e+10,1.213177186243363792e-05,9.439907181607587461e-06,1.613880715279902844e-04
4.670000000000000000e+02,5.246166311674554443e+10,3.329887006832891083e+10,1.164510962448073172e-05,1.504638262028734630e-05,1.669143293342445489e-04
4.680000000000000000e+02,5.268658463680919647e+10,3.344163844158153915e+10,9.113129486815196856e-06,5.462431936442690983e-06,1.698754029904048224e-04
4.690000000000000000e+02,5.291198463042912292e+10,3.358470334608389664e+10,1.206229506167666443e-05,7.489178871167290197e-06,1.722630454140672285e-04
4.700000000000000000e+02,5.313786413879909515e+10,3.372807182198797989e+10,1.422103394721485614e-05,1.026576444351778861e-05,1.695162879150613477e-04
4.710000000000000000e+02,5.336422364886624146e+10,3.387176029184834290e+10,8.725270250864447519e-06,8.757776180035037328e-06,1.675378858808640459e-04
4.720000000000000000e+02,5.359106565241847229e+10,3.401575004714480591e+10,9.272075860655704105e-06,9.413278073910902322e-06,1.698883063847578256e-04
4.730000000000000000e+02,5.381838666195802307e+10,3.416004528805288315e+10,1.174939655457230003e-05,1.239932477825611556e-05,1.695771185361572009e-04
4.740000000000000000e+02,5.404619494265957642e+10,3.430464603023571777e+10,1.487171866476622029e-05,9.117804703029364077e-06,1.695394968443952877e-04
4.750000000000000000e+02,5.427447769799649048e+10,3.444954930513439941e+10,1.075649380088972151e-05,9.027103390790713888e-06,1.768661676089244850e-04
4.760000000000000000e+02,5.450323960769458771e+10,3.459477104331040955e+10,1.300129095660462752e-05,9.816109435623054935e-06,1.851574641227315965e-04
4.770000000000000000e+02,5.473248286281861877e+10,3.474028883071204376e+10,9.219279664240964678e-06,1.570642536818933621e-05,1.662736238479123330e-04
4.780000000000000000e+02,5.496221459472777557e+10,3.488609962824594116e+10,1.065461397686817691e-05,1.651054709361776673e-05,1.651081942628529475e-04
4.790000000000000000e+02,5.519242447449314880e+10,3.503222977455451965e+10,1.613282258505766009e-05,1.475389916982816629e-05,1.830627676925322689e-04
4.800000000000000000e+02,5.542311935466050720e+10,3.517866108854196167e+10,1.254550459239833771e-05,9.745256143833813667e-06,1.713224439457983195e-04
4.810000000000000000e+02,5.565429052342443848e+10,3.532539497597248077e+10,1.397074003972598177e-05,1.487353658380374810e-05,1.679055087576708516e-04
4.820000000000000000e+02,5.588594134057408142e+10,3.547244441558194733e+10,7.210839656934808772e-06,1.058693036348756777e-05,1.663403899552218235e-04
4.830000000000000000e+02,5.611807825577994537e+10,3.561978804503334045e+10,1.323900999294913561e-05,7.805761772283759115e-06,1.810055430023771450e-04
4.840000000000000000e+02,5.635069708000579834e+10,3.576743949049250793e+10,1.236914743074635226e-05,1.551998512416830067e-05,1.792028390776856384e-04
4.850000000000000000e+02,5.658379360442549133e+10,3.591539976896291351e+10,1.051824402220624677e-05,1.325849791178335124e-05,1.849459401551678539e-04
4.860000000000000000e+02,5.681737182920616913e+10,3.606366546604055786e+10,1.044072745270963054e-05,9.841915929786893003e-06,1.820304226630709010e-04
4.870000000000000000e+02,5.705142258061040497e+10,3.621224004488416290e+10,1.098483927020055262e-05,8.795539541361918623e-06,1.760424366580304323e-04
4.880000000000000000e+02,5.728596168107475281e+10,3.636111343323195648e+10,9.635700602084185107e-06,1.267858365572305246e-05,1.749942190348852122e-04
4.890000000000000000e+02,5.752098249398745728e+10,3.651029488639971924e+10,1.539685783069622005e-05,1.387998983215510407e-05,1.758118637338323964e-04
4.900000000000000000e+02,5.775649365932965088e+10,3.665978111726600647e+10,1.335994937678997019e-05,1.185222817423614572e-05,1.795607874478521993e-04
4.910000000000000000e+02,5.799246867609535980e+10,3.680957445355919647e+10,1.046932427717361946e-05,1.017639515488166779e-05,1.826994028339967713e-04
4.920000000000000000e+02,5.822893136494279480e+10,3.695967640802172852e+10,1.058124762320922230e-05,1.052611948937354214e-05,1.735741979281835157e-04
4.930000000000000000e+02,5.846588030582912445e+10,3.711007234812218475e+10,9.774884948132722684e-06,7.676701966774501784e-06,1.788098163747475766e-04
4.940000000000000000e+02,5.870330851461312103e+10,3.726077696505352783e+10,1.849490887784188686e-05,1.486658869709334141e-05,1.681327154844369787e-04
4.950000000000000000e+02,5.894122787879660034e+10,3.741178917079169464e+10,1.198732972718108414e-05,8.693908060686261763e-06,1.786233198284303825e-04
4.960000000000000000e+02,5.917962247148609161e+10,3.756310861903610229e+10,9.535119356085530740e-06,1.224492690632406067e-05,1.756156485862581107e-04
4.970000000000000000e+02,5.941849469012989807e+10,3.771472908185127258e+10,1.485125949662879918e-05,1.116115371624371022e-05,1.796831375393548313e-04
4.980000000000000000e+02,5.965784139758343506e+10,3.786665763385684204e+10,1.072214982578145737e-05,1.334582252199290053e-05,1.805370121109595161e-04
4.990000000000000000e+02,5.989766849041819000e+10,3.801889474010997009e+10,1.287610655709148233e-05,1.277396720644752293e-05,1.818107564799387177e-04
5.000000000000000000e+02,6.013798646793983459e+10,3.817143552075730133e+10,1.075100620695490505e-05,1.570520849902834470e-05,1.843506307872555539e-04
5.010000000000000000e+02,6.037877560234619141e+10,3.832428259818397522e+10,1.301623819827124606e-05,9.920560022469437911e-06,1.817059450215374738e-04
5.020000000000000000e+02,6.062005247966937256e+10,3.847744302128181458e+10,8.618873903909474166e-06,1.516024931280668397e-05,1.865214212457555476e-04
5.030000000000000000e+02,6.086180057776428223e+10,3.863090964929118347e+10,1.265191303057022765e-05,1.214904736790423101e-05,1.968548628762389896e-04
5.040000000000000000e+02,6.110404306683712006e+10,3.878466735659865570e+10,1.195669963049983409e-05,7.540706007724828908e-06,1.882280524805324262e-04
5.050000000000000000e+02,6.134676882932472229e+10,3.893873522045587921e+10,1.236938641491214241e-05,1.159571891939936705e-05,1.935616510170268256e-04
5.060000000000000000e+02,6.158997645817870331e+10,3.909311704230949402e+10,9.901653701738233337e-06,1.189535006929087757e-05,2.013024307532251811e-04
5.070000000000000000e+02,6.183367248443301392e+10,3.924779499378512573e+10,1.141727678100057375e-05,1.524460377155811841e-05,1.999958723444272835e-04
5.080000000000000000e+02,6.207784210449671936e+10,3.940277389267321777e+10,1.012853396675783557e-05,9.215289192288089737e-06,2.052725607594174662e-04
5.090000000000000000e+02,6.232247441335826874e+10,3.955806281013473511e+10,1.388486797393451155e-05,9.117127482749509682e-06,2.120996696973742601e-04
5.100000000000000000e+02,6.256759553483557129e+10,3.971365725461645508e+10,6.576068260488732165e-06,1.008900022880787617e-05,2.048903531639556519e-04
5.110000000000000000e+02,6.281320271661534119e+10,3.986955873731471252e+10,9.564479018342453287e-06,2.068015029210723554e-05,1.997696052034036995e-04
5.120000000000000000e+02,6.305930136574008179e+10,4.002576728109853363e+10,1.246470978000235874e-05,1.378061399415209110e-05,1.942747023674362694e-04
5.130000000000000000e+02,6.330587601133137512e+10,4.018228080128291321e+10,1.054696647773134544e-05,1.567673143254566526e-05,1.848792540009025487e-04
5.140000000000000000e+02,6.355292774368608856e+10,4.033909551379267883e+10,1.358784137694968308e-05,1.186359488203336809e-05,1.786898089659594291e-04
5.150000000000000000e+02,6.380045712538951874e+10,4.049621461905886841e+10,9.715289244982550088e-06,1.177017564801818850e-05,1.771970931618849221e-04
5.160000000000000000e+02,6.404845859287120056e+10,4.065365033295809174e+10,9.659744804046965783e-06,8.848461708121924119e-06,1.819095658733838050e-04
5.170000000000000000e+02,6.429695664300576782e+10,4.081138676074143982e+10,8.798118711572655570e-06,1.015875177579061983e-05,1.970209976841497124e-04
5.180000000000000000e+02,6.454593499733510590e+10,4.096943113224472046e+10,1.498779102526714979e-05,8.307953592856520686e-06,1.820084529476906354e-04
5.190000000000000000e+02,6.479537322153225708e+10,4.112776614201727295e+10,6.533598500779724816e-06,1.364828118410876642e-05,1.756813715740879189e-04
5.200000000000000000e+02,6.504531116502494812e+10,4.128641890113455200e+10,1.157577202282045192e-05,9.419075543526389538e-06,1.817521233433705419e-04
5.210000000000000000e+02,6.529572347458248901e+10,4.144536430958100128e+10,1.327426115538266060e-05,1.221699044506863174e-05,1.946650013142647850e-04
5.220000000000000000e+02,6.554662395703857422e+10,4.160462601068173218e+10,1.598440880035134626e-05,8.596697144480636155e-06,1.785644686908005596e-04
5.230000000000000000e+02,6.579800572369794464e+10,4.176419204302945709e+10,8.085097751520109455e-06,1.133421780552534841e-05,1.833945433439287953e-04
5.240000000000000000e+02,6.604986542566994476e+10,4.192405802072382355e+10,9.965644742981893955e-06,9.765574385034447857e-06,1.816442900731685128e-04
5.250000000000000000e+02,6.630220788517742920e+10,4.208423148539194489e+10,1.023509228070818011e-05,1.275352996932266336e-05,1.825072563572671669e-04
5.260000000000000000e+02,6.655503495413600159e+10,4.224471494184596252e+10,1.315307495319828490e-05,9.560094487048864664e-06,1.806454364109422173e-04
5.270000000000000000e+02,6.680834511558043671e+10,4.240550021794382477e+10,9.320702769488597994e-06,1.363827876532663907e-05,1.863436697507880879e-04
5.280000000000000000e+02,6.706213330223289490e+10,4.256659729793753052e+10,8.916827084815004412e-06,8.003157933478277641e-06,1.850112275557647123e-04
5.290000000000000000e+02,6.731640853193078613e+10,4.272799489884204102e+10,1.620855535944265569e-05,1.363044851576677985e-05,1.761152339306848447e-04
5.300000000000000000e+02,6.757115841635021210e+10,4.288969851409028625e+10,9.831979645769095555e-06,1.265855244070301922e-05,1.802082226465273607e-04
5.310000000000000000e+02,6.782638306238970947e+10,4.305170332639158630e+10,9.624415130637942184e-06,1.680357387812136949e-05,1.684904692346167465e-04
5.320000000000000000e+02,6.808209038085546875e+10,4.321402233139942932e+10,9.465531537022897624e-06,1.240065399843448546e-05,1.725781470057752287e-04
5.330000000000000000e+02,6.833827751145094299e+10,4.337663856550426483e+10,1.090775942425015188e-05,1.626677438859580604e-05,1.745859608027755527e-04
5.340000000000000000e+02,6.859495558336772919e+10,4.353956560356210327e+10,1.435849826547652697e-05,9.036087175062768040e-06,1.714702518460509140e-04
5.350000000000000000e+02,6.885211035494537354e+10,4.370279712034622955e+10,1.538759672115030952e-05,1.200104449994299216e-05,1.697455016539395345e-04
5.360000000000000000e+02,6.910975308392483521e+10,4.386633342753755188e+10,1.395892889521910263e-05,1.183517556180291308e-05,1.763012416514664338e-04
5.370000000000000000e+02,6.936786955048104858e+10,4.403016850692137909e+10,1.118835371849424831e-05,1.094009277868845942e-05,1.949752355338008059e-04
5.380000000000000000e+02,6.962646387637173462e+10,4.419431006429704285e+10,8.527684347225950034e-06,1.188419455000477853e-05,1.826591395061027967e-04
5.390000000000000000e+02,6.988555057645768738e+10,4.435876384312229156e+10,1.318159053254053248e-05,9.829540809414005764e-06,1.917928219478115537e-04
5.400000000000000000e+02,7.014511928884327698e+10,4.452352633972667694e+10,6.929307588499078463e-06,1.065577985837062869e-05,1.953649989232530970e-04
5.410000000000000000e+02,7.040515968096305847e+10,4.468858898915679932e+10,7.970843116544834572e-06,1.092474927444353483e-05,1.756847472432765400e-04
5.420000000000000000e+02,7.066568382011968994e+10,4.485395203313473511e+10,1.639869586378406296e-05,1.472246274347721595e-05,1.742348302987695163e-04
5.430000000000000000e+02,7.092668884493020630e+10,4.501962009739093018e+10,1.604727870663236189e-05,1.287713949882363096e-05,1.757919527080042954e-04
5.440000000000000000e+02,7.118817198302455139e+10,4.518560185467065430e+10,6.525930909329069607e-06,1.503632718324876549e-05,1.814834137352505650e-04
5.450000000000000000e+02,7.145013568967730713e+10,4.535187216495444489e+10,9.632506172030375069e-06,9.978960226919575405e-06,1.801461084414146541e-04
5.460000000000000000e+02,7.171258990132373047e+10,4.551845401395472717e+10,8.959679144160404007e-06,8.047049631643155010e-06,1.850030119753265367e-04
5.470000000000000000e+02,7.197551159867483521e+10,4.568534974825331116e+10,1.060246460737879204e-05,1.155145989906181114e-05,1.721536985280769372e-04
5.480000000000000000e+02,7.223891782628829956e+10,4.585255224266790771e+10,1.281201681180288432e-05,1.164397938580030711e-05,1.650452609762709244e-04
5.490000000000000000e+02,7.250280479647166443e+10,4.602005767409507751e+10,1.303290126641876157e-05,9.927378100682560103e-06,1.692933543132602026e-04
5.500000000000000000e+02,7.276717527931095886e+10,4.618787089477510071e+10,8.309900240921486159e-06,9.113884769984537115e-06,1.827775128417918893e-04
5.510000000000000000e+02,7.303203072380746460e+10,4.635598215356483459e+10,1.480420823518624474e-05,1.036511829777264637e-05,1.797950249360358299e-04
5.520000000000000000e+02,7.329736663434800720e+10,4.652439984827607727e+10,7.419157332044790110e-06,1.596384084312507667e-05,1.774670456814453345e-04
5.530000000000000000e+02,7.356318819681964111e+10,4.669313334285845184e+10,9.818053273824567384e-06,1.781317242199875750e-05,1.799674761293612590e-04
5.540000000000000000e+02,7.382949140123805237e+10,4.686216521012550354e+10,8.332392883669825778e-06,1.044693500140692066e-05,1.769570828259459105e-04
5.550000000000000000e+02,7.409627248173220825e+10,4.703150117583403015e+10,1.229859643703257177e-05,1.544364124572705776e-05,1.762665540775421036e-04
5.560000000000000000e+02,7.436352501079869080e+10,4.720114760471755981e+10,8.871137078481083904e-06,8.146932076402713108e-06,1.770986388840434245e-04
5.570000000000000000e+02,7.463125623090464783e+10,4.737109406192514801e+10,8.016068033245282720e-06,1.809735420843505693e-05,1.766337615752844314e-04
5.580000000000000000e+02,7.489946963897785950e+10,4.754135076539132690e+10,1.097445722919587752e-05,1.618462742669635190e-05,1.758285812875071130e-04
5.590000000000000000e+02,7.516816257932872009e+10,4.771190587451068878e+10,7.297260952277007107e-06,1.423369091024806465e-05,1.792612159325912558e-04
5.600000000000000000e+02,7.543735904018782043e+10,4.788277386229554749e+10,1.219412843134204394e-05,1.213751150674902135e-05,1.842018605219264415e-04
5.610000000000000000e+02,7.570702567201487732e+10,4.805394831352593231e+10,5.722741295177691256e-06,1.757579309069612350e-05,1.772611610653118674e-04
5.620000000000000000e+02,7.597716973395637512e+10,4.822542459148439026e+10,1.044893434087867945e-05,1.051525544004672241e-05,1.884104402094521902e-04
5.630000000000000000e+02,7.624780408003848267e+10,4.839720524818326569e+10,7.888196355332333098e-06,1.465282060586492463e-05,1.812064039680150174e-04
5.640000000000000000e+02,7.651890803907171631e+10,4.856929648548179626e+10,9.096962770072103410e-06,1.411768826775627872e-05,1.793456452159336578e-04
5.650000000000000000e+02,7.679050269032765198e+10,4.874168788687250519e+10,1.253212057761299292e-05,1.123053106111271404e-05,1.864110924609807540e-04
5.660000000000000000e+02,7.706257206025651550e+10,4.891438592378159332e+10,9.058004442952238833e-06,8.529251885214250706e-06,1.790855579348882287e-04
5.670000000000000000e+02,7.733511447355377197e+10,4.908739319709974670e+10,1.603748383927072751e-05,1.144184901502587337e-05,1.814619673881079365e-04
5.680000000000000000e+02,7.760813982681802368e+10,4.926070018656236267e+10,1.418390300422789352e-05,1.517117256288891269e-05,1.878797211726235261e-04
5.690000000000000000e+02,7.788165171733126831e+10,4.943430690037600708e+10,1.472485049802685353e-05,1.118343123140963513e-05,1.882568947086937783e-04
5.700000000000000000e+02,7.815565019334396362e+10,4.960823138609212494e+10,1.408519212109382579e-05,9.416728728006695803e-06,1.965053107406689037e-04
5.710000000000000000e+02,7.843012826242745972e+10,4.978246047687808228e+10,1.048901077160824258e-05,1.193269337074198688e-05,1.890910696270564628e-04
5.720000000000000000e+02,7.870509083089349365e+10,4.995698477448646545e+10,1.428018894833460450e-05,1.009369993376640906e-05,1.960894790382639030e-04
5.730000000000000000e+02,7.898053337733749390e+10,5.013182491624064636e+10,1.179983410470875071e-05,1.192797987603633203e-05,1.931486650988967213e-04
5.740000000000000000e+02,7.925646618770697021e+10,5.030697156889892578e+10,1.596760030642130346e-05,1.060278787512469734e-05,1.908203900857774471e-04
5.750000000000000000e+02,7.953285752796035767e+10,5.048240840542842102e+10,9.949933993724791037e-06,1.078944923171842873e-05,1.954340082429562031e-04
5.760000000000000000e+02,7.980974418037493896e+10,5.065815411423730469e+10,1.284705497794913498e-05,1.132112072677049497e-05,1.960813437228425826e-04
5.770000000000000000e+02,8.008710581372476196e+10,5.083421054846044922e+10,1.365745621706437873e-05,1.043844049608555480e-05,2.075922064113111531e-04
5.780000000000000000e+02,8.036494602464767456e+10,5.101055563654109192e+10,1.094927231493070252e-05,1.793824136042676543e-05,1.896215612127161165e-04
5.790000000000000000e+02,8.064326672756668091e+10,5.118721826844680786e+10,8.857584130161910707e-06,1.295704477066728089e-05,1.916878065744143100e-04
5.800000000000000000e+02,8.092207685509411621e+10,5.136419519863751221e+10,1.122097928674126166e-05,1.050633930355093781e-05,1.931763852167645013e-04
5.810000000000000000e+02,8.120136666121093750e+10,5.154146801447567749e+10,6.593152641176658335e-06,9.983798801349585972e-06,1.973093123418534489e-04
5.820000000000000000e+02,8.148113552179537964e+10,5.171904610947789001e+10,9.926508698021585531e-06,1.839688600357991533e-05,2.013429092011520538e-04
5.830000000000000000e+02,8.176137540393914795e+10,5.189693465287725830e+10,1.130334473264937856e-05,1.152205423438079634e-05,2.045931741410100813e-04
5.840000000000000000e+02,8.204210667846508789e+10,5.207513469034234619e+10,9.963050194961020622e-06,7.176411899623147406e-06,2.103876774558477436e-04
5.850000000000000000e+02,8.232331345545870972e+10,5.225363369251548767e+10,1.443949199964045249e-05,9.842402800774863181e-06,2.151815654999333915e-04
5.860000000000000000e+02,8.260499885808932495e+10,5.243242922342083740e+10,1.933369549733665593e-05,9.132772088915608322e-06,2.095139532585221787e-04
5.870000000000000000e+02,8.288717593209774780e+10,5.261153769295390320e+10,2.088929025467756162e-05,8.754131336607962055e-06,2.177259056916902580e-04
5.880000000000000000e+02,8.316982048046253967e+10,5.279094411496258545e+10,1.452486798669827550e-05,1.266462454452277342e-05,2.018623974573419133e-04
5.890000000000000000e+02,8.345294261990193176e+10,5.297066894194549561e+10,1.049380394346766110e-05,9.537874106513299921e-06,2.127581925374100180e-04
5.900000000000000000e+02,8.373656032668482971e+10,5.315069306186731720e+10,1.563010490779337403e-05,1.256163245988428656e-05,2.085510203548857078e-04
5.910000000000000000e+02,8.402065804664657593e+10,5.333102978029963684e+10,9.181289163384676044e-06,6.972137407634804163e-06,2.127192743297534605e-04
5.920000000000000000e+02,8.430524426411749268e+10,5.351167566201449585e+10,1.672747664516194277e-05,1.535671053953802101e-05,2.066098042200481544e-04
5.930000000000000000e+02,8.459030549207252502e+10,5.369262247061740875e+10,9.015283011559738213e-06,6.802381730341977573e-06,2.101457675615092668e-04
5.940000000000000000e+02,8.487584788476232910e+10,5.387386257984277344e+10,1.118751216777624791e-05,9.154357232254994869e-06,2.087071253374928048e-04
5.950000000000000000e+02,8.516185711056225586e+10,5.405540669982150269e+10,1.413071587730296841e-05,1.264715984650166547e-05,1.995609442138057688e-04
5.960000000000000000e+02,8.544835356175990295e+10,5.423726963890853119e+10,1.371724980492317059e-05,8.840540941079666482e-06,2.038635066990979183e-04
5.970000000000000000e+02,8.573533355784750366e+10,5.441943233072682190e+10,8.427372399921750912e-06,1.338309026888140352e-05,2.050153668694543185e-04
5.980000000000000000e+02,8.602279687099809265e+10,5.460190637252534485e+10,1.269989736796262036e-05,8.138211278208018484e-06,1.977979434237830958e-04
5.990000000000000000e+02,8.631074202745584106e+10,5.478467460007968140e+10,1.019763870491185997e-05,1.121077800758651932e-05,1.976787774431443268e-04
6.000000000000000000e+02,8.659916884511907959e+10,5.496775348617266846e+10,1.398469265168067466e-05,1.106235168890634668e-05,1.967334275577714564e-04
6.010000000000000000e+02,8.688808241581268311e+10,5.515113994461631775e+10,1.049205026204536040e-05,1.053023531794039513e-05,1.938208274515629270e-04
6.020000000000000000e+02,8.717746414499409485e+10,5.533483169187561798e+10,8.470145587136101994e-06,9.978338768146244320e-06,2.080988752901635763e-04
6.030000000000000000e+02,8.746733874150616455e+10,5.551881993266458130e+10,1.268156024103461732e-05,1.033773588354769402e-05,1.977916056272732703e-04
6.040000000000000000e+02,8.775769328900013733e+10,5.570312466624234772e+10,1.380737293077416439e-05,5.771500542484098162e-06,2.058340033314065565e-04
6.050000000000000000e+02,8.804854022556443787e+10,5.588774238527911377e+10,1.251503799037934073e-05,7.880200068810516711e-06,2.031617787322526070e-04
6.060000000000000000e+02,8.833984943385563660e+10,5.607265396572454071e+10,1.236087869327384681e-05,8.834088075504453741e-06,1.911081586527529907e-04
6.070000000000000000e+02,8.863164327413281250e+10,5.625787902436849976e+10,1.195527101627291700e-05,1.282093799226391440e-05,1.881021543810312835e-04
6.080000000000000000e+02,8.892391859993008423e+10,5.644340364468045044e+10,1.420538244234492709e-05,1.185236650080856435e-05,1.833595019017364436e-04
6.090000000000000000e+02,8.921666845215142822e+10,5.662923528088792419e+10,1.039104980826710545e-05,1.187201600616472064e-05,1.827952860569137528e-04
6.100000000000000000e+02,8.950990673022172546e+10,5.681537332777355957e+10,1.419027420868079928e-05,8.211125526735862934e-06,1.806012959794101036e-04
6.110000000000000000e+02,8.980362822195851135e+10,5.700181250711743164e+10,9.578100628959695939e-06,1.151711801672394841e-05,1.975685412428651588e-04
6.120000000000000000e+02,9.009782816161074829e+10,5.718855954770323181e+10,1.460868642655377414e-05,1.832981437566161276e-05,1.769029594219651003e-04
6.130000000000000000e+02,9.039249848151348877e+10,5.737560613488972473e+10,1.106412143025981010e-05,9.147026023503812553e-06,1.758567278535849709e-04
6.140000000000000000e+02,9.068766048687519836e+10,5.756296291783052826e+10,1.709585470821561870e-05,6.021160226410415817e-06,1.969624602661257384e-04
6.150000000000000000e+02,9.098331059808953857e+10,5.775062220498249054e+10,1.168822426433901995e-05,9.919006314418332693e-06,1.797528862041986031e-04
6.160000000000000000e+02,9.127944137571182251e+10,5.793859093102701569e+10,1.559728383782044148e-05,1.000776822601689986e-05,1.816419370442856618e-04
6.170000000000000000e+02,9.157603951109506226e+10,5.812685983283982086e+10,1.505745666374735947e-05,9.728338998926666648e-06,1.835126743154891216e-04
6.180000000000000000e+02,9.187311387892919922e+10,5.831544380585342407e+10,1.556128971758052870e-05,8.758139645403950624e-06,1.890516615240533937e-04
6.190000000000000000e+02,9.217068163856576538e+10,5.850432663025785828e+10,1.345793712004272891e-05,1.106022526797811878e-05,1.849013946275679388e-04
6.200000000000000000e+02,9.246873353205252075e+10,5.869352013481787109e+10,1.509608644290061363e-05,9.484658427982850526e-06,1.829267056681072035e-04
6.210000000000000000e+02,9.276725658123202515e+10,5.888301084515507507e+10,1.071258592344470628e-05,1.044128983018755008e-05,1.765022830972906576e-04
6.220000000000000000e+02,9.306627641028385925e+10,5.907281474693292236e+10,1.286695262014969643e-05,1.118541376987636227e-05,1.669439021722007865e-04
6.230000000000000000e+02,9.336577610816026306e+10,5.926292421966439819e+10,1.432507216414524720e-05,9.525442929314564822e-06,1.748845288039868606e-04
6.240000000000000000e+02,9.366575373289689636e+10,5.945332310473279572e+10,9.883323266235422011e-06,7.515850126593726088e-06,1.756814350916124923e-04
6.250000000000000000e+02,9.396619578041047668e+10,5.964403474371694946e+10,1.555593172442026884e-05,1.301947066856268265e-05,1.777718613716894325e-04
6.260000000000000000e+02,9.426713280912673950e+10,5.983505201269396210e+10,1.303949413322680329e-05,1.678870724985959129e-05,1.787951622429506671e-04
6.270000000000000000e+02,9.456854462571067810e+10,6.002638317678216553e+10,1.846040113639979552e-05,1.154188501684139112e-05,1.803548456551506973e-04
6.280000000000000000e+02,9.487044401981185913e+10,6.021802225708776093e+10,1.263093888625999028e-05,1.132727115837894871e-05,1.867679371372332753e-04
6.290000000000000000e+02,9.517282859046020508e+10,6.040995863116671753e+10,1.593246744058252062e-05,1.062880127944421105e-05,1.867129251510446508e-04
6.300000000000000000e+02,9.547569267054820251e+10,6.060220231943724060e+10,1.678632869817064943e-05,9.696914161305691948e-06,1.832949183401266779e-04
6.310000000000000000e+02,9.577901799668096924e+10,6.079474960728077698e+10,1.157304274601589356e-05,1.450707030181686008e-05,1.912399913612805591e-04
6.320000000000000000e+02,9.608283305781420898e+10,6.098760821428108978e+10,1.687104260272853651e-05,1.100541744980532144e-05,1.990185942960520649e-04
6.330000000000000000e+02,9.638712541791569519e+10,6.118077250788445282e+10,1.156916304412280994e-05,7.756558257576706694e-06,1.836422320412589571e-04
6.340000000000000000e+02,9.669191447371029663e+10,6.137424523807766724e+10,1.376605462932722901e-05,7.889550801221112408e-06,1.810118965894780274e-04
6.350000000000000000e+02,9.699718937173745728e+10,6.156800938231232452e+10,9.714221358536612172e-06,1.112246343226708234e-05,1.956803991816080668e-04
6.360000000000000000e+02,9.730293722968939209e+10,6.176209048820358276e+10,1.129507039332455776e-05,1.046594418174784380e-05,2.049930951388834188e-04
6.370000000000000000e+02,9.760916133621087646e+10,6.195646671112373352e+10,1.449546799248135898e-05,1.182715570302583785e-05,1.962813302406329896e-04
6.380000000000000000e+02,9.791586128058679199e+10,6.215114802535963440e+10,1.272597259860397401e-05,1.175367088612766509e-05,2.030139185312807015e-04
6.390000000000000000e+02,9.822304187153871155e+10,6.234613379681952667e+10,1.611846274918171673e-05,7.930757948582112249e-06,2.067402435635967706e-04
6.400000000000000000e+02,9.853071519314581299e+10,6.254142761862785339e+10,1.247198805842675284e-05,8.833229990568014500e-06,2.109214287328020632e-04
6.410000000000000000e+02,9.883887055604989624e+10,6.273702198537779236e+10,1.107552509893583448e-05,1.400206196455755503e-05,2.079840126976151282e-04
6.420000000000000000e+02,9.914751176960356140e+10,6.293292937653299713e+10,1.202609264616683049e-05,9.870529953048823302e-06,2.115295456642796168e-04
6.430000000000000000e+02,9.945661074851434326e+10,6.312914864429092407e+10,1.034584432335616810e-05,8.960154985970802954e-06,2.151399528658171079e-04
6.440000000000000000e+02,9.976621102588966370e+10,6.332565919265173340e+10,9.716732269127170696e-06,1.215623623029848943e-05,2.196463709125406893e-04
6.450000000000000000e+02,1.000762735350657349e+11,6.352249074541223145e+10,1.209691876236096419e-05,7.252777383670583333e-06,2.131819803441459271e-04
6.460000000000000000e+02,1.003868359050075378e+11,6.371962372766148376e+10,1.138032245628917138e-05,1.271703927774314735e-05,2.347559530783138726e-04
6.470000000000000000e+02,1.006978790720394440e+11,6.391704420098751831e+10,1.382954564865812586e-05,9.216084195573515103e-06,2.458686205535354219e-04
6.480000000000000000e+02,1.010093944227378387e+11,6.411478445087385559e+10,1.182541192024100241e-05,1.003899008500397372e-05,2.244478629624957478e-04
6.490000000000000000e+02,1.013213952556258850e+11,6.431282916787402344e+10,7.278286078160611794e-06,8.833576721878344529e-06,2.369019625328983025e-04
6.500000000000000000e+02,1.016338731269407654e+11,6.451118018991357422e+10,1.136939924639701616e-05,1.078221590378181105e-05,2.334494291569289004e-04
6.510000000000000000e+02,1.019468296263774414e+11,6.470983504018634033e+10,6.948765588932204196e-06,8.688815133606198060e-06,2.265792446689562922e-04
6.520000000000000000e+02,1.022602663892459412e+11,6.490879902809776306e+10,8.909110179144974495e-06,1.477819206230357452e-05,2.310106244831633404e-04
6.530000000000000000e+02,1.025741884951989136e+11,6.510807126490444183e+10,9.738763336430977802e-06,9.277113013017590504e-06,2.271199870058637771e-04
6.540000000000000000e+02,1.028885919594198608e+11,6.530764311896366882e+10,1.089193474301808351e-05,1.898150493606642897e-05,2.278138293735354480e-04
6.550000000000000000e+02,1.032034801916852112e+11,6.550751653548704529e+10,1.144856055745879786e-05,1.367159686793684159e-05,2.230757478063338795e-04
6.560000000000000000e+02,1.035188543241295166e+11,6.570770341301433563e+10,1.276872274647011807e-05,1.577092085403020150e-05,2.143049618954506741e-04
6.570000000000000000e+02,1.038347018710627747e+11,6.590819511034902954e+10,1.173298471168759960e-05,1.117815705986568986e-05,2.161499603893224375e-04
6.580000000000000000e+02,1.041510388968487244e+11,6.610899102964233398e+10,9.087409441499438856e-06,1.738824964525598205e-05,2.185944205418399733e-04
6.590000000000000000e+02,1.044678555620008850e+11,6.631009466528779602e+10,1.305541809093480055e-05,1.355673344849428474e-05,2.174805617797259671e-04
6.600000000000000000e+02,1.047851368147066040e+11,6.651149685546267700e+10,1.881684755467016856e-05,1.674148128927299695e-05,2.125491209654661873e-04
6.610000000000000000e+02,1.051029112606728516e+11,6.671320812271685791e+10,8.425296800118609042e-06,1.128315382936673217e-05,2.121376130684859973e-04
6.620000000000000000e+02,1.054211539966757660e+11,6.691523021279425812e+10,7.394406307370537945e-06,1.360303880260094189e-05,2.135135910777963275e-04
6.630000000000000000e+02,1.057398849735330811e+11,6.711755940862342834e+10,1.103358306075996609e-05,9.599070069366000268e-06,2.181236763691973835e-04
6.640000000000000000e+02,1.060591080257270813e+11,6.732018021230457306e+10,9.584939951956528148e-06,1.099281579020061628e-05,2.195792053298895041e-04
6.650000000000000000e+02,1.063787987601949158e+11,6.752311085527980042e+10,1.257347615069015490e-05,1.537700104337069718e-05,2.076191052500231393e-04
6.660000000000000000e+02,1.066989732088870850e+11,6.772634114580035400e+10,1.799869311891466594e-05,1.935298904787163821e-05,1.951489360632052694e-04
6.670000000000000000e+02,1.070196332097946472e+11,6.792987738842630005e+10,1.312300681133304892e-05,8.911268039923925244e-06,2.055177387806361722e-04
6.680000000000000000e+02,1.073407766932269135e+11,6.813372980728650665e+10,1.358008028884416518e-05,9.011765562672024998e-06,2.111722326973985986e-04
6.690000000000000000e+02,1.076623944577072601e+11,6.833788824778723145e+10,7.436405700778081496e-06,8.913830299994707218e-06,1.900838529972359581e-04
6.700000000000000000e+02,1.079844825714786377e+11,6.854234875834825134e+10,1.583666964311003511e-05,1.154716668860800155e-05,1.985778823612172062e-04
6.710000000000000000e+02,1.083070664372752075e+11,6.874711345468856812e+10,8.572639790482838862e-06,1.145116120071509869e-05,1.969507166957873423e-04
6.720000000000000000e+02,1.086301348199721832e+11,6.895217573553898621e+10,7.727414196412318859e-06,1.229668666424821311e-05,1.883376181177620623e-04
6.730000000000000000e+02,1.089536812208216553e+11,6.915756343768295288e+10,9.192181731454418525e-06,1.889102206487081048e-05,2.042062502238817245e-04
6.740000000000000000e+02,1.092776975100620728e+11,6.936323572087751770e+10,8.688199902184834400e-06,1.138746557172165552e-05,2.166213264682692596e-04
6.750000000000000000e+02,1.096021972713230591e+11,6.956922719591320801e+10,9.585632068542793149e-06,1.050337120966915450e-05,1.939378227564514390e-04
6.760000000000000000e+02,1.099271850365830231e+11,6.977552201215170288e+10,1.521545889282549524e-05,1.905468973018020762e-05,2.100197650048984954e-04
6.770000000000000000e+02,1.102526554897217712e+11,6.998212084428675842e+10,1.084981938759277398e-05,1.111281594057267341e-05,1.956589049513235423e-04
6.780000000000000000e+02,1.105786219553273926e+11,7.018901882845507812e+10,1.196370495393228595e-05,1.362923747105782182e-05,2.092440044433319102e-04
6.790000000000000000e+02,1.109050442254902802e+11,7.039623068795101929e+10,1.516660464428998267e-05,1.186845764367117084e-05,2.109525806189838093e-04
6.800000000000000000e+02,1.112319576614167938e+11,7.060374766778607178e+10,1.162252069852875991e-05,1.296120234750564038e-05,2.142496761073919842e-04
6.810000000000000000e+02,1.115593407598732605e+11,7.081156344892489624e+10,1.201737266354196976e-05,1.647684844530150627e-05,2.080269567232839734e-04
6.820000000000000000e+02,1.118872291709903564e+11,7.101968298112390137e+10,8.097282856778242888e-06,1.042237461568173984e-05,2.142472244375248636e-04
6.830000000000000000e+02,1.122155849568746643e+11,7.122812388677633667e+10,1.033158496888120226e-05,8.379818357218127289e-06,2.188331724364278585e-04
6.840000000000000000e+02,1.125444161020107117e+11,7.143685190647476196e+10,8.554762165213780634e-06,1.146342879232431500e-05,2.149029013748249284e-04
6.850000000000000000e+02,1.128737486792406769e+11,7.164589642776623535e+10,1.961163514174746325e-05,1.118072664751945666e-05,2.100118534502648515e-04
6.860000000000000000e+02,1.132035542003870544e+11,7.185524006865499878e+10,1.014782252972690202e-05,1.491266968878246502e-05,2.101443075723796738e-04
6.870000000000000000e+02,1.135338521299358215e+11,7.206488653627197266e+10,1.642113922328825026e-05,1.912174449436587764e-05,2.249068920875396671e-04
6.880000000000000000e+02,1.138646052868694763e+11,7.227484450741906738e+10,1.293004504643313624e-05,1.046949291072518662e-05,2.123243860243650971e-04
6.890000000000000000e+02,1.141958582915416870e+11,7.248510185119686890e+10,1.476431439262348988e-05,1.518069560435542087e-05,2.210081561437871045e-04
6.900000000000000000e+02,1.145275712861709747e+11,7.269566707562652588e+10,1.456097438690129309e-05,1.834320061955274639e-05,2.174646256662970956e-04
6.910000000000000000e+02,1.148597842955621948e+11,7.290653674801669312e+10,8.422637054472659202e-06,1.316032732012750728e-05,2.127518030542452365e-04
6.920000000000000000e+02,1.151924830954272156e+11,7.311771118205111694e+10,9.105725507496664761e-06,1.372133331878355733e-05,2.075552080649245568e-04
6.930000000000000000e+02,1.155256499875592041e+11,7.332919615400140381e+10,1.067093490803028288e-05,1.313634603272717527e-05,2.133193994792170756e-04
6.940000000000000000e+02,1.158592941875377350e+11,7.354099226848178101e+10,1.173407392740521971e-05,1.133559284094420860e-05,2.180046608534214059e-04
6.950000000000000000e+02,1.161934374453564758e+11,7.375308755937112427e+10,1.012446169834646525e-05,1.521770089918383917e-05,2.079565155301832391e-04
6.960000000000000000e+02,1.165280439744024048e+11,7.396549774679776001e+10,1.482167207222939709e-05,1.440158545329417450e-05,2.181598005520646311e-04
6.970000000000000000e+02,1.168631377248776550e+11,7.417820453721435547e+10,1.190615211443812882e-05,1.347431017861833169e-05,2.190946430655760224e-04
6.980000000000000000e+02,1.171986916068567810e+11,7.439121257156512451e+10,7.623690133962135462e-06,1.649103694190134917e-05,2.190153643930603522e-04
6.990000000000000000e+02,1.175347482500791168e+11,7.460452805474539185e+10,1.202837028690950660e-05,1.157314486321947555e-05,2.214901133259505883e-04
7.000000000000000000e+02,1.178712702590296173e+11,7.481815540259027100e+10,1.314686531084241494e-05,1.154079730880663845e-05,2.244390354315672909e-04
7.010000000000000000e+02,1.182082913833874207e+11,7.503207558413403320e+10,1.691364616096535656e-05,1.190985428967117343e-05,2.287245316999753086e-04
7.020000000000000000e+02,1.185457993343459167e+11,7.524631798296731567e+10,1.053806073580965119e-05,1.332688692334826897e-05,2.287303856403077873e-04
7.030000000000000000e+02,1.188837775022991943e+11,7.546085416236183167e+10,1.898476801331927533e-05,1.668405484367418978e-05,2.213559418633437303e-04
7.040000000000000000e+02,1.192222317144442749e+11,7.567570046224539185e+10,1.104623424508233143e-05,1.110222730349441633e-05,2.130735033948338852e-04
7.050000000000000000e+02,1.195611707519080811e+11,7.589084799741360474e+10,1.612739494250003958e-05,9.235076067870551242e-06,2.018252640235695949e-04
7.060000000000000000e+02,1.199005957187017059e+11,7.610630710925643921e+10,2.167282091192213045e-05,1.228646601103555724e-05,2.207274588834629014e-04
7.070000000000000000e+02,1.202404866455373840e+11,7.632207100222879028e+10,1.421821732294770158e-05,1.877368904923404358e-05,2.208055116333929035e-04
7.080000000000000000e+02,1.205808580001059875e+11,7.653812804930575562e+10,1.074752380636478932e-05,1.234265386917954288e-05,2.359799768361092731e-04
7.090000000000000000e+02,1.209217203693339691e+11,7.675450353190560913e+10,1.637209665450445328e-05,1.176024404148101610e-05,2.153257967042465637e-04
7.100000000000000000e+02,1.212630656074842072e+11,7.697118262325991821e+10,1.341345414029859739e-05,1.094906834353537306e-05,2.060595740286386146e-04
7.110000000000000000e+02,1.216048993825594482e+11,7.718816172015260315e+10,1.213510310860144159e-05,1.114980960759126560e-05,2.111971300202686308e-04
7.120000000000000000e+02,1.219472043685833130e+11,7.740543599801100159e+10,1.045014648004549684e-05,1.231299251913675619e-05,2.108421720610209604e-04
7.130000000000000000e+02,1.222899963914332581e+11,7.762302894716557312e+10,1.297763127450224374e-05,1.061521874257120857e-05,2.026310597954550374e-04
7.140000000000000000e+02,1.226332766079242249e+11,7.784091307754315186e+10,1.955920917018350025e-05,1.165163598226826025e-05,2.048057194957708660e-04
7.150000000000000000e+02,1.229770201510419159e+11,7.805910597345639038e+10,1.306065551043289474e-05,1.073461350675763981e-05,2.085146661701120507e-04
7.160000000000000000e+02,1.233212395318513794e+11,7.827760805859248352e+10,1.298194209609082606e-05,1.487310841152833518e-05,2.063253095023753758e-04
7.170000000000000000e+02,1.236659660847017670e+11,7.849642854297598267e+10,1.192091191326571931e-05,2.224001754480564585e-05,2.063376978362896352e-04
7.180000000000000000e+02,1.240111555689054260e+11,7.871554246764962769e+10,1.377181407402616742e-05,1.219133805652194980e-05,2.104287306028407301e-04
7.190000000000000000e+02,1.243568362762543335e+11,7.893496007718817139e+10,1.502115441376350446e-05,1.113212584502587532e-05,2.173688133836337855e-04
7.200000000000000000e+02,1.247029896651022339e+11,7.915470058704287720e+10,1.162468411219919062e-05,7.559443862770187650e-06,2.092693023365566063e-04
7.210000000000000000e+02,1.250496119641263733e+11,7.937472455394949341e+10,6.914870615326584868e-06,9.501382559173876530e-06,2.214108967324435184e-04
7.220000000000000000e+02,1.253967402566794739e+11,7.959507394129504395e+10,1.274384675264972344e-05,1.298417487338721088e-05,2.224027755574065068e-04
7.230000000000000000e+02,1.257443527595915222e+11,7.981572012322612000e+10,1.203780865721704174e-05,1.775927963254542163e-05,2.180702786175325869e-04
7.240000000000000000e+02,1.260924424559072571e+11,8.003667702341661072e+10,1.358527205930215587e-05,9.476474914227317470e-06,2.142097332229475626e-04
7.250000000000000000e+02,1.264410039399521179e+11,8.025792766214910889e+10,1.154761334409837303e-05,6.154796729052058879e-06,2.089041711049732797e-04
7.260000000000000000e+02,1.267900599506943054e+11,8.047947967110745239e+10,1.369133290440860407e-05,9.301066929201518008e-06,2.077328950239598626e-04
7.270000000000000000e+02,1.271395748610610962e+11,8.070135143552062988e+10,7.137206855967193064e-06,8.518941578494754197e-06,2.165122824345777630e-04
7.280000000000000000e+02,1.274895662803516235e+11,8.092353344950164795e+10,1.811163154086248284e-05,1.565907338785255121e-05,2.122813955258706642e-04
7.290000000000000000e+02,1.278400422804470825e+11,8.114601557180879211e+10,1.327343831492022730e-05,6.003233408047314867e-06,2.063516246738616999e-04
7.300000000000000000e+02,1.281910080112687378e+11,8.136879619903009033e+10,2.060828860894758918e-05,9.699986618705302988e-06,2.165495792155747168e-04
7.310000000000000000e+02,1.285424618648300629e+11,8.159189478139854431e+10,1.196128317504374650e-05,8.634171005605928428e-06,2.190152217654839362e-04
7.320000000000000000e+02,1.288943958961544647e+11,8.181530550864715576e+10,1.424865631860505744e-05,1.029247251327358725e-05,2.036381857414282237e-04
7.330000000000000000e+02,1.292468183749912109e+11,8.203900328865609741e+10,2.462295690752736022e-05,1.363671136000998985e-05,2.107960137194275774e-04
7.340000000000000000e+02,1.295997040913721619e+11,8.226300234088595581e+10,9.086772584376845430e-06,1.599140638552931648e-05,2.233206462538550596e-04
7.350000000000000000e+02,1.299530821875764160e+11,8.248731188499652100e+10,9.028073403638536831e-06,1.035986878239469888e-05,2.196439426968010977e-04
7.360000000000000000e+02,1.303069395232717590e+11,8.271191479291990662e+10,1.238410231152453633e-05,1.077238059088436728e-05,2.234984740063783448e-04
7.370000000000000000e+02,1.306612881805365601e+11,8.293683801521873474e+10,1.003302965807417735e-05,1.054305463898952411e-05,2.187299372481410487e-04
7.380000000000000000e+02,1.310160968631697693e+11,8.316207697139266968e+10,7.121454590697240405e-06,6.345559042220116908e-06,2.213169804862191725e-04
7.390000000000000000e+02,1.313713930533113098e+11,8.338760549547146606e+10,1.051273989427503608e-05,1.557099581406262701e-05,2.213439867464472854e-04
7.400000000000000000e+02,1.317271793865382385e+11,8.361344552014361572e+10,1.375398249559012243e-05,9.266802420970776666e-06,2.094662280841541602e-04
7.410000000000000000e+02,1.320834407767909546e+11,8.383958970929898071e+10,1.027152060273373024e-05,6.895776654691765373e-06,2.188454228380098954e-04
7.420000000000000000e+02,1.324401682149338531e+11,8.406603335050898743e+10,1.311586999941383169e-05,1.269378982327040717e-05,2.281743522443147043e-04
7.430000000000000000e+02,1.327973752735806885e+11,8.429279063627996826e+10,1.284906177800859695e-05,1.068194556674839646e-05,2.223275465221830061e-04
7.440000000000000000e+02,1.331550843485096741e+11,8.451985696190174866e+10,1.009874277579925206e-05,1.054878004325132679e-05,2.197785377087146941e-04
7.450000000000000000e+02,1.335132639947839508e+11,8.474721936364614868e+10,9.274161078431930605e-06,1.143036413886466818e-05,2.204941407022431576e-04
7.460000000000000000e+02,1.338719119803392639e+11,8.497488845731985474e+10,1.250078385994779495e-05,8.996678780848199608e-06,2.245236501772218674e-04
7.470000000000000000e+02,1.342310639870544128e+11,8.520286409856796265e+10,1.008326733975550837e-05,2.074858194434092695e-05,2.276536253426053591e-04
7.480000000000000000e+02,1.345906831135177917e+11,8.543113632714816284e+10,6.460524632379005538e-06,1.261132905916451108e-05,2.272863126684399049e-04
7.490000000000000000e+02,1.349507901430050964e+11,8.565972700090357971e+10,8.485467146934766447e-06,8.888748601054707876e-06,2.183393955748069715e-04


==> figs/sim/train_loss_edge_07_mal_5_out_max_alpha_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.015211871745565020e+01,9.795031004782185136e+00,1.002393876526974026e+01,1.005426361695722548e+01,1.023376297993430661e+01
1.000000000000000000e+00,8.466761594013124892e+00,8.079691307367124153e+00,8.354143485066993335e+00,8.211546053562594594e+00,8.854835540672359784e+00
2.000000000000000000e+00,7.582948515810571166e+00,7.219097470367724867e+00,7.532687899620775340e+00,7.420457087772794225e+00,8.021841647821151611e+00
3.000000000000000000e+00,6.743779173044780251e+00,6.337138033231290990e+00,6.815060278153177720e+00,6.579431758334247426e+00,7.374199983212250231e+00
4.000000000000000000e+00,6.012531294265574644e+00,5.554440390725625676e+00,6.045551229125173620e+00,5.800904582613676475e+00,6.760492873892748555e+00
5.000000000000000000e+00,5.208969609577605020e+00,4.810282888429131987e+00,5.315842138115771220e+00,5.150353409461605914e+00,6.285364455611711421e+00
6.000000000000000000e+00,4.433210331352755773e+00,4.061225541092433389e+00,4.689664219019506142e+00,4.489832669797510611e+00,5.775555988396288143e+00
7.000000000000000000e+00,3.763320627745343927e+00,3.435075221580202065e+00,4.063351772090715741e+00,3.855153170477623625e+00,5.168320858927717865e+00
8.000000000000000000e+00,3.188147133541271661e+00,2.900836293819586853e+00,3.451664418959365488e+00,3.317833465964902473e+00,4.633994064555222891e+00
9.000000000000000000e+00,2.647587621748538567e+00,2.376498838631635468e+00,2.966993054601419821e+00,2.807373121365952073e+00,4.329394453286575128e+00
1.000000000000000000e+01,2.157495200913926325e+00,1.937113529074743212e+00,2.498982105383760199e+00,2.394569659432097097e+00,3.826305081772290784e+00
1.100000000000000000e+01,1.758853034172031871e+00,1.524351647091439776e+00,2.083338742959443657e+00,1.989517862176040097e+00,3.505233665988300551e+00
1.200000000000000000e+01,1.413256063679014574e+00,1.162038213966595457e+00,1.673812640528624218e+00,1.630933185435490484e+00,3.168751769856452682e+00
1.300000000000000000e+01,1.099177911369490168e+00,8.736389736037345477e-01,1.378060347068631009e+00,1.291012076108939199e+00,2.891460759495036559e+00
1.400000000000000000e+01,8.240852368519919757e-01,6.400773929950019925e-01,1.165994462036146873e+00,1.058013164506365289e+00,2.593934877347278345e+00
1.500000000000000000e+01,6.228136368674254131e-01,4.377460178959818871e-01,8.990815540437454567e-01,8.478031565281765047e-01,2.258399904997416385e+00
1.600000000000000000e+01,4.394924791295882205e-01,3.085358884963714798e-01,7.099894046541365134e-01,6.675237007452531346e-01,2.007715057357222666e+00
1.700000000000000000e+01,2.672820566034989076e-01,2.309732378098934280e-01,5.818493545828627989e-01,5.385775989753938120e-01,1.760129173964076976e+00
1.800000000000000000e+01,1.775638472617475649e-01,1.574416284831073876e-01,4.238134019730654956e-01,4.278297700667180736e-01,1.506479346752036541e+00
1.900000000000000000e+01,1.153263365755379244e-01,9.218878438078059734e-02,3.198847251860224006e-01,3.225215250885299367e-01,1.305823033478743733e+00
2.000000000000000000e+01,7.664720831803562007e-02,5.986652246689883050e-02,2.436085747842172688e-01,2.475375235723522582e-01,1.141737903877633853e+00
2.100000000000000000e+01,5.374163161240885778e-02,4.000910671435764510e-02,1.756671798252650296e-01,1.886211538906870100e-01,9.365791003103057788e-01
2.200000000000000000e+01,3.890659083702441290e-02,1.591657932097112482e-02,1.318089678530210973e-01,1.419012934559973349e-01,8.231811487741350630e-01
2.300000000000000000e+01,2.547072423155449794e-02,8.240924717328512727e-03,1.054316536432350349e-01,1.114660304697265847e-01,6.837099063146209188e-01
2.400000000000000000e+01,1.610022325328652748e-02,5.008330316906395296e-03,7.709786735624601928e-02,8.010864898033309700e-02,5.699695287478876438e-01
2.500000000000000000e+01,1.303243275620713515e-02,3.165411602111034561e-03,5.182073566178080348e-02,6.592687217931769705e-02,4.761226904076163446e-01
2.600000000000000000e+01,1.015157369865671289e-02,2.098585116940054895e-03,3.929890895342469381e-02,5.308321975751306709e-02,4.131833572911035590e-01
2.700000000000000000e+01,6.641874223329624627e-03,1.388335100347082296e-03,2.919897898297052485e-02,4.239487168433608844e-02,3.346407607891928038e-01
2.800000000000000000e+01,3.868294064544364197e-03,1.012792640514237341e-03,2.278870977945612886e-02,3.604473073118619197e-02,2.698515376074808181e-01
2.900000000000000000e+01,2.792157456932176096e-03,5.630298937359112799e-04,1.861987479202398266e-02,2.623006053605592136e-02,2.315148059841367623e-01
3.000000000000000000e+01,2.136897437537421673e-03,4.256933026522968788e-04,1.697358195283182880e-02,2.086228102767873072e-02,2.038060757326698447e-01
3.100000000000000000e+01,1.317609485245285761e-03,2.860103165064353803e-04,1.443162661794417101e-02,1.603815246402640060e-02,1.703237494512611638e-01
3.200000000000000000e+01,1.112664017632214453e-03,2.172906583091105404e-04,1.025551264615698344e-02,1.414718442394424791e-02,1.411853427598686039e-01
3.300000000000000000e+01,9.027391680120899764e-04,1.680470358238483897e-04,7.908556544794387300e-03,1.192539929757940875e-02,1.125946280153095058e-01
3.400000000000000000e+01,6.572357346854573734e-04,1.370788374643883145e-04,6.045271223548920325e-03,1.055949930396382630e-02,9.722573057666072938e-02
3.500000000000000000e+01,5.081880211481593079e-04,1.050312946652143253e-04,4.528454432001227659e-03,9.610929250130517687e-03,7.823135518960100399e-02
3.600000000000000000e+01,4.602000676804385293e-04,9.026981244464327148e-05,3.831696056180722287e-03,8.517685564978116908e-03,6.389387282348213404e-02
3.700000000000000000e+01,4.156242713713176329e-04,8.389478886128287627e-05,3.050735870312903941e-03,6.824877085008007604e-03,5.111426437235899733e-02
3.800000000000000000e+01,3.864205965284916999e-04,8.455621677638802680e-05,2.277420144062070051e-03,5.528671837164877978e-03,4.198884938234348496e-02
3.900000000000000000e+01,3.663126199914268355e-04,7.926275277014838139e-05,1.880247425839365327e-03,5.167269549930519901e-03,3.562421395951587133e-02
4.000000000000000000e+01,3.555119039867493669e-04,7.990243386579720664e-05,1.500737933586515638e-03,4.343431242662454395e-03,2.950125756437205204e-02
4.100000000000000000e+01,3.417845589901435943e-04,9.284001292797494642e-05,1.261546678585356851e-03,3.526948001739027561e-03,2.315630283832981196e-02
4.200000000000000000e+01,3.295246689648534399e-04,9.682545065481384938e-05,1.039000101024978306e-03,2.376821670204920522e-03,2.062890016065244136e-02
4.300000000000000000e+01,3.087389115367100700e-04,1.086794007867375456e-04,8.445224245868798718e-04,1.938098196481163882e-03,1.755800404823859573e-02
4.400000000000000000e+01,2.972051836300781957e-04,1.179139675138163312e-04,6.489668266640435945e-04,1.635017558780704761e-03,1.520415329749036371e-02
4.500000000000000000e+01,2.737575690773264014e-04,1.175934754360508094e-04,5.836077690505314663e-04,1.513785951416490860e-03,1.269208271062716165e-02
4.600000000000000000e+01,2.823224656494094376e-04,1.192321431430221068e-04,5.005089881403579355e-04,1.327190958897439543e-03,9.907030991267551379e-03
4.700000000000000000e+01,2.781572143482069492e-04,1.345895134796659676e-04,4.616841201731114452e-04,1.190165887714478288e-03,7.468240134993919810e-03
4.800000000000000000e+01,2.786668034291395202e-04,1.422767175722761124e-04,3.782032853395511651e-04,1.139124857596929274e-03,6.039811268802930400e-03
4.900000000000000000e+01,2.745510901562830952e-04,1.533385545892107515e-04,3.360054287853131427e-04,1.060834307942348786e-03,4.963040253539774405e-03
5.000000000000000000e+01,2.638067534999066766e-04,1.652053787646323713e-04,3.148026848226459506e-04,9.855332691877105589e-04,3.935875288462176158e-03
5.100000000000000000e+01,2.690155251597881048e-04,1.730561332239366479e-04,2.888832239786864875e-04,9.256028655895143231e-04,3.386331132988140702e-03
5.200000000000000000e+01,2.664349509247099235e-04,1.807723944068362343e-04,2.712664010711129947e-04,9.230602550086564051e-04,2.838343677188270853e-03
5.300000000000000000e+01,2.847737847352371787e-04,1.878707213397445841e-04,2.537623869454108672e-04,8.399803242362668954e-04,2.340318207631475467e-03
5.400000000000000000e+01,2.595868869038620019e-04,2.045766868573606345e-04,2.376691303778155628e-04,8.102931811924118932e-04,2.024928609802301160e-03
5.500000000000000000e+01,2.780312272634422044e-04,2.181140040945495073e-04,2.226985761176747403e-04,7.802191637130695412e-04,1.766473777647603605e-03
5.600000000000000000e+01,2.727803460796929258e-04,2.295456905807569115e-04,2.166914806527309167e-04,7.587808584778032994e-04,1.503668076822783917e-03
5.700000000000000000e+01,2.550209865664898601e-04,2.383156886359705240e-04,1.933680893375644416e-04,6.937827485623548895e-04,1.230593123014545043e-03
5.800000000000000000e+01,2.538646406797795407e-04,2.483158266808338510e-04,1.735537728403402369e-04,6.660165221105129874e-04,1.109807038008558955e-03
5.900000000000000000e+01,2.425466875375370535e-04,2.623007714749325814e-04,1.508915273331634666e-04,6.274099542721289779e-04,9.778874301566986560e-04
6.000000000000000000e+01,2.448484937399575401e-04,2.704656122169968313e-04,1.550872648976575618e-04,5.968250079512182893e-04,9.146453249566643962e-04
6.100000000000000000e+01,2.443336183017841279e-04,2.665936553566394807e-04,1.511149830404345806e-04,5.958717696344928427e-04,8.515358488312418928e-04
6.200000000000000000e+01,2.362024851334521003e-04,2.830653234457969347e-04,1.675966950402951738e-04,5.881445293756115689e-04,7.537464096536439229e-04
6.300000000000000000e+01,2.546977381739923274e-04,2.782850018852034424e-04,1.653885708695623791e-04,6.027115476077149481e-04,6.991126808189029873e-04
6.400000000000000000e+01,2.613291426181163501e-04,3.016602704741799812e-04,1.617959074374786255e-04,5.811258923693607414e-04,6.457263204940888457e-04
6.500000000000000000e+01,2.753469714785738987e-04,3.133850578691532718e-04,1.709760414128069783e-04,5.710238421211544235e-04,5.557136874542178973e-04
6.600000000000000000e+01,2.759885634562309065e-04,3.233472549218907588e-04,1.775841683816503647e-04,5.802908813365981189e-04,4.484809542305567831e-04
6.700000000000000000e+01,2.801078162590897591e-04,3.224551677468712185e-04,1.687106961931750249e-04,5.847309708210124413e-04,4.177552576450915822e-04
6.800000000000000000e+01,2.854058239925016949e-04,3.027288422212670582e-04,1.775612972174656079e-04,6.109604247468425342e-04,3.702009246608906068e-04
6.900000000000000000e+01,2.895653672524423072e-04,3.241826764761590596e-04,1.734912693688306362e-04,5.921761487734933382e-04,3.541193609717385726e-04
7.000000000000000000e+01,2.717912635011865419e-04,3.249138587981814652e-04,1.773984657478244742e-04,5.948005183374904803e-04,3.122173723809629209e-04
7.100000000000000000e+01,2.573469615765322516e-04,3.301383522583689611e-04,1.773825533952777533e-04,6.016242592711273929e-04,2.811561127872286292e-04
7.200000000000000000e+01,2.559098906039780630e-04,3.139776848778419449e-04,1.790962408138030426e-04,5.823455363119789396e-04,2.770552251086799700e-04
7.300000000000000000e+01,2.657516448929531094e-04,3.146485337637283664e-04,1.807461694348644343e-04,6.070204751315033675e-04,2.231774666088259806e-04
7.400000000000000000e+01,2.681727450943860447e-04,3.178303074667931938e-04,1.954933676020509381e-04,6.307758106185445968e-04,2.031363462279278664e-04
7.500000000000000000e+01,2.646267955865866384e-04,3.163706966928803155e-04,1.934453612678632695e-04,6.352526363985200319e-04,1.991302139934258975e-04
7.600000000000000000e+01,2.751931798242734928e-04,3.434800938320048402e-04,1.830663027151402389e-04,6.388552884220022321e-04,1.847621177055724928e-04
7.700000000000000000e+01,2.880670979367172535e-04,3.693061807007458341e-04,1.979357602012177253e-04,6.201239870334829263e-04,1.703746479208012587e-04
7.800000000000000000e+01,2.902105113270492254e-04,3.880823449980974615e-04,2.105593604336819524e-04,6.478586426996724157e-04,1.688837803316411978e-04
7.900000000000000000e+01,2.951929235175398958e-04,3.957407515843280876e-04,2.254697150637641201e-04,6.283031743251621393e-04,1.601903898432732731e-04
8.000000000000000000e+01,2.848323779326422667e-04,4.178387880990896974e-04,2.306033562918807789e-04,6.502070125220527075e-04,1.565044830342809945e-04
8.100000000000000000e+01,2.783360794488265455e-04,4.337763073843925454e-04,2.596761372770650667e-04,6.668551156837621008e-04,1.485157011911208969e-04
8.200000000000000000e+01,2.826793530248394859e-04,4.318859370248118168e-04,2.516789754051229622e-04,6.716233674817218002e-04,1.449643743709483346e-04
8.300000000000000000e+01,2.405806466653226394e-04,4.459517529366019417e-04,2.513040628966400902e-04,6.710961489149180892e-04,1.306938946684654823e-04
8.400000000000000000e+01,2.346747897884471357e-04,4.402022313999554015e-04,2.677429512282225588e-04,6.679666801466810355e-04,1.316551742034377526e-04
8.500000000000000000e+01,2.387740391982529076e-04,4.360767337640014674e-04,2.572645409176788078e-04,6.701863165360366636e-04,1.255860668007979797e-04
8.600000000000000000e+01,2.190599815641292025e-04,4.319308801161714229e-04,2.550254236033389077e-04,6.375396330159377456e-04,1.282125481903984010e-04
8.700000000000000000e+01,2.399464191036315697e-04,4.485703133139118393e-04,2.653654172725117277e-04,6.466992869945675793e-04,1.315716388594623254e-04
8.800000000000000000e+01,2.340308999471130136e-04,4.854801049304358074e-04,2.879716997026271486e-04,6.858105525006097380e-04,1.237209480414724894e-04
8.900000000000000000e+01,2.319138900286343841e-04,4.769315347679103922e-04,2.791008278357764993e-04,6.776551127464225388e-04,1.249710741597631625e-04
9.000000000000000000e+01,2.469129108197964939e-04,4.724945168437244547e-04,2.940408521786563867e-04,6.905402812824590342e-04,1.153790303368706915e-04
9.100000000000000000e+01,2.406322080306111388e-04,4.795632912932834557e-04,2.930560793589220836e-04,6.914342287787089703e-04,1.134056342486644553e-04
9.200000000000000000e+01,2.387078128546216149e-04,4.747532341593529992e-04,3.041522718637557077e-04,6.990055418854002056e-04,1.162220942998448692e-04
9.300000000000000000e+01,2.351702429018720508e-04,4.883201916646706664e-04,3.289181333839819033e-04,7.066154123284151822e-04,1.111590487312685838e-04
9.400000000000000000e+01,2.320637203058195652e-04,5.125791400053536506e-04,3.168973568505872862e-04,7.399865022128526704e-04,1.183137015506874334e-04
9.500000000000000000e+01,2.280228673293693831e-04,4.973624462741854657e-04,3.197243284677186992e-04,7.441607100747704706e-04,1.049299733810737933e-04
9.600000000000000000e+01,2.290520245362692719e-04,5.223801011989825938e-04,3.227804769719844202e-04,7.342424164656913277e-04,1.173821077548042879e-04
9.700000000000000000e+01,2.310808531816865852e-04,5.210550370394750885e-04,3.420851805956415248e-04,7.649533957342358192e-04,1.079248458960568868e-04
9.800000000000000000e+01,2.331853734285349589e-04,5.443334334847005351e-04,3.338153812741939674e-04,7.653943354726244763e-04,1.098851949782320148e-04
9.900000000000000000e+01,2.382633209773166172e-04,5.537118514026273530e-04,3.206657808485502414e-04,7.588916782024224261e-04,1.115269279340358466e-04
1.000000000000000000e+02,2.444873255917912047e-04,5.540580965600616636e-04,3.347950409150479700e-04,7.763756287255674238e-04,1.090672758992106139e-04
1.010000000000000000e+02,2.538374201056514678e-04,5.274125510732474709e-04,3.556387757360779389e-04,7.833679013463656915e-04,1.086738343902826642e-04
1.020000000000000000e+02,2.362148788036533276e-04,5.342703006484539330e-04,3.723242898665546363e-04,8.100663246169981235e-04,1.068477323931116274e-04
1.030000000000000000e+02,2.354949229729230709e-04,5.311533537517565406e-04,3.658159938114691201e-04,8.181713816236557690e-04,1.133804652446723793e-04
1.040000000000000000e+02,2.296425814252156528e-04,5.600551314766111233e-04,3.821660448648511732e-04,7.861321541635657439e-04,1.206887109804766212e-04
1.050000000000000000e+02,2.249999788594969630e-04,5.101544452922324169e-04,3.978349708335660040e-04,8.267435355449048728e-04,1.233293066579266295e-04
1.060000000000000000e+02,2.228940704440685039e-04,5.040020203755934958e-04,3.833453571626677103e-04,8.377828260427433449e-04,1.144148368343866906e-04
1.070000000000000000e+02,2.187485430747981852e-04,5.152063451169253128e-04,3.917499435417415299e-04,8.508749611580990191e-04,1.141982043901812460e-04
1.080000000000000000e+02,2.164839128769857624e-04,5.202513027880995011e-04,4.015862743549369895e-04,8.581040365766012812e-04,1.155243275146045079e-04
1.090000000000000000e+02,2.039746778769169211e-04,5.318495769216502467e-04,4.038475728838086809e-04,9.091104108548409002e-04,1.091487977527005881e-04
1.100000000000000000e+02,2.030203538316843748e-04,5.239152988094630814e-04,4.213773544861076914e-04,9.056359317507478579e-04,1.080014323292521894e-04
1.110000000000000000e+02,2.103620871019007410e-04,5.357404708107305069e-04,4.256746862233429241e-04,8.875459846430233668e-04,1.095253224348002874e-04
1.120000000000000000e+02,2.060389220877034688e-04,5.528384863741075961e-04,4.289880151401304076e-04,8.725033576323371065e-04,1.217960527767347756e-04
1.130000000000000000e+02,2.055351830654306156e-04,5.509539792213358211e-04,4.395604882867498731e-04,8.813094440275337504e-04,1.114305707196061590e-04
1.140000000000000000e+02,2.053453397616866738e-04,5.619824813133389441e-04,4.182425140640821937e-04,8.816940384336335867e-04,1.187476609462168042e-04
1.150000000000000000e+02,2.013216078243784679e-04,5.556203341822163466e-04,4.422643103789702934e-04,8.356585277436989756e-04,1.229999277644333588e-04
1.160000000000000000e+02,2.045536427416339009e-04,5.845461369652360517e-04,4.397869815625510270e-04,8.499720060127780030e-04,1.213156280306382229e-04
1.170000000000000000e+02,2.178224881556056758e-04,5.875125200835995543e-04,4.309289011115158274e-04,8.317035904530367674e-04,1.388489027898121009e-04
1.180000000000000000e+02,2.109572517335900343e-04,5.946846425552987370e-04,4.305606145236229310e-04,8.408775270720703077e-04,1.310859185598145515e-04
1.190000000000000000e+02,2.022788865281288651e-04,5.707574374091972658e-04,4.300874940763588228e-04,8.310595165211820401e-04,1.291099584598276451e-04
1.200000000000000000e+02,2.093898824695461514e-04,5.638120214062070090e-04,4.227171441451016420e-04,8.246841628538614799e-04,1.332392481828703623e-04
1.210000000000000000e+02,2.074590558135414042e-04,5.403036006109696032e-04,4.304951238253140744e-04,8.161035651093051513e-04,1.387402916671609532e-04
1.220000000000000000e+02,2.004994146472816041e-04,5.447061734471514427e-04,4.473804842678452687e-04,8.812107721074546873e-04,1.330191785597900633e-04
1.230000000000000000e+02,2.057461308659913612e-04,5.403024039017934044e-04,4.548939114036310016e-04,8.619872957410512626e-04,1.404066874332032810e-04
1.240000000000000000e+02,1.912159796886303553e-04,5.348476346990205244e-04,4.553246224654472485e-04,8.784360361104859294e-04,1.447204117341893692e-04
1.250000000000000000e+02,2.017759398964535933e-04,5.674882704166384073e-04,4.733188615172467806e-04,8.896945403930045515e-04,1.350853881783020682e-04
1.260000000000000000e+02,1.872458600393756001e-04,5.714794992622840297e-04,4.551171327827896462e-04,9.288925750640109058e-04,1.382509752232419231e-04
1.270000000000000000e+02,1.867913660774656037e-04,5.748655085042742030e-04,4.717189388562248453e-04,9.183893672282117393e-04,1.364596505039061825e-04
1.280000000000000000e+02,1.725855130276787719e-04,5.845010492374624889e-04,4.756354483408387068e-04,9.313357457199078482e-04,1.435520000193646339e-04
1.290000000000000000e+02,1.691783509397692953e-04,6.015593631866211766e-04,4.596310317205309914e-04,9.396775999718220973e-04,1.469076939500935097e-04
1.300000000000000000e+02,1.794831490359305448e-04,6.022685940502148227e-04,4.913515518077948840e-04,9.512820719466130726e-04,1.477553733701952865e-04
1.310000000000000000e+02,1.919148028274308970e-04,6.392423578794881323e-04,4.993480815658202232e-04,8.926938941505868641e-04,1.573931814300433274e-04
1.320000000000000000e+02,1.964894476078615781e-04,6.715128109596735229e-04,5.017943285324788505e-04,9.059589716930993575e-04,1.532762376627028189e-04
1.330000000000000000e+02,1.951594906051123957e-04,7.078834393127175773e-04,5.199418013195344912e-04,9.141146872000405210e-04,1.639748727599865674e-04
1.340000000000000000e+02,1.935335041779451259e-04,7.106964600626097806e-04,5.276612341904574066e-04,9.460629976139056652e-04,1.665563848862738894e-04
1.350000000000000000e+02,1.922361779561621020e-04,7.190180081207975249e-04,5.445695011626616733e-04,9.740432566075485354e-04,1.707715665597575594e-04
1.360000000000000000e+02,1.843333494748744528e-04,7.524870021380358764e-04,5.362493663606526795e-04,9.204142205491150364e-04,1.677281726205626100e-04
1.370000000000000000e+02,1.778929125136885503e-04,7.471287155330630370e-04,5.558174611584032476e-04,9.186438480398573247e-04,1.776796148255099794e-04
1.380000000000000000e+02,1.620166154048252594e-04,7.546582137076818242e-04,5.852936060534164042e-04,9.121304647055072934e-04,1.774864593977465432e-04
1.390000000000000000e+02,1.694065373822883913e-04,7.338578617090973921e-04,5.888040202352007313e-04,9.312756195414273463e-04,1.689010900162157824e-04
1.400000000000000000e+02,1.754683378599741772e-04,7.670498073258924521e-04,6.296679001800420394e-04,9.267708188103185307e-04,1.761394211285960409e-04
1.410000000000000000e+02,1.619744154116586898e-04,7.612733927304660142e-04,6.134202022318735459e-04,9.277502399462900229e-04,1.717015149167444577e-04
1.420000000000000000e+02,1.621399444567961368e-04,7.294321540011194926e-04,5.978587798644019458e-04,9.234938429948380545e-04,1.821551539243904116e-04
1.430000000000000000e+02,1.661783285178408676e-04,7.368118991751826385e-04,6.230105783681105791e-04,9.574215390024676253e-04,1.960074178319892724e-04
1.440000000000000000e+02,1.506362689853713022e-04,7.469681217546764174e-04,6.374826506231334733e-04,9.756257775407339849e-04,1.968898162957311015e-04
1.450000000000000000e+02,1.448148855563990978e-04,7.479315859786339615e-04,6.463060465093928286e-04,1.012952818147616618e-03,1.766193566684615135e-04
1.460000000000000000e+02,1.080336892012034866e-04,7.460188990575655765e-04,6.486271367082130368e-04,1.035978965633455040e-03,1.856617347456568368e-04
1.470000000000000000e+02,1.092650500104097588e-04,7.392097990449597589e-04,6.635392880339763266e-04,1.067529540101475050e-03,1.927138492694435712e-04
1.480000000000000000e+02,1.090060954711535857e-04,6.701688251502524452e-04,6.752930222541086991e-04,1.061684745100599514e-03,1.921469441443779402e-04
1.490000000000000000e+02,1.165722330727092526e-04,6.343282301538577528e-04,6.621548539169630487e-04,1.080653561517763706e-03,1.827449758674548619e-04
1.500000000000000000e+02,1.190309288822133382e-04,6.279393611908767880e-04,6.616417356888337764e-04,1.047457374430349475e-03,1.961850455859392994e-04
1.510000000000000000e+02,1.260777693368186902e-04,6.226127487412025374e-04,6.490870573495621798e-04,1.101202653601252024e-03,1.941096358575311598e-04
1.520000000000000000e+02,1.270380649668334527e-04,6.452962634340142500e-04,5.811151217103294186e-04,1.117914190832403065e-03,2.004890897653321957e-04
1.530000000000000000e+02,1.325694336811178431e-04,6.525654053367579976e-04,5.838144276718582049e-04,1.156431973868832230e-03,1.910821323379829906e-04
1.540000000000000000e+02,1.232505391970395436e-04,6.503695564347156122e-04,5.524800573363242151e-04,1.201812848911965048e-03,1.974059671998595888e-04
1.550000000000000000e+02,1.255666145553169244e-04,6.085012720016269583e-04,5.399707054538627204e-04,1.270546256173177291e-03,1.971336781729782217e-04
1.560000000000000000e+02,1.136039890206053116e-04,6.097710904056086179e-04,5.807127594145145011e-04,1.233561354082368666e-03,1.970670571572741281e-04
1.570000000000000000e+02,1.140602573286297883e-04,6.346807579470370442e-04,5.968350046912096474e-04,1.240645148036456646e-03,1.988759588269495282e-04
1.580000000000000000e+02,1.011678081576095067e-04,6.510112013816682364e-04,6.070421640116396844e-04,1.283780781402454885e-03,2.051165623333517374e-04
1.590000000000000000e+02,9.876399794850332370e-05,6.679229963441057905e-04,6.205432999022431062e-04,1.290850446406865970e-03,2.098959130588662347e-04
1.600000000000000000e+02,1.045306999074568921e-04,6.703991011305365788e-04,6.409028442148079208e-04,1.363136573717560474e-03,2.035440698440194041e-04
1.610000000000000000e+02,9.755621804630187910e-05,6.743745583273064170e-04,6.309446437557930665e-04,1.388090408573683376e-03,2.052870945364881905e-04
1.620000000000000000e+02,1.063223751079922508e-04,6.528969955522656576e-04,6.300545128522516691e-04,1.380602019755206022e-03,2.084192546234486798e-04
1.630000000000000000e+02,1.126140731674274420e-04,6.552319608691403729e-04,6.548522563176728539e-04,1.399609856659100871e-03,2.022614309359349605e-04
1.640000000000000000e+02,1.183822702899295365e-04,6.960745827624403859e-04,6.742003326682954878e-04,1.401244033281900947e-03,2.043702176585115993e-04
1.650000000000000000e+02,1.239856777226489015e-04,6.450339670029947570e-04,6.670841393016102572e-04,1.412671678473920167e-03,1.988275794613247882e-04
1.660000000000000000e+02,1.351117504582166617e-04,6.516095740400906777e-04,6.596812872839974418e-04,1.442036810976210504e-03,1.940424624550241006e-04
1.670000000000000000e+02,1.280890548074342661e-04,6.779962454517285408e-04,6.912782453033505803e-04,1.463649319104809443e-03,1.921558337554252205e-04
1.680000000000000000e+02,1.416599824858311152e-04,6.663935320392333495e-04,6.892398706723756874e-04,1.342350775791811834e-03,1.977528945467099675e-04
1.690000000000000000e+02,1.441262825847555717e-04,6.702055039736753983e-04,6.906502510748424584e-04,1.403882470275674699e-03,2.016272378132510923e-04
1.700000000000000000e+02,1.476160815118143788e-04,6.757629485431015937e-04,6.958298343606728054e-04,1.363929366419047717e-03,1.872004298638652031e-04
1.710000000000000000e+02,1.405113696582027671e-04,7.115222740405879875e-04,6.640820735672736674e-04,1.346192014706870665e-03,1.835221098496209180e-04
1.720000000000000000e+02,1.331036557757903083e-04,7.237005382179084734e-04,6.972335798685058705e-04,1.320747795843124628e-03,1.853588281577334129e-04
1.730000000000000000e+02,1.413346299437012732e-04,7.301871324247866113e-04,6.899486393333598144e-04,1.332879634426631377e-03,1.812180432978482969e-04
1.740000000000000000e+02,1.413194704404929780e-04,7.427655144653932950e-04,6.886902349584334004e-04,1.365909067522541598e-03,1.763953696939379867e-04
1.750000000000000000e+02,1.441621405057214034e-04,7.309742786250073010e-04,6.873126193758238855e-04,1.376806826367760195e-03,1.939459448113689533e-04
1.760000000000000000e+02,1.529402966077286763e-04,7.355312703438698918e-04,7.346506202733360524e-04,1.355879792416581076e-03,1.755385738755332881e-04
1.770000000000000000e+02,1.563938385098495587e-04,7.665121228659366182e-04,7.310080974672894527e-04,1.398065114763258343e-03,1.692538003723598194e-04
1.780000000000000000e+02,1.538911205595239196e-04,7.694686957113727743e-04,7.570283932286647754e-04,1.411985087816813866e-03,1.792494693702018083e-04
1.790000000000000000e+02,1.526686580474168053e-04,8.010445894275353140e-04,7.716132951478549273e-04,1.402618886997442083e-03,1.695969093928884064e-04
1.800000000000000000e+02,1.551419219157912366e-04,7.991834041997103455e-04,7.763228300052826825e-04,1.402355147603895347e-03,1.714706941229326986e-04
1.810000000000000000e+02,1.567458606575033997e-04,8.284300498286878423e-04,8.020401352630823766e-04,1.409912844874794402e-03,1.770271503884757180e-04
1.820000000000000000e+02,1.500350237231273809e-04,8.328291776722451800e-04,8.289607561121625778e-04,1.370187262968114439e-03,1.683181263948396733e-04
1.830000000000000000e+02,1.465894125638467216e-04,8.755100926463033062e-04,7.959881014674152766e-04,1.447766108336412394e-03,1.732403180678687704e-04
1.840000000000000000e+02,1.533641072655189674e-04,8.434519481577140709e-04,7.816663877291407658e-04,1.457734857428505393e-03,1.681268976997385423e-04
1.850000000000000000e+02,1.470240697561964183e-04,8.396436177424693170e-04,7.440610765813149285e-04,1.450512628350830724e-03,1.684494171677597407e-04
1.860000000000000000e+02,1.516651019292103442e-04,8.308254318634133995e-04,7.538219631401110732e-04,1.482190119147408502e-03,1.782197302644394910e-04
1.870000000000000000e+02,1.649942855561636890e-04,7.652046178100446738e-04,8.005986929944253205e-04,1.402616624948449520e-03,1.712747966334804417e-04
1.880000000000000000e+02,1.790668955958807373e-04,7.583984967173273972e-04,8.041789068274907137e-04,1.407469484156820272e-03,1.718405368896780416e-04
1.890000000000000000e+02,1.736445796295393862e-04,7.453342939911511422e-04,8.393614109586389205e-04,1.439944445084218039e-03,1.723898624155228987e-04
1.900000000000000000e+02,1.954516088087387971e-04,7.556555423109401204e-04,8.315346998103434473e-04,1.439132172082135952e-03,1.676606546759940031e-04
1.910000000000000000e+02,1.996640764119206324e-04,7.592671768509307029e-04,8.221676773157993168e-04,1.568380797072110866e-03,1.659925387051952583e-04
1.920000000000000000e+02,2.093001505624192404e-04,7.753907252621150548e-04,8.130949141290644278e-04,1.579565891449585813e-03,1.606140721093218815e-04
1.930000000000000000e+02,2.081116104104552278e-04,7.544579041470766967e-04,7.614269051248179210e-04,1.427770588648846761e-03,1.671744127766938703e-04
1.940000000000000000e+02,1.967361818595581013e-04,7.549638665979019336e-04,7.793802495072998937e-04,1.522816425229889248e-03,1.689810495300037019e-04
1.950000000000000000e+02,1.856158988917666619e-04,7.433605499269635430e-04,7.830786387053034758e-04,1.510670364755939410e-03,1.637404740704173634e-04
1.960000000000000000e+02,1.795000044247929694e-04,7.506299105932701110e-04,7.775316550527877624e-04,1.603924501650255685e-03,1.625394590144546569e-04
1.970000000000000000e+02,1.819156071936056662e-04,7.453563703379018079e-04,7.820784977239370050e-04,1.605759512007920442e-03,1.624781596598623423e-04
1.980000000000000000e+02,1.832985991909730217e-04,7.439602544003776075e-04,7.919528577035039874e-04,1.600090503251383467e-03,1.625587221631974444e-04
1.990000000000000000e+02,1.806863944493475316e-04,7.747241526429027303e-04,7.738780949851919999e-04,1.614188691113405127e-03,1.788545935437202417e-04
2.000000000000000000e+02,1.853304494290330950e-04,7.506927946628882964e-04,7.827740254562343125e-04,1.601838098519325904e-03,1.732363266807590563e-04
2.010000000000000000e+02,1.852782087050641735e-04,7.466829417868137142e-04,7.482668757737842569e-04,1.655196173703465945e-03,1.767398118237561988e-04
2.020000000000000000e+02,1.843415205023957171e-04,7.417718567521713879e-04,7.622244198436378682e-04,1.638230052604439102e-03,1.938838381705387803e-04
2.030000000000000000e+02,1.909450472736828885e-04,7.362228360972000729e-04,7.908727538066262497e-04,1.608759752248722918e-03,1.783228449290241713e-04
2.040000000000000000e+02,1.955352525827569465e-04,7.414002387577944830e-04,7.748926939802336378e-04,1.662862479778759450e-03,1.838188618358271853e-04
2.050000000000000000e+02,1.904884038435028515e-04,7.862285182836936670e-04,8.015945184198791651e-04,1.744990337494090049e-03,1.811610463307022911e-04
2.060000000000000000e+02,1.808209055572662649e-04,7.490932468471322991e-04,7.976418827434494929e-04,1.735714131611332256e-03,1.992037599496399025e-04
2.070000000000000000e+02,1.891469871995177243e-04,7.720141002441893718e-04,8.220334109148019763e-04,1.828810656212431773e-03,1.868127660856755412e-04
2.080000000000000000e+02,1.889875143316066541e-04,7.542847406647457120e-04,8.215149773617147488e-04,1.838387455713408336e-03,1.940715757440258926e-04
2.090000000000000000e+02,1.834819766530770835e-04,7.626943665841601216e-04,8.381118811027210569e-04,1.757649490501611567e-03,1.818911154685132203e-04
2.100000000000000000e+02,1.828617974437563021e-04,7.716426873661808017e-04,8.835972196835628623e-04,1.756147418178088948e-03,1.885754664608940701e-04
2.110000000000000000e+02,1.840287343938262765e-04,7.699793730283621684e-04,9.169873641078352122e-04,1.832654291183732909e-03,1.896478269253210058e-04
2.120000000000000000e+02,1.812481743270755175e-04,7.487670437488214148e-04,9.041134134206707529e-04,1.844439471405112663e-03,1.834170789410949354e-04
2.130000000000000000e+02,1.566263804354539602e-04,7.580153849287007972e-04,9.120596130595126638e-04,1.933245048667431298e-03,1.890501975020386638e-04
2.140000000000000000e+02,1.547584543745150754e-04,7.643068591641766218e-04,9.282542698985096763e-04,1.944189423089603963e-03,1.951204324748267993e-04
2.150000000000000000e+02,1.456122128353776191e-04,7.715360143711880170e-04,9.630389298436181633e-04,1.953155372964476832e-03,1.817184106971403423e-04
2.160000000000000000e+02,1.283913809112524618e-04,8.167554079729910654e-04,9.825065496081863969e-04,1.922336864271456669e-03,1.800743730061560299e-04
2.170000000000000000e+02,1.307135722529162436e-04,8.303286884301375181e-04,1.009965353662378718e-03,1.913466065284752382e-03,1.813583201180080096e-04
2.180000000000000000e+02,1.254388514482229766e-04,8.480095740162063578e-04,1.015428726259259840e-03,1.943410493302710762e-03,1.806068431913221417e-04
2.190000000000000000e+02,1.337408084338687075e-04,8.614424986910229620e-04,9.695055912987138313e-04,1.999304987302719105e-03,1.925695991039644284e-04
2.200000000000000000e+02,1.310616388823238054e-04,8.556400198175273530e-04,9.676072109743305560e-04,2.107429605813448958e-03,1.707191258131235401e-04
2.210000000000000000e+02,1.418827677364120632e-04,8.939758253451168812e-04,8.431719303767515328e-04,2.027082774876953764e-03,1.773993911207139007e-04
2.220000000000000000e+02,1.405730804249216703e-04,9.417464587349044791e-04,9.067831095855849455e-04,2.061360033929204860e-03,1.795286139831819838e-04
2.230000000000000000e+02,1.348819656147304258e-04,9.471252709261079872e-04,9.145582223488712970e-04,2.112489055930866222e-03,1.774167655849145930e-04
2.240000000000000000e+02,1.335888790846562202e-04,9.592777815478070735e-04,9.267226684906981760e-04,2.114066921001245269e-03,1.819571551394671971e-04
2.250000000000000000e+02,1.479933413868206316e-04,9.616172704786096759e-04,9.247879762235289292e-04,2.237209438832876707e-03,1.853437855791062461e-04
2.260000000000000000e+02,1.512080001265792006e-04,9.749421946790848281e-04,9.251441638826740643e-04,2.198963840396528369e-03,1.701372947273682712e-04
2.270000000000000000e+02,1.559674696059998311e-04,9.538703407544479873e-04,8.933758197956498393e-04,2.196207754945334045e-03,1.728826671349992239e-04
2.280000000000000000e+02,1.538392943591926354e-04,9.522789351654736834e-04,9.073795879249724194e-04,2.240688933766166180e-03,1.701965222897783292e-04
2.290000000000000000e+02,1.444683851677952546e-04,9.695292362489338345e-04,9.271298878217315576e-04,2.250265410760121654e-03,1.759649838510846109e-04
2.300000000000000000e+02,1.486394193078721671e-04,1.007353823548662319e-03,9.258358775998676293e-04,2.297347314951347919e-03,1.662222980122196603e-04
2.310000000000000000e+02,1.467118628050156914e-04,9.608076614046057173e-04,9.003659845139289075e-04,2.312361767594195427e-03,1.658466767815447440e-04
2.320000000000000000e+02,1.537458267170110915e-04,9.171688799806121395e-04,9.241661019224745033e-04,2.275937588559928670e-03,1.700814851508525294e-04
2.330000000000000000e+02,1.594926004825358845e-04,9.319980634988622725e-04,9.597508829324308266e-04,2.376433528772925463e-03,1.706921122144322567e-04
2.340000000000000000e+02,1.533553336044990445e-04,9.550981706434313878e-04,9.651949959421646241e-04,2.299479024907680191e-03,1.775753944691649266e-04
2.350000000000000000e+02,1.568138982677158566e-04,9.403005799890618022e-04,1.027390102808056760e-03,2.389279871035876468e-03,1.795287070495144022e-04
2.360000000000000000e+02,1.581684221868551177e-04,9.669450003532142901e-04,1.011758895546055470e-03,2.347925105063985995e-03,1.648277806616249563e-04
2.370000000000000000e+02,1.639435826232826798e-04,1.010936916501226079e-03,1.005318895880957797e-03,2.308958781780612313e-03,1.824058436159514685e-04
2.380000000000000000e+02,1.580253208396387166e-04,9.795172289062126225e-04,1.019295953718857284e-03,2.329906898239864077e-03,1.705220115328920372e-04
2.390000000000000000e+02,1.705077294388290809e-04,9.897719594517129238e-04,9.573720937969820710e-04,2.467403196412698563e-03,1.715235206880549867e-04
2.400000000000000000e+02,1.772697137117917876e-04,1.002170363714416368e-03,9.986840767087779014e-04,2.406893499090956290e-03,1.710473600278206163e-04
2.410000000000000000e+02,1.688173410213655856e-04,9.975600424371178221e-04,9.417653504589784674e-04,2.528961573526111728e-03,1.767569586691442041e-04
2.420000000000000000e+02,1.892603310962304164e-04,1.004582410857102204e-03,9.341123794573968908e-04,2.485584289995901308e-03,1.817389957698978264e-04
2.430000000000000000e+02,1.912861992990899651e-04,1.044468992337010960e-03,8.906114039419765760e-04,2.605416906913626818e-03,1.824961584523387970e-04
2.440000000000000000e+02,1.858521411395308576e-04,1.055496722242699192e-03,9.129039433002361648e-04,2.640908197579117100e-03,1.816215374053076204e-04
2.450000000000000000e+02,2.037949841707797916e-04,1.056670529073100440e-03,8.752802855658270431e-04,2.703870441016831272e-03,1.734750590624001276e-04
2.460000000000000000e+02,2.055878200196703531e-04,1.113769229902472624e-03,8.692227189267542897e-04,2.733269964431017662e-03,1.795254810780244625e-04
2.470000000000000000e+02,2.140538012096460108e-04,1.087768817548462330e-03,8.518993634512028734e-04,2.655713639825196815e-03,1.941886441031437371e-04
2.480000000000000000e+02,1.972735834392391752e-04,1.080661233602731031e-03,9.176999023987608695e-04,2.683515904855049428e-03,1.787762143273807780e-04
2.490000000000000000e+02,1.930293554690543090e-04,1.071478399468528409e-03,9.375229620749436776e-04,2.677843068315644004e-03,1.806103252306456852e-04
2.500000000000000000e+02,1.939133280030036488e-04,1.113293810012683238e-03,8.869265106109525121e-04,2.732019342358782410e-03,1.854002138583776826e-04
2.510000000000000000e+02,2.050042338260782415e-04,1.112327819873470958e-03,8.893552617627031864e-04,2.647819260251926821e-03,2.025268447898298518e-04
2.520000000000000000e+02,2.007771350164277990e-04,1.077766219785614155e-03,9.187361420877060425e-04,2.721161679191674843e-03,1.810285951336920718e-04
2.530000000000000000e+02,1.928643154059939135e-04,1.102316514851375828e-03,8.944287248559001924e-04,2.612311690108559681e-03,1.849459701345201879e-04
2.540000000000000000e+02,1.947903160349762075e-04,1.119661355129975000e-03,8.469610707131369765e-04,2.809342957612592784e-03,1.673245980129411947e-04
2.550000000000000000e+02,1.834708300046949958e-04,1.127184489290278258e-03,8.389737577126910040e-04,2.843121639292678360e-03,1.738917051201660513e-04
2.560000000000000000e+02,1.820920664628022934e-04,1.123898412937918145e-03,8.909569042750975498e-04,2.794108403453288147e-03,1.741567074251548775e-04
2.570000000000000000e+02,1.769944797012090731e-04,1.102453079606768860e-03,8.459543395071822403e-04,2.950648931811850062e-03,1.759220006095629785e-04
2.580000000000000000e+02,1.780716171640994716e-04,1.106507181677485185e-03,8.803499638454503895e-04,2.883229578185320108e-03,1.783622077087265723e-04
2.590000000000000000e+02,1.595954640248864465e-04,1.146907303445798831e-03,9.054934262914260401e-04,2.963429624109226168e-03,1.835938085844590617e-04
2.600000000000000000e+02,1.500704157439969322e-04,1.143836034735445928e-03,9.071187291905813410e-04,2.903158567947428104e-03,1.846510535805645503e-04
2.610000000000000000e+02,1.584294003414976615e-04,1.111599750082126192e-03,9.194090626922779563e-04,3.162882544476164348e-03,1.813515032709211994e-04
2.620000000000000000e+02,1.513127520477164367e-04,1.105958048114752401e-03,9.055140755662716145e-04,3.127590402390412194e-03,1.858832820260669649e-04
2.630000000000000000e+02,1.685435844415161810e-04,1.092364349727814599e-03,9.196717381502184097e-04,3.036320635195877138e-03,1.814174236320909017e-04
2.640000000000000000e+02,1.626668123205776695e-04,1.104763295815769375e-03,9.436550990500336411e-04,3.103479285570420743e-03,1.844806966049272745e-04
2.650000000000000000e+02,1.609631277964540530e-04,1.155753988913987840e-03,9.563631124588356514e-04,3.216073584296652577e-03,1.895563755504037218e-04
2.660000000000000000e+02,1.550934200428288889e-04,1.099601115450488109e-03,9.475532930388608222e-04,3.240217001401979324e-03,2.009452642819375967e-04
2.670000000000000000e+02,1.402185594086002851e-04,1.092218599718752792e-03,9.186206336011526474e-04,3.174258668726337440e-03,1.962276753072478286e-04
2.680000000000000000e+02,1.357434979892824245e-04,1.082925633281828226e-03,9.612649934119810169e-04,3.405771409104252356e-03,1.910063025563069061e-04
2.690000000000000000e+02,1.407066960555924950e-04,1.035696940580699277e-03,1.006894212075670758e-03,3.403621338577411670e-03,1.911117282786811700e-04
2.700000000000000000e+02,1.382749187218701437e-04,1.069124676913890681e-03,9.680451409961321474e-04,3.360448991735487390e-03,1.871880486763455309e-04
2.710000000000000000e+02,1.399762635049262016e-04,1.075414825005838182e-03,9.775549560173679708e-04,3.360042564464871262e-03,1.845418834478529391e-04
2.720000000000000000e+02,1.325628096695563585e-04,1.104419512012677629e-03,9.988647196703670517e-04,3.437665314119153770e-03,1.882406476603204482e-04
2.730000000000000000e+02,1.312599435794314928e-04,1.096585813287864752e-03,1.020328735825914990e-03,3.657446863947089177e-03,1.853663952072759358e-04
2.740000000000000000e+02,1.321503682794045176e-04,1.114652393759851812e-03,1.059513265633804657e-03,3.680117581342678967e-03,1.886156311846631795e-04
2.750000000000000000e+02,1.341785892792213275e-04,1.142535336110528377e-03,1.077355339700436510e-03,3.770289444807617407e-03,1.913175832963798229e-04
2.760000000000000000e+02,1.456085965068076860e-04,1.182592681086003239e-03,1.090798596790176767e-03,3.805546417099403556e-03,1.915324107362170736e-04
2.770000000000000000e+02,1.516666283442047458e-04,1.157625458630962001e-03,1.022168638137199714e-03,3.810744658135467589e-03,1.798493892875008271e-04
2.780000000000000000e+02,1.384407528297604273e-04,1.218375395607096401e-03,1.009878524150797929e-03,3.615240396067420647e-03,1.859508405364085348e-04
2.790000000000000000e+02,1.373007675656845450e-04,1.239901726825420880e-03,1.032664537667704607e-03,3.973560902278738816e-03,1.944396754346433553e-04
2.800000000000000000e+02,1.463152079826945950e-04,1.290893653614011427e-03,1.066625776513396850e-03,4.063632500658553859e-03,1.968461578367719511e-04
2.810000000000000000e+02,1.428185005853954692e-04,1.365798318582522874e-03,1.071912477395575714e-03,4.012599026491092680e-03,1.941706497301520784e-04
2.820000000000000000e+02,1.430393373651472899e-04,1.444161643609942480e-03,1.041558565552103133e-03,4.032553194127985741e-03,1.970726462618976882e-04
2.830000000000000000e+02,1.461818851794527419e-04,1.457609639178847338e-03,1.075341817465491623e-03,4.072259605654160453e-03,2.007478369073778524e-04
2.840000000000000000e+02,1.456326912473437929e-04,1.506102305754764004e-03,1.104958077940088046e-03,3.935270054142847584e-03,2.012364884800277309e-04
2.850000000000000000e+02,1.432686086272338954e-04,1.516319830028534099e-03,1.118019859653873738e-03,4.095251641064834303e-03,1.950446933158822560e-04
2.860000000000000000e+02,1.437164420950987065e-04,1.614427528936479561e-03,1.098121334235035995e-03,3.981874524578210561e-03,2.025396995938288924e-04
2.870000000000000000e+02,1.369546784164565878e-04,1.605629209334713536e-03,1.121273677379908129e-03,3.996500461237006974e-03,2.010636012684807739e-04
2.880000000000000000e+02,1.227960692707918966e-04,1.580587454124815494e-03,1.146046608070938611e-03,4.018702055635481329e-03,2.094099666674065219e-04
2.890000000000000000e+02,1.281778352894002992e-04,1.599671993629314670e-03,1.185256603597917291e-03,4.158231104785192755e-03,2.026754483771542326e-04
2.900000000000000000e+02,1.404560869348037144e-04,1.638435485481593012e-03,1.187724277397217421e-03,4.216249671123994958e-03,2.086025391304646703e-04
2.910000000000000000e+02,1.561516141821428505e-04,1.521508328023557510e-03,1.178647856815095984e-03,4.302049041863931222e-03,2.089884357271420967e-04
2.920000000000000000e+02,1.643035953200477906e-04,1.486989069912292294e-03,1.210674079736184794e-03,4.220683342370135094e-03,2.054311583394863305e-04
2.930000000000000000e+02,1.578123433157996303e-04,1.610894229492343399e-03,1.246950140659563999e-03,4.330165156205878496e-03,2.086382823700549949e-04
2.940000000000000000e+02,1.494895743806567978e-04,1.620193317828810819e-03,1.272141013757832617e-03,4.206020117243025602e-03,2.095741956714691767e-04
2.950000000000000000e+02,1.425582045796458530e-04,1.729973908086934742e-03,1.232542964004657016e-03,4.190726745853523560e-03,1.963534001945266283e-04
2.960000000000000000e+02,1.429934438581526024e-04,1.775884076595235506e-03,1.220412571615314690e-03,4.008304040508670063e-03,1.822555778113743585e-04
2.970000000000000000e+02,1.463777026542434356e-04,1.829475059613505650e-03,1.268645846229876639e-03,4.180870566631855745e-03,1.924241530890657970e-04
2.980000000000000000e+02,1.561590537987322946e-04,1.898548909682662433e-03,1.204406285212344940e-03,4.102970685749385282e-03,1.946347395921366186e-04
2.990000000000000000e+02,1.518616699818231552e-04,1.840311429401664256e-03,1.241925581593639194e-03,3.972571058970642000e-03,1.936821016780276850e-04
3.000000000000000000e+02,1.597911809141372430e-04,1.808692467731298770e-03,1.242508541563158708e-03,4.060381012420122282e-03,1.960124543262109498e-04
3.010000000000000000e+02,1.740270790627773678e-04,1.765057114380352843e-03,1.277946420619069379e-03,4.055463587815832938e-03,1.906906308883904444e-04
3.020000000000000000e+02,1.764353365121262840e-04,1.709335581448701014e-03,1.309057852172390568e-03,4.129401788736442036e-03,1.981441057761212932e-04
3.030000000000000000e+02,1.878938630507365204e-04,1.725476775496836979e-03,1.264442029224377428e-03,3.958199810057738688e-03,1.896595179198268255e-04
3.040000000000000000e+02,1.936372439923506050e-04,1.677005140421350404e-03,1.296366729532039130e-03,3.644705370981715653e-03,1.851175699478790904e-04
3.050000000000000000e+02,1.990291333381355443e-04,1.678846057967087191e-03,1.314648542369289963e-03,3.689943985642929469e-03,1.942525197766720169e-04
3.060000000000000000e+02,1.950834116097865945e-04,1.680089803445805607e-03,1.322463102143234259e-03,3.885842424022012409e-03,1.955909286520673973e-04
3.070000000000000000e+02,1.874433193218560945e-04,1.696701428089086860e-03,1.380360898475929687e-03,4.044828443873216273e-03,1.903466435100309440e-04
3.080000000000000000e+02,1.870375879664543106e-04,1.679610897144634407e-03,1.417683540176239987e-03,4.126625220459478882e-03,1.899022694834551217e-04
3.090000000000000000e+02,1.867867197881123431e-04,1.756254730070239134e-03,1.374989327684539298e-03,4.172921917627969712e-03,1.993668850328589315e-04
3.100000000000000000e+02,1.815638714868228476e-04,1.786073595346882037e-03,1.405376290199211731e-03,4.358021035578252267e-03,1.950704337218001072e-04
3.110000000000000000e+02,1.672532744083632394e-04,1.762621513225259839e-03,1.370192365569344872e-03,4.208404421114808613e-03,1.976886038471681317e-04
3.120000000000000000e+02,1.738348510196274788e-04,1.783069862869801625e-03,1.314581672900771991e-03,4.133433718149892577e-03,1.963718475520570550e-04
3.130000000000000000e+02,1.717760472236262714e-04,1.738834467900352010e-03,1.318649503353142016e-03,4.158762337606591863e-03,1.921935943034469574e-04
3.140000000000000000e+02,1.750948396377349781e-04,1.741772517268813658e-03,1.294714056964463289e-03,4.305984555144970471e-03,1.936535685288509612e-04
3.150000000000000000e+02,1.816144570305766592e-04,1.730615172119809309e-03,1.400048190066116582e-03,4.176003888748502924e-03,1.962846903406090249e-04
3.160000000000000000e+02,1.727061442078348108e-04,1.768767108843216640e-03,1.394326917473986960e-03,4.331591195863127020e-03,1.912766728523473958e-04
3.170000000000000000e+02,1.693582836034268624e-04,1.726971277868472043e-03,1.434791542353264227e-03,4.476542713374831450e-03,2.020758398780797549e-04
3.180000000000000000e+02,1.610778803553536420e-04,1.631983576766860011e-03,1.477040269902141212e-03,4.505557558327266676e-03,1.935236210277579971e-04
3.190000000000000000e+02,1.472026213104049575e-04,1.651364325848003745e-03,1.448491539521756799e-03,4.348778933829677840e-03,1.902491685459306581e-04
3.200000000000000000e+02,1.562829209688088028e-04,1.707292113383052090e-03,1.454313401812012962e-03,4.324813807516703079e-03,1.883482918998424793e-04
3.210000000000000000e+02,1.635762264154960732e-04,1.677036396372399985e-03,1.432600655728255568e-03,4.200259208831491620e-03,1.930154376340587064e-04
3.220000000000000000e+02,1.613898103893784963e-04,1.689086099642023164e-03,1.442586690681757489e-03,4.206020145343769556e-03,1.956801088713877590e-04
3.230000000000000000e+02,1.651104338593611942e-04,1.782859042759321611e-03,1.451212150033853732e-03,3.942286268424743945e-03,2.013969744181220989e-04
3.240000000000000000e+02,1.697353744263274677e-04,1.877746066826557758e-03,1.443614104309154378e-03,3.927568505504352991e-03,1.956450508684426381e-04
3.250000000000000000e+02,1.625849404557344613e-04,1.825166818438916927e-03,1.485707328916618941e-03,4.020972883032492007e-03,1.989542532210286652e-04
3.260000000000000000e+02,1.667967733004482866e-04,1.866524200439090286e-03,1.496344283773543005e-03,4.017710756272885320e-03,2.003672971533365654e-04
3.270000000000000000e+02,1.695627499274099392e-04,2.004588836486798087e-03,1.496304419354554938e-03,4.085272935952177775e-03,2.077172269201454924e-04
3.280000000000000000e+02,1.780777534056143807e-04,2.077183147402905661e-03,1.438109095703299367e-03,4.075551136225041837e-03,2.068869776259418813e-04
3.290000000000000000e+02,1.806809363961159320e-04,1.987940549223021769e-03,1.464581532957587306e-03,4.173084268499827054e-03,2.096063701250150402e-04
3.300000000000000000e+02,1.829666245286576398e-04,2.089356381183127276e-03,1.471615971887163532e-03,4.100684726731751439e-03,2.000573416975903740e-04
3.310000000000000000e+02,1.625307441264212116e-04,2.145835479117952360e-03,1.480586756783197622e-03,4.190023090183347954e-03,2.025162981942330021e-04
3.320000000000000000e+02,1.662837152306417821e-04,2.101363590705784823e-03,1.475129203577063564e-03,4.138979420117649966e-03,1.967422946901331571e-04
3.330000000000000000e+02,1.684199867473257228e-04,2.121977415564524350e-03,1.444546392622703124e-03,3.997660726710483559e-03,2.062515830165700947e-04
3.340000000000000000e+02,1.850183097941160426e-04,2.022652800112489935e-03,1.494989635627219648e-03,3.802244521858511028e-03,2.026960737058214335e-04
3.350000000000000000e+02,1.787548824618845345e-04,2.046570034958006268e-03,1.446362114888466444e-03,3.919665296357344175e-03,2.055372451009729318e-04
3.360000000000000000e+02,1.869136138807903080e-04,2.025314523717347548e-03,1.439567780367245753e-03,3.895799429751267695e-03,2.082702345878040262e-04
3.370000000000000000e+02,1.842804372768069854e-04,2.090104134889081422e-03,1.420324134223993617e-03,4.022349812666026203e-03,2.041035587442285859e-04
3.380000000000000000e+02,1.880217708891684936e-04,2.008169244032576017e-03,1.372653557266012569e-03,4.176369657433287585e-03,2.063629967493652018e-04
3.390000000000000000e+02,1.809818358271542138e-04,2.076549640707248123e-03,1.421589282970314727e-03,4.223305593777593181e-03,2.037423264539262036e-04
3.400000000000000000e+02,1.811404808265137945e-04,2.139047274435812440e-03,1.448724627165942636e-03,4.409461388246604940e-03,2.170582072058557799e-04
3.410000000000000000e+02,1.951679664952132853e-04,2.186205001207253140e-03,1.464467891015952539e-03,4.249350592839373775e-03,2.099234665368099328e-04
3.420000000000000000e+02,1.957875667335517988e-04,2.227084133687551315e-03,1.467780712245403407e-03,4.204333581378616458e-03,2.149586639386136255e-04
3.430000000000000000e+02,1.999115100009829504e-04,2.217998377661123399e-03,1.438813059125410021e-03,4.312467475685699547e-03,2.164785045061234925e-04
3.440000000000000000e+02,1.974123922036108425e-04,2.266108345218675879e-03,1.460449399200425269e-03,4.360672061888282158e-03,2.066974108672070543e-04
3.450000000000000000e+02,2.021007856386480839e-04,2.215234545118849319e-03,1.536550679749448811e-03,4.266170698827731478e-03,2.137587092505555120e-04
3.460000000000000000e+02,2.053739533527387806e-04,2.255078013930655878e-03,1.552558292667982620e-03,4.233624329090690530e-03,2.198226979054362928e-04
3.470000000000000000e+02,1.974587939912453294e-04,2.240473726862424186e-03,1.567775064032050913e-03,4.133052976053042116e-03,2.096217762056484801e-04
3.480000000000000000e+02,2.045274717054068603e-04,2.369321172617455673e-03,1.533933580906587935e-03,4.125998102078254348e-03,2.130785296003967488e-04
3.490000000000000000e+02,2.098588812082802235e-04,2.345790413206594316e-03,1.567111857965097776e-03,4.063357616853613408e-03,2.125377449450072120e-04
3.500000000000000000e+02,2.058821196306848123e-04,2.299398615950964953e-03,1.573824800709111571e-03,4.075314978550625966e-03,2.085407645034953461e-04
3.510000000000000000e+02,2.109305395380234316e-04,2.263477868860719333e-03,1.636224191867929889e-03,4.043323597455517060e-03,2.007093118274738686e-04
3.520000000000000000e+02,2.171420993132278099e-04,2.306495812951281366e-03,1.632526179708659875e-03,4.022835585966832994e-03,2.033102731934244289e-04
3.530000000000000000e+02,2.165885913183451805e-04,2.340827361430375397e-03,1.709220862532001561e-03,3.919386388448020675e-03,2.086200225482892634e-04
3.540000000000000000e+02,2.023416158797308739e-04,2.299822934707762556e-03,1.717781065483814373e-03,3.999453869404145934e-03,1.978334319449048806e-04
3.550000000000000000e+02,2.076793020643341592e-04,2.148848161164673698e-03,1.770325716937137805e-03,4.055663996303748853e-03,2.055797203187603728e-04
3.560000000000000000e+02,2.291225499219118333e-04,2.286616768779392572e-03,1.753973256820362536e-03,4.101499675273956314e-03,2.074998185617182855e-04
3.570000000000000000e+02,2.147216359325021529e-04,2.137992507995400970e-03,1.755229879865982667e-03,3.779875574386193371e-03,2.124720446167183141e-04
3.580000000000000000e+02,1.795460045683761052e-04,2.093313105799410323e-03,1.711992694355957134e-03,4.015173822898399081e-03,2.152129210793995995e-04
3.590000000000000000e+02,1.779685634207828215e-04,2.060879891114142382e-03,1.785656660280743324e-03,4.042563337447568905e-03,2.153445572875556380e-04
3.600000000000000000e+02,1.864369155399892009e-04,2.057952432149789956e-03,1.784658271425598741e-03,3.956638533605949526e-03,2.211896080184239111e-04
3.610000000000000000e+02,1.918671637236579741e-04,2.109185873544250356e-03,1.657608263255672121e-03,3.994159332939895002e-03,2.104357231257347749e-04
3.620000000000000000e+02,1.932260149423159490e-04,2.116541629812118686e-03,1.597439355467522581e-03,4.063907314964976258e-03,2.237635149010541724e-04
3.630000000000000000e+02,1.969905616127087811e-04,2.164606372022093161e-03,1.663515313997221412e-03,4.154049749257038293e-03,2.307029016365147456e-04
3.640000000000000000e+02,1.737802947633371176e-04,2.266439696252398051e-03,1.715559323379634016e-03,4.048046938767591030e-03,2.261408252144381237e-04
3.650000000000000000e+02,1.901427645412123724e-04,2.200607944164989505e-03,1.760948605462275829e-03,3.971376746295107729e-03,2.263325567196661225e-04
3.660000000000000000e+02,1.961383878419376003e-04,2.177216780591906264e-03,1.850382701202524238e-03,4.103284554581421162e-03,2.222095786703626175e-04
3.670000000000000000e+02,1.951705544388504521e-04,2.261131150764983389e-03,1.782743155183896810e-03,4.090537641004865499e-03,2.287636460178710252e-04
3.680000000000000000e+02,1.921290001702935513e-04,2.088632117248301334e-03,1.748919072527166385e-03,4.180661101291560655e-03,2.313279388622691002e-04
3.690000000000000000e+02,1.892202869159254064e-04,2.065359839076630344e-03,1.714937455427167912e-03,4.082062728090973813e-03,2.237423316542308527e-04
3.700000000000000000e+02,2.022393680162215546e-04,2.109106718484743404e-03,1.754041282363227872e-03,4.151559968662787981e-03,2.150364687470984748e-04
3.710000000000000000e+02,2.002721417301289719e-04,2.084871211482042241e-03,1.800658094583407198e-03,4.349465316505929380e-03,2.249355638437311455e-04
3.720000000000000000e+02,2.003786891424663708e-04,2.097967105529674470e-03,1.711002027613761634e-03,4.463497285706941042e-03,2.205932814315358925e-04
3.730000000000000000e+02,2.123709779776605799e-04,2.062121798339200396e-03,1.701685701360977632e-03,4.250844908094020269e-03,2.330838063551166073e-04
3.740000000000000000e+02,2.169301614767249475e-04,2.129664599991865082e-03,1.800686052145117344e-03,4.401650214824748275e-03,2.171181886136963612e-04
3.750000000000000000e+02,1.975804780293133334e-04,2.148830526784606398e-03,1.723585985084263861e-03,4.731477555470542384e-03,2.139252073209974014e-04
3.760000000000000000e+02,1.906895734121727415e-04,2.205758842546701182e-03,1.667428592414088584e-03,4.775865757120745236e-03,2.085140722970502125e-04
3.770000000000000000e+02,1.895252698214111575e-04,2.248789191978461943e-03,1.658621600862497658e-03,4.774415734142389844e-03,2.144251254545537222e-04
3.780000000000000000e+02,1.956676276996249797e-04,2.230933207314600430e-03,1.750996305113106111e-03,4.707237734660196793e-03,2.165709884296429522e-04
3.790000000000000000e+02,1.797725211741818541e-04,2.323835723485490057e-03,1.603044780112972134e-03,4.729294314695042800e-03,2.097794319850798672e-04
3.800000000000000000e+02,1.735261162448820116e-04,2.301603070450353172e-03,1.630239057499593969e-03,4.977929095334454601e-03,2.088768067045609911e-04
3.810000000000000000e+02,1.888219443468841519e-04,2.346951777093653213e-03,1.746792148970555125e-03,4.996089226961708540e-03,1.873129414254881553e-04
3.820000000000000000e+02,1.721777871631635648e-04,2.151881045381887070e-03,1.774346384832314882e-03,5.038274314033142076e-03,1.943947164745329914e-04
3.830000000000000000e+02,1.684451993176905304e-04,1.958826702269322872e-03,1.792387471410306077e-03,4.881524908451284617e-03,1.918087960918191115e-04
3.840000000000000000e+02,1.897644213757487819e-04,1.968110933500022419e-03,1.827150037905900248e-03,5.312505814276557992e-03,1.705447270378135372e-04
3.850000000000000000e+02,1.928834706053095260e-04,1.884204860026272854e-03,1.778687121162914053e-03,5.212588674110341103e-03,1.842336418023116096e-04
3.860000000000000000e+02,1.851039849152247285e-04,1.826816074622095165e-03,1.799867791768439140e-03,4.960068389931016064e-03,1.814360382245139292e-04
3.870000000000000000e+02,1.547843369806845004e-04,1.817367144384629540e-03,1.809814455029812308e-03,5.241084637594872753e-03,1.838732417612787273e-04
3.880000000000000000e+02,1.592256666352875882e-04,1.732658290190869366e-03,1.815480040388339766e-03,5.424349450932508532e-03,1.781783034945361166e-04
3.890000000000000000e+02,1.525777954173301865e-04,1.768484913502232914e-03,1.812772432037923487e-03,5.527135297149543547e-03,1.835624162270788062e-04
3.900000000000000000e+02,1.632879938929798769e-04,1.812003565586528531e-03,1.859632316446813149e-03,5.495036501463435030e-03,1.769137252735086818e-04
3.910000000000000000e+02,1.606364644205493519e-04,1.816170791760329806e-03,1.881712081039155215e-03,5.588392159222133060e-03,1.775634066452091986e-04
3.920000000000000000e+02,1.719058152324093314e-04,1.867865637435461856e-03,1.964958403456340541e-03,5.662785539326531392e-03,1.997106649019864122e-04
3.930000000000000000e+02,1.733086588877608136e-04,1.956099263311528169e-03,1.841689924104383813e-03,5.707834371188380551e-03,1.940265377801120295e-04
3.940000000000000000e+02,1.757273357287925108e-04,2.020164309445293682e-03,1.835864809258791475e-03,5.767558332133049248e-03,1.994997378881313566e-04
3.950000000000000000e+02,1.797698378739331915e-04,2.036957456929333610e-03,1.863534873636107925e-03,6.042677144817654167e-03,1.846234498440457727e-04
3.960000000000000000e+02,1.902525400683252599e-04,2.067670811931487940e-03,1.880268967535236868e-03,5.764526911545497789e-03,1.908320084693659879e-04
3.970000000000000000e+02,1.887713466245388716e-04,2.083260161605648975e-03,1.815505961209717967e-03,5.836927451781992460e-03,1.858461219006457554e-04
3.980000000000000000e+02,1.971071146276148767e-04,2.178029740002807024e-03,1.873792901744497641e-03,5.949668786361939077e-03,1.935545666306159873e-04
3.990000000000000000e+02,2.048081054916162103e-04,2.035394535983892084e-03,1.871142107046863678e-03,5.880781880951757579e-03,1.961073905679677765e-04
4.000000000000000000e+02,2.031021193539261915e-04,2.092949897425366856e-03,1.870047049178591436e-03,5.861486466717913402e-03,1.890084789349932848e-04
4.010000000000000000e+02,1.997914407989576091e-04,2.056511929324877919e-03,1.877889536673005288e-03,5.874654243274490817e-03,1.953523405994195272e-04
4.020000000000000000e+02,2.029955578557451901e-04,1.933418493856864373e-03,1.966533276010928866e-03,5.984556074007940651e-03,1.936070809704926177e-04
4.030000000000000000e+02,2.069970224078954146e-04,1.973816562297447952e-03,1.986574135074525849e-03,6.089143200924795885e-03,1.929571876863045432e-04
4.040000000000000000e+02,2.098830022064790413e-04,1.974733987917476341e-03,1.899534029387139888e-03,6.103232562260418881e-03,1.853778950492435129e-04
4.050000000000000000e+02,2.001954489622148614e-04,1.978714624713440173e-03,1.974655564998983870e-03,6.017215378313567342e-03,1.888532989170466081e-04
4.060000000000000000e+02,2.093185184791623854e-04,1.874646887198849754e-03,1.967494163986338584e-03,6.068036568841250755e-03,1.857519132152374297e-04
4.070000000000000000e+02,2.153681270401497372e-04,1.923661984634561506e-03,2.019403498487393200e-03,6.071814290362853583e-03,1.861783901083713388e-04
4.080000000000000000e+02,2.025687538450560155e-04,1.890552451885851859e-03,1.996583379045291373e-03,5.993919739666120350e-03,1.808079051435207418e-04
4.090000000000000000e+02,2.075474885503414413e-04,1.923425718525773043e-03,1.930111397286382591e-03,6.199809663150479544e-03,1.807798932618176480e-04
4.100000000000000000e+02,2.065282733216822209e-04,1.950720304174979880e-03,1.939506488272346729e-03,6.502468463604249571e-03,1.852375779728410166e-04
4.110000000000000000e+02,1.895826988224103005e-04,2.060329749005274103e-03,1.980478247459949159e-03,6.324980790183398760e-03,1.829329530161905026e-04
4.120000000000000000e+02,1.847622969475271049e-04,1.861432298003617980e-03,1.967663442442812993e-03,6.141225665738936357e-03,1.802227446916493392e-04
4.130000000000000000e+02,1.928112111935220696e-04,1.894313783006196239e-03,2.090233984817668755e-03,6.164390149231202543e-03,1.857395528166438936e-04
4.140000000000000000e+02,2.009521853381102119e-04,1.922864255614609164e-03,2.076051332481232414e-03,6.349395182949524319e-03,1.836079496467801775e-04
4.150000000000000000e+02,1.892838172028454835e-04,1.912017086939110655e-03,2.053153866791612714e-03,6.222070114601740976e-03,1.869769637669049800e-04
4.160000000000000000e+02,1.923224179095628372e-04,1.937988953771063727e-03,2.141509605272706729e-03,5.985381445685833413e-03,1.806172145433215803e-04
4.170000000000000000e+02,1.942049263826683969e-04,1.857853926295782721e-03,2.171507483747614486e-03,5.858822733166402230e-03,1.917778179171270025e-04
4.180000000000000000e+02,1.939749064211460094e-04,1.843849903058414341e-03,2.210674084433539299e-03,5.606721602020470208e-03,1.819215612499647250e-04
4.190000000000000000e+02,1.989579715586664577e-04,1.878041253867590576e-03,2.182128783781767112e-03,5.712122119858276115e-03,1.749522119313118296e-04
4.200000000000000000e+02,2.072625158293650571e-04,1.842192586131941034e-03,2.314112290696335172e-03,5.718010623706804019e-03,1.752857237641292087e-04
4.210000000000000000e+02,1.951896310683487457e-04,1.726968040900001000e-03,2.251815000289369983e-03,5.938437294245146880e-03,1.796656729996515267e-04
4.220000000000000000e+02,2.054795374805129526e-04,1.704058847405764965e-03,2.247581966036471535e-03,5.763658859053721883e-03,1.754442982755399782e-04
4.230000000000000000e+02,2.037313496042747474e-04,1.746618776288899610e-03,2.278574069852323802e-03,5.733008603084122079e-03,1.817016833827178601e-04
4.240000000000000000e+02,1.929889459899580828e-04,1.827208954928272178e-03,2.309171793004161088e-03,5.843888365077209990e-03,1.848371957945404986e-04
4.250000000000000000e+02,1.996915182680414347e-04,1.835870950603557539e-03,2.375218433818382380e-03,6.016815996058744176e-03,1.887915478898660737e-04
4.260000000000000000e+02,2.036413860531105513e-04,1.930849126068112653e-03,2.515001067548983116e-03,5.918282966569266001e-03,1.772551157525059651e-04
4.270000000000000000e+02,2.169833112676267106e-04,1.990125176654644612e-03,2.573026511011655693e-03,6.085821852071626736e-03,1.756718764467368743e-04
4.280000000000000000e+02,2.151052892379601289e-04,1.981475001634702693e-03,2.567901616746581794e-03,5.926813019191401466e-03,1.943047540584608157e-04
4.290000000000000000e+02,1.948484900136104869e-04,1.939335419475107791e-03,2.651689860523220865e-03,6.051024035433116843e-03,1.881601505810959196e-04
4.300000000000000000e+02,1.930744528193528708e-04,1.945624660399380979e-03,2.591293864804167235e-03,5.880915869602265644e-03,1.846357824565325600e-04
4.310000000000000000e+02,1.937589946011675224e-04,2.035095665512298702e-03,2.636094104752295664e-03,5.901001742118938687e-03,1.959914948445051763e-04
4.320000000000000000e+02,1.960386974745320643e-04,2.060534334411112667e-03,2.585014420014908332e-03,5.651468485757926707e-03,1.777462752021730097e-04
4.330000000000000000e+02,2.101457940435480509e-04,2.109562444366330780e-03,2.748962065489246598e-03,5.802781952402469301e-03,1.841700050350114637e-04
4.340000000000000000e+02,1.982138797205212910e-04,2.136430867159866409e-03,2.823583213682145932e-03,5.976304141693811189e-03,1.822679991639875041e-04
4.350000000000000000e+02,1.920748814585593323e-04,2.098288821237082047e-03,2.797760444616104181e-03,5.902707841926368992e-03,1.826272238706350137e-04
4.360000000000000000e+02,1.970141965920158000e-04,2.201202906879973220e-03,2.798583371878660131e-03,5.783730058904090754e-03,1.756730728836863875e-04
4.370000000000000000e+02,2.139558333709157267e-04,2.302973521561169079e-03,2.868789218500200633e-03,5.821307678010811948e-03,1.661346725684298420e-04
4.380000000000000000e+02,2.136170960430616717e-04,2.347209168334973839e-03,2.996857621844983832e-03,5.968118710541259198e-03,1.710756677142377669e-04
4.390000000000000000e+02,2.114634288259420458e-04,2.394817268483562245e-03,2.965855644534665103e-03,6.087700251888872316e-03,1.586694331093818633e-04
4.400000000000000000e+02,2.200108383291210501e-04,2.364802359231088502e-03,2.922731891762286871e-03,6.043444773634942813e-03,1.805563026409107152e-04
4.410000000000000000e+02,2.208752670059821455e-04,2.389801878091679654e-03,2.822327915813271915e-03,6.271926218738288483e-03,1.744251238487981581e-04
4.420000000000000000e+02,2.219184969012300002e-04,2.382137736528844307e-03,2.667645314951561097e-03,6.092487764983833820e-03,1.748340657604652293e-04
4.430000000000000000e+02,2.179860675057820885e-04,2.410526113028721440e-03,2.681144800251500371e-03,6.250667489484662553e-03,1.760635260589227258e-04
4.440000000000000000e+02,2.218735112828884581e-04,2.314762750860843710e-03,2.722747740583009168e-03,6.346343264351794744e-03,1.746011142939041250e-04
4.450000000000000000e+02,2.031287480113164179e-04,2.257469314240756475e-03,2.785277278577580340e-03,6.340103932264695707e-03,1.784031631774096738e-04
4.460000000000000000e+02,2.094764974781559985e-04,2.252358794463171776e-03,2.774660867347122917e-03,6.570156157870599145e-03,1.810950325359383939e-04
4.470000000000000000e+02,1.969344154589824925e-04,2.167650002418031185e-03,2.945589110842194991e-03,6.523037245492413483e-03,1.810448788067686721e-04
4.480000000000000000e+02,1.931964790010676225e-04,2.161307049960869975e-03,2.950748571979300294e-03,6.571618201918094648e-03,1.711408858958707313e-04
4.490000000000000000e+02,1.942507716339303414e-04,2.038271983713202395e-03,2.997086944102611561e-03,6.662097842233039025e-03,1.850131138425581412e-04
4.500000000000000000e+02,1.946113559839757201e-04,2.052837026146780985e-03,3.054826802289078991e-03,6.803171995333312516e-03,1.764649001303464360e-04
4.510000000000000000e+02,1.893223480754491206e-04,2.091912433583642539e-03,3.023539164990762806e-03,7.019321710427850469e-03,1.778755924587427373e-04
4.520000000000000000e+02,1.839762792940069502e-04,2.125379963627604951e-03,3.210246041580266940e-03,7.116701327125829479e-03,1.785691320995708153e-04
4.530000000000000000e+02,1.917452717490331082e-04,2.187401164846392021e-03,3.023628441297887548e-03,7.079421938360530575e-03,1.714431879099587164e-04
4.540000000000000000e+02,1.699575180879042691e-04,2.166252305056515226e-03,2.936381716641123241e-03,7.301347595931595436e-03,1.865702668397695163e-04
4.550000000000000000e+02,1.611329678921080699e-04,2.246900623691372445e-03,2.832462832370041816e-03,7.455657952515459819e-03,1.823243316180223061e-04
4.560000000000000000e+02,1.652127357806287833e-04,2.235055046220013608e-03,2.855380418996023018e-03,7.043910192204627663e-03,1.684742432516150856e-04
4.570000000000000000e+02,1.742191004463489179e-04,2.149847210515143381e-03,2.934689764343301199e-03,7.098393245375089755e-03,1.617065490636671043e-04
4.580000000000000000e+02,1.747025414327030290e-04,2.118960968818361934e-03,2.954999640515820758e-03,7.253339293819882627e-03,1.688566143922543006e-04
4.590000000000000000e+02,1.672850202666387176e-04,2.213208468983318689e-03,2.966871449849417530e-03,7.349470165096572138e-03,1.623291673911175792e-04
4.600000000000000000e+02,1.674369721358370811e-04,2.230828697785458559e-03,3.013772592356689373e-03,7.243579550059831007e-03,1.739956948543230908e-04
4.610000000000000000e+02,1.537298464823200206e-04,2.237233402431426654e-03,3.164952841423929186e-03,7.257857498304653987e-03,1.722848738576754357e-04
4.620000000000000000e+02,1.408523369046399409e-04,2.115101286155773863e-03,3.072029140270937653e-03,6.918731362362429138e-03,1.791731929969841985e-04
4.630000000000000000e+02,1.429093366165368195e-04,2.151847592157030142e-03,3.029687225932109484e-03,6.913001657958162127e-03,1.787363000966823989e-04
4.640000000000000000e+02,1.430169123978197732e-04,2.175285558617900961e-03,3.045185897481039738e-03,6.705472086971808743e-03,1.733330051219006407e-04
4.650000000000000000e+02,1.387999506549109086e-04,2.277628625150684982e-03,3.180935193052847332e-03,6.837732378753180740e-03,1.809882237505666680e-04
4.660000000000000000e+02,1.383668289764994341e-04,2.328417065489696292e-03,3.191323214818519993e-03,6.924934580103236925e-03,1.799847874174309581e-04
4.670000000000000000e+02,1.380921782302424461e-04,2.330764031573284711e-03,3.135765958965253120e-03,6.785256163982289479e-03,1.762137031691146660e-04
4.680000000000000000e+02,1.291488053911660216e-04,2.335016929556177345e-03,3.206904752568351391e-03,7.117626138711807826e-03,1.812924690721695598e-04
4.690000000000000000e+02,1.379496871738439268e-04,2.046871674726613577e-03,3.161991828711574470e-03,7.430729149794590427e-03,1.813514450044184656e-04
4.700000000000000000e+02,1.409360357180755585e-04,2.117510762029373161e-03,3.167448150261931161e-03,7.251487464182249099e-03,1.907837441249560229e-04
4.710000000000000000e+02,1.554358677858802551e-04,2.096709549353481528e-03,3.056711534542677633e-03,7.191197801026838476e-03,1.791857276741692928e-04
4.720000000000000000e+02,1.563482004282024107e-04,2.047296083474758888e-03,3.224397149643176697e-03,7.480284162248218571e-03,1.848859902897626029e-04
4.730000000000000000e+02,1.527002547251354869e-04,2.012214481186158643e-03,3.370420091870496293e-03,7.114334709881431351e-03,1.713125699853712547e-04
4.740000000000000000e+02,1.484345209231685558e-04,1.951738781987732985e-03,3.264692228667986917e-03,7.099736977848047914e-03,1.832481901871130248e-04
4.750000000000000000e+02,1.358057126725764618e-04,1.949846604334726230e-03,3.299006459831055338e-03,6.857987982705093799e-03,1.880535290382789881e-04
4.760000000000000000e+02,1.401101993065978490e-04,1.936112198755557401e-03,3.272118633228959794e-03,7.315461143855617188e-03,1.963345706935681889e-04
4.770000000000000000e+02,1.544088221563377772e-04,1.957066417925035218e-03,3.444436748572754503e-03,6.815356600899158401e-03,1.917869341769851133e-04
4.780000000000000000e+02,1.565238457874595923e-04,1.868553003132933377e-03,3.430923483086156800e-03,6.890362842289832201e-03,1.925297856355534520e-04
4.790000000000000000e+02,1.617224371391889903e-04,1.896515582612279260e-03,3.391046706504141639e-03,7.238705881889462290e-03,1.980089552466868241e-04
4.800000000000000000e+02,1.836791218094990796e-04,1.929521977091064322e-03,3.343488483778744857e-03,7.717544783988561363e-03,1.948902419263154329e-04
4.810000000000000000e+02,1.778864025296922335e-04,1.889755650541058429e-03,3.444476090343706609e-03,7.720209833604774197e-03,2.084527621687426446e-04
4.820000000000000000e+02,1.688406142467124837e-04,1.950197154264254884e-03,3.353877711753217028e-03,7.825881273722190556e-03,2.017062428698590537e-04
4.830000000000000000e+02,1.376485452730946690e-04,1.944021974533916008e-03,3.400163425142599394e-03,7.858478885383490820e-03,1.911841055243224119e-04
4.840000000000000000e+02,1.435282800320569763e-04,1.897690211939861982e-03,3.228157770205575261e-03,8.205020968955700766e-03,1.918249041776842745e-04
4.850000000000000000e+02,1.395493118709900671e-04,1.873748100351679824e-03,3.518628448180738388e-03,7.985876943460534783e-03,1.866798115279788561e-04
4.860000000000000000e+02,1.355525232161758353e-04,1.860122239371930775e-03,3.594157965138844446e-03,7.710900575197965345e-03,2.092202377357299525e-04
4.870000000000000000e+02,1.422387173046768538e-04,1.937887412039374091e-03,3.470477157525464484e-03,7.797525982641495546e-03,2.009090070285157736e-04
4.880000000000000000e+02,1.441126722975250019e-04,2.003269903939397523e-03,3.672656748731628618e-03,7.679479261923360944e-03,2.029499325721939584e-04
4.890000000000000000e+02,1.477258982676143972e-04,2.005304075073155445e-03,3.654578708644939944e-03,7.916657544290162107e-03,1.988723794364988251e-04
4.900000000000000000e+02,1.307597633930512870e-04,2.039362601987781964e-03,3.712613009409615472e-03,7.910842070131041126e-03,1.914983487290022879e-04
4.910000000000000000e+02,1.196293917711255261e-04,2.113916460215081727e-03,3.820354528571212605e-03,7.845054160004805155e-03,1.900480151868499945e-04
4.920000000000000000e+02,1.278300750462424418e-04,2.082715908154675333e-03,3.755321543438050469e-03,7.993899887768107781e-03,1.985815706477822573e-04
4.930000000000000000e+02,1.279769487824156116e-04,2.077297300703495608e-03,3.711118369739585532e-03,8.368293099356494125e-03,1.959963688163979256e-04
4.940000000000000000e+02,1.385186855538123041e-04,2.120363602217456567e-03,3.923326468753152163e-03,8.411247180313163874e-03,1.916114500011278921e-04
4.950000000000000000e+02,1.422401480928314754e-04,2.031767555317420815e-03,3.856308496411164910e-03,7.750386154944055583e-03,1.874300732109812628e-04
4.960000000000000000e+02,1.421733506656863710e-04,1.991408635252045478e-03,4.031189540320889719e-03,7.855643382330801394e-03,1.899362516937230794e-04
4.970000000000000000e+02,1.294138306292547114e-04,2.001394282894364274e-03,3.837543514682684176e-03,8.206085178016908621e-03,1.932303176044314341e-04
4.980000000000000000e+02,1.250666404143396804e-04,2.091617093839093222e-03,4.064901423047162510e-03,8.229242971791839167e-03,1.944469199610665555e-04
4.990000000000000000e+02,1.201572803428696545e-04,2.104168768507608256e-03,3.582610256863683063e-03,8.348645585034453198e-03,2.080999330201782627e-04
5.000000000000000000e+02,1.197140800472951128e-04,2.094462475580316507e-03,3.610221883255548825e-03,8.076158867818206133e-03,1.983904888541720979e-04
5.010000000000000000e+02,1.165582953371879782e-04,2.146182715358713189e-03,3.751748563272094827e-03,8.379145287455758151e-03,2.175934582751004598e-04
5.020000000000000000e+02,1.210713898863735594e-04,2.088312348905052573e-03,3.928004148219255143e-03,7.857103030119105824e-03,2.098902672111879752e-04
5.030000000000000000e+02,1.137690224731757738e-04,2.121172876051069522e-03,3.847472263435514073e-03,8.092386211917101946e-03,2.129682195356474850e-04
5.040000000000000000e+02,1.187846386593305326e-04,2.135763905712906308e-03,3.888815679679136217e-03,7.996442512453350027e-03,2.062042903533400917e-04
5.050000000000000000e+02,1.024883557445566140e-04,2.126904823711250891e-03,3.833653529033864693e-03,8.137186608140556388e-03,1.923006894600787220e-04
5.060000000000000000e+02,9.805604070045603748e-05,2.136234332080100273e-03,3.820300462661352370e-03,8.370247112264972422e-03,1.976351688021127373e-04
5.070000000000000000e+02,1.023757745681752596e-04,2.037221250147935869e-03,3.814167328872852814e-03,8.485192975485111866e-03,1.962226176054349125e-04
5.080000000000000000e+02,1.082608929964257172e-04,1.919442625529788060e-03,3.856661858929411046e-03,8.444327845315346970e-03,1.979259926425669391e-04
5.090000000000000000e+02,1.175643746408328028e-04,1.892075783389124410e-03,4.001085412175586775e-03,7.983357412875480286e-03,1.988565971984268543e-04
5.100000000000000000e+02,1.256311905802887097e-04,1.947048391563677150e-03,3.703805567822793243e-03,8.240410231439398991e-03,1.987813847925679056e-04
5.110000000000000000e+02,1.201065317415483946e-04,2.021251792848954842e-03,3.905168184233587247e-03,7.964110439198979208e-03,1.942751623327243493e-04
5.120000000000000000e+02,1.244747968124348958e-04,2.097360232672151881e-03,3.941452575772608213e-03,8.023806288100066020e-03,1.839913466818998700e-04
5.130000000000000000e+02,1.329584065240529966e-04,2.105142965767692331e-03,3.677025185366056270e-03,8.031001332794440728e-03,1.953436026084220956e-04
5.140000000000000000e+02,1.328103432589600175e-04,2.184831096875172740e-03,3.817566776229019965e-03,7.835014567545428577e-03,1.964964719982642549e-04
5.150000000000000000e+02,1.410581231835461580e-04,2.214650215994651283e-03,4.014060758514070848e-03,7.944616405260895853e-03,1.958233122160146777e-04
5.160000000000000000e+02,1.441210199866205244e-04,2.170172678631288044e-03,4.049892555033518526e-03,7.975024922780682424e-03,2.155422272323015420e-04
5.170000000000000000e+02,1.564984916432310413e-04,2.249620840333088623e-03,4.119947113661481808e-03,7.883629623725796343e-03,2.049985096386208738e-04
5.180000000000000000e+02,1.428433007162333013e-04,2.163252700704942910e-03,4.371248552556883382e-03,7.799170487382656169e-03,2.037043046405617730e-04
5.190000000000000000e+02,1.464438485870855899e-04,2.126348822647061709e-03,4.242887943775919268e-03,7.970418038193316512e-03,2.121914378578892979e-04
5.200000000000000000e+02,1.613673679139449035e-04,2.145623480201530597e-03,4.380112387477153035e-03,8.036549064809439535e-03,2.062852331751185986e-04
5.210000000000000000e+02,1.360016264085883719e-04,2.123754911448783034e-03,4.285238024745230412e-03,8.504423334648292254e-03,2.082864787755767111e-04
5.220000000000000000e+02,1.300646943884764539e-04,2.101774614034379596e-03,4.297001920150034238e-03,8.567855673951130235e-03,2.030968103171604255e-04
5.230000000000000000e+02,1.285047210765055681e-04,2.120252583627468823e-03,4.123411061984882942e-03,7.751928176739086851e-03,1.978794185830690111e-04
5.240000000000000000e+02,1.282264905959618062e-04,2.169217297979142423e-03,4.106125142782413029e-03,8.241400190501235734e-03,1.946510921417843321e-04
5.250000000000000000e+02,1.355706484145180468e-04,2.123826844698362137e-03,4.155283585701607940e-03,8.338885652560468209e-03,1.961368594637358242e-04
5.260000000000000000e+02,1.463409490194411688e-04,2.125610111211928555e-03,4.003422219390428971e-03,8.599589361133030962e-03,1.906361851345961256e-04
5.270000000000000000e+02,1.468060810907445557e-04,2.200300471063676433e-03,4.236054080597573268e-03,8.811332367526625298e-03,1.975871038852883288e-04
5.280000000000000000e+02,1.472640679442971390e-04,2.219110337914220743e-03,4.110352254462323884e-03,8.822809637873629818e-03,1.931418774473447897e-04
5.290000000000000000e+02,1.509344788802602366e-04,2.185241186902220356e-03,4.057869098154198717e-03,8.828633360131288299e-03,1.914099573451233383e-04
5.300000000000000000e+02,1.637257460295193923e-04,2.186864013835165821e-03,4.024083507174980312e-03,8.783545969416217680e-03,1.993103123216766193e-04
5.310000000000000000e+02,1.428148232311965415e-04,2.267981379408201548e-03,4.144376627826407145e-03,8.893361248012543463e-03,1.937439865249412918e-04
5.320000000000000000e+02,1.408292420131962430e-04,2.346073746803734039e-03,4.336886231551040360e-03,9.201551733864388183e-03,1.848016625441983862e-04
5.330000000000000000e+02,1.411491205807191562e-04,2.285333265000133451e-03,4.479070746535862568e-03,9.161986530625609859e-03,1.925306506660451333e-04
5.340000000000000000e+02,1.278260910886341861e-04,2.311456329169736534e-03,4.300729453294072080e-03,9.159439253408341308e-03,2.000498540228878852e-04
5.350000000000000000e+02,1.234192303268821789e-04,2.301258314067466948e-03,4.491373943407372948e-03,9.045856958646902868e-03,1.955562358991747018e-04
5.360000000000000000e+02,1.139074919780380668e-04,2.383262900579441457e-03,4.835174082781557026e-03,9.023823609658809808e-03,1.991859011152286030e-04
5.370000000000000000e+02,1.160481478467145777e-04,2.366413418835033866e-03,4.729421570163094835e-03,8.663463612558652827e-03,2.002574025706804761e-04
5.380000000000000000e+02,1.259398003761180718e-04,2.316795874653165832e-03,4.540021303126473562e-03,8.623177741264975715e-03,1.919336837310492427e-04
5.390000000000000000e+02,1.300853080965502784e-04,2.377940114508869662e-03,4.550348149296778999e-03,8.313900200779933414e-03,1.978670739599674988e-04
5.400000000000000000e+02,1.356894062110036714e-04,2.359830103959681402e-03,4.335372819056271254e-03,8.555698063407612963e-03,2.117141738676719953e-04
5.410000000000000000e+02,1.301225350379686674e-04,2.391205664180384716e-03,4.498583680599632650e-03,8.626828060046887181e-03,1.953219451941157203e-04
5.420000000000000000e+02,1.308241842656876486e-04,2.384354474218919329e-03,4.558342458650055384e-03,8.696063700513789740e-03,1.957283768255768663e-04
5.430000000000000000e+02,1.446949896883875653e-04,2.369069677856550094e-03,4.520182399810446228e-03,8.980500296923543679e-03,1.996706252078706001e-04
5.440000000000000000e+02,1.359032056661435561e-04,2.417509745347379280e-03,4.566182081763514589e-03,8.852521258533418980e-03,1.999245898107737673e-04
5.450000000000000000e+02,1.409608900388992225e-04,2.438766454833873887e-03,4.442418710690398953e-03,8.611011157570458430e-03,2.073372575971399456e-04
5.460000000000000000e+02,1.440147824751658590e-04,2.507143480881324216e-03,4.421530770093107243e-03,8.914783450743479776e-03,1.963688033227439789e-04
5.470000000000000000e+02,1.328760494959668748e-04,2.537009681501944947e-03,4.338050207270294223e-03,8.510351368377966352e-03,1.991051791372377977e-04
5.480000000000000000e+02,1.321320299014772104e-04,2.638438885735450157e-03,4.388154758073525841e-03,8.078068498024948418e-03,1.959273835094865746e-04
5.490000000000000000e+02,1.418191489191977794e-04,2.656800549953763912e-03,4.280815728642028972e-03,8.333857097945540637e-03,1.961280116820063313e-04
5.500000000000000000e+02,1.387925574974913090e-04,2.699866772951864391e-03,4.347477301803182037e-03,8.280207946303574928e-03,1.991966499498287746e-04
5.510000000000000000e+02,1.432538886655398969e-04,2.723664237181955272e-03,4.169777520632744761e-03,8.320434948291488553e-03,2.106506182172340758e-04
5.520000000000000000e+02,1.454395619163717512e-04,2.693825175178465869e-03,4.225946662793633735e-03,8.409805131120884347e-03,2.076710493456035422e-04
5.530000000000000000e+02,1.589525779763789615e-04,2.688858566041951725e-03,4.227973293538855870e-03,8.798043350879303226e-03,1.916815580778052919e-04
5.540000000000000000e+02,1.560196666952062827e-04,2.716117658361438814e-03,4.099114789663849123e-03,8.330716441555807705e-03,1.935417604722600160e-04
5.550000000000000000e+02,1.564215064121521337e-04,2.669345961224256492e-03,4.290430846608295212e-03,8.690949912642187414e-03,1.979775773975900321e-04
5.560000000000000000e+02,1.638052709820314590e-04,2.647527546877026516e-03,4.285466861646769487e-03,8.364218178468774134e-03,1.966010369459647578e-04
5.570000000000000000e+02,1.662294705988554000e-04,2.694274908451088635e-03,4.293372839828113463e-03,8.587180239580716190e-03,1.998290146647541121e-04
5.580000000000000000e+02,1.699490112686552479e-04,2.724657060210966542e-03,4.424753200168773937e-03,8.552342927698242114e-03,2.124873600577448229e-04
5.590000000000000000e+02,1.771848871932046876e-04,2.693395131642239981e-03,4.449187249031427704e-03,8.837525214450803190e-03,2.033994308008324481e-04
5.600000000000000000e+02,1.735987370119485007e-04,2.614004218657872691e-03,4.205229019454859163e-03,8.957177009321082295e-03,2.126709534497894794e-04
5.610000000000000000e+02,1.754611935631533726e-04,2.621454483852980744e-03,3.800407367673730441e-03,8.818530598086904426e-03,2.125062496358687270e-04
5.620000000000000000e+02,1.818209609624199530e-04,2.382258439231565994e-03,3.829881930167311488e-03,9.127343234799800697e-03,2.053689757934851201e-04
5.630000000000000000e+02,1.921991655398080923e-04,2.210026313337665194e-03,3.790600333029692237e-03,8.823637253371541256e-03,2.230744286426666889e-04
5.640000000000000000e+02,1.916681430808031550e-04,2.012294379862389349e-03,3.950690315590921209e-03,9.045049367033874965e-03,1.931564899990689810e-04
5.650000000000000000e+02,1.800990469877916667e-04,2.013956639834391105e-03,3.944605379275989421e-03,8.513551977287425743e-03,1.954066518939923114e-04
5.660000000000000000e+02,1.932334876098007470e-04,2.123125679543980127e-03,3.986630565848581220e-03,8.458599997496762946e-03,2.018047930837374437e-04
5.670000000000000000e+02,1.838849149479182543e-04,2.171707643586096026e-03,4.012574251137657200e-03,8.689644352876113587e-03,1.950906791796658268e-04
5.680000000000000000e+02,1.832281993819906418e-04,2.235740025488541782e-03,4.093663351296794595e-03,8.561719904814690807e-03,1.949419359689175124e-04
5.690000000000000000e+02,1.701222893984999374e-04,2.243397394113388899e-03,4.048601478811031384e-03,8.598240627181397144e-03,1.990907316529177962e-04
5.700000000000000000e+02,1.858232594863507003e-04,2.208000507841534343e-03,3.929972883933263716e-03,8.598518474867922201e-03,2.101464508934558495e-04
5.710000000000000000e+02,2.033811948217723042e-04,2.235823266929282127e-03,4.018484257768961676e-03,8.449469220463745600e-03,2.044840968397076963e-04
5.720000000000000000e+02,2.058413475604092824e-04,2.320701583836903836e-03,4.054314694712402023e-03,8.720351063668307923e-03,2.047598346254231316e-04
5.730000000000000000e+02,2.056130767636998868e-04,2.365181057195187009e-03,4.162043635925205542e-03,8.341900573571536803e-03,2.036089549195541082e-04
5.740000000000000000e+02,2.022498955681628630e-04,2.330910662657670329e-03,4.094500095053077438e-03,8.817583543143103775e-03,1.982546836793996903e-04
5.750000000000000000e+02,1.840041818521598316e-04,2.368827042181775866e-03,4.098627510149444042e-03,8.931925935395268468e-03,2.074852693002560144e-04
5.760000000000000000e+02,1.726220854744164868e-04,2.431514324655048576e-03,4.013544132639768058e-03,9.176862987843037445e-03,2.108950206469728528e-04
5.770000000000000000e+02,1.729408731261372623e-04,2.455619293700528338e-03,3.676033545434553851e-03,9.683647083405744205e-03,1.955364367642875578e-04
5.780000000000000000e+02,1.806363389577070322e-04,2.537968271785429053e-03,3.790778094359237294e-03,9.400152349822499254e-03,1.992049964034681153e-04
5.790000000000000000e+02,1.750761265623124174e-04,2.640137140903608959e-03,3.599532475822231348e-03,9.428637760166447279e-03,2.096074955263427242e-04
5.800000000000000000e+02,1.768582171737254072e-04,2.621814439741410041e-03,3.532031642840105512e-03,9.146586598514971911e-03,2.028454155665881942e-04
5.810000000000000000e+02,1.834563469890193588e-04,2.630788208903944714e-03,3.586033350423734056e-03,9.111393039671789040e-03,2.036775702842774649e-04
5.820000000000000000e+02,1.920343960303272368e-04,2.626309164231344084e-03,3.505193798844286057e-03,9.193581816669182949e-03,2.210153941468728789e-04
5.830000000000000000e+02,1.967486108664928679e-04,2.750260027183371037e-03,3.530897124090270900e-03,9.287208109456712712e-03,2.018963591869926688e-04
5.840000000000000000e+02,2.040244050069972559e-04,2.635867551617376847e-03,3.556203511995814637e-03,8.917563381592885641e-03,2.076739483516387708e-04
5.850000000000000000e+02,2.066711609421956197e-04,2.620206719230910863e-03,3.739900969017551091e-03,9.207750614670606737e-03,1.998150569247902908e-04
5.860000000000000000e+02,2.107843841970824528e-04,2.588680579362567791e-03,3.776627231963702869e-03,9.448953545145521993e-03,1.983091736875719491e-04
5.870000000000000000e+02,2.132643122941813019e-04,2.616026980237884381e-03,3.730947386093808049e-03,9.583302815545202691e-03,2.127897557905322756e-04
5.880000000000000000e+02,2.108788674390904561e-04,2.672994905441039570e-03,3.752849219908149792e-03,9.672816210699042294e-03,2.079010790045909829e-04
5.890000000000000000e+02,2.199557967241805301e-04,2.652419840598829737e-03,3.871807359649204194e-03,9.910010657898760122e-03,2.092090142982172551e-04
5.900000000000000000e+02,2.118350571793659043e-04,2.594794075743478423e-03,3.878331661922307383e-03,1.003055258870111377e-02,2.047190654745900673e-04
5.910000000000000000e+02,2.249660372897199778e-04,2.598207348969538977e-03,3.738787348125272025e-03,9.901247893275955114e-03,2.064632668726806841e-04
5.920000000000000000e+02,2.150764178545649941e-04,2.688664291602305134e-03,3.610722748775940794e-03,1.024760337626262618e-02,2.057848925595129330e-04
5.930000000000000000e+02,2.047636079464121295e-04,2.706889552677282929e-03,3.652027279894776157e-03,9.808641418513452948e-03,2.103627509242311788e-04
5.940000000000000000e+02,2.100262917057449386e-04,2.750908911154259506e-03,3.794981756270576767e-03,1.020710573984506819e-02,2.139938332622604023e-04
5.950000000000000000e+02,2.132634249613074573e-04,2.730197397462053033e-03,3.978990886750577438e-03,1.046322135752408844e-02,2.032670147468218502e-04
5.960000000000000000e+02,2.139678089291274787e-04,2.709158279169843198e-03,4.046646759389038728e-03,9.956060915678577317e-03,2.041462826211093429e-04
5.970000000000000000e+02,2.128645965036035648e-04,2.741476810476761727e-03,4.041105590807947401e-03,1.012028333676895375e-02,1.920733091433923789e-04
5.980000000000000000e+02,2.302799848290515428e-04,2.741422727570275164e-03,4.012012758437211168e-03,1.020308593453755908e-02,1.968146370492362962e-04
5.990000000000000000e+02,2.289800538209929570e-04,2.653081705167092963e-03,3.946128659787717652e-03,1.027266039893848237e-02,2.085378969803874938e-04
6.000000000000000000e+02,2.228680778976199761e-04,2.542482729998796209e-03,3.990971766352102712e-03,1.020895052346049159e-02,2.129356031765894386e-04
6.010000000000000000e+02,2.156832105444372871e-04,2.480620555654455828e-03,3.866384738398731535e-03,9.991361158053879699e-03,2.104753619274202237e-04
6.020000000000000000e+02,2.325322345589908579e-04,2.573514860041647978e-03,3.986759262195271880e-03,1.028440721376877587e-02,2.138776624686089534e-04
6.030000000000000000e+02,2.253169543519062401e-04,2.567015713010212252e-03,3.899915468860593037e-03,1.059604481982523438e-02,2.144596639119811243e-04
6.040000000000000000e+02,2.199720469272525847e-04,2.581456026118700287e-03,4.005881134199973381e-03,1.056533149279992312e-02,2.122271950260046225e-04
6.050000000000000000e+02,2.117454778977068131e-04,2.524918576583101704e-03,4.223456971963912565e-03,1.025183371913307440e-02,2.198313356154280029e-04
6.060000000000000000e+02,2.297257060873691970e-04,2.525954292645904431e-03,4.012646427611121780e-03,1.072858440048418682e-02,2.177543652565061549e-04
6.070000000000000000e+02,2.165388031941661851e-04,2.613847990545759004e-03,3.956959780820445971e-03,1.003690766401077461e-02,2.109696109667824615e-04
6.080000000000000000e+02,2.145493210319315835e-04,2.573528289407378544e-03,4.059884547638725749e-03,9.893756686731314254e-03,2.122044795475064305e-04
6.090000000000000000e+02,2.150445443164228365e-04,2.522999535407799421e-03,4.124355160606607562e-03,9.882383824237783720e-03,2.115600689069907503e-04
6.100000000000000000e+02,1.908007342290574115e-04,2.498769868288230889e-03,4.263476365982787897e-03,9.634700857191313972e-03,2.042624526449321465e-04
6.110000000000000000e+02,2.006857774995429722e-04,2.519738870474630410e-03,4.544044928115553716e-03,9.644784426556030077e-03,2.238972042681863783e-04
6.120000000000000000e+02,1.902308318438850065e-04,2.574680282491748073e-03,4.766785113531901708e-03,9.959785372300800077e-03,2.253890805334890501e-04
6.130000000000000000e+02,1.817670238128954452e-04,2.633725935690778286e-03,4.796639728500085020e-03,9.478788655117531547e-03,2.240665895498761273e-04
6.140000000000000000e+02,1.874490231269509977e-04,2.629918644287965179e-03,4.665433338044588929e-03,9.166001414769309186e-03,2.296236372887339172e-04
6.150000000000000000e+02,1.778075231447795446e-04,2.614725188955113744e-03,4.519757534970914037e-03,9.934867086869747510e-03,2.319864884311462205e-04
6.160000000000000000e+02,1.691009539072085843e-04,2.743155940198471754e-03,4.692059066661924405e-03,9.790757827384477530e-03,2.356807867897048325e-04
6.170000000000000000e+02,1.662299532061428664e-04,2.569670566643589282e-03,4.568408560501890925e-03,9.620659322634894650e-03,2.341132675824919573e-04
6.180000000000000000e+02,1.743964038490863899e-04,2.544781339648638507e-03,4.624357761976893855e-03,9.561444027094911924e-03,2.492740239981028338e-04
6.190000000000000000e+02,1.863405728569356157e-04,2.562117936320329470e-03,4.502375424606186449e-03,9.000468631643721018e-03,2.381555242534361128e-04
6.200000000000000000e+02,1.730915073382410796e-04,2.497451578679421580e-03,4.701102135341694854e-03,8.813920487202087095e-03,2.309462247988003369e-04
6.210000000000000000e+02,1.745336934650953964e-04,2.424387219301382679e-03,4.540489298389016604e-03,8.946851572655845075e-03,2.248811951651719099e-04
6.220000000000000000e+02,1.711643863007150657e-04,2.476995557200378784e-03,4.483965330105199598e-03,8.595786329646748491e-03,2.306859429556107344e-04
6.230000000000000000e+02,1.875144005900608590e-04,2.458300537254709539e-03,4.414195251203012482e-03,8.260505912919602345e-03,2.172260059568609236e-04
6.240000000000000000e+02,1.921161157211193071e-04,2.452018023626378884e-03,4.476370856574263257e-03,8.475051132498911954e-03,2.202847923967743426e-04
6.250000000000000000e+02,1.799449319618284804e-04,2.504212074461276138e-03,4.363436356986327702e-03,8.631826146775600783e-03,2.216019769498700498e-04
6.260000000000000000e+02,1.883338505113130168e-04,2.422942114957971071e-03,4.321404707439913118e-03,8.572872149006038889e-03,2.123223661788520289e-04
6.270000000000000000e+02,1.918149212614128629e-04,2.425465708372986917e-03,4.433179690289223984e-03,8.569777650365706378e-03,2.053411400002591591e-04
6.280000000000000000e+02,1.836613637219430828e-04,2.534682803663868000e-03,4.306238578835608344e-03,8.825015994152085597e-03,2.037925848397126316e-04
6.290000000000000000e+02,1.950809660840047144e-04,2.442707491771556327e-03,4.286228648778367400e-03,9.059639060006285938e-03,2.100051976248185071e-04
6.300000000000000000e+02,2.037478015036731094e-04,2.501660295732510697e-03,4.255895816610233418e-03,8.935634938019187956e-03,2.057552613577984246e-04
6.310000000000000000e+02,2.100887902019010767e-04,2.512482689486672527e-03,4.348720472973299778e-03,9.102002013714249884e-03,2.076167612833357268e-04
6.320000000000000000e+02,1.932373150944632911e-04,2.554783562810136743e-03,4.372906642089335882e-03,9.156114758629985140e-03,2.006957190765490395e-04
6.330000000000000000e+02,1.910961943065725421e-04,2.527770671822415771e-03,4.359226714512276502e-03,8.844140425219193524e-03,2.024433439805628510e-04
6.340000000000000000e+02,1.962423382924072257e-04,2.598298801308129846e-03,4.347537896422615233e-03,8.819275625002509500e-03,1.843002878448851689e-04
6.350000000000000000e+02,1.900789087051490966e-04,2.598896299289332745e-03,4.291893139941826973e-03,8.687520210139854093e-03,1.921801601909578494e-04
6.360000000000000000e+02,2.011245632573821496e-04,2.555380572213716839e-03,4.263618319021444947e-03,8.960180256544103550e-03,1.992486966401196824e-04
6.370000000000000000e+02,1.922466176937920324e-04,2.735673169247831993e-03,4.425630541039948795e-03,8.983920471128947760e-03,2.060369556260432944e-04
6.380000000000000000e+02,1.910587984159661801e-04,2.729744693462432537e-03,4.268171783949559206e-03,8.559459997649954133e-03,2.034261311423257723e-04
6.390000000000000000e+02,1.980911489360970279e-04,2.841594575376471532e-03,4.434096984438418154e-03,8.387144037609539637e-03,1.888318476820360914e-04
6.400000000000000000e+02,1.901241478037274391e-04,2.869368720143761209e-03,4.577182386585443297e-03,8.474021615698101861e-03,1.857371984188560532e-04
6.410000000000000000e+02,1.897199449553133022e-04,2.856353968733293947e-03,4.516112899309532303e-03,9.056441621329125446e-03,1.952426646180116521e-04
6.420000000000000000e+02,1.984086990818312302e-04,2.883915427279060140e-03,4.531521614188238622e-03,9.060057588111347648e-03,2.029885546697141052e-04
6.430000000000000000e+02,2.122191962372621532e-04,2.872923550242933999e-03,4.689239416067914057e-03,8.993976203820253090e-03,1.933012044347259817e-04
6.440000000000000000e+02,2.179428916933012772e-04,2.893612945366275113e-03,4.614294881833846951e-03,9.025207328079210001e-03,1.860793929698845162e-04
6.450000000000000000e+02,2.200795925748622039e-04,2.791257073347597206e-03,4.748174365479362891e-03,9.405401535231061594e-03,1.972286550381285863e-04
6.460000000000000000e+02,2.194558371957366916e-04,2.942210193101812976e-03,4.540599187161209471e-03,9.481171056934800667e-03,1.904360876707755779e-04
6.470000000000000000e+02,2.314155986126165132e-04,2.724882750967383416e-03,4.711533293073166817e-03,9.349721255674348086e-03,1.841014522431239087e-04
6.480000000000000000e+02,2.402179232213752513e-04,2.652152712888322661e-03,4.626974413511564244e-03,9.542976526090041212e-03,2.001493024095246653e-04
6.490000000000000000e+02,2.295975017170270860e-04,2.663698070019870912e-03,4.590623968958817969e-03,9.553365357737542141e-03,2.023350437730941920e-04
6.500000000000000000e+02,2.315780811155132568e-04,2.638138210065199551e-03,4.519248148098453655e-03,9.739881370300129682e-03,2.068208284796702046e-04
6.510000000000000000e+02,2.279621412055732321e-04,2.635334397546151841e-03,4.620536228934324363e-03,1.004122536208840177e-02,2.050494849704653788e-04
6.520000000000000000e+02,2.238491760950811482e-04,2.659437042527024175e-03,4.856570101854806865e-03,9.557646243642969885e-03,1.955097303535380249e-04
6.530000000000000000e+02,2.066384981659341591e-04,2.553625463818876007e-03,4.819813706371522954e-03,9.240214987504602462e-03,1.987964510340445301e-04
6.540000000000000000e+02,2.014937277816652994e-04,2.619902051829936518e-03,4.747040775819777458e-03,9.519222205118249569e-03,2.009760035296404013e-04
6.550000000000000000e+02,2.185318568430627550e-04,2.761793076143992387e-03,4.794617274763379733e-03,9.727633453895823124e-03,1.966383771101476441e-04
6.560000000000000000e+02,1.869059171583087320e-04,2.863504861242871513e-03,4.973810689269830831e-03,9.705486614583813676e-03,1.993644242668235478e-04
6.570000000000000000e+02,1.826151972661449463e-04,2.873378182666863623e-03,5.204683741529159136e-03,9.720532342882615140e-03,1.941699024073928470e-04
6.580000000000000000e+02,1.847145852982290393e-04,2.960911180293512857e-03,5.255351541779362812e-03,9.509670120659063919e-03,2.073321275321005075e-04
6.590000000000000000e+02,1.930087037521621696e-04,2.901385484586849195e-03,5.249212366069899716e-03,9.642767869156076976e-03,2.001653785351775738e-04
6.600000000000000000e+02,1.943952681223715118e-04,2.847002942790610724e-03,5.043612148829534902e-03,8.849419706511651995e-03,2.075483542743894461e-04
6.610000000000000000e+02,1.977450226289256818e-04,2.893957802487356901e-03,4.919267841549390674e-03,8.931086406262167543e-03,2.199252511242422159e-04
6.620000000000000000e+02,2.052662046284625674e-04,2.749707227197473181e-03,4.838657408166135987e-03,8.938546565863902948e-03,2.157311331150157940e-04
6.630000000000000000e+02,2.078075896747577644e-04,2.783368330562918658e-03,4.826843015258264202e-03,9.125779460084415540e-03,2.136653801704246902e-04
6.640000000000000000e+02,2.130471891732543810e-04,2.819403287902422228e-03,4.703361698241814715e-03,9.633948111239520884e-03,2.113916210700894638e-04
6.650000000000000000e+02,2.084447036104775108e-04,2.688151211209910407e-03,4.546218004508273403e-03,9.002718610744753214e-03,2.148068655224433243e-04
6.660000000000000000e+02,2.115137345075623898e-04,2.646777477985806648e-03,4.583631853534719802e-03,8.999357659155715616e-03,2.253739425235323779e-04
6.670000000000000000e+02,2.156924513333491333e-04,2.626959869316269902e-03,4.415838590455245516e-03,8.874661027979957595e-03,2.161859653123654468e-04
6.680000000000000000e+02,2.139747508629330497e-04,2.625024361894157110e-03,4.292453512525495896e-03,8.674598464759708527e-03,2.175429377703208544e-04
6.690000000000000000e+02,2.254797399958707871e-04,2.646167659649090176e-03,4.251103125520794279e-03,8.855790252865203271e-03,2.244414171649333767e-04
6.700000000000000000e+02,2.183796989799757782e-04,2.695967235405327678e-03,4.396855070973204604e-03,8.874343243962523609e-03,2.404032074589945722e-04
6.710000000000000000e+02,2.118730142263158811e-04,2.655969912225275564e-03,4.178412247519469602e-03,8.843506977038506633e-03,2.196691427550634401e-04
6.720000000000000000e+02,2.114150922893909268e-04,2.789294708205103390e-03,4.362134905549597264e-03,9.206128074262021066e-03,2.178498654321625594e-04
6.730000000000000000e+02,2.036745120238547813e-04,2.802221893474010628e-03,4.348318179573151809e-03,9.395128504044669704e-03,2.126054306534896909e-04
6.740000000000000000e+02,2.186470133771489799e-04,2.639895713185569370e-03,4.229207355170294669e-03,9.674275080629235468e-03,2.097483745895356577e-04
6.750000000000000000e+02,2.158327891440547930e-04,2.610528734390604733e-03,4.347731081556061028e-03,9.848060514524692444e-03,2.120279592532359203e-04
6.760000000000000000e+02,2.227685063518336506e-04,2.634919184630768463e-03,4.270769089882775482e-03,9.584413201770614066e-03,2.029663234272005568e-04
6.770000000000000000e+02,2.252385617713681398e-04,2.673779066637460566e-03,4.051478499553229362e-03,9.601218068194028454e-03,1.987704928998468290e-04
6.780000000000000000e+02,2.304791669077710381e-04,2.702083500275120898e-03,4.113556011288821423e-03,1.019508342605912610e-02,2.030891323948624816e-04
6.790000000000000000e+02,2.356579197363428690e-04,2.800101567284718485e-03,4.286835256405274741e-03,1.024886588686491073e-02,2.268434831734778001e-04
6.800000000000000000e+02,2.330818207176843515e-04,2.762125860554687229e-03,4.355638949674833782e-03,9.457260916603038581e-03,1.987258231388455698e-04
6.810000000000000000e+02,2.400537032430927198e-04,2.832712168522988350e-03,4.328929932673086789e-03,9.722884335891412988e-03,2.018679573644321934e-04
6.820000000000000000e+02,2.282091905205785309e-04,2.901494909278934387e-03,4.448271054082186815e-03,9.800910985921507113e-03,2.087372304041545945e-04
6.830000000000000000e+02,2.324246946918684387e-04,2.989262814149351577e-03,4.237280415137045786e-03,9.867633254844521140e-03,1.997996153730863256e-04
6.840000000000000000e+02,2.391366711659292932e-04,2.957111702152626087e-03,4.133086752215020532e-03,9.624978552974838841e-03,2.072442304412724923e-04
6.850000000000000000e+02,2.362915978960655750e-04,2.983257270046668630e-03,4.232713156913425756e-03,9.760500421669759952e-03,1.978741883172929761e-04
6.860000000000000000e+02,2.238470122004621032e-04,2.942583437012813441e-03,4.507361806125875781e-03,9.824405208710640380e-03,2.063292852074738448e-04
6.870000000000000000e+02,2.227773052345671800e-04,3.155710247531695600e-03,4.550148608618798107e-03,1.040384983172037980e-02,2.008063853126129672e-04
6.880000000000000000e+02,2.202063662708475533e-04,3.113525544572115500e-03,4.579380111523700947e-03,1.045951288718216521e-02,1.810074673278538882e-04
6.890000000000000000e+02,2.110439443868683540e-04,3.225550318572190100e-03,4.775524804542907731e-03,1.043204468640523963e-02,1.871845746087563711e-04
6.900000000000000000e+02,2.244294882908226541e-04,3.408450043895228099e-03,4.963923618366394841e-03,1.114400165873441484e-02,1.867404480366818831e-04
6.910000000000000000e+02,2.312004739707385070e-04,3.402883694579417195e-03,4.823473379999665411e-03,1.098445476323317571e-02,1.910603639543317911e-04
6.920000000000000000e+02,2.316692596406877414e-04,3.506798654091092260e-03,4.657939983180425791e-03,1.107707637668653433e-02,1.928398578233680993e-04
6.930000000000000000e+02,2.430434800301251030e-04,3.552905236515191412e-03,4.704005306233161043e-03,1.121332611365100096e-02,1.899810750632946466e-04
6.940000000000000000e+02,2.495135992803820812e-04,3.475291863374474488e-03,4.561582054680934917e-03,1.108435049858935706e-02,1.978691673303334397e-04
6.950000000000000000e+02,2.516989383041234873e-04,3.463567257827926404e-03,4.384674317117198683e-03,1.130278532604833686e-02,1.901279597066318772e-04
6.960000000000000000e+02,2.340078455296268345e-04,3.366501502752305974e-03,4.614868376930258975e-03,1.126404630622590552e-02,1.928839724900655028e-04
6.970000000000000000e+02,2.327380306866855264e-04,3.298948090506126363e-03,4.715767774870149864e-03,1.093086167710388690e-02,2.016339478196904622e-04
6.980000000000000000e+02,2.348693785586553062e-04,3.418853141997746370e-03,4.819298761439494427e-03,1.079632570614619258e-02,2.014948800630467218e-04
6.990000000000000000e+02,2.213845280450987829e-04,3.425907741590683564e-03,5.026318931989792738e-03,1.096496040647343406e-02,1.921286030339697248e-04
7.000000000000000000e+02,2.239651435828049486e-04,3.522251701257195222e-03,5.146644021898683086e-03,1.089581172470921455e-02,1.951645697150228287e-04
7.010000000000000000e+02,2.373360194117823951e-04,3.396679767263988126e-03,5.155603440453071507e-03,1.053765553270957778e-02,1.976529253771008854e-04
7.020000000000000000e+02,2.294164983889235288e-04,3.237190938046197175e-03,4.953772735286188222e-03,1.074677438660120998e-02,1.919212834561312420e-04
7.030000000000000000e+02,2.159384675458619895e-04,3.149632201125851516e-03,5.278998226196263133e-03,1.081302096117464639e-02,1.952582049823403665e-04
7.040000000000000000e+02,2.158093027834206978e-04,3.204039899942223713e-03,5.335912105879025980e-03,1.100649888562332812e-02,1.945641908828177336e-04
7.050000000000000000e+02,2.154284553959051607e-04,3.089481437502317185e-03,5.443135227723661096e-03,1.084695412012903759e-02,1.914637954817388632e-04
7.060000000000000000e+02,2.136828404353252608e-04,2.800481542433286286e-03,5.589112840983290198e-03,1.066665378881903603e-02,1.832571032306384851e-04
7.070000000000000000e+02,2.152205719329058908e-04,2.831733073354936181e-03,5.592871905075735839e-03,1.113329787884820288e-02,1.863417823868562806e-04
7.080000000000000000e+02,2.144989699159882690e-04,2.706170883852943021e-03,5.562529496544454943e-03,1.067586858404090400e-02,1.813172695898090936e-04
7.090000000000000000e+02,2.129214507992083227e-04,2.698339801368909718e-03,5.681821531649200452e-03,1.060512642544264583e-02,1.815904257519429521e-04
7.100000000000000000e+02,2.108425854249196263e-04,2.693580981738330493e-03,5.701543763617644700e-03,1.068118235806791994e-02,1.841090046886817433e-04
7.110000000000000000e+02,2.140219333742754415e-04,2.664342789000295753e-03,5.738009398224885871e-03,1.093556310668231113e-02,1.792416415982156508e-04
7.120000000000000000e+02,2.037169558304352535e-04,2.682978946392244879e-03,5.800548910032454764e-03,1.041228333952226581e-02,1.914211016185163317e-04
7.130000000000000000e+02,1.975363714368238988e-04,2.709383163645329162e-03,5.777913910738119441e-03,1.039827798828252270e-02,1.927321634398460048e-04
7.140000000000000000e+02,2.038495328543499241e-04,2.641048602252227262e-03,6.116954788728090620e-03,1.033402981661635245e-02,1.810715915814276045e-04
7.150000000000000000e+02,2.051431658858238194e-04,2.665146171577648104e-03,6.029600541890167698e-03,1.076422618943673193e-02,1.807255035218835459e-04
7.160000000000000000e+02,2.003539728847592016e-04,2.724646167010402742e-03,6.046474245244071177e-03,1.108275879724418544e-02,1.739620428388155560e-04
7.170000000000000000e+02,1.932632644350285034e-04,2.777752849120629364e-03,6.219277912014709031e-03,1.107943594802918152e-02,1.706426735216259871e-04
7.180000000000000000e+02,1.802757372504348865e-04,2.850529079178265590e-03,6.360376717474025554e-03,1.090149205453549985e-02,1.677864354637792488e-04
7.190000000000000000e+02,1.744352673260785025e-04,2.713611650622560489e-03,6.430922033302088892e-03,1.072678417154104835e-02,1.728475199559431630e-04
7.200000000000000000e+02,1.553526661213222582e-04,2.753726275660173251e-03,6.051312459623647833e-03,1.132324920022720338e-02,1.735725755592776309e-04
7.210000000000000000e+02,1.645732453084969293e-04,2.744056653678716984e-03,5.793597598535149551e-03,1.105651076971414515e-02,1.757570139148123545e-04
7.220000000000000000e+02,1.670110609298669502e-04,2.692667029708717408e-03,5.824414377137543397e-03,1.141869294481512309e-02,1.763341620705238810e-04
7.230000000000000000e+02,1.703219108812881188e-04,2.617020578376982876e-03,5.972113664108213982e-03,1.162101370044710258e-02,1.690759456438595265e-04
7.240000000000000000e+02,1.588111101616940246e-04,2.561641828979888125e-03,5.772647567636179922e-03,1.219340212872244145e-02,1.668953191156230531e-04
7.250000000000000000e+02,1.574492289416751234e-04,2.550369828970833197e-03,6.094065909775792100e-03,1.189755881684917416e-02,1.832964351471400022e-04
7.260000000000000000e+02,1.478354602350018254e-04,2.471123222071325287e-03,6.269731133081046792e-03,1.155711073036191916e-02,1.705411795814848475e-04
7.270000000000000000e+02,1.630598042494657562e-04,2.572987263894876975e-03,6.487295873766507626e-03,1.148305273882643807e-02,1.658588134439975548e-04
7.280000000000000000e+02,1.488996757212923683e-04,2.554506950403157006e-03,6.325507631556703814e-03,1.089292744098446786e-02,1.734228756097300206e-04
7.290000000000000000e+02,1.502533587020016270e-04,2.543856864247628913e-03,6.527988945805973664e-03,1.066553079761378697e-02,1.804121507519296230e-04
7.300000000000000000e+02,1.494779329875850493e-04,2.538198387434742465e-03,6.580089184794357671e-03,1.064129656489598563e-02,1.697002374105860412e-04
7.310000000000000000e+02,1.518573722963934003e-04,2.443458889147875901e-03,6.607084885740022173e-03,1.070820283472129208e-02,1.739298510826658983e-04
7.320000000000000000e+02,1.619610651564240555e-04,2.351111657640347907e-03,6.697174610310607790e-03,1.112379640615623888e-02,1.720408458021349674e-04
7.330000000000000000e+02,1.678072472877101262e-04,2.368247755427765888e-03,6.448786640584347474e-03,1.141714724068887410e-02,1.742589498822111338e-04
7.340000000000000000e+02,1.642371977597090194e-04,2.431283895718228116e-03,6.346687460206723586e-03,1.159175400612166840e-02,1.777668725405634476e-04
7.350000000000000000e+02,1.766797117744856038e-04,2.338127334261086432e-03,6.171057923424871916e-03,1.147008191869480775e-02,1.681138153681871472e-04
7.360000000000000000e+02,1.803081186987354201e-04,2.425921118214380279e-03,6.088137957042660808e-03,1.122986860551522525e-02,1.704631843232329302e-04
7.370000000000000000e+02,1.919359495198280641e-04,2.418453954038723985e-03,5.943296384129048704e-03,1.100560026365648980e-02,1.605237660191605187e-04
7.380000000000000000e+02,1.958283609803102010e-04,2.411582663560452033e-03,6.150243775924102430e-03,1.121919774761870325e-02,1.596039850195740684e-04
7.390000000000000000e+02,1.876229348912739070e-04,2.367550885717717435e-03,6.261320840478257210e-03,1.151870840584623412e-02,1.677431137935281313e-04
7.400000000000000000e+02,1.952792638263423086e-04,2.265064683640627408e-03,6.302548283024789200e-03,1.138936271597079664e-02,1.650322366992806877e-04
7.410000000000000000e+02,1.726092870516504618e-04,2.253605809391712178e-03,6.484367069416241414e-03,1.145155443429768383e-02,1.619664555646549431e-04
7.420000000000000000e+02,1.688001231634483901e-04,2.249379328399636613e-03,6.474355337696691137e-03,1.148116740332094654e-02,1.618545318698982882e-04
7.430000000000000000e+02,1.650804703438035759e-04,2.207029019266615322e-03,6.391188603385389300e-03,1.138505448324855784e-02,1.616753953707084079e-04
7.440000000000000000e+02,1.626791522116866062e-04,2.162308290531100852e-03,6.425216537538025463e-03,1.088084441665493340e-02,1.570952357721200343e-04
7.450000000000000000e+02,1.602707458971952548e-04,2.214900329613689323e-03,6.534504719493017255e-03,1.118543156574225428e-02,1.547884306783986474e-04
7.460000000000000000e+02,1.635826549468699653e-04,2.202741610795144744e-03,6.649400401653959847e-03,1.136070742159689395e-02,1.550368490899067808e-04
7.470000000000000000e+02,1.672766285918392271e-04,2.295089522436399854e-03,6.756886690520769179e-03,1.151620742321690649e-02,1.600401520790439847e-04
7.480000000000000000e+02,1.683584616539723910e-04,2.148037679349013018e-03,6.667096365485347675e-03,1.092140131082397492e-02,1.653861979871162902e-04
7.490000000000000000e+02,1.738987327846164277e-04,2.252368855652386870e-03,6.981320470776930520e-03,1.087469037060684318e-02,1.613983027137777526e-04


==> figs/sim/train_loss_edge_07_mal_5_out_max_talwar_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.827741770085406614e+00,9.763500705785865819e+00,9.969372230824834702e+00,9.953426859693296436e+00,9.801813568094868145e+00
1.000000000000000000e+00,7.157353549450366614e+00,6.879753231977469241e+00,6.833300952700327002e+00,7.860216202891949777e+00,7.839477776729998126e+00
2.000000000000000000e+00,5.853691081904464966e+00,5.799788778193105898e+00,5.602741872749243512e+00,7.038431205629956722e+00,7.160206855596472408e+00
3.000000000000000000e+00,4.984531888527200749e+00,4.896578615632716236e+00,4.655290148736485278e+00,6.245078462942636577e+00,6.651474015368766146e+00
4.000000000000000000e+00,4.218072037939249341e+00,4.091354347077003517e+00,3.826397386152081026e+00,5.526142315533883576e+00,5.955952810652004104e+00
5.000000000000000000e+00,3.445424670865944172e+00,3.328283788402643495e+00,3.085871771743782244e+00,4.786525184076107386e+00,5.433821222234201720e+00
6.000000000000000000e+00,2.730215014448813093e+00,2.732702302854364440e+00,2.388887840555723230e+00,4.202198846428264467e+00,4.960498213998056016e+00
7.000000000000000000e+00,2.086493775523846850e+00,2.146151217001523115e+00,1.807363443173174211e+00,3.668672067203489373e+00,4.524800986756732257e+00
8.000000000000000000e+00,1.597595685439394009e+00,1.791968415216854016e+00,1.341365800006616649e+00,3.099106344435344162e+00,4.071511485777113748e+00
9.000000000000000000e+00,1.091756938078848993e+00,1.446522147233024747e+00,1.004810090697302760e+00,2.591816164914495069e+00,3.610123267986472761e+00
1.000000000000000000e+01,7.837969544907813502e-01,1.100261330985025765e+00,7.713096565330440635e-01,2.168574022931592182e+00,3.359388324116363567e+00
1.100000000000000000e+01,5.403813427918285894e-01,8.836388940499949607e-01,5.581305256960384931e-01,1.799105943617614223e+00,3.037560105813553513e+00
1.200000000000000000e+01,3.219367804279562595e-01,6.709210221831011234e-01,4.107695337260045543e-01,1.496816783414925078e+00,2.691564838534751924e+00
1.300000000000000000e+01,1.843159223257234691e-01,4.996291509802888164e-01,2.538601017485894173e-01,1.156108136891234262e+00,2.395578131782557296e+00
1.400000000000000000e+01,1.149076702732400035e-01,3.623264709462536981e-01,1.431170842731113169e-01,8.794710902380097339e-01,2.120470138312845254e+00
1.500000000000000000e+01,7.860114281074626064e-02,2.461508012740899476e-01,9.456576563594454310e-02,7.186834472026586429e-01,1.863293093438964876e+00
1.600000000000000000e+01,5.120644894948311876e-02,1.578603991977283183e-01,6.425304364869932616e-02,5.398901890316095686e-01,1.654655692063458972e+00
1.700000000000000000e+01,3.497166254901795668e-02,9.061404859392252487e-02,3.905859400696964912e-02,3.935708387057943458e-01,1.443463375274780525e+00
1.800000000000000000e+01,2.693235382690839508e-02,5.124028882782205585e-02,2.552654286315803045e-02,3.125485188913064150e-01,1.228406915737785265e+00
1.900000000000000000e+01,2.025959147021272333e-02,3.532263191156115312e-02,1.724598421303091822e-02,2.408754078557999723e-01,1.043249544266401596e+00
2.000000000000000000e+01,1.192508474891229575e-02,2.384209900682043859e-02,1.150428375478895759e-02,1.804349913023934882e-01,8.890294186640024243e-01
2.100000000000000000e+01,7.595356751203263812e-03,1.454928860933246693e-02,8.383261872237590673e-03,1.413891529701711836e-01,7.774107165649301043e-01
2.200000000000000000e+01,5.304641311643876200e-03,9.660072297849930933e-03,6.268979848909950192e-03,1.070853308181850538e-01,6.923163741979355690e-01
2.300000000000000000e+01,3.841560497184315359e-03,7.206464046736194007e-03,4.846734444206690640e-03,8.358450890204627282e-02,5.862932151548059245e-01
2.400000000000000000e+01,2.996980885843103515e-03,4.635308833065621137e-03,4.272959391611652613e-03,6.261092126043743544e-02,4.801933190232673399e-01
2.500000000000000000e+01,2.621470782492640872e-03,2.931128201307031667e-03,3.489041220769872886e-03,4.456784683326076024e-02,4.075915516513088921e-01
2.600000000000000000e+01,2.296033768830474386e-03,1.959622353977952258e-03,3.210142394221571216e-03,3.140933638784304538e-02,3.546257864497621703e-01
2.700000000000000000e+01,2.054056537786674852e-03,1.405413177018255411e-03,3.225985458838120934e-03,2.450299207622574915e-02,2.982803065166383938e-01
2.800000000000000000e+01,1.947405624238340849e-03,1.060957716266797135e-03,3.079348537384452023e-03,1.777451228462667565e-02,2.556162221319822070e-01
2.900000000000000000e+01,1.921243419910290129e-03,7.534309797253557761e-04,3.533636279777097045e-03,1.445816202801741834e-02,2.163413395860263044e-01
3.000000000000000000e+01,1.965152467461983576e-03,5.845951071563604273e-04,3.377509655883570439e-03,1.108370942132996806e-02,1.724920409179295788e-01
3.100000000000000000e+01,1.931837301037631072e-03,4.649284627991079333e-04,3.725515640706222875e-03,8.450407602251686079e-03,1.516785246829380762e-01
3.200000000000000000e+01,2.025914974140619051e-03,4.033582727785978150e-04,4.274666222189749121e-03,6.066839165635773412e-03,1.283393874809084512e-01
3.300000000000000000e+01,1.837418800245904649e-03,3.544545476509286530e-04,4.642858199306876266e-03,4.669237482465948830e-03,1.074730765075039285e-01
3.400000000000000000e+01,2.017136785733120163e-03,3.066401324701706343e-04,4.954775021028590132e-03,3.672826582717059196e-03,8.843134561543641858e-02
3.500000000000000000e+01,1.982950893200330356e-03,2.779999103460495391e-04,5.402661444959155901e-03,2.779315054111330952e-03,7.495308651493515217e-02
3.600000000000000000e+01,2.136321051324663323e-03,2.475183565281424691e-04,5.894208281054358345e-03,2.336823964865675229e-03,5.965687460522439700e-02
3.700000000000000000e+01,2.184282830775208240e-03,2.393424600959370707e-04,7.058912056968069670e-03,1.997385424464925840e-03,4.769023320211285277e-02
3.800000000000000000e+01,2.195619233715251362e-03,2.378290340736555208e-04,7.829024935301465149e-03,1.713303305395430520e-03,4.009401896985520519e-02
3.900000000000000000e+01,2.348720653134184211e-03,2.487829010865416635e-04,8.339602466276963000e-03,1.418207402047566568e-03,3.328675641307199395e-02
4.000000000000000000e+01,2.435560144444126607e-03,2.451315338821702383e-04,9.988188448602941527e-03,1.098510893138504585e-03,2.625266563188488611e-02
4.100000000000000000e+01,2.561084486384812564e-03,2.482125496506837337e-04,1.131884690224549406e-02,9.317218652858949568e-04,2.042736604234429709e-02
4.200000000000000000e+01,2.414046802580616102e-03,2.610725980316530581e-04,1.268375866574955602e-02,7.655508958966938948e-04,1.658890704931559323e-02
4.300000000000000000e+01,2.630532732153301190e-03,2.833529504339127314e-04,1.431118860653624036e-02,6.660082520316690236e-04,1.377484165794073956e-02
4.400000000000000000e+01,2.718290265467326883e-03,2.939645732226159325e-04,1.605838535418191437e-02,6.163929769970044603e-04,1.176377227298852635e-02
4.500000000000000000e+01,2.894786329555754101e-03,3.049938900090420901e-04,1.905335013754527740e-02,5.408179894771381058e-04,9.558515754856888869e-03
4.600000000000000000e+01,2.959338929192534273e-03,3.316627319585041533e-04,2.090152454804017346e-02,4.917218966665748425e-04,8.538134964902743818e-03
4.700000000000000000e+01,2.875830663521927733e-03,3.363623714857100211e-04,2.359419724909594951e-02,4.384297408841497656e-04,7.409633404027116121e-03
4.800000000000000000e+01,3.069886834536572628e-03,3.856325211297750855e-04,2.567743129728572438e-02,4.344317644218165242e-04,6.190496553162949667e-03
4.900000000000000000e+01,3.282949900932474741e-03,4.254498930927885780e-04,3.004698361471813683e-02,4.165347286004816851e-04,5.231057167674912911e-03
5.000000000000000000e+01,3.474262721924303854e-03,4.573912464965745883e-04,3.481396274293135917e-02,4.165543081177114360e-04,3.978479148976310498e-03
5.100000000000000000e+01,3.325994336973780996e-03,5.134149203297466713e-04,3.969562391856640282e-02,4.003735266049357477e-04,3.233381793640077717e-03
5.200000000000000000e+01,3.592396376351003617e-03,5.458577642384332407e-04,4.446658754085464071e-02,3.954586025877171451e-04,2.926138882853202006e-03
5.300000000000000000e+01,3.587937764282900233e-03,5.745260564520293656e-04,4.957224410781602142e-02,3.825575762366195676e-04,2.638199348276026868e-03
5.400000000000000000e+01,3.671600906093974714e-03,6.364253397893593345e-04,5.941694676723918711e-02,3.567129526580448129e-04,2.229369303131223390e-03
5.500000000000000000e+01,3.988733461155580251e-03,6.718576286767197203e-04,6.632958166646152343e-02,3.697976337373454214e-04,1.993560002140459808e-03
5.600000000000000000e+01,3.937243569039683422e-03,6.739895378953253413e-04,7.612564797191712085e-02,3.610195438144003788e-04,1.747344215823676272e-03
5.700000000000000000e+01,4.102687246339442595e-03,7.098747456542042755e-04,8.620604891636884926e-02,3.685611856327764002e-04,1.621653100404740755e-03
5.800000000000000000e+01,4.049641534542680610e-03,7.947634216135535112e-04,9.450798617350908426e-02,3.896789840055481235e-04,1.371589317607502245e-03
5.900000000000000000e+01,4.176965473853488930e-03,8.569137328608977811e-04,1.094802978226460111e-01,4.157314238537601625e-04,1.217683717602446869e-03
6.000000000000000000e+01,4.558666880222550510e-03,9.254222228102237935e-04,1.259947482771611726e-01,3.947050980677158094e-04,1.143041386457488429e-03
6.100000000000000000e+01,4.623664072028965677e-03,1.004290787083639280e-03,1.407189998479794202e-01,4.201369282577083197e-04,1.075582697529386955e-03
6.200000000000000000e+01,4.837786447378200627e-03,1.040070439800144797e-03,1.643196813193354977e-01,4.261038906501202206e-04,9.850341945415452827e-04
6.300000000000000000e+01,4.896100336946873632e-03,1.167658848366892599e-03,1.763077863533044631e-01,4.529479873375263921e-04,8.599848150845357253e-04
6.400000000000000000e+01,5.215416332787436993e-03,1.235720839592446829e-03,2.024207252796977885e-01,4.723889189482965989e-04,7.137402183113872312e-04
6.500000000000000000e+01,5.227366585111470343e-03,1.380290420526009143e-03,2.201853860774858340e-01,4.891206547769089141e-04,6.510595006795627526e-04
6.600000000000000000e+01,5.595472304875115377e-03,1.447907374189649765e-03,2.579018091906111199e-01,5.107760002617256490e-04,6.135857222073770600e-04
6.700000000000000000e+01,5.797882897303430205e-03,1.596714020765888087e-03,2.680099411127014886e-01,5.560514572149344303e-04,5.642392083506919676e-04
6.800000000000000000e+01,5.898605204573970084e-03,1.791909365894572836e-03,3.100986309821264220e-01,5.174034877098998564e-04,5.179694580333960019e-04
6.900000000000000000e+01,6.423356922748424402e-03,1.838230617173142178e-03,3.600557096399246149e-01,5.567945124720363737e-04,4.857049033532012672e-04
7.000000000000000000e+01,6.368059625835753579e-03,1.999908482217427341e-03,3.893599046345965764e-01,5.774082814338221681e-04,4.272560596656482801e-04
7.100000000000000000e+01,6.581658718221472526e-03,2.118347114148710908e-03,4.288774347880452975e-01,5.970885646210399855e-04,3.814703168139033096e-04
7.200000000000000000e+01,6.535404846076842134e-03,2.239917745042174779e-03,4.689023522617244977e-01,6.290580205647877676e-04,3.742811619843466886e-04
7.300000000000000000e+01,6.255451392636612873e-03,2.394624952677171237e-03,5.192676359418313403e-01,6.991826062726635982e-04,3.544901991137106023e-04
7.400000000000000000e+01,6.555357634989267268e-03,2.330614991577051320e-03,5.780266032092679085e-01,6.967599749680974952e-04,3.384784770014137578e-04
7.500000000000000000e+01,6.991933112569848063e-03,2.511851598825276533e-03,6.689843096891215923e-01,7.189928164633707652e-04,3.321572132733985327e-04
7.600000000000000000e+01,6.989742999010895019e-03,2.664302323042599951e-03,7.144410540211312277e-01,7.505974221883038311e-04,3.079139896395854947e-04
7.700000000000000000e+01,7.555567986123001845e-03,2.834332270351347383e-03,8.236336950832345849e-01,7.890386234130630783e-04,3.227732907842284504e-04
7.800000000000000000e+01,8.228952169790249016e-03,3.123850135548278395e-03,8.910415841794314673e-01,8.311543087871076096e-04,2.895649785774612184e-04
7.900000000000000000e+01,7.600797836062711532e-03,3.329454320270652801e-03,1.039038022238376602e+00,8.385331272717788664e-04,2.576847151330996510e-04
8.000000000000000000e+01,8.001783567612608117e-03,3.690251589625548334e-03,1.088808443208547860e+00,8.563209087421030929e-04,2.420939049427861534e-04
8.100000000000000000e+01,8.570589327532851520e-03,3.883340074853913748e-03,1.203876762148990753e+00,8.637764828911542736e-04,2.398307984455838593e-04
8.200000000000000000e+01,8.822216885554068355e-03,4.161999416883110925e-03,1.334193023832397795e+00,9.089635693904085656e-04,2.240673392182035428e-04
8.300000000000000000e+01,9.137511312492518911e-03,4.401294853819126551e-03,1.509848779603127689e+00,9.123061857629899407e-04,2.114404119069046573e-04
8.400000000000000000e+01,9.160954310963753677e-03,4.761602537104447919e-03,1.545348750739127475e+00,9.753913868283392574e-04,1.983909896757785063e-04
8.500000000000000000e+01,9.390833498063133611e-03,5.079367020277780753e-03,1.656875238303517683e+00,9.678725238184693325e-04,1.839855129729395244e-04
8.600000000000000000e+01,9.973939361477723864e-03,5.381512245663300220e-03,1.833709776311205797e+00,1.013474091164368041e-03,1.915870197980451550e-04
8.700000000000000000e+01,1.025310702449799827e-02,5.613853953759018189e-03,2.045028835091118768e+00,1.049692363502274794e-03,1.903397499797288006e-04
8.800000000000000000e+01,9.802161667038511439e-03,5.940574147034305419e-03,2.214218187992456510e+00,1.074542302387127002e-03,1.913101470523148606e-04
8.900000000000000000e+01,1.006747431584353869e-02,6.252725277542503513e-03,2.464716434053491056e+00,1.100263626335196143e-03,1.938468708506668747e-04
9.000000000000000000e+01,1.076434971424156117e-02,6.489818921368573079e-03,2.651260953855202107e+00,1.176466555247834833e-03,1.970998513464161661e-04
9.100000000000000000e+01,1.123030657863466342e-02,6.913163883360717854e-03,2.865470022165136577e+00,1.135050747478882904e-03,1.927470245610685140e-04
9.200000000000000000e+01,1.246108023407022092e-02,7.435144813829230870e-03,3.101067666846269333e+00,1.207581221644105085e-03,1.924023182441336743e-04
9.300000000000000000e+01,1.275784265746915391e-02,7.608082035238439289e-03,3.341718708468438770e+00,1.273147581918210314e-03,1.795217659077419370e-04
9.400000000000000000e+01,1.335158752878329302e-02,8.159688236951123663e-03,3.527455280083352740e+00,1.323787403811893526e-03,1.887108665774572813e-04
9.500000000000000000e+01,1.467126196627355217e-02,8.708812430810120020e-03,3.792955167206185862e+00,1.397828889838748090e-03,1.875804409380288362e-04
9.600000000000000000e+01,1.514519533923741612e-02,8.869977944434670469e-03,3.975385470705487201e+00,1.460185520547274685e-03,1.887924882717495478e-04
9.700000000000000000e+01,1.490832723745327826e-02,9.956614269866603806e-03,4.244491406166643443e+00,1.476018914126853154e-03,1.823449405420340952e-04
9.800000000000000000e+01,1.671905496225556398e-02,1.021559516363923503e-02,4.536618645497204838e+00,1.501519129098349836e-03,1.884489314442072683e-04
9.900000000000000000e+01,1.685936304477630987e-02,1.080879553625913037e-02,4.828872923048043830e+00,1.579590338713132702e-03,1.780064149087268177e-04
1.000000000000000000e+02,1.692340816070614373e-02,1.177061596835105028e-02,5.120272964850407504e+00,1.587845322961856098e-03,1.766905525419915080e-04
1.010000000000000000e+02,1.661668317214404222e-02,1.214698500983202312e-02,5.596687143299865497e+00,1.600859309934143937e-03,1.659904048677551813e-04
1.020000000000000000e+02,1.708131231354814705e-02,1.256362463100235694e-02,5.923133567831307289e+00,1.664438906880727487e-03,1.753942499738148086e-04
1.030000000000000000e+02,1.763296719402041024e-02,1.348045382874862863e-02,6.285948830275085442e+00,1.664868155442866815e-03,1.778719828007258030e-04
1.040000000000000000e+02,1.902942173772481649e-02,1.452284559912875306e-02,6.571744578891095756e+00,1.697385607878798552e-03,1.704026422282289843e-04
1.050000000000000000e+02,1.869226403141066584e-02,1.593283399006761858e-02,6.978895521320733764e+00,1.795599858132823634e-03,1.755302326493790588e-04
1.060000000000000000e+02,1.923016794855403333e-02,1.653240591421634154e-02,7.347784333660898781e+00,1.867788890571042693e-03,1.671965382478157736e-04
1.070000000000000000e+02,2.096374895381647452e-02,1.818802024533594519e-02,7.668971795013469261e+00,1.970987719391859017e-03,1.695014528028115919e-04
1.080000000000000000e+02,2.090416749647849848e-02,1.817320528252486245e-02,8.006453770732585795e+00,2.036615510342953961e-03,1.696144508306351995e-04
1.090000000000000000e+02,2.392399171282855175e-02,1.998058916305356369e-02,8.477881932902969098e+00,2.116189667489276616e-03,1.664207844774834300e-04
1.100000000000000000e+02,2.486246490852528357e-02,2.046199579848784200e-02,8.753655307345718839e+00,2.158440111493131752e-03,1.670176586089366921e-04
1.110000000000000000e+02,2.501173340754392349e-02,2.217643850305506259e-02,9.231474429542748439e+00,2.234899255272870811e-03,1.601399898789601650e-04
1.120000000000000000e+02,2.682610891156445021e-02,2.320644945108385482e-02,9.685542020657397444e+00,2.194087143456258104e-03,1.722714815182158077e-04
1.130000000000000000e+02,2.681821595370159628e-02,2.433908031159204288e-02,1.014040249065473276e+01,2.237380013272449730e-03,1.722457659459886159e-04
1.140000000000000000e+02,2.717471489336187318e-02,2.550340191039501825e-02,1.045686346930377120e+01,2.105783552800888359e-03,1.759654747180983136e-04
1.150000000000000000e+02,2.912499695049797221e-02,2.658283192737664891e-02,1.109911559852983487e+01,2.150784701730912296e-03,1.766556265320184949e-04
1.160000000000000000e+02,2.964417147679299092e-02,2.899948685543118909e-02,1.162141566746818633e+01,2.182379109921583904e-03,1.717804596369498782e-04
1.170000000000000000e+02,3.023968594663117848e-02,3.058866908342638968e-02,1.206601375694531342e+01,2.225714347402485416e-03,1.839134031621503240e-04
1.180000000000000000e+02,3.106839701475883064e-02,3.166585617868677982e-02,1.264729717006351706e+01,2.277298633583946241e-03,1.803682140674167655e-04
1.190000000000000000e+02,3.125749522207010855e-02,3.381737055959455063e-02,1.337187744795506816e+01,2.343054709985081807e-03,1.762317044957661949e-04
1.200000000000000000e+02,3.327100365928992165e-02,3.394340499659964649e-02,1.368782910001802477e+01,2.350379251809586734e-03,1.781172479293768873e-04
1.210000000000000000e+02,3.649713024720535604e-02,3.576364683062172034e-02,1.423363962610222444e+01,2.348351981326324278e-03,1.738596942966186276e-04
1.220000000000000000e+02,3.816599888087668369e-02,3.901817594125378541e-02,1.485018981421588080e+01,2.515514972979082664e-03,1.756417731214598987e-04
1.230000000000000000e+02,3.829983584406171371e-02,4.059595792352355126e-02,1.534829688216624000e+01,2.619786769478382737e-03,1.761097865855543176e-04
1.240000000000000000e+02,3.850348810467885130e-02,4.207384119965040803e-02,1.606346816109261866e+01,2.672444358965853084e-03,1.818228269199195779e-04
1.250000000000000000e+02,3.934318970435313201e-02,4.573937559567953226e-02,1.665213537239914388e+01,2.724080912494430962e-03,1.768779845771062398e-04
1.260000000000000000e+02,4.085130720839214025e-02,4.566924156652607536e-02,1.699217403800512471e+01,2.890627673000412123e-03,1.618285420970089206e-04
1.270000000000000000e+02,4.488262742535453764e-02,4.723422491328110873e-02,1.763666015091987660e+01,2.904570567384356927e-03,1.634194853927795066e-04
1.280000000000000000e+02,4.526276548066443528e-02,5.264553542412553355e-02,1.823551610824709712e+01,2.916445355618080271e-03,1.753546287438512152e-04
1.290000000000000000e+02,4.852888911135877503e-02,5.571067091440762287e-02,1.899111215188766977e+01,3.055886174594846239e-03,1.743643094052060860e-04
1.300000000000000000e+02,5.163906826892628033e-02,5.998872041075131722e-02,1.967805899998888464e+01,3.069661077030105822e-03,1.683465262287686670e-04
1.310000000000000000e+02,5.594998821766405950e-02,6.298658746945762221e-02,2.040985662792629540e+01,3.225607967595855996e-03,1.649829707307537419e-04
1.320000000000000000e+02,5.813595657178782794e-02,6.590947245313327763e-02,2.129147474112920335e+01,3.263052229645513336e-03,1.722562590799059379e-04
1.330000000000000000e+02,6.054248711032006458e-02,6.849056840091793941e-02,2.217932049595242816e+01,3.422031032581096532e-03,1.661926414507908234e-04
1.340000000000000000e+02,6.325427243369585728e-02,7.316714772362420405e-02,2.275099293759974728e+01,3.475937568028220070e-03,1.687576056599304763e-04
1.350000000000000000e+02,6.939101637748634754e-02,7.664681186548982783e-02,2.371900826813402574e+01,3.508680766462934919e-03,1.651736712214857405e-04
1.360000000000000000e+02,7.103036505342896767e-02,8.234522829123214205e-02,2.415377007367466078e+01,3.674264320315145937e-03,1.697627471026752488e-04
1.370000000000000000e+02,7.393648371701289079e-02,9.047213793564157225e-02,2.501315309157617861e+01,3.781328584939958048e-03,1.633160333628369543e-04
1.380000000000000000e+02,7.958316367287998627e-02,9.035690770153792517e-02,2.571615058208974602e+01,3.839550784358491953e-03,1.647947133354144000e-04
1.390000000000000000e+02,7.984758896914656567e-02,9.842849670391284889e-02,2.637306057535648307e+01,3.894676538416241840e-03,1.625537441107827163e-04
1.400000000000000000e+02,8.793866809131556384e-02,1.026545541870458322e-01,2.738541866283167536e+01,3.801663996523041433e-03,1.652057596476241841e-04
1.410000000000000000e+02,8.948702054471480150e-02,1.139058648187663003e-01,2.795257662172888047e+01,3.803286036969888428e-03,1.708126859564229605e-04
1.420000000000000000e+02,9.859261157127552355e-02,1.229968057211265897e-01,2.883585878510258738e+01,3.910515003121450839e-03,1.567524457114499725e-04
1.430000000000000000e+02,1.041296521757895110e-01,1.234853657724110931e-01,2.980623996419196331e+01,3.972781642151645976e-03,1.575061691578838463e-04
1.440000000000000000e+02,1.083831527364247371e-01,1.325993917032655123e-01,3.075036061359858763e+01,4.088034580688071351e-03,1.603001332239895049e-04
1.450000000000000000e+02,1.047754690689894908e-01,1.362061750843214236e-01,3.176773919222395648e+01,4.147805886383304497e-03,1.541203378058186857e-04
1.460000000000000000e+02,1.080935977553648675e-01,1.357154879436787143e-01,3.249542517761555871e+01,4.342922461083253971e-03,1.578128308219461928e-04
1.470000000000000000e+02,1.213820824836114864e-01,1.407890050233180368e-01,3.350489082474866365e+01,4.346613422985368125e-03,1.535084219748128476e-04
1.480000000000000000e+02,1.205846007358990502e-01,1.506027017250096689e-01,3.446065619562592985e+01,4.585459319217166652e-03,1.564622780638735833e-04
1.490000000000000000e+02,1.192575846640958614e-01,1.651866917844393434e-01,3.527940018635531771e+01,4.463663037658438526e-03,1.581037010515151664e-04
1.500000000000000000e+02,1.208134237696780744e-01,1.754580873189174328e-01,3.590894238431817342e+01,4.601770022352624778e-03,1.645457177213982547e-04
1.510000000000000000e+02,1.280227408140857115e-01,1.919586503580632542e-01,3.702679118717890816e+01,4.679767091410935720e-03,1.739343279121285946e-04
1.520000000000000000e+02,1.346113916058762072e-01,2.084307958542362949e-01,3.801917482103174706e+01,4.806950639182350216e-03,1.688851516984390955e-04
1.530000000000000000e+02,1.308563913521866295e-01,2.155644909824645516e-01,3.894531263478990013e+01,4.936675589885419768e-03,1.663877325110973970e-04
1.540000000000000000e+02,1.307163230253970410e-01,2.335628807700567133e-01,4.004270200345526121e+01,5.226731278379803669e-03,1.652574620035762720e-04
1.550000000000000000e+02,1.292370017328150489e-01,2.470573745168028745e-01,4.103222421253655483e+01,5.227339697706612220e-03,1.539875706986215675e-04
1.560000000000000000e+02,1.355102095338482915e-01,2.795861680116412673e-01,4.230672638103651906e+01,5.592487994224737413e-03,1.531494724398285712e-04
1.570000000000000000e+02,1.419925573124037887e-01,2.708244524585661228e-01,4.353179414966917449e+01,5.706730908396018265e-03,1.563874717345203891e-04
1.580000000000000000e+02,1.552836833692712304e-01,3.052746430274814182e-01,4.479498879558903468e+01,5.822232631387702639e-03,1.552383425706960196e-04
1.590000000000000000e+02,1.622061594848659416e-01,3.223110867087867204e-01,4.555593594254366252e+01,5.652073519875289165e-03,1.525286841612683020e-04
1.600000000000000000e+02,1.578087797339122744e-01,3.355457332851703445e-01,4.667540440595716689e+01,5.734228778959238326e-03,1.461555443630357942e-04
1.610000000000000000e+02,1.767184503950368635e-01,3.727305536439541322e-01,4.789866484968136007e+01,6.142767212711786051e-03,1.567042739595292389e-04
1.620000000000000000e+02,1.847647431865551138e-01,3.976391070408433759e-01,4.914666439495859152e+01,6.156937113613869528e-03,1.579661789435915509e-04
1.630000000000000000e+02,1.840338872038659312e-01,4.469491725905325730e-01,4.996415488043322739e+01,6.304245110282158393e-03,1.552510046324284687e-04
1.640000000000000000e+02,1.914961443010412268e-01,4.673378219550373691e-01,5.123157854180340109e+01,6.315712836989284540e-03,1.602304709553692419e-04
1.650000000000000000e+02,1.998159806597207266e-01,4.605067056890206345e-01,5.278809355079799559e+01,6.708079146072520871e-03,1.556299531181304374e-04
1.660000000000000000e+02,2.088726542478178683e-01,5.140825707618651430e-01,5.369814236102568827e+01,6.840038706789397516e-03,1.595218120827857078e-04
1.670000000000000000e+02,2.289045397515498959e-01,5.316712004896537724e-01,5.493110760786822766e+01,6.676891555194908179e-03,1.616856183136450298e-04
1.680000000000000000e+02,2.316642134269256692e-01,5.757697461443225251e-01,5.634884000374908197e+01,6.888339042411817381e-03,1.690452846873080617e-04
1.690000000000000000e+02,2.341113011136987110e-01,6.248430497725347976e-01,5.754572793395207952e+01,7.204016363555387770e-03,1.675246140565578301e-04
1.700000000000000000e+02,2.434840396763919834e-01,6.218062280044664991e-01,5.884239382787963279e+01,7.311534002890418549e-03,1.779195030815472478e-04
1.710000000000000000e+02,2.496277118987387800e-01,6.746774411791216508e-01,5.988357379539651504e+01,7.744716445263089000e-03,1.810582219748946287e-04
1.720000000000000000e+02,2.727022057684771461e-01,7.188619210556838057e-01,6.136699538984024116e+01,7.649197846286481806e-03,1.890941655150468748e-04
1.730000000000000000e+02,2.802497303343007840e-01,7.802161993558498487e-01,6.253933320404781426e+01,8.283963554058138001e-03,1.887504967023057034e-04
1.740000000000000000e+02,2.847616825890054715e-01,8.318790154596202857e-01,6.349649295170463859e+01,8.901142439590059574e-03,1.815269665744745353e-04
1.750000000000000000e+02,3.100558667877318930e-01,9.023721262879083049e-01,6.475483209498899839e+01,9.255063754277426114e-03,1.907134480851890856e-04
1.760000000000000000e+02,3.313426979889361190e-01,9.656047922424533247e-01,6.619162374633791046e+01,9.634200566306039271e-03,1.922414424805340971e-04
1.770000000000000000e+02,3.494056332452974978e-01,1.073829419038579758e+00,6.817564093877638243e+01,1.003841054090781615e-02,1.954511418376103649e-04
1.780000000000000000e+02,3.606946612262916796e-01,1.143569491623367185e+00,6.931825380455174468e+01,1.054510960023569144e-02,2.085181249118495117e-04
1.790000000000000000e+02,3.900474520491693520e-01,1.207432395134091951e+00,7.076346683400274173e+01,1.040801909685673543e-02,2.056022762516596103e-04
1.800000000000000000e+02,4.073066000393534836e-01,1.302662206620945451e+00,7.197072901518296817e+01,1.117217394475666925e-02,1.850264482092800478e-04
1.810000000000000000e+02,4.129598635571258836e-01,1.380596200587324240e+00,7.329097291583883589e+01,1.136091103415859394e-02,1.918127583385720314e-04
1.820000000000000000e+02,4.471787767506901767e-01,1.471402209258117377e+00,7.410198911126651922e+01,1.175024770148569431e-02,1.876671468579171886e-04
1.830000000000000000e+02,4.609803401029847203e-01,1.534462619782310355e+00,7.475348870711229665e+01,1.212709146904122903e-02,1.987553176987510994e-04
1.840000000000000000e+02,4.402474866154882926e-01,1.665711502387676735e+00,7.613164553937114931e+01,1.271928082602902244e-02,1.997979221909362835e-04
1.850000000000000000e+02,5.054511877696804545e-01,1.699465812643851326e+00,7.747897921528108611e+01,1.293783099018552818e-02,1.946060842321628570e-04
1.860000000000000000e+02,5.547781866331489287e-01,1.843899628087619202e+00,7.939684908869593016e+01,1.393973888783528459e-02,1.945129363871700434e-04
1.870000000000000000e+02,5.849021557013828199e-01,1.954485275275699596e+00,8.101513302107260017e+01,1.412169289403708561e-02,2.055815499527602341e-04
1.880000000000000000e+02,5.885645471185280142e-01,2.083027803400717026e+00,8.247741882952858816e+01,1.391917259986463762e-02,1.898308086907274372e-04
1.890000000000000000e+02,6.371148852485424285e-01,2.251147386009393347e+00,8.416297113303883748e+01,1.488526515601007461e-02,1.936324013279699940e-04
1.900000000000000000e+02,6.805252906968450866e-01,2.295384874255878671e+00,8.593314758993125224e+01,1.505592485712115014e-02,1.962774032143732583e-04
1.910000000000000000e+02,7.259263126481694250e-01,2.484412964464707496e+00,8.789156314370200107e+01,1.522908900470032467e-02,1.929181005879687660e-04
1.920000000000000000e+02,7.912014871292039064e-01,2.690585891886262626e+00,8.940464947432153053e+01,1.561820720290141296e-02,1.914661808797291087e-04
1.930000000000000000e+02,8.426047948799988419e-01,2.834855259995230803e+00,9.070562715214705918e+01,1.538132934255231898e-02,1.932540933512472137e-04
1.940000000000000000e+02,8.692240241452813265e-01,2.990828201500233874e+00,9.209189226181506172e+01,1.608811479536342848e-02,2.018541672366147566e-04
1.950000000000000000e+02,9.169015947967356084e-01,3.200317093501071408e+00,9.348097842044563777e+01,1.575369190341968650e-02,1.905970701171488813e-04
1.960000000000000000e+02,9.632130400645385615e-01,3.284226898663980876e+00,9.502014816804941688e+01,1.666219006211566711e-02,1.926822045248410831e-04
1.970000000000000000e+02,1.001553075951175042e+00,3.474939460664082880e+00,9.650924364556414048e+01,1.739307839974835179e-02,2.093271482468406219e-04
1.980000000000000000e+02,1.066620870492106299e+00,3.680254543024826575e+00,9.843662110609668048e+01,1.763657055506584470e-02,1.986714288274571416e-04
1.990000000000000000e+02,1.129490928759237178e+00,3.908485008635663949e+00,9.954792676216841585e+01,1.723242893218823735e-02,2.023932128916161588e-04
2.000000000000000000e+02,1.197957091676462582e+00,4.148634928477147099e+00,1.018523431107429644e+02,1.728241675823294354e-02,2.020032723749620729e-04
2.010000000000000000e+02,1.315381679740919907e+00,4.313016469732914970e+00,1.036474514315923301e+02,1.769424086065773949e-02,2.038737307636928620e-04
2.020000000000000000e+02,1.410215616460543053e+00,4.576542159665661025e+00,1.056407591759339084e+02,1.809073751093048799e-02,1.904329561073225818e-04
2.030000000000000000e+02,1.540909106844861043e+00,4.845338488026161627e+00,1.074443999955982036e+02,1.839940460252498244e-02,2.036659150818076469e-04
2.040000000000000000e+02,1.688585245477572716e+00,5.098942954080587953e+00,1.091582533765663356e+02,1.937845740500587777e-02,2.027424924223586444e-04
2.050000000000000000e+02,1.818852904627331846e+00,5.193394472201913636e+00,1.105939092384182914e+02,1.986313329179889564e-02,2.128016262618048771e-04
2.060000000000000000e+02,1.896182774403469384e+00,5.595328309023035906e+00,1.121048409949194422e+02,2.037988032353155177e-02,2.204479389240621146e-04
2.070000000000000000e+02,2.008664024817639948e+00,5.783539299689233637e+00,1.135570027577662557e+02,2.083522729506359639e-02,2.145823230571552998e-04
2.080000000000000000e+02,2.162636508476313502e+00,6.038552581876152736e+00,1.157053311838484717e+02,2.153398176552867582e-02,2.053358304910934962e-04
2.090000000000000000e+02,2.207407950434228106e+00,6.266427271173339975e+00,1.172798481705006566e+02,2.298881300375199555e-02,2.067854520766410076e-04
2.100000000000000000e+02,2.358047600352777273e+00,6.538905082417279857e+00,1.191243459069613948e+02,2.393758342211704804e-02,2.081071756475649792e-04
2.110000000000000000e+02,2.630022169962004774e+00,6.951605398524350221e+00,1.214669556952609355e+02,2.426241271039475400e-02,2.012962834724296712e-04
2.120000000000000000e+02,2.801721114116920486e+00,7.089565066357826240e+00,1.226618248565446549e+02,2.551822991959684650e-02,2.177500030158263655e-04
2.130000000000000000e+02,2.966009322241671242e+00,7.476258066134746194e+00,1.242226426738758249e+02,2.572209422600535422e-02,2.142626152314974775e-04
2.140000000000000000e+02,3.108291421253665643e+00,7.825501797245380864e+00,1.260241341277153140e+02,2.750833964826970846e-02,2.068964418432406305e-04
2.150000000000000000e+02,3.325084360251878035e+00,8.054273075629565071e+00,1.283813086132678052e+02,2.836632478323120043e-02,2.042941190503189119e-04
2.160000000000000000e+02,3.554675616196028010e+00,8.393100053726747944e+00,1.303800576244615286e+02,2.866917128230417333e-02,2.031978541631174195e-04
2.170000000000000000e+02,3.763866782772967934e+00,8.699111314049345012e+00,1.321322497994389096e+02,2.985447023775311681e-02,2.148182912058427263e-04
2.180000000000000000e+02,4.011407877658715648e+00,9.080260959870232185e+00,1.342834580626526986e+02,2.995834554217258194e-02,2.053850440943971734e-04
2.190000000000000000e+02,4.152047773773202444e+00,9.305937537565071693e+00,1.361533654611378950e+02,3.135501398847007071e-02,2.071573475613819326e-04
2.200000000000000000e+02,4.367107833078841317e+00,9.778289999652992392e+00,1.375087544068946386e+02,3.062219424308243454e-02,2.174906349521332771e-04
2.210000000000000000e+02,4.622967808868827966e+00,1.019032637045398637e+01,1.396513416272389350e+02,3.155027205968208293e-02,2.266170174312076568e-04
2.220000000000000000e+02,4.839910729411730728e+00,1.051853802207206101e+01,1.416050028185163399e+02,3.145260898056478904e-02,2.119238131635947653e-04
2.230000000000000000e+02,4.971225418737446944e+00,1.095742844155019569e+01,1.440682791325520213e+02,3.226618283224647055e-02,1.968693672130816807e-04
2.240000000000000000e+02,5.259208581441539465e+00,1.112989262804537383e+01,1.460262182019354782e+02,3.428542994033689784e-02,2.094793309567188899e-04
2.250000000000000000e+02,5.594223590912619670e+00,1.167043950934245089e+01,1.481688697673420450e+02,3.444715761475047877e-02,2.064296490966732733e-04
2.260000000000000000e+02,5.757850675110208982e+00,1.216834382942143655e+01,1.507192572398186599e+02,3.512184644160298852e-02,2.053140680251530625e-04
2.270000000000000000e+02,6.065441759964926405e+00,1.267438399541332572e+01,1.530534676669353189e+02,3.608009181974247692e-02,2.149215582910590783e-04
2.280000000000000000e+02,6.410685778285132308e+00,1.318606598603298075e+01,1.551837290780185583e+02,3.628299903300535867e-02,2.082532217317911716e-04
2.290000000000000000e+02,6.643519970590016754e+00,1.347770160752750890e+01,1.580343842393039040e+02,3.748464478170099312e-02,2.140938512905643520e-04
2.300000000000000000e+02,7.038482927023944846e+00,1.403083765194822341e+01,1.601493528189536164e+02,4.045130519690309789e-02,2.123553512182185798e-04
2.310000000000000000e+02,7.430809741509481370e+00,1.433499212887666374e+01,1.620052931969977408e+02,3.970077819406869768e-02,2.258314725717136540e-04
2.320000000000000000e+02,7.611734296119251120e+00,1.477566008424735067e+01,1.643511271362590378e+02,3.907853970097374674e-02,2.264824393433118033e-04
2.330000000000000000e+02,8.023749049077007811e+00,1.523324907610265555e+01,1.667975028623044977e+02,4.143661983599777887e-02,2.131037485528786135e-04
2.340000000000000000e+02,8.236916892066004081e+00,1.559058394531853864e+01,1.686561485726853959e+02,4.361878530356733119e-02,2.188183455846814951e-04
2.350000000000000000e+02,8.586483272305557080e+00,1.602766091700723905e+01,1.710439633695340262e+02,4.499563220237101646e-02,2.216636251749504183e-04
2.360000000000000000e+02,8.933906212490063226e+00,1.635295480567987170e+01,1.742375973866943184e+02,4.711633422485850264e-02,2.249769265810774854e-04
2.370000000000000000e+02,9.313539415954211975e+00,1.700531323997516253e+01,1.761448910209160772e+02,4.649401249551987636e-02,2.230669850182831482e-04
2.380000000000000000e+02,9.625554406103489669e+00,1.771371377868914365e+01,1.783667935214928946e+02,4.802392117764486823e-02,2.115086093632534414e-04
2.390000000000000000e+02,1.003472147386369073e+01,1.799414316760812937e+01,1.805603369702022860e+02,5.015616485655516321e-02,2.147287670334341314e-04
2.400000000000000000e+02,1.027071595432209783e+01,1.849195312192157559e+01,1.831806160747459558e+02,5.361151240352723946e-02,2.214071871031730865e-04
2.410000000000000000e+02,1.063977116963068603e+01,1.905597248687100986e+01,1.857451331299517392e+02,5.640785091357547465e-02,2.216217283768084911e-04
2.420000000000000000e+02,1.114860138005775170e+01,1.958116104126370161e+01,1.874892752696156606e+02,5.754357833103007636e-02,2.263727490352529514e-04
2.430000000000000000e+02,1.161746500730367337e+01,2.019803770194388548e+01,1.894133412800080691e+02,6.007360111651116608e-02,2.263246641903693401e-04
2.440000000000000000e+02,1.192627423782711382e+01,2.089531001554412981e+01,1.918990412704304731e+02,6.193128161842231805e-02,2.300828634866913802e-04
2.450000000000000000e+02,1.239700856250859928e+01,2.148734174418904530e+01,1.949001156695667873e+02,6.323681690869398242e-02,2.318478177372185201e-04
2.460000000000000000e+02,1.282616702651922935e+01,2.208741021086876088e+01,1.983902850820782646e+02,6.625220556583788500e-02,2.067795198512634158e-04
2.470000000000000000e+02,1.326355615283216771e+01,2.277185269949194790e+01,2.008665664388353207e+02,6.880718053533829703e-02,2.073799476134396969e-04
2.480000000000000000e+02,1.382779489411817764e+01,2.330444538085845352e+01,2.041248539277288216e+02,7.172525038827881616e-02,2.128993332661810456e-04
2.490000000000000000e+02,1.443002735508345324e+01,2.410477775872325878e+01,2.065966644159431098e+02,7.137623994561725915e-02,2.047573720187489954e-04
2.500000000000000000e+02,1.494421605228998118e+01,2.507048767688995383e+01,2.089528300453072802e+02,7.511544760262012232e-02,1.803267883025982954e-04
2.510000000000000000e+02,1.545722670771997542e+01,2.577305560009229168e+01,2.121051129717507138e+02,7.451741458411320629e-02,1.963478609142699227e-04
2.520000000000000000e+02,1.622462285801958615e+01,2.637992048905837095e+01,2.142402103989844306e+02,7.533791305620030077e-02,1.939196540400311974e-04
2.530000000000000000e+02,1.673573279911672529e+01,2.709709488528847388e+01,2.163121155038641064e+02,7.952783247863781657e-02,1.862143563106100075e-04
2.540000000000000000e+02,1.731946746878021770e+01,2.766236772415427225e+01,2.187315194282907100e+02,8.044229702454086528e-02,1.978275539314955367e-04
2.550000000000000000e+02,1.805542828880382444e+01,2.847686211903704390e+01,2.212968946293881061e+02,8.401086314581251990e-02,2.025271611102441582e-04
2.560000000000000000e+02,1.843858981619215243e+01,2.939588338764947650e+01,2.233898605747810109e+02,8.642992294021245581e-02,2.022280653161123709e-04
2.570000000000000000e+02,1.889815400519724875e+01,2.984035275973991830e+01,2.265103520936050643e+02,8.884195547100282031e-02,1.959726764019231737e-04
2.580000000000000000e+02,1.943265150761007121e+01,3.042455912473589308e+01,2.297066925915665934e+02,9.164358440603692646e-02,1.994597748251614178e-04
2.590000000000000000e+02,1.991663566398835172e+01,3.131855771168946134e+01,2.325853012453377460e+02,9.410794778579567588e-02,1.961958821303788625e-04
2.600000000000000000e+02,2.058587458680148430e+01,3.181968232475422909e+01,2.365910149296552447e+02,9.506183094623377183e-02,2.048239920098282596e-04
2.610000000000000000e+02,2.126067435462978494e+01,3.270493913980797629e+01,2.383189230331752242e+02,9.437169243219245551e-02,1.932396655289769782e-04
2.620000000000000000e+02,2.173081835620669011e+01,3.369988455467979804e+01,2.416998725138729469e+02,9.867803298772592768e-02,1.973525264004072355e-04
2.630000000000000000e+02,2.233214433962022127e+01,3.458021510081989902e+01,2.442578643570437862e+02,1.022655417116032917e-01,2.121142915495477510e-04
2.640000000000000000e+02,2.274433159674378402e+01,3.528751273139431532e+01,2.471508787301608550e+02,1.043797883224941714e-01,2.079013077127545017e-04
2.650000000000000000e+02,2.362515555481418517e+01,3.594396673770307160e+01,2.498203821661785469e+02,1.002339984433828768e-01,2.241527604230908466e-04
2.660000000000000000e+02,2.416772591269064918e+01,3.663249027859853157e+01,2.525054432410392735e+02,1.085696828339735021e-01,2.075710407611897068e-04
2.670000000000000000e+02,2.443125106274949232e+01,3.749758834427439069e+01,2.558278361219730357e+02,1.069177758656774113e-01,2.142632388650866915e-04
2.680000000000000000e+02,2.500804305534668615e+01,3.801613399723447628e+01,2.584609261637488089e+02,1.079242887978660859e-01,2.126558651768251096e-04
2.690000000000000000e+02,2.582441290136503298e+01,3.895056724874255139e+01,2.611716573046579697e+02,1.114066019498463067e-01,2.247633444574237416e-04
2.700000000000000000e+02,2.654679692293080961e+01,3.991072405234381648e+01,2.641136614595910714e+02,1.165541135175867105e-01,2.263731704982285819e-04
2.710000000000000000e+02,2.761201945176021155e+01,4.070761604749818474e+01,2.669818206196567871e+02,1.196765819991260082e-01,2.270941895596845228e-04
2.720000000000000000e+02,2.819501600678799491e+01,4.163989218833465600e+01,2.697520448433879210e+02,1.176147637084868913e-01,2.439203641628751029e-04
2.730000000000000000e+02,2.918876717512427632e+01,4.265844771507902067e+01,2.735226155525739387e+02,1.247014377094579629e-01,2.227209331447932428e-04
2.740000000000000000e+02,3.005126201274262598e+01,4.351631064073733768e+01,2.761389911798280536e+02,1.244848131698574889e-01,2.207456167939714220e-04
2.750000000000000000e+02,3.076066088695267098e+01,4.450453043726426472e+01,2.786328526886818509e+02,1.263501670214369765e-01,2.237534805404894911e-04
2.760000000000000000e+02,3.169680732806234147e+01,4.573930640027485595e+01,2.811324741558621554e+02,1.254197822244483840e-01,2.221614061298504694e-04
2.770000000000000000e+02,3.261442647105884873e+01,4.636444692563769365e+01,2.843271177329224884e+02,1.261834316832638470e-01,2.143961100151692278e-04
2.780000000000000000e+02,3.344087252759304363e+01,4.732513605341001295e+01,2.871835049873470780e+02,1.249594918123411169e-01,2.263861748533768647e-04
2.790000000000000000e+02,3.440198530448245151e+01,4.823798327289826915e+01,2.898495446032155769e+02,1.288441313761958806e-01,2.073848454740012670e-04
2.800000000000000000e+02,3.525914069989533317e+01,4.945364659181495171e+01,2.931930421643206728e+02,1.338350833884652813e-01,2.004765895522453434e-04
2.810000000000000000e+02,3.618339922511319884e+01,5.032891225326007145e+01,2.960347112579370332e+02,1.364553213552430755e-01,2.000071951545612237e-04
2.820000000000000000e+02,3.727407692834812281e+01,5.130019881299890727e+01,2.995659749505753666e+02,1.370072360454229754e-01,2.000313884148452459e-04
2.830000000000000000e+02,3.826890529364904836e+01,5.216137954494226392e+01,3.015943481968567994e+02,1.412213515897813298e-01,1.985856454268519755e-04
2.840000000000000000e+02,3.900390554336421189e+01,5.319842647537578983e+01,3.043729161105429739e+02,1.462697655505111882e-01,1.892594607737496659e-04
2.850000000000000000e+02,4.013349798985245087e+01,5.431595653521738143e+01,3.071950571790690674e+02,1.467088659802444628e-01,1.978199543792857895e-04
2.860000000000000000e+02,4.087705222120742121e+01,5.500087900689256060e+01,3.094844188865068872e+02,1.500269957397208920e-01,2.158504735306765454e-04
2.870000000000000000e+02,4.146222009902793104e+01,5.634255500568802688e+01,3.126711463797584543e+02,1.575971050790168082e-01,2.141444861001318145e-04
2.880000000000000000e+02,4.228404651099752698e+01,5.756376201987001195e+01,3.155691936531796955e+02,1.662336129561894360e-01,2.155951180699000602e-04
2.890000000000000000e+02,4.333458597144829128e+01,5.894302913135544486e+01,3.188527448298065110e+02,1.689928311682388218e-01,2.021321615286453266e-04
2.900000000000000000e+02,4.460983269230573001e+01,5.997900774308133265e+01,3.212240786266620489e+02,1.807568038905557062e-01,2.065149892648276975e-04
2.910000000000000000e+02,4.562044071445272664e+01,6.107686787303159548e+01,3.242727956553833337e+02,1.860853571031039211e-01,2.024120757889713573e-04
2.920000000000000000e+02,4.665384672205352956e+01,6.195724289361525905e+01,3.272302552091239249e+02,1.915585342038301775e-01,2.050897590875067067e-04
2.930000000000000000e+02,4.760032545965941608e+01,6.332522050819666504e+01,3.290801715705356969e+02,2.022459568455983181e-01,2.190939889932241869e-04
2.940000000000000000e+02,4.901053889058268709e+01,6.414522551668923711e+01,3.325692520448098435e+02,2.020323524235947410e-01,2.235152262135553514e-04
2.950000000000000000e+02,4.978445968696293278e+01,6.559042735343220443e+01,3.362800236780997238e+02,2.058124485403381998e-01,2.184344309135166640e-04
2.960000000000000000e+02,5.081914304379414915e+01,6.720657409817367522e+01,3.401302258515356129e+02,2.208177516658038630e-01,2.229036022952657348e-04
2.970000000000000000e+02,5.198975593591487865e+01,6.829750451947219858e+01,3.432822675939048622e+02,2.289940452116767666e-01,2.344511132382764984e-04
2.980000000000000000e+02,5.313562827703134417e+01,6.957306585732325743e+01,3.461163796166175644e+02,2.205776593655094375e-01,2.293327893231333903e-04
2.990000000000000000e+02,5.402761006947749678e+01,7.061745016905365446e+01,3.503334565067508493e+02,2.318294140522011437e-01,2.372013213841617230e-04
3.000000000000000000e+02,5.505136869936114863e+01,7.182848712554176984e+01,3.529363406091767388e+02,2.331898707975438301e-01,2.371426924083763765e-04
3.010000000000000000e+02,5.561409055341452046e+01,7.325001778518827678e+01,3.561318834536235727e+02,2.383046472871621635e-01,2.498866876042837859e-04
3.020000000000000000e+02,5.687215510709874167e+01,7.421321854489124803e+01,3.599243560141502485e+02,2.312360735433561798e-01,2.484796601079919398e-04
3.030000000000000000e+02,5.860516425235753957e+01,7.501323813661261397e+01,3.628587792477321727e+02,2.329133156543794492e-01,2.401804233972404390e-04
3.040000000000000000e+02,6.032071587238720412e+01,7.651228385925386988e+01,3.671375751659996354e+02,2.511523999706715138e-01,2.387709433228080158e-04
3.050000000000000000e+02,6.168463850009833749e+01,7.813811521330177357e+01,3.699578939763697463e+02,2.532815392798077880e-01,2.545402018606646166e-04
3.060000000000000000e+02,6.291911434209303167e+01,7.969847320254191914e+01,3.729562421868552065e+02,2.601316237614574867e-01,2.498272117208433230e-04
3.070000000000000000e+02,6.439093738274739565e+01,8.080542937919369706e+01,3.760326459902819352e+02,2.675405254753380202e-01,2.456969149354781834e-04
3.080000000000000000e+02,6.609591377129082446e+01,8.235339901490560521e+01,3.799891016920411175e+02,2.698759295443738937e-01,2.285975195609468713e-04
3.090000000000000000e+02,6.743723794033469687e+01,8.372591408622898257e+01,3.842534073842732596e+02,2.716647468546848909e-01,2.343831687937614205e-04
3.100000000000000000e+02,6.843924464222149595e+01,8.493821438742878627e+01,3.880683690733653179e+02,2.737299050042544257e-01,2.216608063181357835e-04
3.110000000000000000e+02,6.952556932492188935e+01,8.599089960530704957e+01,3.913910004556954618e+02,2.799199951929778329e-01,2.257128782749973084e-04
3.120000000000000000e+02,7.115621026756282674e+01,8.719389663348385966e+01,3.949425660450148143e+02,2.718551193300637880e-01,2.240698353069836557e-04
3.130000000000000000e+02,7.268946212972488752e+01,8.851671240559346643e+01,3.969095509126113370e+02,2.769190718956738850e-01,2.115012604622101833e-04
3.140000000000000000e+02,7.495161542644106589e+01,8.975395598774380801e+01,3.997207249902810418e+02,2.923293202624047682e-01,2.112162671271677894e-04
3.150000000000000000e+02,7.603311655212431219e+01,9.083756632863239133e+01,4.040202641232737619e+02,2.830986543108966469e-01,2.045593613018148460e-04
3.160000000000000000e+02,7.749162476075653672e+01,9.247175079349302962e+01,4.078780130235380170e+02,2.916218621395338939e-01,1.961646176116271789e-04
3.170000000000000000e+02,7.906049734668440010e+01,9.375875236328275264e+01,4.121575256743542468e+02,2.919184508117900201e-01,1.931445882664695191e-04
3.180000000000000000e+02,8.026869838504082111e+01,9.541629423753821015e+01,4.169213384048162538e+02,3.038635509935864176e-01,2.012444075066843752e-04
3.190000000000000000e+02,8.084327956613290667e+01,9.664267732457864213e+01,4.201487434071426605e+02,3.167500435086900712e-01,1.936534297115599657e-04
3.200000000000000000e+02,8.262850918927998123e+01,9.740426038911803630e+01,4.242436279669885835e+02,3.043670700421842179e-01,1.979993801642931928e-04
3.210000000000000000e+02,8.412739711755685335e+01,9.875167029012764885e+01,4.273259686886347026e+02,3.223253384747968298e-01,1.949203439635116553e-04
3.220000000000000000e+02,8.497780319266158244e+01,1.003023565137859521e+02,4.301365028257187078e+02,3.277693070051793667e-01,1.981145306294562758e-04
3.230000000000000000e+02,8.663363215460535116e+01,1.022375903593140833e+02,4.342509610103526825e+02,3.247917616740761959e-01,2.096710083268060743e-04
3.240000000000000000e+02,8.818093715697166601e+01,1.035720407527890075e+02,4.385015484913340060e+02,3.280872417306388567e-01,2.096272664582343737e-04
3.250000000000000000e+02,8.964214111512779937e+01,1.052528357333610671e+02,4.419900687603416145e+02,3.408933255908636051e-01,2.024230656793024608e-04
3.260000000000000000e+02,9.103475920802054588e+01,1.073474185154111922e+02,4.463651090264897903e+02,3.469486105679724375e-01,2.162917745583969875e-04
3.270000000000000000e+02,9.277251655436765532e+01,1.086289395109920406e+02,4.503754335879702921e+02,3.472224118707161189e-01,2.139829083637190266e-04
3.280000000000000000e+02,9.409897889543771043e+01,1.093465914204470693e+02,4.549289294151643617e+02,3.586283396367332399e-01,2.178919787845234879e-04
3.290000000000000000e+02,9.615790476724242808e+01,1.110607136128140979e+02,4.594229223272141098e+02,3.610914802173648130e-01,2.226748746368967247e-04
3.300000000000000000e+02,9.717439408042812943e+01,1.123553957042689575e+02,4.637251274239614531e+02,3.703336596968678229e-01,2.191478424039550177e-04
3.310000000000000000e+02,9.877158224383030927e+01,1.143870984727592486e+02,4.674481991247923816e+02,3.764379623683276055e-01,2.283931546986917027e-04
3.320000000000000000e+02,1.006813763401349320e+02,1.157503315543578850e+02,4.724214932705559704e+02,3.769019160500438614e-01,2.317880010042072669e-04
3.330000000000000000e+02,1.018539064086079264e+02,1.169274637056979316e+02,4.751435955478541473e+02,3.767315527193774161e-01,2.265478213021587806e-04
3.340000000000000000e+02,1.036813743859938484e+02,1.182602489849156768e+02,4.789614749021948228e+02,3.814051609890284356e-01,2.263616079072328091e-04
3.350000000000000000e+02,1.056844751708122772e+02,1.203665634539859610e+02,4.831053607173178079e+02,3.796016360530237721e-01,2.497308269576725692e-04
3.360000000000000000e+02,1.075098522622980113e+02,1.217048918498068701e+02,4.870386307458147712e+02,3.872768961491557249e-01,2.280030783915476533e-04
3.370000000000000000e+02,1.095322844707095697e+02,1.232615027884340009e+02,4.926037390253051171e+02,3.998341941051234416e-01,2.355561394012939402e-04
3.380000000000000000e+02,1.112587846777664282e+02,1.245904001750742509e+02,4.956128162908200920e+02,3.959548744505710927e-01,2.288473958944603481e-04
3.390000000000000000e+02,1.128516853854202395e+02,1.266292400845988624e+02,4.988295001317211472e+02,4.087609925523932874e-01,2.264722932998619598e-04
3.400000000000000000e+02,1.146701392761806062e+02,1.287054111646405090e+02,5.030565882143491194e+02,4.096801089894916981e-01,2.343051345925495355e-04
3.410000000000000000e+02,1.163903471428069309e+02,1.305519299713080841e+02,5.065144497249223150e+02,4.223904205906049425e-01,2.341550345085208207e-04
3.420000000000000000e+02,1.185274760144889115e+02,1.318178048374082607e+02,5.109537601402570317e+02,4.093593413147826876e-01,2.309651892391517691e-04
3.430000000000000000e+02,1.208423112632546719e+02,1.332351654594644970e+02,5.145332893385138959e+02,4.360938769398882142e-01,2.307434491944926336e-04
3.440000000000000000e+02,1.222327280060577266e+02,1.345170884039209227e+02,5.174532600867680685e+02,4.529758091086818483e-01,2.305269572092649710e-04
3.450000000000000000e+02,1.241994442881487544e+02,1.360383020302848536e+02,5.223931274548916690e+02,4.709894058979188225e-01,2.244314317128015546e-04
3.460000000000000000e+02,1.260561147369076167e+02,1.372975462809226315e+02,5.259017148565734487e+02,4.825055161592598507e-01,2.325242217976475345e-04
3.470000000000000000e+02,1.280241726268307616e+02,1.390696831570401173e+02,5.310399185837202367e+02,4.783587025630193779e-01,2.218230490090844498e-04
3.480000000000000000e+02,1.298347388882248197e+02,1.408009642442782479e+02,5.351688511837376154e+02,4.915042984169023521e-01,2.103976601167678595e-04
3.490000000000000000e+02,1.313875774003047354e+02,1.416808615853505557e+02,5.403237567314223497e+02,4.911448058150957863e-01,2.071729060797444788e-04
3.500000000000000000e+02,1.326437751722125995e+02,1.434418682751710890e+02,5.440676225327565589e+02,5.067474589057527901e-01,2.075863030915892082e-04
3.510000000000000000e+02,1.350771425629777127e+02,1.452382288342105028e+02,5.478015463285759097e+02,4.939247530968887689e-01,2.028100858488812719e-04
3.520000000000000000e+02,1.369691644356184383e+02,1.470410038043443990e+02,5.523224725939151085e+02,4.931302475321571732e-01,2.028022976794385812e-04
3.530000000000000000e+02,1.387831469845760068e+02,1.490627077992581349e+02,5.561255258927628802e+02,5.240434435489783604e-01,2.099101763035626789e-04
3.540000000000000000e+02,1.402783703116140828e+02,1.508708603763416249e+02,5.617812437475636216e+02,5.192498205337716666e-01,2.019101592791727739e-04
3.550000000000000000e+02,1.424123295744907693e+02,1.522774280025544442e+02,5.662582621299585526e+02,5.282503000010262406e-01,1.951887605133872938e-04
3.560000000000000000e+02,1.445846746754363608e+02,1.543746042219326284e+02,5.701852205554280317e+02,5.512568582436953024e-01,1.928636149496343322e-04
3.570000000000000000e+02,1.459271281550004744e+02,1.562408986699656737e+02,5.756613810928490693e+02,5.584285433010007793e-01,1.956478453929433314e-04
3.580000000000000000e+02,1.481546837694928911e+02,1.578767811602878908e+02,5.792517254475064874e+02,5.540129684242973696e-01,1.997385999710221682e-04
3.590000000000000000e+02,1.507338461681378590e+02,1.596582555370777641e+02,5.838312769644863920e+02,5.782408814452058010e-01,1.998021100449998144e-04
3.600000000000000000e+02,1.522992127398573530e+02,1.613170953502266798e+02,5.880326780491034242e+02,5.839500998816773425e-01,2.029642476207849100e-04
3.610000000000000000e+02,1.539599323217877895e+02,1.631600017184164528e+02,5.915307677888249600e+02,5.823908140079259166e-01,2.048270293610876536e-04
3.620000000000000000e+02,1.563774501927052540e+02,1.654327676950574642e+02,5.956264544184277838e+02,6.093980329876931279e-01,2.099980208534191206e-04
3.630000000000000000e+02,1.575736404489562688e+02,1.678002395919916978e+02,5.996836432820343816e+02,6.148187683940768977e-01,2.080307864238406523e-04
3.640000000000000000e+02,1.602140411325344189e+02,1.691799133091728322e+02,6.033575666415865726e+02,5.970605821673924396e-01,2.056690434907304521e-04
3.650000000000000000e+02,1.622700216573197451e+02,1.703292440972703048e+02,6.074892139729452083e+02,6.261449805056173989e-01,2.109462064271427906e-04
3.660000000000000000e+02,1.641283907537893469e+02,1.719569053103031138e+02,6.121267148098716007e+02,6.587674867798245515e-01,2.024485034222145430e-04
3.670000000000000000e+02,1.663372927825429883e+02,1.739377648257901683e+02,6.160612306237992470e+02,6.734858297233020652e-01,2.143088161866701924e-04
3.680000000000000000e+02,1.689028368737227765e+02,1.758336223808021259e+02,6.196080280733445989e+02,7.043870966426757363e-01,2.137119911517215698e-04
3.690000000000000000e+02,1.707078435451423672e+02,1.773967333321667752e+02,6.240437125529638251e+02,7.154171001040365852e-01,2.175671189248440385e-04
3.700000000000000000e+02,1.721752779388848751e+02,1.797685112283932085e+02,6.269730488291382926e+02,7.160405964885052654e-01,2.078849694012729898e-04
3.710000000000000000e+02,1.745761448931377799e+02,1.817861093776156736e+02,6.320373356399632030e+02,7.332963108858985279e-01,2.219879542882940981e-04
3.720000000000000000e+02,1.773294193186488314e+02,1.835566423482347886e+02,6.361547777503388943e+02,7.284947183890158051e-01,1.995232845015681988e-04
3.730000000000000000e+02,1.795707834400421348e+02,1.855513955557612462e+02,6.402284718987002634e+02,7.238700302581047019e-01,1.975464634343948589e-04
3.740000000000000000e+02,1.810442052618560069e+02,1.873472676195680435e+02,6.454043213930847287e+02,7.067218117746638661e-01,1.963741900337101498e-04
3.750000000000000000e+02,1.834538628869827050e+02,1.901183567115126039e+02,6.509082640073178254e+02,7.052335144831509695e-01,2.000684632886828851e-04
3.760000000000000000e+02,1.851657544053812501e+02,1.918990916374344806e+02,6.550890662173926557e+02,6.840492488950805638e-01,1.899294265405027105e-04
3.770000000000000000e+02,1.876115298278959358e+02,1.945672049455760657e+02,6.586807430860685599e+02,7.043819890629543501e-01,1.969405927849665616e-04
3.780000000000000000e+02,1.893263594338298788e+02,1.958582328901496794e+02,6.643337760391087841e+02,6.843625444000444036e-01,1.898412973384555613e-04
3.790000000000000000e+02,1.918838908555487137e+02,1.974985656668280569e+02,6.673912153083548446e+02,7.058613236375333999e-01,1.850977292630062720e-04
3.800000000000000000e+02,1.941125775737095580e+02,1.989617836991717184e+02,6.707168223506540699e+02,6.964972997270173494e-01,1.954409888151875663e-04
3.810000000000000000e+02,1.966550866556889332e+02,2.018396699717500837e+02,6.764866064654636375e+02,7.134138930511544352e-01,1.940518599481411144e-04
3.820000000000000000e+02,1.991115599514432120e+02,2.036965573174753672e+02,6.798553902522776298e+02,6.980925332512885051e-01,1.957598915410807550e-04
3.830000000000000000e+02,2.012418886664586068e+02,2.049473789261067225e+02,6.835847007363812509e+02,7.313358420171978125e-01,1.890306351109982685e-04
3.840000000000000000e+02,2.030149955376886624e+02,2.066406563499554068e+02,6.895172905781450936e+02,7.329773928622113077e-01,1.974058064251327238e-04
3.850000000000000000e+02,2.051854043607948483e+02,2.094200509373044952e+02,6.937907865475774543e+02,7.552778509814801478e-01,1.966719727810595231e-04
3.860000000000000000e+02,2.084791908353430472e+02,2.111316150490048926e+02,6.986526262850982221e+02,7.446567978188137760e-01,1.991826550400421780e-04
3.870000000000000000e+02,2.100795790868264135e+02,2.136817310665798004e+02,7.039922544127390438e+02,7.558974407892042890e-01,1.959412954910533244e-04
3.880000000000000000e+02,2.127990793977835438e+02,2.151042759799123587e+02,7.075901916269748426e+02,7.722428267538332669e-01,1.912061144446752792e-04
3.890000000000000000e+02,2.149654893622246163e+02,2.172565593811069391e+02,7.129382488469235568e+02,7.766265031696342191e-01,1.960338302073871830e-04
3.900000000000000000e+02,2.171680585686967788e+02,2.184966747268923655e+02,7.171825754368283015e+02,7.849812752911420333e-01,1.865358545406481383e-04
3.910000000000000000e+02,2.196076825809228694e+02,2.205274738862868276e+02,7.210887660793064242e+02,8.019788185143958970e-01,1.944691424556888038e-04
3.920000000000000000e+02,2.223591495028505278e+02,2.235945469043591629e+02,7.251606294682566158e+02,7.983366020413066311e-01,1.970041275198841646e-04
3.930000000000000000e+02,2.243490354061993912e+02,2.254679582839104057e+02,7.295359954971232810e+02,7.951637676865450644e-01,1.979891722870830151e-04
3.940000000000000000e+02,2.277353741018542053e+02,2.271660693813658440e+02,7.343936107324706200e+02,8.172049469255426857e-01,1.962447491670182842e-04
3.950000000000000000e+02,2.305447743011263810e+02,2.295456457027047179e+02,7.412697811970433577e+02,8.218488706079094541e-01,2.076136668590633505e-04
3.960000000000000000e+02,2.329535889184899986e+02,2.322970943006222910e+02,7.453887279806384640e+02,8.474563747726788776e-01,1.929479805288236705e-04
3.970000000000000000e+02,2.352117216592027660e+02,2.343401630229960233e+02,7.506309733173936820e+02,8.521738158557563558e-01,1.915817361072269520e-04
3.980000000000000000e+02,2.386232383406372435e+02,2.371079245062254586e+02,7.541798858358124562e+02,8.665147232570916680e-01,2.016644696045677421e-04
3.990000000000000000e+02,2.407517584511556379e+02,2.387574610663113219e+02,7.576564002932767607e+02,8.748657815779187219e-01,2.112383744256041140e-04
4.000000000000000000e+02,2.428998546495779465e+02,2.409333994869072626e+02,7.618366293530189068e+02,8.945777326431265664e-01,1.888530612692562727e-04
4.010000000000000000e+02,2.458006636213470415e+02,2.429949516500596474e+02,7.665406730467050238e+02,9.282771684038300108e-01,2.045492583381269824e-04
4.020000000000000000e+02,2.481817097319373886e+02,2.456677840514738591e+02,7.706868971512374173e+02,9.144429269356142420e-01,2.057722191766142572e-04
4.030000000000000000e+02,2.500596674838175204e+02,2.476848879801826229e+02,7.751512993851595184e+02,9.545039822527222606e-01,2.051913047024234160e-04
4.040000000000000000e+02,2.529807580971185530e+02,2.502410113323987559e+02,7.799765576842103201e+02,9.476719401974712520e-01,2.099673339339691580e-04
4.050000000000000000e+02,2.552972252863834228e+02,2.536196896469542992e+02,7.850707780767444319e+02,9.660853862669598335e-01,1.997506205373422716e-04
4.060000000000000000e+02,2.574702296193418078e+02,2.561396316029204172e+02,7.899509245026831650e+02,9.805335440010205517e-01,2.048809548708119266e-04
4.070000000000000000e+02,2.604847170637506792e+02,2.588983453544475424e+02,7.961217301230697103e+02,9.629382881648291814e-01,2.147526550938527734e-04
4.080000000000000000e+02,2.636916102701076170e+02,2.611352077325737469e+02,8.011266359904816454e+02,9.738119731919261390e-01,2.104394226618566677e-04
4.090000000000000000e+02,2.668536129837948465e+02,2.629799498206967883e+02,8.041928129034823769e+02,9.885984561556183658e-01,2.123026818092732526e-04
4.100000000000000000e+02,2.685613190658815483e+02,2.657390343217728059e+02,8.102948172766118660e+02,1.005172821312078746e+00,2.178210517973511173e-04
4.110000000000000000e+02,2.709925409492120707e+02,2.681525300153111857e+02,8.145337642186239009e+02,1.028345852816261896e+00,2.102033998990782138e-04
4.120000000000000000e+02,2.739609501544416617e+02,2.708128327643431703e+02,8.197858894290018270e+02,1.028677086060285184e+00,2.176241536558931600e-04
4.130000000000000000e+02,2.763479469685290724e+02,2.726066418464297385e+02,8.253950216994218181e+02,1.027777753263463545e+00,2.021034582903036281e-04
4.140000000000000000e+02,2.786118937479918714e+02,2.748903655262533334e+02,8.315515746529503076e+02,1.050621909383287811e+00,1.951850362803542183e-04
4.150000000000000000e+02,2.804444931659738813e+02,2.776378855333498450e+02,8.370003609959774167e+02,1.063198938160407891e+00,1.961948712391192728e-04
4.160000000000000000e+02,2.832071279178049963e+02,2.798336113421585196e+02,8.423758188996002900e+02,1.076422061193483604e+00,1.910165151407516859e-04
4.170000000000000000e+02,2.861331264193240713e+02,2.826976042023796936e+02,8.469081647871303176e+02,1.040904830064392161e+00,1.942466382580665396e-04
4.180000000000000000e+02,2.884985222547917942e+02,2.846177964678283843e+02,8.509823657996478232e+02,1.090658018225268755e+00,1.948790477763751028e-04
4.190000000000000000e+02,2.915106548836771481e+02,2.868384209337283437e+02,8.575564192774277217e+02,1.071682069639994239e+00,1.865828098561728154e-04
4.200000000000000000e+02,2.942206288845884501e+02,2.893859109140447572e+02,8.641738989110995135e+02,1.087652886862141788e+00,1.822762793096677214e-04
4.210000000000000000e+02,2.974718992240815396e+02,2.923281304712831457e+02,8.697487453021552710e+02,1.037067023109695008e+00,1.827783383864245437e-04
4.220000000000000000e+02,3.012008381443303051e+02,2.938823405716836419e+02,8.751589754907940915e+02,1.068229707389044769e+00,1.800509301582708943e-04
4.230000000000000000e+02,3.035469224007074445e+02,2.965685321153492850e+02,8.829178821588371875e+02,1.072653094635455773e+00,1.800774471172328361e-04
4.240000000000000000e+02,3.055547704832415548e+02,2.988131704814572913e+02,8.867245477404198937e+02,1.069331711055892420e+00,1.834995567713271214e-04
4.250000000000000000e+02,3.085050866544125938e+02,3.011576565269814978e+02,8.930731132304331368e+02,1.128446295734049531e+00,1.837004238420814062e-04
4.260000000000000000e+02,3.126645548566028765e+02,3.031710349280258470e+02,8.990687633707950681e+02,1.127810074867520385e+00,1.823425446336734979e-04
4.270000000000000000e+02,3.150999751336835288e+02,3.061416375741102911e+02,9.031357783935028465e+02,1.151666260777852280e+00,1.822030775685545834e-04
4.280000000000000000e+02,3.185800468065714313e+02,3.089146482526955424e+02,9.103138150109537037e+02,1.186718344699347671e+00,1.923412766011711739e-04
4.290000000000000000e+02,3.206050577009714857e+02,3.110452619406173653e+02,9.170986550783568418e+02,1.192160384714028520e+00,1.909603419837369032e-04
4.300000000000000000e+02,3.240343638296691324e+02,3.145050302169751149e+02,9.220030550486089851e+02,1.198473899335100956e+00,1.977193765341223042e-04
4.310000000000000000e+02,3.266513573943184383e+02,3.173915613672253926e+02,9.265142249596239026e+02,1.204840097139502575e+00,1.902541939481361410e-04
4.320000000000000000e+02,3.294956478248018357e+02,3.195987630579954839e+02,9.313641903766800851e+02,1.229527444331908637e+00,1.888350845536956868e-04
4.330000000000000000e+02,3.326774491953618167e+02,3.215190536328094026e+02,9.370934832636356759e+02,1.286446670689910032e+00,1.913262523379755109e-04
4.340000000000000000e+02,3.361972250899974597e+02,3.244246343774334491e+02,9.427072504718431674e+02,1.292739006839969118e+00,1.830703441275671750e-04
4.350000000000000000e+02,3.395068291493015522e+02,3.274815179324696146e+02,9.486915151296730073e+02,1.338062913153809319e+00,1.837458718513262923e-04
4.360000000000000000e+02,3.420869375539070916e+02,3.303197781017388479e+02,9.536151611514873139e+02,1.348175053785828137e+00,1.935568867491577194e-04
4.370000000000000000e+02,3.455172945674540870e+02,3.333157718720352705e+02,9.580551785120215982e+02,1.348716528160913253e+00,1.945204583277959642e-04
4.380000000000000000e+02,3.474513877838115832e+02,3.357865113151597143e+02,9.633133217113269211e+02,1.376057126474797609e+00,1.977119816652939122e-04
4.390000000000000000e+02,3.506660441775706545e+02,3.393369446910537590e+02,9.703485842876561946e+02,1.399949068772724292e+00,1.984887169335092238e-04
4.400000000000000000e+02,3.535611535674765946e+02,3.415193036818690757e+02,9.758871661399978166e+02,1.411019141230789309e+00,2.083597226925082424e-04
4.410000000000000000e+02,3.564479882762543639e+02,3.434347081458803927e+02,9.793730036233823739e+02,1.434368124321719229e+00,1.968072409832544167e-04
4.420000000000000000e+02,3.580173608180816132e+02,3.465443178980500534e+02,9.837948277206367038e+02,1.446271311979180574e+00,1.917423079942359720e-04
4.430000000000000000e+02,3.618133114436971027e+02,3.493334259033733247e+02,9.887535551601644102e+02,1.481665287047936541e+00,1.893987921058881696e-04
4.440000000000000000e+02,3.660341933000310632e+02,3.516879793756683057e+02,9.934921198800976754e+02,1.418658591994050422e+00,1.870112931481315854e-04
4.450000000000000000e+02,3.687156631961140079e+02,3.549486179996862916e+02,9.984009356889877154e+02,1.434524040783522469e+00,1.920106926937004133e-04
4.460000000000000000e+02,3.725775290586932442e+02,3.557652366297377284e+02,1.005630262250429610e+03,1.470517553321611715e+00,1.820181484769589630e-04
4.470000000000000000e+02,3.755786811872455928e+02,3.597186404894489442e+02,1.012126935462462711e+03,1.477483240264917619e+00,1.770163736528607146e-04
4.480000000000000000e+02,3.793994092006563505e+02,3.619994764452201252e+02,1.015576965275279576e+03,1.501535898169481076e+00,1.819987552261759234e-04
4.490000000000000000e+02,3.833651907007007367e+02,3.653711247228612820e+02,1.020233821189337732e+03,1.477320146824946612e+00,1.950588024753896477e-04
4.500000000000000000e+02,3.877787166056278352e+02,3.682534276070999795e+02,1.026300641326857203e+03,1.504466781912360496e+00,1.773470565343826522e-04
4.510000000000000000e+02,3.912028780899436811e+02,3.711821735098637305e+02,1.031642645309048476e+03,1.528097482172606547e+00,1.778950897187714375e-04
4.520000000000000000e+02,3.952224844645659232e+02,3.740309622493285815e+02,1.038165399842144780e+03,1.559987430532643327e+00,1.673319460987476859e-04
4.530000000000000000e+02,3.988125389701809809e+02,3.769166184814274629e+02,1.043404257400347888e+03,1.524348216189139293e+00,1.773705172469774993e-04
4.540000000000000000e+02,4.018597486842728586e+02,3.798109982447424500e+02,1.048669974955245607e+03,1.549268185755575900e+00,1.939609311760737143e-04
4.550000000000000000e+02,4.046866949405233527e+02,3.830268131997414116e+02,1.053954785485798311e+03,1.554829256482838318e+00,1.864929656449909601e-04
4.560000000000000000e+02,4.086029673408115741e+02,3.863420991289951871e+02,1.060857703172011043e+03,1.537714899147905268e+00,1.835666476456276897e-04
4.570000000000000000e+02,4.116411016939980527e+02,3.894255595937543148e+02,1.067015237810394865e+03,1.528336335362601162e+00,1.893044281809919127e-04
4.580000000000000000e+02,4.147387918489937420e+02,3.924945975477358502e+02,1.072317290061008407e+03,1.520963482493503438e+00,1.856164571601981450e-04
4.590000000000000000e+02,4.182505653287090581e+02,3.968870752714078662e+02,1.077203372884647024e+03,1.506938760044343795e+00,1.816727257062389356e-04
4.600000000000000000e+02,4.213353631379460467e+02,3.993719653628008928e+02,1.084464017633344156e+03,1.458844305951157327e+00,1.778053485113062493e-04
4.610000000000000000e+02,4.255739523062959506e+02,4.024614880629932259e+02,1.089789821190299790e+03,1.486290647490950967e+00,1.668176435752899422e-04
4.620000000000000000e+02,4.281740059823709998e+02,4.052036986364892073e+02,1.095701924663378577e+03,1.486852381317607108e+00,1.727565516810303237e-04
4.630000000000000000e+02,4.325900194437982691e+02,4.091602148807365893e+02,1.102303178090278379e+03,1.504044982084085991e+00,1.657328150613812667e-04
4.640000000000000000e+02,4.354140115656372245e+02,4.113896429917161868e+02,1.107228855586568670e+03,1.542148136949094805e+00,1.744817813188470623e-04
4.650000000000000000e+02,4.388679837148487195e+02,4.142057949488292365e+02,1.113132615309081757e+03,1.526745055843191867e+00,1.750011369995307930e-04
4.660000000000000000e+02,4.425450189522781557e+02,4.179812944938043984e+02,1.119718503246167074e+03,1.547390244903173340e+00,1.683690901035372889e-04
4.670000000000000000e+02,4.460012390851309192e+02,4.210267500855059097e+02,1.125848415511943585e+03,1.522468486451204139e+00,1.733731466396770671e-04
4.680000000000000000e+02,4.496674815616063370e+02,4.249403781357533489e+02,1.130818006435470124e+03,1.513476771481514049e+00,1.693375962871224161e-04
4.690000000000000000e+02,4.537930194253391392e+02,4.273640944296762427e+02,1.136324641463006856e+03,1.535380230466842466e+00,1.753649395568324110e-04
4.700000000000000000e+02,4.581327197778222740e+02,4.301529009115295139e+02,1.142303211752656580e+03,1.572479017616897234e+00,1.697435191506668772e-04
4.710000000000000000e+02,4.623361015713201141e+02,4.314578078873624349e+02,1.148970307294826625e+03,1.563655911332732185e+00,1.735561794251605505e-04
4.720000000000000000e+02,4.661928688000870125e+02,4.335823773909756369e+02,1.154288691829782692e+03,1.591725657692729001e+00,1.594823004040790693e-04
4.730000000000000000e+02,4.694467322368479358e+02,4.366392073752688248e+02,1.160332843573497485e+03,1.631671806096452126e+00,1.667778293638066955e-04
4.740000000000000000e+02,4.738124946097577777e+02,4.410363939664974282e+02,1.164891839192660427e+03,1.714323274348350967e+00,1.663582916341388440e-04
4.750000000000000000e+02,4.768657326437507322e+02,4.444043785490217715e+02,1.170273121736632220e+03,1.748296877179934317e+00,1.770066919353219248e-04
4.760000000000000000e+02,4.801220427050256490e+02,4.466762053402115953e+02,1.177459442978034076e+03,1.769241355832877449e+00,1.644399885069036671e-04
4.770000000000000000e+02,4.837418353640542819e+02,4.504512569944495226e+02,1.183749370923672814e+03,1.785432255282858538e+00,1.772361661667165578e-04
4.780000000000000000e+02,4.872824379598706059e+02,4.535309932475576034e+02,1.188931627817014487e+03,1.775107069969975360e+00,1.747991887620647944e-04
4.790000000000000000e+02,4.904009442931925378e+02,4.560911665885342927e+02,1.195937903016885002e+03,1.853638289039217568e+00,1.769046184298961322e-04
4.800000000000000000e+02,4.933189106129294146e+02,4.595939206236681116e+02,1.200444485681158540e+03,1.864636514019889724e+00,1.741690409969853803e-04
4.810000000000000000e+02,4.973302439718797814e+02,4.636547379327008684e+02,1.209964354201256810e+03,1.843112217782046258e+00,1.776305950051959570e-04
4.820000000000000000e+02,5.008260624652784827e+02,4.674282651699833195e+02,1.214878929077564862e+03,1.896516950405809254e+00,1.720356235554998392e-04
4.830000000000000000e+02,5.054014540763670311e+02,4.705546675340312959e+02,1.220908890229524786e+03,1.898943543739315842e+00,1.757871610634786919e-04
4.840000000000000000e+02,5.102994968373160418e+02,4.737793731436064490e+02,1.229278836956513260e+03,1.944757146372391610e+00,1.701550659243267205e-04
4.850000000000000000e+02,5.145685702855523687e+02,4.769025311853093854e+02,1.236663820788152179e+03,1.983440399644880614e+00,1.581711555860287888e-04
4.860000000000000000e+02,5.178357193067154185e+02,4.804018497875537150e+02,1.242307093169991504e+03,1.988964439600688916e+00,1.499667667008708349e-04
4.870000000000000000e+02,5.210646783842946661e+02,4.837178743605438740e+02,1.246767275783465720e+03,2.007845885741855074e+00,1.532657229423861622e-04
4.880000000000000000e+02,5.242918506498765510e+02,4.858668921350615619e+02,1.248877442173596819e+03,2.026070313527272848e+00,1.577723987591372889e-04
4.890000000000000000e+02,5.278937948264061788e+02,4.905882612869400532e+02,1.256604729108130869e+03,2.069605121171016915e+00,1.612758483587883873e-04
4.900000000000000000e+02,5.309079088612943451e+02,4.952383400131777762e+02,1.264851950834440231e+03,2.091620504044418904e+00,1.563632921270929899e-04
4.910000000000000000e+02,5.346660143587400853e+02,4.983747756715097239e+02,1.270556756763004614e+03,2.127215118507104652e+00,1.564249675318762911e-04
4.920000000000000000e+02,5.392938759536068574e+02,5.012569375594692929e+02,1.278948823386826462e+03,2.150392051297910001e+00,1.650870304763518703e-04
4.930000000000000000e+02,5.441204911487718618e+02,5.048798004295488226e+02,1.285476373795313521e+03,2.159699178397868291e+00,1.675440605121147897e-04
4.940000000000000000e+02,5.483221177430214084e+02,5.070961793301632383e+02,1.291726177466577155e+03,2.211454414647354039e+00,1.586507612527654487e-04
4.950000000000000000e+02,5.534730006073231152e+02,5.103047602614449261e+02,1.298255648859931853e+03,2.269621212218682516e+00,1.591447955446856355e-04
4.960000000000000000e+02,5.567816204890674499e+02,5.133285501329629597e+02,1.305202056709828867e+03,2.225060581830534900e+00,1.578321006696636886e-04
4.970000000000000000e+02,5.609358551333830292e+02,5.164760236027298106e+02,1.313303481852595041e+03,2.240293763546219896e+00,1.555098500088947233e-04
4.980000000000000000e+02,5.650044534420012496e+02,5.207705122372644837e+02,1.320446499120633234e+03,2.264867087211581698e+00,1.547870531727335575e-04
4.990000000000000000e+02,5.684373890194732439e+02,5.247344068320910537e+02,1.327037998782210252e+03,2.298600720569621725e+00,1.553682385773136332e-04
5.000000000000000000e+02,5.721589164375623113e+02,5.284411562434089547e+02,1.334805901432643168e+03,2.303141307821157557e+00,1.590249851648461998e-04
5.010000000000000000e+02,5.764948088143316909e+02,5.323403763584057060e+02,1.341305564822160250e+03,2.291342312992924679e+00,1.570646482451643067e-04
5.020000000000000000e+02,5.821138154889550833e+02,5.365813554191332742e+02,1.348526905073574653e+03,2.303421216307743880e+00,1.615291401390051007e-04
5.030000000000000000e+02,5.862827535459978208e+02,5.397643690564417511e+02,1.356015271560076599e+03,2.303039171613574965e+00,1.674143232551772442e-04
5.040000000000000000e+02,5.907184959562289350e+02,5.435285719323205740e+02,1.362237164796643583e+03,2.359898249867492304e+00,1.675603504310840819e-04
5.050000000000000000e+02,5.949620898963991067e+02,5.468621158224035526e+02,1.370116982114587245e+03,2.353710966762449619e+00,1.605467858407649828e-04
5.060000000000000000e+02,5.984555035195228356e+02,5.502796233391906071e+02,1.377569558264360694e+03,2.422980665052574256e+00,1.656137931553836040e-04
5.070000000000000000e+02,6.018217809047442870e+02,5.546301396939390997e+02,1.383663124197489424e+03,2.450127783325925623e+00,1.648180425153356055e-04
5.080000000000000000e+02,6.063891472807381433e+02,5.575273764225088371e+02,1.392495787541233540e+03,2.461206079866152585e+00,1.633181769973290898e-04
5.090000000000000000e+02,6.095352945107529195e+02,5.614454668694002066e+02,1.397806252851008139e+03,2.486966924915803290e+00,1.765951227944428936e-04
5.100000000000000000e+02,6.126687832231978064e+02,5.659259334949824733e+02,1.403044797815458423e+03,2.512538252844300768e+00,1.587298754840427151e-04
5.110000000000000000e+02,6.160511102607918019e+02,5.687076280318551653e+02,1.410554105180628540e+03,2.595759749352540169e+00,1.754385127659130461e-04
5.120000000000000000e+02,6.205563599080751374e+02,5.718932495171997061e+02,1.417316900243998134e+03,2.606932205700369209e+00,1.656506074432240183e-04
5.130000000000000000e+02,6.249037507848402129e+02,5.753117587298215767e+02,1.422820869757703122e+03,2.654738067705109561e+00,1.645964425628365646e-04
5.140000000000000000e+02,6.288895532003713242e+02,5.788423851436125460e+02,1.429839259066070554e+03,2.707401664104712946e+00,1.672214518795289706e-04
5.150000000000000000e+02,6.329791844561578955e+02,5.822032617924255646e+02,1.436490946824254706e+03,2.724869841703855045e+00,1.630171390714085788e-04
5.160000000000000000e+02,6.371548083625907566e+02,5.855904511513596162e+02,1.443470184986623508e+03,2.670068710860939554e+00,1.603643864999115820e-04
5.170000000000000000e+02,6.417076187151144495e+02,5.901360424372792295e+02,1.449155671240019728e+03,2.683513619576801013e+00,1.556928309898175655e-04
5.180000000000000000e+02,6.451895077592116650e+02,5.946021298373136688e+02,1.457329094810552533e+03,2.649071351407677799e+00,1.640101724783571413e-04
5.190000000000000000e+02,6.501596633304741317e+02,5.992470181106052678e+02,1.464043694569765648e+03,2.662625015801369788e+00,1.522745419625382013e-04
5.200000000000000000e+02,6.542852934874840685e+02,6.040393845396680490e+02,1.470204996438817489e+03,2.670582368837609799e+00,1.666153178313534156e-04
5.210000000000000000e+02,6.579438112481552707e+02,6.071192956231791413e+02,1.477859242221349632e+03,2.633189410663994146e+00,1.503154258031269563e-04
5.220000000000000000e+02,6.625293660008953793e+02,6.107847542072994429e+02,1.486000972817393176e+03,2.700090672392209346e+00,1.532363481611120903e-04
5.230000000000000000e+02,6.668016082404651570e+02,6.141028437276870591e+02,1.494112938330186580e+03,2.646373242908091505e+00,1.497984455721690367e-04
5.240000000000000000e+02,6.730198735463472985e+02,6.170740188042800582e+02,1.501972775637869290e+03,2.690116176775626755e+00,1.564410803013283058e-04
5.250000000000000000e+02,6.774165694795424315e+02,6.194210727424227798e+02,1.505337772501007748e+03,2.732393474819641899e+00,1.506717640825661064e-04
5.260000000000000000e+02,6.820291301628731162e+02,6.227205004796278445e+02,1.512188994473626735e+03,2.857416490832507705e+00,1.490504933638892027e-04
5.270000000000000000e+02,6.881148359914916455e+02,6.262164854025731984e+02,1.520359067618548124e+03,2.852762482205576600e+00,1.521734977257827026e-04
5.280000000000000000e+02,6.929083089494063188e+02,6.300231860161259192e+02,1.525800344734406508e+03,2.809632293681577409e+00,1.515001965379791926e-04
5.290000000000000000e+02,6.972024034896861622e+02,6.340887774487050592e+02,1.532548232663310046e+03,2.822907722046394952e+00,1.527628424430327314e-04
5.300000000000000000e+02,7.016642275179691524e+02,6.371324601099846632e+02,1.538687291144489791e+03,2.891103483709950073e+00,1.628251920401391217e-04
5.310000000000000000e+02,7.045395909505889449e+02,6.411396969503116452e+02,1.545408342058645985e+03,2.929507809266586271e+00,1.593127780049607978e-04
5.320000000000000000e+02,7.079543209066819145e+02,6.437050055231931083e+02,1.553802391205587128e+03,2.946442931797118803e+00,1.558236042460414694e-04
5.330000000000000000e+02,7.126016037675110510e+02,6.469137919437149549e+02,1.562032870336282940e+03,2.985848280542648059e+00,1.554984714829954484e-04
5.340000000000000000e+02,7.176300532813756945e+02,6.514663212774279373e+02,1.570857116716536439e+03,2.944478335542922487e+00,1.566845330351895882e-04
5.350000000000000000e+02,7.220183890059965961e+02,6.549934710229623533e+02,1.577485683697683498e+03,2.954395966515602545e+00,1.646474006173903604e-04
5.360000000000000000e+02,7.261607702875494397e+02,6.587045240411885061e+02,1.586350637326613196e+03,2.884390278098106997e+00,1.544682679134323777e-04
5.370000000000000000e+02,7.302957665136699461e+02,6.633606990183880043e+02,1.591811279511905695e+03,2.890641530160748651e+00,1.579556339753596106e-04
5.380000000000000000e+02,7.357594502934434786e+02,6.682910120768169691e+02,1.599246096083553766e+03,2.938902998808965439e+00,1.566938679031792958e-04
5.390000000000000000e+02,7.416639527935021761e+02,6.715565134377839058e+02,1.608608494732980944e+03,2.933047091077249036e+00,1.600108646205855578e-04
5.400000000000000000e+02,7.473739529867882538e+02,6.758423607574432026e+02,1.615468251490648981e+03,2.892328176342807922e+00,1.633826325168064031e-04
5.410000000000000000e+02,7.507449060020553588e+02,6.789639126696707763e+02,1.624200815180931386e+03,2.957621468554715083e+00,1.556179811449398542e-04
5.420000000000000000e+02,7.540520265994694000e+02,6.830290237984688702e+02,1.631848510804830994e+03,3.042973438012332110e+00,1.601490072253852759e-04
5.430000000000000000e+02,7.589474907045510008e+02,6.867976096131255872e+02,1.639065083246998483e+03,3.019416544725726403e+00,1.700024336275252068e-04
5.440000000000000000e+02,7.650100944657572200e+02,6.902997879123519169e+02,1.646000551564030957e+03,3.090331399551528246e+00,1.654583142891574710e-04
5.450000000000000000e+02,7.692132907559705473e+02,6.937761120095852903e+02,1.655207045019499219e+03,3.156031908076988302e+00,1.682408186918227244e-04
5.460000000000000000e+02,7.728482731144331410e+02,6.970706087512537579e+02,1.663171046257878515e+03,3.085095564259730416e+00,1.752867544059233396e-04
5.470000000000000000e+02,7.776680170790989450e+02,7.019527009393245862e+02,1.672925917969487728e+03,3.094160799664694927e+00,1.811404403722072232e-04
5.480000000000000000e+02,7.837401735947408952e+02,7.059604688573949716e+02,1.680508315297189711e+03,3.135761248784612487e+00,1.741798632619584453e-04
5.490000000000000000e+02,7.891068587355456430e+02,7.094565601264905581e+02,1.687618080515462225e+03,3.126035173915846954e+00,1.659324682835583431e-04
5.500000000000000000e+02,7.934622968889774484e+02,7.138121651429582926e+02,1.693845859608326919e+03,3.137030374693768220e+00,1.695656083562369076e-04
5.510000000000000000e+02,7.986131152359463385e+02,7.182217162330298379e+02,1.700938130216309901e+03,3.152014385001190799e+00,1.730052325028541560e-04
5.520000000000000000e+02,8.040725081775831313e+02,7.225946783727439424e+02,1.710091723982897975e+03,3.207557369363409183e+00,1.743920444452484730e-04
5.530000000000000000e+02,8.099324721013829276e+02,7.262553628147741165e+02,1.717832457489917488e+03,3.250092400977580898e+00,1.795046049002380073e-04
5.540000000000000000e+02,8.143297016546971463e+02,7.297418188550290097e+02,1.725437572295010341e+03,3.178601405796791735e+00,1.819887990961444046e-04
5.550000000000000000e+02,8.195058754798237715e+02,7.341437705651246688e+02,1.733987852363865841e+03,3.177846668590412538e+00,1.723326332516705861e-04
5.560000000000000000e+02,8.261075764474778680e+02,7.398140498712725730e+02,1.740446216773833839e+03,3.163149033650847208e+00,1.807296813258751911e-04
5.570000000000000000e+02,8.318347461470947337e+02,7.431933838679963173e+02,1.746327102696850488e+03,3.175101936584908469e+00,1.831507022100886672e-04
5.580000000000000000e+02,8.372138994880309610e+02,7.481119838497820638e+02,1.751494171704631981e+03,3.243799890863411139e+00,1.789893192019054169e-04
5.590000000000000000e+02,8.421872289131425759e+02,7.515422211466428735e+02,1.757961696248471071e+03,3.293600877796360571e+00,1.838477929567705615e-04
5.600000000000000000e+02,8.463621412760185194e+02,7.553382858464792662e+02,1.763514500339967071e+03,3.306010221711618513e+00,1.779367148918575836e-04
5.610000000000000000e+02,8.492682749797533006e+02,7.590383035870933099e+02,1.771830895209181108e+03,3.252222400479275688e+00,1.825349857406122212e-04
5.620000000000000000e+02,8.539529616356491033e+02,7.649052141251928560e+02,1.780122027784812872e+03,3.244894859743453264e+00,1.776702298668109137e-04
5.630000000000000000e+02,8.608536023291190986e+02,7.695380358539982808e+02,1.787852878492969012e+03,3.249250839841293370e+00,1.738839839926509256e-04
5.640000000000000000e+02,8.654877622880680974e+02,7.736312031092668349e+02,1.795928005997745004e+03,3.203052511795743129e+00,1.751793068063278724e-04
5.650000000000000000e+02,8.709449026815736943e+02,7.786736678670147285e+02,1.804498510047869786e+03,3.249936912943357292e+00,1.812958502027672836e-04
5.660000000000000000e+02,8.739655854033201194e+02,7.829116508544600492e+02,1.813343474897988472e+03,3.365623203557020826e+00,1.884743665045984784e-04
5.670000000000000000e+02,8.803943709818340722e+02,7.869098077953283337e+02,1.819168299320266442e+03,3.376037955481846264e+00,1.726705388555016540e-04
5.680000000000000000e+02,8.861363336009160321e+02,7.914312064978162198e+02,1.825938100896568812e+03,3.433932886954000896e+00,1.744601136433043820e-04
5.690000000000000000e+02,8.906293780442008483e+02,7.955948073976992418e+02,1.832020557358300948e+03,3.415753150917772984e+00,1.910084363407893449e-04
5.700000000000000000e+02,8.957188896943016516e+02,7.996172067758336652e+02,1.840436102601066523e+03,3.422244755211788281e+00,1.947618164015452180e-04
5.710000000000000000e+02,9.010459919172167247e+02,8.025569331342626356e+02,1.850549590975744195e+03,3.391682871951494427e+00,1.948838998079294171e-04
5.720000000000000000e+02,9.069874006040842005e+02,8.071462859718699292e+02,1.859479644190835188e+03,3.514529236576096061e+00,1.944428252061980444e-04
5.730000000000000000e+02,9.122093138119398645e+02,8.102692570101939964e+02,1.865751831022904298e+03,3.503293232725711803e+00,2.008411987717284575e-04
5.740000000000000000e+02,9.176693469765486952e+02,8.128627561682164924e+02,1.875833786944471512e+03,3.526746891435616593e+00,2.070743924829088201e-04
5.750000000000000000e+02,9.244562179426768580e+02,8.169528822942066881e+02,1.882572785228647263e+03,3.566008484858484096e+00,2.074558684133087638e-04
5.760000000000000000e+02,9.312263597541266336e+02,8.214157070379088736e+02,1.891940516502760602e+03,3.629762951823961803e+00,2.034339136780527468e-04
5.770000000000000000e+02,9.350266435146713775e+02,8.263811574139720051e+02,1.896485057049914985e+03,3.729486830796411301e+00,1.950880091883266942e-04
5.780000000000000000e+02,9.403508120734406930e+02,8.291558552744596682e+02,1.906731863976592422e+03,3.763262876692463177e+00,1.983360080696217054e-04
5.790000000000000000e+02,9.459764904751057202e+02,8.344386356679643768e+02,1.914220882158501581e+03,3.752599301105822960e+00,1.972495120131645407e-04
5.800000000000000000e+02,9.511191347830333598e+02,8.386227435265618624e+02,1.920562334367530639e+03,3.788198168274942379e+00,1.864692459352390586e-04
5.810000000000000000e+02,9.562802533194467287e+02,8.429915660964750259e+02,1.927367841213277643e+03,3.859331413330029381e+00,1.806634582692812074e-04
5.820000000000000000e+02,9.605981747960531720e+02,8.482868489795578171e+02,1.934188100937997660e+03,3.884934532431015608e+00,1.821307271870908906e-04
5.830000000000000000e+02,9.647625154001912051e+02,8.511856120388838463e+02,1.941454998172202068e+03,3.924287638098788555e+00,1.845398292882327596e-04
5.840000000000000000e+02,9.716486986498242686e+02,8.540561954539696217e+02,1.951102021298637510e+03,4.013468916295847677e+00,1.869284483642097427e-04
5.850000000000000000e+02,9.761248311234293169e+02,8.585515774910109030e+02,1.961649153145272976e+03,4.076162806678791384e+00,1.817272376446465998e-04
5.860000000000000000e+02,9.823683656570989342e+02,8.613979684266139429e+02,1.969073504138914359e+03,4.068112812064649475e+00,1.910193076578581284e-04
5.870000000000000000e+02,9.884835819933830408e+02,8.671572076538661804e+02,1.978574111669229524e+03,4.169497165641354641e+00,1.998956832326426181e-04
5.880000000000000000e+02,9.942193253139498665e+02,8.711912430588092775e+02,1.983986479003304339e+03,4.142574441576641675e+00,2.064549837870188753e-04
5.890000000000000000e+02,9.995781349933606634e+02,8.762907925751324001e+02,1.989725148841322380e+03,4.177724192060310315e+00,2.036120350996650785e-04
5.900000000000000000e+02,1.002363976775853416e+03,8.791024447244137718e+02,1.997958910760270328e+03,4.232112842890717985e+00,1.975956846161919245e-04
5.910000000000000000e+02,1.009206745981215363e+03,8.831233561935557645e+02,2.005893914737474006e+03,4.217327417320095861e+00,2.045759077572428808e-04
5.920000000000000000e+02,1.016472588285056759e+03,8.894889908490516746e+02,2.010844739280386875e+03,4.229465001768026866e+00,1.994332142377652772e-04
5.930000000000000000e+02,1.021860239386894364e+03,8.930262269471261334e+02,2.016723773410556987e+03,4.188398279866493823e+00,2.044185078972082792e-04
5.940000000000000000e+02,1.027533805821210080e+03,8.989594344592433117e+02,2.027116359624524193e+03,4.203426053882617808e+00,2.112812085331983170e-04
5.950000000000000000e+02,1.032481566116430031e+03,9.038399473425793076e+02,2.034529013577797286e+03,4.237315018111239340e+00,2.144119355068641042e-04
5.960000000000000000e+02,1.038395217016210154e+03,9.068770606489865713e+02,2.043759337319200313e+03,4.290694758876091086e+00,2.010694293830272983e-04
5.970000000000000000e+02,1.044696101668280562e+03,9.112366727325203328e+02,2.050880037472584263e+03,4.273267311082849851e+00,2.064853197473182078e-04
5.980000000000000000e+02,1.049806142143603211e+03,9.167538086284234851e+02,2.062604538983524435e+03,4.357806532255342091e+00,1.999637714353852402e-04
5.990000000000000000e+02,1.055493965576227083e+03,9.216984909107159183e+02,2.068464887728674057e+03,4.339941664368724972e+00,2.032136380081261962e-04
6.000000000000000000e+02,1.062129573275157554e+03,9.276785955929909733e+02,2.076494899052025175e+03,4.388342050218858148e+00,2.158181085452071102e-04
6.010000000000000000e+02,1.066278329082004575e+03,9.333095846040139349e+02,2.088295191983709628e+03,4.418389818558754456e+00,2.051252190005126153e-04
6.020000000000000000e+02,1.070955053853241225e+03,9.369287604464757351e+02,2.097196603998594583e+03,4.374166734842194870e+00,1.986720985591716726e-04
6.030000000000000000e+02,1.077136571500459468e+03,9.424336817232590420e+02,2.105394217840190777e+03,4.418644325565517228e+00,2.114060091069625003e-04
6.040000000000000000e+02,1.082032098170209338e+03,9.477973868811105831e+02,2.113950880079552462e+03,4.506592332572241233e+00,1.965258890151977411e-04
6.050000000000000000e+02,1.087992868319759054e+03,9.526943137564289827e+02,2.122970530369516382e+03,4.472556530379619311e+00,2.061397869759229451e-04
6.060000000000000000e+02,1.092664929578691044e+03,9.567201318221474367e+02,2.132270187645406622e+03,4.514905056946027173e+00,1.894300464162501640e-04
6.070000000000000000e+02,1.098703815269436063e+03,9.614891647341066800e+02,2.144431665754275855e+03,4.523414154558546230e+00,2.059517863641779911e-04
6.080000000000000000e+02,1.102622364386784056e+03,9.669252960787757729e+02,2.152501007627666695e+03,4.559677264990437351e+00,2.054760637218988606e-04
6.090000000000000000e+02,1.108849502691106636e+03,9.715253268317945867e+02,2.162100880479409170e+03,4.529189970126466847e+00,2.110707627736019276e-04
6.100000000000000000e+02,1.113640929037284877e+03,9.761787959619517778e+02,2.170396686559492082e+03,4.571077220890171766e+00,2.023968394345709854e-04
6.110000000000000000e+02,1.119897415409059704e+03,9.801853528076806015e+02,2.177915983653703734e+03,4.635975631419443133e+00,2.184495973199807040e-04
6.120000000000000000e+02,1.128936365201910348e+03,9.845473506678036983e+02,2.186452564081543642e+03,4.663824811376318991e+00,2.173962045566302237e-04
6.130000000000000000e+02,1.133638693550681637e+03,9.896324751601244998e+02,2.194695685624292310e+03,4.688369754748569207e+00,2.227449610323617435e-04
6.140000000000000000e+02,1.139524153058816637e+03,9.929782754987671751e+02,2.203910203119377002e+03,4.690468918563115430e+00,2.143088412028815171e-04
6.150000000000000000e+02,1.145318225862515192e+03,9.976206058048137493e+02,2.215235937017660035e+03,4.826858360440444251e+00,2.099732920107788559e-04
6.160000000000000000e+02,1.153522539717720747e+03,1.002424159164216462e+03,2.222379569344980155e+03,4.840111000443652500e+00,2.026866733232379758e-04
6.170000000000000000e+02,1.159789261483720111e+03,1.007672905106168287e+03,2.230418896564949137e+03,4.878421031204314140e+00,2.102367907790281265e-04
6.180000000000000000e+02,1.165534163838764925e+03,1.012407335835509684e+03,2.240446101148956132e+03,4.964904872154038529e+00,2.183249324000380298e-04
6.190000000000000000e+02,1.172669452639998553e+03,1.016843771518349854e+03,2.248056836553214453e+03,4.943147863542762366e+00,2.189716432882127251e-04
6.200000000000000000e+02,1.179331077578450959e+03,1.020383651156329506e+03,2.258218665284502094e+03,5.105997440047703506e+00,2.018034002010393735e-04
6.210000000000000000e+02,1.186344111907199931e+03,1.026583468542165519e+03,2.267493759320331719e+03,5.187411004882720889e+00,2.164940996673969664e-04
6.220000000000000000e+02,1.193949703399759528e+03,1.029177477056294265e+03,2.274095157435368492e+03,5.136171385554801461e+00,2.193587879696368148e-04
6.230000000000000000e+02,1.199497418307669250e+03,1.034640890392740630e+03,2.281005916146588334e+03,5.174736128990115702e+00,2.118449239507658177e-04
6.240000000000000000e+02,1.206545258621925996e+03,1.037744892566842736e+03,2.291396184120205817e+03,5.217264127775028015e+00,2.183527920955885548e-04
6.250000000000000000e+02,1.212401658274655802e+03,1.041733349846513420e+03,2.298373030047703196e+03,5.252087579409708162e+00,2.193230257975242736e-04
6.260000000000000000e+02,1.217640660639807720e+03,1.047422669130364966e+03,2.303797444436938349e+03,5.304637852075966720e+00,2.108304720181974901e-04
6.270000000000000000e+02,1.223727078764107773e+03,1.051134573330983130e+03,2.311424596631516124e+03,5.225373160389267468e+00,1.901992226518434137e-04
6.280000000000000000e+02,1.230842103889852297e+03,1.056632438965512165e+03,2.320499193070656474e+03,5.263214430098987151e+00,1.895420225951349735e-04
6.290000000000000000e+02,1.235943383173539587e+03,1.063242871017659581e+03,2.328404554839985849e+03,5.300352152460316546e+00,1.994833680041274704e-04
6.300000000000000000e+02,1.243691632074863719e+03,1.068184269218369081e+03,2.335732846148486260e+03,5.356702974952995078e+00,1.960184405053189138e-04
6.310000000000000000e+02,1.249273027686314435e+03,1.071806190121749978e+03,2.345451514390005286e+03,5.473224078116824209e+00,1.867522109956221144e-04
6.320000000000000000e+02,1.255588236130987298e+03,1.076927539508749078e+03,2.354223409436733164e+03,5.439899418576784385e+00,1.870748657463172648e-04
6.330000000000000000e+02,1.260531517644846645e+03,1.082157375960788841e+03,2.362915518719366446e+03,5.565874655675802529e+00,1.921353711060724834e-04
6.340000000000000000e+02,1.266148785178741718e+03,1.086535977288677032e+03,2.373761941864852815e+03,5.553411932448390154e+00,1.889087612303441688e-04
6.350000000000000000e+02,1.271189770379085985e+03,1.091107737974988595e+03,2.383047399574743395e+03,5.539786813356209372e+00,1.946468250413335710e-04
6.360000000000000000e+02,1.276879584232437992e+03,1.094972116849939766e+03,2.392385641648949786e+03,5.586951338861462446e+00,1.846018209246125252e-04
6.370000000000000000e+02,1.285283192475300211e+03,1.097561150010148594e+03,2.400841717169042568e+03,5.463341641721037867e+00,1.917239151174587874e-04
6.380000000000000000e+02,1.288553642726516273e+03,1.102210811651037147e+03,2.409768304983638700e+03,5.518513899025085045e+00,1.818605158192543314e-04
6.390000000000000000e+02,1.295678768669814644e+03,1.108917963458897248e+03,2.419972268334846376e+03,5.626886190036120894e+00,1.854108442566060333e-04
6.400000000000000000e+02,1.301023975527013590e+03,1.113488104174927685e+03,2.430228060736872976e+03,5.605297612953527242e+00,1.843641305943055642e-04
6.410000000000000000e+02,1.306535977478570203e+03,1.118142432612567518e+03,2.438731862730991452e+03,5.582729943073951873e+00,1.802457438191407135e-04
6.420000000000000000e+02,1.312368431833833029e+03,1.123601387785285169e+03,2.448863397925677418e+03,5.599953852850630298e+00,1.902261422886963871e-04
6.430000000000000000e+02,1.318823302266270275e+03,1.127987379002729085e+03,2.458262990467526834e+03,5.599225608795121545e+00,1.910861666603036468e-04
6.440000000000000000e+02,1.326140152118033711e+03,1.133822095037982763e+03,2.466690076300403234e+03,5.613826222974712010e+00,1.991184056460149066e-04
6.450000000000000000e+02,1.332167347889704388e+03,1.139202688989319995e+03,2.473597824462790413e+03,5.757368309041598131e+00,1.877440857176448930e-04
6.460000000000000000e+02,1.337646488139221901e+03,1.142092119900867374e+03,2.482761755253827687e+03,5.774411825503849016e+00,1.925014320610651808e-04
6.470000000000000000e+02,1.344632173310123108e+03,1.148409914803423817e+03,2.492072893903750355e+03,5.870177759279950003e+00,1.767916961677995502e-04
6.480000000000000000e+02,1.354206209686116381e+03,1.151773992686643624e+03,2.500849797207462871e+03,5.906873144019431976e+00,1.837197509912957827e-04
6.490000000000000000e+02,1.360795096559276999e+03,1.158134024349898027e+03,2.509522320043655782e+03,5.845685750700718941e+00,1.687607113324274266e-04
6.500000000000000000e+02,1.368012437094548432e+03,1.163114150464064323e+03,2.518699950434185666e+03,5.913070592491641797e+00,1.706273520497569862e-04
6.510000000000000000e+02,1.372933852656484760e+03,1.168398298318482830e+03,2.526742991265739875e+03,5.960902289136814858e+00,1.720128796138808980e-04
6.520000000000000000e+02,1.380712517096728561e+03,1.170692954348186959e+03,2.537755154691668395e+03,6.095463748269533966e+00,1.672363589664271899e-04
6.530000000000000000e+02,1.387755448380992220e+03,1.177220738988982475e+03,2.546995216314554909e+03,6.173799742714224159e+00,1.713563848804167122e-04
6.540000000000000000e+02,1.394641022430857447e+03,1.181864608303346358e+03,2.553640734925618744e+03,6.182574597835517771e+00,1.867492603470077839e-04
6.550000000000000000e+02,1.400415053113436215e+03,1.186494196842025758e+03,2.565656214949671721e+03,6.214153545744205864e+00,1.746356985584673893e-04
6.560000000000000000e+02,1.406955634785000029e+03,1.189635405213116883e+03,2.577448749277332354e+03,6.198563068188647662e+00,1.851477319003702604e-04
6.570000000000000000e+02,1.413363944661500909e+03,1.194726410714943540e+03,2.586113582488358588e+03,6.124280990490399645e+00,1.696532308880227546e-04
6.580000000000000000e+02,1.421809389813327016e+03,1.199476407384234790e+03,2.596777650264672047e+03,6.143838222205488364e+00,1.792138549855382124e-04
6.590000000000000000e+02,1.427472366652040137e+03,1.204246356596869191e+03,2.605479575504171407e+03,6.197804823920350259e+00,1.808015572822840866e-04
6.600000000000000000e+02,1.433359087328052738e+03,1.209318095578926659e+03,2.616587247298251441e+03,6.127864663062574380e+00,1.802999552700246255e-04
6.610000000000000000e+02,1.440000033225652714e+03,1.213738493512094919e+03,2.626497464967860196e+03,6.238807039871298699e+00,1.830651106345948520e-04
6.620000000000000000e+02,1.445192665158823729e+03,1.219619841019794421e+03,2.635929137440166869e+03,6.382959858015861521e+00,1.763228786935133741e-04
6.630000000000000000e+02,1.450440868186790340e+03,1.224182834020863311e+03,2.644475022206415360e+03,6.444233605994670100e+00,1.771125539535844950e-04
6.640000000000000000e+02,1.455657948069201439e+03,1.228291143679079369e+03,2.654380211638813307e+03,6.466527383619260938e+00,1.728105865699269827e-04
6.650000000000000000e+02,1.461521872001030715e+03,1.234871479659927445e+03,2.662511771748362207e+03,6.534036316931664423e+00,1.948667287435812412e-04
6.660000000000000000e+02,1.467248080271211620e+03,1.240938328357301543e+03,2.671393602412780638e+03,6.548675115388812529e+00,1.746795600616746214e-04
6.670000000000000000e+02,1.475357918434761586e+03,1.246673103675472248e+03,2.682993859036550930e+03,6.576515113581967498e+00,1.850991845221416909e-04
6.680000000000000000e+02,1.482511249785146902e+03,1.251684087595468100e+03,2.696372305116958614e+03,6.657950803303471332e+00,1.874766929067517296e-04
6.690000000000000000e+02,1.490129678679173594e+03,1.256249591790743125e+03,2.704238122701629436e+03,6.664806325514645025e+00,1.811667974277453297e-04
6.700000000000000000e+02,1.497421481998327181e+03,1.260605603140008725e+03,2.712594597813073960e+03,6.687029990803273094e+00,1.807348178451961829e-04
6.710000000000000000e+02,1.503817545227866958e+03,1.268315260118676861e+03,2.721024114923785419e+03,6.700752918917256551e+00,1.814122771491843977e-04
6.720000000000000000e+02,1.509395320410682416e+03,1.271950774996870678e+03,2.727131214331801857e+03,6.693224704415138504e+00,1.846153785107773615e-04
6.730000000000000000e+02,1.517004080034655772e+03,1.276410787552659713e+03,2.734332031476613338e+03,6.698076289757471713e+00,1.625468150914244347e-04
6.740000000000000000e+02,1.525252906463351792e+03,1.282943221011770675e+03,2.743971497109152551e+03,6.829635846398551813e+00,1.691264417599258607e-04
6.750000000000000000e+02,1.533348006182889549e+03,1.288185449112787410e+03,2.754072771566955453e+03,6.790179206212199503e+00,1.707262676367005128e-04
6.760000000000000000e+02,1.539811366644994678e+03,1.295098513986982425e+03,2.761534773645414589e+03,6.951981250344636543e+00,1.712908924422773538e-04
6.770000000000000000e+02,1.544959980477042791e+03,1.301825321239311961e+03,2.772584965817545253e+03,6.765788154579624347e+00,1.793027225820420512e-04
6.780000000000000000e+02,1.551443239090992847e+03,1.306505482098610628e+03,2.780636464645468550e+03,6.736771025625690967e+00,1.808391522757357706e-04
6.790000000000000000e+02,1.558781521756661732e+03,1.312907891919928034e+03,2.791894789551152826e+03,6.780183015041481909e+00,1.893568927084920972e-04
6.800000000000000000e+02,1.567023558132472317e+03,1.320180313130260856e+03,2.799598033847387342e+03,6.903509732136484445e+00,1.921232573374176411e-04
6.810000000000000000e+02,1.573584955576652646e+03,1.325870926375274166e+03,2.806979241113272110e+03,6.849374389208822578e+00,1.852084310893786778e-04
6.820000000000000000e+02,1.580929600734098358e+03,1.330200045120351206e+03,2.817847791674155815e+03,6.749597138028061494e+00,1.726847551974941553e-04
6.830000000000000000e+02,1.586442217151735349e+03,1.334833815989504274e+03,2.824307359750340311e+03,6.843854818316144062e+00,1.784254456403955302e-04
6.840000000000000000e+02,1.593284750875671534e+03,1.341904208786495019e+03,2.833550673493375598e+03,6.899734882080779563e+00,1.736150645551548521e-04
6.850000000000000000e+02,1.599543357873790228e+03,1.344932397483475370e+03,2.841945379876758579e+03,6.972759834345929164e+00,1.752645691134313566e-04
6.860000000000000000e+02,1.607073624297952165e+03,1.350034303851641653e+03,2.848764672584557047e+03,6.971012612060095037e+00,1.731606826688159018e-04
6.870000000000000000e+02,1.614618724652682431e+03,1.354665507840504688e+03,2.857751828396807923e+03,7.077353322391926937e+00,1.784280554849582145e-04
6.880000000000000000e+02,1.620332737332978468e+03,1.360770929654539486e+03,2.868124982999613167e+03,7.121725730977996882e+00,1.798856142823934690e-04
6.890000000000000000e+02,1.628116424674496557e+03,1.367734310853459874e+03,2.879131218831436854e+03,7.061087608268200810e+00,1.804339449047454025e-04
6.900000000000000000e+02,1.637600967034861242e+03,1.373624639469249360e+03,2.890029882033903050e+03,7.188009841696327840e+00,1.722941051548465552e-04
6.910000000000000000e+02,1.644368409008792241e+03,1.378823228548063980e+03,2.902518343232916777e+03,7.336615168878266147e+00,1.675823070387272296e-04
6.920000000000000000e+02,1.650390635105937235e+03,1.383899627912793221e+03,2.912672748649941241e+03,7.398431071433902773e+00,1.620065097305278812e-04
6.930000000000000000e+02,1.655806415030900098e+03,1.388445903228031284e+03,2.919414199339034894e+03,7.331184441971416277e+00,1.603848441696920091e-04
6.940000000000000000e+02,1.662843198368053208e+03,1.395947375394833443e+03,2.928098573682250844e+03,7.432729830569634544e+00,1.631735753697682867e-04
6.950000000000000000e+02,1.670870949996797435e+03,1.402896315811250133e+03,2.937585244256520127e+03,7.391915374826005802e+00,1.620606768998333891e-04
6.960000000000000000e+02,1.677473284654297913e+03,1.407070825748836342e+03,2.947179040072461703e+03,7.433448076456752318e+00,1.767399001081360055e-04
6.970000000000000000e+02,1.685008719082095467e+03,1.412760044603609458e+03,2.956179324843986251e+03,7.497457975409348663e+00,1.665017777637833873e-04
6.980000000000000000e+02,1.690922907772047893e+03,1.418361156691913266e+03,2.966873886346301788e+03,7.638456475543085489e+00,1.763977288485873984e-04
6.990000000000000000e+02,1.698091422266027394e+03,1.421486288482442433e+03,2.976838905320832509e+03,7.736389640700554793e+00,1.653041617751815906e-04
7.000000000000000000e+02,1.706717380434063443e+03,1.427583473624099270e+03,2.987369132499698935e+03,7.758287261160765169e+00,1.748784602597641680e-04
7.010000000000000000e+02,1.714816701409923098e+03,1.434104972447303908e+03,2.995595794765808023e+03,7.832497758843156355e+00,1.681107473209264569e-04
7.020000000000000000e+02,1.722888831346957431e+03,1.439778263883525142e+03,3.005240572458503266e+03,7.769038501095183236e+00,1.735983069942603763e-04
7.030000000000000000e+02,1.729285496914169016e+03,1.445446159580509175e+03,3.013523812272801479e+03,7.799381033294170429e+00,1.719477406045832879e-04
7.040000000000000000e+02,1.735960505964063714e+03,1.447593490859973599e+03,3.025082196276006471e+03,7.859265124753587628e+00,1.793777789713679738e-04
7.050000000000000000e+02,1.742351212654622259e+03,1.454250113298641281e+03,3.037936551697587220e+03,7.975515928907492835e+00,1.738884260140682869e-04
7.060000000000000000e+02,1.749749573784555196e+03,1.459984972086004291e+03,3.047919129906448688e+03,8.036617852836734244e+00,1.823299106132880709e-04
7.070000000000000000e+02,1.755647393659458885e+03,1.466938113039846485e+03,3.058885170543991535e+03,8.116357769253699672e+00,1.751726760638172564e-04
7.080000000000000000e+02,1.762874935102988957e+03,1.474053902873441984e+03,3.072852901481342542e+03,8.139850191045741923e+00,1.776361228489342636e-04
7.090000000000000000e+02,1.770736138060041867e+03,1.481789901062088347e+03,3.084553867303846346e+03,8.162267595746971693e+00,1.811447747005479059e-04
7.100000000000000000e+02,1.778731529610196048e+03,1.488422003691981899e+03,3.096141606316295110e+03,8.280918584046272457e+00,1.870004307927830567e-04
7.110000000000000000e+02,1.785175751333293420e+03,1.493225070922575924e+03,3.103671692082170466e+03,8.296406568270295878e+00,1.758733962025083031e-04
7.120000000000000000e+02,1.792021293918047832e+03,1.500408961107200639e+03,3.115832029625338237e+03,8.401698973378909585e+00,1.846847898375747477e-04
7.130000000000000000e+02,1.800568222858345734e+03,1.507038674691884125e+03,3.123372047120324623e+03,8.496677921185327165e+00,2.044290601984632971e-04
7.140000000000000000e+02,1.806694406504081144e+03,1.514708820624699456e+03,3.132368356085417872e+03,8.513091934105350589e+00,1.913653547473970207e-04
7.150000000000000000e+02,1.814176872087853098e+03,1.521647951784377938e+03,3.143847522134482915e+03,8.584914272652046208e+00,1.870779232304720097e-04
7.160000000000000000e+02,1.821020026162605973e+03,1.526373204149420872e+03,3.155009631462025027e+03,8.615829457152960558e+00,1.928500006438405023e-04
7.170000000000000000e+02,1.828704524396896659e+03,1.532544697235367721e+03,3.165318227330533773e+03,8.700699349276558081e+00,1.937306599993915412e-04
7.180000000000000000e+02,1.835384654077103050e+03,1.536742689689282997e+03,3.174396526518132305e+03,8.745531148726456649e+00,1.939441397638130837e-04
7.190000000000000000e+02,1.841333921656562779e+03,1.542761238445798426e+03,3.181960081121300391e+03,8.721765531613169031e+00,1.957691470422240343e-04
7.200000000000000000e+02,1.849175394148249779e+03,1.549145442561259642e+03,3.192190844899497279e+03,8.646323806495939124e+00,2.020358830301383080e-04
7.210000000000000000e+02,1.854414553027452257e+03,1.555194546725545251e+03,3.202892044910438017e+03,8.803735409121687283e+00,2.018723180924331118e-04
7.220000000000000000e+02,1.860990174061553489e+03,1.563782230662085567e+03,3.211342039883995767e+03,8.928850645443045408e+00,2.014981952032091073e-04
7.230000000000000000e+02,1.868868203273913196e+03,1.569768124618375168e+03,3.220936793334388312e+03,9.073716758726614984e+00,2.011177812432096701e-04
7.240000000000000000e+02,1.874566429464477096e+03,1.575782644188683207e+03,3.233299033302643238e+03,9.142994877906335915e+00,1.964701558360149036e-04
7.250000000000000000e+02,1.880570314762910130e+03,1.580465695173540098e+03,3.243169764532377485e+03,9.344619218703385854e+00,1.926144520725259213e-04
7.260000000000000000e+02,1.889668587093748783e+03,1.586659072242508500e+03,3.253312121334397489e+03,9.455956103142883151e+00,1.857769204874903934e-04
7.270000000000000000e+02,1.896568440539389030e+03,1.592273479758670192e+03,3.262092611502039290e+03,9.589343948713530352e+00,1.880551767136084962e-04
7.280000000000000000e+02,1.904559609563636513e+03,1.597354838398458924e+03,3.271389596375570818e+03,9.593737678518085232e+00,1.837327272787847576e-04
7.290000000000000000e+02,1.910776576817423575e+03,1.602588677522857779e+03,3.284245182826173277e+03,9.647767592219153698e+00,1.824277386988093497e-04
7.300000000000000000e+02,1.919120959663967824e+03,1.610306579595546054e+03,3.293925549403077639e+03,9.753528501389336469e+00,1.827450167364297329e-04
7.310000000000000000e+02,1.926254336031648108e+03,1.617340560449271379e+03,3.308364044214496516e+03,9.709418048781937927e+00,1.786659842342164239e-04
7.320000000000000000e+02,1.934126115753455906e+03,1.623956004071966390e+03,3.319281491990683207e+03,9.773149263132824061e+00,1.922893659012103740e-04
7.330000000000000000e+02,1.944249066402188646e+03,1.629957620451403272e+03,3.327747040345175719e+03,9.764072239583077462e+00,1.850300760415368728e-04
7.340000000000000000e+02,1.952508577003159189e+03,1.638623429741435757e+03,3.335780516389835611e+03,9.894604980015037299e+00,1.886332459047901366e-04
7.350000000000000000e+02,1.962552023582723905e+03,1.643902775650598187e+03,3.346277809307794087e+03,9.944968594133932527e+00,1.900327094953579987e-04
7.360000000000000000e+02,1.969816351291409319e+03,1.650748703516474507e+03,3.356877160811804970e+03,9.955288168313639829e+00,1.946068662773692282e-04
7.370000000000000000e+02,1.976066198304334876e+03,1.656603285341091350e+03,3.365574368426787260e+03,1.002586251178993493e+01,2.030798574592651562e-04
7.380000000000000000e+02,1.981950589246894879e+03,1.661363582450363310e+03,3.374108146023495010e+03,1.010358893083165555e+01,1.868906999906716493e-04
7.390000000000000000e+02,1.989266009585231586e+03,1.666742914552704860e+03,3.384340779773738177e+03,1.014570202851322378e+01,1.921006195386709692e-04
7.400000000000000000e+02,1.996758174728997574e+03,1.672355868898263680e+03,3.395614420358985626e+03,1.032601613937406526e+01,1.934091588522424132e-04
7.410000000000000000e+02,2.005138622745612338e+03,1.677949246900492653e+03,3.407343525232990487e+03,1.033215596241210932e+01,1.930399350282829829e-04
7.420000000000000000e+02,2.012053409520383411e+03,1.683576137752758768e+03,3.417671355844672689e+03,1.023726855315308804e+01,1.950534763826006213e-04
7.430000000000000000e+02,2.014722505705819913e+03,1.688931857452614167e+03,3.428050858137281921e+03,1.014436136409297085e+01,2.027106003792411570e-04
7.440000000000000000e+02,2.021538968803980197e+03,1.694854890271700697e+03,3.436542499653595314e+03,1.015568601140500604e+01,1.882780281586837745e-04
7.450000000000000000e+02,2.030472191344740622e+03,1.701748479658832821e+03,3.446090960760038797e+03,1.025014889402988416e+01,1.971659483862575613e-04
7.460000000000000000e+02,2.041046845630374492e+03,1.708219605964748553e+03,3.454850253291197077e+03,1.027792659974777578e+01,1.985388574701207887e-04
7.470000000000000000e+02,2.047896240861787874e+03,1.713408097244289365e+03,3.465652984305065729e+03,1.034486818836334621e+01,1.927575979456808142e-04
7.480000000000000000e+02,2.054994818169822793e+03,1.719755732421287803e+03,3.474769579047301704e+03,1.048938146169922270e+01,1.821306789366872181e-04
7.490000000000000000e+02,2.064186325587353167e+03,1.725428575017429921e+03,3.487763375310110860e+03,1.056105895287193697e+01,1.975785156442810830e-04


==> figs/sim/train_loss_edge_07_mal_5_out_max_tukey.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.027970070049309115e+01,1.014040757263991388e+01,1.003764193916006775e+01,9.725774400943331344e+00,1.013166543537204056e+01
1.000000000000000000e+00,7.577495986939494443e+00,7.943366625739603393e+00,7.459468634822639999e+00,7.585920159343006119e+00,8.118439950473824496e+00
2.000000000000000000e+00,6.639186343133361312e+00,7.004247130630455231e+00,6.581385942271435141e+00,6.724256588420084668e+00,7.368345780430383130e+00
3.000000000000000000e+00,5.819021157303690295e+00,6.084494809525184955e+00,5.714166524772627653e+00,5.860243134053952474e+00,6.747109737385041939e+00
4.000000000000000000e+00,4.998918283630347403e+00,5.248903126188810830e+00,4.885926307021393633e+00,5.183153092706396237e+00,6.320036292240436282e+00
5.000000000000000000e+00,4.199394956381832245e+00,4.476618757831146489e+00,4.084020228771072958e+00,4.535932377601248788e+00,5.778814540322912308e+00
6.000000000000000000e+00,3.592859412818271814e+00,3.772783354455991223e+00,3.339930919325961867e+00,3.868031624337032959e+00,5.295729622630015676e+00
7.000000000000000000e+00,2.949894384035784967e+00,3.173150864938614646e+00,2.667163844006267492e+00,3.296152611445093861e+00,4.738347527119929126e+00
8.000000000000000000e+00,2.376141824107064870e+00,2.614159597882461217e+00,2.139459185286418208e+00,2.803666162093342962e+00,4.332685190645278794e+00
9.000000000000000000e+00,1.918400869260218133e+00,2.081940080429929285e+00,1.622320882826358890e+00,2.306495514920964496e+00,3.814437721387646363e+00
1.000000000000000000e+01,1.490373554713762871e+00,1.670569623612064403e+00,1.174294854672718991e+00,1.864584673212003496e+00,3.392839506567441266e+00
1.100000000000000000e+01,1.195349211494589392e+00,1.265846016572008237e+00,8.874299018210810575e-01,1.512670039926991006e+00,2.996629692786424659e+00
1.200000000000000000e+01,9.126270109423408883e-01,9.353120040619005149e-01,6.788533973417906209e-01,1.114824378067494903e+00,2.677651854632097539e+00
1.300000000000000000e+01,6.741307512980094785e-01,6.977903147777396731e-01,4.557544475421101415e-01,8.904032722194290539e-01,2.386142829895689044e+00
1.400000000000000000e+01,4.638404680590452189e-01,4.936928209745186091e-01,3.291266659886674661e-01,7.034111006396844834e-01,2.198435817242588630e+00
1.500000000000000000e+01,2.939571886304773729e-01,3.180634044484380585e-01,2.495720596987534012e-01,5.616757451250846689e-01,1.897597524201787067e+00
1.600000000000000000e+01,2.038191279979862935e-01,2.139516270999891612e-01,1.875281404108216643e-01,3.533231016431450655e-01,1.665815510945063416e+00
1.700000000000000000e+01,1.350289896362257824e-01,1.418981906316407748e-01,1.251586329728862079e-01,2.446900454557672244e-01,1.489260838631908390e+00
1.800000000000000000e+01,8.854525780636834931e-02,1.004204971039421856e-01,8.384830435780499247e-02,1.903033866955577968e-01,1.289197243830296991e+00
1.900000000000000000e+01,5.462670406016223446e-02,6.881421071279369972e-02,5.377134513666426141e-02,1.488465919683867877e-01,1.119124035704129660e+00
2.000000000000000000e+01,3.470131535229503683e-02,5.240377806124352222e-02,3.274479462865620416e-02,1.156423882834566319e-01,9.760351411817539402e-01
2.100000000000000000e+01,2.369172074536662898e-02,3.812893371878545157e-02,2.443610690365038973e-02,9.282805176620079202e-02,8.469920820407763618e-01
2.200000000000000000e+01,1.611185012440174980e-02,2.628762761650771385e-02,1.656397450518465320e-02,6.177433153202438465e-02,7.401395797768455243e-01
2.300000000000000000e+01,1.072145213030684108e-02,1.954172959160105361e-02,1.080015886492713406e-02,4.406258609583968422e-02,6.369214679792877254e-01
2.400000000000000000e+01,6.921164620848685445e-03,1.495589024106602771e-02,6.951044985594512227e-03,3.104090130527359381e-02,5.290625004256667152e-01
2.500000000000000000e+01,5.216891972276038736e-03,1.103951080358245296e-02,5.414340064851308476e-03,2.396235617155983988e-02,4.373740534679864123e-01
2.600000000000000000e+01,4.050692798237665038e-03,6.849501154618131693e-03,4.147392964300666840e-03,1.797220445481073625e-02,3.798745458416065146e-01
2.700000000000000000e+01,3.051836646652983376e-03,5.304384489352775844e-03,3.194250649618979310e-03,1.560253371560627045e-02,3.204224567669641255e-01
2.800000000000000000e+01,2.275940852730307107e-03,4.049195600488109115e-03,2.729279039658027983e-03,1.189630560866805631e-02,2.746058260312765897e-01
2.900000000000000000e+01,1.818479765194669362e-03,2.989004835721398301e-03,2.033412856464300589e-03,9.929055798830188628e-03,2.227783169931470963e-01
3.000000000000000000e+01,1.318306206342545472e-03,2.150618496563505566e-03,1.635466274853447644e-03,7.746438323377291546e-03,1.941395568078237988e-01
3.100000000000000000e+01,8.835351122474799368e-04,1.527235413108951612e-03,1.391953573949167300e-03,5.748659634027153409e-03,1.584679316259252069e-01
3.200000000000000000e+01,6.040591336649026033e-04,1.215506397947874184e-03,1.140543007198346892e-03,4.605225598932172204e-03,1.199209544469785893e-01
3.300000000000000000e+01,5.243056646007104860e-04,8.876134222777221083e-04,9.793954282316663651e-04,2.899844003441676143e-03,1.010396775759734300e-01
3.400000000000000000e+01,4.469868127430220994e-04,7.062084459668049874e-04,8.947630129687578204e-04,2.232288264668924604e-03,7.865803481618083293e-02
3.500000000000000000e+01,3.722061716254776442e-04,5.806323565519244667e-04,7.791462586629327447e-04,1.674455279233044713e-03,6.053209315846663774e-02
3.600000000000000000e+01,3.223615293168613505e-04,4.825913291269801064e-04,6.703653362397643534e-04,1.310894476973301082e-03,5.158855627375547037e-02
3.700000000000000000e+01,2.978682386537423454e-04,4.148346152427206945e-04,6.092789300201628677e-04,1.071174543789910061e-03,4.486555976150674585e-02
3.800000000000000000e+01,2.611471890234806636e-04,3.681462767785026458e-04,5.850556435095244368e-04,8.695444115155437359e-04,3.643704801866864962e-02
3.900000000000000000e+01,2.488723118867497419e-04,3.304468570448637621e-04,5.760821541354044228e-04,7.178673652380451742e-04,3.052131493678778007e-02
4.000000000000000000e+01,2.498581771969154985e-04,3.228823194351138071e-04,5.727053598879594531e-04,5.928164418350645448e-04,2.445517117327733470e-02
4.100000000000000000e+01,2.622423836077247827e-04,3.204439902305677990e-04,5.875257185027349394e-04,5.324734372511574776e-04,2.021824239628389197e-02
4.200000000000000000e+01,2.241846677443204428e-04,2.940297426219373733e-04,5.959577866734289131e-04,4.231810627955967519e-04,1.794803260030675141e-02
4.300000000000000000e+01,2.163020419891914514e-04,2.617729470258955971e-04,6.362584226291545519e-04,3.608264854232379193e-04,1.416611476209339582e-02
4.400000000000000000e+01,2.062168874970016219e-04,2.739665331773499801e-04,6.493928079689403887e-04,3.196048170246434950e-04,1.164547679472383024e-02
4.500000000000000000e+01,1.824222737146774520e-04,2.626366328511986481e-04,6.885010769629440475e-04,2.643976641910628089e-04,9.906503760184426355e-03
4.600000000000000000e+01,2.082113377986916092e-04,2.657384291345765703e-04,7.283991674325029919e-04,2.459390998438282239e-04,7.981332902531557139e-03
4.700000000000000000e+01,2.033593576326042651e-04,2.794985620019341255e-04,7.503893287953422586e-04,2.273818896377788334e-04,6.513848221289753049e-03
4.800000000000000000e+01,1.992885312188663605e-04,2.901604111074096437e-04,7.984387271744441961e-04,2.251978782072949770e-04,5.077957562269030944e-03
4.900000000000000000e+01,2.052073873036741603e-04,2.912286465887037323e-04,8.230559971744710879e-04,2.086862651230481092e-04,4.631968209020009830e-03
5.000000000000000000e+01,1.938884411089025761e-04,2.816504214528947614e-04,8.878885897808386218e-04,2.130138721585517203e-04,3.985781171436220127e-03
5.100000000000000000e+01,2.029972955233105836e-04,2.845776857630655243e-04,9.698405137782417640e-04,2.142675172134289596e-04,3.341586348350911173e-03
5.200000000000000000e+01,2.106142635341923253e-04,3.044198647460527596e-04,1.040494219886167748e-03,2.222437470102978097e-04,2.950786219554135670e-03
5.300000000000000000e+01,2.227694647667366468e-04,3.185195218733394285e-04,1.124101862934101526e-03,2.310793538500277577e-04,2.556050052622937940e-03
5.400000000000000000e+01,2.243316703911535370e-04,3.358301773755956177e-04,1.192356389016047125e-03,2.432312580278317427e-04,2.239525155251720356e-03
5.500000000000000000e+01,2.280983479440168438e-04,3.497431868180189696e-04,1.329460199940291076e-03,2.539207439528068377e-04,1.958613333723047134e-03
5.600000000000000000e+01,2.416974226798762615e-04,3.669265252402853505e-04,1.395314336116726395e-03,2.741578829934532280e-04,1.784130446643494849e-03
5.700000000000000000e+01,2.445564735801264433e-04,3.790622307972002503e-04,1.484424392725669506e-03,3.040838845014270930e-04,1.563801726166103023e-03
5.800000000000000000e+01,2.401340463245027479e-04,3.858459095523736337e-04,1.662749030115762139e-03,3.008731248361762312e-04,1.305529378570424726e-03
5.900000000000000000e+01,2.330051722918557999e-04,4.155912484642421134e-04,1.790520526136263335e-03,3.298840338735731237e-04,9.825130110923119275e-04
6.000000000000000000e+01,2.153278434031680177e-04,4.310934817621792092e-04,1.892708398501308231e-03,3.384396474294115720e-04,8.415891524327090423e-04
6.100000000000000000e+01,1.980102422840523957e-04,4.387981489977210714e-04,2.034256772039277905e-03,3.780345506793070243e-04,7.012731975852837252e-04
6.200000000000000000e+01,2.025371308642665014e-04,4.599393265157791788e-04,2.149866713240689009e-03,3.924198030362813228e-04,6.094671372601778714e-04
6.300000000000000000e+01,2.171452014678720843e-04,4.781971474681068202e-04,2.305282286783838508e-03,4.264263172208959674e-04,5.691427183563968484e-04
6.400000000000000000e+01,2.209597261066953422e-04,4.953945466887876847e-04,2.448155130824636316e-03,4.693563722700799801e-04,5.126980916706491698e-04
6.500000000000000000e+01,2.276849367374156330e-04,5.152600238378379771e-04,2.732933064079401397e-03,4.903659456908515679e-04,4.430366825102227679e-04
6.600000000000000000e+01,2.294808013957316817e-04,5.357142763408040409e-04,2.994419077154697462e-03,5.203250761224298415e-04,4.106451592366111569e-04
6.700000000000000000e+01,2.319970360257217479e-04,5.443893051458870147e-04,3.109223102014002649e-03,5.420651096406103875e-04,3.524995370907113568e-04
6.800000000000000000e+01,2.509054379227215748e-04,5.632128124753998932e-04,3.522495650929213795e-03,5.826333744552991689e-04,3.324073094563839703e-04
6.900000000000000000e+01,2.518230329592308081e-04,5.917131684320953156e-04,3.637526123190903959e-03,5.834554727042196021e-04,2.675030639792685960e-04
7.000000000000000000e+01,2.588527692161113336e-04,6.050195101253708074e-04,3.956525036162839015e-03,6.090516606109819264e-04,2.387479604881725948e-04
7.100000000000000000e+01,2.601866960588727906e-04,5.757843182817579120e-04,4.097393933238491215e-03,6.318038085282307037e-04,2.077037256286162759e-04
7.200000000000000000e+01,2.527323694909711094e-04,6.221573690354809116e-04,4.378435609153075170e-03,6.589609960392373011e-04,1.696163616109469530e-04
7.300000000000000000e+01,2.664649751092929009e-04,6.838010026156693399e-04,4.574707130881150441e-03,6.722640243799204995e-04,1.479600745817322149e-04
7.400000000000000000e+01,2.557720151968867484e-04,6.880232828150312230e-04,4.835761935705229497e-03,6.981114715308711638e-04,1.376200386681292187e-04
7.500000000000000000e+01,2.686594667657971058e-04,7.040091782204438431e-04,5.135983745979233461e-03,7.795077950860651583e-04,1.244344294778487736e-04
7.600000000000000000e+01,2.853465304173408157e-04,7.415444473335419673e-04,5.484184820041315689e-03,7.659154517983823851e-04,1.062986445695690563e-04
7.700000000000000000e+01,2.719065429559464064e-04,7.178543057877462275e-04,5.930430935395580860e-03,8.394233542374784918e-04,9.971589680657366728e-05
7.800000000000000000e+01,2.717641344590626673e-04,7.755311633044215114e-04,6.118374274622695452e-03,8.168757465912834803e-04,8.752800132927340826e-05
7.900000000000000000e+01,2.584538384302614844e-04,8.050813073414708754e-04,6.496470951082633505e-03,8.932340556138118615e-04,8.364621047218800953e-05
8.000000000000000000e+01,2.623335057523323854e-04,8.110744855913676332e-04,7.136311673198836303e-03,9.310306925398581512e-04,6.993585034420490842e-05
8.100000000000000000e+01,2.732996397821763068e-04,8.292490387907802685e-04,7.508692842916442345e-03,9.840217516430271871e-04,6.553432139033699144e-05
8.200000000000000000e+01,2.748355106003685933e-04,8.735187875567040905e-04,8.307063306229434119e-03,1.031020849330710476e-03,6.507180899750775183e-05
8.300000000000000000e+01,2.766067529568205785e-04,8.691373660745238539e-04,8.608645446209428620e-03,1.019922596559919015e-03,6.323104111094490776e-05
8.400000000000000000e+01,2.708833320136383449e-04,8.640063146423404561e-04,9.226540494603807652e-03,1.110743975142658435e-03,5.664176935815667946e-05
8.500000000000000000e+01,2.838575244461516434e-04,8.565439057002244283e-04,1.045302682043858233e-02,1.131377179258596932e-03,5.381998322107062194e-05
8.600000000000000000e+01,2.705060233024747518e-04,8.726182084706213260e-04,1.088791648844733562e-02,1.209572791740054498e-03,5.673709886333533348e-05
8.700000000000000000e+01,2.796881321837085821e-04,8.980107288714123115e-04,1.181332357297737445e-02,1.260604509374818605e-03,5.764548432274363421e-05
8.800000000000000000e+01,2.941775527471879315e-04,9.055902287031791786e-04,1.222615598974119422e-02,1.346746127865228182e-03,5.375562800524757989e-05
8.900000000000000000e+01,2.859624797596493906e-04,9.030480444534028095e-04,1.277361004172328229e-02,1.316443722870541677e-03,4.983402683411686240e-05
9.000000000000000000e+01,2.967529870095964029e-04,9.920868683552797052e-04,1.349798731203555313e-02,1.315512900341708757e-03,5.153222370735122126e-05
9.100000000000000000e+01,3.064933994892937719e-04,9.969518807214639011e-04,1.465248660581008888e-02,1.385753527918587302e-03,4.938896769512979290e-05
9.200000000000000000e+01,3.129100448325816686e-04,9.983980115620960660e-04,1.570889352080540036e-02,1.473885840575617223e-03,5.927774211156311424e-05
9.300000000000000000e+01,3.282960393152789536e-04,1.040292600510861476e-03,1.798356221143637690e-02,1.626770674402755468e-03,5.971630145928941147e-05
9.400000000000000000e+01,3.362768581840480664e-04,1.099690015132437360e-03,1.742540345591314654e-02,1.617492870089054513e-03,4.479053717354464226e-05
9.500000000000000000e+01,3.487523478767906582e-04,1.105311865876368316e-03,1.955989780333688977e-02,1.748356033690279254e-03,4.745830516816873512e-05
9.600000000000000000e+01,3.459650117280110848e-04,1.130174256948501821e-03,2.056567511564821871e-02,1.802085872183001314e-03,5.265199607673576310e-05
9.700000000000000000e+01,3.453774799841990983e-04,1.146660279787159453e-03,2.282962940559951637e-02,1.912452015538690375e-03,5.635695396322137896e-05
9.800000000000000000e+01,3.325832365659309175e-04,1.173451827054861063e-03,2.418997630656483100e-02,2.006849212133676730e-03,5.610679682643837651e-05
9.900000000000000000e+01,3.153989350516139822e-04,1.167106325914213372e-03,2.564640509706139770e-02,1.988312273430326016e-03,5.424674193366119113e-05
1.000000000000000000e+02,3.052377148841101118e-04,1.190035459427751796e-03,2.915682231374971956e-02,2.014796341788915868e-03,5.746597366151906527e-05
1.010000000000000000e+02,2.895337398152175723e-04,1.255477629020229635e-03,2.950677761890230233e-02,2.161809062283359673e-03,6.086015831363589257e-05
1.020000000000000000e+02,3.005107971943976608e-04,1.237740032952849845e-03,3.217614106957822351e-02,2.296013361614890336e-03,6.048038943196054618e-05
1.030000000000000000e+02,3.142892474609082498e-04,1.230523615090239886e-03,3.542747067919282955e-02,2.395640152713096604e-03,6.174660380986463082e-05
1.040000000000000000e+02,3.164241984240367955e-04,1.239386120432173222e-03,3.709530334705546384e-02,2.527617357219846816e-03,5.657336009334823501e-05
1.050000000000000000e+02,3.369395666228403030e-04,1.345111140689914109e-03,4.014623909588210804e-02,2.679715899376655663e-03,7.063298398113371235e-05
1.060000000000000000e+02,3.385673216836915245e-04,1.350475112821158952e-03,4.111261561896462080e-02,2.620719651763692148e-03,6.737144741431055905e-05
1.070000000000000000e+02,3.367309928937745056e-04,1.494685502756443185e-03,4.521272433016831904e-02,2.721925401571123615e-03,6.874137990342532589e-05
1.080000000000000000e+02,3.535504509687426022e-04,1.501573714473902754e-03,4.889504218617057862e-02,2.906799275674276650e-03,6.439571569238911053e-05
1.090000000000000000e+02,3.730745136291124808e-04,1.444689348689576214e-03,5.132446739699514371e-02,3.084361677324509721e-03,6.378002323847997701e-05
1.100000000000000000e+02,3.494812159337001845e-04,1.449273018863217466e-03,5.383925887949236877e-02,3.241833123598381050e-03,6.114654786970596945e-05
1.110000000000000000e+02,3.361656314416761049e-04,1.462402654666572488e-03,5.841248509606489225e-02,3.378988109718705779e-03,6.388059019957204043e-05
1.120000000000000000e+02,3.387048201737297148e-04,1.476485673410521393e-03,6.242648195103661646e-02,3.552755776701110868e-03,6.948068270729024221e-05
1.130000000000000000e+02,3.422073922076940278e-04,1.521260471146090865e-03,6.683964187448931948e-02,3.822081189731707518e-03,6.591391363741649911e-05
1.140000000000000000e+02,3.238856679297352770e-04,1.596100326976990225e-03,7.219602986116357979e-02,3.726360027648034645e-03,6.649574663142310271e-05
1.150000000000000000e+02,3.157430326580223934e-04,1.662773034205478062e-03,7.881045156573285304e-02,4.040199199118577056e-03,8.451571978229655002e-05
1.160000000000000000e+02,3.376315352138226089e-04,1.722143519892194163e-03,8.625916824178081477e-02,4.254982108356175630e-03,6.928959207996854275e-05
1.170000000000000000e+02,3.416917598618729457e-04,1.702220602623483181e-03,9.250360493995168909e-02,4.556446715668460712e-03,6.951023143930701309e-05
1.180000000000000000e+02,3.542345418247050404e-04,1.764022156576783296e-03,9.959649122757008310e-02,4.687639477524929710e-03,7.296448490112794616e-05
1.190000000000000000e+02,3.731099751896893579e-04,1.815683274876689346e-03,1.127869907648604286e-01,4.863824557614693234e-03,7.639473285891984489e-05
1.200000000000000000e+02,3.836592684741679804e-04,1.768454113184825260e-03,1.152539194511432719e-01,5.048219015388211162e-03,7.150374397135728088e-05
1.210000000000000000e+02,3.832611822427445247e-04,1.855884934040763490e-03,1.351678623876282348e-01,5.256964719202783520e-03,7.486526132349791141e-05
1.220000000000000000e+02,3.684188991187609119e-04,1.911535121907559365e-03,1.433610414998988114e-01,5.611318640320717144e-03,7.793305771941483329e-05
1.230000000000000000e+02,3.813786629588422628e-04,1.772123451316276466e-03,1.412528776867085778e-01,5.976411926871372238e-03,7.722154971290251524e-05
1.240000000000000000e+02,4.008161282668121217e-04,1.802239018277251859e-03,1.589796502884315288e-01,6.215115428487072435e-03,8.014485911778113092e-05
1.250000000000000000e+02,4.039182252414397212e-04,1.888511659637326368e-03,1.732824081537477356e-01,6.649089099140415016e-03,8.615038948656117412e-05
1.260000000000000000e+02,3.828898033378935750e-04,1.834884702498040809e-03,1.817639161262415426e-01,6.824261050435986853e-03,7.878837014008155393e-05
1.270000000000000000e+02,3.695203189181262005e-04,1.862011376975836185e-03,2.019049106592494258e-01,7.237698152814830976e-03,8.412495453957724578e-05
1.280000000000000000e+02,3.639510986066518683e-04,1.947044219930527120e-03,2.156254539881926613e-01,7.734969995388030206e-03,8.496794378121119706e-05
1.290000000000000000e+02,3.815361618851875747e-04,1.991019996598897279e-03,2.286053904279053972e-01,8.366409471980307266e-03,8.432429682092568157e-05
1.300000000000000000e+02,3.655299559910396567e-04,2.074752547955527326e-03,2.393872159874055328e-01,8.216585262702746917e-03,8.523909521929162736e-05
1.310000000000000000e+02,3.620024806936239514e-04,2.006378645955431139e-03,2.625572558174807947e-01,8.933282868533121146e-03,8.980579657047460529e-05
1.320000000000000000e+02,3.787868781008896235e-04,1.990839386577070158e-03,2.772955276249272627e-01,9.151914919751980015e-03,9.038375347392157977e-05
1.330000000000000000e+02,3.741010775499820085e-04,2.023154467284404845e-03,2.893024130887236200e-01,9.562499347824160445e-03,8.589996007768441189e-05
1.340000000000000000e+02,3.646616679273684269e-04,2.001830570151241773e-03,3.117146595861043368e-01,1.032373890370985592e-02,9.331676122315002431e-05
1.350000000000000000e+02,3.662868123042173352e-04,2.068938656928032138e-03,3.304858283893460369e-01,1.048339977533052636e-02,9.106418127302617904e-05
1.360000000000000000e+02,3.728018276131228603e-04,2.064949582480379853e-03,3.273602865114171312e-01,1.037986325849660219e-02,9.572920071521107133e-05
1.370000000000000000e+02,3.729520189196255942e-04,2.213835272532937992e-03,3.784738860951860628e-01,1.087504557738505628e-02,9.572421221792914992e-05
1.380000000000000000e+02,3.615118682225304525e-04,2.075630572846098865e-03,3.880027945493823571e-01,1.115463066284283489e-02,1.014953762987769181e-04
1.390000000000000000e+02,3.515737762267434618e-04,2.216943925827496997e-03,4.257816241993915840e-01,1.130489512819454756e-02,9.900425533515555543e-05
1.400000000000000000e+02,3.434522673805284754e-04,2.259099029181310669e-03,4.431767249848823642e-01,1.225213400232838534e-02,9.966574731523625275e-05
1.410000000000000000e+02,3.569340001858822831e-04,2.339109667844785356e-03,4.979493994465931106e-01,1.280164514635384609e-02,1.019999706957097629e-04
1.420000000000000000e+02,3.515380199387019289e-04,2.388210555202885388e-03,5.259684892558255109e-01,1.300535233399879864e-02,9.714665096838270841e-05
1.430000000000000000e+02,3.673805053799883424e-04,2.323818659820564569e-03,5.651656757079797089e-01,1.423911110492293020e-02,1.022923820818144591e-04
1.440000000000000000e+02,3.656617990496213721e-04,2.419981951631844375e-03,5.969123450250531926e-01,1.417133595840214255e-02,9.882874176114775366e-05
1.450000000000000000e+02,3.616333200625598820e-04,2.494871886722815901e-03,6.583979399977800684e-01,1.452396182506732192e-02,1.057981254046769237e-04
1.460000000000000000e+02,3.457235034601824353e-04,2.594374580922487183e-03,6.876545260648776470e-01,1.507432895755544955e-02,1.018345478662752157e-04
1.470000000000000000e+02,3.715206702559203933e-04,2.458955698612319551e-03,6.672619958221321923e-01,1.478546172589978447e-02,1.045434468168737752e-04
1.480000000000000000e+02,3.448922832178791253e-04,2.528625667269968069e-03,6.998250403016329502e-01,1.554239252757660950e-02,9.916555068334442780e-05
1.490000000000000000e+02,3.439006702126157222e-04,2.516464213369373759e-03,7.311358909083596203e-01,1.599167899709919016e-02,9.667042927208324699e-05
1.500000000000000000e+02,3.742436570853824307e-04,2.580767424996799342e-03,7.635006702278288593e-01,1.660349037798924954e-02,1.016729353474632447e-04
1.510000000000000000e+02,3.921114905846012633e-04,2.641413468951858690e-03,7.985676166612791782e-01,1.770678564744321282e-02,1.091749992677693015e-04
1.520000000000000000e+02,3.936781488609319979e-04,2.736792651134911658e-03,8.506219904705272228e-01,1.817326382971629073e-02,9.836321828182725824e-05
1.530000000000000000e+02,3.849518697466303152e-04,2.711413655044903059e-03,9.005399267530780349e-01,1.953765833843390531e-02,1.006812839544624083e-04
1.540000000000000000e+02,3.921898904785114937e-04,2.694249087619393634e-03,9.560803409411962051e-01,2.035446638170401723e-02,1.037808871180434522e-04
1.550000000000000000e+02,4.017185047663351938e-04,2.724056395087215421e-03,1.017165337964729410e+00,2.130071111842690712e-02,1.031875135906190621e-04
1.560000000000000000e+02,3.965629262139280797e-04,2.868028826847224266e-03,1.042706358313876702e+00,2.251479293489355715e-02,1.104750750581251495e-04
1.570000000000000000e+02,4.141115409295181848e-04,2.759961535506505470e-03,1.055165732580677140e+00,2.291426964685883139e-02,1.074645868539558791e-04
1.580000000000000000e+02,4.000437984134075364e-04,2.858459915361599712e-03,1.125231066989116790e+00,2.338901177819574517e-02,1.107679590528487523e-04
1.590000000000000000e+02,3.682040945856002168e-04,2.755298216847057446e-03,1.158187223504270058e+00,2.517313300607693094e-02,1.185505763702243698e-04
1.600000000000000000e+02,3.667111283095492169e-04,2.674333278461005214e-03,1.220727043745990947e+00,2.477107557671820448e-02,1.113315089409372405e-04
1.610000000000000000e+02,3.739858695918085729e-04,2.752018595682637070e-03,1.318037510349050034e+00,2.624195128768314067e-02,1.112270704727302828e-04
1.620000000000000000e+02,3.925431475296781159e-04,2.893245463535421003e-03,1.312401791951059327e+00,2.762897273896225414e-02,1.189884876782176804e-04
1.630000000000000000e+02,3.783348954444765155e-04,3.100086839953997142e-03,1.395676428348511688e+00,2.908570483925687622e-02,1.213098157218928108e-04
1.640000000000000000e+02,3.675910913782942657e-04,3.143258504867962877e-03,1.484990884482211282e+00,3.036654393976023769e-02,1.182819723634098708e-04
1.650000000000000000e+02,3.744947860704339604e-04,3.278773467821238796e-03,1.561359521743776568e+00,2.974283776633879217e-02,1.144575040781248276e-04
1.660000000000000000e+02,3.879976053440259420e-04,3.259581182948223521e-03,1.666101500159404392e+00,3.269713741012447716e-02,1.205241740307450016e-04
1.670000000000000000e+02,4.071346076444104511e-04,3.329609546216749649e-03,1.673150383900083416e+00,3.357162324484130878e-02,1.148951178259194350e-04
1.680000000000000000e+02,3.687802882943458371e-04,3.432470832892553503e-03,1.773966068995052936e+00,3.515777682914944524e-02,1.213154890289391830e-04
1.690000000000000000e+02,3.490529544616371993e-04,3.399617274915001097e-03,1.835556831329848926e+00,3.736022480879974683e-02,1.140682305383888817e-04
1.700000000000000000e+02,3.245238087354884726e-04,3.477239486111782796e-03,1.966888535061320109e+00,3.745077454966294628e-02,1.113572895270475982e-04
1.710000000000000000e+02,3.303067031512618712e-04,3.579792865478492736e-03,2.050169160976405003e+00,3.909403997108662487e-02,1.209849317781452882e-04
1.720000000000000000e+02,3.315415275152444607e-04,3.786421514761717511e-03,2.193725403861845891e+00,4.142926107800970481e-02,1.108213463429930101e-04
1.730000000000000000e+02,3.362290014327085075e-04,3.814011450962162542e-03,2.232723745724707776e+00,4.309422403185403372e-02,1.171461280351504541e-04
1.740000000000000000e+02,3.617415823458092206e-04,3.776778752525133953e-03,2.311787962348099690e+00,4.574263901126307541e-02,1.149379566373065487e-04
1.750000000000000000e+02,3.666519923188893415e-04,3.852628116005840653e-03,2.401979949520073543e+00,4.835654162970604020e-02,1.191612702694522241e-04
1.760000000000000000e+02,3.840612306321711245e-04,3.617973511915284490e-03,2.517511746046906307e+00,4.782231598052033572e-02,1.211142525603392528e-04
1.770000000000000000e+02,3.884829140126111469e-04,3.625511516001433954e-03,2.636226476754485404e+00,5.047609320259460741e-02,1.203160023746097096e-04
1.780000000000000000e+02,3.992370412858603501e-04,3.671739750568558946e-03,2.659208788654815248e+00,5.337563292921010394e-02,1.252975237268083575e-04
1.790000000000000000e+02,3.708139995654002874e-04,3.809319979775738219e-03,2.829620381538412222e+00,5.448980242100032179e-02,1.325560975476980374e-04
1.800000000000000000e+02,3.810082893477284571e-04,3.983475207135045437e-03,2.923071063671283554e+00,5.863820478467718367e-02,1.347103536041283078e-04
1.810000000000000000e+02,3.651673983846581706e-04,4.069562090862288706e-03,3.018558559832566157e+00,6.205101718355365836e-02,1.318723035693691870e-04
1.820000000000000000e+02,3.518596799232387440e-04,4.332382363539943881e-03,3.157236760949111432e+00,6.276928747141963250e-02,1.336307299762973244e-04
1.830000000000000000e+02,3.376350691292051565e-04,4.407183117477120327e-03,3.187914860097265546e+00,6.767849147895554918e-02,1.281191002856507666e-04
1.840000000000000000e+02,3.517005850628418528e-04,4.417404500388633082e-03,3.291089284274519855e+00,6.889974250797326061e-02,1.352284984044160865e-04
1.850000000000000000e+02,3.619460132942009523e-04,4.483244016491139128e-03,3.427984278843728916e+00,7.152333812738265184e-02,1.405570883185047748e-04
1.860000000000000000e+02,3.603527506015336002e-04,4.505424366284982440e-03,3.487633633729459781e+00,7.099051039666559593e-02,1.417540340362677398e-04
1.870000000000000000e+02,3.532299713882025571e-04,4.497651857842011047e-03,3.585563620281228658e+00,7.764144728720701050e-02,1.321505680654810888e-04
1.880000000000000000e+02,3.256247147211954740e-04,4.470804961101415564e-03,3.705752887331048129e+00,7.900488354502510635e-02,1.412991492453219422e-04
1.890000000000000000e+02,3.424968331678934774e-04,4.516288537918078383e-03,3.807437122461368784e+00,8.162909628216874491e-02,1.377566214809666789e-04
1.900000000000000000e+02,3.413960108209490585e-04,4.551719965913525456e-03,3.925441232425072258e+00,8.391738852992414177e-02,1.356765322289010811e-04
1.910000000000000000e+02,3.510952672099998395e-04,4.867805911609512926e-03,4.082297118473096731e+00,8.850919460144068829e-02,1.433935369985483987e-04
1.920000000000000000e+02,3.356983105954336466e-04,4.853661971685796495e-03,4.221023470983940484e+00,9.512319697327020762e-02,1.383880976177920274e-04
1.930000000000000000e+02,3.307243219359268238e-04,5.029531028942435533e-03,4.350593938301245522e+00,9.510278693611118328e-02,1.443324915798571695e-04
1.940000000000000000e+02,3.120309385395980684e-04,5.405779039626912308e-03,4.507117486556559527e+00,9.659409576547783871e-02,1.473596920135156196e-04
1.950000000000000000e+02,3.105112193024783807e-04,5.443658012403762569e-03,4.618417162301112100e+00,1.005638132014173847e-01,1.498751955950616832e-04
1.960000000000000000e+02,3.190140110963524123e-04,5.458865203907037333e-03,4.738594155673296449e+00,1.036579281126122076e-01,1.510311395990227012e-04
1.970000000000000000e+02,3.339942435373055574e-04,5.462650600339347129e-03,4.923546173839691065e+00,1.076434243729043061e-01,1.395833461849127488e-04
1.980000000000000000e+02,3.494957049228197832e-04,5.559758067856579444e-03,5.044580528003340447e+00,1.144980920059859297e-01,1.465437607853781188e-04
1.990000000000000000e+02,3.373596844945536688e-04,5.576607303176661645e-03,5.090318520226590593e+00,1.189510661605749364e-01,1.443218475808416557e-04
2.000000000000000000e+02,3.396736078602469178e-04,5.400192240372359009e-03,5.325641992797705448e+00,1.212769956438801700e-01,1.485372984399990770e-04
2.010000000000000000e+02,3.618908606987103482e-04,5.419152175768826574e-03,5.500544413733395643e+00,1.281338601572374891e-01,1.492957218272028541e-04
2.020000000000000000e+02,3.731718335463485303e-04,5.472403715751861242e-03,5.672937909829832925e+00,1.393223195209732923e-01,1.514289628977705249e-04
2.030000000000000000e+02,3.589433732399394117e-04,5.633829145689439599e-03,5.843769079032994362e+00,1.474426001655336771e-01,1.594749775898351984e-04
2.040000000000000000e+02,3.735802271216392967e-04,5.764195720732501194e-03,6.016082815191651889e+00,1.510653589524828533e-01,1.587901097039878806e-04
2.050000000000000000e+02,3.821193006855461149e-04,5.906504787832167480e-03,6.155180039554206672e+00,1.539350777866103082e-01,1.610684757545888246e-04
2.060000000000000000e+02,3.984180137415194167e-04,5.853556611856158831e-03,6.468323317650967574e+00,1.575703360332904035e-01,1.574387054197323721e-04
2.070000000000000000e+02,3.823129731863605940e-04,5.917048880093145335e-03,6.450020216350182523e+00,1.646432407423646938e-01,1.586048674381279611e-04
2.080000000000000000e+02,3.643039582942320109e-04,6.162934595659974590e-03,6.725588137018667645e+00,1.642535664738481449e-01,1.580188282013228473e-04
2.090000000000000000e+02,3.677965321113862984e-04,6.081370619610559913e-03,6.906752108161713366e+00,1.737240281214779136e-01,1.701576058936726810e-04
2.100000000000000000e+02,3.866963908715215226e-04,6.160358640399210550e-03,7.019147381851529310e+00,1.829804299065516116e-01,1.645566094229389265e-04
2.110000000000000000e+02,4.016241131262754394e-04,6.034838340615467089e-03,7.206589083568484710e+00,1.866663523308018657e-01,1.583937212558117480e-04
2.120000000000000000e+02,4.169318118799614226e-04,6.245971796011273725e-03,7.362433625001001403e+00,1.924316718622418598e-01,1.585393879102170445e-04
2.130000000000000000e+02,4.276375967910972520e-04,5.853481626856837927e-03,7.569450845930523641e+00,1.967584824449212233e-01,1.566459691497712470e-04
2.140000000000000000e+02,4.049709723195071831e-04,6.021582809178416262e-03,7.759013745630696235e+00,2.135793104475203208e-01,1.545012230901310346e-04
2.150000000000000000e+02,3.960874567359162768e-04,6.046192444867926064e-03,7.796468922253351863e+00,2.173817214532477449e-01,1.516684283386915411e-04
2.160000000000000000e+02,4.177191783829581340e-04,6.082289705923171752e-03,8.169221669003473352e+00,2.311216044303832096e-01,1.514664693748057900e-04
2.170000000000000000e+02,4.082779075310627448e-04,6.140512796095842774e-03,8.375141442891528953e+00,2.393746483165186678e-01,1.547175853500171172e-04
2.180000000000000000e+02,4.328944984727245426e-04,6.163365649927476930e-03,8.587355329680695704e+00,2.527177332165497781e-01,1.414454710784163183e-04
2.190000000000000000e+02,4.425512517843843696e-04,6.327699361711180970e-03,8.862748720832922089e+00,2.667716399219730583e-01,1.506754869802229280e-04
2.200000000000000000e+02,4.356299469933100355e-04,6.151131354945493790e-03,9.129423413581543301e+00,2.736292576126682086e-01,1.391095137149855887e-04
2.210000000000000000e+02,3.939361886811099112e-04,6.350662198566059402e-03,9.465028063432313843e+00,2.812868468151764612e-01,1.424371627947174090e-04
2.220000000000000000e+02,4.261294056461251145e-04,6.339066392075487499e-03,9.611495280730569135e+00,3.031145546273574798e-01,1.440038170010815577e-04
2.230000000000000000e+02,4.180457750561084040e-04,6.898420092257051550e-03,9.974160252514444380e+00,3.085602892381502649e-01,1.482866989721554063e-04
2.240000000000000000e+02,4.075327313658450024e-04,6.713270959667450022e-03,1.008007723528753630e+01,3.198944677324344621e-01,1.424708344706093754e-04
2.250000000000000000e+02,4.269119691446832121e-04,6.426958089691181542e-03,1.018533540876541288e+01,3.253388863180500801e-01,1.377415088779088137e-04
2.260000000000000000e+02,4.014119372486302240e-04,6.535433476234198125e-03,1.040551146381390168e+01,3.332257778745729704e-01,1.451042715990835674e-04
2.270000000000000000e+02,4.074022356258533151e-04,6.535507367649517896e-03,1.065970810217909026e+01,3.503981077318889525e-01,1.510023549099459572e-04
2.280000000000000000e+02,3.984224017372639537e-04,6.505934244995015270e-03,1.094192420235745189e+01,3.397304247769267205e-01,1.693806442593093209e-04
2.290000000000000000e+02,4.071463676295072887e-04,6.641661711204949192e-03,1.116424377797788381e+01,3.574563389958335113e-01,1.602257774293569526e-04
2.300000000000000000e+02,4.048091860437974532e-04,6.756660686627391499e-03,1.139274643692971978e+01,3.694989346871956348e-01,1.493361130748827037e-04
2.310000000000000000e+02,4.050169948250914587e-04,6.982798773706333506e-03,1.155161337435147928e+01,3.765701342636662563e-01,1.453531816820730072e-04
2.320000000000000000e+02,4.201391169746937493e-04,6.399440530920674775e-03,1.190466712811620020e+01,3.892102005483937255e-01,1.427997859478891129e-04
2.330000000000000000e+02,4.205199971368811518e-04,6.458976635495772278e-03,1.218116522624689324e+01,4.138528593763998176e-01,1.485584947259477318e-04
2.340000000000000000e+02,4.274948002599421315e-04,6.323243601132344516e-03,1.240745570712073942e+01,4.177598878003532246e-01,1.370752572131817004e-04
2.350000000000000000e+02,4.347469799980130389e-04,6.239618461344353939e-03,1.274646353290449952e+01,4.346706948865955988e-01,1.505897128238897764e-04
2.360000000000000000e+02,4.305751042631422720e-04,6.313164425822415105e-03,1.301583544026914474e+01,4.433186446002272962e-01,1.448833472957877788e-04
2.370000000000000000e+02,4.290676482190391994e-04,6.118854405536833241e-03,1.308423954440173809e+01,4.536771832465484877e-01,1.462929354389963521e-04
2.380000000000000000e+02,4.331814012394907820e-04,6.236558604356345903e-03,1.338030147906439815e+01,4.836608213082764784e-01,1.413042945260789551e-04
2.390000000000000000e+02,4.570760465455458998e-04,6.190808010805404216e-03,1.370155738418502622e+01,4.903091929091631940e-01,1.476803642513901949e-04
2.400000000000000000e+02,4.475770500140807684e-04,6.567488679516619854e-03,1.404270391828690023e+01,4.834569283455888433e-01,1.557345577848368023e-04
2.410000000000000000e+02,4.618252332106997926e-04,6.701335830606502952e-03,1.414161281436730633e+01,4.806091307040523120e-01,1.549584086757427315e-04
2.420000000000000000e+02,4.814281016628507714e-04,6.812661044656720399e-03,1.444919331702524801e+01,4.970935749190807940e-01,1.599715918302324624e-04
2.430000000000000000e+02,5.211108415293930207e-04,7.086210506221046757e-03,1.479909381784578315e+01,5.140590771390983749e-01,1.632588208718699363e-04
2.440000000000000000e+02,5.351169811810274624e-04,7.016898151515627013e-03,1.504507745279027375e+01,5.180414146502756445e-01,1.661301014371785456e-04
2.450000000000000000e+02,5.433561882796089648e-04,7.044733887612952827e-03,1.530805872245793608e+01,5.432958648240906463e-01,1.690094461520574853e-04
2.460000000000000000e+02,5.343734985781001257e-04,7.263087544196356049e-03,1.542707843358465425e+01,5.762616720709732299e-01,1.615306442057651282e-04
2.470000000000000000e+02,5.333990114150255479e-04,7.425111684090213160e-03,1.586603120071290718e+01,6.043690139256364668e-01,1.586484561177936570e-04
2.480000000000000000e+02,5.503496324077428170e-04,7.843725842355153688e-03,1.609317326125670888e+01,6.300114253825586097e-01,1.644162394113246606e-04
2.490000000000000000e+02,5.532960372197637255e-04,8.046447672432233134e-03,1.646375826345015980e+01,6.328269914656319273e-01,1.681795203226643665e-04
2.500000000000000000e+02,5.619739938027557002e-04,8.573511643489961642e-03,1.681435385879783695e+01,6.483862267142508351e-01,1.736896832099654731e-04
2.510000000000000000e+02,5.500185160464132750e-04,8.548193153181005144e-03,1.731516624368506285e+01,6.513431412588386316e-01,1.636984255457551996e-04
2.520000000000000000e+02,5.664813347150410294e-04,8.594479505056651369e-03,1.757990977231552421e+01,6.706330939703297744e-01,1.687006844066640809e-04
2.530000000000000000e+02,5.601345439337768184e-04,8.549788210113762332e-03,1.779490616051377572e+01,6.950115325351685636e-01,1.793389546110857324e-04
2.540000000000000000e+02,5.657746779230699019e-04,8.523576750714800809e-03,1.837283205311888068e+01,7.075969876578463991e-01,1.746564572225883794e-04
2.550000000000000000e+02,5.504482084890405247e-04,8.229910824043340511e-03,1.839730248100336496e+01,7.241529827065487090e-01,1.679808775609803462e-04
2.560000000000000000e+02,5.442735145153587695e-04,8.433602789681970968e-03,1.885765323039996844e+01,7.340247996442423872e-01,1.702874932439923938e-04
2.570000000000000000e+02,5.589010731407162424e-04,8.827054704065195878e-03,1.922622754839374437e+01,7.637806700252306458e-01,1.761663034834937136e-04
2.580000000000000000e+02,5.579616374643547871e-04,9.080333212840963064e-03,1.943468755500006750e+01,7.805672983959081046e-01,1.721970564089181366e-04
2.590000000000000000e+02,5.430748133093965535e-04,9.201421624466243898e-03,1.954561780539323479e+01,7.957030186500674285e-01,1.734551709050569102e-04
2.600000000000000000e+02,5.706525476338875080e-04,9.385484750973560608e-03,1.996761932034975473e+01,8.026805730634607450e-01,1.757454966720972678e-04
2.610000000000000000e+02,5.560984666486135097e-04,9.427964254725695881e-03,2.048044109533142887e+01,8.068731725794912046e-01,1.768576269854937877e-04
2.620000000000000000e+02,5.648004804538198087e-04,9.691455027746043172e-03,2.091876835072818608e+01,8.375061018723792827e-01,1.809545692063041500e-04
2.630000000000000000e+02,5.586703969048256724e-04,1.040095021802078801e-02,2.157386525654300868e+01,8.633418019111155362e-01,1.709532657472312422e-04
2.640000000000000000e+02,5.590986252608232121e-04,1.060918800283039420e-02,2.197632751648450622e+01,8.884882333212820171e-01,1.687407958328446256e-04
2.650000000000000000e+02,5.422772482749360634e-04,1.079541711773845947e-02,2.218694709681965094e+01,9.356528853930323741e-01,1.640643746033676464e-04
2.660000000000000000e+02,5.187703804335752622e-04,1.058097737381880066e-02,2.249972722413211557e+01,9.841144244748303294e-01,1.681367663942667789e-04
2.670000000000000000e+02,4.852239192359997233e-04,1.107339333698231787e-02,2.273701390152330859e+01,9.999866503768157777e-01,1.748899142270943230e-04
2.680000000000000000e+02,4.587511876630312457e-04,1.105744846705336570e-02,2.329477899478745684e+01,1.017615743935174066e+00,1.648494910987396977e-04
2.690000000000000000e+02,4.614399429651028228e-04,1.121101653923295416e-02,2.366105108192003215e+01,9.777841543816689907e-01,1.728714287027033336e-04
2.700000000000000000e+02,4.560055869874402035e-04,1.107505370425188040e-02,2.428705110198929162e+01,1.013065497022690220e+00,1.696324892223044500e-04
2.710000000000000000e+02,4.654404408159784623e-04,1.137659100894994335e-02,2.472078054354129861e+01,1.069329651629916889e+00,1.673988068296994314e-04
2.720000000000000000e+02,4.557128486993855532e-04,1.177085388403487087e-02,2.510065422496501952e+01,1.088623043867094076e+00,1.637941687959720838e-04
2.730000000000000000e+02,4.848082420670918324e-04,1.187017774122534064e-02,2.555375265386997086e+01,1.129095851558214125e+00,1.665942572026679613e-04
2.740000000000000000e+02,4.205329870434759698e-04,1.089887991825311264e-02,2.607974925624616702e+01,1.130608072557429455e+00,1.638029204890090185e-04
2.750000000000000000e+02,4.203493229273380649e-04,1.118409265774178429e-02,2.657067308917883963e+01,1.162378108222582807e+00,1.581722826166087614e-04
2.760000000000000000e+02,4.295722951568325954e-04,1.162893491886285435e-02,2.688631581859663555e+01,1.213165234486949462e+00,1.712851842984308703e-04
2.770000000000000000e+02,4.274562625891098477e-04,1.166260796109686027e-02,2.765115029318994999e+01,1.263873513994135944e+00,1.654095386108833665e-04
2.780000000000000000e+02,4.349197287876194196e-04,1.167293098920685335e-02,2.804475801261597212e+01,1.315297014651614749e+00,1.679836007824064836e-04
2.790000000000000000e+02,4.073379294960988162e-04,1.161320870286652873e-02,2.874936399782763985e+01,1.352120909532033899e+00,1.706053065029244920e-04
2.800000000000000000e+02,4.044418167360452898e-04,1.246133675474281333e-02,2.920517230758391847e+01,1.387536261004507221e+00,1.769084453118185962e-04
2.810000000000000000e+02,4.037992088231634469e-04,1.237175864107109557e-02,2.981213657424471108e+01,1.451828792046190308e+00,1.673695532634633665e-04
2.820000000000000000e+02,4.052497106598051957e-04,1.243890244325485117e-02,3.023904136854888236e+01,1.433337610546808083e+00,1.790914200668902723e-04
2.830000000000000000e+02,4.119468501246892345e-04,1.269142198019368450e-02,3.081919339089304088e+01,1.474992119129997725e+00,1.768018358926370937e-04
2.840000000000000000e+02,4.199340123651751355e-04,1.286995717471950407e-02,3.130188412990545999e+01,1.539260422783849780e+00,1.868852891795391713e-04
2.850000000000000000e+02,4.109499086795143086e-04,1.325452429362239393e-02,3.186328868397196246e+01,1.587170964871035483e+00,1.821780635924419300e-04
2.860000000000000000e+02,4.182723586783065883e-04,1.354746335491618936e-02,3.221859842385173067e+01,1.588231655883184157e+00,1.776924821921266329e-04
2.870000000000000000e+02,4.246646644057161524e-04,1.307151079591784004e-02,3.273086330092573348e+01,1.552982582012854884e+00,1.834144367004464371e-04
2.880000000000000000e+02,4.484242670922400364e-04,1.384723263991716191e-02,3.329064771180085813e+01,1.586151726248956617e+00,1.792776368234605400e-04
2.890000000000000000e+02,4.586883035901934136e-04,1.382198750683638622e-02,3.390408155525167189e+01,1.655819272667176101e+00,1.783518700210207086e-04
2.900000000000000000e+02,4.708984307468799813e-04,1.402417520740906198e-02,3.453601455875455173e+01,1.707779205684896162e+00,1.911487760475338860e-04
2.910000000000000000e+02,4.990730162293122163e-04,1.374508619582470725e-02,3.520332892901345190e+01,1.741859997729135134e+00,1.777456955739387112e-04
2.920000000000000000e+02,4.944200790752972807e-04,1.448535834900255281e-02,3.595093290410376596e+01,1.767126194821374341e+00,1.791220505562574061e-04
2.930000000000000000e+02,4.824517116426285668e-04,1.534810259528629484e-02,3.627872829274360811e+01,1.834846133209295349e+00,1.854486577275160641e-04
2.940000000000000000e+02,4.722493263733529290e-04,1.527106877468975554e-02,3.693393008760401131e+01,1.878078219599603305e+00,1.830157952427136081e-04
2.950000000000000000e+02,4.860703757345596898e-04,1.603686868029807755e-02,3.722776898321329497e+01,1.952156542537157424e+00,1.923484140087250438e-04
2.960000000000000000e+02,5.123438348291209365e-04,1.548453113778258672e-02,3.791687381500253196e+01,1.985723010025016944e+00,1.938103302143723283e-04
2.970000000000000000e+02,4.814633790530820079e-04,1.639261135351210985e-02,3.855970578621402467e+01,2.070477127337156720e+00,1.922338067501527803e-04
2.980000000000000000e+02,4.983069501834913595e-04,1.683395192993797362e-02,3.916675608160202415e+01,2.038379441832987027e+00,1.833603610980061305e-04
2.990000000000000000e+02,5.028615398530167369e-04,1.631138067119608515e-02,4.016641168166465548e+01,2.038393363360251342e+00,1.950654496969406182e-04
3.000000000000000000e+02,4.761734328017075413e-04,1.668763280343155131e-02,4.054921346473933852e+01,2.071349912439231389e+00,1.931479465739904811e-04
3.010000000000000000e+02,4.895701773037774984e-04,1.661142317503017107e-02,4.134486774124933817e+01,2.104178426201436469e+00,1.959632314099124528e-04
3.020000000000000000e+02,5.017362526261726074e-04,1.673030862183699785e-02,4.219106202486891277e+01,2.110974277197875892e+00,1.961075914413967780e-04
3.030000000000000000e+02,4.829847806094855756e-04,1.705705955164538157e-02,4.268093868943807934e+01,2.087787876691673983e+00,1.923838753720152894e-04
3.040000000000000000e+02,4.787485912830513612e-04,1.678389266634783272e-02,4.338909707099917767e+01,2.130886888317244487e+00,1.884755907233248706e-04
3.050000000000000000e+02,4.771579180703477974e-04,1.642120605838737202e-02,4.392394113479599582e+01,2.157715610113625448e+00,1.920596383011563546e-04
3.060000000000000000e+02,4.597311535960990625e-04,1.696329604430690807e-02,4.435129013177345314e+01,2.212421140932047781e+00,1.917484731223106920e-04
3.070000000000000000e+02,4.893289522522881185e-04,1.800009056182061418e-02,4.520991618433218662e+01,2.239022473609256103e+00,2.101480096661223484e-04
3.080000000000000000e+02,5.127019860287074238e-04,1.845722162705165648e-02,4.582909217048852923e+01,2.285953237977926822e+00,1.940815610024237969e-04
3.090000000000000000e+02,5.128700380954143156e-04,1.987952108665358431e-02,4.615574823017935557e+01,2.310332551506625975e+00,2.069601544477661648e-04
3.100000000000000000e+02,5.139037447504657408e-04,1.933412118174204775e-02,4.659045200666508890e+01,2.390038399807095981e+00,1.944642902593773925e-04
3.110000000000000000e+02,5.141775222765598841e-04,1.954389219211905004e-02,4.753311774581504778e+01,2.423790184851644103e+00,1.962514912854373961e-04
3.120000000000000000e+02,5.242711775201858160e-04,2.041294876144728043e-02,4.821808669547303339e+01,2.481202143361420198e+00,2.018169402825398251e-04
3.130000000000000000e+02,4.853575840534363195e-04,2.135542883859864460e-02,4.843589791065242878e+01,2.480448079323773758e+00,2.094581001710338342e-04
3.140000000000000000e+02,4.614078914418895394e-04,2.241378376013014595e-02,4.928731065393573374e+01,2.527582150503959291e+00,2.126788487070152556e-04
3.150000000000000000e+02,4.343622405096336792e-04,2.244580832809595083e-02,4.976407079677333201e+01,2.552248882845735700e+00,2.073435313236782207e-04
3.160000000000000000e+02,4.408891368673506506e-04,2.387063992723859052e-02,5.033865717517993232e+01,2.604154974955766644e+00,2.107221969235295589e-04
3.170000000000000000e+02,4.468095272058825174e-04,2.307058884635060370e-02,5.094582034270982263e+01,2.600383426409544452e+00,2.070091950099328670e-04
3.180000000000000000e+02,4.245564180970218260e-04,2.404314493866710478e-02,5.123134568937979338e+01,2.669941629248046233e+00,1.958707141410664931e-04
3.190000000000000000e+02,4.057881147023767454e-04,2.361990781195466571e-02,5.214267146824216326e+01,2.662859446713329081e+00,1.943967815760672124e-04
3.200000000000000000e+02,4.226522572327029437e-04,2.300914284674504540e-02,5.247787786778036434e+01,2.636366019765993940e+00,1.925436761778254180e-04
3.210000000000000000e+02,4.191890739040360359e-04,2.424375464695116555e-02,5.303600915070877875e+01,2.700808796133150835e+00,1.829935940261817606e-04
3.220000000000000000e+02,4.235275689199458071e-04,2.314290795845364013e-02,5.373881862839157009e+01,2.734246305256665899e+00,1.933297505429809604e-04
3.230000000000000000e+02,4.365827120720311427e-04,2.270074500239505078e-02,5.455552417608539884e+01,2.718697600948495108e+00,1.865156584945903973e-04
3.240000000000000000e+02,4.338856858574491326e-04,2.420296000096144873e-02,5.497216906067067299e+01,2.744797013547762621e+00,1.826334641303883899e-04
3.250000000000000000e+02,4.434553863290613407e-04,2.391584452951311945e-02,5.542886189978210609e+01,2.859934473213219697e+00,2.006915637077222314e-04
3.260000000000000000e+02,4.045447787305311849e-04,2.552815341536696092e-02,5.664437926077550856e+01,2.895788523067819753e+00,2.063275351804616520e-04
3.270000000000000000e+02,3.964832996393719000e-04,2.574739536748549273e-02,5.719343774271941783e+01,3.003575920541369904e+00,1.972096981303073093e-04
3.280000000000000000e+02,4.075041324238526386e-04,2.731130914223223183e-02,5.803772580355305166e+01,2.992805927325973947e+00,1.878676319397865058e-04
3.290000000000000000e+02,4.079043284492822607e-04,2.702034913875495103e-02,5.902258657311945456e+01,3.017395521732234354e+00,2.142662142246010148e-04
3.300000000000000000e+02,4.280677256970344402e-04,2.748144041987243824e-02,5.951007151344813906e+01,3.099980635190179523e+00,2.020869464376406910e-04
3.310000000000000000e+02,4.133032758207866308e-04,2.800467755077007403e-02,6.012276672451577753e+01,3.156067747951564861e+00,2.045256091462999137e-04
3.320000000000000000e+02,4.196131351706933188e-04,2.810901616036065587e-02,6.085689806666999857e+01,3.247833204123893314e+00,1.944463357348436006e-04
3.330000000000000000e+02,4.525577812887204843e-04,2.675416334623281767e-02,6.138707226738407741e+01,3.380708979819635029e+00,1.948823559559942353e-04
3.340000000000000000e+02,4.049205560188173791e-04,2.941776828838937874e-02,6.205516300500534044e+01,3.492580880817557798e+00,1.844187223810633824e-04
3.350000000000000000e+02,4.042305042505356383e-04,3.042409206078944273e-02,6.249886673259364045e+01,3.563661368764393433e+00,1.853300207738106664e-04
3.360000000000000000e+02,3.702626064208125456e-04,2.959971070576350449e-02,6.335503363052991688e+01,3.604714777290466188e+00,1.889236421077633565e-04
3.370000000000000000e+02,3.891370962062490335e-04,3.118574461410761334e-02,6.381141908122057771e+01,3.694144850629738297e+00,1.895560373497140461e-04
3.380000000000000000e+02,4.045331154947096053e-04,3.241051216280810277e-02,6.460255989424437928e+01,3.759872523445320081e+00,1.839900930473703511e-04
3.390000000000000000e+02,4.079586099499099561e-04,3.283132886792483607e-02,6.541106410593425835e+01,3.729218571198916088e+00,1.925970969718360237e-04
3.400000000000000000e+02,3.819605880347465288e-04,3.495941258764667658e-02,6.635943936451424463e+01,3.829248049999543380e+00,1.932165850548894781e-04
3.410000000000000000e+02,3.858206230852312402e-04,3.470083640616616893e-02,6.698208349052197264e+01,3.880628960140942052e+00,1.984864949611253593e-04
3.420000000000000000e+02,3.918744260376083588e-04,3.480434644385788090e-02,6.800250206830182265e+01,3.977237752727920128e+00,2.005409692688031598e-04
3.430000000000000000e+02,3.927560947389885371e-04,3.568216223098141793e-02,6.879714422068430224e+01,4.074400266910304325e+00,2.028709963795005677e-04
3.440000000000000000e+02,3.849301348785028054e-04,3.307208112435289227e-02,6.979966099050110984e+01,4.071082241935513046e+00,1.945273347552234355e-04
3.450000000000000000e+02,3.930135495913145149e-04,3.315888188458893104e-02,7.065023111017805491e+01,4.111397328078163937e+00,2.019649514988230976e-04
3.460000000000000000e+02,4.035916291446062232e-04,3.425132305151545875e-02,7.166592692755092742e+01,4.193992001598873642e+00,2.032191650046533127e-04
3.470000000000000000e+02,4.259664345996894141e-04,3.315719580633791352e-02,7.257734197936648002e+01,4.231717748797708900e+00,2.020087332976761019e-04
3.480000000000000000e+02,4.354190102464627898e-04,3.251270962220387251e-02,7.351128039724517294e+01,4.321345623440166150e+00,2.004534406964131321e-04
3.490000000000000000e+02,4.666585260266753465e-04,3.304057152415096343e-02,7.444671919069273258e+01,4.311455967267843192e+00,2.061271912350282065e-04
3.500000000000000000e+02,4.476717908226124365e-04,3.429113343203060715e-02,7.494797392270891123e+01,4.339887578640921006e+00,2.042492501034276486e-04
3.510000000000000000e+02,4.520138382193561455e-04,3.428151802453038854e-02,7.595790732455256489e+01,4.443867875722777860e+00,2.029442530749880902e-04
3.520000000000000000e+02,4.566304239683738331e-04,3.330724651249739043e-02,7.707314878091287369e+01,4.462841016103791247e+00,2.031902831416410038e-04
3.530000000000000000e+02,4.591439333804236966e-04,3.475730887595085417e-02,7.814565412844763159e+01,4.588355635936066435e+00,1.971692056603746579e-04
3.540000000000000000e+02,4.604294669124930905e-04,3.582342713772657117e-02,7.912026987427370273e+01,4.698514418102897494e+00,1.972408869672648279e-04
3.550000000000000000e+02,4.806092178658571967e-04,3.642003858427855789e-02,7.992759406231697028e+01,4.814107190611098375e+00,2.058557301728436428e-04
3.560000000000000000e+02,4.859878675098627809e-04,3.591038445650374111e-02,8.053488084224484567e+01,4.850680450593303661e+00,1.985105460754477136e-04
3.570000000000000000e+02,5.051674227948277363e-04,3.406990402915965888e-02,8.120379518410965147e+01,4.827840234312001044e+00,1.973744513240616172e-04
3.580000000000000000e+02,5.136465108795951195e-04,3.490927659371700909e-02,8.176788927038757038e+01,4.944742450334985051e+00,1.955554209316368031e-04
3.590000000000000000e+02,5.389459920381867164e-04,3.519531544582032989e-02,8.265778003849160882e+01,4.952406989654589253e+00,2.084637530832544883e-04
3.600000000000000000e+02,5.454199833300199529e-04,3.566478890178426120e-02,8.330049340698801075e+01,5.102050445606457707e+00,1.988417872835768208e-04
3.610000000000000000e+02,5.527859764388187713e-04,3.657071176035853188e-02,8.437999697980318103e+01,5.149965419906656905e+00,2.063378608163635164e-04
3.620000000000000000e+02,5.258303835989908137e-04,3.640892578701171445e-02,8.488906544072912652e+01,5.271211002201123819e+00,2.102514537760669100e-04
3.630000000000000000e+02,5.139323076729374051e-04,3.749843757621929008e-02,8.559721259182094855e+01,5.285428372790788920e+00,2.145881539472593857e-04
3.640000000000000000e+02,5.304650906083896444e-04,3.978828567440639841e-02,8.656761230795682138e+01,5.494092316930066389e+00,2.095538675355168579e-04
3.650000000000000000e+02,5.382377000570093273e-04,4.084430448180154105e-02,8.725937863136891792e+01,5.602783686035486710e+00,2.139001650638405749e-04
3.660000000000000000e+02,4.852339802703387051e-04,4.072837467574008663e-02,8.848982681961243202e+01,5.673358466498427788e+00,2.196930043635303420e-04
3.670000000000000000e+02,5.221730794665591091e-04,4.228631795108594993e-02,8.929502377703727234e+01,5.845322663439858957e+00,2.213216685608143663e-04
3.680000000000000000e+02,5.328116149683204128e-04,4.220647157249590720e-02,9.003153437851293006e+01,5.936971928179097802e+00,2.343240398824386617e-04
3.690000000000000000e+02,4.796491659939672303e-04,4.130311780289519508e-02,9.149986598800130366e+01,6.102239242108932871e+00,2.350327012548003580e-04
3.700000000000000000e+02,4.953772891995722460e-04,4.195287177338413720e-02,9.230260423859967034e+01,6.120015420967364506e+00,2.276767843981675199e-04
3.710000000000000000e+02,5.069909568733432792e-04,4.363316035115150093e-02,9.279304819868308130e+01,6.116127789064879750e+00,2.099785507949647467e-04
3.720000000000000000e+02,5.286603361841502036e-04,4.411872306203423744e-02,9.354552140755237133e+01,6.268578585814754689e+00,2.066096096182690189e-04
3.730000000000000000e+02,4.795214418307214288e-04,4.476862701444506154e-02,9.443965593875395825e+01,6.181096564538077764e+00,2.148454894778106805e-04
3.740000000000000000e+02,5.045904204314943797e-04,4.610372480738433865e-02,9.569857752725994260e+01,6.255130734822836658e+00,2.184175545681954489e-04
3.750000000000000000e+02,4.958845866188665852e-04,4.643296328836066245e-02,9.689882506428315878e+01,6.380954699429151944e+00,2.131682265794632158e-04
3.760000000000000000e+02,4.474054153197348782e-04,4.935549011823836540e-02,9.798264089219100015e+01,6.398425988054276203e+00,2.039319233996250702e-04
3.770000000000000000e+02,4.576504126792002580e-04,4.670373993332843643e-02,9.929209966783588470e+01,6.453759969221634307e+00,2.125330179104656381e-04
3.780000000000000000e+02,4.665771543163055313e-04,4.783727023444783732e-02,9.974832588094906782e+01,6.501779592017509657e+00,2.064795411577113882e-04
3.790000000000000000e+02,4.822194452249739527e-04,5.079416553042992444e-02,1.011811669482442539e+02,6.441246687391479320e+00,2.104497096352409002e-04
3.800000000000000000e+02,4.782653393974323208e-04,4.941421726232753109e-02,1.019516806711009451e+02,6.652478577704892260e+00,2.022134171589806684e-04
3.810000000000000000e+02,4.950912350429881315e-04,5.091128033665970332e-02,1.024739860785641383e+02,6.704746905332015672e+00,2.087415253452240549e-04
3.820000000000000000e+02,4.985552484935151796e-04,5.158205731282727857e-02,1.033683841981824685e+02,6.751317315215807469e+00,2.075927200877458745e-04
3.830000000000000000e+02,5.244776573047893464e-04,5.308740977062853528e-02,1.045366578186517472e+02,6.807298487510162310e+00,2.138966318367963027e-04
3.840000000000000000e+02,5.241096371642051110e-04,5.365836936023082870e-02,1.056826030784291248e+02,6.846140192683229486e+00,2.119624741180325955e-04
3.850000000000000000e+02,4.936927935280666091e-04,5.525548763775645078e-02,1.065954526866269276e+02,6.895981267008821192e+00,2.043059936961411083e-04
3.860000000000000000e+02,5.008887527149230579e-04,5.562326357339275607e-02,1.078690565532038335e+02,7.017929371029856256e+00,2.118111336657513277e-04
3.870000000000000000e+02,5.281095738706165221e-04,5.740930818574840888e-02,1.088784675760519463e+02,7.222082022113299971e+00,2.159019028756814507e-04
3.880000000000000000e+02,4.993063336802272545e-04,5.826073907527828943e-02,1.099140586055273729e+02,7.359917586723736527e+00,2.162329675846619281e-04
3.890000000000000000e+02,5.054880444985698773e-04,5.718449240479750451e-02,1.112588110052063968e+02,7.462806117537129857e+00,2.201762173146271095e-04
3.900000000000000000e+02,5.212355363207743508e-04,5.850748414769380013e-02,1.119586701197634397e+02,7.554212868591619667e+00,2.106819722074160239e-04
3.910000000000000000e+02,5.367352344649578555e-04,5.978081501234844275e-02,1.131548988036046097e+02,7.725175517550654902e+00,2.239590661539114791e-04
3.920000000000000000e+02,5.504630886645767163e-04,6.115023575210343232e-02,1.140315413348322835e+02,7.726929926782313274e+00,1.972616441389130060e-04
3.930000000000000000e+02,5.802167191222284970e-04,6.080216517470060644e-02,1.148077181379156286e+02,7.865285660488605224e+00,2.091349958673882625e-04
3.940000000000000000e+02,5.825346557480903797e-04,6.245301623355914433e-02,1.152014057521558215e+02,8.055873149113159215e+00,2.091418957582691363e-04
3.950000000000000000e+02,6.112386525037871721e-04,6.418288666654659025e-02,1.172144884570127061e+02,8.180926235877716834e+00,2.000814009635032420e-04
3.960000000000000000e+02,5.629344541538960911e-04,6.293751850399442738e-02,1.183220782982444064e+02,8.199201537129562567e+00,1.984047074016226375e-04
3.970000000000000000e+02,5.445954211137360446e-04,6.290901921770120087e-02,1.189773457413923126e+02,8.363501366037294105e+00,2.120735324817601963e-04
3.980000000000000000e+02,5.445146541678269614e-04,6.319721702642155936e-02,1.199140797645693510e+02,8.423041419617469217e+00,2.082712903541672489e-04
3.990000000000000000e+02,5.580609402127123531e-04,6.676036711211341679e-02,1.211878014460361896e+02,8.607153441836281615e+00,1.993850063120028437e-04
4.000000000000000000e+02,5.826733555354124405e-04,6.425501215165307922e-02,1.215503493761089828e+02,8.696740636812965164e+00,1.936344769818409972e-04
4.010000000000000000e+02,5.953998661687442961e-04,6.709953355357367588e-02,1.224700298476174964e+02,8.732478005871437077e+00,1.972895126082230277e-04
4.020000000000000000e+02,5.924421647488520293e-04,6.619700071752854242e-02,1.235875360525448912e+02,9.010497763318415565e+00,1.838522768984329758e-04
4.030000000000000000e+02,6.050188591804062099e-04,6.405095965594642671e-02,1.246711020292225669e+02,9.087465520289907062e+00,1.854103377804117159e-04
4.040000000000000000e+02,5.907133687065302396e-04,6.173617894897098779e-02,1.260685646786262737e+02,9.296054542749088156e+00,1.826510337686881869e-04
4.050000000000000000e+02,5.991644231280179866e-04,6.304754123773947949e-02,1.272865376037164538e+02,9.331854626188519575e+00,1.828323166866985261e-04
4.060000000000000000e+02,6.315365221494229075e-04,6.386888879120045104e-02,1.286332741267619326e+02,9.310793653415446514e+00,1.826500726934687791e-04
4.070000000000000000e+02,6.339241780328741527e-04,6.634142164227985194e-02,1.300350658570369546e+02,9.598328068207328201e+00,1.771935095269405736e-04
4.080000000000000000e+02,6.680541829747754790e-04,6.798317883946525253e-02,1.306722826709321339e+02,9.592559620485776151e+00,1.860299689602218365e-04
4.090000000000000000e+02,6.568950666758777146e-04,6.682163231223947619e-02,1.317916338701994334e+02,9.636417867523281444e+00,1.935030078863420044e-04
4.100000000000000000e+02,6.544908033540020043e-04,6.991796174972009226e-02,1.330938518051955839e+02,9.771262805916897776e+00,1.959561368327644715e-04
4.110000000000000000e+02,6.496766140283716240e-04,6.623521934994458515e-02,1.338132018176981148e+02,9.903154272129542690e+00,2.016569138795221150e-04
4.120000000000000000e+02,6.180992322147860207e-04,6.901434592912680799e-02,1.346531636825692999e+02,9.860825982000772427e+00,1.917424740114359594e-04
4.130000000000000000e+02,5.990102457024137905e-04,6.474876439754650992e-02,1.351676978854807771e+02,1.005085142726875169e+01,1.895184437213925932e-04
4.140000000000000000e+02,5.582341638672438933e-04,6.613855535779045169e-02,1.366386114528726807e+02,1.013308164426768343e+01,1.864133677872414907e-04
4.150000000000000000e+02,5.500210128667193388e-04,6.987185258073758121e-02,1.381780729861308998e+02,1.022050011446351903e+01,1.808365725861627027e-04
4.160000000000000000e+02,5.505485504400109420e-04,7.343581309217261932e-02,1.389239789564166188e+02,1.028884180651281710e+01,1.838495960058139644e-04
4.170000000000000000e+02,5.559771352887654672e-04,7.746228891831086205e-02,1.398733546059272612e+02,1.035888377098708624e+01,1.984268410648581948e-04
4.180000000000000000e+02,5.207548606440681738e-04,7.696622578905665257e-02,1.408168118840732461e+02,1.047213288844725554e+01,1.980266355302573444e-04
4.190000000000000000e+02,5.012219394818773210e-04,7.661182439398084298e-02,1.415088503755715976e+02,1.084708956563184934e+01,1.892502914700999739e-04
4.200000000000000000e+02,4.616435039672683871e-04,7.977063993606559045e-02,1.425351473568377685e+02,1.093863163750454248e+01,1.938555227246618884e-04
4.210000000000000000e+02,4.314918277917856315e-04,8.430785275324659267e-02,1.444019627433102642e+02,1.090753470021250315e+01,1.899989215808917109e-04
4.220000000000000000e+02,4.464529106953385451e-04,8.479168810120929489e-02,1.451189614325036814e+02,1.088355454890113805e+01,1.873217082605238559e-04
4.230000000000000000e+02,4.555137197892467071e-04,8.530177986137388313e-02,1.459184907183528708e+02,1.108682930220757257e+01,1.835594410203311710e-04
4.240000000000000000e+02,4.593339408907048949e-04,8.642831178333354458e-02,1.472270851726066212e+02,1.139454156922665895e+01,1.858846897792032493e-04
4.250000000000000000e+02,4.540827909936817619e-04,8.946766509549775037e-02,1.481006372307432457e+02,1.158825531825699784e+01,1.774937181606706105e-04
4.260000000000000000e+02,4.367424769290417785e-04,9.265996224507244694e-02,1.493657585555934304e+02,1.172662135049509402e+01,1.748478893895955011e-04
4.270000000000000000e+02,4.456387302322895039e-04,9.395181999012625074e-02,1.508804876071032481e+02,1.177432820097156352e+01,1.832304382551885880e-04
4.280000000000000000e+02,4.653102385705487620e-04,9.340140857184753287e-02,1.515921813931469728e+02,1.194255569703299003e+01,1.751528471519714358e-04
4.290000000000000000e+02,4.628591922433145101e-04,9.388323250413133092e-02,1.529703669107589121e+02,1.211053068870316096e+01,1.777825095123919397e-04
4.300000000000000000e+02,4.520059667374454193e-04,9.643053186088923479e-02,1.539035593230730683e+02,1.233639843481754284e+01,1.744392953435536242e-04
4.310000000000000000e+02,4.638720672901497366e-04,9.830689127369118818e-02,1.556327261652645859e+02,1.258361536894541288e+01,1.895656641645038221e-04
4.320000000000000000e+02,4.575275060796357707e-04,9.656914589747667144e-02,1.569403970937910913e+02,1.272463558442487930e+01,1.925081243533410813e-04
4.330000000000000000e+02,4.486034673925054506e-04,9.382659411658211823e-02,1.577158345647313524e+02,1.296809402526515242e+01,1.861957481500420286e-04
4.340000000000000000e+02,4.019243541804051745e-04,9.457406725000461201e-02,1.593912965294363744e+02,1.308217808163238161e+01,1.911335525434099125e-04
4.350000000000000000e+02,3.976956151077182255e-04,9.260733452364156015e-02,1.603669007521681920e+02,1.312901350617858398e+01,1.875004670550683983e-04
4.360000000000000000e+02,3.956460375157400122e-04,9.237984053870607060e-02,1.619943805762757734e+02,1.330499160406796477e+01,1.948112647850441803e-04
4.370000000000000000e+02,3.922282841416491195e-04,9.499854080095804232e-02,1.631516448077493635e+02,1.326982434720666681e+01,1.967352170594294236e-04
4.380000000000000000e+02,4.145455700182987258e-04,9.914196434201039132e-02,1.640552293453890513e+02,1.321114811558202007e+01,1.988567869110058339e-04
4.390000000000000000e+02,4.219420861716338678e-04,9.975605111325891450e-02,1.644811442031457602e+02,1.345913609082583662e+01,1.798393327623326599e-04
4.400000000000000000e+02,4.380742474116017249e-04,1.075988918854695608e-01,1.659748663888279623e+02,1.367972060761858444e+01,1.745997521238606964e-04
4.410000000000000000e+02,4.216058142032519385e-04,1.068556018114624750e-01,1.667644354316086606e+02,1.368719978746548627e+01,1.786378456046788799e-04
4.420000000000000000e+02,4.228108101795857721e-04,1.054694148448831470e-01,1.684290849566111774e+02,1.391651039288615621e+01,1.722472145680997713e-04
4.430000000000000000e+02,4.455449501615804664e-04,1.077244473987504225e-01,1.695782291909592914e+02,1.397436890874590176e+01,1.743915661459594091e-04
4.440000000000000000e+02,4.408496528464089792e-04,1.114851767497795354e-01,1.715008893066996905e+02,1.404913448356755623e+01,1.787476641595953097e-04
4.450000000000000000e+02,4.311122404522249596e-04,1.186815377800949367e-01,1.731691151262321000e+02,1.413826724863793771e+01,1.731115487167977918e-04
4.460000000000000000e+02,4.367956939702599684e-04,1.107109637708814098e-01,1.739934239955103408e+02,1.439786827207979947e+01,1.758042297397288678e-04
4.470000000000000000e+02,4.268038326944445515e-04,1.070436525798647009e-01,1.748848465010843540e+02,1.461442885681346660e+01,1.767184577632363585e-04
4.480000000000000000e+02,4.411041119244396569e-04,1.087250424956536232e-01,1.763728279355909194e+02,1.477728679020412095e+01,1.753918533732301555e-04
4.490000000000000000e+02,4.548621346954773159e-04,1.098524564458941422e-01,1.772746117933522498e+02,1.501830805924470269e+01,1.735742944636298191e-04
4.500000000000000000e+02,4.928804733498326485e-04,1.089560747388698125e-01,1.784196538729227370e+02,1.510643487783626249e+01,1.606839970431650499e-04
4.510000000000000000e+02,4.904986275583445021e-04,1.050557276750307967e-01,1.803180963445572047e+02,1.522203313524679480e+01,1.648487340409898749e-04
4.520000000000000000e+02,4.982612673793962443e-04,1.121857092025002611e-01,1.820111601376397061e+02,1.535919027472045784e+01,1.742403516893364923e-04
4.530000000000000000e+02,4.790317956822054413e-04,1.167775909373934828e-01,1.827524863114820164e+02,1.550144559578244063e+01,1.688258987638802111e-04
4.540000000000000000e+02,4.825239794826741146e-04,1.160130981132601047e-01,1.847323143422131864e+02,1.556106419928281603e+01,1.670113427312269749e-04
4.550000000000000000e+02,4.606729551842603243e-04,1.191517244043485135e-01,1.862976251549541757e+02,1.581357179656298761e+01,1.652579254961539235e-04
4.560000000000000000e+02,4.680677519325326941e-04,1.229162747289325175e-01,1.877396938440717236e+02,1.594176193234199168e+01,1.646833943481640361e-04
4.570000000000000000e+02,4.446901536395708732e-04,1.262037946325081927e-01,1.893041537647317227e+02,1.609345998358525520e+01,1.658188279166639134e-04
4.580000000000000000e+02,4.668960221080320494e-04,1.310571274969188904e-01,1.909646246985530524e+02,1.614397076813340703e+01,1.623876452603312259e-04
4.590000000000000000e+02,4.341279722850366340e-04,1.317499325937425692e-01,1.912374070142617768e+02,1.613859540927365899e+01,1.625254127602948628e-04
4.600000000000000000e+02,4.531725866449010098e-04,1.376177506356163205e-01,1.923061577438841425e+02,1.625746775398498301e+01,1.639278924465692455e-04
4.610000000000000000e+02,4.072270104817921066e-04,1.479832923166616299e-01,1.938891089577702473e+02,1.635901686643713049e+01,1.701283576026613176e-04
4.620000000000000000e+02,3.999010580687523131e-04,1.492100851781078541e-01,1.950424598899287503e+02,1.640327577869948783e+01,1.664138766546141568e-04
4.630000000000000000e+02,3.896119617082804965e-04,1.494357245275836910e-01,1.961650494487782623e+02,1.657284034065759570e+01,1.727502080646203808e-04
4.640000000000000000e+02,4.081963088312656751e-04,1.549754113600076977e-01,1.972427749925574005e+02,1.658879452437803437e+01,1.680537548809368786e-04
4.650000000000000000e+02,3.937784326440985083e-04,1.575516161415158045e-01,1.987382031075434838e+02,1.680796593187671917e+01,1.649340617837502521e-04
4.660000000000000000e+02,3.942109110846025999e-04,1.565013458412033431e-01,2.001067233343827922e+02,1.710931432932807894e+01,1.644059279415355235e-04
4.670000000000000000e+02,3.984520000815949814e-04,1.633823745309928022e-01,2.016195291113917278e+02,1.728491550658879916e+01,1.655278708305729651e-04
4.680000000000000000e+02,3.966498491294601081e-04,1.631557215362313684e-01,2.023603296211902318e+02,1.743325304832722367e+01,1.714495801173887557e-04
4.690000000000000000e+02,3.935380806033839107e-04,1.690634179195728004e-01,2.031821045505847678e+02,1.759563224525961544e+01,1.680058138996409767e-04
4.700000000000000000e+02,4.007853994827392796e-04,1.664244101391439967e-01,2.052751068707468676e+02,1.763707378738595821e+01,1.696809898730222699e-04
4.710000000000000000e+02,3.978040282797135063e-04,1.717273736300130027e-01,2.066033126842562808e+02,1.772853596639621898e+01,1.770124937853223557e-04
4.720000000000000000e+02,4.253829076671378218e-04,1.772685675628077329e-01,2.085072393656170959e+02,1.788242693220836088e+01,1.840201664685681138e-04
4.730000000000000000e+02,4.299261301521362100e-04,1.853307868087245014e-01,2.090524710674239941e+02,1.802291742053677837e+01,1.722942446494846180e-04
4.740000000000000000e+02,4.463494158978287274e-04,1.867939680447572304e-01,2.106127571308153676e+02,1.830013683376495948e+01,1.785336703373774370e-04
4.750000000000000000e+02,4.427749798479041488e-04,1.936975739381716632e-01,2.117823548277126235e+02,1.867713450622311555e+01,1.837210531889788001e-04
4.760000000000000000e+02,4.260033774571292398e-04,1.892206513714024263e-01,2.140004137965856899e+02,1.851762643504736872e+01,1.797294732804877171e-04
4.770000000000000000e+02,4.436611582568916745e-04,1.930800812844262193e-01,2.152148822012605081e+02,1.852330248146622083e+01,1.808981705319068212e-04
4.780000000000000000e+02,4.386767505637489961e-04,1.975816412843491854e-01,2.163758483977327387e+02,1.866130582723077680e+01,1.784925269283643701e-04
4.790000000000000000e+02,4.408215932963921446e-04,1.990687227058099973e-01,2.180173614051292077e+02,1.889373762577423577e+01,1.816358863291345216e-04
4.800000000000000000e+02,4.531319043098447352e-04,2.034048577875854358e-01,2.191255292482905475e+02,1.913483650078512710e+01,1.738494211731556049e-04
4.810000000000000000e+02,4.314138266257039334e-04,2.082292035327544255e-01,2.208203898909753207e+02,1.946577733918356401e+01,1.756525503848749281e-04
4.820000000000000000e+02,4.326012987345695393e-04,2.147924071141221747e-01,2.216266830928148011e+02,1.973325891240849828e+01,1.658825326157353786e-04
4.830000000000000000e+02,4.546298322770647715e-04,2.138681530489320304e-01,2.234851892540256983e+02,1.975741239928589721e+01,1.779892558017026616e-04
4.840000000000000000e+02,4.397027395860453325e-04,2.216378784954369241e-01,2.251789854337981751e+02,2.001907501829455427e+01,1.800762373475039979e-04
4.850000000000000000e+02,4.395619505792591752e-04,2.272488001321513185e-01,2.265445476508161278e+02,2.020494650317629493e+01,1.684771769711046474e-04
4.860000000000000000e+02,4.695326265837795887e-04,2.365270184079671933e-01,2.279426374109894482e+02,2.059149044802631323e+01,1.692212723443109468e-04
4.870000000000000000e+02,4.650806471111490481e-04,2.405879341530382520e-01,2.298141991283736445e+02,2.061641543981114921e+01,1.650772329611083222e-04
4.880000000000000000e+02,4.858445643062259123e-04,2.325847545049916087e-01,2.310757653561620373e+02,2.061926831446763941e+01,1.644187106740746529e-04
4.890000000000000000e+02,4.427962314280664557e-04,2.400225679845566784e-01,2.328926482326656071e+02,2.091999489628801001e+01,1.693446570458778666e-04
4.900000000000000000e+02,4.339500835619514163e-04,2.351087237330012902e-01,2.344553114871997366e+02,2.106666991430520142e+01,1.702340380662636932e-04
4.910000000000000000e+02,4.379627499441207661e-04,2.384492696984037430e-01,2.361365114633205167e+02,2.156328942167466067e+01,1.690944558153661958e-04
4.920000000000000000e+02,4.449467210431157227e-04,2.411848127945518394e-01,2.370138039763727420e+02,2.158332236204171650e+01,1.735854997473307293e-04
4.930000000000000000e+02,4.665621193770119746e-04,2.530989624923305481e-01,2.388167895605446915e+02,2.187605141757429195e+01,1.788872826977705444e-04
4.940000000000000000e+02,4.512351825478599920e-04,2.526029699033517373e-01,2.393322477291025052e+02,2.191129847691664168e+01,1.861113649900270062e-04
4.950000000000000000e+02,4.781068791895881631e-04,2.617348644760058018e-01,2.407298452162923184e+02,2.202692074002715827e+01,1.958893826966567886e-04
4.960000000000000000e+02,4.759785229603297196e-04,2.639592897474516420e-01,2.424157065345241335e+02,2.224328665129692695e+01,1.948032342229399916e-04
4.970000000000000000e+02,4.921811531148900798e-04,2.703031045652281028e-01,2.436935098645219568e+02,2.236097041070429015e+01,1.895848486076490147e-04
4.980000000000000000e+02,5.046572998305132174e-04,2.741789304963193619e-01,2.451539522676010847e+02,2.252364791714702363e+01,1.978451597903774228e-04
4.990000000000000000e+02,4.812179168798280671e-04,2.910823215096541849e-01,2.467564949192213248e+02,2.282832220537438772e+01,1.927064601446870640e-04
5.000000000000000000e+02,5.174713943527642357e-04,3.101424270127816074e-01,2.481101483397685570e+02,2.286720421802451852e+01,2.002550636514000004e-04
5.010000000000000000e+02,5.247632168321469948e-04,3.161637652435864698e-01,2.495989439203537472e+02,2.312094707422107831e+01,1.942280711361155099e-04
5.020000000000000000e+02,5.390908156470697321e-04,3.329355789579324654e-01,2.509817391668674418e+02,2.336728938891317497e+01,1.980188110141112290e-04
5.030000000000000000e+02,5.440365653951451108e-04,3.275268578865109248e-01,2.535498967578593579e+02,2.370495236495341373e+01,1.947493325161753219e-04
5.040000000000000000e+02,5.620415519048682640e-04,3.234498639897255279e-01,2.545880618263889801e+02,2.398408185163079054e+01,1.990816376961079825e-04
5.050000000000000000e+02,5.452941735407668133e-04,3.374705478829093108e-01,2.556607418438403840e+02,2.420327715767877663e+01,2.061463165256016694e-04
5.060000000000000000e+02,5.247248218968048050e-04,3.614396129398473878e-01,2.569120921670984217e+02,2.461385346281203113e+01,1.975335061383809432e-04
5.070000000000000000e+02,5.338122045212001510e-04,3.478974272344191876e-01,2.582537961705284602e+02,2.482405180178222892e+01,2.006340123771321871e-04
5.080000000000000000e+02,5.442702558696721482e-04,3.642304266940279422e-01,2.593931381262707987e+02,2.507952765906267700e+01,2.097649107275501024e-04
5.090000000000000000e+02,4.725409452016604561e-04,3.678009405539708343e-01,2.618417868422670836e+02,2.543044543379921407e+01,2.130962264003111173e-04
5.100000000000000000e+02,4.845116152636386175e-04,3.707351272311367740e-01,2.630984297212303318e+02,2.556881215378700389e+01,2.152609463279553381e-04
5.110000000000000000e+02,5.006616036903333011e-04,3.740646585101443655e-01,2.645646046487055401e+02,2.583694499692322921e+01,2.133128272304718465e-04
5.120000000000000000e+02,4.889186624350561061e-04,3.876761213826473984e-01,2.665157156725659320e+02,2.622650133119390858e+01,2.235059072170919592e-04
5.130000000000000000e+02,4.717518844610246731e-04,4.005936186469970517e-01,2.683801747365870938e+02,2.654791726120699025e+01,2.234879074902718088e-04
5.140000000000000000e+02,4.542908857479988072e-04,4.046629968534862787e-01,2.700523974824390052e+02,2.679341662984386829e+01,2.416909422509050387e-04
5.150000000000000000e+02,4.438115313096790970e-04,4.210659754125531951e-01,2.719825058429656792e+02,2.688090430932865615e+01,2.244121155431377801e-04
5.160000000000000000e+02,4.408739710355380481e-04,4.219855170513773235e-01,2.725522353492625598e+02,2.714577502151274757e+01,2.103646543303305805e-04
5.170000000000000000e+02,4.686115851252337094e-04,4.255529760514711324e-01,2.736240770316775297e+02,2.719710928539863204e+01,2.216550988247689702e-04
5.180000000000000000e+02,4.778787404201567668e-04,4.384658688191193088e-01,2.758649175859297884e+02,2.732069451301036622e+01,2.284539604218149833e-04
5.190000000000000000e+02,4.978286924913755129e-04,4.454101603341676929e-01,2.775528483297599678e+02,2.748708339031892933e+01,2.305726624902693089e-04
5.200000000000000000e+02,4.902293388674427987e-04,4.435144966741229045e-01,2.794313692084405716e+02,2.793865913088819752e+01,2.273494484285043526e-04
5.210000000000000000e+02,4.730557745942221004e-04,4.580021741804124469e-01,2.810890344218698260e+02,2.824447120841020364e+01,2.396484395533748923e-04
5.220000000000000000e+02,4.534991902674923026e-04,4.847476545650654112e-01,2.829012461736821251e+02,2.845749116628251585e+01,2.371167004643348619e-04
5.230000000000000000e+02,4.832189981854861927e-04,4.795917799992772679e-01,2.850639247260277784e+02,2.886024629338611192e+01,2.348177993054534340e-04
5.240000000000000000e+02,5.037381599134471699e-04,4.961881414055443473e-01,2.869321388791900631e+02,2.902095015590560934e+01,2.474458863507278394e-04
5.250000000000000000e+02,5.239392385114616246e-04,5.066062291795203620e-01,2.882564824033553350e+02,2.923169394096414919e+01,2.445320506708759112e-04
5.260000000000000000e+02,4.960465894848775648e-04,5.179146151766615969e-01,2.893430993523709276e+02,2.926695400203333008e+01,2.503368725305099574e-04
5.270000000000000000e+02,4.903499475028549881e-04,5.379487299753519247e-01,2.912230479406156860e+02,2.982232907071092143e+01,2.451136103442941305e-04
5.280000000000000000e+02,4.877641391968223772e-04,5.363334781509988547e-01,2.932455467820017248e+02,3.000824090478574391e+01,2.506546363826300805e-04
5.290000000000000000e+02,4.952227189963798182e-04,5.806387009395472809e-01,2.955030182985029796e+02,3.040313175079935348e+01,2.360308332228777672e-04
5.300000000000000000e+02,4.763335915786148789e-04,6.082516115976016602e-01,2.967158270710625061e+02,3.077578622191843749e+01,2.310978267082708371e-04
5.310000000000000000e+02,5.020757982390211538e-04,5.950526764575934102e-01,2.985529822550236645e+02,3.114854852453336065e+01,2.380069965260966924e-04
5.320000000000000000e+02,5.231281422884981325e-04,6.453744209652763075e-01,3.000755953710691983e+02,3.140327919412587576e+01,2.417243155631298990e-04
5.330000000000000000e+02,5.028632320017711876e-04,6.474609954319308081e-01,3.013923813961181395e+02,3.171354559597445189e+01,2.397177233044445188e-04
5.340000000000000000e+02,5.056591870487014972e-04,6.845134600384469303e-01,3.029615769818011017e+02,3.199215035473949698e+01,2.459658980951129337e-04
5.350000000000000000e+02,4.761301046302124362e-04,6.995482807477824139e-01,3.045780575439662243e+02,3.218262044255143195e+01,2.327517538561751920e-04
5.360000000000000000e+02,4.793484901917111074e-04,7.187636318780690203e-01,3.063926018521736410e+02,3.219913223621527720e+01,2.365515743373292068e-04
5.370000000000000000e+02,4.696377911099780533e-04,7.435566696935401731e-01,3.076178386562208971e+02,3.246716533038256358e+01,2.180382391314683588e-04
5.380000000000000000e+02,4.915823976472388779e-04,7.754941149244368725e-01,3.096671272733897240e+02,3.260121680280794720e+01,2.243819676432945442e-04
5.390000000000000000e+02,4.891204448250752179e-04,7.739501754441544534e-01,3.115943908105149376e+02,3.303188554182486314e+01,2.250564106096586414e-04
5.400000000000000000e+02,4.859601635136545639e-04,8.031706142720836938e-01,3.125597265336656392e+02,3.315734116175512725e+01,2.232124014445169280e-04
5.410000000000000000e+02,5.053048904645196515e-04,8.391367870860961808e-01,3.140862969887373310e+02,3.367016699724062079e+01,2.167457588758692211e-04
5.420000000000000000e+02,5.328083609819067590e-04,8.479843915735063575e-01,3.160441736783103011e+02,3.392553132741535649e+01,2.038234199327471075e-04
5.430000000000000000e+02,5.237867957172959166e-04,8.974107302870383274e-01,3.184361690339782172e+02,3.397229486260057740e+01,2.242539160074441540e-04
5.440000000000000000e+02,5.359641053334085470e-04,8.744937063623036133e-01,3.194153780712955495e+02,3.459177122529627013e+01,2.195197944634408316e-04
5.450000000000000000e+02,5.438956508576620053e-04,9.022417905309582098e-01,3.216508120125402570e+02,3.488695286550524344e+01,2.165478564297718123e-04
5.460000000000000000e+02,4.775249906979750492e-04,9.469198118445666390e-01,3.233543915970712987e+02,3.539965839328256436e+01,2.321538618242913188e-04
5.470000000000000000e+02,4.675816618886496912e-04,1.010726707035492833e+00,3.253166301456076894e+02,3.522916261378411917e+01,2.179514113765934624e-04
5.480000000000000000e+02,4.789936696460994625e-04,1.014409392977941415e+00,3.271607400212126322e+02,3.569873136004228797e+01,2.383231603851898583e-04
5.490000000000000000e+02,4.279383017966598146e-04,1.031711727154969171e+00,3.291599507158583151e+02,3.585692807048281594e+01,2.276341097886547260e-04
5.500000000000000000e+02,4.254240448172685873e-04,1.117247269132652487e+00,3.305597392524298357e+02,3.613421981295136476e+01,2.222678723096116471e-04
5.510000000000000000e+02,4.058941447293573646e-04,1.163296023271041424e+00,3.320285394040633378e+02,3.653449928773454047e+01,2.197011214488675535e-04
5.520000000000000000e+02,4.416876024767590891e-04,1.152631144693051279e+00,3.336618466099308762e+02,3.695888333249378377e+01,2.222179040052285615e-04
5.530000000000000000e+02,4.481693197589953215e-04,1.179838691845565446e+00,3.354954980941829490e+02,3.695452474331555948e+01,2.225565840230370185e-04
5.540000000000000000e+02,4.367342064566237525e-04,1.247711814174116363e+00,3.370328194544268854e+02,3.714228392538488777e+01,2.239185720213088260e-04
5.550000000000000000e+02,4.636302692180294116e-04,1.261441994702133140e+00,3.389709660863219369e+02,3.757966280709599260e+01,2.191297990167262455e-04
5.560000000000000000e+02,4.115214025276481280e-04,1.312150763776973594e+00,3.398237262116666670e+02,3.766486743074923993e+01,2.030059977873310828e-04
5.570000000000000000e+02,3.980387424410425368e-04,1.344778070674113923e+00,3.423380794763071435e+02,3.818456489821434729e+01,2.076056579658480672e-04
5.580000000000000000e+02,4.053032645404686107e-04,1.367439909483606275e+00,3.443637902283318795e+02,3.818933472345161562e+01,1.978623079624819425e-04
5.590000000000000000e+02,4.158271055931805904e-04,1.446879849472448853e+00,3.465985825301081036e+02,3.834320734387819130e+01,2.027763177544494866e-04
5.600000000000000000e+02,4.028490360490355471e-04,1.499878933438816286e+00,3.475827822385871286e+02,3.868404989904832547e+01,2.076871869961527395e-04
5.610000000000000000e+02,4.139211163127765047e-04,1.541784586877345653e+00,3.493160512123556032e+02,3.901986212297931900e+01,1.971498626540668653e-04
5.620000000000000000e+02,4.154921862074001382e-04,1.607420800093001034e+00,3.505301590130843579e+02,3.924849535870698958e+01,2.089325153762366938e-04
5.630000000000000000e+02,4.290462755289770058e-04,1.624229221631356523e+00,3.514109331411921175e+02,3.976573931295303055e+01,2.217614722761496182e-04
5.640000000000000000e+02,4.387113317433355419e-04,1.695357826059464390e+00,3.533349092918526821e+02,4.020907151920502542e+01,2.195544858015763268e-04
5.650000000000000000e+02,4.512396366560533778e-04,1.693178820879120750e+00,3.550414884161561417e+02,4.058486131966552080e+01,2.137172681101473515e-04
5.660000000000000000e+02,4.440466934251263709e-04,1.756616991800895367e+00,3.571005977875677786e+02,4.118673784318534103e+01,2.155177856448808882e-04
5.670000000000000000e+02,4.518184356354648656e-04,1.830787098833224213e+00,3.586852805507087965e+02,4.129017498784346429e+01,2.235813625064420052e-04
5.680000000000000000e+02,4.678504552274587169e-04,1.835938208081627554e+00,3.603826273997365774e+02,4.175698718599691261e+01,2.210825025757978679e-04
5.690000000000000000e+02,4.848331293447749601e-04,1.924175038526856785e+00,3.626075593731206936e+02,4.193096589402893670e+01,2.169488764922622437e-04
5.700000000000000000e+02,5.087888997755696252e-04,1.930896032864281686e+00,3.643967237889756348e+02,4.182566175853705914e+01,2.065852225344722015e-04
5.710000000000000000e+02,5.108133288859173504e-04,1.917978481379074118e+00,3.661774610904380438e+02,4.226332442238378206e+01,2.138061093266419022e-04
5.720000000000000000e+02,5.516222731466458029e-04,1.964929345398633398e+00,3.678316951666851082e+02,4.232852067753042746e+01,2.102804289429993645e-04
5.730000000000000000e+02,5.714909344967100679e-04,2.073371772067119867e+00,3.705151501058782628e+02,4.278202381624991091e+01,2.141740795769120353e-04
5.740000000000000000e+02,5.071844451834950362e-04,2.126333881569638873e+00,3.713743386052195774e+02,4.302758116853105719e+01,2.296971044757345481e-04
5.750000000000000000e+02,4.758421170065751937e-04,2.170152339757231541e+00,3.733795592452261189e+02,4.335722242883507249e+01,2.176013773507179394e-04
5.760000000000000000e+02,4.847898027871000437e-04,2.244960774629984446e+00,3.748473750366511581e+02,4.364446012453144164e+01,2.119270661431471581e-04
5.770000000000000000e+02,4.907705737482448427e-04,2.290965882521395436e+00,3.765880672870290482e+02,4.427468130599871188e+01,2.217351425571889578e-04
5.780000000000000000e+02,4.796065983113662057e-04,2.404162214949229881e+00,3.787237085112209343e+02,4.451824579620765121e+01,2.123679496395247668e-04
5.790000000000000000e+02,5.228286923405489617e-04,2.442652821250685946e+00,3.803715082535683223e+02,4.476481133822532144e+01,2.099478875975391290e-04
5.800000000000000000e+02,5.471868568018845025e-04,2.473242413122636041e+00,3.816978351803034002e+02,4.523059520924256560e+01,2.114595491133908212e-04
5.810000000000000000e+02,5.259302610586269466e-04,2.558840254081661492e+00,3.834832727916372050e+02,4.527911170246749606e+01,2.105365263044278734e-04
5.820000000000000000e+02,5.262611491821944654e-04,2.662814058771294512e+00,3.856222956422761285e+02,4.556427651913328702e+01,2.073734929687320871e-04
5.830000000000000000e+02,5.216990794235654150e-04,2.720805237564045687e+00,3.867738859384196530e+02,4.544135639937195492e+01,2.124635111308004198e-04
5.840000000000000000e+02,5.314531852049775296e-04,2.846726601954654878e+00,3.888414233099551893e+02,4.605621273890966449e+01,2.137054699593576856e-04
5.850000000000000000e+02,5.253202832843362202e-04,2.955079431045643634e+00,3.919730079408979009e+02,4.637727882370026578e+01,2.111764197484378158e-04
5.860000000000000000e+02,5.005803893735061294e-04,3.052021565911287482e+00,3.937227424269743210e+02,4.655763672187730151e+01,2.108413202771552974e-04
5.870000000000000000e+02,4.757188470073669961e-04,3.203369740077681271e+00,3.958278664959684079e+02,4.700008916176321350e+01,2.210341644649505000e-04
5.880000000000000000e+02,4.614404870630917088e-04,3.237482103219149199e+00,3.976193030892598586e+02,4.738258087316051359e+01,2.121566656776430193e-04
5.890000000000000000e+02,4.769043474250889147e-04,3.298917980288333940e+00,4.005700624363502129e+02,4.790939255279516829e+01,2.206702882486810680e-04
5.900000000000000000e+02,4.633446377597660870e-04,3.361382443125165764e+00,4.021874218140500261e+02,4.816430793703415247e+01,2.191760681270471522e-04
5.910000000000000000e+02,4.442223459169003519e-04,3.520756556459220921e+00,4.038460764489335588e+02,4.870498236474141152e+01,2.063409466517285296e-04
5.920000000000000000e+02,4.805135906971180759e-04,3.603772875724736480e+00,4.060671029213999645e+02,4.893204848302490007e+01,2.047144878715156935e-04
5.930000000000000000e+02,4.917999209612666789e-04,3.712746359131312346e+00,4.083817705818908053e+02,4.899922097270643917e+01,2.096011755143845079e-04
5.940000000000000000e+02,4.844702805800737977e-04,3.800573713453890612e+00,4.100752622384684400e+02,4.929383436215776015e+01,2.149766446165601863e-04
5.950000000000000000e+02,4.650335956741802335e-04,3.936385656988916626e+00,4.125719856100047878e+02,4.950249487978034324e+01,2.109103575245185880e-04
5.960000000000000000e+02,4.545047028854387605e-04,4.066759065565715758e+00,4.140587107080956457e+02,4.991161470067677186e+01,2.187411345253575945e-04
5.970000000000000000e+02,4.838913614113593553e-04,4.227054664871865874e+00,4.158014575390292293e+02,5.039162024991310318e+01,2.167476443195592850e-04
5.980000000000000000e+02,4.874750224425072886e-04,4.312520813069111725e+00,4.167977103270468433e+02,5.045911273505796402e+01,2.104689599813358569e-04
5.990000000000000000e+02,4.939905770157126952e-04,4.504782658518319494e+00,4.183670719504181079e+02,5.109799386362092122e+01,2.055814660755217460e-04
6.000000000000000000e+02,5.293495429642414152e-04,4.731245540892125234e+00,4.205970856360410153e+02,5.168978044769272628e+01,2.159627713148593031e-04
6.010000000000000000e+02,4.893492618742723010e-04,4.820736281881476515e+00,4.225058008505836824e+02,5.182841137617914740e+01,2.147288900844479542e-04
6.020000000000000000e+02,5.071443584404589089e-04,4.897451507237768453e+00,4.247576159000750522e+02,5.211411463878435768e+01,2.073581758990084012e-04
6.030000000000000000e+02,4.907598199906937353e-04,5.060978612116104003e+00,4.265108876501790292e+02,5.259483025257031841e+01,2.013058176008053479e-04
6.040000000000000000e+02,5.044077612976760605e-04,5.204714000059198931e+00,4.294891189887829910e+02,5.260694924796334959e+01,2.000617793759262852e-04
6.050000000000000000e+02,5.018174765916150193e-04,5.346493666280076162e+00,4.308380067883350648e+02,5.310576723800793530e+01,2.012997271283456513e-04
6.060000000000000000e+02,5.118572497103679453e-04,5.502338361354663476e+00,4.326943176456913989e+02,5.343017661036101629e+01,2.115454690894136291e-04
6.070000000000000000e+02,5.138775392521388596e-04,5.508573920987418049e+00,4.334268343904246876e+02,5.345099949315405752e+01,2.025601110295927043e-04
6.080000000000000000e+02,5.178679471871117102e-04,5.651591118604065045e+00,4.352907246925247478e+02,5.405151518828380119e+01,2.040375236170843820e-04
6.090000000000000000e+02,5.096827785083801743e-04,5.875883070337789782e+00,4.370364323582730890e+02,5.439343070794805612e+01,1.816055386710813124e-04
6.100000000000000000e+02,5.259995635872316555e-04,6.109227117224763859e+00,4.403588828128492310e+02,5.436154531974517568e+01,1.833889982871816926e-04
6.110000000000000000e+02,5.394854603993914921e-04,6.182523991691795118e+00,4.418991504984858238e+02,5.475427195610863862e+01,1.891664092041889234e-04
6.120000000000000000e+02,5.327287216312370788e-04,6.277692757230408205e+00,4.454349322786126208e+02,5.546949784999306132e+01,1.951425595660971624e-04
6.130000000000000000e+02,5.461822727788057108e-04,6.470591455936972380e+00,4.480273559558963825e+02,5.561901106701468223e+01,2.075183285819015566e-04
6.140000000000000000e+02,5.158508150289176086e-04,6.623120134795240865e+00,4.497812651410495732e+02,5.578241124652302574e+01,2.043441912038534980e-04
6.150000000000000000e+02,5.077381584775997325e-04,6.918480775959519491e+00,4.517137713221572426e+02,5.627027834478288071e+01,1.936790315305580990e-04
6.160000000000000000e+02,5.199025374759136398e-04,7.036969818906134932e+00,4.535537534911193802e+02,5.655933963619588667e+01,1.993554271619846219e-04
6.170000000000000000e+02,5.344141420973169687e-04,7.135271329246167582e+00,4.550233303140107637e+02,5.688027961802004029e+01,1.930806956115249662e-04
6.180000000000000000e+02,5.474641530042179127e-04,7.367719411114210359e+00,4.570783451135223459e+02,5.738574549795654178e+01,2.014580202255311647e-04
6.190000000000000000e+02,5.418167780653071475e-04,7.555704432568914442e+00,4.591666168953233864e+02,5.762083363152289905e+01,1.928407513642760307e-04
6.200000000000000000e+02,5.622163241425504054e-04,7.542831677755403419e+00,4.615584312581769950e+02,5.771978067161066406e+01,1.802061589440961953e-04
6.210000000000000000e+02,5.174015139400856000e-04,7.690180416042856848e+00,4.633638741477844860e+02,5.808099933092137235e+01,1.816886945492646177e-04
6.220000000000000000e+02,5.164776261119552458e-04,7.872303924313200696e+00,4.661174591061229648e+02,5.813164259745914109e+01,1.889084931742113227e-04
6.230000000000000000e+02,5.444684366660013097e-04,8.117503255378302640e+00,4.676522192902572215e+02,5.868525020828134586e+01,1.941976147061819091e-04
6.240000000000000000e+02,5.368900372029195012e-04,8.313588408574350552e+00,4.687491185379774379e+02,5.910439705229207163e+01,1.787309268207470936e-04
6.250000000000000000e+02,5.110600352612459929e-04,8.517280617540137655e+00,4.723864658010380140e+02,5.966390894066064732e+01,1.806231177983175229e-04
6.260000000000000000e+02,4.947458383731673237e-04,8.580393245791523071e+00,4.729792553575337593e+02,5.985498521930203708e+01,1.867967533701886396e-04
6.270000000000000000e+02,5.394746952656070960e-04,8.801073487964870878e+00,4.751447410956849922e+02,6.001253726700451807e+01,1.987422378153524960e-04
6.280000000000000000e+02,5.280528069453449547e-04,8.836491676552107322e+00,4.787605775661885446e+02,6.028291566687182979e+01,1.788167159042508558e-04
6.290000000000000000e+02,5.398445914651661681e-04,9.052470644648911602e+00,4.806050631609853099e+02,6.096751783695152938e+01,1.710053949636192172e-04
6.300000000000000000e+02,4.986578667085517225e-04,9.372444951961593773e+00,4.825735752453129521e+02,6.114353703986047606e+01,1.829144458003195695e-04
6.310000000000000000e+02,4.956766414165869605e-04,9.581559184207694813e+00,4.846060950171093964e+02,6.154059516958052001e+01,1.900316063720985937e-04
6.320000000000000000e+02,4.875601877880608725e-04,1.000621237686175213e+01,4.864573171257786726e+02,6.173262334000641260e+01,1.685609491961503892e-04
6.330000000000000000e+02,4.889680546565911001e-04,1.025599159189144949e+01,4.883423449038680815e+02,6.197438135395273662e+01,1.633992133402983882e-04
6.340000000000000000e+02,5.131616557503271281e-04,1.029266175463863320e+01,4.903660961582843356e+02,6.230005958678803779e+01,1.720128400582998651e-04
6.350000000000000000e+02,5.064414160725894121e-04,1.047400569606804588e+01,4.920943546429691082e+02,6.295827196943013604e+01,1.704389622246837988e-04
6.360000000000000000e+02,5.366198425175161546e-04,1.064903429808892454e+01,4.949123651911815500e+02,6.343782549273218763e+01,1.728360857107258397e-04
6.370000000000000000e+02,5.171724598130866823e-04,1.076057450395307491e+01,4.979072358103881015e+02,6.399525477670521667e+01,1.798400485083506695e-04
6.380000000000000000e+02,5.265745320124359807e-04,1.104834182176538349e+01,5.002697980500155950e+02,6.443341344898320244e+01,1.771925515532402073e-04
6.390000000000000000e+02,4.900918560619693665e-04,1.117373455857638831e+01,5.028512571895339534e+02,6.490855073390093821e+01,1.729836826226405222e-04
6.400000000000000000e+02,5.012306049959613929e-04,1.145932227024250949e+01,5.041367038124770943e+02,6.502481945805256203e+01,1.844291020152155625e-04
6.410000000000000000e+02,4.808640593272350827e-04,1.156923516389647588e+01,5.066391115853771225e+02,6.548050812218465921e+01,1.902874980473923117e-04
6.420000000000000000e+02,4.734604619220927901e-04,1.189968224328619684e+01,5.081738579879408917e+02,6.607077315386084138e+01,1.938751886256806500e-04
6.430000000000000000e+02,4.733165830218544201e-04,1.228248121746773691e+01,5.101236760670674357e+02,6.637375526785591262e+01,1.933083543425029305e-04
6.440000000000000000e+02,4.379970357599738406e-04,1.233526044837225477e+01,5.123457704067081977e+02,6.679174575638950273e+01,1.978268212998735009e-04
6.450000000000000000e+02,4.370210404937013848e-04,1.275985875609123177e+01,5.137617567128588689e+02,6.654009350510837351e+01,2.021120715202107121e-04
6.460000000000000000e+02,4.567751010943199574e-04,1.307200430129482527e+01,5.175121819593737200e+02,6.673474229438184580e+01,2.078047147154871155e-04
6.470000000000000000e+02,4.686804790852150404e-04,1.338077482458088596e+01,5.200459543184128961e+02,6.706801868471390549e+01,2.135752084932995842e-04
6.480000000000000000e+02,4.908945880673920570e-04,1.360322262109730929e+01,5.222800243992264768e+02,6.739367435504590276e+01,2.043642816353941072e-04
6.490000000000000000e+02,5.083111672518070279e-04,1.367249863356130568e+01,5.256228048926802785e+02,6.779790644254879339e+01,2.133017027876604743e-04
6.500000000000000000e+02,4.165661186644742386e-04,1.383266401094665454e+01,5.281149073505664546e+02,6.831829393127203787e+01,2.202539387347046684e-04
6.510000000000000000e+02,4.234141097523291819e-04,1.399375863221190563e+01,5.310492685188057749e+02,6.857124687518478368e+01,2.212276587679751216e-04
6.520000000000000000e+02,4.133693217469591730e-04,1.429046185495830201e+01,5.315827702815979592e+02,6.872956877050377500e+01,2.215899761112138933e-04
6.530000000000000000e+02,4.197034303876634453e-04,1.449307164713892426e+01,5.339564799435538589e+02,6.942636500732862714e+01,2.095140406077611317e-04
6.540000000000000000e+02,4.001023947503012934e-04,1.493098933945296025e+01,5.358564181845333678e+02,6.999202827843615182e+01,2.073700585365489957e-04
6.550000000000000000e+02,3.979920058128083582e-04,1.508817181177368738e+01,5.382518835949637150e+02,7.049495234930682841e+01,2.075781960007017091e-04
6.560000000000000000e+02,4.074539348148942253e-04,1.541811975716868410e+01,5.400319751635377088e+02,7.101422362047354397e+01,2.199794031517710025e-04
6.570000000000000000e+02,3.948130266984151149e-04,1.567716123789829119e+01,5.432880365149081854e+02,7.135468582850839425e+01,2.186800363804808356e-04
6.580000000000000000e+02,3.998252468467855536e-04,1.612314825961345832e+01,5.458386991787220950e+02,7.194157447494484359e+01,2.147532146917763285e-04
6.590000000000000000e+02,3.962071117513676910e-04,1.643894980071360834e+01,5.489710094238321290e+02,7.233792437605922032e+01,2.069595954637959423e-04
6.600000000000000000e+02,4.013897627045404093e-04,1.665305787947986715e+01,5.511637823877533719e+02,7.251261144386832314e+01,2.170540228710882147e-04
6.610000000000000000e+02,4.156960178703927866e-04,1.692099258423564834e+01,5.531118235752471719e+02,7.287745443630383591e+01,1.972021016493075152e-04
6.620000000000000000e+02,4.323560923553682045e-04,1.703187370852472782e+01,5.537091743421444789e+02,7.339856801005075226e+01,1.969305516390518207e-04
6.630000000000000000e+02,4.492521782069047731e-04,1.754873762067188991e+01,5.562128086829427502e+02,7.397448719642451920e+01,2.015645324886516931e-04
6.640000000000000000e+02,4.441603108557012902e-04,1.775110873962403701e+01,5.595844356405747249e+02,7.451968980067047710e+01,2.172725081065474129e-04
6.650000000000000000e+02,4.494310623344155431e-04,1.797347891772603390e+01,5.623989110005261409e+02,7.489143307236470548e+01,2.150013711265108540e-04
6.660000000000000000e+02,4.739788842156311688e-04,1.827478024530234890e+01,5.645503015543833953e+02,7.523793902599621219e+01,2.233085230965992096e-04
6.670000000000000000e+02,4.415863672251330030e-04,1.870897129731136488e+01,5.663815372314495562e+02,7.531442322572192438e+01,2.131549407815569452e-04
6.680000000000000000e+02,4.525555942914705199e-04,1.906380448262158467e+01,5.691965592474193727e+02,7.556647342567811165e+01,2.136868250784962342e-04
6.690000000000000000e+02,4.571287021567504993e-04,1.955129617603137149e+01,5.722117677883561555e+02,7.596614113478312902e+01,2.211818411690380515e-04
6.700000000000000000e+02,4.638444844569100667e-04,1.985547753807191640e+01,5.750860516079369518e+02,7.661380070093733252e+01,2.311722342398514485e-04
6.710000000000000000e+02,4.654658213222306884e-04,2.035058082398823132e+01,5.758162826201590860e+02,7.723028648358484816e+01,2.173464833223892612e-04
6.720000000000000000e+02,4.738647822223329698e-04,2.067865805379643263e+01,5.775179583043748153e+02,7.743070563615981428e+01,2.097780751730837778e-04
6.730000000000000000e+02,4.931941194492583946e-04,2.094523994529848920e+01,5.793301501141725112e+02,7.790814222578424619e+01,2.153322320272987866e-04
6.740000000000000000e+02,5.213764855543923105e-04,2.126211883232839739e+01,5.823129826405474887e+02,7.838388085821546269e+01,2.036954593120920975e-04
6.750000000000000000e+02,5.251160358676898454e-04,2.151000442373258892e+01,5.852647039696861384e+02,7.892304700761467018e+01,1.997910789856005565e-04
6.760000000000000000e+02,5.223814796346815115e-04,2.191215156430109801e+01,5.873503019803821417e+02,7.929337501434358160e+01,2.018346305455720469e-04
6.770000000000000000e+02,5.220676778416866171e-04,2.232646753473811785e+01,5.885389550073947476e+02,7.937388130900458805e+01,2.063009155921502469e-04
6.780000000000000000e+02,4.887468074685763497e-04,2.254425198139622566e+01,5.911802834119582712e+02,7.989452897471826986e+01,2.032055114277175889e-04
6.790000000000000000e+02,4.831544437795542990e-04,2.269353063279377380e+01,5.936836808231868190e+02,8.006669605166176495e+01,1.969623990450974915e-04
6.800000000000000000e+02,4.764254709882509431e-04,2.294483347974121656e+01,5.955490825429474171e+02,8.041588597493338852e+01,2.015606830673144501e-04
6.810000000000000000e+02,4.595256886111842576e-04,2.322859243623799586e+01,5.986050223850875227e+02,8.089046004797401679e+01,1.953065487396710154e-04
6.820000000000000000e+02,4.588375299875435687e-04,2.369701551470473078e+01,6.015417686544892604e+02,8.107091132118529231e+01,1.983792421288432806e-04
6.830000000000000000e+02,4.660142015858736997e-04,2.425313822803809316e+01,6.040182325127393597e+02,8.179726473246491025e+01,2.120596884758185752e-04
6.840000000000000000e+02,4.616277181394012885e-04,2.449109429676514083e+01,6.060596215768388220e+02,8.227398001104917569e+01,2.115984916445379227e-04
6.850000000000000000e+02,4.495681831478970381e-04,2.469380948491795280e+01,6.075334333598442527e+02,8.264394349184608757e+01,2.068265326996554521e-04
6.860000000000000000e+02,4.552264933886940312e-04,2.503115412191020894e+01,6.097502246744005561e+02,8.303189334409171352e+01,2.005679128112003440e-04
6.870000000000000000e+02,4.292715558137372156e-04,2.539117801088515236e+01,6.133967929911683541e+02,8.380525723685389039e+01,2.106223806831453160e-04
6.880000000000000000e+02,4.293881151647971350e-04,2.575768588970042217e+01,6.148327569731513904e+02,8.417020579039666472e+01,2.196096990511042790e-04
6.890000000000000000e+02,4.577074046209217428e-04,2.602191308188920260e+01,6.172249797720819515e+02,8.422387496242032512e+01,2.290849124956251259e-04
6.900000000000000000e+02,4.673545704836357118e-04,2.649953162462420408e+01,6.200665557312702276e+02,8.458006183841429504e+01,2.126778412798735474e-04
6.910000000000000000e+02,4.456970116094582934e-04,2.718973730351226692e+01,6.230226294364279056e+02,8.473683907715167152e+01,2.130598289092899833e-04
6.920000000000000000e+02,4.521640222299172507e-04,2.760490052038838016e+01,6.244199384338105574e+02,8.543880821543970683e+01,2.126626117807672856e-04
6.930000000000000000e+02,4.776792024753229171e-04,2.782339828073126142e+01,6.263999279140155068e+02,8.567379309072069304e+01,2.118058487420304559e-04
6.940000000000000000e+02,4.804445801310786024e-04,2.820908402025340678e+01,6.285820843060793095e+02,8.605514787446499270e+01,2.070350131203602118e-04
6.950000000000000000e+02,5.030889483096379067e-04,2.863199329116967107e+01,6.297308692899888456e+02,8.632402618644296410e+01,2.146974647194710428e-04
6.960000000000000000e+02,5.260796572152948158e-04,2.894940522103513558e+01,6.318434593716513064e+02,8.687688037838738353e+01,2.202385099826509318e-04
6.970000000000000000e+02,5.133243525334840740e-04,2.942518309715039493e+01,6.348206772393036772e+02,8.705883618174483729e+01,1.952818613355500332e-04
6.980000000000000000e+02,5.391613279170925921e-04,2.991892194928930593e+01,6.372645966510158360e+02,8.714813063380287872e+01,2.089149447361826617e-04
6.990000000000000000e+02,5.244002233469879926e-04,3.054232440275106697e+01,6.393838715460848334e+02,8.739763282474187633e+01,2.033160322576499368e-04
7.000000000000000000e+02,5.031684437858396919e-04,3.114910841489722060e+01,6.429382289186958133e+02,8.807729044726707457e+01,2.002919726376006793e-04
7.010000000000000000e+02,4.996865740813927204e-04,3.144658494940717475e+01,6.458472617774199307e+02,8.857389368266817087e+01,2.112783548512409126e-04
7.020000000000000000e+02,5.135867678205396913e-04,3.184958616314095181e+01,6.485179800977246032e+02,8.934889488373420363e+01,1.914182628517391294e-04
7.030000000000000000e+02,5.148898445546112868e-04,3.204645017694241460e+01,6.509925920282666993e+02,8.957363821492862144e+01,1.890437543848877411e-04
7.040000000000000000e+02,5.310908577000894581e-04,3.241111073145468424e+01,6.530080508668124821e+02,9.008011830083603400e+01,1.752660870796285408e-04
7.050000000000000000e+02,5.531070651644265368e-04,3.283087228329486607e+01,6.556628858414846945e+02,9.040347600526662575e+01,1.745627765685764388e-04
7.060000000000000000e+02,5.413113586629769713e-04,3.339432911984387431e+01,6.585701527013915211e+02,9.073153737867652069e+01,1.865516895988017509e-04
7.070000000000000000e+02,5.391866525408239852e-04,3.376817393254000876e+01,6.595633343365345809e+02,9.151783390156619191e+01,1.883320829196843960e-04
7.080000000000000000e+02,5.108327446531335525e-04,3.426980665212902011e+01,6.620149630484852423e+02,9.242039728276225219e+01,1.868042772956712838e-04
7.090000000000000000e+02,4.922188933202953365e-04,3.479096801704916686e+01,6.652733893229801652e+02,9.258950938040834444e+01,1.985341798885764675e-04
7.100000000000000000e+02,5.091389265988732760e-04,3.507963742083568803e+01,6.689745025958666247e+02,9.313758571456304480e+01,1.922387714451412322e-04
7.110000000000000000e+02,5.225538555384545703e-04,3.557697249950206952e+01,6.714440361571294034e+02,9.311792839243747721e+01,1.957272792323383470e-04
7.120000000000000000e+02,4.917611242917230285e-04,3.561868834329447964e+01,6.733358054269492641e+02,9.342654163322941940e+01,1.950685560030418486e-04
7.130000000000000000e+02,4.505403959538245573e-04,3.635934939763548357e+01,6.759105000369818299e+02,9.382236703210230644e+01,2.061225723667403642e-04
7.140000000000000000e+02,4.216260150504691495e-04,3.684254208101545203e+01,6.768883748192793064e+02,9.454822002426888616e+01,1.946992305342787333e-04
7.150000000000000000e+02,4.150286380452117285e-04,3.736795736233302279e+01,6.793539820550589639e+02,9.530408927541802200e+01,2.031060901195314017e-04
7.160000000000000000e+02,4.439172436150329304e-04,3.805178459266210211e+01,6.810702380123706234e+02,9.586309317640272809e+01,1.860762319341180415e-04
7.170000000000000000e+02,4.392301630742334595e-04,3.862981412601219233e+01,6.836385156755728758e+02,9.655879544015948568e+01,1.859132386369255485e-04
7.180000000000000000e+02,4.587257680068734800e-04,3.923032575312162606e+01,6.857346204702361092e+02,9.727323418009369504e+01,1.842981060982129549e-04
7.190000000000000000e+02,4.649131484424362526e-04,3.988930264529214753e+01,6.876103124023039754e+02,9.781501659070227106e+01,1.823899729878064591e-04
7.200000000000000000e+02,4.629840378558292002e-04,4.066676148986774564e+01,6.909810905719939456e+02,9.786098722999925315e+01,1.940228907588714691e-04
7.210000000000000000e+02,4.586319985612208328e-04,4.082165588419669433e+01,6.927228500558269388e+02,9.754977201772327078e+01,1.973153412979655741e-04
7.220000000000000000e+02,4.442818777087298443e-04,4.130956320193726583e+01,6.947194241818651790e+02,9.831228032355242874e+01,1.996073728414149429e-04
7.230000000000000000e+02,4.554025863032773458e-04,4.192156438152169784e+01,6.977468911343883065e+02,9.912886224161636051e+01,1.966461344662384647e-04
7.240000000000000000e+02,4.633422225981398412e-04,4.213266666682770989e+01,7.005651524299728408e+02,9.951387272278586238e+01,2.004266948530952774e-04
7.250000000000000000e+02,4.727648916879045871e-04,4.300383349406233435e+01,7.029910726417108435e+02,9.995600845641372700e+01,1.965822044444065497e-04
7.260000000000000000e+02,4.966214817361258582e-04,4.358170471239596822e+01,7.047716817974203423e+02,1.006055244737975585e+02,1.897903707829273756e-04
7.270000000000000000e+02,4.865471219647199419e-04,4.406137097519209078e+01,7.059701169844677224e+02,1.009603073679104455e+02,1.947932036765465114e-04
7.280000000000000000e+02,4.891285748922502563e-04,4.448415685699085032e+01,7.080961672115690817e+02,1.016994600925271186e+02,2.002253945169174543e-04
7.290000000000000000e+02,4.710668799291495290e-04,4.471951381766402278e+01,7.110013356186495912e+02,1.023040042200706807e+02,1.967792685707570044e-04
7.300000000000000000e+02,4.693877100789833889e-04,4.553799905647854018e+01,7.130238507237534122e+02,1.022918144341799120e+02,1.926791153352702679e-04
7.310000000000000000e+02,4.890043372209884609e-04,4.602977109021228586e+01,7.161275429588354200e+02,1.029363814103766686e+02,1.855963442440877742e-04
7.320000000000000000e+02,4.426179969928556446e-04,4.639348447518409557e+01,7.174473379744704289e+02,1.033685593052174738e+02,1.830321009039792557e-04
7.330000000000000000e+02,4.700232010060867438e-04,4.674206130050416164e+01,7.208149696134263422e+02,1.034997689131547531e+02,1.856256085492891117e-04
7.340000000000000000e+02,4.565508590790301469e-04,4.750336776925304605e+01,7.236013122588340138e+02,1.037476129446188224e+02,1.936162533832108679e-04
7.350000000000000000e+02,4.492051910756078570e-04,4.811241359268885276e+01,7.259331848173558228e+02,1.041648714932577633e+02,1.973547288872667949e-04
7.360000000000000000e+02,4.274416583334161857e-04,4.856552921217911489e+01,7.297014414857064821e+02,1.042522899870508013e+02,2.087052177912607220e-04
7.370000000000000000e+02,3.985359432731039320e-04,4.944844813765645597e+01,7.330440212735152272e+02,1.049836062811227180e+02,2.029618910628361306e-04
7.380000000000000000e+02,4.170870819000249696e-04,4.997364960201005601e+01,7.343261355028855633e+02,1.054073162438182294e+02,2.009512567441307240e-04
7.390000000000000000e+02,4.155452161569428426e-04,5.069842303833750208e+01,7.376044605145456217e+02,1.057581535553204333e+02,2.007796948380047297e-04
7.400000000000000000e+02,3.945285747330995463e-04,5.149574586127700826e+01,7.394948539466898865e+02,1.064312424237255925e+02,2.017597186217967575e-04
7.410000000000000000e+02,3.731598231359045670e-04,5.190811240480054778e+01,7.409581358451598589e+02,1.067077272043058969e+02,2.066703808822900612e-04
7.420000000000000000e+02,4.237606472059507468e-04,5.216764798534220660e+01,7.444327220085685894e+02,1.070703655839292878e+02,2.058779380816888604e-04
7.430000000000000000e+02,3.991426085278027003e-04,5.255936886516330731e+01,7.474459587419150921e+02,1.078843623257112512e+02,2.106780777638705970e-04
7.440000000000000000e+02,3.999987585734388063e-04,5.321412517575571144e+01,7.509924754788892187e+02,1.085716114341422269e+02,2.084626304510450723e-04
7.450000000000000000e+02,4.318675436675301071e-04,5.350772998852588813e+01,7.538576665567888995e+02,1.093489923067974132e+02,2.157986215122198459e-04
7.460000000000000000e+02,4.354799470073222878e-04,5.416688262745817894e+01,7.569471933613797319e+02,1.096898766260763551e+02,2.290055208462593583e-04
7.470000000000000000e+02,4.272549759205546138e-04,5.467496971300380437e+01,7.589496647003259113e+02,1.097827668182137160e+02,2.191873006500699717e-04
7.480000000000000000e+02,4.217887802894226823e-04,5.547398642161273585e+01,7.597200447498494214e+02,1.106057048216452472e+02,2.297270375400950471e-04
7.490000000000000000e+02,4.330731301713797166e-04,5.574933867357952977e+01,7.637138434456417144e+02,1.109268663791791880e+02,2.367170817788588622e-04


==> figs/sim/train_loss_edge_07_mal_6_out_large_value.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.949230936708516992e+00,1.014984964233837061e+01,1.012102697424578679e+01,9.801272987863940855e+00,9.630230183525032572e+00
1.000000000000000000e+00,3.824271541633535526e+05,2.805187620094175218e+05,9.335527273492893130e+00,9.087303987603338129e+00,7.534621557709598960e+00
2.000000000000000000e+00,1.463928993766148575e+06,1.063464907357874792e+06,8.906499009541695600e+00,8.630957079595180659e+00,6.819183255679735822e+00
3.000000000000000000e+00,3.265208118654907681e+06,2.366102745409796014e+06,8.404753352118209619e+00,8.276439238118026509e+00,6.178008371009167554e+00
4.000000000000000000e+00,5.785222412112778984e+06,4.190113587082480080e+06,7.871506347362918987e+00,7.882758940777117473e+00,5.658157069510276749e+00
5.000000000000000000e+00,9.025330699835550040e+06,6.536410275146642700e+06,7.381281278591896644e+00,7.399590210847668104e+00,5.050121961821084859e+00
6.000000000000000000e+00,1.298523619754910469e+07,9.405235366205703467e+06,6.812068058476897114e+00,6.997225798558065257e+00,4.460282263421644799e+00
7.000000000000000000e+00,1.766514187332496792e+07,1.279617038966567814e+07,6.373456717357504075e+00,6.623680516813985619e+00,3.926651660348477346e+00
8.000000000000000000e+00,2.306475418032116443e+07,1.670977349141336977e+07,6.021959420812599717e+00,6.250484671619028987e+00,3.423744789056734739e+00
9.000000000000000000e+00,2.918441173671029136e+07,2.114581247742801160e+07,5.735193025068252126e+00,5.780560043761776789e+00,3.110979013697183326e+00
1.000000000000000000e+01,3.602386680317930877e+07,2.610410268615403771e+07,5.357044651396991597e+00,5.461727861632105885e+00,2.774488002748913829e+00
1.100000000000000000e+01,4.358314140777423978e+07,3.158475792956516892e+07,5.089300817691591483e+00,5.115741880486958770e+00,2.324229812951549512e+00
1.200000000000000000e+01,5.186265832646372914e+07,3.758798347826360166e+07,4.681745892190916969e+00,4.788982931674186538e+00,1.920589289061976679e+00
1.300000000000000000e+01,6.086206933657866716e+07,4.411347181730060279e+07,4.324634279012872895e+00,4.559513424489914257e+00,1.603403809914777156e+00
1.400000000000000000e+01,7.058126817797446251e+07,5.116154331366811693e+07,4.076557183147158980e+00,4.263805804431377133e+00,1.401711947522059409e+00
1.500000000000000000e+01,8.102052888468070328e+07,5.873188689475726336e+07,3.791777905955074246e+00,3.925801526354489646e+00,1.149660882074211798e+00
1.600000000000000000e+01,9.217969775174316764e+07,6.682451962934674323e+07,3.440388604516812165e+00,3.674775845787615847e+00,8.930934820644411687e-01
1.700000000000000000e+01,1.040587545663825274e+08,7.543953572827661037e+07,3.205097574711161634e+00,3.412147225057297728e+00,6.679222458932816409e-01
1.800000000000000000e+01,1.166577048868431449e+08,8.457700584765562415e+07,2.961249015478462532e+00,3.230416597173019877e+00,5.396130909590497460e-01
1.900000000000000000e+01,1.299761833643703163e+08,9.423726187845966220e+07,2.694776026388834289e+00,3.011047669419275596e+00,4.571105153351263661e-01
2.000000000000000000e+01,1.440149573949270546e+08,1.044194437732564807e+08,2.491351284861565318e+00,2.766690710119262597e+00,3.353346392305935897e-01
2.100000000000000000e+01,1.587738092977764308e+08,1.151239886558458358e+08,2.261401278683860205e+00,2.484425831637524063e+00,2.685110034087767605e-01
2.200000000000000000e+01,1.742517867666934729e+08,1.263510303147867620e+08,2.066310117575627547e+00,2.233143175857124518e+00,1.995954513173315847e-01
2.300000000000000000e+01,1.904506039021590948e+08,1.381006429797790945e+08,1.875142848027614439e+00,2.103317153438047704e+00,1.593462314121993906e-01
2.400000000000000000e+01,2.073692135758463442e+08,1.503727117847895026e+08,1.659053768544063612e+00,1.914323812997627439e+00,1.194515853759335888e-01
2.500000000000000000e+01,2.250074577894970179e+08,1.631672202979006767e+08,1.441076816718152909e+00,1.733830184992175782e+00,9.984982817598042626e-02
2.600000000000000000e+01,2.433659566936520934e+08,1.764836912811408639e+08,1.314481192398196274e+00,1.559741389296583458e+00,8.519071157371127523e-02
2.700000000000000000e+01,2.624442268937557936e+08,1.903226365465402007e+08,1.193319959118957607e+00,1.482217945017866967e+00,7.162397981324186702e-02
2.800000000000000000e+01,2.822416859412811995e+08,2.046844940051618814e+08,1.116296891461752594e+00,1.364514683475215762e+00,5.518112019353871300e-02
2.900000000000000000e+01,3.027592243776210546e+08,2.195682096473669708e+08,1.012648335617017059e+00,1.212142948925679864e+00,4.510137121216206690e-02
3.000000000000000000e+01,3.239968992483814955e+08,2.349746018613358140e+08,8.777438302157493100e-01,1.073185522392945401e+00,3.855743082284135426e-02
3.100000000000000000e+01,3.459546041327122450e+08,2.509039081908945739e+08,7.773615950721126655e-01,9.367656117765429391e-01,3.389044101485283456e-02
3.200000000000000000e+01,3.686320655660660863e+08,2.673540855453856587e+08,6.901086192477858816e-01,8.001561797870093695e-01,2.988157103246202873e-02
3.300000000000000000e+01,3.920297319327315688e+08,2.843276946475302577e+08,6.169126211637417923e-01,7.122151976464868861e-01,2.548224630499729138e-02
3.400000000000000000e+01,4.161469227329764962e+08,3.018241356007361412e+08,5.002624591923046093e-01,6.364400458607244460e-01,1.809363324694734931e-02
3.500000000000000000e+01,4.409841419106627703e+08,3.198428360817526579e+08,4.261895665772081898e-01,5.727727656691257163e-01,1.618233448547679032e-02
3.600000000000000000e+01,4.665412518234075308e+08,3.383829957271820307e+08,3.694308558366694584e-01,5.050719108608148211e-01,1.473084027530824347e-02
3.700000000000000000e+01,4.928186143298608661e+08,3.574458815035768747e+08,3.341275664332605810e-01,4.550769604846516270e-01,1.188538058221488836e-02
3.800000000000000000e+01,5.198151828233156800e+08,3.770316005075389147e+08,2.737014602140279695e-01,3.827600776322170884e-01,1.033010872380135670e-02
3.900000000000000000e+01,5.475327007412415743e+08,3.971399456942660213e+08,2.406196839368319740e-01,3.467312992477816769e-01,8.774385264487150060e-03
4.000000000000000000e+01,5.759695743385002613e+08,4.177698375561210513e+08,2.174265402487535193e-01,3.032204821654299609e-01,7.386731959302172967e-03
4.100000000000000000e+01,6.051270196778020859e+08,4.389223886641526222e+08,1.970725881120363177e-01,2.831814355399668859e-01,6.375345032058499228e-03
4.200000000000000000e+01,6.350037951768209934e+08,4.605971658622264862e+08,1.731707291225981216e-01,2.526987345112668981e-01,5.251459164830496462e-03
4.300000000000000000e+01,6.656004720208772421e+08,4.827937798359221220e+08,1.534528486529030955e-01,2.280347221944808433e-01,4.420725371107603330e-03
4.400000000000000000e+01,6.969167089876635075e+08,5.055141062337663174e+08,1.257377231259358963e-01,1.862150901178318829e-01,3.961621044636154387e-03
4.500000000000000000e+01,7.289533152877606153e+08,5.287569352939941883e+08,1.029405588511836944e-01,1.678883515264409931e-01,3.471378591880847075e-03
4.600000000000000000e+01,7.617089873373106718e+08,5.525206845615940094e+08,9.520237308846002389e-02,1.414778859657385146e-01,3.266279864115984033e-03
4.700000000000000000e+01,7.951860101874368191e+08,5.768080296110184193e+08,7.666271388935541609e-02,1.135051646152436255e-01,2.894570145368868808e-03
4.800000000000000000e+01,8.293821709094787836e+08,6.016186188057913780e+08,6.364530947426705332e-02,9.553375337958569524e-02,2.467944242331876481e-03
4.900000000000000000e+01,8.642989859787185192e+08,6.269513252950875759e+08,5.502266233782682203e-02,8.292842477646911181e-02,2.266667305297898061e-03
5.000000000000000000e+01,8.999345394533691406e+08,6.528064171910037994e+08,4.574163495274075064e-02,7.422588094727333718e-02,2.060038812017328524e-03
5.100000000000000000e+01,9.362895993355178833e+08,6.791829614773864746e+08,3.915694599493002581e-02,6.300067075522230997e-02,1.946645043779171580e-03
5.200000000000000000e+01,9.733652828308019638e+08,7.060827317527821064e+08,3.238714884047944054e-02,5.567532055151647175e-02,1.832583690930644771e-03
5.300000000000000000e+01,1.011161387327343225e+09,7.335037162402012348e+08,2.867015753035995207e-02,4.756447268582708610e-02,1.816478406822308322e-03
5.400000000000000000e+01,1.049678000167206049e+09,7.614483372459249496e+08,2.448570175105746483e-02,4.243719427813608114e-02,1.712107470179691227e-03
5.500000000000000000e+01,1.088913325090119123e+09,7.899140903161935806e+08,2.084558235673938942e-02,3.892185646918233655e-02,1.638487331933391467e-03
5.600000000000000000e+01,1.128867583948395729e+09,8.189033084724028111e+08,1.779082631143902304e-02,3.481221595546324377e-02,1.535437486663626672e-03
5.700000000000000000e+01,1.169542963556515694e+09,8.484151251713769436e+08,1.636672228628155423e-02,2.969145862333855135e-02,1.500978483149006948e-03
5.800000000000000000e+01,1.210939435556675911e+09,8.784501679666161537e+08,1.476773227888683593e-02,2.629840029908026011e-02,1.482822884988910239e-03
5.900000000000000000e+01,1.253055664314938068e+09,9.090063391789174080e+08,1.270819418698443393e-02,2.241211423595346197e-02,1.368742481279494605e-03
6.000000000000000000e+01,1.295891309876783371e+09,9.400848823019983768e+08,1.156810185940237989e-02,1.813524578881664517e-02,1.462624915807064774e-03
6.100000000000000000e+01,1.339445887369897366e+09,9.716863439832603931e+08,9.421863934557572762e-03,1.560164026130006487e-02,1.325222583239304974e-03
6.200000000000000000e+01,1.383720614461758852e+09,1.003809001362308502e+09,7.738905880720792219e-03,1.316314698125897742e-02,1.346517284974035888e-03
6.300000000000000000e+01,1.428714739627500534e+09,1.036455598775208473e+09,6.414716636118367177e-03,1.212790091147808447e-02,1.336949140533394420e-03
6.400000000000000000e+01,1.474428836557126522e+09,1.069624230969238281e+09,5.557097948481137806e-03,1.041801847453271979e-02,1.347164438209813575e-03
6.500000000000000000e+01,1.520863870689362288e+09,1.103314311533028126e+09,4.996395563163447129e-03,9.410573109777109480e-03,1.338541818569183306e-03
6.600000000000000000e+01,1.568017739511502266e+09,1.137525969089300632e+09,4.330997481416298811e-03,7.909668051080176454e-03,1.274810669189552215e-03
6.700000000000000000e+01,1.615893118321483612e+09,1.172261618638104439e+09,3.580287212678223696e-03,7.065416868486384949e-03,1.248348545643374052e-03
6.800000000000000000e+01,1.664488745652611256e+09,1.207519094612296104e+09,2.596824078491155596e-03,5.477677899077715296e-03,1.233126009424156955e-03
6.900000000000000000e+01,1.713802681370412588e+09,1.243299008710538387e+09,2.176008593608780295e-03,4.501995274820980164e-03,1.332859681211551184e-03
7.000000000000000000e+01,1.763836714461346865e+09,1.279602534336953163e+09,1.827032713680565301e-03,4.244162650472560472e-03,1.238875576772491272e-03
7.100000000000000000e+01,1.814591430025202274e+09,1.316425992572523832e+09,1.720872650649241109e-03,3.727753724171001259e-03,1.219624957451315161e-03
7.200000000000000000e+01,1.866065262975110769e+09,1.353773617363261223e+09,1.494567398147572668e-03,3.269007348345231989e-03,1.236258381110411086e-03
7.300000000000000000e+01,1.918259871230845451e+09,1.391642708104748011e+09,1.295200607839386286e-03,2.762853440082757572e-03,1.257300556568807792e-03
7.400000000000000000e+01,1.971172130248439789e+09,1.430035566584311247e+09,1.158303650575787103e-03,2.510133833903083200e-03,1.272447202356641327e-03
7.500000000000000000e+01,2.024806041425282001e+09,1.468950863670104265e+09,9.704554907478124548e-04,2.224907633284423092e-03,1.211519226198443100e-03
7.600000000000000000e+01,2.079159902337098598e+09,1.508387605444923639e+09,8.424777287381335356e-04,1.956754905268143219e-03,1.203473514237551889e-03
7.700000000000000000e+01,2.134232942195318460e+09,1.548348516215304852e+09,7.149229628201636544e-04,1.689341914050013216e-03,1.150207655067014834e-03
7.800000000000000000e+01,2.190027182395310402e+09,1.588832067406340122e+09,5.866496707015445011e-04,1.500873201587760164e-03,1.122839579880574590e-03
7.900000000000000000e+01,2.246538313587147713e+09,1.629835358075073242e+09,4.951210044069620508e-04,1.368764616821671609e-03,1.119937670335802160e-03
8.000000000000000000e+01,2.303772557194034576e+09,1.671363709438644409e+09,4.407372341198589893e-04,1.231618650491261846e-03,1.133928021127217356e-03
8.100000000000000000e+01,2.361727122110930443e+09,1.713412668050823212e+09,3.610274309197025744e-04,1.116560463903737421e-03,1.153321855084654679e-03
8.200000000000000000e+01,2.420400319925639153e+09,1.755984504868548393e+09,2.836062370835668034e-04,1.021772768292072975e-03,1.169794474781160609e-03
8.300000000000000000e+01,2.479793143935215950e+09,1.799077468147474766e+09,2.531129837513024228e-04,8.747926692089791345e-04,1.161049674511138718e-03
8.400000000000000000e+01,2.539905836573472023e+09,1.842691848761984110e+09,2.152109481042829842e-04,7.997026817682106881e-04,1.187764034724425599e-03
8.500000000000000000e+01,2.600737685045107841e+09,1.886831724287933350e+09,2.010172341112559380e-04,6.800416820146315544e-04,1.159035336729563603e-03
8.600000000000000000e+01,2.662290141563649654e+09,1.931492739302420139e+09,1.878779246217154864e-04,5.955759334035359842e-04,1.149360346525574172e-03
8.700000000000000000e+01,2.724563105846907616e+09,1.976677742585957050e+09,1.759951978672624762e-04,5.033960711147145162e-04,1.162120825671575375e-03
8.800000000000000000e+01,2.787555862708274364e+09,2.022384670561757565e+09,1.643354147335962523e-04,4.743460639281549263e-04,1.192401448377289341e-03
8.900000000000000000e+01,2.851266956634456158e+09,2.068613643909084082e+09,1.515281262401968476e-04,4.098711265195786879e-04,1.112524780675250291e-03
9.000000000000000000e+01,2.915698574680523872e+09,2.115364616358393669e+09,1.362621546948661333e-04,3.422980180649570769e-04,1.174385955781009905e-03
9.100000000000000000e+01,2.980852055160476208e+09,2.162638053612243176e+09,1.158089678702234337e-04,2.711123056934328091e-04,1.196685041387701709e-03
9.200000000000000000e+01,3.046722407632995605e+09,2.210433678957646847e+09,1.067443783993038409e-04,2.764870764329074859e-04,1.207324035462420397e-03
9.300000000000000000e+01,3.113314566740302086e+09,2.258749914701107025e+09,9.927202415171976213e-05,2.572128994914324451e-04,1.208368939206616588e-03
9.400000000000000000e+01,3.180628091910985947e+09,2.307589744910205841e+09,9.372848364985753022e-05,2.337160942276206299e-04,1.233764927064950889e-03
9.500000000000000000e+01,3.248658852891841412e+09,2.356950437019030094e+09,8.660438617080767898e-05,2.237420840583981274e-04,1.218742813158146809e-03
9.600000000000000000e+01,3.317411555393427372e+09,2.406835260172456741e+09,7.723238326240444707e-05,2.142873686798996147e-04,1.221908018678830032e-03
9.700000000000000000e+01,3.386882554747202873e+09,2.457242634566723824e+09,6.450610590214012063e-05,1.946191777971728598e-04,1.232558936005379024e-03
9.800000000000000000e+01,3.457075082643922806e+09,2.508172820306424618e+09,5.987812719310259268e-05,1.650263369142868086e-04,1.248759701552915047e-03
9.900000000000000000e+01,3.527986507484680653e+09,2.559625808121486664e+09,5.169474065269685781e-05,1.343339997652570617e-04,1.218144156266753875e-03
1.000000000000000000e+02,3.599615702077619553e+09,2.611600984149403572e+09,4.976801233935734814e-05,1.203558665863191379e-04,1.230280025611873995e-03
1.010000000000000000e+02,3.671968382478431225e+09,2.664098465300028801e+09,5.162915887346741783e-05,1.042399055907194949e-04,1.209917086761214122e-03
1.020000000000000000e+02,3.745037717709869385e+09,2.717119070096886635e+09,4.752732301616102717e-05,9.369572929029956754e-05,1.249863610373047607e-03
1.030000000000000000e+02,3.818828566875132084e+09,2.770660449487493515e+09,4.769321041164786834e-05,8.124839060219546383e-05,1.259245150592502860e-03
1.040000000000000000e+02,3.893337997044958115e+09,2.824724385310216427e+09,3.611561390226558643e-05,6.674105062687285539e-05,1.241710912366467134e-03
1.050000000000000000e+02,3.968568877188102722e+09,2.879308227473830223e+09,2.839663950104931445e-05,7.053913068921779939e-05,1.281793056601476799e-03
1.060000000000000000e+02,4.044520349962392807e+09,2.934415743004811287e+09,2.358372757849114265e-05,5.088768137961885429e-05,1.277213383289454995e-03
1.070000000000000000e+02,4.121192342130989075e+09,2.990049047440218449e+09,2.378170734040896406e-05,4.522864753664368465e-05,1.324214474111573558e-03
1.080000000000000000e+02,4.198585018534358501e+09,3.046204029063171387e+09,2.030307035760792189e-05,4.335286304468777274e-05,1.406161347915713122e-03
1.090000000000000000e+02,4.276695238252845287e+09,3.102880332485530853e+09,2.544384016467393650e-05,3.748186854890533937e-05,1.371502655671097415e-03
1.100000000000000000e+02,4.355525371585129738e+09,3.160077726206508636e+09,1.538948068857681761e-05,2.865335122659296019e-05,1.392337978428748180e-03
1.110000000000000000e+02,4.435076089918673515e+09,3.217800093598170757e+09,1.602989514559727269e-05,2.747120696133809048e-05,1.398729829356848420e-03
1.120000000000000000e+02,4.515348547081598282e+09,3.276045648716603279e+09,1.610618453207202094e-05,3.012870221308361351e-05,1.401360777547044911e-03
1.130000000000000000e+02,4.596339816451642990e+09,3.334812442681892872e+09,1.541213621203407769e-05,2.389391693968789809e-05,1.404183046003315560e-03
1.140000000000000000e+02,4.678052623940898895e+09,3.394102414794696331e+09,1.066986048126050690e-05,2.001261308892665625e-05,1.462502585072522621e-03
1.150000000000000000e+02,4.760483431704753876e+09,3.453915671276436329e+09,1.070155421423191200e-05,1.887027926761319918e-05,1.514207586758242741e-03
1.160000000000000000e+02,4.843633093190886497e+09,3.514248225328442574e+09,1.521716780494841714e-05,1.596791118552154387e-05,1.505932829700240561e-03
1.170000000000000000e+02,4.927503490963906288e+09,3.575104251399575233e+09,1.205782204061200957e-05,1.557637605009709603e-05,1.496908873618196800e-03
1.180000000000000000e+02,5.012095208374752045e+09,3.636479990988998413e+09,1.126769452231002333e-05,1.592956545493073861e-05,1.527366241058425445e-03
1.190000000000000000e+02,5.097407236849321365e+09,3.698380040659930229e+09,1.471181358037032538e-05,1.377466387098014167e-05,1.498007264223555346e-03
1.200000000000000000e+02,5.183436039362733841e+09,3.760802377883326054e+09,1.279626201955430531e-05,1.471891700577376838e-05,1.559208098117936814e-03
1.210000000000000000e+02,5.270184349423171997e+09,3.823749592692823410e+09,1.180717534410291591e-05,1.227877895926265950e-05,1.512100844600849925e-03
1.220000000000000000e+02,5.357654046808361053e+09,3.887217759936005592e+09,1.582806625244348453e-05,1.516318848182596213e-05,1.572745837723155127e-03
1.230000000000000000e+02,5.445843310562004089e+09,3.951207507628715992e+09,1.014784960418069204e-05,1.082062605950451228e-05,1.652086819351361591e-03
1.240000000000000000e+02,5.534753606004174232e+09,4.015719782262187958e+09,9.202145520359472641e-06,1.596006113591119657e-05,1.574696278567655483e-03
1.250000000000000000e+02,5.624380905639240265e+09,4.080753986810586929e+09,1.383942488664136050e-05,1.225347873246018793e-05,1.632863827334407603e-03
1.260000000000000000e+02,5.714731145210053444e+09,4.146310810747126579e+09,1.593813541744815154e-05,2.047126936421950205e-05,1.655777491367915744e-03
1.270000000000000000e+02,5.805801133842316628e+09,4.212389589620111465e+09,1.159597480704377404e-05,8.619857904679228966e-06,1.531266406595621632e-03
1.280000000000000000e+02,5.897587307694945335e+09,4.278989684536126614e+09,1.325227805537565473e-05,1.436502690743690636e-05,1.636772018231535952e-03
1.290000000000000000e+02,5.990097253076440811e+09,4.346111371691904068e+09,1.053276681128867409e-05,1.144184133772263579e-05,1.695505304465383389e-03
1.300000000000000000e+02,6.083325813222091675e+09,4.413758911913263321e+09,1.342973072493425235e-05,1.405456848069253084e-05,1.706262146159542858e-03
1.310000000000000000e+02,6.177275650370637894e+09,4.481928538877713203e+09,1.879238224011814395e-05,1.701957797883846268e-05,1.745960483533037788e-03
1.320000000000000000e+02,6.271947515189998627e+09,4.550620318876951218e+09,1.745958929033619711e-05,1.283341193936138325e-05,1.811996086212408485e-03
1.330000000000000000e+02,6.367337369069783211e+09,4.619832957301902771e+09,1.324261033675000476e-05,1.037874013143369467e-05,1.779942342251095155e-03
1.340000000000000000e+02,6.463446352110437393e+09,4.689568044625188828e+09,1.320184506770072375e-05,8.142525859122784482e-06,1.684298237099812745e-03
1.350000000000000000e+02,6.560274903488417625e+09,4.759824190590225220e+09,1.638789350022484825e-05,6.910098464874003810e-06,1.731490542308922187e-03
1.360000000000000000e+02,6.657820399128367424e+09,4.830606176089151382e+09,1.318063446897888014e-05,1.180497518371570465e-05,1.746455030101068395e-03
1.370000000000000000e+02,6.756087579116357803e+09,4.901910710638552666e+09,1.179694065878145182e-05,7.828922986896635905e-06,1.796101786608939044e-03
1.380000000000000000e+02,6.855076766041853905e+09,4.973738323684312820e+09,1.574273822901872677e-05,1.014445944902409025e-05,1.844854844147536532e-03
1.390000000000000000e+02,6.954783963888162613e+09,5.046088028940582275e+09,1.662315283978976765e-05,1.460769530814420847e-05,1.860365314915735091e-03
1.400000000000000000e+02,7.055212589338660240e+09,5.118960256158328056e+09,1.302058942576067579e-05,1.502388550012057067e-05,1.770838296471177742e-03
1.410000000000000000e+02,7.156360257662487030e+09,5.192348718386014938e+09,9.413289665416435525e-06,9.647453758421242753e-06,1.865698859929820763e-03
1.420000000000000000e+02,7.258226910811753273e+09,5.266265500820762634e+09,1.216416267568742882e-05,8.664874525998733645e-06,1.885485539224962537e-03
1.430000000000000000e+02,7.360813244800590515e+09,5.340705713685276031e+09,8.953835099023699229e-06,1.578937306567773646e-05,1.884543274927041878e-03
1.440000000000000000e+02,7.464122178399986267e+09,5.415664950199468613e+09,9.572333112051190085e-06,1.194351117606018420e-05,1.920763806649294914e-03
1.450000000000000000e+02,7.568152820927333832e+09,5.491146834562673569e+09,1.386718903606531939e-05,1.357906537291508897e-05,1.955215213269356767e-03
1.460000000000000000e+02,7.672899536708082199e+09,5.567153843791347504e+09,6.192742443178467227e-06,7.298501583652416969e-06,2.011636438362884860e-03
1.470000000000000000e+02,7.778367743826244354e+09,5.643681742263368607e+09,1.054722312465727896e-05,8.452227584054838871e-06,2.070794199349856868e-03
1.480000000000000000e+02,7.884556781750775337e+09,5.720731669943620682e+09,1.165617914455907567e-05,1.482684705145231874e-05,2.129619179176756028e-03
1.490000000000000000e+02,7.991464892655845642e+09,5.798306035084249496e+09,7.723770614420644165e-06,8.662621102883960589e-06,2.105397917357310078e-03
1.500000000000000000e+02,8.099089158291810036e+09,5.876401347955857277e+09,1.529136601974290244e-05,1.153670697640052367e-05,2.170345235302573172e-03
1.510000000000000000e+02,8.207435593849781036e+09,5.955016121924449921e+09,9.526196792175589678e-06,1.046411544547432015e-05,2.174366350034873108e-03
1.520000000000000000e+02,8.316505313523220062e+09,6.034155720445849419e+09,1.050217562892363787e-05,1.195932147990408367e-05,2.189829925161701496e-03
1.530000000000000000e+02,8.426294051154222488e+09,6.113816548768620491e+09,9.360571504690717859e-06,9.337006605325548492e-06,2.233881974691431793e-03
1.540000000000000000e+02,8.536802399935680389e+09,6.194004088283583641e+09,8.281300609924713285e-06,1.447037153834429546e-05,2.115008716436883596e-03
1.550000000000000000e+02,8.648029544865177155e+09,6.274712415649829865e+09,8.957724501490460511e-06,1.278704416640685793e-05,2.322748271877173032e-03
1.560000000000000000e+02,8.759974723529682159e+09,6.355943085828142166e+09,1.293982639283264291e-05,1.504241735006406344e-05,2.374307888279414414e-03
1.570000000000000000e+02,8.872640057414068222e+09,6.437695366885630608e+09,7.468965425361240307e-06,7.985491673023759063e-06,2.350010614020736632e-03
1.580000000000000000e+02,8.986027975251945496e+09,6.519970637568479538e+09,1.601099646586501279e-05,1.015283708871717039e-05,2.409466619847533408e-03
1.590000000000000000e+02,9.100131821116344452e+09,6.602769682823364258e+09,1.110088428935007698e-05,1.091973047873118219e-05,2.485069073875911805e-03
1.600000000000000000e+02,9.214963753367908478e+09,6.686092086368839264e+09,1.087270791144678839e-05,9.844679894288610456e-06,2.488709884374440406e-03
1.610000000000000000e+02,9.330510018121381760e+09,6.769935198770559311e+09,1.010518022093176427e-05,1.038277181142355232e-05,2.622659061484178267e-03
1.620000000000000000e+02,9.446776588520164490e+09,6.854300573809114456e+09,1.518431745828330293e-05,1.196118158219849903e-05,2.662512463675548169e-03
1.630000000000000000e+02,9.563763670752635956e+09,6.939187553453916550e+09,1.096518078147479258e-05,1.152506349955118026e-05,2.495457398149270034e-03
1.640000000000000000e+02,9.681469101064762115e+09,7.024597092482749939e+09,1.061249211486980926e-05,1.947301005189583378e-05,2.456272228549161163e-03
1.650000000000000000e+02,9.799899790942483902e+09,7.110527611925725937e+09,1.421710040694357247e-05,1.267933235926665958e-05,2.484732996878236122e-03
1.660000000000000000e+02,9.919044267447788239e+09,7.196982185905742645e+09,1.224298385793520794e-05,1.465114301291148280e-05,2.449305625477848913e-03
1.670000000000000000e+02,1.003891169793649483e+10,7.283957017114822388e+09,1.043484739415845297e-05,1.648218623417907480e-05,2.583356238003209349e-03
1.680000000000000000e+02,1.015949411917842102e+10,7.371457423172193527e+09,1.104393633621914006e-05,1.125977029869940083e-05,2.559288218651034619e-03
1.690000000000000000e+02,1.028079894288285065e+10,7.459478623546833038e+09,6.524625055570609788e-06,1.459891976685057102e-05,2.571695890902891968e-03
1.700000000000000000e+02,1.040282363610658264e+10,7.548021109103184700e+09,1.138375271236835573e-05,1.466073165934389522e-05,2.693778470013841186e-03
1.710000000000000000e+02,1.052556734866983795e+10,7.637087316006940842e+09,9.383907363380572519e-06,1.075110769310771985e-05,2.686282690970931419e-03
1.720000000000000000e+02,1.064903400171075821e+10,7.726674381383587837e+09,8.496232243193624356e-06,1.045626242235364600e-05,2.691055249186558029e-03
1.730000000000000000e+02,1.077322138098053741e+10,7.816786542007326126e+09,8.422323128365327705e-06,1.132806325698787475e-05,2.767262796904312872e-03
1.740000000000000000e+02,1.089812279689584732e+10,7.907420225051154137e+09,1.104830046372295982e-05,8.864047528089891159e-06,2.754617084873567379e-03
1.750000000000000000e+02,1.102375224474550247e+10,7.998574892804617882e+09,1.307650587145658960e-05,1.062790631223275994e-05,2.688183405027411155e-03
1.760000000000000000e+02,1.115009794297791672e+10,8.090253298022713661e+09,1.001675775269550428e-05,9.744717928028556742e-06,2.685533273042883806e-03
1.770000000000000000e+02,1.127716319468010902e+10,8.182454909472152710e+09,9.694100635448954506e-06,1.165182955786825403e-05,2.675825975744339225e-03
1.780000000000000000e+02,1.140494978530340576e+10,8.275174571401527405e+09,1.191660437671604456e-05,8.968039510004466308e-06,2.642986703718541719e-03
1.790000000000000000e+02,1.153345169460229683e+10,8.368420252885639191e+09,1.029319027490149807e-05,1.156542209479471950e-05,2.740227231231129323e-03
1.800000000000000000e+02,1.166267928847582817e+10,8.462188192335322380e+09,1.093866029500123460e-05,1.096874152373139566e-05,2.680146412194384098e-03
1.810000000000000000e+02,1.179262372760889435e+10,8.556478660195240021e+09,1.742092697709640703e-05,2.025998424248776075e-05,2.828737408627768346e-03
1.820000000000000000e+02,1.192328898892004585e+10,8.651290679909751892e+09,1.378856183142929126e-05,7.670582360952415968e-06,2.823875944710896313e-03
1.830000000000000000e+02,1.205467469327645874e+10,8.746624713016880035e+09,1.197966128030358846e-05,7.051217335019011045e-06,2.754143670858355541e-03
1.840000000000000000e+02,1.218677890404841423e+10,8.842484489026588440e+09,1.294572483523381834e-05,9.843008591081670033e-06,2.880687190829012145e-03
1.850000000000000000e+02,1.231960558355761337e+10,8.938864578578145981e+09,1.042734413125856463e-05,9.289659310018905103e-06,2.749255387501481351e-03
1.860000000000000000e+02,1.245314907848876762e+10,9.035765873179561615e+09,2.290597981546849127e-05,9.866686533466229037e-06,2.826540012914380284e-03
1.870000000000000000e+02,1.258741335358862495e+10,9.133192578402509689e+09,1.438266874809190909e-05,1.014648783848048907e-05,2.724368477399874422e-03
1.880000000000000000e+02,1.272239633572338104e+10,9.231137675845623016e+09,1.289250258507124158e-05,1.373024265949318590e-05,2.856091051033460282e-03
1.890000000000000000e+02,1.285809917826506233e+10,9.329608645751865387e+09,1.146460072232180494e-05,8.539179712996336491e-06,2.829120454709399546e-03
1.900000000000000000e+02,1.299452008575306702e+10,9.428598943587713242e+09,1.448474874343741448e-05,9.977416523088145084e-06,2.916130326844124099e-03
1.910000000000000000e+02,1.313166561338902664e+10,9.528110592796335220e+09,1.266030644697657692e-05,8.939262229668010207e-06,2.814328274037269928e-03
1.920000000000000000e+02,1.326953103913917160e+10,9.628151318589702606e+09,1.253660345956753019e-05,1.083146054436934236e-05,2.890727869626186219e-03
1.930000000000000000e+02,1.340811617838027191e+10,9.728710263633350372e+09,1.027478268322834509e-05,4.735155290536141592e-06,2.939790337420533639e-03
1.940000000000000000e+02,1.354742241332881546e+10,9.829786990542137146e+09,1.148399023975787969e-05,1.278742923815912036e-05,2.869537243195607878e-03
1.950000000000000000e+02,1.368744655316134071e+10,9.931389610975955963e+09,1.117079548040855741e-05,1.285359475500236215e-05,3.009325616044500329e-03
1.960000000000000000e+02,1.382819139382971573e+10,1.003351792049913406e+10,1.271108584399716079e-05,8.678615062263084212e-06,3.014348344113626510e-03
1.970000000000000000e+02,1.396965224196375465e+10,1.013616006066310501e+10,1.343122390939921473e-05,7.344660871044794703e-06,3.071849046233809943e-03
1.980000000000000000e+02,1.411183688941628456e+10,1.023933580896171761e+10,2.103460525504363687e-05,1.067585123848413531e-05,3.037317615484202982e-03
1.990000000000000000e+02,1.425474325025096512e+10,1.034302903550178528e+10,1.845616187579057765e-05,1.580307075921272286e-05,3.114786096075405908e-03
2.000000000000000000e+02,1.439836137079347610e+10,1.044724786936252022e+10,1.433588736898805394e-05,1.259504011663636902e-05,3.028033248734018912e-03
2.010000000000000000e+02,1.454270776269412613e+10,1.055198899193311691e+10,1.675280707158499638e-05,1.080340608761165555e-05,3.160557798989049871e-03
2.020000000000000000e+02,1.468776967726426315e+10,1.065724594801217842e+10,1.149858844629036980e-05,1.524926409035565200e-05,3.206790602142350899e-03
2.030000000000000000e+02,1.483354940561099243e+10,1.076303042509288025e+10,1.931716986625087173e-05,1.092521176937477634e-05,3.380634401512927489e-03
2.040000000000000000e+02,1.498005314041225815e+10,1.086933652699524498e+10,1.486153126251110734e-05,1.032094936415095532e-05,3.320364692125488126e-03
2.050000000000000000e+02,1.512727369218400574e+10,1.097616569053299713e+10,1.390935616418786935e-05,1.641743659508421160e-05,3.440654800879072717e-03
2.060000000000000000e+02,1.527521513020123672e+10,1.108351578182088470e+10,1.579719240296650895e-05,1.740146641471262967e-05,3.342275372612890649e-03
2.070000000000000000e+02,1.542387914300230789e+10,1.119138765454843521e+10,1.362460909837270862e-05,1.208505944949589406e-05,3.366031306928696232e-03
2.080000000000000000e+02,1.557325822605878448e+10,1.129977951478114700e+10,1.887666914646146665e-05,1.453768009429534658e-05,3.415902087460009895e-03
2.090000000000000000e+02,1.572336087824405479e+10,1.140869492953371048e+10,1.303961356058369603e-05,1.150959313467314615e-05,3.530125919009585722e-03
2.100000000000000000e+02,1.587417948973919678e+10,1.151813239640734100e+10,1.003518029496497377e-05,2.083973968558527901e-05,3.528407757977247705e-03
2.110000000000000000e+02,1.602572135820426178e+10,1.162809415886763954e+10,1.219932649865196339e-05,1.585079160237867768e-05,3.443821785384715284e-03
2.120000000000000000e+02,1.617798294593734360e+10,1.173857663638621140e+10,1.394536186238859443e-05,1.483437263316567112e-05,3.510700106677311361e-03
2.130000000000000000e+02,1.633096533180377579e+10,1.184958146986591911e+10,1.429355117288366728e-05,1.066168231544928346e-05,3.602570614763211942e-03
2.140000000000000000e+02,1.648467079665004349e+10,1.196111440676327896e+10,8.052734970398489622e-06,1.312434689504371477e-05,3.386825988997865799e-03
2.150000000000000000e+02,1.663909598485251808e+10,1.207316795376113510e+10,1.225072844179830867e-05,1.232404756945637558e-05,3.477781457848827529e-03
2.160000000000000000e+02,1.679424158888206863e+10,1.218573721483801079e+10,1.180202367512261930e-05,1.266237444330631234e-05,3.618599951280332405e-03
2.170000000000000000e+02,1.695010712048586655e+10,1.229883480440631485e+10,1.123830647642432012e-05,1.583926673176527800e-05,3.440285588870439781e-03
2.180000000000000000e+02,1.710669150163062096e+10,1.241244590105703735e+10,1.612644410475816414e-05,9.972441106009810596e-06,3.639905101275764387e-03
2.190000000000000000e+02,1.726399377674718857e+10,1.252658594816771317e+10,1.304465055473880142e-05,1.131483690031132028e-05,3.831991023810932262e-03
2.200000000000000000e+02,1.742201358139822006e+10,1.264124920495387268e+10,1.671403175806940311e-05,1.194149026073620945e-05,3.875089230759187764e-03
2.210000000000000000e+02,1.758075399512680817e+10,1.275643473426818085e+10,1.398854655954018256e-05,1.002835442698302160e-05,3.933514683939765000e-03
2.220000000000000000e+02,1.774021704463246155e+10,1.287214117532145119e+10,1.091412711917705280e-05,1.074298219150282563e-05,3.879047176389094354e-03
2.230000000000000000e+02,1.790039078176776886e+10,1.298837505984855270e+10,8.417981816610797807e-06,1.257972109813820794e-05,4.005209576267154681e-03
2.240000000000000000e+02,1.806129221053660583e+10,1.310512790313439751e+10,8.575781956454697763e-06,1.219699680599095615e-05,3.913345110460042520e-03
2.250000000000000000e+02,1.822291146127166748e+10,1.322240206842411232e+10,1.549666246569714190e-05,1.138614951956551380e-05,3.919702642809275162e-03
2.260000000000000000e+02,1.838525196205624771e+10,1.334019987016456032e+10,7.971381106530728289e-06,1.258516641133855529e-05,3.902303732215672838e-03
2.270000000000000000e+02,1.854831427157864380e+10,1.345851906138515854e+10,1.804682204142871171e-05,1.321218273808710819e-05,3.679007728721761517e-03
2.280000000000000000e+02,1.871209775419042969e+10,1.357735812357331467e+10,1.049919755302664015e-05,1.239790872753498974e-05,3.776760880422891375e-03
2.290000000000000000e+02,1.887659723259536362e+10,1.369672402298016167e+10,1.291990176577328953e-05,1.541718302777717042e-05,3.819695685965407428e-03
2.300000000000000000e+02,1.904181786661479950e+10,1.381661405834692001e+10,1.196761852328975806e-05,1.052101989751363931e-05,3.882307729573764021e-03
2.310000000000000000e+02,1.920776197801575470e+10,1.393702292913043594e+10,1.050560024684621396e-05,1.732682125776818793e-05,3.921118706277426647e-03
2.320000000000000000e+02,1.937442095671127319e+10,1.405795836467687607e+10,9.065265677010714285e-06,1.009327607492949141e-05,3.927214320286309679e-03
2.330000000000000000e+02,1.954180817624626160e+10,1.417941558861817169e+10,9.132364839237183674e-06,1.632547576313481130e-05,3.887449559434097424e-03
2.340000000000000000e+02,1.970990462403029633e+10,1.430139402457141495e+10,1.371491821322567972e-05,1.334411483033814960e-05,3.984263712165647675e-03
2.350000000000000000e+02,1.987872747841418457e+10,1.442389217645355797e+10,9.537954303140416812e-06,1.237976960577480412e-05,3.835985446653089603e-03
2.360000000000000000e+02,2.004827144789274597e+10,1.454691217438000679e+10,1.506237716419889239e-05,1.203944545347113149e-05,3.918398507971709854e-03
2.370000000000000000e+02,2.021853104142605209e+10,1.467045452153121185e+10,1.247718306229828045e-05,1.386865675645498897e-05,3.951924623455282948e-03
2.380000000000000000e+02,2.038950906691564941e+10,1.479452168168980980e+10,1.643119562844130854e-05,1.480188213731636893e-05,3.983345307279395620e-03
2.390000000000000000e+02,2.056120919618601227e+10,1.491911126959568977e+10,1.147319928251899768e-05,1.346450269779086995e-05,4.151610160098240243e-03
2.400000000000000000e+02,2.073362903859380341e+10,1.504422701844571495e+10,1.253547059776316530e-05,1.302233244648842714e-05,4.353442505271587493e-03
2.410000000000000000e+02,2.090676668062407684e+10,1.516986228031588364e+10,1.483089974019247137e-05,9.469592394562020843e-06,4.098997772023604824e-03
2.420000000000000000e+02,2.108062760325197220e+10,1.529601707113891983e+10,1.220527285872297085e-05,1.324462636009826610e-05,4.195665961354899665e-03
2.430000000000000000e+02,2.125521398686268234e+10,1.542269385006413078e+10,1.321201979942454585e-05,1.185622298627286852e-05,4.151689833232996563e-03
2.440000000000000000e+02,2.143051377387433624e+10,1.554989620646190262e+10,1.087090429974235661e-05,1.035042806718511343e-05,4.249103273065713005e-03
2.450000000000000000e+02,2.160653869650309372e+10,1.567761871646182251e+10,1.414124947607398042e-05,1.283453017109081884e-05,4.204567191364083634e-03
2.460000000000000000e+02,2.178327998048057556e+10,1.580586451557461357e+10,1.533980637735687935e-05,1.237964995304263738e-05,4.189332309047721914e-03
2.470000000000000000e+02,2.196074006548677826e+10,1.593463526320237732e+10,1.307856645060834211e-05,1.270144504794679108e-05,4.399118728403372813e-03
2.480000000000000000e+02,2.213891606365518951e+10,1.606392152426458740e+10,1.320245458880098255e-05,1.179457030797692596e-05,4.430693452090683770e-03
2.490000000000000000e+02,2.231781394799808121e+10,1.619373618598689270e+10,1.276972826613764767e-05,9.998375731123942955e-06,4.401054960499695135e-03
2.500000000000000000e+02,2.249743197704016495e+10,1.632407352173699188e+10,1.399025529991160255e-05,1.035414105521326178e-05,4.572887570925998624e-03
2.510000000000000000e+02,2.267777345982743073e+10,1.645493431749633217e+10,1.260797765989529751e-05,1.050418882886372529e-05,4.472863858787312630e-03
2.520000000000000000e+02,2.285883544162311554e+10,1.658631442751692963e+10,1.059345672527189919e-05,1.294957963204890206e-05,4.489658467669466191e-03
2.530000000000000000e+02,2.304061416054581451e+10,1.671822336301336288e+10,1.697618525331456851e-05,9.646606840330029797e-06,4.659087861615507364e-03
2.540000000000000000e+02,2.322310790389068985e+10,1.685064670815006638e+10,1.157145413499538478e-05,1.389032438325887853e-05,4.791876467894584657e-03
2.550000000000000000e+02,2.340632903406427765e+10,1.698359225068552017e+10,1.142983048807444391e-05,1.103954501135984145e-05,4.605826264577950191e-03
2.560000000000000000e+02,2.359026901885461426e+10,1.711706389020340919e+10,9.143036235670365386e-06,7.494358318371752148e-06,4.662060406487644748e-03
2.570000000000000000e+02,2.377492905346994019e+10,1.725105692893900299e+10,1.137498760939159581e-05,1.243070460366091368e-05,4.573834786747221770e-03
2.580000000000000000e+02,2.396030585587957382e+10,1.738556936097266769e+10,1.018844546740726997e-05,9.834741078962316863e-06,4.660589862723885091e-03
2.590000000000000000e+02,2.414639747556513977e+10,1.752060972215213013e+10,1.369001423834337317e-05,9.899288513692816593e-06,4.662388310559872906e-03
2.600000000000000000e+02,2.433321912471338654e+10,1.765616912811316299e+10,8.658283979334768787e-06,1.168096529369222480e-05,4.433963191966650008e-03
2.610000000000000000e+02,2.452075799822117233e+10,1.779225268310514832e+10,9.754745438850243033e-06,1.151507517971328554e-05,4.426851383052321509e-03
2.620000000000000000e+02,2.470901515431432724e+10,1.792885677226956940e+10,1.071459821977427396e-05,1.370424473756681749e-05,4.387571133651180233e-03
2.630000000000000000e+02,2.489799488513678360e+10,1.806598350201851273e+10,1.357555765768569955e-05,1.704108856326325139e-05,4.477734727699189676e-03
2.640000000000000000e+02,2.508769223976966095e+10,1.820363138003986359e+10,9.764539708689845554e-06,7.898284044682846172e-06,4.486480039425089217e-03
2.650000000000000000e+02,2.527810325926380920e+10,1.834180182008137512e+10,1.081443160333428466e-05,8.353705214014794933e-06,4.465868917040927144e-03
2.660000000000000000e+02,2.546924479179093933e+10,1.848049662873642349e+10,1.353635517609141914e-05,1.163085279975994979e-05,4.374796190099616844e-03
2.670000000000000000e+02,2.566110487056837463e+10,1.861971625921045303e+10,7.296412815605002322e-06,1.387699751442816876e-05,4.334476666961406544e-03
2.680000000000000000e+02,2.585368298492505264e+10,1.875945414455801773e+10,9.130111836452847740e-06,1.117044136889067119e-05,4.610866136205538091e-03
2.690000000000000000e+02,2.604698627122268677e+10,1.889971631613684845e+10,1.300780755553176959e-05,8.808426582795902959e-06,4.961454637078532848e-03
2.700000000000000000e+02,2.624100646741992569e+10,1.904049901273760223e+10,1.657216970307739956e-05,1.447653298591866644e-05,5.030283201616914113e-03
2.710000000000000000e+02,2.643574629899300003e+10,1.918180708113093185e+10,1.043087813479282033e-05,1.173511097307677886e-05,4.770413003945650487e-03
2.720000000000000000e+02,2.663120444451057434e+10,1.932363381138555145e+10,9.497061982277621439e-06,6.433157615060025591e-06,5.032708204671498819e-03
2.730000000000000000e+02,2.682737897815306473e+10,1.946598257649787903e+10,1.466429663421475738e-05,6.999851529077005807e-06,4.820350771334358519e-03
2.740000000000000000e+02,2.702428097909096527e+10,1.960885630070755768e+10,1.134616271103450202e-05,1.221561515418745358e-05,4.929792078966044322e-03
2.750000000000000000e+02,2.722190189348897552e+10,1.975225252770665741e+10,1.096586296500667856e-05,1.456247203823757275e-05,4.964182994823040929e-03
2.760000000000000000e+02,2.742023974353985214e+10,1.989616852121983719e+10,9.786677550471800657e-06,1.135657969375536425e-05,5.174049326506002799e-03
2.770000000000000000e+02,2.761929424930884933e+10,2.004060940482083130e+10,1.474341545926183272e-05,1.202589247528695893e-05,5.044687758589794235e-03
2.780000000000000000e+02,2.781907212671356201e+10,2.018556844397637939e+10,1.747602565971284605e-05,7.361692169749467496e-06,5.034084694257923154e-03
2.790000000000000000e+02,2.801956976417659760e+10,2.033105793654830933e+10,1.272161574117358640e-05,9.729055452600832155e-06,5.293232285790039349e-03
2.800000000000000000e+02,2.822078284625222778e+10,2.047706544534465408e+10,1.072130076540389609e-05,9.235802302165474487e-06,4.928475030663181933e-03
2.810000000000000000e+02,2.842272005331483078e+10,2.062359381796480179e+10,1.010193825479177576e-05,1.311616551680216958e-05,5.200382785542467801e-03
2.820000000000000000e+02,2.862537670618259430e+10,2.077064529223586273e+10,1.320213511468715240e-05,1.079927565594829275e-05,5.213065111493220272e-03
2.830000000000000000e+02,2.882875120691931915e+10,2.091821950683058167e+10,9.584069714407839058e-06,1.239806908548413134e-05,5.383691409164059749e-03
2.840000000000000000e+02,2.903284736172834778e+10,2.106631923879017258e+10,9.488523070477761223e-06,1.772518324771876763e-05,5.367959263090971156e-03
2.850000000000000000e+02,2.923766614262139130e+10,2.121493691794402313e+10,1.166561308141300657e-05,1.077795567006045729e-05,5.344094788761077908e-03
2.860000000000000000e+02,2.944319937578978729e+10,2.136408597393671036e+10,8.768130187575273737e-06,9.147221687211271046e-06,5.307751998447685082e-03
2.870000000000000000e+02,2.964945428343127441e+10,2.151375002971944809e+10,1.322475022669244993e-05,8.189629289168109949e-06,5.330904232223598882e-03
2.880000000000000000e+02,2.985643175589685822e+10,2.166394471289630127e+10,1.440670937247201522e-05,8.921246970605700710e-06,5.585480532955044985e-03
2.890000000000000000e+02,3.006412280047537994e+10,2.181465604204885864e+10,1.356628757176459033e-05,1.508125579008368078e-05,5.286485274282215485e-03
2.900000000000000000e+02,3.027253656307711029e+10,2.196588987471492767e+10,1.695446651239773672e-05,8.417295589757678442e-06,5.375425398365218932e-03
2.910000000000000000e+02,3.048166955224638367e+10,2.211764367759389496e+10,1.038022503230262572e-05,7.615988415476948603e-06,5.518707246472520644e-03
2.920000000000000000e+02,3.069152712604945374e+10,2.226992308013571167e+10,2.410567185451295558e-05,1.054637527864166202e-05,5.565135423038825024e-03
2.930000000000000000e+02,3.090210474298105621e+10,2.242271859518763733e+10,1.344475717801607573e-05,6.412949622225383450e-06,5.382922320497529611e-03
2.940000000000000000e+02,3.111340259667356491e+10,2.257603847828724670e+10,1.145351834230812216e-05,1.106103990711204688e-05,5.698694080807475970e-03
2.950000000000000000e+02,3.132541289951452637e+10,2.272988148310884094e+10,9.613827537280350555e-06,9.479476332452385634e-06,5.819323114763297333e-03
2.960000000000000000e+02,3.153815113580263519e+10,2.288424769526808167e+10,9.536188543157742004e-06,1.850038077799709413e-05,5.820414801248730008e-03
2.970000000000000000e+02,3.175160682927183914e+10,2.303913542546973419e+10,1.446452777043027993e-05,1.939830206543202706e-05,5.724884802195129296e-03
2.980000000000000000e+02,3.196577892876810455e+10,2.319454092180818939e+10,1.377633054033822191e-05,1.191378348686100708e-05,5.998215688126529166e-03
2.990000000000000000e+02,3.218067053257506180e+10,2.335047642047906494e+10,1.326964819392539852e-05,7.462464621132980369e-06,6.090894201245533601e-03
3.000000000000000000e+02,3.239628933012101746e+10,2.350693164464066315e+10,1.326848380400758032e-05,1.441461696649604107e-05,6.160507742557275179e-03
3.010000000000000000e+02,3.261262143357783508e+10,2.366390461076232910e+10,8.583489509939035145e-06,5.895031177649556753e-06,6.164906915979040392e-03
3.020000000000000000e+02,3.282967379094666290e+10,2.382140601067453003e+10,1.559332804368374070e-05,1.489697003353995797e-05,6.403270735611976683e-03
3.030000000000000000e+02,3.304744421671733856e+10,2.397942862985873413e+10,1.109829889434088557e-05,1.095602190193112335e-05,6.343057469743618171e-03
3.040000000000000000e+02,3.326593819765353775e+10,2.413797168440683746e+10,1.228975562428402668e-05,1.752877444427536346e-05,6.097015125605897978e-03
3.050000000000000000e+02,3.348515060240916443e+10,2.429704072021638107e+10,1.318976246433845034e-05,1.172784633973744661e-05,6.315891933578843265e-03
3.060000000000000000e+02,3.370508550081779861e+10,2.445663074472875214e+10,1.256245104075404129e-05,1.304579712380071754e-05,6.230155962966499317e-03
3.070000000000000000e+02,3.392574229300394440e+10,2.461674767220349884e+10,8.330256561994708875e-06,1.342691831129894098e-05,6.401746979706857132e-03
3.080000000000000000e+02,3.414711311974092865e+10,2.477737918235400391e+10,8.784531831063091545e-06,1.707581134458013850e-05,6.335837134189281628e-03
3.090000000000000000e+02,3.436919595360400391e+10,2.493853207455049133e+10,1.345682272602122254e-05,1.338042568810315913e-05,6.153495783683404774e-03
3.100000000000000000e+02,3.459200660572683716e+10,2.510020743023464203e+10,1.093686398534465809e-05,1.277620439132931551e-05,6.337716301912266204e-03
3.110000000000000000e+02,3.481554528139195251e+10,2.526240614359614563e+10,1.119592888632059413e-05,9.578265531717811143e-06,6.233853243658549204e-03
3.120000000000000000e+02,3.503979141530704498e+10,2.542512652679046249e+10,9.036874150769591552e-06,1.506846479326640065e-05,6.236272493910677284e-03
3.130000000000000000e+02,3.526476650750082397e+10,2.558837281673146439e+10,9.328643597372732188e-06,1.364110518231598235e-05,6.327831843625730812e-03
3.140000000000000000e+02,3.549046231502795410e+10,2.575213765075868607e+10,1.031640441784276163e-05,1.278340105681508021e-05,6.134730755035344707e-03
3.150000000000000000e+02,3.571687764530200958e+10,2.591643216637128830e+10,1.454711736470493122e-05,1.149561307867141835e-05,6.154520847654221249e-03
3.160000000000000000e+02,3.594400554788354492e+10,2.608124809004689789e+10,8.836290665947821310e-06,1.076598414151419547e-05,6.253477895373338313e-03
3.170000000000000000e+02,3.617186289587983704e+10,2.624658768443320084e+10,9.578805733823081425e-06,1.122594477176441785e-05,6.250547542396955869e-03
3.180000000000000000e+02,3.640043688331932068e+10,2.641244558539643097e+10,1.521574226082123005e-05,7.217176288043525290e-06,6.455030890353485873e-03
3.190000000000000000e+02,3.662973034914262390e+10,2.657883423484096527e+10,8.691101657354316501e-06,1.330588111014829877e-05,6.485428308326657287e-03
3.200000000000000000e+02,3.685974538732110596e+10,2.674574102600469971e+10,1.196928420776899316e-05,1.100752672578142466e-05,6.308216236401431587e-03
3.210000000000000000e+02,3.709047809166764832e+10,2.691316500737679672e+10,1.452736679830035627e-05,1.155958133469692228e-05,6.113445030555442194e-03
3.220000000000000000e+02,3.732193394003492737e+10,2.708111079849774933e+10,1.153632843065022229e-05,1.334289807641830805e-05,6.259564422324448429e-03
3.230000000000000000e+02,3.755410456943399048e+10,2.724958041951957703e+10,1.051550727759753556e-05,1.345659388707343140e-05,6.284575198357456038e-03
3.240000000000000000e+02,3.778699680673104095e+10,2.741857064496628571e+10,1.222917027332570683e-05,1.130603443200151048e-05,6.445263306164905615e-03
3.250000000000000000e+02,3.802061240045743561e+10,2.758808496201739883e+10,7.954932415232818244e-06,9.497047140483161343e-06,6.453861073220434896e-03
3.260000000000000000e+02,3.825494770261277771e+10,2.775812339489941788e+10,1.524884852999175422e-05,8.980108136991127310e-06,6.386244544109076493e-03
3.270000000000000000e+02,3.849000459414789581e+10,2.792868559955291367e+10,1.551465531435258782e-05,1.720595547738401621e-05,6.885330702141256864e-03
3.280000000000000000e+02,3.872578101342572021e+10,2.809977342195726776e+10,1.055905430924486410e-05,1.336030527021581094e-05,6.742322954719104366e-03
3.290000000000000000e+02,3.896227718206314850e+10,2.827138179527019882e+10,1.107949387013640319e-05,1.360917712811549052e-05,7.041989872638265702e-03
3.300000000000000000e+02,3.919949210213323975e+10,2.844350781292285156e+10,1.515451631595166049e-05,1.340882090439254881e-05,6.787475513767904367e-03
3.310000000000000000e+02,3.943742742977432251e+10,2.861615593444186020e+10,1.099679600591318973e-05,1.781367089370711199e-05,6.848274439870905006e-03
3.320000000000000000e+02,3.967608060479489136e+10,2.878932963776550293e+10,9.062477408061653250e-06,1.410455589512249475e-05,6.762601179510663307e-03
3.330000000000000000e+02,3.991545355311240387e+10,2.896302593908408737e+10,1.209843527860687828e-05,8.034081537156012587e-06,6.829529119789623515e-03
3.340000000000000000e+02,4.015554290071624756e+10,2.913724377444345856e+10,1.263552689723113076e-05,7.997702525019967368e-06,6.691010401978947364e-03
3.350000000000000000e+02,4.039635724329977417e+10,2.931198545029952240e+10,7.924331147712848633e-06,1.032837155068300206e-05,6.661807910659622856e-03
3.360000000000000000e+02,4.063789320204946899e+10,2.948724504454357910e+10,9.434301770028241663e-06,1.034629675678022664e-05,6.707948877677116784e-03
3.370000000000000000e+02,4.088015285059529114e+10,2.966302511055625534e+10,1.314139962349525348e-05,1.297267213018482579e-05,7.119763372799847723e-03
3.380000000000000000e+02,4.112313001973664856e+10,2.983933143450426483e+10,8.456029285230926007e-06,1.035410903238442870e-05,7.505940357751539338e-03
3.390000000000000000e+02,4.136682354650476074e+10,3.001616744953986359e+10,8.474981170181195012e-06,1.013008205785759230e-05,7.622152126270154149e-03
3.400000000000000000e+02,4.161124338982091522e+10,3.019351869356042480e+10,1.177441647881583009e-05,9.237207799106528228e-06,7.642042865607434621e-03
3.410000000000000000e+02,4.185637442581284332e+10,3.037140070094983673e+10,7.837255742604298803e-06,1.168320793354382658e-05,7.670225197519586757e-03
3.420000000000000000e+02,4.210222141671534729e+10,3.054979840962911224e+10,8.840223884476472449e-06,1.578612827468628410e-05,7.339439224614885404e-03
3.430000000000000000e+02,4.234879103263591766e+10,3.072871788415718079e+10,8.650518359409886671e-06,1.476830559021813372e-05,7.508563841646109793e-03
3.440000000000000000e+02,4.259607736303698730e+10,3.090815937015023041e+10,1.185498102240778451e-05,1.133863293989456622e-05,7.637926932814287362e-03
3.450000000000000000e+02,4.284408666033274841e+10,3.108812074075738525e+10,6.436172668378148387e-06,1.176176245765159223e-05,8.094518861187061098e-03
3.460000000000000000e+02,4.309281617192304993e+10,3.126861341461903000e+10,7.524619086818340463e-06,1.119348040445888870e-05,7.752716978663309888e-03
3.470000000000000000e+02,4.334226485550590515e+10,3.144962296932857132e+10,8.910363172964785861e-06,1.286420342816452234e-05,7.758867559780724399e-03
3.480000000000000000e+02,4.359243485314628601e+10,3.163115295435147095e+10,8.536402348435778720e-06,1.579727252654095082e-05,7.766864186251276614e-03
3.490000000000000000e+02,4.384333262120150757e+10,3.181320686237511063e+10,8.543736427668591205e-06,5.849969824445189204e-06,8.091593312608225119e-03
3.500000000000000000e+02,4.409494551582192993e+10,3.199578335808238220e+10,1.201115313587131084e-05,7.139710564763035450e-06,7.761103868059282540e-03
3.510000000000000000e+02,4.434726977977349854e+10,3.217888150262916946e+10,7.332138441396018891e-06,1.336839532350975190e-05,7.835128030894700224e-03
3.520000000000000000e+02,4.460032387081631470e+10,3.236250668533772278e+10,1.253059927375232974e-05,7.691831762302037134e-06,7.920936660666288986e-03
3.530000000000000000e+02,4.485409630249160767e+10,3.254665140551908875e+10,1.104027941445373528e-05,1.018321496715213215e-05,7.687376798578893222e-03
3.540000000000000000e+02,4.510857770701266479e+10,3.273131702316197205e+10,7.673494685112025593e-06,6.272972374543606122e-06,7.920567222627572512e-03
3.550000000000000000e+02,4.536378797411255646e+10,3.291650840087712097e+10,7.901993751557867540e-06,7.383776264302532866e-06,7.640557903279887597e-03
3.560000000000000000e+02,4.561971922111736298e+10,3.310221553501445770e+10,1.330284584899477096e-05,1.553711478663455381e-05,7.766269640150369469e-03
3.570000000000000000e+02,4.587635933871012878e+10,3.328845331322787857e+10,1.869074316840357852e-05,1.597046750656527792e-05,7.464470349552332351e-03
3.580000000000000000e+02,4.613372860676374817e+10,3.347521277689173889e+10,1.126982188548453223e-05,1.275649929521893711e-05,7.319140788449640667e-03
3.590000000000000000e+02,4.639181832100489044e+10,3.366249341034068298e+10,1.062007892294047906e-05,7.761123376859302425e-06,7.508851538989613772e-03
3.600000000000000000e+02,4.665061997772061920e+10,3.385029976945786285e+10,9.398735662746737773e-06,1.045575211988669651e-05,7.561720812693017990e-03
3.610000000000000000e+02,4.691015497800622559e+10,3.403861818607094955e+10,8.860556577450218185e-06,1.031725380995496266e-05,7.448920344207854427e-03
3.620000000000000000e+02,4.717040516045046997e+10,3.422746456220107269e+10,1.211443784510102262e-05,1.007561276955559748e-05,7.648892364965464985e-03
3.630000000000000000e+02,4.743137556560609436e+10,3.441682986309249878e+10,1.219885319825309011e-05,8.688456112571074641e-06,7.783220790544942425e-03
3.640000000000000000e+02,4.769306414043664551e+10,3.460671936592408752e+10,1.174712865303906284e-05,8.746803450754292442e-06,7.578527647200350437e-03
3.650000000000000000e+02,4.795546745080369568e+10,3.479712937539973450e+10,1.032770568687446655e-05,1.100736968628890367e-05,7.698540373419215932e-03
3.660000000000000000e+02,4.821860497785765839e+10,3.498806899444053650e+10,9.403641844540899797e-06,7.988702128924884960e-06,7.566039575462868427e-03
3.670000000000000000e+02,4.848245635410145569e+10,3.517952353786357117e+10,1.130429413132016947e-05,6.400187945398982947e-06,7.459661627086666691e-03
3.680000000000000000e+02,4.874702703844950104e+10,3.537150066320210266e+10,9.782943207192751345e-06,1.056511297703455199e-05,7.676879700376115778e-03
3.690000000000000000e+02,4.901231409891527557e+10,3.556400531777432251e+10,1.482886710890696236e-05,7.751663337218772654e-06,7.322597247477524718e-03
3.700000000000000000e+02,4.927832434669409180e+10,3.575703151687416077e+10,1.477657254134179254e-05,8.578833315620038036e-06,7.065414180554951962e-03
3.710000000000000000e+02,4.954504774795079803e+10,3.595057501283882904e+10,1.330920910491695253e-05,7.713455287494674906e-06,7.692511027771908871e-03
3.720000000000000000e+02,4.981249406660789490e+10,3.614464344077223206e+10,2.235416298113079847e-05,9.618396877297819003e-06,8.001130341510398480e-03
3.730000000000000000e+02,5.008065936483827209e+10,3.633923096679023743e+10,1.234037297248580245e-05,1.225038015795210100e-05,7.301756849195428778e-03
3.740000000000000000e+02,5.034954469053392029e+10,3.653434559988177490e+10,1.397056985996680822e-05,9.055984474981570997e-06,7.527036968911104964e-03
3.750000000000000000e+02,5.061915220255990601e+10,3.672998473108093262e+10,1.091158142918491336e-05,1.355691138960057884e-05,7.599103179813937459e-03
3.760000000000000000e+02,5.088947527511361694e+10,3.692614220250767517e+10,1.872846542805284287e-05,1.073755232827711126e-05,7.825816531736973225e-03
3.770000000000000000e+02,5.116051833527174377e+10,3.712281636728707886e+10,1.269042878049297940e-05,7.636984458270212883e-06,8.204835668682242122e-03
3.780000000000000000e+02,5.143228366339883423e+10,3.732001849566185760e+10,7.961491069741200022e-06,7.526723158290948845e-06,8.221024544648458665e-03
3.790000000000000000e+02,5.170477634488674164e+10,3.751774275770588684e+10,1.106309450160658514e-05,1.024119032311254784e-05,7.805159402866412854e-03
3.800000000000000000e+02,5.197798435492030334e+10,3.771599172717256165e+10,1.143297748895655275e-05,1.303961414578225231e-05,7.823698833803738317e-03
3.810000000000000000e+02,5.225191152793347931e+10,3.791476272938371277e+10,7.383793691251305802e-06,9.556917533237729856e-06,7.371882500010751293e-03
3.820000000000000000e+02,5.252656155484767151e+10,3.811405059889389801e+10,1.018135095542938018e-05,8.803671427082271350e-06,7.829150890739211555e-03
3.830000000000000000e+02,5.280192699677969360e+10,3.831386144168128204e+10,1.017438932082725955e-05,1.000573463649789829e-05,7.374132144817302503e-03
3.840000000000000000e+02,5.307800874822789764e+10,3.851419861486098480e+10,1.151067518567749914e-05,9.931985885280880666e-06,7.713983756529207980e-03
3.850000000000000000e+02,5.335482005484930420e+10,3.871505622141285706e+10,1.287448500164600773e-05,2.253029181820132010e-05,7.809160618825305988e-03
3.860000000000000000e+02,5.363235487213891602e+10,3.891643901613504028e+10,1.346414479708180068e-05,1.119185626163865521e-05,7.488095785341153388e-03
3.870000000000000000e+02,5.391060208461677551e+10,3.911835043777255249e+10,1.115762664971597928e-05,1.304809032631748522e-05,7.831344351968083650e-03
3.880000000000000000e+02,5.418956830138101959e+10,3.932078229936578369e+10,1.288603866467230574e-05,8.402363036341675695e-06,7.323308408152873206e-03
3.890000000000000000e+02,5.446925548062897491e+10,3.952372926884863281e+10,1.186513568296465593e-05,1.526083021485824531e-05,7.446066150925023663e-03
3.900000000000000000e+02,5.474965500961115265e+10,3.972720007714436340e+10,1.483492585963031019e-05,8.984351733132278639e-06,7.590367464867298075e-03
3.910000000000000000e+02,5.503077641923305511e+10,3.993118955965582275e+10,2.097221990693398652e-05,1.607837534789435807e-05,7.631944862945716501e-03
3.920000000000000000e+02,5.531262130577886200e+10,4.013571304951881409e+10,1.505498129850124656e-05,1.324660389190324139e-05,7.699004128595143825e-03
3.930000000000000000e+02,5.559519833338964844e+10,4.034075298316633606e+10,1.500552894906359569e-05,1.015363200018715162e-05,7.566694692928699340e-03
3.940000000000000000e+02,5.587848525357175446e+10,4.054631212128556824e+10,1.390594296357683390e-05,1.136044346239373226e-05,7.702852463900233815e-03
3.950000000000000000e+02,5.616248904899429321e+10,4.075239528264881134e+10,9.285259014002456013e-06,9.787194370280971611e-06,7.499889880992816060e-03
3.960000000000000000e+02,5.644721134927973938e+10,4.095899289463710022e+10,1.081090380516958049e-05,1.543584066909797770e-05,7.210071491625336115e-03
3.970000000000000000e+02,5.673266906873243713e+10,4.116612650768121338e+10,1.701018660482667144e-05,1.289098344625649872e-05,7.191261511786284366e-03
3.980000000000000000e+02,5.701884335169404602e+10,4.137376871322305298e+10,1.822984081611966900e-05,1.201451448729073945e-05,7.343989278211005001e-03
3.990000000000000000e+02,5.730572959003549194e+10,4.158194110143534088e+10,1.232040772269904494e-05,1.617502913087154326e-05,7.337036364421400947e-03
4.000000000000000000e+02,5.759333710288785553e+10,4.179063800651523590e+10,1.163682264826437773e-05,1.353523317382254731e-05,7.237321580715994074e-03
4.010000000000000000e+02,5.788165903594242859e+10,4.199986117473088074e+10,1.802673586692726815e-05,9.983788728296083548e-06,7.507412701742155470e-03
4.020000000000000000e+02,5.817070305866114044e+10,4.220960133913714600e+10,1.806257997827298567e-05,1.130228197721017125e-05,7.490932370214586911e-03
4.030000000000000000e+02,5.846046101827285767e+10,4.241986465524787903e+10,1.225517109548768246e-05,1.650585137968896277e-05,7.426071898264274829e-03
4.040000000000000000e+02,5.875094773031781006e+10,4.263064478862712860e+10,1.266372528230252925e-05,9.704783899167068739e-06,7.620988274108619898e-03
4.050000000000000000e+02,5.904215292453265381e+10,4.284195438560659790e+10,1.702504633105395015e-05,1.757861179818576147e-05,8.038138878650902264e-03
4.060000000000000000e+02,5.933407738674883270e+10,4.305378056694210815e+10,1.579738920431950078e-05,1.224378962338956711e-05,7.904938654737847514e-03
4.070000000000000000e+02,5.962671411181973267e+10,4.326614500474481964e+10,1.409815671982173058e-05,1.464590656030662075e-05,7.885089357369201579e-03
4.080000000000000000e+02,5.992008008041886902e+10,4.347901771194574738e+10,1.933700061196308440e-05,1.355383428636169896e-05,7.840250278011606788e-03
4.090000000000000000e+02,6.021415797004006958e+10,4.369241169958909607e+10,1.890103756130301349e-05,1.354237398931701364e-05,7.616844292227975544e-03
4.100000000000000000e+02,6.050896583720515442e+10,4.390633442928055573e+10,1.301836054201643833e-05,6.049459286394665014e-06,7.647971163821098983e-03
4.110000000000000000e+02,6.080448884157218170e+10,4.412077470812182617e+10,2.270253206115846467e-05,8.397636721446666286e-06,7.852229546054578790e-03
4.120000000000000000e+02,6.110073132070458984e+10,4.433573266216977692e+10,1.478678636590569084e-05,6.014082374994345059e-06,7.840833106972255884e-03
4.130000000000000000e+02,6.139770500029908752e+10,4.455122241101992035e+10,2.312247372526776701e-05,8.913882460825917065e-06,7.964082845698605695e-03
4.140000000000000000e+02,6.169538888406651306e+10,4.476722159950054932e+10,1.814286434365097733e-05,1.216487113286923716e-05,7.880403834699234444e-03
4.150000000000000000e+02,6.199379690995967102e+10,4.498375503641589355e+10,1.625243319514080298e-05,1.067637286411571296e-05,8.093033100285085268e-03
4.160000000000000000e+02,6.229291469143041229e+10,4.520080657661344910e+10,1.254020278362855123e-05,1.077102884172731478e-05,8.153908503017226472e-03
4.170000000000000000e+02,6.259276842512670898e+10,4.541837587275520325e+10,1.233919272758399188e-05,4.413611148557095021e-06,8.123057990768400849e-03
4.180000000000000000e+02,6.289333049601292419e+10,4.563647003645246887e+10,1.282983844719254307e-05,1.091687437759780721e-05,8.380072927443027453e-03
4.190000000000000000e+02,6.319462221808840942e+10,4.585509526770045471e+10,9.721211441937605002e-06,9.795651027766361096e-06,8.246031528384434317e-03
4.200000000000000000e+02,6.349662481536920166e+10,4.607422705621942139e+10,1.445544201617021685e-05,7.718412923574113904e-06,7.937439385658273672e-03
4.210000000000000000e+02,6.379935094791221619e+10,4.629389962845228577e+10,1.470477885723298073e-05,8.514497628397954543e-06,8.231765905540533446e-03
4.220000000000000000e+02,6.410280545259387207e+10,4.651408399975569916e+10,2.030866327573654928e-05,1.119161197671303398e-05,8.202387025134427745e-03
4.230000000000000000e+02,6.440696522104435730e+10,4.673478521893028259e+10,1.772330805516197927e-05,8.011888839698499964e-06,8.276410678945911314e-03
4.240000000000000000e+02,6.471185242759465027e+10,4.695602555681152344e+10,1.852481955333384889e-05,1.229776304989549374e-05,8.559099149287319186e-03
4.250000000000000000e+02,6.501744503436785889e+10,4.717777858008662415e+10,1.625030921348358248e-05,1.254977089870656926e-05,8.111977230698119712e-03
4.260000000000000000e+02,6.532376843053173828e+10,4.740005827652239227e+10,1.575321932145712367e-05,1.093862191159367114e-05,8.174356506125968203e-03
4.270000000000000000e+02,6.563081775207063293e+10,4.762286244842147064e+10,1.473994778233844727e-05,9.279374236892401484e-06,7.860971383151893477e-03
4.280000000000000000e+02,6.593857892050944519e+10,4.784618097047285461e+10,9.920380736883060990e-06,8.881503295254944419e-06,7.970679147516479546e-03
4.290000000000000000e+02,6.624705208524656677e+10,4.807002573607643890e+10,1.265998198285434029e-05,1.341865551651721944e-05,7.721065484387001909e-03
4.300000000000000000e+02,6.655626232661767578e+10,4.829439831630951691e+10,1.153208033632946439e-05,1.072691787307178402e-05,7.936104188937198600e-03
4.310000000000000000e+02,6.686619207170352173e+10,4.851929176004884338e+10,1.451358190929230574e-05,7.332926939662698373e-06,8.125845292414224375e-03
4.320000000000000000e+02,6.717684592936363220e+10,4.874470857797880554e+10,9.584939943740877766e-06,1.369392582339923337e-05,7.854953901088812529e-03
4.330000000000000000e+02,6.748821160114316559e+10,4.897065192702922058e+10,1.648191219794092888e-05,6.660474700659335667e-06,8.270374209758735162e-03
4.340000000000000000e+02,6.780029462331965637e+10,4.919709743184733582e+10,1.241461145873312688e-05,1.082702041388383662e-05,8.159795089409893620e-03
4.350000000000000000e+02,6.811309813269688416e+10,4.942407195415806580e+10,8.997111064057428109e-06,9.433965232230612230e-06,7.663475458574819932e-03
4.360000000000000000e+02,6.842662606683666992e+10,4.965158202591567993e+10,1.206438868628367800e-05,1.018542183517379129e-05,8.060595701102624133e-03
4.370000000000000000e+02,6.874087418430241394e+10,4.987960343021964264e+10,1.321634673223659462e-05,9.887765316407559624e-06,8.106041359297821991e-03
4.380000000000000000e+02,6.905582856890483093e+10,5.010814338441931915e+10,1.152532005488371425e-05,1.321893935690710009e-05,7.831531056458729267e-03
4.390000000000000000e+02,6.937150921323211670e+10,5.033721835350075531e+10,1.124687721498762727e-05,9.697559246402143174e-06,8.042208417894713968e-03
4.400000000000000000e+02,6.968790352662551880e+10,5.056681509913946533e+10,7.369280845437309324e-06,8.897964603016284002e-06,8.255672438780004008e-03
4.410000000000000000e+02,7.000502642012167358e+10,5.079692796549501038e+10,1.686401970291129260e-05,9.069590327870358237e-06,8.318338535630687147e-03
4.420000000000000000e+02,7.032286328649887085e+10,5.102757295375254822e+10,7.854618162772553092e-06,1.013658065773803685e-05,8.690322962386365369e-03
4.430000000000000000e+02,7.064143255532766724e+10,5.125872420526241302e+10,9.147917230389879251e-06,9.448497897079910501e-06,8.371269845567796963e-03
4.440000000000000000e+02,7.096071329915351868e+10,5.149040159810095215e+10,1.131282007982292726e-05,1.018830810950444032e-05,8.372187071630676769e-03
4.450000000000000000e+02,7.128072067480215454e+10,5.172260611241873169e+10,1.017065826869334444e-05,9.528240680789501482e-06,8.708350418115684555e-03
4.460000000000000000e+02,7.160145872452770996e+10,5.195533508479768372e+10,1.138079036322459103e-05,1.024411122829693710e-05,8.793956087975285385e-03
4.470000000000000000e+02,7.192290570250314331e+10,5.218858654380976868e+10,1.348162671821473424e-05,1.293603875585080942e-05,8.854552598971388022e-03
4.480000000000000000e+02,7.224507100127839661e+10,5.242235652634684753e+10,1.028426485727429451e-05,8.781385050338208487e-06,8.862760322966067861e-03
4.490000000000000000e+02,7.256796309297241211e+10,5.265664925180668640e+10,1.196485583709883116e-05,9.793072206387698486e-06,8.854257946576238325e-03
4.500000000000000000e+02,7.289156313832293701e+10,5.289146644092343140e+10,1.307107107195726314e-05,9.054188373824878511e-06,9.109390736912859055e-03
4.510000000000000000e+02,7.321588324321896362e+10,5.312680576664629364e+10,7.928109428068097486e-06,1.158852286198275294e-05,9.416397551659128062e-03
4.520000000000000000e+02,7.354091321829089355e+10,5.336267415084960938e+10,9.116308189227595449e-06,1.313043347095366187e-05,9.040555486209855829e-03
4.530000000000000000e+02,7.386666221184873962e+10,5.359905608413052368e+10,9.393396232737494245e-06,1.344771895639418346e-05,9.198032998030125640e-03
4.540000000000000000e+02,7.419314129659487915e+10,5.383596144778091431e+10,1.079651662372338450e-05,8.243751984271519007e-06,9.730685623495438641e-03
4.550000000000000000e+02,7.452035164302049255e+10,5.407338939552511597e+10,1.136323065253908027e-05,1.006310991225056739e-05,9.593070562691874414e-03
4.560000000000000000e+02,7.484827367836788940e+10,5.431133585114320374e+10,1.111052102897858163e-05,1.003010579392338286e-05,9.923578456473625131e-03
4.570000000000000000e+02,7.517691405784600830e+10,5.454981216504361725e+10,1.056242956787301068e-05,7.157872032870216117e-06,9.926230230052568437e-03
4.580000000000000000e+02,7.550626679190528870e+10,5.478880684442887878e+10,1.519802714600171356e-05,1.151717632530413482e-05,9.836508885511352496e-03
4.590000000000000000e+02,7.583634362454069519e+10,5.502832631744752502e+10,9.981321814067634079e-06,8.039615959853918525e-06,1.048059376762822126e-02
4.600000000000000000e+02,7.616714622804800415e+10,5.526836138182913971e+10,1.268148234945254416e-05,1.033413868389843060e-05,1.039051218558395551e-02
4.610000000000000000e+02,7.649866866311859131e+10,5.550892918551263428e+10,1.831057467793772986e-05,8.403322132144452894e-06,9.999065727312683727e-03
4.620000000000000000e+02,7.683089980460217285e+10,5.575001821999320984e+10,1.185710087725500017e-05,7.591577493859524850e-06,9.888760487086090123e-03
4.630000000000000000e+02,7.716386034900997925e+10,5.599162882950567627e+10,8.366783177948811101e-06,9.094211673055241363e-06,1.004353834632187858e-02
4.640000000000000000e+02,7.749753663084561157e+10,5.623375494192053223e+10,1.114661900625257829e-05,1.355738554942309548e-05,1.014312388515847818e-02
4.650000000000000000e+02,7.783193135508134460e+10,5.647639940791400146e+10,9.466073529917906626e-06,1.197894240989594294e-05,1.069124800207055248e-02
4.660000000000000000e+02,7.816706580672874451e+10,5.671957370238273621e+10,1.430730806495361662e-05,9.382278892244855228e-06,1.039265485100038244e-02
4.670000000000000000e+02,7.850289987040911865e+10,5.696326221978669739e+10,8.360581672417488619e-06,1.528266337103012518e-05,1.095754501697998595e-02
4.680000000000000000e+02,7.883945884371052551e+10,5.720747787295664978e+10,1.091899128846662848e-05,1.331159468731524242e-05,1.040247344737721402e-02
4.690000000000000000e+02,7.917674151139671326e+10,5.745222889453780365e+10,1.132564806494151810e-05,1.165264549207734035e-05,1.027343298890248668e-02
4.700000000000000000e+02,7.951474509914083862e+10,5.769749249904268646e+10,1.637766171769250434e-05,1.317036655013037461e-05,1.026906732809695910e-02
4.710000000000000000e+02,7.985346530342163086e+10,5.794328040752856445e+10,1.304432124193954934e-05,1.216073570975417795e-05,1.031118798930752423e-02
4.720000000000000000e+02,8.019290283794279480e+10,5.818958289752040100e+10,7.125544440378384081e-06,1.563394224146641420e-05,1.032083118436566416e-02
4.730000000000000000e+02,8.053305621067376709e+10,5.843641458283171844e+10,9.886955014137832620e-06,8.994324219857574576e-06,1.066917674612488653e-02
4.740000000000000000e+02,8.087393741462963867e+10,5.868377374016340637e+10,9.550289408299938998e-06,1.139758513690747321e-05,1.077321835469902123e-02
4.750000000000000000e+02,8.121553047634793091e+10,5.893164462853822327e+10,1.805892460393643262e-05,8.806905437808154602e-06,1.077327692254570479e-02
4.760000000000000000e+02,8.155786922875595093e+10,5.918003737892045593e+10,1.146691590170334507e-05,9.426219067076857527e-06,1.025607355598634474e-02
4.770000000000000000e+02,8.190090655054473877e+10,5.942895988345011902e+10,1.560944357337223920e-05,9.541289479719772260e-06,1.073508089183516923e-02
4.780000000000000000e+02,8.224466552847970581e+10,5.967840411824575806e+10,1.143583731633146527e-05,9.683606706056835378e-06,1.101780557672615846e-02
4.790000000000000000e+02,8.258914044887142944e+10,5.992836596169506073e+10,1.153792827002231292e-05,1.309294967632990137e-05,1.118568495170724209e-02
4.800000000000000000e+02,8.293434507652734375e+10,6.017885571704237366e+10,9.150346406472387173e-06,1.137680877938418433e-05,1.140323608861848470e-02
4.810000000000000000e+02,8.328026986989442444e+10,6.042985839986485291e+10,8.225955947849250549e-06,6.972493671431045925e-06,1.099689008390825062e-02
4.820000000000000000e+02,8.362691419648320007e+10,6.068139608320716858e+10,8.772042918159250746e-06,8.597191763271005982e-06,1.172236966696871274e-02
4.830000000000000000e+02,8.397425925793426514e+10,6.093345561105743408e+10,9.194524075994969792e-06,1.607488097232767643e-05,1.186717716477103668e-02
4.840000000000000000e+02,8.432232674318652344e+10,6.118602640528292084e+10,1.333663192204515013e-05,1.182702730417872772e-05,1.183203555673950635e-02
4.850000000000000000e+02,8.467112896248062134e+10,6.143912612437816620e+10,1.360279898066085735e-05,1.318509279646384869e-05,1.192814711547141027e-02
4.860000000000000000e+02,8.502064242081648254e+10,6.169275204244549561e+10,9.412856088353294126e-06,1.366085344778333877e-05,1.191240348909583524e-02
4.870000000000000000e+02,8.537087855382490540e+10,6.194689680858705139e+10,1.452353102260328654e-05,1.426000869764187939e-05,1.242479824832254387e-02
4.880000000000000000e+02,8.572184021421844482e+10,6.220156395774674225e+10,1.365826561061656008e-05,1.155539685016027107e-05,1.160003944655418895e-02
4.890000000000000000e+02,8.607351727297746277e+10,6.245675506539227295e+10,9.700505657739277865e-06,9.475991159080265902e-06,1.168691751909667342e-02
4.900000000000000000e+02,8.642590842261483765e+10,6.271246657569054413e+10,1.216707066875599708e-05,1.096527995780860465e-05,1.230854532779901422e-02
4.910000000000000000e+02,8.677902532839767456e+10,6.296870648471600342e+10,1.492493331223254671e-05,1.145939477376067828e-05,1.204340055027308676e-02
4.920000000000000000e+02,8.713286077513511658e+10,6.322546598531741333e+10,1.000579173315863102e-05,1.099008441307613992e-05,1.211119154498041528e-02
4.930000000000000000e+02,8.748742981909594727e+10,6.348273295921205139e+10,9.472266283228059081e-06,1.129676378253119395e-05,1.208923574106324228e-02
4.940000000000000000e+02,8.784270578966961670e+10,6.374053714134841919e+10,1.612678135021194947e-05,1.409452538703170887e-05,1.219304894374539927e-02
4.950000000000000000e+02,8.819869166082174683e+10,6.399885322877246094e+10,1.163548784754997456e-05,1.540633844354655224e-05,1.207295854317158579e-02
4.960000000000000000e+02,8.855541251482794189e+10,6.425770241558388519e+10,1.061133628710297927e-05,1.298834866336751048e-05,1.244642468087253651e-02
4.970000000000000000e+02,8.891284041339653015e+10,6.451706691896166992e+10,1.417350863930355587e-05,9.356640972457697103e-06,1.250851377003714404e-02
4.980000000000000000e+02,8.927099500146578979e+10,6.477696149939258575e+10,1.155299869626258413e-05,1.491287824229026171e-05,1.309419509258269443e-02
4.990000000000000000e+02,8.962987032703042603e+10,6.503737165089966583e+10,7.700019051926076941e-06,8.097219541536304632e-06,1.334338269770840579e-02
5.000000000000000000e+02,8.998946491811483765e+10,6.529829720724426270e+10,8.211976374017382341e-06,2.009967293004066846e-05,1.326984992144397690e-02
5.010000000000000000e+02,9.034978029002445984e+10,6.555974575259820557e+10,1.150009773487337128e-05,1.392234754848953315e-05,1.309675277894983836e-02
5.020000000000000000e+02,9.071082328057917786e+10,6.582171797162327576e+10,1.166204183356001067e-05,1.439696704064186150e-05,1.367734909035833724e-02
5.030000000000000000e+02,9.107257963448468018e+10,6.608421820018824768e+10,9.319376178096305807e-06,9.038115082682374180e-06,1.336825978367772727e-02
5.040000000000000000e+02,9.143506043633959961e+10,6.634724645901440430e+10,8.716266203134814816e-06,1.509493423090813025e-05,1.385792069203195531e-02
5.050000000000000000e+02,9.179825288734115601e+10,6.661079310752286530e+10,7.331099350471603771e-06,1.620045188999164054e-05,1.408322062132016939e-02
5.060000000000000000e+02,9.216216903316233826e+10,6.687486028710280609e+10,1.326036333881841500e-05,1.650622511217836319e-05,1.357559544293851506e-02
5.070000000000000000e+02,9.252678451315119934e+10,6.713945972099332428e+10,9.146762819933762501e-06,1.033271544792491170e-05,1.395350838643216740e-02
5.080000000000000000e+02,9.289213158945727539e+10,6.740457193478776550e+10,7.500737356114228760e-06,1.463714331506604793e-05,1.352501314441334479e-02
5.090000000000000000e+02,9.325821801590711975e+10,6.767020304866032410e+10,1.186707203981729464e-05,8.964754741769276336e-06,1.389069320611113767e-02
5.100000000000000000e+02,9.362502585536468506e+10,6.793637600958015442e+10,9.713889025153576995e-06,7.178536447161043554e-06,1.408582782941669720e-02
5.110000000000000000e+02,9.399255063081887817e+10,6.820306525835957336e+10,1.268214379235299560e-05,1.315992015704647855e-05,1.358500362733017219e-02
5.120000000000000000e+02,9.436077646806965637e+10,6.847025742326446533e+10,9.167964072576140211e-06,1.965139213078170854e-05,1.353144064347933107e-02
5.130000000000000000e+02,9.472973463020666504e+10,6.873798756535491943e+10,1.214810430505419703e-05,8.699652792931722445e-06,1.378715620163850630e-02
5.140000000000000000e+02,9.509942467422937012e+10,6.900623581971228027e+10,7.917555014835819804e-06,1.333633822753199638e-05,1.351636360344998788e-02
5.150000000000000000e+02,9.546982098621502686e+10,6.927499797966032410e+10,1.392894922225274001e-05,9.439960207524578095e-06,1.369592287708276679e-02
5.160000000000000000e+02,9.584093903192037964e+10,6.954430046302947998e+10,1.814726954030287942e-05,7.618434469391921482e-06,1.371283375992760067e-02
5.170000000000000000e+02,9.621276924269012451e+10,6.981411411869662476e+10,1.606487885974505758e-05,1.283872927615448134e-05,1.325831460710780174e-02
5.180000000000000000e+02,9.658531929587449646e+10,7.008446299272119141e+10,1.292249987572269276e-05,1.614624229695493796e-05,1.332880284492898859e-02
5.190000000000000000e+02,9.695860158308779907e+10,7.035532546825207520e+10,1.411550263796801374e-05,1.325848398703310949e-05,1.249531592446739836e-02
5.200000000000000000e+02,9.733259280144345093e+10,7.062671581036268616e+10,8.808624739620185551e-06,1.863534623525175959e-05,1.303773309470257491e-02
5.210000000000000000e+02,9.770730458182522583e+10,7.089861978061663818e+10,1.653700718962092253e-05,1.404634895862955091e-05,1.274555087826334532e-02
5.220000000000000000e+02,9.808274104445109558e+10,7.117105471053718567e+10,1.034846238678888142e-05,9.032550886800549961e-06,1.232686044341402276e-02
5.230000000000000000e+02,9.845890508086119080e+10,7.144401643781631470e+10,1.096817581358600080e-05,9.598679019617861741e-06,1.342151383438305867e-02
5.240000000000000000e+02,9.883579465207946777e+10,7.171748709147796631e+10,1.580371837150984504e-05,9.953823217112578448e-06,1.321265739983334964e-02
5.250000000000000000e+02,9.921338152835157776e+10,7.199149085360441589e+10,1.455073725775690718e-05,1.087384121134515880e-05,1.257658064773858886e-02
5.260000000000000000e+02,9.959170835135885620e+10,7.226599394737548828e+10,1.187143691994130279e-05,8.555704821833209905e-06,1.357074820304715601e-02
5.270000000000000000e+02,9.997075513979299927e+10,7.254102826826199341e+10,1.630729370960537494e-05,1.402892094459762262e-05,1.344242434744402637e-02
5.280000000000000000e+02,1.003505069181473083e+11,7.281659730560156250e+10,1.731907458224490881e-05,1.134977616767951503e-05,1.353714351102519586e-02
5.290000000000000000e+02,1.007309896755043030e+11,7.309267883280664062e+10,1.143985275053882589e-05,1.332373622309201977e-05,1.357275834421911576e-02
5.300000000000000000e+02,1.011121713630928040e+11,7.336928931562071228e+10,9.417547854884134040e-06,1.093439136368168363e-05,1.349388599601342165e-02
5.310000000000000000e+02,1.014940653351525574e+11,7.364641877448937988e+10,1.325840980859194218e-05,1.266548907830067350e-05,1.359591693683059876e-02
5.320000000000000000e+02,1.018766903828645782e+11,7.392407466344424438e+10,1.626368082230378320e-05,1.638128291558960115e-05,1.394677227547469478e-02
5.330000000000000000e+02,1.022600395996412964e+11,7.420225325328138733e+10,1.553730409598053086e-05,1.177684237396725564e-05,1.403575377637000798e-02
5.340000000000000000e+02,1.026441220219701996e+11,7.448095615709683228e+10,1.151452741088299092e-05,1.418647729201083507e-05,1.458449429614794290e-02
5.350000000000000000e+02,1.030289269088352356e+11,7.476017662635035706e+10,8.840323479253342498e-06,1.507044137250002080e-05,1.366445208511923859e-02
5.360000000000000000e+02,1.034144511092297668e+11,7.503992060652192688e+10,1.571076953688077538e-05,1.189706867998907569e-05,1.483397188349533380e-02
5.370000000000000000e+02,1.038006872565584259e+11,7.532016898537707520e+10,1.330741698613024937e-05,1.423504226472083189e-05,1.437982732667819619e-02
5.380000000000000000e+02,1.041876327472307129e+11,7.560095842176757812e+10,1.268463880699233215e-05,1.663467261014961451e-05,1.433920736167526577e-02
5.390000000000000000e+02,1.045753151556783752e+11,7.588227030917318726e+10,1.561794745108535665e-05,9.898922163298351506e-06,1.474189776444967404e-02
5.400000000000000000e+02,1.049637015484280090e+11,7.616410226980499268e+10,1.060531553087606937e-05,1.259299940059577239e-05,1.468124191898734221e-02
5.410000000000000000e+02,1.053528222573092651e+11,7.644646106937405396e+10,1.226127597608872577e-05,1.028050198625951595e-05,1.497779758511375015e-02
5.420000000000000000e+02,1.057426576881584473e+11,7.672933903745465088e+10,1.432760338693217506e-05,1.218038754635664134e-05,1.428604377060282982e-02
5.430000000000000000e+02,1.061332328572288666e+11,7.701275334059738159e+10,1.540449250281294979e-05,8.785679684764069464e-06,1.479577513956786827e-02
5.440000000000000000e+02,1.065244971771095581e+11,7.729668284473178101e+10,1.081471767783170890e-05,1.382106435354746310e-05,1.471924188315631987e-02
5.450000000000000000e+02,1.069164991976275330e+11,7.758112613895751953e+10,1.237983269231079930e-05,1.615366929064165902e-05,1.471640770045457014e-02
5.460000000000000000e+02,1.073092113975791626e+11,7.786608549155313110e+10,1.164460258074040411e-05,9.158214030469125078e-06,1.538447993194158592e-02
5.470000000000000000e+02,1.077026390960189514e+11,7.815156976903240967e+10,1.189714093896565572e-05,9.180723348434227660e-06,1.500172820849998701e-02
5.480000000000000000e+02,1.080967790293427124e+11,7.843758119224963379e+10,1.071702319943579340e-05,1.094378012000962741e-05,1.535764490971314178e-02
5.490000000000000000e+02,1.084916543874804688e+11,7.872411749000360107e+10,1.251760572185123266e-05,1.127748329921018922e-05,1.515950224588258344e-02
5.500000000000000000e+02,1.088872498241386414e+11,7.901116690799966431e+10,1.645000757410919334e-05,1.244161049096526028e-05,1.563388472499649406e-02
5.510000000000000000e+02,1.092835613963931885e+11,7.929873701074092102e+10,1.703333747271607024e-05,1.164023059252450309e-05,1.543239879236768530e-02
5.520000000000000000e+02,1.096805821483884888e+11,7.958683693365246582e+10,1.231336124418724864e-05,1.971225458019532084e-05,1.523380947885477621e-02
5.530000000000000000e+02,1.100783399830426636e+11,7.987546592611047363e+10,1.086269087335889338e-05,1.063037371984432156e-05,1.520418191141315045e-02
5.540000000000000000e+02,1.104768158379753418e+11,8.016460423762680054e+10,1.320685703631863106e-05,1.785088706041104700e-05,1.549890283464450125e-02
5.550000000000000000e+02,1.108760021695018616e+11,8.045427012662536621e+10,1.368293921444330152e-05,1.038911006046028263e-05,1.552815680019914435e-02
5.560000000000000000e+02,1.112759026654184113e+11,8.074446525715304565e+10,1.371734879584973754e-05,1.205586290109472714e-05,1.481788143053053286e-02
5.570000000000000000e+02,1.116765338292747955e+11,8.103518157648635864e+10,1.213354393769794370e-05,8.244992634076631077e-06,1.429303886749933028e-02
5.580000000000000000e+02,1.120778867555191650e+11,8.132641322296054077e+10,1.372453198156264875e-05,1.016140268472742747e-05,1.443140888491367679e-02
5.590000000000000000e+02,1.124799613065737457e+11,8.161816200968298340e+10,1.548888547309168473e-05,9.915480045585844948e-06,1.454706766670599283e-02
5.600000000000000000e+02,1.128827419269908600e+11,8.191045177316999817e+10,1.165470428754478149e-05,9.034993504686283927e-06,1.462954622349854628e-02
5.610000000000000000e+02,1.132862641994289856e+11,8.220325639781173706e+10,1.510357591238964403e-05,9.475912094214500314e-06,1.453326326798709545e-02
5.620000000000000000e+02,1.136904915253839874e+11,8.249658179735113525e+10,1.665272124429240108e-05,9.790533363029929603e-06,1.489199010478159391e-02
5.630000000000000000e+02,1.140954421558701782e+11,8.279043235420924377e+10,1.777574251959901375e-05,1.299888187844544518e-05,1.404759868558702607e-02
5.640000000000000000e+02,1.145011112183627625e+11,8.308478960981622314e+10,1.282327160190277482e-05,1.484229876258513769e-05,1.430344568888375356e-02
5.650000000000000000e+02,1.149074965218338928e+11,8.337967996785144043e+10,1.655389843657761872e-05,6.485813318746203038e-06,1.454963161489675194e-02
5.660000000000000000e+02,1.153146107358528748e+11,8.367509554244252014e+10,1.319849149861163085e-05,1.007720036816373010e-05,1.461542133909687902e-02
5.670000000000000000e+02,1.157224465973952026e+11,8.397103772639498901e+10,1.593031965030355934e-05,1.519755271084388681e-05,1.471826956343291748e-02
5.680000000000000000e+02,1.161309909281283875e+11,8.426750363041772461e+10,1.591767110253883288e-05,1.352673824994710117e-05,1.489306507064513951e-02
5.690000000000000000e+02,1.165402619991125641e+11,8.456448563644305420e+10,1.378842444987871119e-05,1.618454811624925327e-05,1.533153107708773444e-02
5.700000000000000000e+02,1.169502385602872620e+11,8.486198904869468689e+10,1.386011931137076658e-05,9.795662944345195911e-06,1.426337587318204925e-02
5.710000000000000000e+02,1.173609434005175781e+11,8.516001908938081360e+10,1.387566792665495541e-05,9.778657067860407892e-06,1.477047040224044316e-02
5.720000000000000000e+02,1.177723717342888184e+11,8.545855716162741089e+10,1.480500015049734941e-05,1.587729519891833974e-05,1.475658489148312658e-02
5.730000000000000000e+02,1.181845178449388275e+11,8.575762632089227295e+10,1.408797569479869338e-05,1.032195322536733073e-05,1.466837100163731478e-02
5.740000000000000000e+02,1.185973921473002014e+11,8.605721252202296448e+10,9.533214798240763344e-06,9.465169996336619818e-06,1.490907153283627107e-02
5.750000000000000000e+02,1.190109969823787842e+11,8.635732414507159424e+10,1.374439933166105021e-05,9.068697272796022446e-06,1.514109519758977118e-02
5.760000000000000000e+02,1.194252987216328888e+11,8.665796815468676758e+10,1.485435950698832386e-05,1.066871607657837728e-05,1.465610442720921558e-02
5.770000000000000000e+02,1.198403403394416199e+11,8.695912725708370972e+10,1.597407011222351514e-05,1.327856796562443265e-05,1.481677037925921425e-02
5.780000000000000000e+02,1.202561042674433899e+11,8.726082435426388550e+10,1.257553839528746664e-05,1.094739809137657005e-05,1.483524442306671798e-02
5.790000000000000000e+02,1.206725797294211731e+11,8.756302900757107544e+10,1.511640528084612356e-05,1.094304684057245680e-05,1.457580991668705472e-02
5.800000000000000000e+02,1.210897782424035797e+11,8.786576300440097046e+10,1.300246368551860598e-05,1.006931265712385226e-05,1.511083893610898343e-02
5.810000000000000000e+02,1.215076919539699707e+11,8.816901526405825806e+10,1.397900908095550676e-05,1.034803796073902049e-05,1.513640070282507022e-02
5.820000000000000000e+02,1.219263140014329529e+11,8.847279070426110840e+10,1.123951089276875592e-05,6.940374454034170526e-06,1.569101177252618662e-02
5.830000000000000000e+02,1.223456727852698975e+11,8.877708627039602661e+10,2.021979093413950324e-05,1.368303810811433152e-05,1.518198573690165976e-02
5.840000000000000000e+02,1.227657443675033569e+11,8.908189731789656067e+10,8.344860293996170242e-06,8.104807758368970383e-06,1.627492804980013030e-02
5.850000000000000000e+02,1.231865402053876953e+11,8.938722589368212891e+10,1.451721944056849622e-05,1.345824972021070209e-05,1.653286413798105148e-02
5.860000000000000000e+02,1.236080377486630249e+11,8.969309338588835144e+10,1.296547945606185692e-05,1.055361520085895677e-05,1.629794577690835133e-02
5.870000000000000000e+02,1.240302618866724243e+11,8.999946648729251099e+10,1.320328621656763346e-05,1.207948965786798112e-05,1.612791494176479823e-02
5.880000000000000000e+02,1.244532029346605225e+11,9.030637503984655762e+10,1.274010247931389728e-05,1.105030169767928783e-05,1.626892443639116337e-02
5.890000000000000000e+02,1.248768608156923218e+11,9.061380524667492676e+10,1.209024283688187040e-05,6.970109404313973300e-06,1.686138565345551843e-02
5.900000000000000000e+02,1.253012504806132965e+11,9.092177048537832642e+10,1.192828433083104045e-05,1.109750225902761400e-05,1.758675812956900231e-02
5.910000000000000000e+02,1.257263540869409332e+11,9.123025549911846924e+10,1.524325659685299428e-05,1.218277419212654422e-05,1.729269785299614171e-02
5.920000000000000000e+02,1.261521857610166016e+11,9.153926081631170654e+10,1.020590632982987245e-05,1.179830931974379382e-05,1.658243681256665880e-02
5.930000000000000000e+02,1.265787234049039001e+11,9.184878804132415771e+10,1.059853164753210564e-05,9.529742770797433593e-06,1.730923934367711858e-02
5.940000000000000000e+02,1.270059875241497803e+11,9.215882756543785095e+10,1.152461089570788744e-05,8.596843607655557662e-06,1.673256593030081341e-02
5.950000000000000000e+02,1.274339743111815186e+11,9.246938649367459106e+10,9.050554098499752342e-06,1.005884679805557624e-05,1.681221112351649616e-02
5.960000000000000000e+02,1.278626878256811371e+11,9.278047498968919373e+10,1.003290410261925558e-05,1.644555272428682713e-05,1.674017990490572760e-02
5.970000000000000000e+02,1.282921239864017181e+11,9.309208608363775635e+10,1.005140163135020970e-05,9.634489679277713492e-06,1.727645317126713653e-02
5.980000000000000000e+02,1.287222742141907959e+11,9.340421449453332520e+10,1.335979817074228748e-05,9.198681080624382389e-06,1.742762191244340286e-02
5.990000000000000000e+02,1.291531583544329834e+11,9.371685981062767029e+10,1.417831590377893747e-05,1.367451466893765399e-05,1.846697513294548454e-02
6.000000000000000000e+02,1.295847438799520569e+11,9.403004493404968262e+10,1.765014529697683798e-05,1.221620174352011645e-05,1.814246601924551783e-02
6.010000000000000000e+02,1.300170497666226196e+11,9.434374237059188843e+10,1.691156734051624255e-05,9.338600556407783415e-06,1.742936142906192920e-02
6.020000000000000000e+02,1.304500980860054016e+11,9.465797405969873047e+10,1.450323947238540967e-05,7.755284872068557434e-06,1.736297833824651526e-02
6.030000000000000000e+02,1.308838494015032959e+11,9.497270970190788269e+10,1.620278922542794930e-05,7.933731108411556932e-06,1.738697167664726706e-02
6.040000000000000000e+02,1.313183114643090973e+11,9.528799204030233765e+10,1.918850008209016522e-05,1.782027867369695429e-05,1.801016557713663868e-02
6.050000000000000000e+02,1.317534999719913330e+11,9.560378136846221924e+10,1.574696895667582197e-05,8.748213754405931297e-06,1.767239064308612218e-02
6.060000000000000000e+02,1.321894153029226379e+11,9.592008137359582520e+10,1.134104452804596264e-05,9.037898683561529367e-06,1.842350666803049819e-02
6.070000000000000000e+02,1.326260306079922028e+11,9.623691458213775635e+10,8.489993243654403443e-06,1.184593061320793339e-05,1.849423211972067715e-02
6.080000000000000000e+02,1.330633858369861145e+11,9.655426990681982422e+10,6.413188370357758572e-06,1.395251266544939028e-05,1.859509014403770699e-02
6.090000000000000000e+02,1.335014586945829620e+11,9.687214748823477173e+10,7.931903144520191518e-06,6.960182847737250711e-06,1.844985084389316743e-02
6.100000000000000000e+02,1.339402506816044922e+11,9.719055304438787842e+10,1.101301779693475424e-05,1.109946940880401911e-05,1.983922278795513527e-02
6.110000000000000000e+02,1.343797596056395874e+11,9.750947562918661499e+10,1.118714462000625076e-05,9.759030260902967768e-06,1.919992976217355096e-02
6.120000000000000000e+02,1.348199704672110291e+11,9.782892409073416138e+10,1.035826320161525871e-05,1.194923756242527446e-05,1.884434164138870660e-02
6.130000000000000000e+02,1.352609036396574097e+11,9.814888954859516907e+10,1.131351702376992563e-05,1.250783225992257996e-05,1.843833677675221772e-02
6.140000000000000000e+02,1.357025836826112976e+11,9.846938307306823730e+10,9.033528760693521065e-06,1.240701834437363260e-05,1.943295961515456582e-02
6.150000000000000000e+02,1.361449639255262909e+11,9.879040240852062988e+10,1.137504002235445455e-05,9.835594304008488109e-06,1.883278591268033875e-02
6.160000000000000000e+02,1.365880743801712646e+11,9.911194197959219360e+10,1.210696245812492577e-05,1.007607822800515862e-05,1.976353325253377147e-02
6.170000000000000000e+02,1.370319007028733826e+11,9.943400022909396362e+10,1.358319628552706604e-05,1.342864799758203276e-05,2.018516903131906126e-02
6.180000000000000000e+02,1.374764412051704712e+11,9.975658345828259277e+10,1.461333020935651206e-05,8.016618838757594290e-06,2.083612996731010192e-02
6.190000000000000000e+02,1.379217165074982300e+11,1.000796911086272583e+11,1.128143524864455571e-05,1.466391525950516694e-05,2.058440999181976316e-02
6.200000000000000000e+02,1.383677026236837158e+11,1.004033231312430420e+11,8.188853026114273348e-06,9.596851560877972531e-06,2.081113603695194936e-02
6.210000000000000000e+02,1.388144085947790527e+11,1.007274627479694366e+11,1.087370036667589801e-05,1.484132775941837679e-05,2.100258833881296638e-02
6.220000000000000000e+02,1.392618368368901978e+11,1.010521340100157166e+11,1.466381205383893160e-05,1.267729506460035793e-05,2.081991330114107974e-02
6.230000000000000000e+02,1.397099754090427856e+11,1.013773330360614319e+11,1.226541832177741043e-05,1.581517554172240381e-05,2.180444726125785326e-02
6.240000000000000000e+02,1.401588571788107910e+11,1.017030589746009216e+11,7.767867564179020690e-06,1.121973894580019504e-05,2.173645031033188957e-02
6.250000000000000000e+02,1.406084419978468018e+11,1.020292936951162720e+11,1.028716009321417602e-05,1.009072849589287557e-05,2.153093261995753238e-02
6.260000000000000000e+02,1.410587444675890503e+11,1.023560379742651062e+11,7.925904743966150079e-06,1.454851861870665175e-05,2.165659631037608612e-02
6.270000000000000000e+02,1.415097647305674438e+11,1.026833331400425262e+11,8.992083841974363168e-06,9.247694902181358145e-06,2.010393543738775435e-02
6.280000000000000000e+02,1.419615179927518311e+11,1.030111464512319641e+11,1.399033137439165131e-05,1.553963912226397071e-05,2.097115039809849257e-02
6.290000000000000000e+02,1.424139582198050537e+11,1.033394734631448669e+11,1.169819566482210860e-05,1.104192676593118705e-05,2.041620190235193810e-02
6.300000000000000000e+02,1.428671406068492432e+11,1.036683096044064026e+11,1.143971843453606141e-05,7.533383027502615903e-06,2.090924667638227596e-02
6.310000000000000000e+02,1.433210378905996094e+11,1.039976827487386017e+11,1.347395996109668204e-05,1.254872652489691376e-05,2.125955676314394971e-02
6.320000000000000000e+02,1.437756759449320068e+11,1.043275799391622162e+11,1.614117131876202649e-05,9.345478714339883197e-06,2.114992197448495315e-02
6.330000000000000000e+02,1.442310115631974182e+11,1.046579981574015503e+11,1.127451363469589296e-05,1.216549882965267670e-05,2.107112209353512178e-02
6.340000000000000000e+02,1.446870816187774658e+11,1.049889295813073425e+11,1.085510995491034691e-05,1.340073153244247806e-05,2.109603455995023857e-02
6.350000000000000000e+02,1.451438432574200439e+11,1.053203944497820740e+11,9.856649603290357220e-06,1.437116247837710858e-05,2.157993817830994310e-02
6.360000000000000000e+02,1.456013260228961182e+11,1.056523738255511475e+11,1.496530436484455606e-05,1.249795176316848000e-05,1.953353887818665147e-02
6.370000000000000000e+02,1.460595522433513794e+11,1.059848743686795349e+11,1.231974334514607250e-05,1.277434173718727806e-05,2.220901104697037276e-02
6.380000000000000000e+02,1.465184963605492554e+11,1.063179114536489258e+11,1.826400739457501032e-05,1.635090918394865867e-05,2.124912798820699500e-02
6.390000000000000000e+02,1.469781699212812500e+11,1.066514534247145386e+11,1.580538388390451132e-05,1.295908382648036650e-05,2.133569915443733755e-02
6.400000000000000000e+02,1.474385551263898010e+11,1.069855156399978638e+11,1.405474020177432948e-05,1.030456585615624476e-05,2.196812743802101231e-02
6.410000000000000000e+02,1.478996584058386841e+11,1.073201125259700012e+11,1.152147293415062279e-05,1.095741585099840876e-05,2.174798588016957357e-02
6.420000000000000000e+02,1.483614811059496460e+11,1.076552371882505951e+11,1.072723108574979989e-05,8.606579138037417920e-06,2.180294264388238368e-02
6.430000000000000000e+02,1.488240350371401367e+11,1.079908882463634491e+11,1.343780296503283012e-05,1.339570523728461637e-05,2.262408734241538877e-02
6.440000000000000000e+02,1.492873101052308350e+11,1.083270573162402649e+11,9.649788754506616328e-06,1.070789092627588701e-05,2.150845530402778483e-02
6.450000000000000000e+02,1.497513118098500061e+11,1.086637346993968506e+11,1.052761645536914870e-05,1.354399686781526668e-05,2.192960600763615986e-02
6.460000000000000000e+02,1.502160097316520081e+11,1.090009514965510406e+11,1.713593096175358710e-05,8.731993782928881842e-06,2.075178416534462222e-02
6.470000000000000000e+02,1.506814387976322021e+11,1.093386800105956421e+11,9.057482166618946451e-06,1.135939718521772335e-05,2.227340622849338647e-02
6.480000000000000000e+02,1.511475745944880981e+11,1.096769405272182770e+11,1.821316131145334083e-05,9.498917753814062337e-06,2.176638849626355565e-02
6.490000000000000000e+02,1.516144276924479370e+11,1.100156965436153107e+11,1.344394273772309134e-05,7.831172935013341885e-06,2.208254486819938300e-02
6.500000000000000000e+02,1.520820125291709595e+11,1.103549893229048920e+11,1.465184897553317711e-05,1.447469835047510145e-05,2.126832955327584429e-02
6.510000000000000000e+02,1.525503140231055603e+11,1.106947979040559692e+11,1.649714722051776050e-05,9.364101017150794348e-06,2.200874621122650421e-02
6.520000000000000000e+02,1.530193462345747681e+11,1.110351489345740662e+11,1.555407109521400599e-05,1.113398051233449593e-05,2.214131471267322127e-02
6.530000000000000000e+02,1.534890967593592224e+11,1.113760183190785217e+11,1.349472365552717434e-05,1.177359783988141118e-05,2.108015350006331445e-02
6.540000000000000000e+02,1.539595681793334351e+11,1.117174135828635559e+11,1.892837381622936022e-05,1.210878943636028993e-05,2.171909881607236859e-02
6.550000000000000000e+02,1.544307575948896179e+11,1.120593113326760559e+11,1.364816137006119590e-05,9.686093646932292245e-06,2.228028795369030313e-02
6.560000000000000000e+02,1.549026649399753723e+11,1.124017383797386017e+11,8.790905446032226678e-06,1.281312460765793304e-05,2.218334141592537279e-02
6.570000000000000000e+02,1.553752955465294189e+11,1.127446940486225281e+11,1.459990627850071832e-05,9.041532007980634944e-06,2.187545819957070758e-02
6.580000000000000000e+02,1.558486364073359680e+11,1.130881691650799255e+11,1.228231432814919089e-05,1.108867627408471890e-05,2.349763922744163569e-02
6.590000000000000000e+02,1.563226913647411499e+11,1.134321658373814087e+11,1.262963120662874417e-05,1.152937609438797750e-05,2.221202273193656485e-02
6.600000000000000000e+02,1.567974785027721863e+11,1.137766841952348938e+11,1.760960291041779868e-05,1.020985998145818030e-05,2.356650404964777401e-02
6.610000000000000000e+02,1.572729906506020813e+11,1.141217311459172668e+11,2.158787764272585008e-05,1.088736817544955215e-05,2.427498511914960577e-02
6.620000000000000000e+02,1.577492253181569519e+11,1.144673041752682343e+11,2.246535029826191021e-05,5.708897527156864271e-06,2.423167967121897526e-02
6.630000000000000000e+02,1.582261710743645630e+11,1.148133896785773926e+11,9.596905482966988643e-06,1.137187100297420983e-05,2.413911688683878509e-02
6.640000000000000000e+02,1.587038388588940735e+11,1.151600091659369812e+11,1.853668395090934951e-05,1.041685629155075787e-05,2.444226361010826132e-02
6.650000000000000000e+02,1.591822034634520569e+11,1.155071405901730652e+11,1.401492495733958066e-05,1.576051483087592686e-05,2.412667919756106283e-02
6.660000000000000000e+02,1.596612994053384094e+11,1.158547777469766846e+11,1.173622688199760233e-05,8.245553075214573369e-06,2.363575238507775733e-02
6.670000000000000000e+02,1.601411258648748169e+11,1.162029415831918030e+11,9.164844121056781034e-06,1.243022769603641109e-05,2.450769947230690970e-02
6.680000000000000000e+02,1.606216672886328125e+11,1.165516357748020935e+11,1.454809885892416332e-05,8.530696090858214120e-06,2.486261402896694506e-02
6.690000000000000000e+02,1.611029174206519470e+11,1.169008487168329163e+11,9.079730513783523804e-06,1.393858590725827185e-05,2.545460154073109216e-02
6.700000000000000000e+02,1.615849093855147705e+11,1.172505991076089325e+11,1.078745312943496515e-05,1.115857563971367483e-05,2.562544370570241092e-02
6.710000000000000000e+02,1.620675898464048462e+11,1.176008689484027100e+11,1.167398640566918999e-05,9.990677312443629887e-06,2.553498335878223724e-02
6.720000000000000000e+02,1.625510184242573242e+11,1.179516510782718811e+11,1.060554337983798945e-05,9.934057591531875175e-06,2.564979493231434038e-02
6.730000000000000000e+02,1.630351639320602417e+11,1.183029711992501221e+11,1.002215125200933699e-05,1.497422235963163928e-05,2.597396359392245557e-02
6.740000000000000000e+02,1.635200288097703857e+11,1.186548137373504944e+11,1.226331946968528541e-05,1.027652127172373753e-05,2.592586562377752202e-02
6.750000000000000000e+02,1.640056005973201904e+11,1.190071677396181946e+11,6.571549248879371419e-06,1.050376783784390256e-05,2.638380246998717205e-02
6.760000000000000000e+02,1.644919131853677368e+11,1.193600454159819489e+11,1.124612501068877890e-05,7.134321573620816537e-06,2.668079223109842690e-02
6.770000000000000000e+02,1.649789321719733887e+11,1.197134525590480957e+11,1.600469472984311636e-05,1.080188478774779526e-05,2.700097473969953477e-02
6.780000000000000000e+02,1.654666726320530396e+11,1.200673840760652466e+11,1.303471509217501989e-05,1.014528451592777714e-05,2.560707152316177293e-02
6.790000000000000000e+02,1.659551384053020020e+11,1.204218322987759552e+11,1.071431222110508230e-05,1.266703056335138911e-05,2.698499501119278055e-02
6.800000000000000000e+02,1.664443301663401489e+11,1.207767847982266846e+11,9.096158836152667959e-06,1.121409164228648336e-05,2.754186014858883702e-02
6.810000000000000000e+02,1.669342393386741333e+11,1.211322847380096283e+11,7.047496071943548657e-06,1.255569261526812141e-05,2.665216263728120705e-02
6.820000000000000000e+02,1.674248707225595093e+11,1.214882937082445068e+11,1.284420663361096615e-05,1.266540289002193731e-05,2.724703578907228252e-02
6.830000000000000000e+02,1.679162167225707397e+11,1.218448147133621521e+11,1.071079155057219623e-05,1.072319811534772072e-05,2.779767969070012779e-02
6.840000000000000000e+02,1.684082803189733887e+11,1.222018679706322021e+11,1.239063320890299025e-05,1.165255139790044581e-05,2.757809002376332419e-02
6.850000000000000000e+02,1.689010631322737732e+11,1.225594430009780884e+11,1.174227923705917220e-05,1.189272376889149996e-05,2.762806314177135292e-02
6.860000000000000000e+02,1.693945719612938843e+11,1.229175503992929993e+11,1.022639830061677912e-05,1.193686012845862621e-05,2.762609865104981299e-02
6.870000000000000000e+02,1.698888015577808533e+11,1.232761879088143005e+11,1.181727348420480439e-05,1.594683683614483982e-05,2.645715718372676495e-02
6.880000000000000000e+02,1.703837339508925476e+11,1.236353413934610443e+11,1.147301674653267156e-05,1.485147369917338978e-05,2.492797735843899076e-02
6.890000000000000000e+02,1.708793797863865967e+11,1.239950075564864197e+11,1.454025642722012179e-05,1.066977434183158380e-05,2.656246893238489726e-02
6.900000000000000000e+02,1.713757506005001526e+11,1.243551898574324036e+11,9.400693267935800179e-06,1.022150434881741177e-05,2.639713485473504928e-02
6.910000000000000000e+02,1.718728459660607300e+11,1.247159089159052887e+11,1.227230662026457253e-05,9.197996736043378974e-06,2.609653439841153055e-02
6.920000000000000000e+02,1.723706774513514404e+11,1.250771382700759430e+11,1.386022984739554431e-05,1.521480788169160547e-05,2.692219850746147003e-02
6.930000000000000000e+02,1.728692053948196716e+11,1.254388900724698639e+11,1.494388300038451689e-05,1.000526016514680094e-05,2.672497134449192124e-02
6.940000000000000000e+02,1.733684574494353638e+11,1.258011783731702271e+11,1.285697032460397793e-05,1.675252730148901747e-05,2.644448567787893722e-02
6.950000000000000000e+02,1.738684429190572510e+11,1.261639866810930023e+11,1.552504076118843557e-05,1.338711368603640040e-05,2.729711955866076512e-02
6.960000000000000000e+02,1.743691435413536377e+11,1.265273276156152344e+11,9.033810336456227219e-06,1.683552717757219597e-05,2.733630653577368008e-02
6.970000000000000000e+02,1.748705559442355347e+11,1.268911858253963165e+11,9.030503019480384808e-06,7.509027584617911089e-06,2.770970200723210652e-02
6.980000000000000000e+02,1.753727124216476440e+11,1.272555667383824768e+11,1.075972280795145508e-05,1.210126891426632767e-05,2.726707936828731693e-02
6.990000000000000000e+02,1.758755763033535156e+11,1.276204496668828430e+11,1.205283543881385810e-05,1.459404325598878671e-05,2.628716467822489466e-02
7.000000000000000000e+02,1.763791537450861206e+11,1.279858571743778229e+11,1.673442326144414238e-05,1.157399151208160504e-05,2.677132616869737358e-02
7.010000000000000000e+02,1.768834638262746582e+11,1.283518098026614075e+11,6.438167023170571213e-06,1.212964575680874901e-05,2.798896322897181932e-02
7.020000000000000000e+02,1.773884756406578369e+11,1.287182721825772095e+11,1.000794559913309456e-05,1.318189679500036959e-05,2.753602837699598016e-02
7.030000000000000000e+02,1.778942139807658997e+11,1.290852512466845398e+11,7.332114003610890052e-06,1.434118330356781712e-05,2.848651312693317728e-02
7.040000000000000000e+02,1.784006700271899414e+11,1.294527747082580719e+11,1.188307694299783890e-05,1.622484362107101674e-05,2.862084875782466842e-02
7.050000000000000000e+02,1.789078535443523560e+11,1.298208138884594116e+11,6.559737859457293041e-06,1.507175205595068235e-05,2.884624596257356899e-02
7.060000000000000000e+02,1.794157350059138184e+11,1.301893736681743469e+11,1.664554119917838193e-05,1.160252902343561487e-05,2.917869115450355544e-02
7.070000000000000000e+02,1.799243681733028564e+11,1.305584411353749084e+11,1.631131014290243542e-05,1.412023527480599228e-05,2.867914070353227984e-02
7.080000000000000000e+02,1.804337064668346558e+11,1.309280357990261536e+11,1.011447940446608129e-05,1.367756933534636232e-05,3.117912554261881297e-02
7.090000000000000000e+02,1.809437579544300842e+11,1.312981609756623383e+11,5.562948541815160297e-06,1.531899798934421852e-05,3.073282236256880129e-02
7.100000000000000000e+02,1.814545401429954224e+11,1.316688119343649292e+11,1.625589015097350654e-05,7.594257549481397973e-06,3.046314293658758388e-02
7.110000000000000000e+02,1.819660432963669739e+11,1.320399799912728119e+11,1.136003816903929931e-05,1.027369656747545434e-05,3.127494869233982122e-02
7.120000000000000000e+02,1.824782641400444031e+11,1.324116629904899292e+11,1.787734840952293069e-05,1.210633138015726473e-05,3.067991695400829055e-02
7.130000000000000000e+02,1.829911902365806274e+11,1.327838727273525391e+11,1.630265822771814754e-05,1.957234476712699234e-05,3.097117129959114923e-02
7.140000000000000000e+02,1.835048415025046387e+11,1.331566100494818420e+11,1.370320882210229740e-05,1.252690967146197210e-05,3.214390764928032329e-02
7.150000000000000000e+02,1.840192121315046387e+11,1.335298678680124969e+11,1.040478447023041042e-05,1.705326853251865060e-05,3.341463251898812992e-02
7.160000000000000000e+02,1.845343087455319519e+11,1.339036330822149200e+11,1.263298308196159070e-05,1.505111973332251551e-05,3.379059890842406322e-02
7.170000000000000000e+02,1.850501242128632202e+11,1.342779061949273987e+11,9.391792519464203792e-06,1.115755273506380263e-05,3.302359504828555892e-02
7.180000000000000000e+02,1.855666642454324951e+11,1.346527244019686737e+11,9.999828670115284979e-06,1.005484662552902364e-05,3.276168496426268284e-02
7.190000000000000000e+02,1.860839103301679077e+11,1.350280814242048950e+11,1.142647081198155945e-05,1.333785320301039690e-05,3.294912360355672920e-02
7.200000000000000000e+02,1.866019025853450928e+11,1.354039530841892700e+11,6.733650833479210007e-06,1.658359301826006771e-05,3.287165047951934316e-02
7.210000000000000000e+02,1.871205845901931458e+11,1.357803318800066833e+11,1.547253226175104857e-05,1.182580757363993484e-05,3.209675485579022158e-02
7.220000000000000000e+02,1.876399962441683350e+11,1.361572465403877258e+11,8.962100467191369546e-06,1.346760302534111275e-05,3.341594061469699284e-02
7.230000000000000000e+02,1.881601152016442261e+11,1.365346865404164429e+11,1.111500323236480625e-05,1.273056059247767990e-05,3.259917740627449323e-02
7.240000000000000000e+02,1.886809695641802368e+11,1.369126481619610596e+11,1.553021939693088882e-05,1.024918526204565694e-05,3.368547809171540397e-02
7.250000000000000000e+02,1.892025494857478027e+11,1.372911478749541016e+11,1.421637830345545694e-05,1.211002746126510488e-05,3.336167659648836548e-02
7.260000000000000000e+02,1.897248520152953796e+11,1.376701288173560486e+11,2.011801746215624576e-05,7.811649157085653883e-06,3.317094856515345747e-02
7.270000000000000000e+02,1.902478778412402344e+11,1.380496397366893616e+11,1.326060501349868304e-05,8.059485963385348839e-06,3.385846470367437355e-02
7.280000000000000000e+02,1.907716350616872253e+11,1.384296933115292358e+11,1.283817147035293260e-05,1.284858065508931446e-05,3.277520644416764828e-02
7.290000000000000000e+02,1.912960869983161011e+11,1.388102519865840454e+11,1.373205300614355195e-05,1.204533416299113924e-05,3.503113279050296125e-02
7.300000000000000000e+02,1.918212662688986816e+11,1.391913367415532227e+11,1.073056051525966836e-05,1.047299124545819637e-05,3.318963830375831758e-02
7.310000000000000000e+02,1.923471570695739746e+11,1.395729401314972839e+11,1.454556693203379325e-05,1.377084614284651565e-05,3.456578483315020378e-02
7.320000000000000000e+02,1.928737609687242432e+11,1.399550642384857788e+11,1.003051269576893390e-05,8.971818733605196883e-06,3.435302162109810098e-02
7.330000000000000000e+02,1.934010839456823730e+11,1.403377093868466187e+11,1.032309624438010331e-05,1.206943586895548037e-05,3.449949968864784999e-02
7.340000000000000000e+02,1.939291554880583496e+11,1.407208895311888428e+11,1.054895323004956253e-05,8.769220709026193106e-06,3.391482996326888877e-02
7.350000000000000000e+02,1.944579257307526855e+11,1.411046034533975525e+11,1.865142875856484750e-05,1.265606530065355173e-05,3.440333317657329193e-02
7.360000000000000000e+02,1.949874454717549744e+11,1.414888225666153870e+11,9.431235856949271579e-06,1.515733797330387489e-05,3.516171977692439388e-02
7.370000000000000000e+02,1.955176529544170227e+11,1.418735734853890991e+11,1.340280631167978243e-05,1.341601008408854767e-05,3.568006299113768431e-02
7.380000000000000000e+02,1.960486049456721497e+11,1.422588545811798096e+11,1.057211964339277444e-05,1.378599196977248198e-05,3.728360238362316004e-02
7.390000000000000000e+02,1.965802436175307007e+11,1.426446481383947754e+11,1.227251805757667569e-05,1.128572239050829040e-05,3.719183450244345490e-02
7.400000000000000000e+02,1.971126380725530396e+11,1.430309622231189575e+11,1.656916345549319658e-05,1.232631444036957902e-05,3.654525386522600172e-02
7.410000000000000000e+02,1.976457280623319702e+11,1.434177832939425659e+11,1.356693059084701503e-05,1.150483162060123021e-05,3.694573645589926958e-02
7.420000000000000000e+02,1.981795417890506287e+11,1.438051455766092529e+11,1.229575162886575868e-05,1.107321789939330614e-05,3.621534793056480073e-02
7.430000000000000000e+02,1.987140847868986816e+11,1.441930297480571289e+11,1.072289171766271920e-05,1.119883385403142029e-05,3.699381792144984527e-02
7.440000000000000000e+02,1.992493547431826477e+11,1.445814184879325256e+11,1.201602487144182163e-05,1.763195186688104599e-05,3.824097324154751565e-02
7.450000000000000000e+02,1.997853249162780762e+11,1.449703515182062988e+11,1.780183110544619751e-05,1.163474921983542743e-05,3.793589548306830483e-02
7.460000000000000000e+02,2.003219913445521240e+11,1.453598042069581909e+11,1.103809171099090491e-05,1.631038189364719670e-05,3.870355753575183133e-02
7.470000000000000000e+02,2.008594108374126587e+11,1.457497756000440369e+11,8.820513502039162290e-06,1.537422890196538106e-05,3.972428289183205230e-02
7.480000000000000000e+02,2.013975613304167480e+11,1.461402662717019043e+11,1.563787473668476480e-05,1.285272923268188094e-05,3.824974188905783112e-02
7.490000000000000000e+02,2.019364047131226196e+11,1.465312719600069885e+11,8.172027484265598218e-06,1.221571127074660978e-05,3.839545256496501580e-02


==> figs/sim/train_loss_edge_07_mal_6_out_max_alpha_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.023679359597113248e+01,1.027950824747645164e+01,9.759205338934691554e+00,9.798691122227669581e+00,9.782303793890795518e+00
1.000000000000000000e+00,8.312570114534347354e+00,8.284626079149488120e+00,7.620281680222011467e+00,7.662554944842268512e+00,7.962338348122319331e+00
2.000000000000000000e+00,7.399902158416901798e+00,7.352478543296218305e+00,6.776048181225696965e+00,6.726639837781045905e+00,7.118351517221364944e+00
3.000000000000000000e+00,6.380247095421604620e+00,6.385849117852554713e+00,6.007721080064064800e+00,5.859490544810045165e+00,6.300778270226357058e+00
4.000000000000000000e+00,5.464893438690538119e+00,5.524934139803792554e+00,5.291817076577810752e+00,5.040176921904651053e+00,5.719068434379700250e+00
5.000000000000000000e+00,4.709182408235340844e+00,4.748651891119044066e+00,4.759005210450306222e+00,4.240787784344909106e+00,5.000146598966153100e+00
6.000000000000000000e+00,3.974944901749708936e+00,3.979712441384507748e+00,4.029387149580626826e+00,3.565044375390503006e+00,4.231832152756609844e+00
7.000000000000000000e+00,3.352083578758715099e+00,3.360107701683116233e+00,3.456174012718029598e+00,3.115868437640821220e+00,3.689303549310571473e+00
8.000000000000000000e+00,2.754445983649857155e+00,2.624369313519105074e+00,2.774849784906977312e+00,2.718468141949098360e+00,3.330682236733408796e+00
9.000000000000000000e+00,2.218244734078195002e+00,2.080735063987687372e+00,2.254509279942567446e+00,2.194534255847634174e+00,2.912478005450314100e+00
1.000000000000000000e+01,1.778919051106403693e+00,1.600894521970730677e+00,1.744674178638757400e+00,1.805237425849878896e+00,2.519005589661805100e+00
1.100000000000000000e+01,1.360803547182004802e+00,1.220747745703845144e+00,1.372024650098786491e+00,1.479794952381679574e+00,2.115620161727640003e+00
1.200000000000000000e+01,1.056222192611595112e+00,8.541040174401818286e-01,1.111238169625289540e+00,1.110354971745420860e+00,1.794074198753127458e+00
1.300000000000000000e+01,7.398097063008169938e-01,6.215283762440357851e-01,8.672214161977823688e-01,8.338668812976131051e-01,1.385542602052387995e+00
1.400000000000000000e+01,5.217504666538668179e-01,4.220750231441665612e-01,6.272338346493493422e-01,6.404947687533327771e-01,1.111935408439440831e+00
1.500000000000000000e+01,3.743553633762185529e-01,2.699583234429436818e-01,4.686163413769721675e-01,4.561755522578506694e-01,8.901285712773784331e-01
1.600000000000000000e+01,2.461536776961615880e-01,1.617237931924446759e-01,3.208557109919085715e-01,3.099049560704801864e-01,7.361535786487455324e-01
1.700000000000000000e+01,1.546050119677393475e-01,8.989793420755975983e-02,2.110921505803838860e-01,2.300589966002372089e-01,5.566538950309486422e-01
1.800000000000000000e+01,8.561354710272583990e-02,6.312295180721039234e-02,1.519261047873721182e-01,1.764815845777674141e-01,4.416545792843999951e-01
1.900000000000000000e+01,5.579114489722358794e-02,4.513962543113314574e-02,1.096107598227981095e-01,1.099093461686311279e-01,3.503689802479287296e-01
2.000000000000000000e+01,2.695077130453882308e-02,2.481636137751652704e-02,8.014350765535316334e-02,8.081686357420014843e-02,2.959867799680433453e-01
2.100000000000000000e+01,1.618298292838371566e-02,1.406617879011506922e-02,6.159693952152134333e-02,5.538471732823746496e-02,2.509939495954642830e-01
2.200000000000000000e+01,1.116146687070806998e-02,9.569597279896369102e-03,4.186185125905272919e-02,3.907122910204585686e-02,2.138743331013938098e-01
2.300000000000000000e+01,7.695854298353288492e-03,6.566972497086709382e-03,2.502332974980647773e-02,3.287716192222034373e-02,1.765710374831112039e-01
2.400000000000000000e+01,4.694886125984676362e-03,4.784855644453078760e-03,1.457065557542402967e-02,2.385987942376233129e-02,1.473618918360506402e-01
2.500000000000000000e+01,3.478092851416203501e-03,2.647996476636049756e-03,1.009560370774920113e-02,1.733544874391090840e-02,1.116737528657243406e-01
2.600000000000000000e+01,2.316003491792950619e-03,2.127650668865888051e-03,7.517376591356650373e-03,1.372930542421990641e-02,8.365760880797001864e-02
2.700000000000000000e+01,1.605985264782505695e-03,1.710340381943398214e-03,5.768890473406007580e-03,9.929012208508392057e-03,7.312325455744617120e-02
2.800000000000000000e+01,1.312103461659108739e-03,1.391645190200074822e-03,5.022573717209266597e-03,8.204537193762795333e-03,6.125601052910301103e-02
2.900000000000000000e+01,9.451512884043333784e-04,1.236021007060328358e-03,4.989713029135867117e-03,6.942932967462400740e-03,4.959767071203069477e-02
3.000000000000000000e+01,8.279304253219210707e-04,1.098051529146326644e-03,4.045740842118505931e-03,5.703578135273890126e-03,3.816776952159617320e-02
3.100000000000000000e+01,5.705022840156726005e-04,9.464329541186700112e-04,3.582912150832062714e-03,4.776772540541984746e-03,2.973320570209769809e-02
3.200000000000000000e+01,5.090861618294306723e-04,8.658327789352604498e-04,3.058866231971157923e-03,3.802962081659311266e-03,2.252507299879680236e-02
3.300000000000000000e+01,4.297420320225064927e-04,8.349612079109336449e-04,2.555171272587863918e-03,3.072433078744496449e-03,1.687986483934644788e-02
3.400000000000000000e+01,3.680540222242845161e-04,8.183304113589251472e-04,2.383082021234717018e-03,2.635111201502060574e-03,1.451099629027774451e-02
3.500000000000000000e+01,3.461359136528452396e-04,8.459486510642433288e-04,2.278373849985526611e-03,2.415040446849703315e-03,1.155292645351702063e-02
3.600000000000000000e+01,3.138973435821146296e-04,8.218619918798353297e-04,1.931664984803682650e-03,2.089107431018644156e-03,8.196534227863594424e-03
3.700000000000000000e+01,3.237558001566442911e-04,8.507193155605774493e-04,1.731507499915130310e-03,1.825498076707288142e-03,6.326062942804910882e-03
3.800000000000000000e+01,2.766181861707517342e-04,8.993776991853552616e-04,1.606253681995850613e-03,1.650456063164051912e-03,5.062470271599894822e-03
3.900000000000000000e+01,2.960749025826547864e-04,9.336012958216510782e-04,1.553979375374270333e-03,1.542743961040260459e-03,4.500063251599573100e-03
4.000000000000000000e+01,3.114954565203165160e-04,9.597135004745238618e-04,1.567326914289401962e-03,1.418176218236366637e-03,3.900380064733366403e-03
4.100000000000000000e+01,2.921205267961690666e-04,1.007627648779707563e-03,1.593240496296499664e-03,1.262615517796161768e-03,3.056081752712214161e-03
4.200000000000000000e+01,2.751078026957953782e-04,1.001654058877532449e-03,1.613406181923515703e-03,1.173859083372419398e-03,2.568249048051751693e-03
4.300000000000000000e+01,2.935694028149971047e-04,9.717368564831074806e-04,1.527668994654063361e-03,1.093798720878447206e-03,2.124061173611191400e-03
4.400000000000000000e+01,3.052513887537022796e-04,1.029090086000605808e-03,1.624649662164356911e-03,1.072046778736179817e-03,1.846941533424573123e-03
4.500000000000000000e+01,2.842473738216000356e-04,1.101215626385432245e-03,1.589715326486662583e-03,9.874591838501256547e-04,1.676355068291224271e-03
4.600000000000000000e+01,2.943221622939695692e-04,1.171770785857839670e-03,1.702630788769310399e-03,9.768056692608384495e-04,1.222057461209069551e-03
4.700000000000000000e+01,3.063539449146279736e-04,1.216999319031075721e-03,1.696547567891948383e-03,9.540602593561819944e-04,1.114164262193018118e-03
4.800000000000000000e+01,3.120089851140761539e-04,1.262377692761496029e-03,1.793803372526436846e-03,9.899160177313515163e-04,9.567816157507458286e-04
4.900000000000000000e+01,2.968266147469478256e-04,1.364273951505290405e-03,1.825430511497083685e-03,9.554620979937977765e-04,7.706574131183252518e-04
5.000000000000000000e+01,2.888207193963987507e-04,1.515061909381554273e-03,1.821401731518124123e-03,9.410079984973895861e-04,6.193506339008392203e-04
5.100000000000000000e+01,2.807478632443904942e-04,1.565470807610935822e-03,1.850775471912369241e-03,9.849382729459899011e-04,5.320324558394373682e-04
5.200000000000000000e+01,3.104242355510544726e-04,1.747568657775810941e-03,1.893636637077977802e-03,1.072585821301874631e-03,4.570931796440413919e-04
5.300000000000000000e+01,3.380047082494064270e-04,1.829586129957316842e-03,1.985708889429615986e-03,1.056882108722012603e-03,4.209226716039848881e-04
5.400000000000000000e+01,3.549849442633368213e-04,1.902938927442310302e-03,2.096874127970216328e-03,1.126090839090210238e-03,3.897953996558900513e-04
5.500000000000000000e+01,3.347430647367977130e-04,2.033779802667612380e-03,2.043309995736319884e-03,1.167264945328372328e-03,3.680050498747755583e-04
5.600000000000000000e+01,3.339537703073158781e-04,2.184680130335459047e-03,2.160289977420126739e-03,1.226573554392040855e-03,3.301753968873999412e-04
5.700000000000000000e+01,3.234578313249247827e-04,2.279868991865385830e-03,2.330140213360198942e-03,1.172985264241699355e-03,3.143290796921993646e-04
5.800000000000000000e+01,3.536864769129177688e-04,2.275269571109239664e-03,2.305635035729891591e-03,1.324782493351328583e-03,3.011994998799449874e-04
5.900000000000000000e+01,3.535745431841874620e-04,2.275581504738055649e-03,2.422335645368423052e-03,1.357351199213097104e-03,2.725458273045155977e-04
6.000000000000000000e+01,3.556037724871119465e-04,2.358603633704325908e-03,2.589596729464682667e-03,1.435286675710911730e-03,2.629608599915567169e-04
6.100000000000000000e+01,3.743229350287036183e-04,2.339122784449587655e-03,2.723245538566620993e-03,1.495343575164786998e-03,2.537894741644342034e-04
6.200000000000000000e+01,3.768166591398003362e-04,2.463734024989561178e-03,2.793905635678717303e-03,1.469816128075063233e-03,2.366422078801111439e-04
6.300000000000000000e+01,3.883479703638004210e-04,2.542469815574488479e-03,2.753491617669023839e-03,1.544671150207510557e-03,2.145252816697640341e-04
6.400000000000000000e+01,4.037236036009694828e-04,2.680815574332306994e-03,2.822765952606554052e-03,1.605405220376443509e-03,2.059875852855608258e-04
6.500000000000000000e+01,4.195817869128148914e-04,2.913440733247840697e-03,2.895298451285444052e-03,1.705464749892193765e-03,2.037814003794657935e-04
6.600000000000000000e+01,4.235548836096780789e-04,3.181148192851868117e-03,3.162018890799811466e-03,1.714992484311284038e-03,1.926512909756761260e-04
6.700000000000000000e+01,4.233148581055390380e-04,3.375389468769252055e-03,3.194934418699557632e-03,1.824830754490691653e-03,1.740730138432011742e-04
6.800000000000000000e+01,4.016262913175694393e-04,3.549654004952884634e-03,3.185613813538212824e-03,1.906356313099877298e-03,1.849480737697861699e-04
6.900000000000000000e+01,3.837474199703816424e-04,3.546527352648598530e-03,3.394997885087458478e-03,1.889254379761062808e-03,1.721681826546417327e-04
7.000000000000000000e+01,3.768990346270095770e-04,3.753079117470359272e-03,3.508558399298755681e-03,1.917205119925435852e-03,1.831365832664078042e-04
7.100000000000000000e+01,3.525939846658054933e-04,4.069395544879839122e-03,3.653690727416836204e-03,2.016109616734040877e-03,1.753191770044182363e-04
7.200000000000000000e+01,3.529149372224482661e-04,4.280919155156048816e-03,3.820107175253828480e-03,2.104367828431930043e-03,1.877115055481937134e-04
7.300000000000000000e+01,3.513625858609925601e-04,4.484132204728985549e-03,4.115563553836576460e-03,2.139626128545679684e-03,1.876512055232204546e-04
7.400000000000000000e+01,3.686655564320018286e-04,4.659518437203691299e-03,4.109366305779738049e-03,2.292671301900472969e-03,1.923344005497762410e-04
7.500000000000000000e+01,3.842577646252509638e-04,4.831815161852159868e-03,4.203224835511165658e-03,2.541354285733543605e-03,1.888598739013813699e-04
7.600000000000000000e+01,4.354562187462995837e-04,4.981624112543991956e-03,4.295294192701248903e-03,2.700182823812902200e-03,2.033042894500347586e-04
7.700000000000000000e+01,4.374974514792517866e-04,5.190270126698259823e-03,4.591686618313328694e-03,2.772966549550281989e-03,2.018538587917895200e-04
7.800000000000000000e+01,4.096919853049385551e-04,5.231869530488486575e-03,5.005333288132240988e-03,2.947469381188061455e-03,2.046050903292684353e-04
7.900000000000000000e+01,4.223333191798461783e-04,5.519696222092584925e-03,4.959564307765451652e-03,2.928079892378865345e-03,2.131293253599952919e-04
8.000000000000000000e+01,4.526873499943739887e-04,5.895032644318232151e-03,4.857968894762754175e-03,3.055037766278911882e-03,2.178991400545449153e-04
8.100000000000000000e+01,4.765233752795916544e-04,5.762722949952836515e-03,5.086999308884565529e-03,3.004495761656511554e-03,2.204674986086008204e-04
8.200000000000000000e+01,4.768894562645620283e-04,5.514751684416063782e-03,5.131021314107253595e-03,3.134433450487472683e-03,2.167594370209302568e-04
8.300000000000000000e+01,4.299697808600733140e-04,5.760542479059549414e-03,5.311766442181453662e-03,3.272291054105869179e-03,2.225380035297819248e-04
8.400000000000000000e+01,4.430874184077060463e-04,6.298204092068826476e-03,5.516618954618524029e-03,3.369349716817238161e-03,2.429638844626547112e-04
8.500000000000000000e+01,4.434745166517206627e-04,6.476562343943337297e-03,5.636591400453139222e-03,3.354355468593528400e-03,2.333001356796815529e-04
8.600000000000000000e+01,4.473600447242320755e-04,6.121846531898733623e-03,5.819174036026830699e-03,3.656625072199104487e-03,2.294510185242293332e-04
8.700000000000000000e+01,4.634446017419691088e-04,6.246178034014171487e-03,5.939396402577679090e-03,3.698600294652187870e-03,2.369400799994147988e-04
8.800000000000000000e+01,4.716720596671386545e-04,6.749753777259837051e-03,6.327400686893414061e-03,3.747365074597497347e-03,2.371323605286912439e-04
8.900000000000000000e+01,4.532198373161655525e-04,7.164687329571317598e-03,6.634976178890417131e-03,4.001447656535428443e-03,2.462484538332532225e-04
9.000000000000000000e+01,4.584102123583733146e-04,7.404649658029227588e-03,6.977853628517105555e-03,4.106751819901277578e-03,2.405378723550066766e-04
9.100000000000000000e+01,4.858230728481682803e-04,7.986229243199138850e-03,7.085286698668036287e-03,4.512695450902159955e-03,2.425457467684077884e-04
9.200000000000000000e+01,4.994629356614987969e-04,8.513000177291396575e-03,7.035950376237165571e-03,4.350558784416258540e-03,2.478528616047803723e-04
9.300000000000000000e+01,5.335632735695705620e-04,9.354991154887692950e-03,7.516585682632470622e-03,4.643767000170218040e-03,2.578152512477949188e-04
9.400000000000000000e+01,5.383038295626585423e-04,9.581941283440476020e-03,7.713932574845205892e-03,4.807116681743606179e-03,2.398946112348587789e-04
9.500000000000000000e+01,5.551320061947251361e-04,1.037084444800873140e-02,7.913069697321084561e-03,4.841005526211583643e-03,2.586986680100933356e-04
9.600000000000000000e+01,5.417654878546729336e-04,1.046753134056821466e-02,7.854436316377388927e-03,5.103199568281646670e-03,2.565624008437072945e-04
9.700000000000000000e+01,5.699276213950721370e-04,1.105361295633344731e-02,7.868191008874370063e-03,5.301430278192076351e-03,2.475945864477413494e-04
9.800000000000000000e+01,5.888414184626045156e-04,1.160544816481967612e-02,8.033453692487424469e-03,5.579715265179308048e-03,2.627071342452547142e-04
9.900000000000000000e+01,6.010434430363531533e-04,1.157667808099671625e-02,8.317700431273111761e-03,5.908676562903281138e-03,2.665240583641370620e-04
1.000000000000000000e+02,6.094445715736362956e-04,1.180836301481114070e-02,8.906780724882268352e-03,5.616131338848084908e-03,2.593321531892955889e-04
1.010000000000000000e+02,6.413565137622923018e-04,1.125360995930191343e-02,8.839626547895274022e-03,6.038228923950450522e-03,2.618821210792487975e-04
1.020000000000000000e+02,6.968460119064490144e-04,1.141393436004778383e-02,9.197463645728931603e-03,6.127724353126917656e-03,2.732626785502123568e-04
1.030000000000000000e+02,7.151509733529515245e-04,1.207769875849873387e-02,9.616765264413462688e-03,6.581084505545509167e-03,2.807110300337978259e-04
1.040000000000000000e+02,7.034620802370827874e-04,1.248590109061487041e-02,9.745934861428384721e-03,6.851286007478085693e-03,2.708632131888100147e-04
1.050000000000000000e+02,7.146780620177484167e-04,1.271094463127697693e-02,1.059795845028965733e-02,7.185626827037827624e-03,2.905595487703305224e-04
1.060000000000000000e+02,7.265693301301556772e-04,1.299833591291765789e-02,1.068798841629448049e-02,6.982387258972044819e-03,2.956842171630835736e-04
1.070000000000000000e+02,7.669409144545058510e-04,1.308731510432203926e-02,1.141026241675113795e-02,7.580525336632004674e-03,2.968301672169326721e-04
1.080000000000000000e+02,7.123618785404017828e-04,1.369974885563840505e-02,1.211017363245459055e-02,7.398745599974110299e-03,3.150063847046080667e-04
1.090000000000000000e+02,6.996033725817918381e-04,1.430839538626660357e-02,1.242429481453832807e-02,7.628420944368996537e-03,3.182236595850040928e-04
1.100000000000000000e+02,7.147605918605970388e-04,1.511286986077442496e-02,1.245624664183986319e-02,7.786403735381197677e-03,3.087545538563718495e-04
1.110000000000000000e+02,6.947394331862088990e-04,1.632623953483902657e-02,1.281245769609595797e-02,8.673481538890803755e-03,3.200580553206489043e-04
1.120000000000000000e+02,7.420958894094331626e-04,1.674122648983078498e-02,1.282375493219978235e-02,8.929524494553531255e-03,3.213430004416206742e-04
1.130000000000000000e+02,7.521924527382761738e-04,1.732728622337809110e-02,1.349661194510265450e-02,9.288811419442821737e-03,3.160798306638401556e-04
1.140000000000000000e+02,7.914364984975552630e-04,1.882186235555227682e-02,1.468480866061239176e-02,9.415562726501014446e-03,3.296400244510166999e-04
1.150000000000000000e+02,7.801446718799232016e-04,1.967957201945225165e-02,1.486068372540028104e-02,9.632046460115839537e-03,3.400201234827759933e-04
1.160000000000000000e+02,7.805466932192528517e-04,2.103666929168890309e-02,1.539738766069653764e-02,9.902991817030470934e-03,3.447061052828104266e-04
1.170000000000000000e+02,7.441651734088061687e-04,2.183628213989752265e-02,1.546657359521108610e-02,1.032580432539620396e-02,3.587368861713846613e-04
1.180000000000000000e+02,7.717852376599720898e-04,2.306281554270661616e-02,1.493645069358628952e-02,1.035602156422354980e-02,3.597478107522089630e-04
1.190000000000000000e+02,7.835494078682891939e-04,2.371095465668449087e-02,1.585298318257843952e-02,1.059573429176186021e-02,3.707603327435249341e-04
1.200000000000000000e+02,8.008323820017926309e-04,2.507704482244910160e-02,1.563900048684552235e-02,1.053702981054815968e-02,3.449050144304077747e-04
1.210000000000000000e+02,8.110085716649395593e-04,2.601682119657067194e-02,1.650765467535275643e-02,1.149583027204226227e-02,3.294917477119074789e-04
1.220000000000000000e+02,8.700008829646277420e-04,2.748563800158776438e-02,1.772378396913687482e-02,1.180390830535227309e-02,3.267182910698940290e-04
1.230000000000000000e+02,9.200489751958196294e-04,2.908215653796064615e-02,1.788628815626935875e-02,1.188955442901307169e-02,3.636850077466391440e-04
1.240000000000000000e+02,9.316749656271827718e-04,3.054022251757348982e-02,1.897303300597774633e-02,1.254018208287543956e-02,3.628025155457681450e-04
1.250000000000000000e+02,9.404462292260662437e-04,3.073603485468967556e-02,1.895163740630345650e-02,1.332866558353118513e-02,3.587672199879543555e-04
1.260000000000000000e+02,9.436527760311452795e-04,3.149990439449146251e-02,1.920611435162222769e-02,1.356030824521137212e-02,3.665916920199130402e-04
1.270000000000000000e+02,8.835104997709786190e-04,3.331377622206987965e-02,2.061974240428687821e-02,1.413235681690327983e-02,3.571550972110149047e-04
1.280000000000000000e+02,8.725677801970643799e-04,3.357407039449311625e-02,2.118399194451558998e-02,1.462973168286263448e-02,3.761970461795272058e-04
1.290000000000000000e+02,8.219348728176756325e-04,3.461012375316818712e-02,2.304252804891782080e-02,1.509866580828156390e-02,3.897736260592976620e-04
1.300000000000000000e+02,8.416992614096452385e-04,3.449715635138039804e-02,2.376682271897756493e-02,1.546490079042672772e-02,3.809361555716650471e-04
1.310000000000000000e+02,8.842582992019121235e-04,3.592456825179901614e-02,2.402500253490424953e-02,1.538678995814957151e-02,3.858335190767281375e-04
1.320000000000000000e+02,8.486914265565248527e-04,3.797796384910645529e-02,2.428345856472435838e-02,1.574059589198550935e-02,3.771170530875167515e-04
1.330000000000000000e+02,8.327195151902611059e-04,4.101232985937142139e-02,2.518335448229436224e-02,1.547415828822007455e-02,3.898194788950481993e-04
1.340000000000000000e+02,8.305630588206769360e-04,4.199715814294702199e-02,2.614981186532916446e-02,1.596924876013017247e-02,4.026447508062025449e-04
1.350000000000000000e+02,8.869916389221410569e-04,4.321673302714790221e-02,2.666936514589890450e-02,1.711485374390053771e-02,3.969502010311432016e-04
1.360000000000000000e+02,9.487071356861775939e-04,4.260487362586662385e-02,2.478151049777910231e-02,1.722696458728378843e-02,3.940291735994305711e-04
1.370000000000000000e+02,9.915786342672427978e-04,4.281263567568482920e-02,2.592606657933227421e-02,1.870530070866016636e-02,4.329050256072219938e-04
1.380000000000000000e+02,9.779583588921392234e-04,4.360375344213940352e-02,2.663771511944545978e-02,1.946479422096192291e-02,4.378155961147767172e-04
1.390000000000000000e+02,9.564226810010456603e-04,4.555877601369762164e-02,2.815548516577404126e-02,2.058672055872934337e-02,4.264133479096043899e-04
1.400000000000000000e+02,9.922607888398493614e-04,4.751373087211130386e-02,2.971820158604809858e-02,2.015598953476904764e-02,4.259866337791295976e-04
1.410000000000000000e+02,1.015033138631826759e-03,4.620002176254889292e-02,3.057012551384807875e-02,2.150180062568074479e-02,4.453946355750248998e-04
1.420000000000000000e+02,1.016813208453037909e-03,4.796428853613710075e-02,2.977794484043960743e-02,2.111868480352119271e-02,4.581580880150815105e-04
1.430000000000000000e+02,1.047419994687270872e-03,5.052930635482910660e-02,3.165271941795222421e-02,2.387303291850784159e-02,4.581476058643785265e-04
1.440000000000000000e+02,1.089421707056503763e-03,5.218220524694894280e-02,3.271880444251407116e-02,2.378896813883135675e-02,4.775416396604059699e-04
1.450000000000000000e+02,1.123188912591888133e-03,5.239783076390236438e-02,3.163990680860306881e-02,2.520694919586330407e-02,4.862530617049110049e-04
1.460000000000000000e+02,1.175754137932027987e-03,5.382480422387880825e-02,3.493670771304646649e-02,2.525901086458770539e-02,4.760371277379160659e-04
1.470000000000000000e+02,1.184662695619453920e-03,5.457434368165325900e-02,3.496630731287975191e-02,2.672406647000979962e-02,4.962363635587774269e-04
1.480000000000000000e+02,1.178827223420109149e-03,5.953793460857059738e-02,3.588205216158435462e-02,2.763402468907816267e-02,4.639993534613084947e-04
1.490000000000000000e+02,1.216244591136450559e-03,5.865497240544170765e-02,3.746742074541176137e-02,2.854435943075883664e-02,4.968046800325476298e-04
1.500000000000000000e+02,1.285325938109371791e-03,6.090546513166306131e-02,3.868430588544991000e-02,2.903158594678523219e-02,4.993295551720677850e-04
1.510000000000000000e+02,1.346312670951643753e-03,6.472707604912286694e-02,4.098669137314048250e-02,2.957030380905767419e-02,5.024731303644447422e-04
1.520000000000000000e+02,1.423605185241871851e-03,6.926179869717752347e-02,4.387767716213131219e-02,3.109224529013054905e-02,5.082243097062066894e-04
1.530000000000000000e+02,1.448657484839799281e-03,6.822596944276504427e-02,4.376843830602539231e-02,3.186811008982159965e-02,5.312391078171607717e-04
1.540000000000000000e+02,1.492116050071268241e-03,7.187882229259723310e-02,4.357493538043255565e-02,3.503234023080425974e-02,5.298210615910514676e-04
1.550000000000000000e+02,1.487692226462389300e-03,7.373578900444499595e-02,4.508707427344149643e-02,3.519021248865705775e-02,5.299035834495091635e-04
1.560000000000000000e+02,1.528075735733214202e-03,8.163422217571536521e-02,4.853761723782368254e-02,3.617602914498185829e-02,5.400187791002597493e-04
1.570000000000000000e+02,1.457941280768593195e-03,8.297124629644303528e-02,5.024233142217415793e-02,3.715493757420018639e-02,5.290776998898572003e-04
1.580000000000000000e+02,1.415143775520655289e-03,8.812335646679914092e-02,5.037349541542579523e-02,3.815067862081045202e-02,5.440630729205420124e-04
1.590000000000000000e+02,1.451288802839734160e-03,9.118542424429487703e-02,5.210801350005234145e-02,3.964631628478398895e-02,5.435333536394360010e-04
1.600000000000000000e+02,1.455311185742602653e-03,9.444236270480776962e-02,5.583763793349183491e-02,4.263550681424765898e-02,5.455876445734642033e-04
1.610000000000000000e+02,1.499796836653466414e-03,9.892726269281415519e-02,5.785611972467707975e-02,4.396296705992663867e-02,5.813057006569533058e-04
1.620000000000000000e+02,1.528609443367745513e-03,1.090258323409607488e-01,5.911721983313322770e-02,4.608604972917118570e-02,5.562968097012621627e-04
1.630000000000000000e+02,1.567829054972214031e-03,1.137762875357571923e-01,5.928719898179812819e-02,4.581182041018427853e-02,5.574535313642714485e-04
1.640000000000000000e+02,1.558623701289230112e-03,1.199887232943264159e-01,6.161630260194239650e-02,4.740709432907552756e-02,5.693037920584398393e-04
1.650000000000000000e+02,1.535163458608601594e-03,1.231383147164126779e-01,6.224887855527561076e-02,4.954960971543898030e-02,5.893845104563144588e-04
1.660000000000000000e+02,1.480465980342238197e-03,1.174915357389451076e-01,6.528325345086960496e-02,5.208142277089766736e-02,5.821949166581186219e-04
1.670000000000000000e+02,1.451569175817124524e-03,1.218142322976534242e-01,6.828553331070241761e-02,5.603699712534626620e-02,5.957026741096882461e-04
1.680000000000000000e+02,1.504375982144257051e-03,1.351618628378669085e-01,6.779538671602780564e-02,5.856094750140927729e-02,6.184486180644821474e-04
1.690000000000000000e+02,1.522250176349104756e-03,1.348143857583166128e-01,7.163923760980506206e-02,6.397901866265398585e-02,5.965388975481822342e-04
1.700000000000000000e+02,1.554761561557982397e-03,1.444283532798446013e-01,7.500183831673545853e-02,6.308477900548181694e-02,6.096227952604449385e-04
1.710000000000000000e+02,1.636271232677177778e-03,1.518012824883016032e-01,7.219507893765919615e-02,6.223180331685984612e-02,6.026075053650048474e-04
1.720000000000000000e+02,1.638990784668226119e-03,1.570496158197641767e-01,7.746059277962369372e-02,6.611367645149501815e-02,6.310040380682613304e-04
1.730000000000000000e+02,1.722938369756010779e-03,1.630725186545871619e-01,7.888402677441008759e-02,6.524366384647373174e-02,6.226531706445825876e-04
1.740000000000000000e+02,1.747754141584789700e-03,1.609831883227096361e-01,7.904311106197992043e-02,6.865769935970222893e-02,6.411532361449978623e-04
1.750000000000000000e+02,1.795343229305856880e-03,1.636210561799644747e-01,8.474358725975716933e-02,7.094600136322115613e-02,6.825147870784809001e-04
1.760000000000000000e+02,1.757375367620883644e-03,1.707382288142624827e-01,8.793069715712875656e-02,7.608373740963103593e-02,6.853697423763183139e-04
1.770000000000000000e+02,1.694015220757183471e-03,1.732567776460530728e-01,9.230911515399919942e-02,7.601485142804809136e-02,6.799706913267478114e-04
1.780000000000000000e+02,1.693031787885379558e-03,1.712916191227452645e-01,9.452087597699643240e-02,7.724555927051490745e-02,6.954382997182984028e-04
1.790000000000000000e+02,1.683965113540297764e-03,1.679062271885608526e-01,9.655124929316927229e-02,7.967818102463530838e-02,7.225156047995229258e-04
1.800000000000000000e+02,1.714189738532989615e-03,1.805345327075966733e-01,1.012610022883326799e-01,7.868392014192271411e-02,7.205113441185462264e-04
1.810000000000000000e+02,1.693935553042758002e-03,1.861162571683796507e-01,9.829724037711917717e-02,7.978118533847466942e-02,7.296658045821136085e-04
1.820000000000000000e+02,1.719166722642384570e-03,1.977102170667448533e-01,1.091795169232659957e-01,8.072314295127958061e-02,7.457517935114399421e-04
1.830000000000000000e+02,1.692313785666921255e-03,2.088416462171697185e-01,1.115164220355635560e-01,8.283193228721474899e-02,7.148457275308883752e-04
1.840000000000000000e+02,1.774945173428799094e-03,2.169821393309093738e-01,1.158110512097392242e-01,8.421633583209375828e-02,7.675151236253840992e-04
1.850000000000000000e+02,1.819661171971076463e-03,2.276951733237360109e-01,1.187457424076056034e-01,8.672657294807806228e-02,7.758325934928977929e-04
1.860000000000000000e+02,1.715656331556680847e-03,2.272934812816350680e-01,1.286697923019286538e-01,9.191524795879113530e-02,7.538943810617704244e-04
1.870000000000000000e+02,1.724812784019258416e-03,2.391929387210878222e-01,1.311934744820346666e-01,9.455033996831219145e-02,7.403787685843488120e-04
1.880000000000000000e+02,1.709170241510737931e-03,2.280877418758344710e-01,1.307347052534859611e-01,9.898716668183127343e-02,7.819369144937970972e-04
1.890000000000000000e+02,1.685543338366346511e-03,2.211125704693137628e-01,1.350651361146394391e-01,1.020896382554038473e-01,7.814240593558841041e-04
1.900000000000000000e+02,1.724299888031688432e-03,2.253630409900262421e-01,1.432225805202266278e-01,1.045932002982595810e-01,7.443045307903295438e-04
1.910000000000000000e+02,1.605881222319527346e-03,2.245541333256766414e-01,1.449420457537531348e-01,1.092430666135560946e-01,7.945880222497425649e-04
1.920000000000000000e+02,1.543562020925537404e-03,2.217180163356756717e-01,1.412604826822727588e-01,1.114097804155749216e-01,8.256435545453966185e-04
1.930000000000000000e+02,1.522953105373536786e-03,2.180157488040841418e-01,1.515134819899395247e-01,1.118811557168757354e-01,8.054618066052343650e-04
1.940000000000000000e+02,1.490189303535061072e-03,2.290775018526989282e-01,1.614480790918274566e-01,1.158221301509884116e-01,8.327694081410319527e-04
1.950000000000000000e+02,1.447335728496423890e-03,2.317411405523465140e-01,1.588938990734457546e-01,1.222987851889928423e-01,8.161411419977948611e-04
1.960000000000000000e+02,1.421329848537822294e-03,2.276765330189984837e-01,1.636077769166601747e-01,1.244498618207403595e-01,8.201276305144222789e-04
1.970000000000000000e+02,1.375121735864293093e-03,2.312075655065977120e-01,1.680315470532900424e-01,1.324403046976122544e-01,7.890698140107232916e-04
1.980000000000000000e+02,1.325508677813003189e-03,2.477078577786621105e-01,1.752504739962363889e-01,1.378113246908826417e-01,7.852909735502899835e-04
1.990000000000000000e+02,1.376143784397099168e-03,2.595779651273589783e-01,1.784872563667808665e-01,1.408334334575386260e-01,7.963789750309313575e-04
2.000000000000000000e+02,1.327787657216861206e-03,2.729897361550241985e-01,1.923074911820508159e-01,1.422435996866938668e-01,7.792284605032673284e-04
2.010000000000000000e+02,1.290636687653612391e-03,2.843562562853753084e-01,1.927913074063527521e-01,1.414001337314133577e-01,7.805227110756485231e-04
2.020000000000000000e+02,1.235593676626511872e-03,2.877825275633517643e-01,1.975840041868247576e-01,1.479818150143424882e-01,8.166093076678038187e-04
2.030000000000000000e+02,1.279957609913173755e-03,2.969716953305516771e-01,2.063401416715382464e-01,1.442842218950687316e-01,7.719024329049251065e-04
2.040000000000000000e+02,1.286586707888837111e-03,3.034928701525175798e-01,2.266350002707198108e-01,1.530763476671226364e-01,7.693531005474874007e-04
2.050000000000000000e+02,1.276966396333678588e-03,3.112187320901339538e-01,2.239869572240711371e-01,1.555721235554010651e-01,7.993702645844313892e-04
2.060000000000000000e+02,1.267207967629135901e-03,3.299969471792769671e-01,2.428332972380891075e-01,1.654179584981113615e-01,8.227031129290907074e-04
2.070000000000000000e+02,1.264692989110582921e-03,3.377603891758391708e-01,2.605342979808048520e-01,1.712818692135106291e-01,8.269593118582774238e-04
2.080000000000000000e+02,1.242514650070303261e-03,3.593647981120550172e-01,2.690038322224346246e-01,1.695303034467426917e-01,8.528382750381258148e-04
2.090000000000000000e+02,1.324089081599866269e-03,3.682104213679850968e-01,2.588880073883303989e-01,1.759461183488552072e-01,8.665036097547096361e-04
2.100000000000000000e+02,1.347480981382376264e-03,3.749125664053335472e-01,2.728317964130008155e-01,1.831565225657313389e-01,8.060483359791925650e-04
2.110000000000000000e+02,1.325848305825161333e-03,3.784416651757772643e-01,2.742652374942192717e-01,1.803707539345699162e-01,8.330394110080963088e-04
2.120000000000000000e+02,1.281014582343975583e-03,3.886636819467725878e-01,2.833785695997202980e-01,1.851280373048751482e-01,8.565707731955640725e-04
2.130000000000000000e+02,1.151117904476084419e-03,4.099243838638515491e-01,2.973534957050864014e-01,1.953567248439680437e-01,8.566221165690057759e-04
2.140000000000000000e+02,1.110525321782906971e-03,4.307251133989611347e-01,3.093007708153265867e-01,1.963400112720316004e-01,8.560576522136376099e-04
2.150000000000000000e+02,1.110947369168391319e-03,4.467425373486102469e-01,3.113184631461819452e-01,2.005322853268035610e-01,8.898042929503802156e-04
2.160000000000000000e+02,1.119833181276619349e-03,4.595285552253228767e-01,3.175278840619754073e-01,2.115567613471897035e-01,9.020767144068964072e-04
2.170000000000000000e+02,1.053013336284824852e-03,4.698427552060487900e-01,3.274073922112773483e-01,2.065451257529008489e-01,8.803618976399585350e-04
2.180000000000000000e+02,1.010130349737292654e-03,4.608126318398074739e-01,3.574615862324985738e-01,2.161940131955731870e-01,8.794513935176384578e-04
2.190000000000000000e+02,9.789396390846860641e-04,4.883954585757754874e-01,3.686062616884893117e-01,2.278782764884970113e-01,8.605392180153215165e-04
2.200000000000000000e+02,9.703140316145164590e-04,5.171622679386005395e-01,3.716648267273414685e-01,2.219528049471157782e-01,8.291843739839377392e-04
2.210000000000000000e+02,9.839095872220537942e-04,5.349898609326128041e-01,3.734088043099779153e-01,2.345142073858536014e-01,8.163361205286712163e-04
2.220000000000000000e+02,9.304531742168054009e-04,5.367502954091708522e-01,3.831326605127789442e-01,2.380883826274791115e-01,8.181487080894944697e-04
2.230000000000000000e+02,9.423172511521249461e-04,5.767947024851176607e-01,4.102561678460532324e-01,2.633999093287249238e-01,8.536269672012597454e-04
2.240000000000000000e+02,9.096105718822133923e-04,5.915480718599149812e-01,4.340279978934022953e-01,2.550781013850340617e-01,8.466986172295243307e-04
2.250000000000000000e+02,8.388189942544199695e-04,6.042347583621059393e-01,4.344323869358107659e-01,2.626544036186431175e-01,8.705732046784264710e-04
2.260000000000000000e+02,8.301085337348856896e-04,6.047521179660872992e-01,4.501445252326649049e-01,2.745999625252537601e-01,8.852625382919088182e-04
2.270000000000000000e+02,8.459888674614557402e-04,6.134195132054337529e-01,4.820061020110397720e-01,2.893818879846254966e-01,9.059456486524286589e-04
2.280000000000000000e+02,7.882321486513133024e-04,6.417745182460685704e-01,4.966209590264536455e-01,3.054013452524690919e-01,8.886234334521958544e-04
2.290000000000000000e+02,7.763553643288512163e-04,6.645177546035833105e-01,5.137028250927164752e-01,2.959016219114090074e-01,9.413976831954551372e-04
2.300000000000000000e+02,7.657322259743137849e-04,6.995867345303179441e-01,5.267444187564294111e-01,2.943402231378409173e-01,9.627697334952944885e-04
2.310000000000000000e+02,7.778634017387986432e-04,7.079630813943916801e-01,5.521808655333098059e-01,3.076895153590386567e-01,9.357628472418388910e-04
2.320000000000000000e+02,7.717729020624286562e-04,7.440370724517200163e-01,5.504522017220073726e-01,3.361670985979181570e-01,9.023086522683687605e-04
2.330000000000000000e+02,7.920654483648537081e-04,7.777184418549435430e-01,5.733314819961053965e-01,3.408769396788000616e-01,9.218031859749009627e-04
2.340000000000000000e+02,8.144565589686125762e-04,8.358750105442217526e-01,5.998543276659928924e-01,3.554356246268279840e-01,9.052049212195933947e-04
2.350000000000000000e+02,8.333020297733861881e-04,8.836051697954192541e-01,6.039773634337124442e-01,3.715725136037992815e-01,9.322791366161986559e-04
2.360000000000000000e+02,8.641759981655727785e-04,9.197505065905913213e-01,6.298712846696401524e-01,3.830088032408531795e-01,9.181835492328982440e-04
2.370000000000000000e+02,8.968766635353286887e-04,9.358646075601910752e-01,6.295813739550835120e-01,3.857495003018032165e-01,9.315411118409056002e-04
2.380000000000000000e+02,8.320394247310902713e-04,9.239067018248237062e-01,6.574945416309310176e-01,3.992422269777453625e-01,9.742640791350343221e-04
2.390000000000000000e+02,8.308791975359941517e-04,9.433110117043894682e-01,6.583406939531198931e-01,4.146784552159614723e-01,9.393281647379625454e-04
2.400000000000000000e+02,8.238567995467738214e-04,9.783393017476798015e-01,6.912729605256884291e-01,4.225437485002899729e-01,1.004619235453696469e-03
2.410000000000000000e+02,8.148336460747085397e-04,9.497435133413816288e-01,7.099073931148803807e-01,4.266934408504383658e-01,9.707875958062661681e-04
2.420000000000000000e+02,8.027592296080410250e-04,9.718722309761478328e-01,6.608226587844534539e-01,4.237147232490602322e-01,1.012104268010460828e-03
2.430000000000000000e+02,7.957941161701453936e-04,9.854350205435702392e-01,6.739425422143164868e-01,4.478515644201818136e-01,1.024868634080133845e-03
2.440000000000000000e+02,7.786300065050211217e-04,1.004119314571690236e+00,6.822779646395417119e-01,4.744254516840206160e-01,1.032290340315156207e-03
2.450000000000000000e+02,7.784013799566613656e-04,1.018354745753901724e+00,6.837432031688265299e-01,4.936593078595217232e-01,1.063914766054718797e-03
2.460000000000000000e+02,8.242984601326552863e-04,1.052152902248833399e+00,6.972190891379732580e-01,5.042275211003693913e-01,1.077170259047521839e-03
2.470000000000000000e+02,8.330205092120790411e-04,1.050725817169583465e+00,7.359009509936602633e-01,5.363055956255108336e-01,1.086934046310550350e-03
2.480000000000000000e+02,8.724093786345310519e-04,1.077284584063526562e+00,7.529577253209620569e-01,5.593245802589624782e-01,1.056875959151271083e-03
2.490000000000000000e+02,9.265255733076349642e-04,1.138881929069901489e+00,7.948786859143158745e-01,5.782723521521913046e-01,1.003459728976419107e-03
2.500000000000000000e+02,8.790885281242388771e-04,1.214812549513752060e+00,8.215377359554901782e-01,6.105412851600435786e-01,1.012220794776697019e-03
2.510000000000000000e+02,9.101211245767792946e-04,1.258825714542246565e+00,8.355422979833919683e-01,6.073208196639839906e-01,1.032070869895540532e-03
2.520000000000000000e+02,9.403002623764589174e-04,1.275721353576464878e+00,8.536639260606619928e-01,6.409244007873426963e-01,1.022566142321768012e-03
2.530000000000000000e+02,8.746406556454644488e-04,1.284186782441893104e+00,8.776034185423204903e-01,6.601565969628344632e-01,1.017111856618346799e-03
2.540000000000000000e+02,8.455623185188443358e-04,1.309442748775695886e+00,8.736671684649697234e-01,6.715291893598145379e-01,9.766153944593680691e-04
2.550000000000000000e+02,8.623754185115295456e-04,1.283688422793918260e+00,8.912682475106561419e-01,6.787481173260117018e-01,1.025237635811082626e-03
2.560000000000000000e+02,8.519185067249468446e-04,1.331519906760624039e+00,8.961102527911976035e-01,6.989147938376147895e-01,1.037986465455498220e-03
2.570000000000000000e+02,8.770363672438996616e-04,1.369007528470916668e+00,9.128072086034446642e-01,7.218616531133119629e-01,1.049689787530616591e-03
2.580000000000000000e+02,8.815469780780738063e-04,1.414848029172605326e+00,9.005623783654712611e-01,7.557200961416264962e-01,1.044620747230995406e-03
2.590000000000000000e+02,9.540808034216308187e-04,1.459493466359635949e+00,9.208907623503472806e-01,7.679048060397329900e-01,1.027587466629897861e-03
2.600000000000000000e+02,1.011388170416682719e-03,1.525110482218706487e+00,9.068780262067961395e-01,7.780293548475931686e-01,1.064421681148841614e-03
2.610000000000000000e+02,1.041805996423672553e-03,1.570000957803777020e+00,9.425468497631048770e-01,8.218777742386835783e-01,1.041023141302610533e-03
2.620000000000000000e+02,1.070177069793731839e-03,1.549445878487154538e+00,9.265441329889303468e-01,8.433695633419278082e-01,1.070015068408203263e-03
2.630000000000000000e+02,1.082239372132254296e-03,1.588265513776662363e+00,9.343997257450228355e-01,8.523173887255613979e-01,1.072048595463725995e-03
2.640000000000000000e+02,1.017506437057891233e-03,1.640324189910060237e+00,9.773258157890838405e-01,8.971138520598191946e-01,1.061659280955140616e-03
2.650000000000000000e+02,1.043682650488042540e-03,1.644394093000200563e+00,1.008586928030622332e+00,9.440786268896652622e-01,1.069288573195437131e-03
2.660000000000000000e+02,1.062927395605983705e-03,1.694373887203313611e+00,1.056108198090560890e+00,9.431510018087837510e-01,1.090916205036984721e-03
2.670000000000000000e+02,1.006536782248934614e-03,1.729603462112565104e+00,1.035972245375001322e+00,9.900062784328569343e-01,1.089780505324489113e-03
2.680000000000000000e+02,9.756671525581461779e-04,1.751784401233564825e+00,1.052317851024383355e+00,9.830968335676555370e-01,1.105674041851800737e-03
2.690000000000000000e+02,9.864745131116237076e-04,1.861502970896637077e+00,1.083603718851017916e+00,9.987763229900807893e-01,1.127355104276861475e-03
2.700000000000000000e+02,9.979586197602641207e-04,1.927727502870903997e+00,1.113879762148211494e+00,9.815071019411779618e-01,1.134910351950679797e-03
2.710000000000000000e+02,1.008282629851420253e-03,1.997952106519711002e+00,1.124444290516783962e+00,1.012498927028730122e+00,1.075149921500817563e-03
2.720000000000000000e+02,1.057334897370587612e-03,2.017125823957337971e+00,1.146027804538501282e+00,1.047569854863608985e+00,1.080032080650106252e-03
2.730000000000000000e+02,1.080332863040989189e-03,2.109609272388844214e+00,1.174548556276662215e+00,1.079224726477308050e+00,1.120975099772492101e-03
2.740000000000000000e+02,1.055947840762350154e-03,2.153782388262625247e+00,1.223259079723339582e+00,1.125540410981072714e+00,1.190030686468612764e-03
2.750000000000000000e+02,1.004239812227303297e-03,2.231137148477210452e+00,1.255653568982954216e+00,1.156196321411114614e+00,1.182730201073511900e-03
2.760000000000000000e+02,9.807639426697711826e-04,2.314164195510706623e+00,1.281465088749854431e+00,1.188005392137736926e+00,1.201700487373669191e-03
2.770000000000000000e+02,9.845075117493884420e-04,2.406748798726036753e+00,1.278149422380344458e+00,1.222551482865791517e+00,1.249348545007911149e-03
2.780000000000000000e+02,9.163263425002732276e-04,2.466669389303989046e+00,1.275586880444592897e+00,1.266044583237163845e+00,1.247681530910371706e-03
2.790000000000000000e+02,8.988915658921792229e-04,2.492838090468549872e+00,1.294479636890169427e+00,1.303795267444885830e+00,1.237652109126963218e-03
2.800000000000000000e+02,9.087055566553425834e-04,2.532447953822485331e+00,1.335250628205008727e+00,1.339588600176206956e+00,1.284168100984861560e-03
2.810000000000000000e+02,9.463975730649165641e-04,2.675996610514725926e+00,1.389211896847385663e+00,1.351289334698138500e+00,1.305164710081019308e-03
2.820000000000000000e+02,1.016154373649325038e-03,2.713504023475918459e+00,1.432006965370296481e+00,1.377070455797294812e+00,1.272496592598870713e-03
2.830000000000000000e+02,9.819218230702198014e-04,2.761499871616591495e+00,1.472903136280816483e+00,1.390477557459362856e+00,1.305260468090430059e-03
2.840000000000000000e+02,9.330391881051669500e-04,2.804697678635463820e+00,1.525440050064537534e+00,1.430074733440915846e+00,1.333848087871403187e-03
2.850000000000000000e+02,9.259395386935764805e-04,2.870854032113578924e+00,1.543196615202544919e+00,1.477228181022568254e+00,1.318471487861794245e-03
2.860000000000000000e+02,9.212528554476406839e-04,2.968813555511871982e+00,1.584580934795616791e+00,1.483677960387582484e+00,1.312809207377529930e-03
2.870000000000000000e+02,9.544062899794480970e-04,3.011920571567455962e+00,1.647934896321213927e+00,1.489298183921882401e+00,1.350538038802473473e-03
2.880000000000000000e+02,9.533661101673862603e-04,2.961607438082522581e+00,1.695178631490650289e+00,1.534005305944294850e+00,1.424591829626398187e-03
2.890000000000000000e+02,9.020201267184724259e-04,3.075103080465148686e+00,1.727918120070661256e+00,1.553402000994184018e+00,1.406590843516242195e-03
2.900000000000000000e+02,9.371911317748171655e-04,3.192085776667747066e+00,1.742324419691638315e+00,1.563791194549119190e+00,1.433259197579417332e-03
2.910000000000000000e+02,9.785191391730174715e-04,3.290039858505224846e+00,1.845096705514723823e+00,1.554090535733858580e+00,1.438128472867727936e-03
2.920000000000000000e+02,9.741146966038005672e-04,3.375710971491512780e+00,1.848583239651644394e+00,1.598683570172184876e+00,1.474289724233357468e-03
2.930000000000000000e+02,9.696096268607679036e-04,3.339898856953186002e+00,1.871763925376164206e+00,1.654271473464218101e+00,1.528287583991372323e-03
2.940000000000000000e+02,9.677515024932858978e-04,3.326401137886390025e+00,1.814617137574513706e+00,1.685523268423937182e+00,1.512783821302599030e-03
2.950000000000000000e+02,9.862504797880644603e-04,3.474921961877795784e+00,1.866933262274436345e+00,1.702421112859576979e+00,1.526477187424712945e-03
2.960000000000000000e+02,8.862725498325341178e-04,3.470341893647477693e+00,1.868855952379899765e+00,1.772738878805340867e+00,1.486836278008496492e-03
2.970000000000000000e+02,9.037935161982924015e-04,3.562717708873920586e+00,1.888945237905821806e+00,1.789775682197685125e+00,1.478181575063408637e-03
2.980000000000000000e+02,9.304367571422167416e-04,3.590019854508412323e+00,1.977660270900552408e+00,1.864980263099016433e+00,1.455902962264388201e-03
2.990000000000000000e+02,9.257833826028516455e-04,3.570802544959147173e+00,2.022503476979620629e+00,1.897606113419958884e+00,1.449284196299749361e-03
3.000000000000000000e+02,9.614916163540598859e-04,3.719447912776625120e+00,2.045983331554061646e+00,1.975930380335714887e+00,1.454708150140815448e-03
3.010000000000000000e+02,9.686319886553773628e-04,3.759999620637617390e+00,2.093711831138108881e+00,2.034327682868633858e+00,1.468599008620063984e-03
3.020000000000000000e+02,9.970363837353835024e-04,3.877543299572741908e+00,2.146666386906969315e+00,2.065238676731495193e+00,1.460393806715032383e-03
3.030000000000000000e+02,9.604288794686777209e-04,3.990622161433111437e+00,2.196560689270334876e+00,2.101971972488426044e+00,1.495878866705990795e-03
3.040000000000000000e+02,1.003871143918089182e-03,4.027217511497370950e+00,2.201507904878190036e+00,2.112443831836311681e+00,1.466888143886735385e-03
3.050000000000000000e+02,9.874846341856313714e-04,4.242935731669257748e+00,2.184485390129267124e+00,2.162851350195893474e+00,1.433743870440706836e-03
3.060000000000000000e+02,8.780549121737424301e-04,4.431337390032231482e+00,2.286764740946936936e+00,2.180894473670315303e+00,1.467413073882206653e-03
3.070000000000000000e+02,8.332043013017376154e-04,4.431685902481461881e+00,2.327618249696405517e+00,2.247044290983735149e+00,1.396578765255784838e-03
3.080000000000000000e+02,8.073370938010970832e-04,4.613788385079063303e+00,2.374114834081131331e+00,2.247009613463670341e+00,1.530900967071202601e-03
3.090000000000000000e+02,8.169483428779322765e-04,4.663089647967565199e+00,2.453602492844730421e+00,2.343108320934563338e+00,1.519923371732789796e-03
3.100000000000000000e+02,7.829353110547776495e-04,4.718701539578615822e+00,2.503665134309450924e+00,2.383613888693595584e+00,1.533545392926716211e-03
3.110000000000000000e+02,7.959484659516569138e-04,4.729716412199993059e+00,2.532800839045439290e+00,2.381852465029759447e+00,1.590677854620969889e-03
3.120000000000000000e+02,7.944490313486207711e-04,4.845343789096485665e+00,2.574125828782312553e+00,2.433151135447777946e+00,1.545231920585643515e-03
3.130000000000000000e+02,7.975070743053702671e-04,4.925726344697102022e+00,2.684834631322058129e+00,2.498585328389828497e+00,1.513453107176987444e-03
3.140000000000000000e+02,8.465013560979839369e-04,5.006332475493103118e+00,2.737814071279314643e+00,2.554796976075954795e+00,1.567843119449019440e-03
3.150000000000000000e+02,8.490716203264359052e-04,5.074089421033884051e+00,2.814713805937836710e+00,2.598888737724232456e+00,1.602395961969871330e-03
3.160000000000000000e+02,8.606586440791375026e-04,5.139942195899249278e+00,2.931234605906913870e+00,2.657441741431197713e+00,1.588368583504751186e-03
3.170000000000000000e+02,7.974162562747189043e-04,5.251418886061452795e+00,2.965303178006857721e+00,2.715525502521534129e+00,1.631304093103302932e-03
3.180000000000000000e+02,7.445733356149508708e-04,5.287290612125138622e+00,3.002058875523867520e+00,2.788209005281983899e+00,1.636895318246511799e-03
3.190000000000000000e+02,7.917146206444236611e-04,5.468927342118609758e+00,3.014781315597599765e+00,2.887540091685288690e+00,1.659785820869008610e-03
3.200000000000000000e+02,7.897854178099406042e-04,5.598086392103560627e+00,3.100259855906701389e+00,2.914173541996921912e+00,1.666026369207762592e-03
3.210000000000000000e+02,7.933194679263788629e-04,5.700789482755013182e+00,3.198149791637338257e+00,2.942513493302258532e+00,1.629546452281860347e-03
3.220000000000000000e+02,8.105467158289192398e-04,5.914756693047672265e+00,3.224912389709548854e+00,2.921279753835499537e+00,1.674595161280656441e-03
3.230000000000000000e+02,8.478605601325295282e-04,6.068898494454042059e+00,3.276416357597897733e+00,3.022168265883196092e+00,1.679524173032298506e-03
3.240000000000000000e+02,8.406692003436466720e-04,6.235895613454459863e+00,3.345469020555600803e+00,3.067228827309044004e+00,1.648453963426166347e-03
3.250000000000000000e+02,8.873914586462472442e-04,6.426394092072998276e+00,3.390113161291768318e+00,3.152990289848806249e+00,1.738803281908563036e-03
3.260000000000000000e+02,8.711249477664217977e-04,6.554062227759144932e+00,3.456957077388679078e+00,3.168649523529380119e+00,1.784218409995652621e-03
3.270000000000000000e+02,8.558293836834485191e-04,6.655945636132786447e+00,3.398274459619889942e+00,3.163265870489950338e+00,1.874581092272897820e-03
3.280000000000000000e+02,9.128934995025206334e-04,6.884573724640050685e+00,3.443060715001824867e+00,3.236317270859403017e+00,1.808514594517030005e-03
3.290000000000000000e+02,8.709073213589713092e-04,7.116475609285251025e+00,3.477291939114216746e+00,3.278142682087017867e+00,1.863906052076869102e-03
3.300000000000000000e+02,8.888380078349022995e-04,7.193739711666749415e+00,3.572821935104683266e+00,3.378378383255927098e+00,1.920746016657259858e-03
3.310000000000000000e+02,8.969008264315680989e-04,7.235190344366241533e+00,3.566430398084907250e+00,3.403451752195859825e+00,1.921609267749646577e-03
3.320000000000000000e+02,8.453277828386340786e-04,7.307730912319224004e+00,3.596860340613401874e+00,3.482690524594241221e+00,1.969879099674831657e-03
3.330000000000000000e+02,8.182255670127203118e-04,7.471959691518099689e+00,3.696717182094096721e+00,3.506155283638823672e+00,1.883600829189036041e-03
3.340000000000000000e+02,8.068619915675423471e-04,7.599481116044771056e+00,3.723057876736312277e+00,3.585808989793727974e+00,1.923960572632665844e-03
3.350000000000000000e+02,7.953587731973632557e-04,7.743451674536443896e+00,3.780655258502696014e+00,3.609224823038105878e+00,2.025999926517751959e-03
3.360000000000000000e+02,7.677722964880562273e-04,7.986943761320893564e+00,3.811672453469979516e+00,3.700994021310299420e+00,2.034548959169213411e-03
3.370000000000000000e+02,8.012363559706248139e-04,8.086507437896722550e+00,3.782674888319262685e+00,3.834999989794720676e+00,2.048854079046091847e-03
3.380000000000000000e+02,8.017013322519916940e-04,8.352486108389072683e+00,3.806972615095240542e+00,3.767923873637141430e+00,2.087422773378033725e-03
3.390000000000000000e+02,6.852930049461303241e-04,8.599642740521257878e+00,3.902058082091012015e+00,3.874814870652826038e+00,2.168394902748782549e-03
3.400000000000000000e+02,6.350102223235953858e-04,8.741233054452635542e+00,3.957326500581069606e+00,3.917971939196957187e+00,2.187862849859389947e-03
3.410000000000000000e+02,5.294987254026439771e-04,8.929076112277392951e+00,4.062719088682544388e+00,3.960826758275523662e+00,2.158496233401918651e-03
3.420000000000000000e+02,5.159662562740363612e-04,8.861225409369431816e+00,4.155444494901447072e+00,3.951283498687803597e+00,2.203695836221264415e-03
3.430000000000000000e+02,5.048728450250949962e-04,8.976471491661643043e+00,4.252338076161212399e+00,4.064967990225154537e+00,2.239316184878714644e-03
3.440000000000000000e+02,5.251297668300569654e-04,9.175659749748156457e+00,4.405328357814293661e+00,4.160630062534204754e+00,2.232404058231884925e-03
3.450000000000000000e+02,5.354433768304245334e-04,9.340093816660321124e+00,4.408544783572192038e+00,4.229829568202842616e+00,2.296958433425810853e-03
3.460000000000000000e+02,5.234277615644433723e-04,9.619990165670682103e+00,4.401762153950024015e+00,4.275673851557499461e+00,2.290829159408813709e-03
3.470000000000000000e+02,5.212984681433052714e-04,9.728792857527039928e+00,4.507546673732194087e+00,4.287905719682621353e+00,2.291286770459866062e-03
3.480000000000000000e+02,5.512060318024758487e-04,9.988101031998844803e+00,4.541362443181096609e+00,4.379036348294932601e+00,2.335716547072208549e-03
3.490000000000000000e+02,5.138439583153298074e-04,1.007770112161919407e+01,4.631737279839152066e+00,4.412817835469591721e+00,2.340063237346701186e-03
3.500000000000000000e+02,5.457680795702968268e-04,1.019557061734126790e+01,4.652956500199074696e+00,4.508673768846643171e+00,2.391788621980084351e-03
3.510000000000000000e+02,5.632228396339478138e-04,1.048528100820848152e+01,4.739087542951041954e+00,4.622102577892826858e+00,2.415260900854421244e-03
3.520000000000000000e+02,5.833819872925749550e-04,1.078003060212064668e+01,4.826190708754543479e+00,4.695739071903197726e+00,2.530119353178039709e-03
3.530000000000000000e+02,5.789519172795243307e-04,1.085618316396914196e+01,4.906527329299238183e+00,4.681574648659733384e+00,2.596983611320768937e-03
3.540000000000000000e+02,6.028779085666124971e-04,1.102211941506930515e+01,4.880652084474226271e+00,4.816148812523582734e+00,2.597118804776532563e-03
3.550000000000000000e+02,6.201699740334687405e-04,1.122508273466186779e+01,4.945101012408434471e+00,4.902528139410932795e+00,2.683495952471748325e-03
3.560000000000000000e+02,6.342192569531723834e-04,1.137727727579673243e+01,4.996020055501025681e+00,4.924821923046591721e+00,2.483836118106985680e-03
3.570000000000000000e+02,6.456144780057071486e-04,1.143184570109089648e+01,5.045581169878479599e+00,4.957540901333140404e+00,2.542218246244010160e-03
3.580000000000000000e+02,6.581452611966742694e-04,1.162051953412549743e+01,5.039247712768657905e+00,5.058720501847721707e+00,2.537290126772506760e-03
3.590000000000000000e+02,6.436861011572814206e-04,1.179475786774564661e+01,5.142056275192302905e+00,5.167969534980631607e+00,2.572938961385329293e-03
3.600000000000000000e+02,6.661950924333748247e-04,1.197741336659150413e+01,5.164562594830923281e+00,5.249471154897872083e+00,2.600214711911630339e-03
3.610000000000000000e+02,6.630708484031133665e-04,1.229504609449523578e+01,5.335395349428774026e+00,5.308223900881960944e+00,2.608252452416914835e-03
3.620000000000000000e+02,6.590761559955859994e-04,1.229153629005559978e+01,5.420168410909176337e+00,5.380431814548833458e+00,2.562171515419930934e-03
3.630000000000000000e+02,6.813063758498438816e-04,1.236694682995612382e+01,5.416695937422737472e+00,5.342606283913917231e+00,2.525603839369727766e-03
3.640000000000000000e+02,6.658837554160967898e-04,1.247038562131987405e+01,5.452897310372488704e+00,5.417625370687864539e+00,2.580271958311564084e-03
3.650000000000000000e+02,6.950059009546150079e-04,1.249658267461294869e+01,5.511820374720740823e+00,5.576929502529022642e+00,2.641608516382176752e-03
3.660000000000000000e+02,6.865748470827881533e-04,1.275945648257953202e+01,5.524913111231884777e+00,5.673621297196101310e+00,2.563328562087852092e-03
3.670000000000000000e+02,6.503655166002486610e-04,1.293291072222604399e+01,5.618852175011612715e+00,5.768401294016621605e+00,2.643128966887453579e-03
3.680000000000000000e+02,6.265466110974005076e-04,1.304710658762936148e+01,5.653364627235026418e+00,5.881878790056162210e+00,2.766516420073306115e-03
3.690000000000000000e+02,6.096064039001758417e-04,1.336909597706562636e+01,5.675955070657883184e+00,5.867143714067932336e+00,2.752444817489041462e-03
3.700000000000000000e+02,5.914091956308320519e-04,1.356523314654594436e+01,5.713289512049454899e+00,5.909193601040819033e+00,2.712206481499501720e-03
3.710000000000000000e+02,5.882185308963006065e-04,1.371274291649024590e+01,5.751140603461703193e+00,6.038775736871173194e+00,2.598389846354298705e-03
3.720000000000000000e+02,5.952500533918936299e-04,1.392884244580600850e+01,5.969461575766564110e+00,6.140746018627908143e+00,2.557680281321084159e-03
3.730000000000000000e+02,6.177617039846428071e-04,1.404720460513538249e+01,5.989662001788210510e+00,6.266799877571246569e+00,2.733092269172954225e-03
3.740000000000000000e+02,6.310345177533704941e-04,1.422178666579788242e+01,6.103379860244225519e+00,6.386265032728833724e+00,2.909064499507008072e-03
3.750000000000000000e+02,6.586424465508944337e-04,1.435403471834923295e+01,6.070307463430490102e+00,6.479236998773714618e+00,2.774572930072660704e-03
3.760000000000000000e+02,6.714223297233923304e-04,1.446435045804792097e+01,6.085680019495675275e+00,6.546675530708057522e+00,2.623806298175157536e-03
3.770000000000000000e+02,6.588836162859657009e-04,1.482019105789104252e+01,6.222880152956209443e+00,6.705000449339813429e+00,2.847473093795294119e-03
3.780000000000000000e+02,6.798847062919888273e-04,1.497435136455863613e+01,6.370657952960147696e+00,6.709344273598150110e+00,2.827179924008826895e-03
3.790000000000000000e+02,6.709294953722855226e-04,1.523595133618238151e+01,6.400273610537633218e+00,6.869419061678526006e+00,2.751590258565417280e-03
3.800000000000000000e+02,6.492809526242870888e-04,1.541392819301742989e+01,6.499078048661266038e+00,6.930592536715605156e+00,2.882474505570886691e-03
3.810000000000000000e+02,6.205272270947137514e-04,1.574098085248858325e+01,6.662363077850266713e+00,7.147802936685282660e+00,2.818052488714251069e-03
3.820000000000000000e+02,6.345424526268406140e-04,1.600643132157915716e+01,6.679191693297584997e+00,7.253104097654653692e+00,2.918719067900421571e-03
3.830000000000000000e+02,6.440352944775407096e-04,1.613719428132242228e+01,6.738651536642234596e+00,7.420973417327329180e+00,3.008383838149719658e-03
3.840000000000000000e+02,6.753705296208556419e-04,1.633020086851377428e+01,6.747247803980254588e+00,7.542691138487743530e+00,3.017628727012167111e-03
3.850000000000000000e+02,6.839078595970438101e-04,1.665517904884044498e+01,6.780615128785836276e+00,7.579068553982396317e+00,2.916312766746531615e-03
3.860000000000000000e+02,7.171957133982331811e-04,1.704255620512357439e+01,6.759035012142573962e+00,7.633579139571420313e+00,2.969290902985921576e-03
3.870000000000000000e+02,7.409613594074881959e-04,1.709444550663823392e+01,6.813226443736233762e+00,7.756408317866934965e+00,3.072082158733668855e-03
3.880000000000000000e+02,7.543947466708278426e-04,1.752957128486237792e+01,6.818550628612625175e+00,7.959557792257520248e+00,3.051705472712828993e-03
3.890000000000000000e+02,7.114901665284945054e-04,1.770005112894202526e+01,6.793754121639597798e+00,8.173240996930474012e+00,3.081023449783337753e-03
3.900000000000000000e+02,7.034422153796571209e-04,1.786521093162346574e+01,6.932344339239957520e+00,8.190253543670905856e+00,2.989389446827694918e-03
3.910000000000000000e+02,6.722951280053734990e-04,1.807513725738419907e+01,6.920190088116855875e+00,8.254541334784118334e+00,2.950572126207862134e-03
3.920000000000000000e+02,6.562026528809106196e-04,1.830892830239451996e+01,7.041081769976962335e+00,8.370485640042030440e+00,3.187229819017312060e-03
3.930000000000000000e+02,6.922631315051663847e-04,1.852984840924340304e+01,7.123634091170382376e+00,8.458051427854579529e+00,2.975767958381503320e-03
3.940000000000000000e+02,7.182536199399347510e-04,1.893114960598870411e+01,7.259437939926741024e+00,8.605643677633420197e+00,3.021500329776993787e-03
3.950000000000000000e+02,7.227919300876184394e-04,1.900175090422698077e+01,7.388105839949185238e+00,8.633299100315799279e+00,2.858373602646291367e-03
3.960000000000000000e+02,6.790466303993047958e-04,1.928704536540308823e+01,7.373193458398066724e+00,8.698201987291927395e+00,3.007893665436967012e-03
3.970000000000000000e+02,6.402736613216886141e-04,1.953107715123668342e+01,7.457693219465079792e+00,8.761074828506490775e+00,3.011440429906864225e-03
3.980000000000000000e+02,6.796441944909581423e-04,1.979114425322475768e+01,7.669185372345435070e+00,8.873315901982214982e+00,3.069990155912138974e-03
3.990000000000000000e+02,6.995897259497452225e-04,2.005311233036250229e+01,7.739637234507456220e+00,9.030444520419610654e+00,3.130644152561812277e-03
4.000000000000000000e+02,7.161654493963443002e-04,2.051726728220359064e+01,7.909364613984726233e+00,9.217935818351440602e+00,3.129678580160888401e-03
4.010000000000000000e+02,7.286417351229923511e-04,2.070907961490512861e+01,7.953509627898327494e+00,9.278009584600585669e+00,3.197051678511919626e-03
4.020000000000000000e+02,7.345659892309397421e-04,2.078549691801227084e+01,7.897488647723717392e+00,9.373622636646166129e+00,3.082315778655364547e-03
4.030000000000000000e+02,7.073874620634468258e-04,2.086174817522380920e+01,8.025774462724003300e+00,9.546385933772056021e+00,3.212732991707545338e-03
4.040000000000000000e+02,7.005956218602005237e-04,2.125240071996920221e+01,8.167486572906399900e+00,9.619486068348098939e+00,3.188809658621782894e-03
4.050000000000000000e+02,7.568037347233103063e-04,2.136791722508484526e+01,8.282853354064716456e+00,9.784282362239025588e+00,3.294717339547337254e-03
4.060000000000000000e+02,7.037687529060088210e-04,2.150514917570203721e+01,8.435412468646426021e+00,9.844447129336609592e+00,3.245951025891091746e-03
4.070000000000000000e+02,6.882725992912730462e-04,2.174212921601622739e+01,8.609803762308905206e+00,9.975286092930243598e+00,3.268522702658094303e-03
4.080000000000000000e+02,6.943030349997325601e-04,2.218891137458478369e+01,8.727706497945259656e+00,1.021028739035857136e+01,3.266556964792943774e-03
4.090000000000000000e+02,6.985644095207632631e-04,2.238681736516397791e+01,8.994994097394640065e+00,1.047030163813775161e+01,3.260270122334985032e-03
4.100000000000000000e+02,6.857407568900963923e-04,2.279176373382163590e+01,9.000607406018440670e+00,1.055690241065322077e+01,3.242137882328077758e-03
4.110000000000000000e+02,6.564778450081076855e-04,2.318878558271511281e+01,9.204206602377755786e+00,1.059825649029304628e+01,3.362070681796502924e-03
4.120000000000000000e+02,6.810712558323883670e-04,2.338506353718853958e+01,9.385754890205046053e+00,1.064290302157841239e+01,3.330825611128185315e-03
4.130000000000000000e+02,6.627213184179359118e-04,2.357919037311388877e+01,9.613148905596613503e+00,1.073813554672542026e+01,3.415143050071178799e-03
4.140000000000000000e+02,6.839077415261574089e-04,2.386124981001434975e+01,9.701853991324270510e+00,1.082114943516109307e+01,3.404973476594408410e-03
4.150000000000000000e+02,7.005073750974144531e-04,2.437518712503585050e+01,9.778061838317492871e+00,1.085026669748254236e+01,3.565449602499271009e-03
4.160000000000000000e+02,6.599575171815086350e-04,2.451208612844874324e+01,9.864187705776995330e+00,1.105105634749350685e+01,3.699771485009328842e-03
4.170000000000000000e+02,6.555772131808801362e-04,2.479246696634332281e+01,1.001574874580676777e+01,1.107509675543854755e+01,3.596824624100491974e-03
4.180000000000000000e+02,6.395828107870205059e-04,2.520745921089411468e+01,1.011431655850583233e+01,1.114387009308357968e+01,3.665490027683127039e-03
4.190000000000000000e+02,6.557071170102402036e-04,2.539194206706614665e+01,1.020263639465982308e+01,1.115652440928275269e+01,3.598572098478025616e-03
4.200000000000000000e+02,6.543167825625584300e-04,2.565163641581160192e+01,1.043824447730179195e+01,1.128558123202592967e+01,3.454093895113863333e-03
4.210000000000000000e+02,6.526719785516776895e-04,2.595441911243649002e+01,1.055626479273844964e+01,1.140786744695327926e+01,3.694053766026161867e-03
4.220000000000000000e+02,6.783819610112207243e-04,2.641324246906863493e+01,1.066644441042159563e+01,1.152243906891242275e+01,3.792414570414237573e-03
4.230000000000000000e+02,6.599147997125021092e-04,2.681380017668142912e+01,1.077116905552849602e+01,1.166394495422640887e+01,3.774805879522613594e-03
4.240000000000000000e+02,6.368013168254194056e-04,2.705460799088097446e+01,1.085265559270961688e+01,1.177583684445900403e+01,3.552175253443645708e-03
4.250000000000000000e+02,6.109425891045461299e-04,2.740715038936657066e+01,1.096304483377015693e+01,1.195354828351701215e+01,3.911304695333961412e-03
4.260000000000000000e+02,5.743557359341178170e-04,2.756732731297785577e+01,1.100582530827397143e+01,1.204071654860104523e+01,3.777246789031574181e-03
4.270000000000000000e+02,5.413023643749959035e-04,2.799479032249867672e+01,1.114225005919653633e+01,1.221711323100943858e+01,3.854780454223050157e-03
4.280000000000000000e+02,5.493225052427552768e-04,2.835946692795315727e+01,1.117881201093139154e+01,1.226506592863763068e+01,3.868240325433314197e-03
4.290000000000000000e+02,5.378735439690585096e-04,2.849850637397624098e+01,1.124042378028682876e+01,1.236433236231401267e+01,3.935938996885157692e-03
4.300000000000000000e+02,5.310974868225626366e-04,2.878161234361433429e+01,1.137179811478413782e+01,1.249821123813476298e+01,3.942246983860586695e-03
4.310000000000000000e+02,5.555470534477358058e-04,2.900002987528309717e+01,1.155626510798522588e+01,1.248279889262684605e+01,3.940524289710367611e-03
4.320000000000000000e+02,5.800311592846219000e-04,2.905121968759950590e+01,1.162494143144633263e+01,1.254182450353432721e+01,3.929948647061864975e-03
4.330000000000000000e+02,5.897827888992068779e-04,2.925279790000932678e+01,1.166221866815679142e+01,1.275832177567394687e+01,3.709522498051009975e-03
4.340000000000000000e+02,6.145238871472225028e-04,2.948286913986566304e+01,1.171574323794050443e+01,1.292899083276578587e+01,3.879808249113936292e-03
4.350000000000000000e+02,6.155799767976199988e-04,2.990136851521703676e+01,1.196858210162654856e+01,1.311302177497261034e+01,3.728713046045051271e-03
4.360000000000000000e+02,6.112414341973293475e-04,3.015271834486895131e+01,1.197593608818694122e+01,1.327624266595250546e+01,3.961718360474875134e-03
4.370000000000000000e+02,6.020571868159407813e-04,3.063076244953236227e+01,1.202360928766600168e+01,1.330116165872246725e+01,3.889673620872557969e-03
4.380000000000000000e+02,6.126498032889005074e-04,3.097049259366420060e+01,1.226504053139368011e+01,1.347144052777968248e+01,3.921144095554884856e-03
4.390000000000000000e+02,5.968504902759130815e-04,3.119949414634932339e+01,1.231040514412839926e+01,1.369399012105072799e+01,3.904955748815552852e-03
4.400000000000000000e+02,5.806820339864238179e-04,3.130676087135050523e+01,1.219042863407285715e+01,1.367196981352628704e+01,3.925435188927850483e-03
4.410000000000000000e+02,5.545656002439169896e-04,3.128199916725351670e+01,1.256051898766664543e+01,1.382391528898305921e+01,4.035498182773933351e-03
4.420000000000000000e+02,5.427240297967150795e-04,3.155719564979058589e+01,1.278990558030874070e+01,1.402004391605720990e+01,3.990792008630950072e-03
4.430000000000000000e+02,5.286929151357977474e-04,3.197150209647302788e+01,1.307084448114153474e+01,1.418587719148838389e+01,3.916532357129742792e-03
4.440000000000000000e+02,4.922700473564134427e-04,3.221403620112052835e+01,1.311622754350806730e+01,1.437861663826534553e+01,4.014489109454788540e-03
4.450000000000000000e+02,5.258001792809441355e-04,3.220704133143453873e+01,1.326731205045366657e+01,1.438246844019397841e+01,3.923765503490383999e-03
4.460000000000000000e+02,5.372838445864003276e-04,3.268704155983687087e+01,1.337628377981148020e+01,1.459616703940270455e+01,3.968046726844143279e-03
4.470000000000000000e+02,5.142206010776417813e-04,3.292265008132052628e+01,1.345607356454340575e+01,1.468933543632602934e+01,3.916339595960494080e-03
4.480000000000000000e+02,5.065866516765771266e-04,3.343653360561465604e+01,1.358167977609113919e+01,1.496006846410378266e+01,3.813255351387656589e-03
4.490000000000000000e+02,5.153178405102876170e-04,3.348897935430252915e+01,1.369164765121529470e+01,1.526651681074770117e+01,4.086964202476339736e-03
4.500000000000000000e+02,5.449185990472615870e-04,3.361652854762019160e+01,1.376541887026844080e+01,1.529723200600545674e+01,4.020248782452218173e-03
4.510000000000000000e+02,5.463744792294500385e-04,3.383316261420021931e+01,1.382407367781073582e+01,1.549209448533791189e+01,4.053966543073217466e-03
4.520000000000000000e+02,5.367240874144529883e-04,3.431396805920302029e+01,1.374502492364187667e+01,1.571934725743616568e+01,3.997163567660444450e-03
4.530000000000000000e+02,5.525474051599754688e-04,3.495993649230765499e+01,1.393167868959696065e+01,1.581131874839259233e+01,4.089269473091738938e-03
4.540000000000000000e+02,5.293825679310026899e-04,3.546324400850610914e+01,1.388505355698491961e+01,1.585099502780497716e+01,4.132209328948088789e-03
4.550000000000000000e+02,5.215220766811023978e-04,3.589945759969316441e+01,1.414866536556908017e+01,1.607936656178131329e+01,4.143023817906099637e-03
4.560000000000000000e+02,5.153163367872526379e-04,3.607032280832918048e+01,1.415168422535293224e+01,1.637986308773251665e+01,4.374857167190882024e-03
4.570000000000000000e+02,5.589238836073429084e-04,3.594472717641374970e+01,1.423681640090675771e+01,1.644293011144881689e+01,4.253655779812404170e-03
4.580000000000000000e+02,5.457323586308682195e-04,3.610774030134312085e+01,1.422357810099144793e+01,1.688263197637422053e+01,4.278431617457223446e-03
4.590000000000000000e+02,5.077286711173689682e-04,3.650108739429818172e+01,1.419953428773357729e+01,1.686120744369302926e+01,4.281100280007388292e-03
4.600000000000000000e+02,4.992834898983611325e-04,3.710912280781148098e+01,1.419987407796587320e+01,1.708073723309389180e+01,4.418374837812488742e-03
4.610000000000000000e+02,5.177276261226770870e-04,3.714642211450002662e+01,1.433579863058666959e+01,1.715526732284095601e+01,4.262309823208965121e-03
4.620000000000000000e+02,4.991977914422518481e-04,3.781684130191568727e+01,1.444616337364292669e+01,1.705327957576830045e+01,4.407441119379962302e-03
4.630000000000000000e+02,5.090508992158238044e-04,3.810690102300662829e+01,1.464156116485225567e+01,1.732880547247348346e+01,4.526952165080588841e-03
4.640000000000000000e+02,5.170727222858495509e-04,3.841024039370371668e+01,1.476983318226993092e+01,1.752283653670793129e+01,4.364834169572451295e-03
4.650000000000000000e+02,5.166123441785464010e-04,3.876476812055408061e+01,1.496291131588538548e+01,1.768767809399126989e+01,4.430186574505112773e-03
4.660000000000000000e+02,5.225572185245663803e-04,3.942780322659690739e+01,1.501495174106794650e+01,1.769883700513290137e+01,4.421987858490461498e-03
4.670000000000000000e+02,5.458340296330410624e-04,3.964765942148092392e+01,1.524820968295751200e+01,1.799625131553900204e+01,4.216616784248006233e-03
4.680000000000000000e+02,5.460399514364278062e-04,3.999402145712461021e+01,1.527496669207145175e+01,1.823357029933730900e+01,4.391145080381630983e-03
4.690000000000000000e+02,5.553640887577815377e-04,4.014794217994227665e+01,1.529454189840571487e+01,1.849820378586453984e+01,4.375901885931843260e-03
4.700000000000000000e+02,5.582766906057079481e-04,4.044055861881670921e+01,1.538640952600921352e+01,1.867463844636158754e+01,4.637216293329582406e-03
4.710000000000000000e+02,5.602515003912955649e-04,4.083747400502642222e+01,1.545265047532078384e+01,1.872882939843178463e+01,4.617392977745105043e-03
4.720000000000000000e+02,5.620013389852074326e-04,4.096839576768581992e+01,1.558631851174879479e+01,1.884698172485526868e+01,4.585969756191854430e-03
4.730000000000000000e+02,5.573415792625713294e-04,4.125913010111136714e+01,1.586820170385587048e+01,1.897700395891465419e+01,4.615500592708987604e-03
4.740000000000000000e+02,5.654544076661993657e-04,4.137553105347279825e+01,1.593221317892882460e+01,1.916221161399621309e+01,4.777760649433693274e-03
4.750000000000000000e+02,5.764126088413368265e-04,4.172776736664042119e+01,1.605852410090599136e+01,1.926954566752235820e+01,4.908238905918183015e-03
4.760000000000000000e+02,6.015766778942888138e-04,4.242105386086142005e+01,1.633906794745258395e+01,1.937578782131669897e+01,4.861883514835518838e-03
4.770000000000000000e+02,6.139612628920376736e-04,4.276314601997655984e+01,1.637304699269642327e+01,1.962753392310495570e+01,4.959419453492763807e-03
4.780000000000000000e+02,5.979914591867085960e-04,4.350053013855917072e+01,1.649455101772903021e+01,1.986499166583790199e+01,4.856971591545522493e-03
4.790000000000000000e+02,5.748565998444643554e-04,4.397678757285485318e+01,1.681297773479453994e+01,2.001164182215135412e+01,4.876019326502278872e-03
4.800000000000000000e+02,5.780461987472396146e-04,4.447165817795776377e+01,1.681412852780842115e+01,2.011516960064635384e+01,4.874532496666472703e-03
4.810000000000000000e+02,6.110220950783507021e-04,4.470259956533341494e+01,1.700923270212661720e+01,2.022083277384443889e+01,5.160994074713598501e-03
4.820000000000000000e+02,6.274966738410991951e-04,4.515335854616310485e+01,1.702926631894555953e+01,2.040234592148388515e+01,4.969057435369128584e-03
4.830000000000000000e+02,6.254993317429402566e-04,4.552385535782805448e+01,1.708312316720601842e+01,2.043865581482953075e+01,5.195098845536483267e-03
4.840000000000000000e+02,5.937173553134389437e-04,4.594289216501721285e+01,1.737933833436940034e+01,2.068960446646973850e+01,5.041563552257932734e-03
4.850000000000000000e+02,6.163234876123135919e-04,4.626827330560170992e+01,1.756886426661706224e+01,2.098348213430735143e+01,5.166730573022970674e-03
4.860000000000000000e+02,6.696116283678721359e-04,4.634880003626366829e+01,1.784748191996395050e+01,2.105629255378643450e+01,5.179670065952990399e-03
4.870000000000000000e+02,6.907305584272771526e-04,4.625913984482169639e+01,1.780212691474711306e+01,2.147731486709989213e+01,5.384575421752080260e-03
4.880000000000000000e+02,6.554003085965653952e-04,4.668100499434613226e+01,1.797359526924049433e+01,2.190590720696287264e+01,5.393107855711676279e-03
4.890000000000000000e+02,6.289690625588262307e-04,4.706243126424117662e+01,1.827086554374877636e+01,2.217093518575316580e+01,5.567611200758770806e-03
4.900000000000000000e+02,6.269731076811169146e-04,4.731596233197148393e+01,1.844926663840733738e+01,2.235307897912320740e+01,5.683380178136632210e-03
4.910000000000000000e+02,6.220640120604414847e-04,4.776860437949631688e+01,1.855440869796024828e+01,2.264672007261057018e+01,5.713968490011378520e-03
4.920000000000000000e+02,6.415260774549347289e-04,4.822235218974311977e+01,1.888225226183006455e+01,2.283380243027437828e+01,5.884567130992057749e-03
4.930000000000000000e+02,6.755368887019219670e-04,4.872988246749528685e+01,1.913420579995643322e+01,2.304007793199053111e+01,5.922124635602488141e-03
4.940000000000000000e+02,6.906560069055434070e-04,4.896078117192440260e+01,1.947073308252912938e+01,2.336920207255289483e+01,5.912539337827538155e-03
4.950000000000000000e+02,7.290711455829601562e-04,4.934519891251819956e+01,1.936443579425127126e+01,2.350231128980697903e+01,5.688700864555751302e-03
4.960000000000000000e+02,7.195094986092165357e-04,4.984371463510679234e+01,1.940265412668214751e+01,2.345044686527875655e+01,5.857169857551136616e-03
4.970000000000000000e+02,7.539786231829381791e-04,5.009283782365890403e+01,1.953657767746884133e+01,2.386881903804829008e+01,6.004989857450682145e-03
4.980000000000000000e+02,7.922769002556284690e-04,5.060826863990977387e+01,1.950351645518382071e+01,2.402780688203186799e+01,6.014287505700655068e-03
4.990000000000000000e+02,8.035726078512439585e-04,5.107982076412537964e+01,1.971458910573461054e+01,2.414635517561017508e+01,6.124830938619596488e-03
5.000000000000000000e+02,8.121295841685416406e-04,5.172078897076420390e+01,1.969924543172877662e+01,2.417515062442103613e+01,6.157340678744960272e-03
5.010000000000000000e+02,7.767003622074497571e-04,5.211938270289140718e+01,1.986652466597788447e+01,2.442994826532985897e+01,6.317074013700629820e-03
5.020000000000000000e+02,7.615199233061975548e-04,5.255202270842683276e+01,1.992624009621869874e+01,2.470467036719209375e+01,6.294787288439462891e-03
5.030000000000000000e+02,7.798366415169288857e-04,5.335695270120604761e+01,1.987468278685735612e+01,2.486733772428708988e+01,6.586891121969529195e-03
5.040000000000000000e+02,7.911374238160906458e-04,5.377927219180199359e+01,2.013076699912969758e+01,2.512856657945981098e+01,6.564864933612080122e-03
5.050000000000000000e+02,7.850446182210424340e-04,5.443901568778660760e+01,2.041261158287697697e+01,2.523397078745965416e+01,6.549000042740837912e-03
5.060000000000000000e+02,8.013978329063364825e-04,5.498624346779294569e+01,2.035248220091293092e+01,2.550502953102826709e+01,6.853617485258367559e-03
5.070000000000000000e+02,8.117826492723967391e-04,5.546668381533297776e+01,2.035167351380722423e+01,2.589490350161610621e+01,6.692955323065019613e-03
5.080000000000000000e+02,8.882420613953723176e-04,5.562644038472750196e+01,2.032035150073266294e+01,2.590495904712676634e+01,6.678817728372976603e-03
5.090000000000000000e+02,8.312604952731561525e-04,5.615619575916282002e+01,2.058747263882943201e+01,2.623021796685951301e+01,6.775214812216101556e-03
5.100000000000000000e+02,7.847062064032517270e-04,5.674516683678081819e+01,2.066496776607748131e+01,2.631469812745125125e+01,7.062437950919320251e-03
5.110000000000000000e+02,7.625171749087167328e-04,5.705972647605055670e+01,2.090790054784493535e+01,2.656729700258190263e+01,7.244504936768536574e-03
5.120000000000000000e+02,7.811099588497238955e-04,5.748474220765346132e+01,2.110967290336060032e+01,2.677613374657649103e+01,7.017463096479326090e-03
5.130000000000000000e+02,7.683179177694343664e-04,5.816291782446046454e+01,2.122690916156707175e+01,2.696020815628772027e+01,7.310296745488109593e-03
5.140000000000000000e+02,7.612193176546044882e-04,5.836329760711774384e+01,2.141436428209701504e+01,2.721180075306095603e+01,7.155266337742438587e-03
5.150000000000000000e+02,7.770289976890554229e-04,5.888241185621723872e+01,2.165761348634916317e+01,2.742529824142946993e+01,7.250899645739772303e-03
5.160000000000000000e+02,7.747742495540776986e-04,5.953165888504457826e+01,2.175275480625877833e+01,2.760496311292448013e+01,7.611398116177614526e-03
5.170000000000000000e+02,7.435627369455355407e-04,5.984828434215714310e+01,2.182588508958238904e+01,2.813741796917882709e+01,7.940156051375768520e-03
5.180000000000000000e+02,7.562628491778466966e-04,6.049212920237646074e+01,2.185210698340452495e+01,2.844301994167245340e+01,8.190362250499405583e-03
5.190000000000000000e+02,7.625579142083172002e-04,6.146934117990522850e+01,2.201429717790200513e+01,2.867546226276103027e+01,7.986760435622408671e-03
5.200000000000000000e+02,7.669977871380684320e-04,6.202819019915114040e+01,2.225400601837711889e+01,2.874199228475277934e+01,8.134135043244450358e-03
5.210000000000000000e+02,7.405979212997682026e-04,6.260609560415553432e+01,2.240019877838876994e+01,2.886277914012189427e+01,8.485448787157845452e-03
5.220000000000000000e+02,7.767733711984137202e-04,6.296923970098971068e+01,2.264797688256274455e+01,2.922466691170680519e+01,8.299414514233438567e-03
5.230000000000000000e+02,8.330942090288839807e-04,6.359419642868979849e+01,2.272253600773723292e+01,2.952582825587092685e+01,8.197511244493527194e-03
5.240000000000000000e+02,8.167616507824826400e-04,6.395835418219600399e+01,2.304905650599329547e+01,2.973737947928167458e+01,8.136692286532576368e-03
5.250000000000000000e+02,8.334497618356362381e-04,6.465923890213947800e+01,2.317250515291377155e+01,2.985458623051513882e+01,8.628857612954954348e-03
5.260000000000000000e+02,8.568090370614234175e-04,6.531403500225124503e+01,2.322511171414087983e+01,3.018979558768990046e+01,8.507505921659719306e-03
5.270000000000000000e+02,8.388684388850320417e-04,6.605174041019111542e+01,2.342052313547764442e+01,3.035146665512907305e+01,8.587702363131888283e-03
5.280000000000000000e+02,8.363553825226910377e-04,6.667006446312207402e+01,2.382851298961149666e+01,3.061290914174239575e+01,8.863353830391829113e-03
5.290000000000000000e+02,8.659116782255837919e-04,6.702879370661696612e+01,2.405925769576722928e+01,3.098013147111899457e+01,8.625242718457881708e-03
5.300000000000000000e+02,7.696391837080929221e-04,6.765905432649421414e+01,2.416037704834739941e+01,3.121912530754386239e+01,9.031666562139162302e-03
5.310000000000000000e+02,8.123734452316622168e-04,6.830713931570511477e+01,2.417048088547168661e+01,3.153598013254033816e+01,8.583729356428593249e-03
5.320000000000000000e+02,7.983062645047223072e-04,6.893972608567619886e+01,2.422817885054909937e+01,3.193941213472457719e+01,8.647559022052275779e-03
5.330000000000000000e+02,7.994565116092866575e-04,6.943353046505717430e+01,2.450856300392440801e+01,3.217803421609484360e+01,8.482871745779219097e-03
5.340000000000000000e+02,8.021249881663417014e-04,7.014324337942453269e+01,2.468059960849156198e+01,3.231089484010464474e+01,8.496677306666811091e-03
5.350000000000000000e+02,8.281261337427237024e-04,7.088694010215237995e+01,2.472136791111766740e+01,3.283003463056100202e+01,8.589735671365228420e-03
5.360000000000000000e+02,8.164812834294821187e-04,7.159156997567092162e+01,2.488655861241387868e+01,3.298203953276239986e+01,8.805405892874929030e-03
5.370000000000000000e+02,8.378233878055807438e-04,7.222518684005315492e+01,2.499513668616385331e+01,3.346671559336027002e+01,8.518307429306370970e-03
5.380000000000000000e+02,8.981598238249066668e-04,7.281666837532347358e+01,2.517251214584909746e+01,3.375940396285837153e+01,8.681510345232346104e-03
5.390000000000000000e+02,8.476433822856010991e-04,7.294095746331166197e+01,2.522402480157794002e+01,3.395236885980526864e+01,8.702626937156621167e-03
5.400000000000000000e+02,8.491253153946054510e-04,7.335460546280391725e+01,2.530122339249819419e+01,3.404601923486960402e+01,8.555870932493325753e-03
5.410000000000000000e+02,8.086960437109214084e-04,7.376642865266606464e+01,2.568398021149304356e+01,3.434869496971430181e+01,8.504536502505155582e-03
5.420000000000000000e+02,8.359851376600335726e-04,7.410555797902244990e+01,2.609560703902260315e+01,3.452526265149573703e+01,8.820410991104421505e-03
5.430000000000000000e+02,8.856424123617756550e-04,7.501213778062572146e+01,2.628019140240423468e+01,3.463370871984341193e+01,8.840711127268252589e-03
5.440000000000000000e+02,9.001924786934401013e-04,7.560347308376378805e+01,2.644772634527463495e+01,3.480428823483425305e+01,8.834620897413159035e-03
5.450000000000000000e+02,9.017101022362750129e-04,7.611510817257313022e+01,2.640882027506400931e+01,3.490616546419839494e+01,9.017212513730221701e-03
5.460000000000000000e+02,9.385086999512681771e-04,7.652083251205573333e+01,2.653061206663695515e+01,3.494207216042064346e+01,8.663553335944595979e-03
5.470000000000000000e+02,9.596943501386512310e-04,7.671187347638468168e+01,2.682272560789379412e+01,3.556757163635037955e+01,8.743861696820509621e-03
5.480000000000000000e+02,9.803668009085164670e-04,7.712044839588713785e+01,2.670697685381054498e+01,3.572976724329165421e+01,8.884896718211465760e-03
5.490000000000000000e+02,9.510014770837127429e-04,7.743087770239878864e+01,2.681864274480988541e+01,3.603311015473752832e+01,8.356711221431778469e-03
5.500000000000000000e+02,9.308024992064067860e-04,7.808863501974377641e+01,2.705160775823041774e+01,3.632292056897195209e+01,8.078032944768165358e-03
5.510000000000000000e+02,9.157242601147697059e-04,7.806379939931707668e+01,2.727197168199192490e+01,3.630542925158064804e+01,8.268212479823011662e-03
5.520000000000000000e+02,9.334698193385060350e-04,7.891174017565445808e+01,2.732631053592627524e+01,3.647784578880325057e+01,8.205672524552398706e-03
5.530000000000000000e+02,9.021432700431208929e-04,7.951683061851687739e+01,2.759345676200168640e+01,3.683251570882741532e+01,8.195724380201219184e-03
5.540000000000000000e+02,8.722085541650326235e-04,8.006491494902402906e+01,2.772196386977823224e+01,3.726811536546435377e+01,8.228318863118477822e-03
5.550000000000000000e+02,8.902765644032140102e-04,8.039762625501073501e+01,2.794996205982362625e+01,3.762267654731887490e+01,8.217636579399778540e-03
5.560000000000000000e+02,8.923142710524079035e-04,8.083593989087965781e+01,2.816028099995983069e+01,3.771846396714861527e+01,8.367796228576973583e-03
5.570000000000000000e+02,8.717918553299286444e-04,8.130612435485981848e+01,2.847340064055123676e+01,3.796332848048220399e+01,8.266819690333493398e-03
5.580000000000000000e+02,8.657239026577112639e-04,8.178868402399754700e+01,2.870608992087336020e+01,3.832522678003379468e+01,8.526797540102881712e-03
5.590000000000000000e+02,8.871324779349265555e-04,8.229437025827814978e+01,2.895436432510423685e+01,3.878424346739606676e+01,9.133973719376409228e-03
5.600000000000000000e+02,8.955962679678686200e-04,8.300434089374670066e+01,2.934079448047036465e+01,3.898427642223482792e+01,8.360902107029222208e-03
5.610000000000000000e+02,9.090159651015117248e-04,8.386602528589119743e+01,2.957327870567021222e+01,3.907931688773776102e+01,8.149887295195501480e-03
5.620000000000000000e+02,9.478293268074811095e-04,8.467621254844939926e+01,2.998704418578303788e+01,3.920143745442587146e+01,8.435745528083571365e-03
5.630000000000000000e+02,9.063682627469260566e-04,8.477918062224739515e+01,3.026580217496939795e+01,3.979544220683182232e+01,8.150413204041750959e-03
5.640000000000000000e+02,8.864436456130775355e-04,8.491956066734371689e+01,3.035405244617419385e+01,4.010700030999925758e+01,8.566277115712006562e-03
5.650000000000000000e+02,9.286758125983674006e-04,8.545318382570361848e+01,3.060603744579050556e+01,4.055141889341288675e+01,8.658332374763433315e-03
5.660000000000000000e+02,8.960833207241059029e-04,8.582679771305245708e+01,3.087246815771791120e+01,4.074105762613895365e+01,8.718063855891244884e-03
5.670000000000000000e+02,9.454519597832389266e-04,8.663638833054274357e+01,3.109707423129614767e+01,4.095901980944836396e+01,8.369079463349193837e-03
5.680000000000000000e+02,9.669800083544899394e-04,8.683335015195928008e+01,3.147662499910024181e+01,4.106171922686289832e+01,8.604008397905316130e-03
5.690000000000000000e+02,9.950947326304859786e-04,8.716155171325783613e+01,3.169247960411961174e+01,4.147973938988158693e+01,8.608048212100705143e-03
5.700000000000000000e+02,1.004916726939808491e-03,8.750695250049676588e+01,3.171615039941789860e+01,4.181470712701545267e+01,8.811365865010079013e-03
5.710000000000000000e+02,9.859756306170863738e-04,8.785756774334430474e+01,3.178499216415864481e+01,4.190359756944354785e+01,8.939666649826372158e-03
5.720000000000000000e+02,1.014473487393807716e-03,8.879491510057258097e+01,3.183240104291856554e+01,4.240906161977837741e+01,9.159278110236757087e-03
5.730000000000000000e+02,1.056366730390223552e-03,8.935312398001998702e+01,3.206627136662083899e+01,4.263610174133084030e+01,8.941209461212018539e-03
5.740000000000000000e+02,1.006080895371241901e-03,9.038726216234815070e+01,3.233749817713081853e+01,4.271090184094391873e+01,9.446268808196212063e-03
5.750000000000000000e+02,1.023872351272325787e-03,9.089291164803108813e+01,3.269611627393705788e+01,4.286974611943123392e+01,9.630720396335612499e-03
5.760000000000000000e+02,1.071030401307293545e-03,9.117344008253080290e+01,3.294073191044375903e+01,4.312525963728136702e+01,9.707510607625313703e-03
5.770000000000000000e+02,1.130080031859992395e-03,9.159134911507166521e+01,3.328433937830018863e+01,4.358856499507926685e+01,9.641567159407005150e-03
5.780000000000000000e+02,1.102220654056629279e-03,9.226996798716395176e+01,3.336527958097565261e+01,4.358018579488077648e+01,9.392924593204510231e-03
5.790000000000000000e+02,1.102678926192757203e-03,9.256458154230392665e+01,3.374994714283587882e+01,4.376723426971034314e+01,9.222113843966539548e-03
5.800000000000000000e+02,1.102234069470631184e-03,9.347680850385188478e+01,3.384087394956706163e+01,4.428205916134520947e+01,9.770315363702986033e-03
5.810000000000000000e+02,1.115082613132978295e-03,9.417036594047559106e+01,3.433983902919714382e+01,4.466480096501958741e+01,1.007379586213996703e-02
5.820000000000000000e+02,1.043679321971691110e-03,9.494445276886543184e+01,3.458815508762890545e+01,4.480561462078350132e+01,9.951244403350822942e-03
5.830000000000000000e+02,1.021107258099895887e-03,9.506032009269964078e+01,3.486029184369969158e+01,4.502696896653058900e+01,1.024772575199361935e-02
5.840000000000000000e+02,1.022152249628982545e-03,9.595129973336599960e+01,3.515037928656056465e+01,4.539118758354015881e+01,1.062861621359956210e-02
5.850000000000000000e+02,9.722966052980730467e-04,9.652486946187343619e+01,3.529954920640482641e+01,4.555274331412287836e+01,1.035498094380749023e-02
5.860000000000000000e+02,9.584845668216823711e-04,9.719097134689442896e+01,3.540019317947011501e+01,4.570776402684303008e+01,1.050898262601041022e-02
5.870000000000000000e+02,9.181260720905193295e-04,9.781661460039768485e+01,3.563152257121365096e+01,4.617450382483745130e+01,1.021209291255731344e-02
5.880000000000000000e+02,9.317359964435834030e-04,9.835444460287877178e+01,3.570407384270318119e+01,4.658361901822843265e+01,1.023271633958422466e-02
5.890000000000000000e+02,9.243313179410073133e-04,9.890337549586791965e+01,3.586565543915672549e+01,4.694365204803587233e+01,1.082743133299657323e-02
5.900000000000000000e+02,8.965540157801488164e-04,9.910428503842959458e+01,3.637833638467465391e+01,4.713281988466917483e+01,1.079240438648043643e-02
5.910000000000000000e+02,8.731478577331808211e-04,9.960824274305971926e+01,3.664773620230205609e+01,4.771149313148423943e+01,1.141814991152634295e-02
5.920000000000000000e+02,9.025540466587322896e-04,1.000554861015774577e+02,3.673152592549789119e+01,4.794618650522458125e+01,1.104970947793415537e-02
5.930000000000000000e+02,9.072308686431940217e-04,1.005861676869882331e+02,3.684545263733498643e+01,4.836098679213075968e+01,1.063708086585712920e-02
5.940000000000000000e+02,8.485242151516914078e-04,1.010598617834488380e+02,3.716758604271261390e+01,4.879490296898228507e+01,1.086114167418961163e-02
5.950000000000000000e+02,8.326942390035618757e-04,1.021217297760971121e+02,3.741793719430700094e+01,4.929335797237756367e+01,1.135514179059060602e-02
5.960000000000000000e+02,8.570902515944167632e-04,1.027785559231520551e+02,3.736642624836676418e+01,4.978418493387765409e+01,1.147583624220571696e-02
5.970000000000000000e+02,8.640796182763921252e-04,1.029018681396598964e+02,3.760376121563984242e+01,5.019013316535423996e+01,1.177910390231884374e-02
5.980000000000000000e+02,8.675836388871704941e-04,1.034514405939545725e+02,3.783517072937736714e+01,5.034569117143043115e+01,1.209804431773908728e-02
5.990000000000000000e+02,8.630361207946357638e-04,1.042543125902495262e+02,3.795044067884792582e+01,5.101631752791502095e+01,1.208598598438981320e-02
6.000000000000000000e+02,9.106681031405550186e-04,1.049175726825039447e+02,3.823148306439045996e+01,5.094368558347252929e+01,1.167389872984792021e-02
6.010000000000000000e+02,9.384450723243231707e-04,1.059059068578799554e+02,3.824433723680879638e+01,5.084577741536426743e+01,1.175749778101986553e-02
6.020000000000000000e+02,9.224317518139457661e-04,1.064955217351671877e+02,3.850862171688902436e+01,5.116495495710195485e+01,1.181104707819102817e-02
6.030000000000000000e+02,9.200993578223348734e-04,1.069360367958386462e+02,3.864017775174069413e+01,5.147906352752167436e+01,1.219934994056082189e-02
6.040000000000000000e+02,9.285644592547104281e-04,1.077667785942882404e+02,3.896903853130127970e+01,5.187904335191289817e+01,1.175290623871672047e-02
6.050000000000000000e+02,9.604622819009422940e-04,1.078144054511391516e+02,3.919337880204151503e+01,5.217792535255902919e+01,1.165658651202650109e-02
6.060000000000000000e+02,9.824369707591706913e-04,1.087041883089200809e+02,3.960607583370852325e+01,5.253620761441082010e+01,1.146626281603835285e-02
6.070000000000000000e+02,9.761819644764635484e-04,1.091568091285647313e+02,3.958217822578545508e+01,5.270871775778495305e+01,1.163355971777491060e-02
6.080000000000000000e+02,1.012159875519058616e-03,1.097390632722506325e+02,4.025924710048903421e+01,5.274275844661281809e+01,1.166611555928853683e-02
6.090000000000000000e+02,1.017483950592645847e-03,1.104096014354747979e+02,4.037033484008821205e+01,5.287980468209975982e+01,1.149135736507989058e-02
6.100000000000000000e+02,1.064608611141104610e-03,1.112583541005752181e+02,4.046922182996729589e+01,5.346772245410564750e+01,1.123823565606874020e-02
6.110000000000000000e+02,1.066977116263800873e-03,1.117206548884250594e+02,4.063731713107581101e+01,5.387477433289393502e+01,1.174457134950701587e-02
6.120000000000000000e+02,1.088611423385343890e-03,1.123651358258201753e+02,4.079607084323953359e+01,5.443739787432295429e+01,1.146739585299827446e-02
6.130000000000000000e+02,1.030832061615694073e-03,1.129756164080286425e+02,4.105242846699132997e+01,5.469422573896675033e+01,1.211595247148811172e-02
6.140000000000000000e+02,9.737345811640096827e-04,1.139073351466738870e+02,4.139800439788484709e+01,5.516119399079796892e+01,1.235918426266335857e-02
6.150000000000000000e+02,1.034560129869910305e-03,1.147585298179739226e+02,4.174395920644322189e+01,5.553175803553791923e+01,1.222332823885841080e-02
6.160000000000000000e+02,1.095997300567974619e-03,1.150768478054721697e+02,4.179778933608807989e+01,5.589283370648001892e+01,1.207105398965702125e-02
6.170000000000000000e+02,1.123729968872111407e-03,1.153368522448571980e+02,4.226567710466201788e+01,5.647533708908925121e+01,1.222268454276098648e-02
6.180000000000000000e+02,1.174047325023241939e-03,1.162676076485576857e+02,4.265972535447038894e+01,5.683397766053096234e+01,1.244948601370954311e-02
6.190000000000000000e+02,1.176581711430868538e-03,1.172574877979658368e+02,4.303187962581534975e+01,5.683696617089943004e+01,1.329660908217455972e-02
6.200000000000000000e+02,1.131711119704559287e-03,1.177390741567046746e+02,4.340686978596249901e+01,5.684168146313157877e+01,1.226898313136737251e-02
6.210000000000000000e+02,1.114985486042385787e-03,1.182147874923032020e+02,4.371125113829780418e+01,5.693361250027889753e+01,1.236671225136887209e-02
6.220000000000000000e+02,1.115048737044266325e-03,1.186565367041534813e+02,4.406534034858447058e+01,5.724471384350667336e+01,1.211163939382231547e-02
6.230000000000000000e+02,1.175141309602500961e-03,1.198331300261653638e+02,4.432931255878101950e+01,5.776981670310419759e+01,1.259546753238527383e-02
6.240000000000000000e+02,1.171085703878582684e-03,1.205156561267615274e+02,4.463010756242466925e+01,5.779770075878024471e+01,1.246955491878387612e-02
6.250000000000000000e+02,1.212986916183544928e-03,1.213696351990018485e+02,4.491765191730448237e+01,5.818262551847269748e+01,1.248805203085556759e-02
6.260000000000000000e+02,1.238397986064287970e-03,1.223766223986624766e+02,4.503360909032191728e+01,5.829868114915407773e+01,1.259137295147039204e-02
6.270000000000000000e+02,1.288037482972126391e-03,1.229365454443247501e+02,4.521958170552681366e+01,5.880648167305311347e+01,1.282029843877396935e-02
6.280000000000000000e+02,1.383203236376195910e-03,1.228545009680032649e+02,4.528085983323457242e+01,5.901961462367248146e+01,1.284391431257037031e-02
6.290000000000000000e+02,1.386234511609685249e-03,1.235614927663565936e+02,4.545770015507624606e+01,5.915551094434920287e+01,1.340547226103605549e-02
6.300000000000000000e+02,1.385734784618342097e-03,1.242886882392659231e+02,4.568866552613438614e+01,5.971865645442515813e+01,1.354534666701756596e-02
6.310000000000000000e+02,1.431189286216327794e-03,1.249549171156060936e+02,4.608360344239657991e+01,5.955435066039245839e+01,1.379172786297122588e-02
6.320000000000000000e+02,1.394401611537365859e-03,1.255566391727438429e+02,4.650859695880293287e+01,5.994969743374193172e+01,1.394533243979134696e-02
6.330000000000000000e+02,1.392251107561359724e-03,1.263942473254964227e+02,4.705797847504832987e+01,6.010747624434957004e+01,1.382214622191402231e-02
6.340000000000000000e+02,1.367198956592208248e-03,1.267934815447987802e+02,4.710835068949814541e+01,6.071136626690815774e+01,1.388241695779846019e-02
6.350000000000000000e+02,1.321936366531883955e-03,1.274426930183323776e+02,4.730438340712755974e+01,6.099521221217489142e+01,1.378369369166898561e-02
6.360000000000000000e+02,1.336438859522059985e-03,1.284038013233241031e+02,4.745021509620437428e+01,6.126124561710837213e+01,1.387078465170843433e-02
6.370000000000000000e+02,1.320139262784625345e-03,1.290946168386182649e+02,4.789657238854278631e+01,6.136225201725548573e+01,1.389468134168325708e-02
6.380000000000000000e+02,1.357906041199785641e-03,1.296672033120620711e+02,4.815149136939606933e+01,6.200697465592504898e+01,1.346189495680449877e-02
6.390000000000000000e+02,1.351246055563137816e-03,1.301062227134116824e+02,4.846673660511834214e+01,6.229220660615507654e+01,1.365585187411288981e-02
6.400000000000000000e+02,1.276127131216053812e-03,1.305138058805353296e+02,4.928806434005016257e+01,6.280616524245431265e+01,1.396296027761334546e-02
6.410000000000000000e+02,1.231794413192877080e-03,1.318696666305514213e+02,4.951698613963054640e+01,6.328692982012487533e+01,1.411640112189282981e-02
6.420000000000000000e+02,1.196890190792387898e-03,1.323997054524904797e+02,4.995618505757144590e+01,6.339000102796871516e+01,1.369492913390024658e-02
6.430000000000000000e+02,1.236016267506578892e-03,1.331612263564179841e+02,5.031938945002118402e+01,6.370809627743207670e+01,1.446458011759721440e-02
6.440000000000000000e+02,1.208274628597072464e-03,1.336990781222343401e+02,5.078813241232523978e+01,6.394059282302769986e+01,1.415809052740357732e-02
6.450000000000000000e+02,1.180536748685789838e-03,1.341862978142704037e+02,5.115595880050000233e+01,6.410933718608887943e+01,1.450559103716353437e-02
6.460000000000000000e+02,1.203015722430644807e-03,1.345737604087238424e+02,5.154912998514183187e+01,6.467212448899813637e+01,1.459906384931575207e-02
6.470000000000000000e+02,1.161950700163449923e-03,1.351304268170978560e+02,5.191969824829248381e+01,6.483213813616556820e+01,1.448629044728733106e-02
6.480000000000000000e+02,1.180387532533244688e-03,1.354576744717559222e+02,5.239875688420812594e+01,6.522267635110742390e+01,1.442182175900474927e-02
6.490000000000000000e+02,1.176082692948332564e-03,1.361646587500587771e+02,5.258454890534089543e+01,6.581665816802383517e+01,1.484114660070612324e-02
6.500000000000000000e+02,1.196885504803013589e-03,1.363493320278635110e+02,5.295637187178676442e+01,6.638207845646374494e+01,1.544708896003477161e-02
6.510000000000000000e+02,1.205059875939218372e-03,1.375598104559524586e+02,5.356469246380330418e+01,6.665090081746092210e+01,1.505603388079679306e-02
6.520000000000000000e+02,1.188380879230344078e-03,1.380507828690387555e+02,5.377934440839450758e+01,6.692564348529919016e+01,1.534721917413073289e-02
6.530000000000000000e+02,1.271126968768743204e-03,1.386223873934787605e+02,5.415889921790314787e+01,6.729459963136767442e+01,1.569958700547424701e-02
6.540000000000000000e+02,1.210530786669661296e-03,1.393896865088483423e+02,5.439927507569311160e+01,6.750490578674646258e+01,1.554571687368400124e-02
6.550000000000000000e+02,1.201464961554710165e-03,1.406119789737317944e+02,5.469025627237993348e+01,6.806687822083503647e+01,1.586422586479074859e-02
6.560000000000000000e+02,1.173238168986290297e-03,1.410362174119736665e+02,5.503983920519579698e+01,6.845853709530410924e+01,1.585260672826194206e-02
6.570000000000000000e+02,1.062391386850602970e-03,1.414970683116769123e+02,5.506980371138990904e+01,6.916699023499643317e+01,1.575552487301834503e-02
6.580000000000000000e+02,1.063856871502677492e-03,1.424241496990292148e+02,5.529446691069217934e+01,6.959806937763960377e+01,1.560833220355695161e-02
6.590000000000000000e+02,1.069332165837266757e-03,1.429192326430342064e+02,5.582381286295638745e+01,6.985243634046982208e+01,1.504583586388241745e-02
6.600000000000000000e+02,1.031674908817503677e-03,1.434139560731683218e+02,5.600229917114571521e+01,7.046165247750148808e+01,1.545601728845324985e-02
6.610000000000000000e+02,1.018032882667663230e-03,1.440335436649602912e+02,5.634323889748354475e+01,7.086718078060434323e+01,1.528679888988515589e-02
6.620000000000000000e+02,1.031155444848441682e-03,1.448692624265889322e+02,5.678966972845397265e+01,7.119928320240501307e+01,1.514384785308764414e-02
6.630000000000000000e+02,1.076491769281595623e-03,1.455218588228559611e+02,5.672879442776254422e+01,7.166440464317422254e+01,1.503145318671694763e-02
6.640000000000000000e+02,1.100587034838507172e-03,1.458568650936216216e+02,5.725993189599320488e+01,7.218726502037593207e+01,1.479317143272984580e-02
6.650000000000000000e+02,1.053795894924935972e-03,1.460995968671388709e+02,5.766081364276653431e+01,7.256823224913026138e+01,1.488569205050105371e-02
6.660000000000000000e+02,1.048863178197412260e-03,1.467484105262729486e+02,5.801907074616958937e+01,7.270249577035932020e+01,1.509346940310052343e-02
6.670000000000000000e+02,9.993195072092175835e-04,1.476465563594180139e+02,5.810423695950829881e+01,7.299318575878353954e+01,1.447948566646461988e-02
6.680000000000000000e+02,9.604130078997297204e-04,1.483686238166781095e+02,5.821905872714051355e+01,7.308710495598040779e+01,1.524173693801811336e-02
6.690000000000000000e+02,9.458374988542406214e-04,1.495904656567951747e+02,5.866416360284515719e+01,7.370511210708070848e+01,1.418566786241703959e-02
6.700000000000000000e+02,9.304730787528248115e-04,1.506537921820972201e+02,5.904772640849680698e+01,7.396563173039386641e+01,1.503063077812172299e-02
6.710000000000000000e+02,9.446392803212910749e-04,1.517818902809346184e+02,5.953466554469434158e+01,7.404729526548763374e+01,1.453015931865631050e-02
6.720000000000000000e+02,9.287527949657370385e-04,1.527899879581503910e+02,5.996561949360130939e+01,7.428371503015752353e+01,1.490062562739924434e-02
6.730000000000000000e+02,8.840953071093116122e-04,1.531204525653706980e+02,6.036296777997820584e+01,7.443241241003775599e+01,1.475122538166417918e-02
6.740000000000000000e+02,9.229116376407997535e-04,1.540997774709333612e+02,6.090776434863357736e+01,7.524542792619011777e+01,1.489189178996563889e-02
6.750000000000000000e+02,9.528357358323802373e-04,1.546035511106446734e+02,6.102188748587533951e+01,7.540589466758694925e+01,1.502587983742686983e-02
6.760000000000000000e+02,9.587400689078373617e-04,1.554437331282936441e+02,6.170599253486940938e+01,7.558066357209878561e+01,1.455327260805550083e-02
6.770000000000000000e+02,9.186022878865385266e-04,1.563748335831633085e+02,6.196824760964740619e+01,7.566133399821413263e+01,1.438485860477267675e-02
6.780000000000000000e+02,8.839603067744006282e-04,1.569563075621749704e+02,6.224708793949957908e+01,7.605232487938748420e+01,1.422227643028006749e-02
6.790000000000000000e+02,9.245150882913888424e-04,1.581035932048035875e+02,6.253032620998304481e+01,7.651069504024269463e+01,1.461040365190635626e-02
6.800000000000000000e+02,9.487014725088060985e-04,1.587419088014858062e+02,6.263719958864782456e+01,7.639666394891264645e+01,1.490697628876025416e-02
6.810000000000000000e+02,9.439720340325141734e-04,1.587186942408331163e+02,6.285889379130193788e+01,7.706801168573463201e+01,1.525969448921538074e-02
6.820000000000000000e+02,9.514243911198372317e-04,1.594622531747852179e+02,6.311740132582600893e+01,7.766185263392463867e+01,1.510990334684070291e-02
6.830000000000000000e+02,1.014533051086674575e-03,1.605892993769666646e+02,6.352470812115676324e+01,7.789985928535372750e+01,1.533607712553120006e-02
6.840000000000000000e+02,9.714972225146611962e-04,1.612371302498577563e+02,6.351473862824872185e+01,7.794622182769342089e+01,1.529941947491619825e-02
6.850000000000000000e+02,9.633647484602603228e-04,1.619241743063286663e+02,6.358935740027723682e+01,7.777469379881900124e+01,1.589381300731984581e-02
6.860000000000000000e+02,9.370990759772768186e-04,1.626901220597785027e+02,6.380440775523058505e+01,7.836323055068515941e+01,1.542809682656731685e-02
6.870000000000000000e+02,9.489696911260114831e-04,1.632720952448034666e+02,6.435358596344264015e+01,7.839363918130102604e+01,1.565749699524587868e-02
6.880000000000000000e+02,9.511353692320811959e-04,1.637094082952643248e+02,6.474297679105606562e+01,7.860467275438453782e+01,1.510198132170070817e-02
6.890000000000000000e+02,9.534442828710298912e-04,1.650883917263953720e+02,6.498423759209201478e+01,7.885013332757191051e+01,1.491905717080432847e-02
6.900000000000000000e+02,9.750007668997140442e-04,1.657725093292784777e+02,6.516378775779594434e+01,7.911799343616962688e+01,1.536093542952665647e-02
6.910000000000000000e+02,9.922455023030352095e-04,1.662993331841798863e+02,6.555261063255613863e+01,7.945221362325918335e+01,1.411473108670757703e-02
6.920000000000000000e+02,9.671304474713204868e-04,1.671303459179795254e+02,6.572538495747811282e+01,8.003992331300183594e+01,1.395650731416175905e-02
6.930000000000000000e+02,9.606464646457757439e-04,1.683167203651521788e+02,6.608360564160940953e+01,8.039167284969212801e+01,1.515525829129216184e-02
6.940000000000000000e+02,9.462084334871390112e-04,1.691975498412427328e+02,6.620908339880899973e+01,8.081819222797494717e+01,1.464110574167198919e-02
6.950000000000000000e+02,9.042343850377276837e-04,1.704449992188115743e+02,6.653648471952632804e+01,8.122946965245067474e+01,1.497714429633845157e-02
6.960000000000000000e+02,8.815178582215477121e-04,1.712002111984258477e+02,6.678391948103964637e+01,8.114890791539549753e+01,1.496178043804408109e-02
6.970000000000000000e+02,8.599681239102041630e-04,1.725031377841535800e+02,6.668155278676132980e+01,8.135536130486593720e+01,1.445452194050989014e-02
6.980000000000000000e+02,9.140085041646761610e-04,1.735713157438360099e+02,6.670576587130018709e+01,8.156599492229719317e+01,1.490680964546597931e-02
6.990000000000000000e+02,8.760121352043848120e-04,1.749366633764728931e+02,6.726801798554569700e+01,8.209533373996647754e+01,1.479311775605074430e-02
7.000000000000000000e+02,9.221052235666160612e-04,1.765204695679198608e+02,6.747491637347525284e+01,8.250254500385003098e+01,1.520671779163929038e-02
7.010000000000000000e+02,8.469190539081017377e-04,1.772937783909010818e+02,6.781995043951114610e+01,8.296672438507303582e+01,1.492785339592106464e-02
7.020000000000000000e+02,7.733515927802470102e-04,1.777561813509089461e+02,6.791860286501146504e+01,8.361750256809585835e+01,1.504986102018845973e-02
7.030000000000000000e+02,8.051774657358290455e-04,1.784821467501406289e+02,6.802211008939070780e+01,8.401998791088314533e+01,1.600307617131790927e-02
7.040000000000000000e+02,8.254521941913894878e-04,1.795322383167183773e+02,6.847757944055004486e+01,8.399568138844752241e+01,1.525665452612490203e-02
7.050000000000000000e+02,8.319422167528678358e-04,1.808707586580101179e+02,6.858127870345145993e+01,8.447150639402610750e+01,1.592899504324563065e-02
7.060000000000000000e+02,8.903252943294193145e-04,1.817322231985890255e+02,6.902739614705004101e+01,8.513442800876026695e+01,1.629239203426791072e-02
7.070000000000000000e+02,8.740551847721267364e-04,1.825410387138695683e+02,6.926177249067794151e+01,8.574686392859689477e+01,1.702010844210755103e-02
7.080000000000000000e+02,8.812056662769185422e-04,1.834260388043333592e+02,6.951964529022080796e+01,8.613757093154279687e+01,1.657234800513207595e-02
7.090000000000000000e+02,8.893001575067671638e-04,1.842071918044906624e+02,7.008529689405750673e+01,8.651390139654245104e+01,1.686624451865803564e-02
7.100000000000000000e+02,8.757245327253304623e-04,1.848177089559227966e+02,7.045567161642770770e+01,8.709202820550530078e+01,1.675923054646266674e-02
7.110000000000000000e+02,9.052320683411441138e-04,1.861178544382410109e+02,7.053243035817371265e+01,8.731144125146428792e+01,1.657111452969406429e-02
7.120000000000000000e+02,9.205515486625515109e-04,1.868677410189269779e+02,7.111963537308449190e+01,8.774818267804882055e+01,1.610320425612510320e-02
7.130000000000000000e+02,9.154942351169426118e-04,1.874506907403368530e+02,7.162494942819397181e+01,8.816160232161278998e+01,1.598749262669296733e-02
7.140000000000000000e+02,8.976402756468715438e-04,1.887239384788821326e+02,7.201816161832084617e+01,8.874829422159697856e+01,1.581098631573096824e-02
7.150000000000000000e+02,8.844775646453806317e-04,1.891830352348181918e+02,7.273086595552669564e+01,8.954082548955486232e+01,1.561565446144985714e-02
7.160000000000000000e+02,8.943271377792605392e-04,1.903470645481513372e+02,7.301846171028290655e+01,9.021583126707696465e+01,1.681306295332862799e-02
7.170000000000000000e+02,8.988097926997395959e-04,1.904775758550630371e+02,7.303323010296426787e+01,9.032825861998801997e+01,1.590585280113265831e-02
7.180000000000000000e+02,9.351059269766537341e-04,1.914245684814774791e+02,7.341772443303617024e+01,9.062324311305437163e+01,1.506284539480828855e-02
7.190000000000000000e+02,9.057386645127118996e-04,1.926837779323593054e+02,7.363125476195045849e+01,9.131617081470557196e+01,1.598411325463244825e-02
7.200000000000000000e+02,9.805856376300381427e-04,1.936610458326186404e+02,7.373307961135571986e+01,9.154806045805403869e+01,1.589393660035409717e-02
7.210000000000000000e+02,1.043946333987744168e-03,1.942053544660311957e+02,7.398899621244572700e+01,9.233998572100443880e+01,1.607111832193663936e-02
7.220000000000000000e+02,1.082027401887453166e-03,1.955090775963520855e+02,7.418677377494560687e+01,9.295992339644119795e+01,1.612825215560431680e-02
7.230000000000000000e+02,1.110229027655229572e-03,1.965074024181622292e+02,7.459673579459419557e+01,9.342134393524483471e+01,1.636504568009633509e-02
7.240000000000000000e+02,1.095061740524427840e-03,1.973346398422007724e+02,7.438784282868449793e+01,9.421204655754121404e+01,1.649281324940132798e-02
7.250000000000000000e+02,1.111368594813533228e-03,1.983385031371116725e+02,7.499137381700654714e+01,9.491307801490461316e+01,1.677438512851481267e-02
7.260000000000000000e+02,1.122415318980274357e-03,1.987057255509751599e+02,7.540168952891686160e+01,9.555731602597700203e+01,1.656554126713671860e-02
7.270000000000000000e+02,1.152658948659901483e-03,1.998002581650377465e+02,7.591626687234207793e+01,9.582212519536474815e+01,1.724155431231599866e-02
7.280000000000000000e+02,1.130480391640764637e-03,2.012540441947040222e+02,7.569956382491582758e+01,9.670922086737225243e+01,1.755430887922093675e-02
7.290000000000000000e+02,1.176841781930004771e-03,2.024805263571506941e+02,7.577206064033414634e+01,9.723753544888836586e+01,1.840785432908353947e-02
7.300000000000000000e+02,1.098158410862026813e-03,2.036369717475252799e+02,7.601820229098044024e+01,9.766669612388793098e+01,1.765915168418441539e-02
7.310000000000000000e+02,1.071637367909494820e-03,2.039537662630905288e+02,7.621525406916737211e+01,9.833937114847685734e+01,1.800866082761709563e-02
7.320000000000000000e+02,1.093063454526865819e-03,2.050502821485000595e+02,7.643659656041323558e+01,9.884224283558579316e+01,1.737266357346134438e-02
7.330000000000000000e+02,1.132773340996817701e-03,2.060913222242242568e+02,7.645066390533941103e+01,9.917066521370108489e+01,1.812906730415353440e-02
7.340000000000000000e+02,1.126522006620556127e-03,2.070221038462362060e+02,7.681797537367799578e+01,9.929362469458301632e+01,1.828132189055153844e-02
7.350000000000000000e+02,1.154828329449131274e-03,2.076622821515123860e+02,7.712619273057100600e+01,9.932177047702163009e+01,1.901226462738747625e-02
7.360000000000000000e+02,1.232674401749456194e-03,2.079994497030672846e+02,7.743760848599578139e+01,9.966706460126448519e+01,1.957020093680494899e-02
7.370000000000000000e+02,1.121994698014550096e-03,2.086234150946112891e+02,7.797803471208573001e+01,1.005767494166277913e+02,1.994242019488645656e-02
7.380000000000000000e+02,1.084353567673113083e-03,2.094930287282788868e+02,7.831061241214698043e+01,1.009895236666390304e+02,1.923858487331109313e-02
7.390000000000000000e+02,1.091491147363732317e-03,2.102706663423754208e+02,7.847927493514556829e+01,1.010872654931294505e+02,1.951709303098125847e-02
7.400000000000000000e+02,1.081307105171291916e-03,2.113697843438615109e+02,7.917051133971922638e+01,1.014629683014110100e+02,2.041332641563153860e-02
7.410000000000000000e+02,1.076071603030137602e-03,2.124399115905655435e+02,7.976154973974263385e+01,1.018956958901375742e+02,1.926578523740329896e-02
7.420000000000000000e+02,1.044747927019473721e-03,2.139324648429120259e+02,7.988180431429131545e+01,1.024091368694181199e+02,2.027377248127415488e-02
7.430000000000000000e+02,1.085852832244715849e-03,2.144725699428422558e+02,7.988509977087883840e+01,1.031248411980945434e+02,2.030922155264003326e-02
7.440000000000000000e+02,1.081794478413833360e-03,2.156527310773591637e+02,8.030706099002388498e+01,1.034538381616762024e+02,2.042941936975506412e-02
7.450000000000000000e+02,1.074435068411538907e-03,2.160697091433274011e+02,8.073314761863721856e+01,1.039033949303561428e+02,2.014152562918447575e-02
7.460000000000000000e+02,1.080123250352227338e-03,2.166480358604106868e+02,8.110532725788493735e+01,1.039591589513672147e+02,2.048834970280799528e-02
7.470000000000000000e+02,1.052162061720207653e-03,2.176080003563225773e+02,8.107979692441216457e+01,1.042639432502751617e+02,2.135063059176844913e-02
7.480000000000000000e+02,1.094615963440959128e-03,2.183821899311693926e+02,8.145204182799085402e+01,1.047158315451773518e+02,2.073619958502914695e-02
7.490000000000000000e+02,1.028581798070749009e-03,2.193273760328470985e+02,8.165049244898739289e+01,1.049462234555290934e+02,2.155590472317803208e-02


==> figs/sim/train_loss_edge_07_mal_6_out_max_talwar_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.830263010334567397e+00,9.636028976494657172e+00,1.021356313609911481e+01,9.820573812540551728e+00,9.563732520685839233e+00
1.000000000000000000e+00,5.852231556853508820e+00,6.057188589935305956e+00,6.137426638556680913e+00,7.215019572988357055e+00,7.634976096115158484e+00
2.000000000000000000e+00,4.526251631165715494e+00,4.577942734705933603e+00,4.496176193303872637e+00,6.142248139473394986e+00,6.885654254969288957e+00
3.000000000000000000e+00,3.388231759274306309e+00,3.345316845523261584e+00,3.471837216009329374e+00,5.138976110986250845e+00,6.227291061119927029e+00
4.000000000000000000e+00,2.413821590410488049e+00,2.417762403669827531e+00,2.634718747310698994e+00,4.179548623857504808e+00,5.565228098924372979e+00
5.000000000000000000e+00,1.676778402572042470e+00,1.656290210922471751e+00,1.970076276807667170e+00,3.420363351727859325e+00,4.914959514011085773e+00
6.000000000000000000e+00,1.144696918941895847e+00,1.064819170806401427e+00,1.374605338220623807e+00,2.815447546000032997e+00,4.241314322897389744e+00
7.000000000000000000e+00,7.722162467880115955e-01,6.719170107322723906e-01,8.212694965949067782e-01,2.299213984636706787e+00,3.788016421193745487e+00
8.000000000000000000e+00,4.999684442369857207e-01,4.481212519513123604e-01,4.584610691248354186e-01,1.754262211308322161e+00,3.311505432989133801e+00
9.000000000000000000e+00,2.598742649873573285e-01,2.826629333653087883e-01,2.742375655852435923e-01,1.352113725568844460e+00,2.850184327935980200e+00
1.000000000000000000e+01,1.341293156359354422e-01,1.402176700544155441e-01,1.477041328343482451e-01,9.878027904489421473e-01,2.473617876052082831e+00
1.100000000000000000e+01,5.072847989578699313e-02,6.427334079201996175e-02,8.429225992246613952e-02,7.119940658551149326e-01,2.125914988193383426e+00
1.200000000000000000e+01,2.432545291083176853e-02,3.870100210129823193e-02,5.267768341223166839e-02,5.379298706589699108e-01,1.804118867910181834e+00
1.300000000000000000e+01,1.131618923559285506e-02,2.356571739097546025e-02,3.706198091662671334e-02,3.854945623489829387e-01,1.534441364445849443e+00
1.400000000000000000e+01,6.577674036975289518e-03,1.413831832673662081e-02,2.609663051703037251e-02,2.405214756829311407e-01,1.253098557459547235e+00
1.500000000000000000e+01,4.370616125354498394e-03,8.823730138873164819e-03,2.182600879776031011e-02,1.717773689747662536e-01,1.031025398571076890e+00
1.600000000000000000e+01,2.952961110425200708e-03,5.775051574512524155e-03,1.876051848858006910e-02,1.147278959089135242e-01,7.939781490671576902e-01
1.700000000000000000e+01,2.480295071748739311e-03,3.599913035398638605e-03,1.548687211149080145e-02,8.566305530129780799e-02,6.063373687662135803e-01
1.800000000000000000e+01,2.288493103231870052e-03,2.695355269648702645e-03,1.491373779630489338e-02,6.495510639842139167e-02,4.725057601268619623e-01
1.900000000000000000e+01,2.193911772712997532e-03,2.113153523941480039e-03,1.615998742992841297e-02,4.098299158666196540e-02,3.747643432131223529e-01
2.000000000000000000e+01,2.066735381453965736e-03,1.802659990733368467e-03,1.595090562901713138e-02,2.858906764446511595e-02,3.098492014247403725e-01
2.100000000000000000e+01,2.208041936912596981e-03,1.625264976643836512e-03,1.963832642447838062e-02,2.224905311038893885e-02,2.519939206024888190e-01
2.200000000000000000e+01,2.282099483447597166e-03,1.524533755820400849e-03,2.359592394685738892e-02,1.565977443813859615e-02,1.995217847143209156e-01
2.300000000000000000e+01,2.411363022940871126e-03,1.507148218234832804e-03,2.672979154388643863e-02,1.084395653319991659e-02,1.595541960509978541e-01
2.400000000000000000e+01,2.779413109546990945e-03,1.465910614872223405e-03,3.386175425977488995e-02,8.397454710095564323e-03,1.260885205068825732e-01
2.500000000000000000e+01,3.471968169046046881e-03,1.588128977792035990e-03,4.245227825009911804e-02,6.826335877341715985e-03,9.385694986845949384e-02
2.600000000000000000e+01,3.854504192146057662e-03,1.754199341743700735e-03,4.940973300755113762e-02,5.624325019164433392e-03,6.870175410052914433e-02
2.700000000000000000e+01,4.700918579779944650e-03,1.967471360165062855e-03,6.272266049552355227e-02,4.023585776526172886e-03,5.762500981838103442e-02
2.800000000000000000e+01,5.079561409944255423e-03,2.270298727838571118e-03,7.451307293757170047e-02,3.014084222572099847e-03,4.269841587469713762e-02
2.900000000000000000e+01,5.673069276099784730e-03,2.623298717328914620e-03,9.039533746691985616e-02,2.374602454848329103e-03,3.016167249863088706e-02
3.000000000000000000e+01,6.477702183789957324e-03,3.008191123868297900e-03,1.112309025333779733e-01,2.136426832879290139e-03,2.449357143157393502e-02
3.100000000000000000e+01,7.102335458322173167e-03,3.260579569989263682e-03,1.440613932047704049e-01,1.836517765917866640e-03,2.172295743950614089e-02
3.200000000000000000e+01,8.078121456555509283e-03,3.744753320328308988e-03,1.644113739583509259e-01,1.641801557287325686e-03,1.546511734058497733e-02
3.300000000000000000e+01,9.595507522877966267e-03,4.208228766696908707e-03,2.167668658027918083e-01,1.505026907543061121e-03,1.225761309914963348e-02
3.400000000000000000e+01,1.072976110384549209e-02,4.984787654084610331e-03,2.666754469219722035e-01,1.481977676434653723e-03,1.034417503647888648e-02
3.500000000000000000e+01,1.190206344237487723e-02,6.171287066830899448e-03,3.340356472450083380e-01,1.580455914078182644e-03,7.262618146637866978e-03
3.600000000000000000e+01,1.377017208486286393e-02,7.083018237963645269e-03,4.237772794274522470e-01,1.554534229180726257e-03,5.306136909703940141e-03
3.700000000000000000e+01,1.515211084953715925e-02,8.829556336099164682e-03,5.153368600931218513e-01,1.579416880063022610e-03,4.522957615722411617e-03
3.800000000000000000e+01,1.768257064266409717e-02,1.013880589529059240e-02,6.119044803994865278e-01,1.647294002421140213e-03,3.883373691367375535e-03
3.900000000000000000e+01,2.006906258810925436e-02,1.175276565934013639e-02,7.632699160105009817e-01,1.764329525524410691e-03,3.332440797501501351e-03
4.000000000000000000e+01,2.413525483086864654e-02,1.400752373120561778e-02,9.449036142520430559e-01,1.805983577438885490e-03,2.749515458446816218e-03
4.100000000000000000e+01,2.864633867843824344e-02,1.514300849226313250e-02,1.049570752668413931e+00,1.844321525666270389e-03,2.246712128358807625e-03
4.200000000000000000e+01,3.321391375597393392e-02,1.680002730142204914e-02,1.291124445291650158e+00,1.965086157677986556e-03,1.961138500493175840e-03
4.300000000000000000e+01,3.877731210474488766e-02,1.956875972501670446e-02,1.575212452923879791e+00,2.148534749279673584e-03,1.750372836311187008e-03
4.400000000000000000e+01,4.046684349237361644e-02,2.166286313517873374e-02,1.865173754989792876e+00,2.314755740709051324e-03,1.439379581136268627e-03
4.500000000000000000e+01,4.898600977772527010e-02,2.522198669759778689e-02,2.193712268309781610e+00,2.482557522091477509e-03,1.199696097189839605e-03
4.600000000000000000e+01,5.659501474770034513e-02,2.821291536672332345e-02,2.540451466290581273e+00,2.719346064876337898e-03,9.622528791374262980e-04
4.700000000000000000e+01,6.448891458983652125e-02,3.403879644507579183e-02,2.906526176950042117e+00,2.917835547746938651e-03,8.271276539872918221e-04
4.800000000000000000e+01,7.021847674205383694e-02,3.855228377346286983e-02,3.347863400974372183e+00,3.174951840513196011e-03,7.119559026652622080e-04
4.900000000000000000e+01,8.692230120311761343e-02,4.624602262376109607e-02,3.823411395332462437e+00,3.393099993398762670e-03,5.882206166696324345e-04
5.000000000000000000e+01,9.965645149973001438e-02,5.017488263939284820e-02,4.357433812880205259e+00,3.643750361922548642e-03,4.448366796330205375e-04
5.100000000000000000e+01,1.094182811565521662e-01,5.972309624465244049e-02,4.913161718395517852e+00,4.099881970823671118e-03,3.612407128438244186e-04
5.200000000000000000e+01,1.143500735991144213e-01,7.308475912259848606e-02,5.611789521027256811e+00,4.323454553728178773e-03,3.371359941647389391e-04
5.300000000000000000e+01,1.310676924660452158e-01,8.496569344297044690e-02,6.195700135460969094e+00,4.834301219467374011e-03,3.001947197465160144e-04
5.400000000000000000e+01,1.535562311753451148e-01,9.457644331678971561e-02,6.982853551122731872e+00,5.280840740540360123e-03,2.309532901588751130e-04
5.500000000000000000e+01,1.791465214630316716e-01,1.227361683699748074e-01,7.664082688745015304e+00,5.368752463506099026e-03,1.933054621229279846e-04
5.600000000000000000e+01,2.154784733050272294e-01,1.418351953466066018e-01,8.220478794982939874e+00,5.913259082835908842e-03,1.770436778162354230e-04
5.700000000000000000e+01,2.362772682625979837e-01,1.628231409829232756e-01,8.991055210570259248e+00,6.454115132227045137e-03,1.688612515758913801e-04
5.800000000000000000e+01,2.639057041363944700e-01,1.866753034937601585e-01,9.948456951502407719e+00,6.869711424181246251e-03,1.556753394850174388e-04
5.900000000000000000e+01,3.238763167571002688e-01,2.164574208992546822e-01,1.065318471427844393e+01,7.743390446418141337e-03,1.545924061057135646e-04
6.000000000000000000e+01,3.694890918912272504e-01,2.532842036483707870e-01,1.159677573901793224e+01,8.571770444454007709e-03,1.484046357683732609e-04
6.100000000000000000e+01,4.209730660279020764e-01,2.871898916537968249e-01,1.245319855708202894e+01,9.336961399706855680e-03,1.474847138065449315e-04
6.200000000000000000e+01,4.794084512980119062e-01,3.164755699168534386e-01,1.351545328325200757e+01,9.907849734851925660e-03,1.540566774905771652e-04
6.300000000000000000e+01,5.415039178734917247e-01,4.047990371407915733e-01,1.439825912582047707e+01,1.094367620845460021e-02,1.480148311970852504e-04
6.400000000000000000e+01,5.972384428304975401e-01,4.482905375666691450e-01,1.552923619289412294e+01,1.168797480803596134e-02,1.528001292431246938e-04
6.500000000000000000e+01,6.829501574645990836e-01,5.266198316640086086e-01,1.673048497667482337e+01,1.207318212479568942e-02,1.343533485410608463e-04
6.600000000000000000e+01,8.177094878095902963e-01,6.497734297128642256e-01,1.795199387045187223e+01,1.342460854783178448e-02,1.427467341063026751e-04
6.700000000000000000e+01,9.550615434198896914e-01,7.536051500668170533e-01,1.918748337812818150e+01,1.422436581240904552e-02,1.515166294879799480e-04
6.800000000000000000e+01,1.051234199883686049e+00,8.430378611274811362e-01,2.033370751610601701e+01,1.511500078687411097e-02,1.485445185545053448e-04
6.900000000000000000e+01,1.247474455667407778e+00,1.007064548039482865e+00,2.184062383118584449e+01,1.728801638375621064e-02,1.421843595388327941e-04
7.000000000000000000e+01,1.394451587529295100e+00,1.121571401329621853e+00,2.338986789829941415e+01,1.784063437523031315e-02,1.422035303861868272e-04
7.100000000000000000e+01,1.547495850299972719e+00,1.335313126606205270e+00,2.461925553763666841e+01,2.028125645465117532e-02,1.522345761952870191e-04
7.200000000000000000e+01,1.861917139188222325e+00,1.433318931943383223e+00,2.579620370138820462e+01,2.169484790397679941e-02,1.452282239249313989e-04
7.300000000000000000e+01,2.074726018771373415e+00,1.725132061390550753e+00,2.716991199928813927e+01,2.306510692696162046e-02,1.518044014083841375e-04
7.400000000000000000e+01,2.374292885148331145e+00,1.850789497860141797e+00,2.867257815427502976e+01,2.539805128878946938e-02,1.624217674853767335e-04
7.500000000000000000e+01,2.644051453951488106e+00,2.151294105796669243e+00,3.056899519569774881e+01,2.767847370799669804e-02,1.571397440172095372e-04
7.600000000000000000e+01,2.863826559129610150e+00,2.435333033043602047e+00,3.220286795278518355e+01,3.145135764655493382e-02,1.710651162734055930e-04
7.700000000000000000e+01,3.271107383656040923e+00,2.776419152654204137e+00,3.365620289782627594e+01,3.282857549201068093e-02,1.744186659531354877e-04
7.800000000000000000e+01,3.662092849548677531e+00,2.979773806138134251e+00,3.563038829251425454e+01,3.583966254105319660e-02,1.745320256451021734e-04
7.900000000000000000e+01,4.013426588691497265e+00,3.354994164224064157e+00,3.762922261391353373e+01,3.739156226645967696e-02,1.849455679931999441e-04
8.000000000000000000e+01,4.220200587504616685e+00,3.710266318740549796e+00,3.899231025123459915e+01,4.091104206379692076e-02,1.831765263328177795e-04
8.100000000000000000e+01,4.727124940274743281e+00,4.137731810562540247e+00,4.080735960358326508e+01,4.459858448445841450e-02,1.796510306093512810e-04
8.200000000000000000e+01,5.204230721732605147e+00,4.539411442947437259e+00,4.258584775138591283e+01,4.695371628184641377e-02,1.810066131258114552e-04
8.300000000000000000e+01,5.929820011472685337e+00,4.885499746141737987e+00,4.432211200419278896e+01,5.342026990471671066e-02,1.895618075299365657e-04
8.400000000000000000e+01,6.448553316120475998e+00,5.345548639292291071e+00,4.636901196174665785e+01,5.757344563826782835e-02,1.908266336499986338e-04
8.500000000000000000e+01,7.072458783548031924e+00,5.816509427473162575e+00,4.855198712979343156e+01,6.381272933020487592e-02,1.930890662356077314e-04
8.600000000000000000e+01,7.671029709201747870e+00,6.366036972857844312e+00,5.057405543634049394e+01,7.112535598103830736e-02,1.886116111078361968e-04
8.700000000000000000e+01,8.386119887736629863e+00,6.937764521737501688e+00,5.274288471550440249e+01,7.328027662093383743e-02,1.932021372650361002e-04
8.800000000000000000e+01,9.101835557741079441e+00,7.625466342214673787e+00,5.494286705082298994e+01,7.967614234291864328e-02,1.881915619643681481e-04
8.900000000000000000e+01,9.980260524379072962e+00,8.149953071469926869e+00,5.693147932637964459e+01,8.090886057763468919e-02,2.075911046618417188e-04
9.000000000000000000e+01,1.072840788054910810e+01,8.707323994271961354e+00,5.974420966651094034e+01,9.000049202976645457e-02,2.022912826351586091e-04
9.100000000000000000e+01,1.139977888626592417e+01,9.447546991683999806e+00,6.257976134859261919e+01,9.789001378860029412e-02,2.065317469699401443e-04
9.200000000000000000e+01,1.234135646252588714e+01,1.011451207423319687e+01,6.539929614520441703e+01,1.070089256950402801e-01,2.020234942496923480e-04
9.300000000000000000e+01,1.343404698954293508e+01,1.101861267937860944e+01,6.775807667300458093e+01,1.088953012778556273e-01,1.946617587983423547e-04
9.400000000000000000e+01,1.431964903724640692e+01,1.175163972615478514e+01,7.046008219957425922e+01,1.237762901786326752e-01,2.111590310515110147e-04
9.500000000000000000e+01,1.495778519801895889e+01,1.265368489807257468e+01,7.339292865862005044e+01,1.351810665804503708e-01,2.027639237199840849e-04
9.600000000000000000e+01,1.598417908540950805e+01,1.368643402571572665e+01,7.585643654520758616e+01,1.497952983583363817e-01,2.032219349281660925e-04
9.700000000000000000e+01,1.689969914644610327e+01,1.439367985099510072e+01,7.826960677586103543e+01,1.633033595384150161e-01,2.059388452085864074e-04
9.800000000000000000e+01,1.792766284397086807e+01,1.525465013665360559e+01,8.116541574451058239e+01,1.808528621311477069e-01,2.090498328923828808e-04
9.900000000000000000e+01,1.919521584122053071e+01,1.641743138582778272e+01,8.364340095963201804e+01,1.892202968492495696e-01,2.205695182272426891e-04
1.000000000000000000e+02,2.064710195944048365e+01,1.748880401913804761e+01,8.633102435561214349e+01,2.110240909150183919e-01,2.219732822472675338e-04
1.010000000000000000e+02,2.189141616522699252e+01,1.876838972875385991e+01,8.946026182281607930e+01,2.296049466898917313e-01,2.229385807069883541e-04
1.020000000000000000e+02,2.346519732642819633e+01,1.997981927105554689e+01,9.228088535053478836e+01,2.553023903134661321e-01,2.075479094703069904e-04
1.030000000000000000e+02,2.463699287814143091e+01,2.152484139534384155e+01,9.541261195706047715e+01,2.716351641124901128e-01,2.277139217281565209e-04
1.040000000000000000e+02,2.593626117223966787e+01,2.273640708043280512e+01,9.838536075611199294e+01,2.864370861975865656e-01,2.310321404230819553e-04
1.050000000000000000e+02,2.733826615297292051e+01,2.418596597284108896e+01,1.007646710513214003e+02,3.112473874252913442e-01,2.377620537088454000e-04
1.060000000000000000e+02,2.883680346551062001e+01,2.554606755101497129e+01,1.042501319879415576e+02,3.280512937291200082e-01,2.492670466293089859e-04
1.070000000000000000e+02,3.050846383779179405e+01,2.677155226160526169e+01,1.075758649091305443e+02,3.363880150208135023e-01,2.509447879442960883e-04
1.080000000000000000e+02,3.190995324870871741e+01,2.836266807526857292e+01,1.104050000348274381e+02,3.570764520728109126e-01,2.505569558804987551e-04
1.090000000000000000e+02,3.350394923467089825e+01,2.934809269162712653e+01,1.141685629900392200e+02,3.885286128165457153e-01,2.555871447558200060e-04
1.100000000000000000e+02,3.488331375287570069e+01,3.072545820605382261e+01,1.171097005281292525e+02,3.975603387328288107e-01,2.399304309471661512e-04
1.110000000000000000e+02,3.649539806851035451e+01,3.215666015264249467e+01,1.205265207677130093e+02,4.359185088272369279e-01,2.666838102071134031e-04
1.120000000000000000e+02,3.796308948748673373e+01,3.353683514735311633e+01,1.237452435139707489e+02,4.875623989909866340e-01,2.522473140655900892e-04
1.130000000000000000e+02,4.005467648750029497e+01,3.480002722590341335e+01,1.274470759396714072e+02,5.185630682208868247e-01,2.583719761938274573e-04
1.140000000000000000e+02,4.182784559722905726e+01,3.623017284059995546e+01,1.310845478568550675e+02,5.454026072043300921e-01,2.690791959055749416e-04
1.150000000000000000e+02,4.367832791124776293e+01,3.795514835876552695e+01,1.343390238899249880e+02,5.729788273905965790e-01,2.768420656252823520e-04
1.160000000000000000e+02,4.603891088335475956e+01,3.949367668550024746e+01,1.377982891966601073e+02,5.706358761393338641e-01,2.804904702483623780e-04
1.170000000000000000e+02,4.821142229886861230e+01,4.117919619545462950e+01,1.417565268889486561e+02,5.985109667923058652e-01,2.873371683881353889e-04
1.180000000000000000e+02,5.057985144177592218e+01,4.314317661186517938e+01,1.456884263774116732e+02,6.540089245398688078e-01,2.961529642134808071e-04
1.190000000000000000e+02,5.337845717615245178e+01,4.437106534140777825e+01,1.495228441029337318e+02,6.734090553965482728e-01,3.243036798773468732e-04
1.200000000000000000e+02,5.570954033709976727e+01,4.626513758695263334e+01,1.532548236924547496e+02,7.519494253422487340e-01,3.295635349026548866e-04
1.210000000000000000e+02,5.774943983355677091e+01,4.805485911730899318e+01,1.575659819305450640e+02,7.801702679017399333e-01,3.341723856538081350e-04
1.220000000000000000e+02,5.951800972355299990e+01,4.995897711829763210e+01,1.611736544457202172e+02,8.351385258694996594e-01,3.456747546720650988e-04
1.230000000000000000e+02,6.152509005102047013e+01,5.140145849476216000e+01,1.647623347226887063e+02,8.851244175235497558e-01,3.592879398729431628e-04
1.240000000000000000e+02,6.457786409410209671e+01,5.334740355702567882e+01,1.680974638973331423e+02,9.307925600886299833e-01,3.558396744675063061e-04
1.250000000000000000e+02,6.745669163925433054e+01,5.543803564698494313e+01,1.723022546113397198e+02,9.696773223308179368e-01,3.543056253448861881e-04
1.260000000000000000e+02,6.936644250225572250e+01,5.692849088974592320e+01,1.760210729371861476e+02,1.021391385617968606e+00,3.454611237552196457e-04
1.270000000000000000e+02,7.194633200458497413e+01,5.870315978566602411e+01,1.791427333606545744e+02,1.081979334488874844e+00,3.589790466586029183e-04
1.280000000000000000e+02,7.459629669042101341e+01,6.071439890859172550e+01,1.833528622514798769e+02,1.131257748054723677e+00,3.505901992528759337e-04
1.290000000000000000e+02,7.761967593757483996e+01,6.317998698500426258e+01,1.860687327164041562e+02,1.193752543248479903e+00,3.618347437510660569e-04
1.300000000000000000e+02,8.049464092782446301e+01,6.505105146121240978e+01,1.904156598456640666e+02,1.275229159671901424e+00,3.530016169756011735e-04
1.310000000000000000e+02,8.259656171811019476e+01,6.680209540653928002e+01,1.949921033917397892e+02,1.363805314676650227e+00,3.751108881210329926e-04
1.320000000000000000e+02,8.514430189615394795e+01,6.926517025475119738e+01,1.984943784041437311e+02,1.458284991842701217e+00,3.770455010400075579e-04
1.330000000000000000e+02,8.765482099575049801e+01,7.179210775624378016e+01,2.028003798149128443e+02,1.529867914757611302e+00,3.818122545354851738e-04
1.340000000000000000e+02,9.056077822518348341e+01,7.346813660146514735e+01,2.070457286653296478e+02,1.573004873848948382e+00,4.106372299106375579e-04
1.350000000000000000e+02,9.367160371677320541e+01,7.597983726150809503e+01,2.125843363397281394e+02,1.699950374280960297e+00,3.802583524940006399e-04
1.360000000000000000e+02,9.642203995739959055e+01,7.817623547991665589e+01,2.177347261741300883e+02,1.802600190683049330e+00,3.881780700006887130e-04
1.370000000000000000e+02,9.864955630124356389e+01,8.096405239327540926e+01,2.225075665138024306e+02,1.951525506017370404e+00,3.848468464472398765e-04
1.380000000000000000e+02,1.026373354296237324e+02,8.357464111724624445e+01,2.276792031598413359e+02,2.108210858170829205e+00,3.762918525808123249e-04
1.390000000000000000e+02,1.058077220545265789e+02,8.601033409530944596e+01,2.324442490510632240e+02,2.136643843982378055e+00,3.818510846472777942e-04
1.400000000000000000e+02,1.082930477073040265e+02,8.824969317270662827e+01,2.372779744056413449e+02,2.217308612907284981e+00,4.094104285803368271e-04
1.410000000000000000e+02,1.112567379962156480e+02,9.063588828577108814e+01,2.418118791434530976e+02,2.384523073678932015e+00,4.283315771292928176e-04
1.420000000000000000e+02,1.145322964801276271e+02,9.359668062878060368e+01,2.465099345553410899e+02,2.499886335212598620e+00,4.491210057073757866e-04
1.430000000000000000e+02,1.175247624941418536e+02,9.625799533632829252e+01,2.514492146070367653e+02,2.550289577144899233e+00,4.521617485389040070e-04
1.440000000000000000e+02,1.203596359654728332e+02,9.903239786251181442e+01,2.561587963735986477e+02,2.730039263129440563e+00,4.613088231608664103e-04
1.450000000000000000e+02,1.233034478286010938e+02,1.011737778093751672e+02,2.607067357516448283e+02,2.844365659683108394e+00,4.890625833721129467e-04
1.460000000000000000e+02,1.266241453793593479e+02,1.033152744351008465e+02,2.649352397102888972e+02,2.985531318442504745e+00,4.689531151528258945e-04
1.470000000000000000e+02,1.297770460199653826e+02,1.061826180672364046e+02,2.696391862123575720e+02,3.191582227346882128e+00,4.648103336671871588e-04
1.480000000000000000e+02,1.337521654675315972e+02,1.080336230106460107e+02,2.751714364144772844e+02,3.310896082749236857e+00,4.859286833226450497e-04
1.490000000000000000e+02,1.373757087340210319e+02,1.112983515755280308e+02,2.808406647339643314e+02,3.476921773646255431e+00,4.899935899033147635e-04
1.500000000000000000e+02,1.414516060927587091e+02,1.141258963383125575e+02,2.854031101692805805e+02,3.524764195293791147e+00,5.048761514134803008e-04
1.510000000000000000e+02,1.447788978721791011e+02,1.169041437942999835e+02,2.908788700853559703e+02,3.650408886985577528e+00,5.089603643482210060e-04
1.520000000000000000e+02,1.483601063116214505e+02,1.203072523484959788e+02,2.960591667716298616e+02,3.777487793970541130e+00,5.175193232039854152e-04
1.530000000000000000e+02,1.507981391715824770e+02,1.230729017654210651e+02,3.006482999710279955e+02,3.819692380844428747e+00,5.405417254932265436e-04
1.540000000000000000e+02,1.543580293751345494e+02,1.262784592955874103e+02,3.061731430671498515e+02,3.964950270707489288e+00,5.366513434887920653e-04
1.550000000000000000e+02,1.579644933000258789e+02,1.299171889343010093e+02,3.126257948502232011e+02,4.015033190953733566e+00,5.077229924681514461e-04
1.560000000000000000e+02,1.615364414228121746e+02,1.327425848207496699e+02,3.190424910905618390e+02,4.197931988063883679e+00,5.299111641331455402e-04
1.570000000000000000e+02,1.648060672214424187e+02,1.359767424161610734e+02,3.245727320387641157e+02,4.337666033363811735e+00,4.998068375444697509e-04
1.580000000000000000e+02,1.689634854366508989e+02,1.394295616264370494e+02,3.307882471377556612e+02,4.531605482253501016e+00,5.352724221501237167e-04
1.590000000000000000e+02,1.730597976879663236e+02,1.422757814274932855e+02,3.371660561749297358e+02,4.664410608877076925e+00,5.085122107224560040e-04
1.600000000000000000e+02,1.771822405217377820e+02,1.458788661349796598e+02,3.407752590257998691e+02,4.916416803744663611e+00,5.208035187928006238e-04
1.610000000000000000e+02,1.805795368634632325e+02,1.494100336720289306e+02,3.482433486859923732e+02,5.068594899642723917e+00,5.248890801651251437e-04
1.620000000000000000e+02,1.836870094053476237e+02,1.522643882482728657e+02,3.534071561886109976e+02,5.357954883157924897e+00,5.463268353216310658e-04
1.630000000000000000e+02,1.869136234655547355e+02,1.559849258481288530e+02,3.589119785464399115e+02,5.537856808035648726e+00,5.499074525281422154e-04
1.640000000000000000e+02,1.914638570114679510e+02,1.593143312131357163e+02,3.640843074221484130e+02,5.790062976034336728e+00,5.574076084651213847e-04
1.650000000000000000e+02,1.955223406612550718e+02,1.623660172451511983e+02,3.695259474160187096e+02,5.859933230496056744e+00,5.823938018728602728e-04
1.660000000000000000e+02,2.004190741976093477e+02,1.660879799345960919e+02,3.750807070102432021e+02,5.972440453467024568e+00,5.776174583022042341e-04
1.670000000000000000e+02,2.045112142508622242e+02,1.705135791566480066e+02,3.796085492286864564e+02,6.224180566710207252e+00,5.766583205629727260e-04
1.680000000000000000e+02,2.085768811551825195e+02,1.749378936582431265e+02,3.860511381749240627e+02,6.540250394195749273e+00,5.812223501570068507e-04
1.690000000000000000e+02,2.126948801863778726e+02,1.787325490214224715e+02,3.933545975487767237e+02,6.838712432385184670e+00,5.683769553410655817e-04
1.700000000000000000e+02,2.166773383950524021e+02,1.831958412574180670e+02,3.983301446537723223e+02,7.160255298739214957e+00,5.645311341170300423e-04
1.710000000000000000e+02,2.208601754995228248e+02,1.869934389770558028e+02,4.036767314191137075e+02,7.397129394024524629e+00,5.638532091274406355e-04
1.720000000000000000e+02,2.253530664584913836e+02,1.904109102120724515e+02,4.095820001073515755e+02,7.639851616207216978e+00,6.065574912851312561e-04
1.730000000000000000e+02,2.299921311926850649e+02,1.943136865459904641e+02,4.152143903598627048e+02,7.995855167121169949e+00,5.710683874213806632e-04
1.740000000000000000e+02,2.356692194569613434e+02,1.984031319145498458e+02,4.209540943527586023e+02,8.241375912195964659e+00,5.940332309217755125e-04
1.750000000000000000e+02,2.400654989898564509e+02,2.029206351777775978e+02,4.288793396834558962e+02,8.419803205220199871e+00,5.928425147232463388e-04
1.760000000000000000e+02,2.434889178814208890e+02,2.058359447821886192e+02,4.355163279036509039e+02,8.719873485757252851e+00,5.820021957153587167e-04
1.770000000000000000e+02,2.479461110311279697e+02,2.106837944995322687e+02,4.433058520027786926e+02,9.044288708689279588e+00,6.037129646113692516e-04
1.780000000000000000e+02,2.520563020380008652e+02,2.139957296561456985e+02,4.496353482863273143e+02,9.258948043133804262e+00,5.874678559870671890e-04
1.790000000000000000e+02,2.567326554727550274e+02,2.184032764878096486e+02,4.555197136238486451e+02,9.541714200885547115e+00,5.921659817635926970e-04
1.800000000000000000e+02,2.623595374396606985e+02,2.222692586959393566e+02,4.628222738839156705e+02,9.785148686846733668e+00,5.715993726140844444e-04
1.810000000000000000e+02,2.681891180692470016e+02,2.264759407265121638e+02,4.687434339660583191e+02,1.009188408764387290e+01,5.852475728782557951e-04
1.820000000000000000e+02,2.724415426525125667e+02,2.296923241250570413e+02,4.762159409068054288e+02,1.013454831178068716e+01,5.933189196707377988e-04
1.830000000000000000e+02,2.773486451426045960e+02,2.341070098634698411e+02,4.823268502408957374e+02,1.054679354070113995e+01,6.110332343977065150e-04
1.840000000000000000e+02,2.824483918314290349e+02,2.386793257072401957e+02,4.887748151138092112e+02,1.090385590518446968e+01,6.105679469592395492e-04
1.850000000000000000e+02,2.867617074527925070e+02,2.439403180774084490e+02,4.957563343997959464e+02,1.109066737408860526e+01,6.393604118563045446e-04
1.860000000000000000e+02,2.922252713769557886e+02,2.482966315446848284e+02,5.018283196796812717e+02,1.147651374730417828e+01,6.169336354443499815e-04
1.870000000000000000e+02,2.969309361184576801e+02,2.520876207102970454e+02,5.093577267091714020e+02,1.166014413571443420e+01,6.282112897932901063e-04
1.880000000000000000e+02,3.007672190324248618e+02,2.562461490673502453e+02,5.164774814413852937e+02,1.197601678400950043e+01,6.493915225984636663e-04
1.890000000000000000e+02,3.062110717298933196e+02,2.616705821531546690e+02,5.229996528696310634e+02,1.217962570328485938e+01,6.517466101064739448e-04
1.900000000000000000e+02,3.118024787020690383e+02,2.661170401501622678e+02,5.305938561451058604e+02,1.245954064234933512e+01,6.559987681974410734e-04
1.910000000000000000e+02,3.174976839365254477e+02,2.697372664213734765e+02,5.371110345902613972e+02,1.279111057413178898e+01,6.659500416011931989e-04
1.920000000000000000e+02,3.229337303462021396e+02,2.760460476807911050e+02,5.444813364682913743e+02,1.301295314565105699e+01,6.768512218616740128e-04
1.930000000000000000e+02,3.291245255123589573e+02,2.798722169592812179e+02,5.525404236983865758e+02,1.346245285785843038e+01,6.885424288607389087e-04
1.940000000000000000e+02,3.353467650242897662e+02,2.844279964594797434e+02,5.596925622644029090e+02,1.389604631971932847e+01,6.819719956531189453e-04
1.950000000000000000e+02,3.408804011330417438e+02,2.891909440974263816e+02,5.676921681428358397e+02,1.424704151733288526e+01,6.781380126082980908e-04
1.960000000000000000e+02,3.470757471461948853e+02,2.942637413231182677e+02,5.739923062486031995e+02,1.462623674930680195e+01,6.905868461433151140e-04
1.970000000000000000e+02,3.528171511029541421e+02,2.993309837652575993e+02,5.812952829871783251e+02,1.498982142754305080e+01,6.738796446668082751e-04
1.980000000000000000e+02,3.599220629513477547e+02,3.042855699696068541e+02,5.882183354898827474e+02,1.532324609658572534e+01,6.903342584074767530e-04
1.990000000000000000e+02,3.657053232576587334e+02,3.090914576517030810e+02,5.952730381092067091e+02,1.554800235587181412e+01,6.992373782327421239e-04
2.000000000000000000e+02,3.719999976821456471e+02,3.138593759029648709e+02,6.030209433727352462e+02,1.611487310191166600e+01,7.059753031195548090e-04
2.010000000000000000e+02,3.789630749830857894e+02,3.185182510798530302e+02,6.102661880771188407e+02,1.639163877613102827e+01,7.210906478464229608e-04
2.020000000000000000e+02,3.847457345045584134e+02,3.241324554385363399e+02,6.182825328364784809e+02,1.686094336781069103e+01,7.409738058441472930e-04
2.030000000000000000e+02,3.893424999040421426e+02,3.287770375308351731e+02,6.257460652848133122e+02,1.710203923102817924e+01,7.404251470298772730e-04
2.040000000000000000e+02,3.949879098141589111e+02,3.325803114733708981e+02,6.341422864714163552e+02,1.733910882160343903e+01,7.462052252571460542e-04
2.050000000000000000e+02,4.003414771997277057e+02,3.375769512906829277e+02,6.424950703461707917e+02,1.789948731549211658e+01,7.655765085946564241e-04
2.060000000000000000e+02,4.061147540935411371e+02,3.423008179088668044e+02,6.504969238804593488e+02,1.816681788989885504e+01,7.413865931936713949e-04
2.070000000000000000e+02,4.130017798574725703e+02,3.479749017229003130e+02,6.602711179889893174e+02,1.847174477847186225e+01,7.942833049270348056e-04
2.080000000000000000e+02,4.186378930106654934e+02,3.541491465157711218e+02,6.690939323737269433e+02,1.875258524876119282e+01,8.018327390576507341e-04
2.090000000000000000e+02,4.249631691705368439e+02,3.597457726377811014e+02,6.776599399605645431e+02,1.897361492666900418e+01,8.492442567148428267e-04
2.100000000000000000e+02,4.297310866146616490e+02,3.651939195150474688e+02,6.858125345027859794e+02,1.960586648814980748e+01,7.991278417380787147e-04
2.110000000000000000e+02,4.370484679482524371e+02,3.725573232155919072e+02,6.936623021283417074e+02,1.986097089110775826e+01,8.070698536097875575e-04
2.120000000000000000e+02,4.433893782398133681e+02,3.788144635234875750e+02,7.030213077293716424e+02,2.019443534908021221e+01,8.405032130761602716e-04
2.130000000000000000e+02,4.502345331053735435e+02,3.833754343767342334e+02,7.105013514698804329e+02,2.039242089331845165e+01,8.571542366907491939e-04
2.140000000000000000e+02,4.574463691672169148e+02,3.894406995781557725e+02,7.161720511088140029e+02,2.082624962687921055e+01,8.960648171641993898e-04
2.150000000000000000e+02,4.644621063174835172e+02,3.934082474124002715e+02,7.246448654758835346e+02,2.123635541236636470e+01,9.017318680600849845e-04
2.160000000000000000e+02,4.703796357275131186e+02,3.992305193917172801e+02,7.332972507691072224e+02,2.175795933879825839e+01,9.100868442596388164e-04
2.170000000000000000e+02,4.767098130418640949e+02,4.047619455476169605e+02,7.410651812190330929e+02,2.224605741966588823e+01,9.172850155141354378e-04
2.180000000000000000e+02,4.821291351434699664e+02,4.115472428554061253e+02,7.504357750776061948e+02,2.257046094234861755e+01,9.289337161909605456e-04
2.190000000000000000e+02,4.889356541627366823e+02,4.169828402516825463e+02,7.591784663232499497e+02,2.313047678075171021e+01,9.360838882003230665e-04
2.200000000000000000e+02,4.961969712524796137e+02,4.233427267676403289e+02,7.664059369854805936e+02,2.354976900505018023e+01,9.947834598550420182e-04
2.210000000000000000e+02,5.018517695002909704e+02,4.299545895315070538e+02,7.751854002834027142e+02,2.374556054041034159e+01,1.016418302629218395e-03
2.220000000000000000e+02,5.105088360780055723e+02,4.349746637031503269e+02,7.864332964325918738e+02,2.433332919556704965e+01,1.008644962605553808e-03
2.230000000000000000e+02,5.179026049648316530e+02,4.407594858351715175e+02,7.955259612787884862e+02,2.466553026819225636e+01,1.043790685073209268e-03
2.240000000000000000e+02,5.246995903314696079e+02,4.473615802853869354e+02,8.051290685279367381e+02,2.519531467653706613e+01,1.043304564224856179e-03
2.250000000000000000e+02,5.324966209185452044e+02,4.535606603449102749e+02,8.135515816531046767e+02,2.568617866654498982e+01,1.059317799484427169e-03
2.260000000000000000e+02,5.382833048947160250e+02,4.585219849678537116e+02,8.211849444688209587e+02,2.614915505521755179e+01,1.037778422514401555e-03
2.270000000000000000e+02,5.450566135271133135e+02,4.652381496540850208e+02,8.299551775991103568e+02,2.675057643866930235e+01,1.061412485527934990e-03
2.280000000000000000e+02,5.510638101152794661e+02,4.700800039991396488e+02,8.386595656808236754e+02,2.722571970618835024e+01,1.092284338022331269e-03
2.290000000000000000e+02,5.578875113930953376e+02,4.771090419493110630e+02,8.471859950380871851e+02,2.766624892467143582e+01,1.083335372873528435e-03
2.300000000000000000e+02,5.652551499964447430e+02,4.841879884363336259e+02,8.573894623711886425e+02,2.794790077799967420e+01,1.113453689512211575e-03
2.310000000000000000e+02,5.715616974971957234e+02,4.885166444837801691e+02,8.667509073227809040e+02,2.868706909165541674e+01,1.076805732848629127e-03
2.320000000000000000e+02,5.787951684366305471e+02,4.958573051170068311e+02,8.759734183947664405e+02,2.907150987976465473e+01,1.066333393583196454e-03
2.330000000000000000e+02,5.863171097569937729e+02,5.015472016321531328e+02,8.846274247127810213e+02,2.974142588562344258e+01,1.117461621000681582e-03
2.340000000000000000e+02,5.941087098127660511e+02,5.087981717159091204e+02,8.927318388717681046e+02,3.038257899238137583e+01,1.047749103256667702e-03
2.350000000000000000e+02,6.015972166282551825e+02,5.143558137625375366e+02,9.027751672168207051e+02,3.084652353364683108e+01,1.135596451456333256e-03
2.360000000000000000e+02,6.096025400611893019e+02,5.198711113998574547e+02,9.138048314993957320e+02,3.134762357118606246e+01,1.131991438379609249e-03
2.370000000000000000e+02,6.178375837455412238e+02,5.262352395723677319e+02,9.231501978010085168e+02,3.210359504622512361e+01,1.158671143145828530e-03
2.380000000000000000e+02,6.258535987460941215e+02,5.341083269276612100e+02,9.338457492460256617e+02,3.253977227385564674e+01,1.156702295190381591e-03
2.390000000000000000e+02,6.319316041555142647e+02,5.408807815843177877e+02,9.444005927211709377e+02,3.325647235842660621e+01,1.243103093088948619e-03
2.400000000000000000e+02,6.408644906153366492e+02,5.482873350373333778e+02,9.547368618874570529e+02,3.365461853201330911e+01,1.189180969910719199e-03
2.410000000000000000e+02,6.474652563679256900e+02,5.544852022773862927e+02,9.638061628372848872e+02,3.385819103276035236e+01,1.133651941245039652e-03
2.420000000000000000e+02,6.545473663664495234e+02,5.604618835512235364e+02,9.745045355315551205e+02,3.470602584049858308e+01,1.211529696566460146e-03
2.430000000000000000e+02,6.617069540670854622e+02,5.674254385866413486e+02,9.840166070134032452e+02,3.499274103510395406e+01,1.205856601921517779e-03
2.440000000000000000e+02,6.681436013184330704e+02,5.735808937900578712e+02,9.937116905090115324e+02,3.548356189503983416e+01,1.198955251569766567e-03
2.450000000000000000e+02,6.761067109180149828e+02,5.809686006662824411e+02,1.006219615103010938e+03,3.597923327957461481e+01,1.273077349962514759e-03
2.460000000000000000e+02,6.838861592584712525e+02,5.884969698003474150e+02,1.016095995098493859e+03,3.667582052768121059e+01,1.176989663102090411e-03
2.470000000000000000e+02,6.927704072367339450e+02,5.956120443808956679e+02,1.023891675133855188e+03,3.714513049174889403e+01,1.234889865712074375e-03
2.480000000000000000e+02,7.020375042048838168e+02,6.038571278868967056e+02,1.032199517098122442e+03,3.788100310209556909e+01,1.288401217774182150e-03
2.490000000000000000e+02,7.099241351990756357e+02,6.099523752601287470e+02,1.043658159417560910e+03,3.854011899322308921e+01,1.271684857616195430e-03
2.500000000000000000e+02,7.172635547994068475e+02,6.172135976861170548e+02,1.053149477227418402e+03,3.887677301814166952e+01,1.349130223587513555e-03
2.510000000000000000e+02,7.261013374002830005e+02,6.235667482372560926e+02,1.063097070148555531e+03,3.968488737892922558e+01,1.343130751678356383e-03
2.520000000000000000e+02,7.343835188290520364e+02,6.311096723023480308e+02,1.074511307576194667e+03,4.034772949234388051e+01,1.382174541233238685e-03
2.530000000000000000e+02,7.442421470129472709e+02,6.369149846030759363e+02,1.086520587921363585e+03,4.110163704461256629e+01,1.366243912637399305e-03
2.540000000000000000e+02,7.521194302220297914e+02,6.444361437600756517e+02,1.096839089184921249e+03,4.149685664715981659e+01,1.393058952195214140e-03
2.550000000000000000e+02,7.602162512229223239e+02,6.523160254730079259e+02,1.107414392804834506e+03,4.245905602860239014e+01,1.441782560324567086e-03
2.560000000000000000e+02,7.677703595350550358e+02,6.601927798885631091e+02,1.118937814058827826e+03,4.306422438801013186e+01,1.468682171216872945e-03
2.570000000000000000e+02,7.763427204059698852e+02,6.660451283287980004e+02,1.128569154181448994e+03,4.378781804996605587e+01,1.569593821354353658e-03
2.580000000000000000e+02,7.857591999881693710e+02,6.751037657074623439e+02,1.139539405818925616e+03,4.461045094989905380e+01,1.569770147794469217e-03
2.590000000000000000e+02,7.955206315434456883e+02,6.830064271008584456e+02,1.150135267042724536e+03,4.469845430117811702e+01,1.614836037083455800e-03
2.600000000000000000e+02,8.041999635524880432e+02,6.876755598464295645e+02,1.160370433601990499e+03,4.552663548070712807e+01,1.596506653702478573e-03
2.610000000000000000e+02,8.121706530644652275e+02,6.944671081939267197e+02,1.172723501064164338e+03,4.649664724535165305e+01,1.584682524837455198e-03
2.620000000000000000e+02,8.201288591270313191e+02,7.002885107963144264e+02,1.186757058690935992e+03,4.745061918751265750e+01,1.592681340450097238e-03
2.630000000000000000e+02,8.286076473676919250e+02,7.075612092471940286e+02,1.196315320530679401e+03,4.823247136749001385e+01,1.568747460866326549e-03
2.640000000000000000e+02,8.394422023732909111e+02,7.137624890496281296e+02,1.209826805903066997e+03,4.883146199498299467e+01,1.645969892486442987e-03
2.650000000000000000e+02,8.476458838838000247e+02,7.202054321586315382e+02,1.218977248692526246e+03,4.954487086662243200e+01,1.629687323602913018e-03
2.660000000000000000e+02,8.578068829753267437e+02,7.282112498570181742e+02,1.229219592517268893e+03,5.031780934849260234e+01,1.618168241886319692e-03
2.670000000000000000e+02,8.668961548692677752e+02,7.366652045150440244e+02,1.236494370587339745e+03,5.097459697088177677e+01,1.684297123905498239e-03
2.680000000000000000e+02,8.755631403789716387e+02,7.435186187790902750e+02,1.249825146109597426e+03,5.165044591811943064e+01,1.653994819118764781e-03
2.690000000000000000e+02,8.831393531791131863e+02,7.521799406561056003e+02,1.260809001556597195e+03,5.246880733362576876e+01,1.706183942639882822e-03
2.700000000000000000e+02,8.926056007074651006e+02,7.582738003612325883e+02,1.272460665416349457e+03,5.334220815816398442e+01,1.767125992226170617e-03
2.710000000000000000e+02,9.011689792789732110e+02,7.647204798446274481e+02,1.286061952480851232e+03,5.421942609132277369e+01,1.748397967590076263e-03
2.720000000000000000e+02,9.113880884197120622e+02,7.741065083234710755e+02,1.297496943644228395e+03,5.494612348955002545e+01,1.696122092004759274e-03
2.730000000000000000e+02,9.197696321032603919e+02,7.828675979778206511e+02,1.309124341379921589e+03,5.584723193929556828e+01,1.721614904264590074e-03
2.740000000000000000e+02,9.292139458433678101e+02,7.887026166175626258e+02,1.323299207580320399e+03,5.692259753235875763e+01,1.724594008931101818e-03
2.750000000000000000e+02,9.355221791005438945e+02,7.963510949912601973e+02,1.334815473992332954e+03,5.734566778379866037e+01,1.803471573320947208e-03
2.760000000000000000e+02,9.449800585788639182e+02,8.050740114710546322e+02,1.344273000480456176e+03,5.801773069593205889e+01,1.742480492374021139e-03
2.770000000000000000e+02,9.540915070504728419e+02,8.118863124272168079e+02,1.357573451005690004e+03,5.873410168116399177e+01,1.831505218365392373e-03
2.780000000000000000e+02,9.658512238349348991e+02,8.212416461264100462e+02,1.370467865490397344e+03,5.958876756496157157e+01,1.871874203097312339e-03
2.790000000000000000e+02,9.755905592986972579e+02,8.295704483923998396e+02,1.381718416471710270e+03,6.030448726075102428e+01,1.770282239950460301e-03
2.800000000000000000e+02,9.850689789008069965e+02,8.361480124063356243e+02,1.394591729998604478e+03,6.122267763974539889e+01,1.836575661853356856e-03
2.810000000000000000e+02,9.949842179668285098e+02,8.452171921348265187e+02,1.407693841977974444e+03,6.221198660150722048e+01,1.817222761868131364e-03
2.820000000000000000e+02,1.004269372955855488e+03,8.531842583442168007e+02,1.417098910851397704e+03,6.306680204010057622e+01,1.840881464159171976e-03
2.830000000000000000e+02,1.013671670902858750e+03,8.612439241074305301e+02,1.428825395820079393e+03,6.399919618158762091e+01,1.833612432435516304e-03
2.840000000000000000e+02,1.024984356419460255e+03,8.708201463211009923e+02,1.441738694144810779e+03,6.475850920078676154e+01,1.778753326811433055e-03
2.850000000000000000e+02,1.033566075702949547e+03,8.796762366645202746e+02,1.453894575869272103e+03,6.574640786529826642e+01,1.804030071038909000e-03
2.860000000000000000e+02,1.041595524495224254e+03,8.872903674681748498e+02,1.467153517961692387e+03,6.685996497355658619e+01,1.853058105631522068e-03
2.870000000000000000e+02,1.051299268905828285e+03,8.960664052506953112e+02,1.480024967465115424e+03,6.790160873201952541e+01,1.822954435136359130e-03
2.880000000000000000e+02,1.060217392195881530e+03,9.051919385464748302e+02,1.490070306011591356e+03,6.864835361165425809e+01,1.893388172559684612e-03
2.890000000000000000e+02,1.071661028387395618e+03,9.128772683558011067e+02,1.506146786090805563e+03,6.953657213285919170e+01,1.929165342488770030e-03
2.900000000000000000e+02,1.083295164218686978e+03,9.219625958062806603e+02,1.517607380063617939e+03,7.018983374259950381e+01,1.877284611376262013e-03
2.910000000000000000e+02,1.094516090617114514e+03,9.321137771775876217e+02,1.530883898632944238e+03,7.082845369744853770e+01,1.879563173463050241e-03
2.920000000000000000e+02,1.107205232295719270e+03,9.412534658164111079e+02,1.542263305550752875e+03,7.194388260598917384e+01,1.776712792171397659e-03
2.930000000000000000e+02,1.117021028851122537e+03,9.481731293765776627e+02,1.552994291661874740e+03,7.252200437741720407e+01,1.809770494288098774e-03
2.940000000000000000e+02,1.127588767370930555e+03,9.566927775965824594e+02,1.565708875626224199e+03,7.340865934232027712e+01,1.777931751502426216e-03
2.950000000000000000e+02,1.137610966841076333e+03,9.656429801492424758e+02,1.574894296105951298e+03,7.437999590421424045e+01,1.754190604739358506e-03
2.960000000000000000e+02,1.147833155453612108e+03,9.731796352475842014e+02,1.586831356099951336e+03,7.549451546701882876e+01,1.833373679959615643e-03
2.970000000000000000e+02,1.157308951460333446e+03,9.830386685673261127e+02,1.597689019608299077e+03,7.628436311809286963e+01,1.839628623154343501e-03
2.980000000000000000e+02,1.168446002640818278e+03,9.894508063682471857e+02,1.608672413039277444e+03,7.714372117115098604e+01,1.836815799029944962e-03
2.990000000000000000e+02,1.180400824707361835e+03,9.982025037547713282e+02,1.622346851994673216e+03,7.838688479166273737e+01,1.796693962200945904e-03
3.000000000000000000e+02,1.191759185613818318e+03,1.006066196345941194e+03,1.637362562644743321e+03,7.931147535098813250e+01,1.875171533241348776e-03
3.010000000000000000e+02,1.204677894209949727e+03,1.016088058856702673e+03,1.650824490089723895e+03,8.037002002663891176e+01,1.887507004253552445e-03
3.020000000000000000e+02,1.212418990114643520e+03,1.026718787519119360e+03,1.661471409308132479e+03,8.113086850086605750e+01,1.873293059699854268e-03
3.030000000000000000e+02,1.225674270799281658e+03,1.036568403115176352e+03,1.675501784843137784e+03,8.210269563776766688e+01,1.833541876518629543e-03
3.040000000000000000e+02,1.235383843169011925e+03,1.041569773284371422e+03,1.689263894416791572e+03,8.329365580762473087e+01,1.763967517357856174e-03
3.050000000000000000e+02,1.248208888296994701e+03,1.050241028056060941e+03,1.704083048264636091e+03,8.353309875755165592e+01,1.834598708681967061e-03
3.060000000000000000e+02,1.260960453352195600e+03,1.059981034927406654e+03,1.716360209729462895e+03,8.480414768177192286e+01,1.754161948284926886e-03
3.070000000000000000e+02,1.269798367447396231e+03,1.069220033976030209e+03,1.731433451308801523e+03,8.578193197431210137e+01,1.745395407881877858e-03
3.080000000000000000e+02,1.279880698323944216e+03,1.077784365052666772e+03,1.743855339919278322e+03,8.704020588883449250e+01,1.744778622185139128e-03
3.090000000000000000e+02,1.290264712340755523e+03,1.088093920516777871e+03,1.758478638898473037e+03,8.836935423465531869e+01,1.756366064613934519e-03
3.100000000000000000e+02,1.301994397226199681e+03,1.097701883049611297e+03,1.771906647941457550e+03,8.950645095812265595e+01,1.732666864407872431e-03
3.110000000000000000e+02,1.313850480384481443e+03,1.108045310434973544e+03,1.784697151550536091e+03,9.047247977810927466e+01,1.777552518770653123e-03
3.120000000000000000e+02,1.326177775111949359e+03,1.117658040678642919e+03,1.801735284291270546e+03,9.201276682686741992e+01,1.859580422544082623e-03
3.130000000000000000e+02,1.336043467464826790e+03,1.125327256820195771e+03,1.813935373619400252e+03,9.255524547014439918e+01,1.851787756344758229e-03
3.140000000000000000e+02,1.345996897315017577e+03,1.134452443272094342e+03,1.827211328792200675e+03,9.347935452320101035e+01,1.842069891507591706e-03
3.150000000000000000e+02,1.358361750016180395e+03,1.144342570651246660e+03,1.838731694868319209e+03,9.447231341324129517e+01,1.810874244425608737e-03
3.160000000000000000e+02,1.368636985450010116e+03,1.154590451472495488e+03,1.851152821448935811e+03,9.591061315192469294e+01,1.904768961118907811e-03
3.170000000000000000e+02,1.381443744132769552e+03,1.166486414464546215e+03,1.862689400383237626e+03,9.710478090905317572e+01,1.909814064662285205e-03
3.180000000000000000e+02,1.393151339537371996e+03,1.176422585702066272e+03,1.875900951941343010e+03,9.818841854267773783e+01,1.931297266719478323e-03
3.190000000000000000e+02,1.402943223903888338e+03,1.186272702186726747e+03,1.889744143806332659e+03,9.922993327114318163e+01,2.012385945395656073e-03
3.200000000000000000e+02,1.414788278511437056e+03,1.195689678156337777e+03,1.903562116751568283e+03,1.007231066366912273e+02,2.057445475534325219e-03
3.210000000000000000e+02,1.426790688738444715e+03,1.206668144631860287e+03,1.914952257880555635e+03,1.018056392437354134e+02,2.029998039640990015e-03
3.220000000000000000e+02,1.438496212357633112e+03,1.215408128778643004e+03,1.929777997867039630e+03,1.029312149592043681e+02,2.007891294245389702e-03
3.230000000000000000e+02,1.450292505565498686e+03,1.226134432266308977e+03,1.944261780129116005e+03,1.041289068490350758e+02,1.967423353500863392e-03
3.240000000000000000e+02,1.463981998284390784e+03,1.235754262198334800e+03,1.956529642082860619e+03,1.055029077508899746e+02,2.090427924656190761e-03
3.250000000000000000e+02,1.475633681929018621e+03,1.245318780642372531e+03,1.972048430455742619e+03,1.063773013344686404e+02,2.111443312174832165e-03
3.260000000000000000e+02,1.484943969587917309e+03,1.256149610213126607e+03,1.987390627691902409e+03,1.073591902078533593e+02,2.231407768543358650e-03
3.270000000000000000e+02,1.498245149032425388e+03,1.268491679164480502e+03,2.003090945090785681e+03,1.082426424788063315e+02,2.124108708242422594e-03
3.280000000000000000e+02,1.507250358257634389e+03,1.279917532761515304e+03,2.015822076394638316e+03,1.092803096187043224e+02,2.166260047890888885e-03
3.290000000000000000e+02,1.520796475687855491e+03,1.291144133043360171e+03,2.027184107371578193e+03,1.109855720760517528e+02,2.149022616051543544e-03
3.300000000000000000e+02,1.533172320475179731e+03,1.301626629258251114e+03,2.043166917924071640e+03,1.122132091598137293e+02,2.118177119952213694e-03
3.310000000000000000e+02,1.545090877704925788e+03,1.312508420670752457e+03,2.056297948167962204e+03,1.132782090196494664e+02,2.177682351415133333e-03
3.320000000000000000e+02,1.559545629545603788e+03,1.325699316223950518e+03,2.074277283183632790e+03,1.143314486903526017e+02,2.086853712429781460e-03
3.330000000000000000e+02,1.573890714910946372e+03,1.334701885461069196e+03,2.089988024886820313e+03,1.156042956568709741e+02,2.102432435913792474e-03
3.340000000000000000e+02,1.587661813276226439e+03,1.345182812677612674e+03,2.103642443034826556e+03,1.164265130546555866e+02,2.185784911800214836e-03
3.350000000000000000e+02,1.600350976776968082e+03,1.356415171764522256e+03,2.117871097193483365e+03,1.170703680745193083e+02,2.082907126573774192e-03
3.360000000000000000e+02,1.612015613050081583e+03,1.367202156062325230e+03,2.132243900247978672e+03,1.183010381596122613e+02,2.076580009329864751e-03
3.370000000000000000e+02,1.625786593184357343e+03,1.379639166745528655e+03,2.145404310293838535e+03,1.189788532643312635e+02,2.029228169219021716e-03
3.380000000000000000e+02,1.636312045648402545e+03,1.390829950428071697e+03,2.158899097982476178e+03,1.208661737759815651e+02,2.022390156734998889e-03
3.390000000000000000e+02,1.648540345979990889e+03,1.400245132474969978e+03,2.174644169674029399e+03,1.221615120287277136e+02,2.061339489187963281e-03
3.400000000000000000e+02,1.664231474143031392e+03,1.411331324452265562e+03,2.186315052434050813e+03,1.231383247473095537e+02,2.135297507031674868e-03
3.410000000000000000e+02,1.677834717531593014e+03,1.422677604047309615e+03,2.204864994390891752e+03,1.242901874750294553e+02,2.246411697790051676e-03
3.420000000000000000e+02,1.691072977126809064e+03,1.433726878034281526e+03,2.215742314103497392e+03,1.253592941874114501e+02,2.175971259600339991e-03
3.430000000000000000e+02,1.703422510557209080e+03,1.445819593529899521e+03,2.231434364167079366e+03,1.262569333161765996e+02,2.237416401362768426e-03
3.440000000000000000e+02,1.718474953716974369e+03,1.456628116566636436e+03,2.242683075655358152e+03,1.270803291194451106e+02,2.297055324307462065e-03
3.450000000000000000e+02,1.728925485737039025e+03,1.467921964137148734e+03,2.258166214921487608e+03,1.286705219904554269e+02,2.344660480345317488e-03
3.460000000000000000e+02,1.743389445502605213e+03,1.477315779068838310e+03,2.273277423034703133e+03,1.294746586451647659e+02,2.285692252079307707e-03
3.470000000000000000e+02,1.757509126174871199e+03,1.487862617504752507e+03,2.288591262551410182e+03,1.306937948682164006e+02,2.391303763725649567e-03
3.480000000000000000e+02,1.770851302146160378e+03,1.498908063105864130e+03,2.302621295696575544e+03,1.323642429215982759e+02,2.441774777675820296e-03
3.490000000000000000e+02,1.783275670303165953e+03,1.509194032030589369e+03,2.317623044808015948e+03,1.336369833168751029e+02,2.377040266037577787e-03
3.500000000000000000e+02,1.795425182010378649e+03,1.520055536932508858e+03,2.330648227379405398e+03,1.349130565519393201e+02,2.401676100150962334e-03
3.510000000000000000e+02,1.806006281793050221e+03,1.531255472005773299e+03,2.348048937833139462e+03,1.364016587443938420e+02,2.403617544139757811e-03
3.520000000000000000e+02,1.819262377082400462e+03,1.542229604801339519e+03,2.360751157608418907e+03,1.378387454061989672e+02,2.442669761792082284e-03
3.530000000000000000e+02,1.833268064134030737e+03,1.550844325284591378e+03,2.378412078370211930e+03,1.391179004904728345e+02,2.523101722928910995e-03
3.540000000000000000e+02,1.845945327682059997e+03,1.562097825953185293e+03,2.391996996220869278e+03,1.401420904039474067e+02,2.531012693780643197e-03
3.550000000000000000e+02,1.860151981403437958e+03,1.573650935144831010e+03,2.408620825278545908e+03,1.414276057199327283e+02,2.560396042413537465e-03
3.560000000000000000e+02,1.873380989978157913e+03,1.584398633623552996e+03,2.423793716909471186e+03,1.428054536682766980e+02,2.581159531067966917e-03
3.570000000000000000e+02,1.887514444423795794e+03,1.597343578508650126e+03,2.439470755435455430e+03,1.443542650226268336e+02,2.649858096294033238e-03
3.580000000000000000e+02,1.900309428496779901e+03,1.609597669562861029e+03,2.454910957705343208e+03,1.458412215993783718e+02,2.693798564274318963e-03
3.590000000000000000e+02,1.914378864756901066e+03,1.618851531097550605e+03,2.470666858167817736e+03,1.467756740398069724e+02,2.788529192675803792e-03
3.600000000000000000e+02,1.929249260497320847e+03,1.627454169201609602e+03,2.485722369411771069e+03,1.480576196848239476e+02,2.786631702175301761e-03
3.610000000000000000e+02,1.940824290400749760e+03,1.638568914025132472e+03,2.502796450327536149e+03,1.495571595108883116e+02,2.729199588649144914e-03
3.620000000000000000e+02,1.955634899226139169e+03,1.647344217338765020e+03,2.518674058059776598e+03,1.512296572862865105e+02,2.781958832482001043e-03
3.630000000000000000e+02,1.968430942301635241e+03,1.656598323136573072e+03,2.534669514286953472e+03,1.515114567582779159e+02,2.723594589230105001e-03
3.640000000000000000e+02,1.982747187351348202e+03,1.667715698934614693e+03,2.551480452497899932e+03,1.532188424434808098e+02,2.674569065289400527e-03
3.650000000000000000e+02,1.995445320099741139e+03,1.679655435135432526e+03,2.568308101695228288e+03,1.544403011050411010e+02,2.611007351586924763e-03
3.660000000000000000e+02,2.006830968807787485e+03,1.690975300439919920e+03,2.584685445970728324e+03,1.555279452172190986e+02,2.857706861621678307e-03
3.670000000000000000e+02,2.018012657036942073e+03,1.702608329597400825e+03,2.601197850805801863e+03,1.574072630581377439e+02,2.725583306557144425e-03
3.680000000000000000e+02,2.032878022092543233e+03,1.716787016955137915e+03,2.614828093398831697e+03,1.586715271079341960e+02,2.723591353403942428e-03
3.690000000000000000e+02,2.045979787650958542e+03,1.732095619125508392e+03,2.634058573061656261e+03,1.591845280648407481e+02,2.700183614051776537e-03
3.700000000000000000e+02,2.057318636801570392e+03,1.742884979227880649e+03,2.649807126338555463e+03,1.607138255170837624e+02,2.855692757551153704e-03
3.710000000000000000e+02,2.072634423780912130e+03,1.754631858993814149e+03,2.664380818778980029e+03,1.625988234609113761e+02,2.847774516554268942e-03
3.720000000000000000e+02,2.089927733837793312e+03,1.768211403553412765e+03,2.682162134679015708e+03,1.633012333976005266e+02,2.846846122850910099e-03
3.730000000000000000e+02,2.103300231444487054e+03,1.780625035920453456e+03,2.699932198338348826e+03,1.651872206584583864e+02,2.946816686083764125e-03
3.740000000000000000e+02,2.120263510689414943e+03,1.791490451320954435e+03,2.713324990988441641e+03,1.663311813962647534e+02,2.999454402719980983e-03
3.750000000000000000e+02,2.136720274803071334e+03,1.802362207146819173e+03,2.726124598750076075e+03,1.676280177983772433e+02,3.042979673508638960e-03
3.760000000000000000e+02,2.150308975543960514e+03,1.814863241442265917e+03,2.740711878162264384e+03,1.688779391219092645e+02,2.830510831199339883e-03
3.770000000000000000e+02,2.164455265842887911e+03,1.828361638408931867e+03,2.758239624377270502e+03,1.704053207568008759e+02,2.871320292882395542e-03
3.780000000000000000e+02,2.180611491084274348e+03,1.837948223873867846e+03,2.775258655792356421e+03,1.723885985859726020e+02,3.001354146905166331e-03
3.790000000000000000e+02,2.195781774686812696e+03,1.851649934036146988e+03,2.791227620467457655e+03,1.746160271373689170e+02,3.026537487575864382e-03
3.800000000000000000e+02,2.210499053391718462e+03,1.864207338626166802e+03,2.812576269240071269e+03,1.764587727841363858e+02,3.159957896873399896e-03
3.810000000000000000e+02,2.223810702402292918e+03,1.876098947753992434e+03,2.831993763986217346e+03,1.780935101675782164e+02,3.144716396244140455e-03
3.820000000000000000e+02,2.241729379262951625e+03,1.886082377170591371e+03,2.851243601861894149e+03,1.790019795180454025e+02,3.228697274672898132e-03
3.830000000000000000e+02,2.254071938109330404e+03,1.900320632006155847e+03,2.867875978297094662e+03,1.795404361342285142e+02,3.410310853362630290e-03
3.840000000000000000e+02,2.267817422433598040e+03,1.911215367901857917e+03,2.882835646284882841e+03,1.811303913331608157e+02,3.349485064767177001e-03
3.850000000000000000e+02,2.279670892640467173e+03,1.923346259950775448e+03,2.899626196691711812e+03,1.831869375858314015e+02,3.507578622728768636e-03
3.860000000000000000e+02,2.299213891613268970e+03,1.935033546689636296e+03,2.916037228802805657e+03,1.842908705506973774e+02,3.542042767851971696e-03
3.870000000000000000e+02,2.310112416837751425e+03,1.946809815270604986e+03,2.932887316394930622e+03,1.857560625836842405e+02,3.576540831649155372e-03
3.880000000000000000e+02,2.325744354324546293e+03,1.960361669361238910e+03,2.947622171244164747e+03,1.869695387180330499e+02,3.579846424116572834e-03
3.890000000000000000e+02,2.341376573021092554e+03,1.974142494507718311e+03,2.965823096495938444e+03,1.885312729331489550e+02,3.516480079549744175e-03
3.900000000000000000e+02,2.356410369271816307e+03,1.985199387315246895e+03,2.984850559631150645e+03,1.900213515294275055e+02,3.443925097361022480e-03
3.910000000000000000e+02,2.371145921462589286e+03,1.997043001970543628e+03,3.001302178076973178e+03,1.921710262641764189e+02,3.461714581546093683e-03
3.920000000000000000e+02,2.383512063227041835e+03,2.010826447547432963e+03,3.018642141900518709e+03,1.938890686033063560e+02,3.580361268001430730e-03
3.930000000000000000e+02,2.400381750319344974e+03,2.024621609728480280e+03,3.041446124738595699e+03,1.956916637411045485e+02,3.408861970343513015e-03
3.940000000000000000e+02,2.417028341105907202e+03,2.035700115976100733e+03,3.058570369723759086e+03,1.975201502432449843e+02,3.513081363754944064e-03
3.950000000000000000e+02,2.432110611699193669e+03,2.049978308883828049e+03,3.072802649168960670e+03,1.989134646133107935e+02,3.490020786796277363e-03
3.960000000000000000e+02,2.443271686501605018e+03,2.063049638180229522e+03,3.091010739556615135e+03,2.005469261934577503e+02,3.603160863868359876e-03
3.970000000000000000e+02,2.461272335797193591e+03,2.077155659338282931e+03,3.112687954411056580e+03,2.023821932623207545e+02,3.367826796565109859e-03
3.980000000000000000e+02,2.474996249257482759e+03,2.090508168746311640e+03,3.129049577375477384e+03,2.037429961934698213e+02,3.304957120174978336e-03
3.990000000000000000e+02,2.489654243963763747e+03,2.103427541950929935e+03,3.148572677809387187e+03,2.046868062026609891e+02,3.539321753148749750e-03
4.000000000000000000e+02,2.504206275918030769e+03,2.115482326722526523e+03,3.164379726822641260e+03,2.061647781210353685e+02,3.553533840507827612e-03
4.010000000000000000e+02,2.518141525057016224e+03,2.130614559711412767e+03,3.180345779914049672e+03,2.069911867093165085e+02,3.558242580926629373e-03
4.020000000000000000e+02,2.533561780281550455e+03,2.143865558549955495e+03,3.198428863232742515e+03,2.082677132923054728e+02,3.405857577396087521e-03
4.030000000000000000e+02,2.548925268083225092e+03,2.155962782416494974e+03,3.216042451524328499e+03,2.089923173567206334e+02,3.359513392464763548e-03
4.040000000000000000e+02,2.564683189648114421e+03,2.170146918731608366e+03,3.233758257657902959e+03,2.108349440251719784e+02,3.663881246108169343e-03
4.050000000000000000e+02,2.578372726493553273e+03,2.184516325812302512e+03,3.253923600219271066e+03,2.117513294959541952e+02,3.494578475364829018e-03
4.060000000000000000e+02,2.593502265892685045e+03,2.198365021010046803e+03,3.271225580496331986e+03,2.128448026675909261e+02,3.636621195037936793e-03
4.070000000000000000e+02,2.606111857362086084e+03,2.212367208538769773e+03,3.289758599620405221e+03,2.142353233530430430e+02,3.532791908688270865e-03
4.080000000000000000e+02,2.624208266242130776e+03,2.225891806481499771e+03,3.306972515007199945e+03,2.159546851916313130e+02,3.669888011708088982e-03
4.090000000000000000e+02,2.640325069663981139e+03,2.237873427489072583e+03,3.322410592420382727e+03,2.170730373184200062e+02,3.664921978470903063e-03
4.100000000000000000e+02,2.656236075777695987e+03,2.254246530997264927e+03,3.343299008805151971e+03,2.185375374180837866e+02,3.770851107987582829e-03
4.110000000000000000e+02,2.673456283560821248e+03,2.270576874039929862e+03,3.358701709032715371e+03,2.197277599859196471e+02,3.623827514257160765e-03
4.120000000000000000e+02,2.691589376033832195e+03,2.284705727922652841e+03,3.379696472479178283e+03,2.213489133252338661e+02,3.770796018181199472e-03
4.130000000000000000e+02,2.707130108217441830e+03,2.297795473758581466e+03,3.399861165010655441e+03,2.229645750195410301e+02,3.755248499128005513e-03
4.140000000000000000e+02,2.720348925159743430e+03,2.308869491892575752e+03,3.420686713865520687e+03,2.238537699688915836e+02,3.748827335727011878e-03
4.150000000000000000e+02,2.740075491283545489e+03,2.323136754756301343e+03,3.438056585620546684e+03,2.254928702276664012e+02,3.847580136462025457e-03
4.160000000000000000e+02,2.755129905511187644e+03,2.340076017768190923e+03,3.455525596430810765e+03,2.270002441015227816e+02,3.859380559793068599e-03
4.170000000000000000e+02,2.773721932502396612e+03,2.354862263230387725e+03,3.472190052803255185e+03,2.292249389672974473e+02,3.971687925437117350e-03
4.180000000000000000e+02,2.790074624145671351e+03,2.370446247686697461e+03,3.489898439295425305e+03,2.309950085110558007e+02,4.016483542649718075e-03
4.190000000000000000e+02,2.808087469077609057e+03,2.385539470070248171e+03,3.508854672927830507e+03,2.328680891051251933e+02,3.907021972536783849e-03
4.200000000000000000e+02,2.823428205765058465e+03,2.398067965914007800e+03,3.528113130376677873e+03,2.342030814306471029e+02,3.993966629890599584e-03
4.210000000000000000e+02,2.836823302040653289e+03,2.410141326643790308e+03,3.545247173054166979e+03,2.357418707327311722e+02,4.155868913671589837e-03
4.220000000000000000e+02,2.849259313199274402e+03,2.424362796987708862e+03,3.565605476284395081e+03,2.362530666435878004e+02,3.922954691117586101e-03
4.230000000000000000e+02,2.863781822891474803e+03,2.440009213948207616e+03,3.584481468792563646e+03,2.377099867062341900e+02,3.871463344359282743e-03
4.240000000000000000e+02,2.879765091662447048e+03,2.453076562253360862e+03,3.603044274495808168e+03,2.401818597710716290e+02,3.705618744628158545e-03
4.250000000000000000e+02,2.896189749776040117e+03,2.467474164666223714e+03,3.623349956658335032e+03,2.413687950379045333e+02,3.819504158846354080e-03
4.260000000000000000e+02,2.909618623373869923e+03,2.482582152461592159e+03,3.640225038125750871e+03,2.428079525226792725e+02,3.874699680380899736e-03
4.270000000000000000e+02,2.929819860665715169e+03,2.493993325350310442e+03,3.657021204741509337e+03,2.445325566830800881e+02,3.795015034450566205e-03
4.280000000000000000e+02,2.947702228400374224e+03,2.509945869368655622e+03,3.674264526215418300e+03,2.456884364555105549e+02,3.798562659179882672e-03
4.290000000000000000e+02,2.966075152705371693e+03,2.527296470493517518e+03,3.695250824707126412e+03,2.473849801635152801e+02,3.874517741986771568e-03
4.300000000000000000e+02,2.980214438810870888e+03,2.539710208829670592e+03,3.714433067036367902e+03,2.494811122811336759e+02,3.524096678373944691e-03
4.310000000000000000e+02,2.993963490139864007e+03,2.553732810147431337e+03,3.736834772187674389e+03,2.513357399406976356e+02,3.823793998734004163e-03
4.320000000000000000e+02,3.009525479237439868e+03,2.570781126507737099e+03,3.755513536656554606e+03,2.530457454665424279e+02,3.872849831876967741e-03
4.330000000000000000e+02,3.027484114106337074e+03,2.584632808282994120e+03,3.777144891117185580e+03,2.551597839657828217e+02,3.928010009735083408e-03
4.340000000000000000e+02,3.047806960094056649e+03,2.598552079053014950e+03,3.797832888259841184e+03,2.569676466913493869e+02,3.885032140253930066e-03
4.350000000000000000e+02,3.063703930346704510e+03,2.612363151534493682e+03,3.816385939989306735e+03,2.589703236430713673e+02,3.885208188526889650e-03
4.360000000000000000e+02,3.081127322039186765e+03,2.624882963143002598e+03,3.834966368495825009e+03,2.611724671816608065e+02,3.932272691777871643e-03
4.370000000000000000e+02,3.096808227585550867e+03,2.641202979057809898e+03,3.857718808896987866e+03,2.633247816511252495e+02,4.066668019853558746e-03
4.380000000000000000e+02,3.111717480426393195e+03,2.655607223333091497e+03,3.875689013126377176e+03,2.653698876808076648e+02,4.064182718715669829e-03
4.390000000000000000e+02,3.127141690258193648e+03,2.669947063872074523e+03,3.895380434632335891e+03,2.667183718734406170e+02,4.057870246329975394e-03
4.400000000000000000e+02,3.144775627945236010e+03,2.685661480925708020e+03,3.916892216774998815e+03,2.687056818463097443e+02,3.812229346064399671e-03
4.410000000000000000e+02,3.163407807454391332e+03,2.700308994298747166e+03,3.937321439629354245e+03,2.699664793126917175e+02,3.792721779661833992e-03
4.420000000000000000e+02,3.180276015792519047e+03,2.713658994494237049e+03,3.957866243575044791e+03,2.716766790267538454e+02,3.884795940681362580e-03
4.430000000000000000e+02,3.200896659778501999e+03,2.729226794970317314e+03,3.977186846635752772e+03,2.733334091415305807e+02,3.926253690043735034e-03
4.440000000000000000e+02,3.220779734461124008e+03,2.746365280467069169e+03,4.001616604678628846e+03,2.750685998669546848e+02,4.092309270244842700e-03
4.450000000000000000e+02,3.234202395807890298e+03,2.760692815810050888e+03,4.022609144690553876e+03,2.765970624854503512e+02,4.286078437984897072e-03
4.460000000000000000e+02,3.252668670046725765e+03,2.776951544559621652e+03,4.048870194049362908e+03,2.780870420754829979e+02,4.225902895193200948e-03
4.470000000000000000e+02,3.266407500317854101e+03,2.790544265753765103e+03,4.069167455441638140e+03,2.792627890772708952e+02,4.084332884067842784e-03
4.480000000000000000e+02,3.285300808312418667e+03,2.804366165688495130e+03,4.086831703232312066e+03,2.813385768283501989e+02,4.258866754927481679e-03
4.490000000000000000e+02,3.304850737280891735e+03,2.817576494913331771e+03,4.107407516635013963e+03,2.825106837163331193e+02,4.220659581481767120e-03
4.500000000000000000e+02,3.323981427162181717e+03,2.833600770594380265e+03,4.127605996298334503e+03,2.834694594163587453e+02,4.331547556731929483e-03
4.510000000000000000e+02,3.343322706618810116e+03,2.852242627406301835e+03,4.147836335990738917e+03,2.853999616520358131e+02,4.277635053803074960e-03
4.520000000000000000e+02,3.358661287698285378e+03,2.867574743660938566e+03,4.165950666039270800e+03,2.880178856931201494e+02,4.395604058926916302e-03
4.530000000000000000e+02,3.376609340484405038e+03,2.881286620218448661e+03,4.188171948074835200e+03,2.896389298611580898e+02,4.505803677348318992e-03
4.540000000000000000e+02,3.392809537193392316e+03,2.895888954413793726e+03,4.205662555728002189e+03,2.913657013342522646e+02,4.507017112634237321e-03
4.550000000000000000e+02,3.411738043619139717e+03,2.911326779607183653e+03,4.224984964522614064e+03,2.929456728709411664e+02,4.457464916722941872e-03
4.560000000000000000e+02,3.429372030055156756e+03,2.930320171842301534e+03,4.246107912111724545e+03,2.954107382394328170e+02,4.458564502871742441e-03
4.570000000000000000e+02,3.450865878821875413e+03,2.943729413589617252e+03,4.268720883521944415e+03,2.971603342689832630e+02,4.361312868831346279e-03
4.580000000000000000e+02,3.471256350919783472e+03,2.959066195156634421e+03,4.288338717876868031e+03,2.991620981877575787e+02,4.323727927972642604e-03
4.590000000000000000e+02,3.490586128478717910e+03,2.973379777588697380e+03,4.307942819152990523e+03,3.003421493396476194e+02,4.089665187133939561e-03
4.600000000000000000e+02,3.508498947670641883e+03,2.988740803279943975e+03,4.326591015327960122e+03,3.024481332216278133e+02,3.923653629505863272e-03
4.610000000000000000e+02,3.528326225109995903e+03,3.006314748630256418e+03,4.352576922343288970e+03,3.049820660982143181e+02,3.974750726265519063e-03
4.620000000000000000e+02,3.542662280605355591e+03,3.020896077818427784e+03,4.374315326829099831e+03,3.066258845482181528e+02,4.301466798990460916e-03
4.630000000000000000e+02,3.559558067696666967e+03,3.037865789696009870e+03,4.397135777855310153e+03,3.084575471049878956e+02,4.085255706695711808e-03
4.640000000000000000e+02,3.580774095920142372e+03,3.057046126512839692e+03,4.420857451590110031e+03,3.107448656281495687e+02,4.302852410385860082e-03
4.650000000000000000e+02,3.599851240711491300e+03,3.068953221641251275e+03,4.440718016787495799e+03,3.125164040252908535e+02,4.264992194599304121e-03
4.660000000000000000e+02,3.614245635541601587e+03,3.080214543260874052e+03,4.460454261886738095e+03,3.138089473461596981e+02,4.334705610779754359e-03
4.670000000000000000e+02,3.633035324945705725e+03,3.100422279617230743e+03,4.484513642814217746e+03,3.149732278255121969e+02,4.547608505191869099e-03
4.680000000000000000e+02,3.650480845012114514e+03,3.113205457869553811e+03,4.501689516436106715e+03,3.182901560087565827e+02,4.701035679106402299e-03
4.690000000000000000e+02,3.672505919356226059e+03,3.125530564712585146e+03,4.521204110077138466e+03,3.192405065506532083e+02,4.564077311556724581e-03
4.700000000000000000e+02,3.692687099751614824e+03,3.136535303940167978e+03,4.548077979825809962e+03,3.208105734976963959e+02,4.544759372283491139e-03
4.710000000000000000e+02,3.709827994844786190e+03,3.154037642335882992e+03,4.570579755213803764e+03,3.223784472523321369e+02,4.526076685474889061e-03
4.720000000000000000e+02,3.732523368858319827e+03,3.171111268702345114e+03,4.590906683740720837e+03,3.244000691639715797e+02,4.553861101341372120e-03
4.730000000000000000e+02,3.748764224114098397e+03,3.191081061067283372e+03,4.610613915839333458e+03,3.269202251038505551e+02,4.350674844105228978e-03
4.740000000000000000e+02,3.766597345439084165e+03,3.209211427504389121e+03,4.633908088000023781e+03,3.285846726955934969e+02,4.271279303865394006e-03
4.750000000000000000e+02,3.785150234016531613e+03,3.223094403013891679e+03,4.656450681308366256e+03,3.300690185155893914e+02,4.229487485308047745e-03
4.760000000000000000e+02,3.799210777167925698e+03,3.242512477030189530e+03,4.680385049123663521e+03,3.327045688527684888e+02,4.408066925653764123e-03
4.770000000000000000e+02,3.819429861699207322e+03,3.261059955894488212e+03,4.703682503529528731e+03,3.345938414564602681e+02,4.454830668463194421e-03
4.780000000000000000e+02,3.838969573872342153e+03,3.276227687207726376e+03,4.725701028015157135e+03,3.368085263590347722e+02,4.407832227942831693e-03
4.790000000000000000e+02,3.858208958371928929e+03,3.293137561368050228e+03,4.753837043797433580e+03,3.398543461755522230e+02,4.339298401162983154e-03
4.800000000000000000e+02,3.877332006523663949e+03,3.307528177762985251e+03,4.771632895675921645e+03,3.415428356099581038e+02,4.376617489819767393e-03
4.810000000000000000e+02,3.895272735766772712e+03,3.323626786792700841e+03,4.789841317967556279e+03,3.444062745678356237e+02,4.407383435085843182e-03
4.820000000000000000e+02,3.917455458766288302e+03,3.338753160920382015e+03,4.813587290122934064e+03,3.460095106387356623e+02,4.694445292234172840e-03
4.830000000000000000e+02,3.939114827008164866e+03,3.358495995649476754e+03,4.839518471617414434e+03,3.487135978395933762e+02,4.905737511520680272e-03
4.840000000000000000e+02,3.956092383947172948e+03,3.372666376005595339e+03,4.864072209024210679e+03,3.497680143603516854e+02,5.135386987364043421e-03
4.850000000000000000e+02,3.974732696980354376e+03,3.388608175716170990e+03,4.887176696929240279e+03,3.513605628958486591e+02,5.211897999747305832e-03
4.860000000000000000e+02,3.991770278634164242e+03,3.407208834463691801e+03,4.906514633090202551e+03,3.544070493702406566e+02,5.182254184610601833e-03
4.870000000000000000e+02,4.015894130484527977e+03,3.423621658797473629e+03,4.931253381143806109e+03,3.567544559797602801e+02,5.217847459486169015e-03
4.880000000000000000e+02,4.037787975876705787e+03,3.440341358578003565e+03,4.953211206207817668e+03,3.587036484957375251e+02,5.247312231836387397e-03
4.890000000000000000e+02,4.062346992409678933e+03,3.459011257853729148e+03,4.973636884409081176e+03,3.598056579768685879e+02,5.372451889992913010e-03
4.900000000000000000e+02,4.082053246005092660e+03,3.475527733933051877e+03,4.994528109444197980e+03,3.617123698260406854e+02,5.654054626742732736e-03
4.910000000000000000e+02,4.099860798218529453e+03,3.492420610271586156e+03,5.013259499299812887e+03,3.627908596186006775e+02,5.559943956684021416e-03
4.920000000000000000e+02,4.118588328441515841e+03,3.510100192360285291e+03,5.034567430555216561e+03,3.650131564681895497e+02,5.687540510539434990e-03
4.930000000000000000e+02,4.140884055002406058e+03,3.525539275098813960e+03,5.056726865765935145e+03,3.674907866244859633e+02,5.746476467214378658e-03
4.940000000000000000e+02,4.157955681841412115e+03,3.544239386098930481e+03,5.073529665203419427e+03,3.695417470688834669e+02,5.740134942912811233e-03
4.950000000000000000e+02,4.180245819981944805e+03,3.563279498315930141e+03,5.095496825103919036e+03,3.724668127970502383e+02,5.752671570478429253e-03
4.960000000000000000e+02,4.200676241548699181e+03,3.579966247507074058e+03,5.115146931003602731e+03,3.746390969967368392e+02,5.800214567320494119e-03
4.970000000000000000e+02,4.219658828593262115e+03,3.598949858408706859e+03,5.139573155739992217e+03,3.762599821915506482e+02,5.827180348481619809e-03
4.980000000000000000e+02,4.240906437383789125e+03,3.615744764446374575e+03,5.165268458602959072e+03,3.787738613007509798e+02,5.777691615195923447e-03
4.990000000000000000e+02,4.260121454590678695e+03,3.633586997999095729e+03,5.188886066134850807e+03,3.806711477810749216e+02,5.979842774661792149e-03
5.000000000000000000e+02,4.280921045100642004e+03,3.654062431432419544e+03,5.214073941663254118e+03,3.823021125721101043e+02,5.931385941170153053e-03
5.010000000000000000e+02,4.298565039851010624e+03,3.673029934074298581e+03,5.238741206014070485e+03,3.844961589294594546e+02,5.983969397847843652e-03
5.020000000000000000e+02,4.316950681913945118e+03,3.687047127901447766e+03,5.260484548268616891e+03,3.864567615485274246e+02,6.083889590313695805e-03
5.030000000000000000e+02,4.337090529345892719e+03,3.707331256491690056e+03,5.278776347409930167e+03,3.873577019225438107e+02,5.989297442366092739e-03
5.040000000000000000e+02,4.356820212948048720e+03,3.723950000708177868e+03,5.303017398512740328e+03,3.899932744380816985e+02,5.969903312281421570e-03
5.050000000000000000e+02,4.378248991543733609e+03,3.743177093635367783e+03,5.329555415689667825e+03,3.923325959096296174e+02,5.822312324411771378e-03
5.060000000000000000e+02,4.401280530079404343e+03,3.759433039406562330e+03,5.349438561733344613e+03,3.943984931938929890e+02,5.774528434051129366e-03
5.070000000000000000e+02,4.421692042790083178e+03,3.777007977471552294e+03,5.378169333127752907e+03,3.961776798883623769e+02,5.908120473516853544e-03
5.080000000000000000e+02,4.438090843427261461e+03,3.798221518819057565e+03,5.402170804122658410e+03,3.989872390585539392e+02,5.631112498201695793e-03
5.090000000000000000e+02,4.456598139803627419e+03,3.814978357246894575e+03,5.425437374297848692e+03,4.004791639232853981e+02,5.994724805060247519e-03
5.100000000000000000e+02,4.475604445358813791e+03,3.831725987415072723e+03,5.452909425752972311e+03,4.021868782243725491e+02,5.754849483668444954e-03
5.110000000000000000e+02,4.496547020528142639e+03,3.849355615148031120e+03,5.476665327392099243e+03,4.047646178641848564e+02,5.646971998557348549e-03
5.120000000000000000e+02,4.514387016251986097e+03,3.868750353029032794e+03,5.497527007714204956e+03,4.076078252484564928e+02,5.820076022877707089e-03
5.130000000000000000e+02,4.530922745054766892e+03,3.884674383194317670e+03,5.518554820480545459e+03,4.099172363668395178e+02,5.706715303621989754e-03
5.140000000000000000e+02,4.551545212995213660e+03,3.898252097970142131e+03,5.541326009310692825e+03,4.120845067847012615e+02,5.884338913918929492e-03
5.150000000000000000e+02,4.576599614799008123e+03,3.913762941904084983e+03,5.568530096796392172e+03,4.144501462171413664e+02,6.179084785832955617e-03
5.160000000000000000e+02,4.596056985057412021e+03,3.927777156698591170e+03,5.592099390167792080e+03,4.167953657842677444e+02,6.339346199620843336e-03
5.170000000000000000e+02,4.614500349671861841e+03,3.947751918528962051e+03,5.618971330276553999e+03,4.191212359430318202e+02,6.499010267454585765e-03
5.180000000000000000e+02,4.633747761985305260e+03,3.964681569500222395e+03,5.643616918150610218e+03,4.218196868645017048e+02,6.674122936531912131e-03
5.190000000000000000e+02,4.654821234802104300e+03,3.980986732428110372e+03,5.664528051280771251e+03,4.242245279448632118e+02,6.454133098556469328e-03
5.200000000000000000e+02,4.676637788395043572e+03,4.000556422189345085e+03,5.685418640075340591e+03,4.255589872358634693e+02,6.737522288837061168e-03
5.210000000000000000e+02,4.700445140613247531e+03,4.019463942150917319e+03,5.708393601628788019e+03,4.273638027078199570e+02,7.200122259067076591e-03
5.220000000000000000e+02,4.720451370135052457e+03,4.039357769232781266e+03,5.740868139870230152e+03,4.295575527177159074e+02,7.203059839346659388e-03
5.230000000000000000e+02,4.744150780913060771e+03,4.055108117788996424e+03,5.767699155699305265e+03,4.318535737660236009e+02,6.981832324214343188e-03
5.240000000000000000e+02,4.767290788847309159e+03,4.072410900110517559e+03,5.792597068807468531e+03,4.333331987449691383e+02,6.977192363060269464e-03
5.250000000000000000e+02,4.789606045064469981e+03,4.096219633644967871e+03,5.812956696462862965e+03,4.354636161669263856e+02,7.361097472561417554e-03
5.260000000000000000e+02,4.811688920835040335e+03,4.114547144001444394e+03,5.835824321008832158e+03,4.386222945032812390e+02,7.103281947568262922e-03
5.270000000000000000e+02,4.832353479978723044e+03,4.131973597764210353e+03,5.861268990189222677e+03,4.410923520567221203e+02,7.069106283234316557e-03
5.280000000000000000e+02,4.856675842505328546e+03,4.148796188581191018e+03,5.885342019994361181e+03,4.435157230077803661e+02,7.260296487164308310e-03
5.290000000000000000e+02,4.878956490415246662e+03,4.166439270826021129e+03,5.910837729362751816e+03,4.463051740410875254e+02,7.011360713513714593e-03
5.300000000000000000e+02,4.896311312614686358e+03,4.183391633621454275e+03,5.930876479194004787e+03,4.491155742800456210e+02,6.838058642919531138e-03
5.310000000000000000e+02,4.916668157817847714e+03,4.203597008685750552e+03,5.954466457254517081e+03,4.519550902923035665e+02,6.894891010930326303e-03
5.320000000000000000e+02,4.937807821630218314e+03,4.220824426600747756e+03,5.981328448573894093e+03,4.531660612356939737e+02,6.940924543296644877e-03
5.330000000000000000e+02,4.958206975061836602e+03,4.240158050185377760e+03,6.001788223667717830e+03,4.547979206206091476e+02,6.965144121089172913e-03
5.340000000000000000e+02,4.982137543015011033e+03,4.260627547010788476e+03,6.031563112177449511e+03,4.573681959372897836e+02,6.931948300248902406e-03
5.350000000000000000e+02,5.004213583752486556e+03,4.277552518815542498e+03,6.054675126164449466e+03,4.596499133720914188e+02,6.582162585990314341e-03
5.360000000000000000e+02,5.028401990750812729e+03,4.296477081927813742e+03,6.083518262016265908e+03,4.613802236038491742e+02,7.117056953782063822e-03
5.370000000000000000e+02,5.050509898326088660e+03,4.319365711754470794e+03,6.105835186801472446e+03,4.643042806781462559e+02,7.173977945310383575e-03
5.380000000000000000e+02,5.074681214928773443e+03,4.342082240368504245e+03,6.126481309990807858e+03,4.667072632581330254e+02,7.107472040902229615e-03
5.390000000000000000e+02,5.093802157357185934e+03,4.360062621121631310e+03,6.149464774882040729e+03,4.690117483539116847e+02,7.301646943145057023e-03
5.400000000000000000e+02,5.117518961237786243e+03,4.382696929565267055e+03,6.172863370672599558e+03,4.719625627550173590e+02,7.419412855445228772e-03
5.410000000000000000e+02,5.138419292249771388e+03,4.405647680936966935e+03,6.202499095533173204e+03,4.742319910611940372e+02,7.633592659561982963e-03
5.420000000000000000e+02,5.157623207165775966e+03,4.420707233804204407e+03,6.227820190436123085e+03,4.762755446187138659e+02,7.524272290825084752e-03
5.430000000000000000e+02,5.177041925192819690e+03,4.442761803010149379e+03,6.255319515708888503e+03,4.789081437505595886e+02,7.612649786957192966e-03
5.440000000000000000e+02,5.200197056286504449e+03,4.460343228033227206e+03,6.277618614201153832e+03,4.820135375965439835e+02,7.698001544638288784e-03
5.450000000000000000e+02,5.220506645987163211e+03,4.479942990134377396e+03,6.298758056690600824e+03,4.843365376945697562e+02,7.390433156155173933e-03
5.460000000000000000e+02,5.242751749399954861e+03,4.498082335708175378e+03,6.322876228348855875e+03,4.872406887431171754e+02,7.495987567493034298e-03
5.470000000000000000e+02,5.263044627183439843e+03,4.520052607259258366e+03,6.343377637629650053e+03,4.888140654229785014e+02,7.233731972987822445e-03
5.480000000000000000e+02,5.285608423828434752e+03,4.541815426377093900e+03,6.368395755243504937e+03,4.916751375147271119e+02,7.333524129203849995e-03
5.490000000000000000e+02,5.312523066292773365e+03,4.558551637936229781e+03,6.397934936288755125e+03,4.936350629378238182e+02,7.441893024017876002e-03
5.500000000000000000e+02,5.335378530029365720e+03,4.580136711315778484e+03,6.425803249759199389e+03,4.956748337763636982e+02,7.457404981133008981e-03
5.510000000000000000e+02,5.361951635295818051e+03,4.598803367120929579e+03,6.448727037024806123e+03,4.980435231446232365e+02,7.680565513874304528e-03
5.520000000000000000e+02,5.382682348954654117e+03,4.619983845361283784e+03,6.475167160105825133e+03,5.001178409101177067e+02,7.648604323987506781e-03
5.530000000000000000e+02,5.402358468727235049e+03,4.642512289142243390e+03,6.494070886716490349e+03,5.022772863617971097e+02,8.132188995863098846e-03
5.540000000000000000e+02,5.426792857022702265e+03,4.663689459321506547e+03,6.518728580683371547e+03,5.057430185605802535e+02,8.096342636212505717e-03
5.550000000000000000e+02,5.449675322296969171e+03,4.689012659825948504e+03,6.547984545245129993e+03,5.077615572264618322e+02,7.953382671403552706e-03
5.560000000000000000e+02,5.474571340965200761e+03,4.706852138745851335e+03,6.568859040037695195e+03,5.099605409051990819e+02,7.843769432926195329e-03
5.570000000000000000e+02,5.492244108839809996e+03,4.728404981960386067e+03,6.592944123501516515e+03,5.124917872996101096e+02,7.796327098770872155e-03
5.580000000000000000e+02,5.513548257722382914e+03,4.750161471765317401e+03,6.616887572557532621e+03,5.148411026267059469e+02,7.356999450523149520e-03
5.590000000000000000e+02,5.537428024019732220e+03,4.767901426249648466e+03,6.642283509996286739e+03,5.175166537445384165e+02,7.763759874583109344e-03
5.600000000000000000e+02,5.556304516728327144e+03,4.785421132331255649e+03,6.671530085123376921e+03,5.203324813139014395e+02,8.006057512301434365e-03
5.610000000000000000e+02,5.583970805470853520e+03,4.800621580830204039e+03,6.696135794291666571e+03,5.218373592438240394e+02,7.812638158373297337e-03
5.620000000000000000e+02,5.605148145539746110e+03,4.824309927116055405e+03,6.722315997530544337e+03,5.246524347315255454e+02,7.910665054495558124e-03
5.630000000000000000e+02,5.627050635309719837e+03,4.847419258113131036e+03,6.741380939951259279e+03,5.273000455160000683e+02,7.827740444922626217e-03
5.640000000000000000e+02,5.648565541797313927e+03,4.868570449879122862e+03,6.771775427084891817e+03,5.300262785381271442e+02,8.037569707792679985e-03
5.650000000000000000e+02,5.675027820141714074e+03,4.887688468570335317e+03,6.802971627833658204e+03,5.325435297512066199e+02,8.013738205233655876e-03
5.660000000000000000e+02,5.701353406537005867e+03,4.911147199534114407e+03,6.829293705783761652e+03,5.351291798453570436e+02,7.926428831778187245e-03
5.670000000000000000e+02,5.722765115127328500e+03,4.928730067343947667e+03,6.850484041031357265e+03,5.371309137687430848e+02,8.174944310615051002e-03
5.680000000000000000e+02,5.749919376822630511e+03,4.945063117348749074e+03,6.879217444267428618e+03,5.400154678640665225e+02,7.970416293140547559e-03
5.690000000000000000e+02,5.771405302500195830e+03,4.965084911706355342e+03,6.898123692001016025e+03,5.415177183702808179e+02,7.999207890086346140e-03
5.700000000000000000e+02,5.794525934680263163e+03,4.987205143084156589e+03,6.925496736430695819e+03,5.452907994169142967e+02,7.830214738293594934e-03
5.710000000000000000e+02,5.818822504379100792e+03,5.010395990329488995e+03,6.951622535404586415e+03,5.484867844812848716e+02,8.036402974050171899e-03
5.720000000000000000e+02,5.838152287406528558e+03,5.029694112629171286e+03,6.978805916372181855e+03,5.517652397109814046e+02,7.902487833094440361e-03
5.730000000000000000e+02,5.860647230047330595e+03,5.051392784667142223e+03,7.015288529324366209e+03,5.538255097575123500e+02,7.678869297154999884e-03
5.740000000000000000e+02,5.886971232895615685e+03,5.073082413055757570e+03,7.038994313264678567e+03,5.564711214445731002e+02,8.052847184189415586e-03
5.750000000000000000e+02,5.913468038091470589e+03,5.091354005063639306e+03,7.068976730109468917e+03,5.597781075169953056e+02,7.756866017091912369e-03
5.760000000000000000e+02,5.940587052862591918e+03,5.115143975593524374e+03,7.098035821200488499e+03,5.614788279951416143e+02,7.745924080960753244e-03
5.770000000000000000e+02,5.966458324195473324e+03,5.136189047761266011e+03,7.128920431171174641e+03,5.636357599132247742e+02,8.174119506067278884e-03
5.780000000000000000e+02,5.990073549671697037e+03,5.157406055648079928e+03,7.159739185676078705e+03,5.653899300278806095e+02,7.753775935156359544e-03
5.790000000000000000e+02,6.018240839513096944e+03,5.179111008372824472e+03,7.185338989027795833e+03,5.672954654755289994e+02,7.462559387010125889e-03
5.800000000000000000e+02,6.044109732139910193e+03,5.199528622559524592e+03,7.212636409148317398e+03,5.695950978127791586e+02,7.479165827989797677e-03
5.810000000000000000e+02,6.063756885439572216e+03,5.219324267929452617e+03,7.237762525029165772e+03,5.724721971125284199e+02,7.100915818201269936e-03
5.820000000000000000e+02,6.089332773749891203e+03,5.236141083201408037e+03,7.260824106371286689e+03,5.746337061308383909e+02,7.421018278881752472e-03
5.830000000000000000e+02,6.115924231212835366e+03,5.258413200632128792e+03,7.292096628946674173e+03,5.780897332340746289e+02,7.471499576582329993e-03
5.840000000000000000e+02,6.140497256795256362e+03,5.281446017190211933e+03,7.322209161640643288e+03,5.804436961316707766e+02,7.205428913533817870e-03
5.850000000000000000e+02,6.167170312772912439e+03,5.300838061082929926e+03,7.348946176086828018e+03,5.845037704728472363e+02,7.279507317841882319e-03
5.860000000000000000e+02,6.196446195530486875e+03,5.323501452900183722e+03,7.372211495629147976e+03,5.867412118637469121e+02,7.317807937418652209e-03
5.870000000000000000e+02,6.217655179312638211e+03,5.345310923722168809e+03,7.405236353680676075e+03,5.902361840372976758e+02,7.506691182250890826e-03
5.880000000000000000e+02,6.237765340494120210e+03,5.364962804450588010e+03,7.427695904200609220e+03,5.920060296349020064e+02,7.547492954278811617e-03
5.890000000000000000e+02,6.259982321525517364e+03,5.387708883794608482e+03,7.453156942433965014e+03,5.940704659482867100e+02,7.692466141983711481e-03
5.900000000000000000e+02,6.285856072767524893e+03,5.405408606267010327e+03,7.474720417900279244e+03,5.970368213288214747e+02,7.441322994301668992e-03
5.910000000000000000e+02,6.314203006299445406e+03,5.428882926595762910e+03,7.498432598936489740e+03,5.993302287208182406e+02,7.938574857603297730e-03
5.920000000000000000e+02,6.339224543146910946e+03,5.451211024257350800e+03,7.529223702510394105e+03,6.026288020660817892e+02,8.084966681424887724e-03
5.930000000000000000e+02,6.356242680696626849e+03,5.469314684068665883e+03,7.554493172479260465e+03,6.050451734627848737e+02,8.057000233235300790e-03
5.940000000000000000e+02,6.379049350429442711e+03,5.492452807995858166e+03,7.576943921708918424e+03,6.071587715628032811e+02,8.312142850238402048e-03
5.950000000000000000e+02,6.400392765865092770e+03,5.516757160433414356e+03,7.606074291484288551e+03,6.096535704569004110e+02,8.308039866792404915e-03
5.960000000000000000e+02,6.430027062915463830e+03,5.540823608207603684e+03,7.634526023904666545e+03,6.123142918290366197e+02,8.448179955800161345e-03
5.970000000000000000e+02,6.455321441140335992e+03,5.562808787041327378e+03,7.657332750935778677e+03,6.145437082271424742e+02,8.525203089609467710e-03
5.980000000000000000e+02,6.474593071094097468e+03,5.588132858954456424e+03,7.684995425095401515e+03,6.166905896489594170e+02,8.712572115248562454e-03
5.990000000000000000e+02,6.499273647021477700e+03,5.609618567214170980e+03,7.720147858709425236e+03,6.192137250565409659e+02,8.665951124317450294e-03
6.000000000000000000e+02,6.527446484960113594e+03,5.631953942808446300e+03,7.749771438521669552e+03,6.229682160067593486e+02,9.077345692052984916e-03
6.010000000000000000e+02,6.549383946761790867e+03,5.657451273079149360e+03,7.779457960853017539e+03,6.265039758435798376e+02,9.121325275410430145e-03
6.020000000000000000e+02,6.571192336002850425e+03,5.679004535956624750e+03,7.809067165524853408e+03,6.280010171488971764e+02,9.368104016000966539e-03
6.030000000000000000e+02,6.597096644055241086e+03,5.698834122535549795e+03,7.834971329241099738e+03,6.302413595815123699e+02,8.821920799217730647e-03
6.040000000000000000e+02,6.624465377576851097e+03,5.717770797609401598e+03,7.864279839467805687e+03,6.325024764088465190e+02,9.593295731904927237e-03
6.050000000000000000e+02,6.654196042248694539e+03,5.739480389528158412e+03,7.887677932658245481e+03,6.359662283052005023e+02,9.534184518977917300e-03
6.060000000000000000e+02,6.681082260563856835e+03,5.764627939758620414e+03,7.920379616132016963e+03,6.395410913452226396e+02,9.522851713266389240e-03
6.070000000000000000e+02,6.713333222803445096e+03,5.786263397237577010e+03,7.955831517415790586e+03,6.421818624177967649e+02,9.696842103178671124e-03
6.080000000000000000e+02,6.738413569977878979e+03,5.809169530804877468e+03,7.986646695386833017e+03,6.454006256105245711e+02,9.863646219705368701e-03
6.090000000000000000e+02,6.764243786789706064e+03,5.832324430834618397e+03,8.016285493014231179e+03,6.489422667173008676e+02,9.485059676868412559e-03
6.100000000000000000e+02,6.791724388530650685e+03,5.852948834693482240e+03,8.039921289322232042e+03,6.512291281914272076e+02,9.388159659740047402e-03
6.110000000000000000e+02,6.811500202793926292e+03,5.875300693689789114e+03,8.073483816677073264e+03,6.543500964995852200e+02,9.404034448158293813e-03
6.120000000000000000e+02,6.842600798685551126e+03,5.901550440595166037e+03,8.104263939541218861e+03,6.572152772089455084e+02,9.702176693145325714e-03
6.130000000000000000e+02,6.873894371178117581e+03,5.919924190471081602e+03,8.130246528921333265e+03,6.608624424993521416e+02,9.831458199719977920e-03
6.140000000000000000e+02,6.896416640457782705e+03,5.939733149446613425e+03,8.151972037867163635e+03,6.648459106545083159e+02,9.879527223774275946e-03
6.150000000000000000e+02,6.926550506143881648e+03,5.967032097866866025e+03,8.174138821703203575e+03,6.672859055523736060e+02,1.022301802431002660e-02
6.160000000000000000e+02,6.953391909280255277e+03,5.992272346976539666e+03,8.201355986042402947e+03,6.709218421928746920e+02,9.709842501184451358e-03
6.170000000000000000e+02,6.983965789478605075e+03,6.021373881280267597e+03,8.221834923437747420e+03,6.755588182639068009e+02,9.915640929376579038e-03
6.180000000000000000e+02,7.009980696204125707e+03,6.041970124284140184e+03,8.249883812787073111e+03,6.776044050962973415e+02,1.006937250770900683e-02
6.190000000000000000e+02,7.040855636038595549e+03,6.060837157261116772e+03,8.280248099198564887e+03,6.808632284760104767e+02,9.779409291354013156e-03
6.200000000000000000e+02,7.067444961939266250e+03,6.079352622072627128e+03,8.307788282278470433e+03,6.838719155864544064e+02,1.005169534916683372e-02
6.210000000000000000e+02,7.097226337323785629e+03,6.101820602048561341e+03,8.340260584962183202e+03,6.857327066010041108e+02,1.016149909960506470e-02
6.220000000000000000e+02,7.120310989201210759e+03,6.124955071455131474e+03,8.370899437808184302e+03,6.888093780063122722e+02,1.052972011953823284e-02
6.230000000000000000e+02,7.147055482833922724e+03,6.145072356984464022e+03,8.400328802576766975e+03,6.912911067500410809e+02,1.025494463271003909e-02
6.240000000000000000e+02,7.175743446421383851e+03,6.170313579155967091e+03,8.429379402077915074e+03,6.942292915726316096e+02,1.083243169929959393e-02
6.250000000000000000e+02,7.200832554836200870e+03,6.196078950442602945e+03,8.461760455383609951e+03,6.982722637858905728e+02,1.070968355218904211e-02
6.260000000000000000e+02,7.230525733152914654e+03,6.215358289239977239e+03,8.491833446674078004e+03,7.011170260241024152e+02,1.087470889078434588e-02
6.270000000000000000e+02,7.253409222336427774e+03,6.237033582897817723e+03,8.519084360585704417e+03,7.034686629926932255e+02,1.105740533297727701e-02
6.280000000000000000e+02,7.280346060518821105e+03,6.257611675098165506e+03,8.555301658621327078e+03,7.062630575304285685e+02,1.127184345844745028e-02
6.290000000000000000e+02,7.307495697972882226e+03,6.280256933148401913e+03,8.591014207347012416e+03,7.085342581298008326e+02,1.176521182506817809e-02
6.300000000000000000e+02,7.330734241778267460e+03,6.300944528514436570e+03,8.620469293919162737e+03,7.123958441583072272e+02,1.129483608591308474e-02
6.310000000000000000e+02,7.356024803962507576e+03,6.320950380357671747e+03,8.649615933308672538e+03,7.156980288553177161e+02,1.163254061985041776e-02
6.320000000000000000e+02,7.388216594653575157e+03,6.341894669920837259e+03,8.679578160768112866e+03,7.199694472210574077e+02,1.146827533944061450e-02
6.330000000000000000e+02,7.413416266173157055e+03,6.362444702085420431e+03,8.706431290168129635e+03,7.234296401184531078e+02,1.177986538163044994e-02
6.340000000000000000e+02,7.447971659278068728e+03,6.384509442596465306e+03,8.737575685804085879e+03,7.268953667955590845e+02,1.169534052174170391e-02
6.350000000000000000e+02,7.473526853519375436e+03,6.408749163236711865e+03,8.763589962367226690e+03,7.303621516002639282e+02,1.174498828234782355e-02
6.360000000000000000e+02,7.492589262272213091e+03,6.429074652702161075e+03,8.786266547134488064e+03,7.325233623629179647e+02,1.173909771130932089e-02
6.370000000000000000e+02,7.519562021038489547e+03,6.453076426516653555e+03,8.818215913564248694e+03,7.354039137100625112e+02,1.203013959243948161e-02
6.380000000000000000e+02,7.553736509311959708e+03,6.474715633860238086e+03,8.850295080748297551e+03,7.393635479414560905e+02,1.193138386720549171e-02
6.390000000000000000e+02,7.584202862906884548e+03,6.500597266629300066e+03,8.881944250399941666e+03,7.429300771117569866e+02,1.208264002681203042e-02
6.400000000000000000e+02,7.607186489001403970e+03,6.528520710405191494e+03,8.912621823166715330e+03,7.461296030754775757e+02,1.238548574251852052e-02
6.410000000000000000e+02,7.638311150000294219e+03,6.548999319305658901e+03,8.945438651771157311e+03,7.489193380102971105e+02,1.257876752351438920e-02
6.420000000000000000e+02,7.662629537803138192e+03,6.566267414871210349e+03,8.975653298458903009e+03,7.539401092696922433e+02,1.265743926864837388e-02
6.430000000000000000e+02,7.686966147713381361e+03,6.592322885778652562e+03,9.001042115942560486e+03,7.583919773506786441e+02,1.329913742366228835e-02
6.440000000000000000e+02,7.716497738681798182e+03,6.619867874312947606e+03,9.029353488320428369e+03,7.619038651242160540e+02,1.286651167803865015e-02
6.450000000000000000e+02,7.745204795385021498e+03,6.642853328950857758e+03,9.055741903436526627e+03,7.641336068748012167e+02,1.344512441628531452e-02
6.460000000000000000e+02,7.771870777475618524e+03,6.664964768767084934e+03,9.084512257130594662e+03,7.671215389723522549e+02,1.379923414506589729e-02
6.470000000000000000e+02,7.799671536043704691e+03,6.694725407608088062e+03,9.113665365001616010e+03,7.701103204279900183e+02,1.362124907655792860e-02
6.480000000000000000e+02,7.822417843835180065e+03,6.716496656342736060e+03,9.140171978503140053e+03,7.736549679509669204e+02,1.381616176246636130e-02
6.490000000000000000e+02,7.852327624518562516e+03,6.738550584913211424e+03,9.170618332496866060e+03,7.770227647624654992e+02,1.408028069163058671e-02
6.500000000000000000e+02,7.877695181928930651e+03,6.761889451558769906e+03,9.197903339790686005e+03,7.788266649841091294e+02,1.418798125714348934e-02
6.510000000000000000e+02,7.909399726498818382e+03,6.785668175727540984e+03,9.237319841483064010e+03,7.798510035912318017e+02,1.426829881676494605e-02
6.520000000000000000e+02,7.936975846867058863e+03,6.809962244060845478e+03,9.272533468298814114e+03,7.835394135848641781e+02,1.414066576516326279e-02
6.530000000000000000e+02,7.966832444708905314e+03,6.834420644501955394e+03,9.304640138823971938e+03,7.861201855329011323e+02,1.465787544779617591e-02
6.540000000000000000e+02,8.001287381745491075e+03,6.865583770582151374e+03,9.331418971916684313e+03,7.874803615026929720e+02,1.479371553583064269e-02
6.550000000000000000e+02,8.026247484165492097e+03,6.888622681496965015e+03,9.356218738444069459e+03,7.907735232125003222e+02,1.454438106998567903e-02
6.560000000000000000e+02,8.055399820207053381e+03,6.913379241976622325e+03,9.388459880917709597e+03,7.938384538893144509e+02,1.462416867414473298e-02
6.570000000000000000e+02,8.083155495639812216e+03,6.936491260639755637e+03,9.421834205873230530e+03,7.974598253545816533e+02,1.444733389218311181e-02
6.580000000000000000e+02,8.114023222113042721e+03,6.956817544593939601e+03,9.451317967750444950e+03,8.016097683830028018e+02,1.486566163358404857e-02
6.590000000000000000e+02,8.137825627993786838e+03,6.976818315132529278e+03,9.478671519191551852e+03,8.048389395754717270e+02,1.541017954858481254e-02
6.600000000000000000e+02,8.169630717904246922e+03,7.004326408827770138e+03,9.506633915884129237e+03,8.091658740803995897e+02,1.550419150829596138e-02
6.610000000000000000e+02,8.197097378917371316e+03,7.029044987963405219e+03,9.539178242633784976e+03,8.127797441842354829e+02,1.506111103751861524e-02
6.620000000000000000e+02,8.227508695186090335e+03,7.057202388289540067e+03,9.571584226196986492e+03,8.164260940985166144e+02,1.482709467648024582e-02
6.630000000000000000e+02,8.252433596410483005e+03,7.082050050572943292e+03,9.605280510555458022e+03,8.202001539150797953e+02,1.548342262101110034e-02
6.640000000000000000e+02,8.279756780157978937e+03,7.109548863755780985e+03,9.636524989492536406e+03,8.238975464251159337e+02,1.540474972339100912e-02
6.650000000000000000e+02,8.309252510422786145e+03,7.135218799920198762e+03,9.666797246373236703e+03,8.266063527828697488e+02,1.602212865119012619e-02
6.660000000000000000e+02,8.338857041288172695e+03,7.162920933583834994e+03,9.693789417368889190e+03,8.302183909498048706e+02,1.574647589716360319e-02
6.670000000000000000e+02,8.368871349925288087e+03,7.188767705405894958e+03,9.721931175667708885e+03,8.334507205881900518e+02,1.575715195812688041e-02
6.680000000000000000e+02,8.390066420471826859e+03,7.209166296428728856e+03,9.751319029523634526e+03,8.364302052675442383e+02,1.551585917953290927e-02
6.690000000000000000e+02,8.422093739476335031e+03,7.233344823674417057e+03,9.784878812008535533e+03,8.404095969183895249e+02,1.544055879307137946e-02
6.700000000000000000e+02,8.452600993092471981e+03,7.258018771254194689e+03,9.812285716765203688e+03,8.438377179970552788e+02,1.604092169317239414e-02
6.710000000000000000e+02,8.481114350432408173e+03,7.281259375237270433e+03,9.847340779881431445e+03,8.473337922969888041e+02,1.630711461043410360e-02
6.720000000000000000e+02,8.506695291251395247e+03,7.301569046140650244e+03,9.875370484296683571e+03,8.509852377002719095e+02,1.660392331626847628e-02
6.730000000000000000e+02,8.535984272210289419e+03,7.325007012119014689e+03,9.903868334571079686e+03,8.547012122625814072e+02,1.659372138656189932e-02
6.740000000000000000e+02,8.565160321548175489e+03,7.349901293359328520e+03,9.937723240736137086e+03,8.573172939461728674e+02,1.616226406629606149e-02
6.750000000000000000e+02,8.594580516160938714e+03,7.375305862342405817e+03,9.977677982240471465e+03,8.592849114938295543e+02,1.688442427771252863e-02
6.760000000000000000e+02,8.625257772736684274e+03,7.396885866327023905e+03,1.001497146619369596e+04,8.629343653294263277e+02,1.673753755673235144e-02
6.770000000000000000e+02,8.655258066166552453e+03,7.418060570452092179e+03,1.004233980360732312e+04,8.662140062540105419e+02,1.707554683395395845e-02
6.780000000000000000e+02,8.683095643610995467e+03,7.438100952405467979e+03,1.006911244995568995e+04,8.688454275183099753e+02,1.710184999444452902e-02
6.790000000000000000e+02,8.710391322671994203e+03,7.464796924620253776e+03,1.010070548469015012e+04,8.714843305041320036e+02,1.561334923226065374e-02
6.800000000000000000e+02,8.734374113987996679e+03,7.486246825634464585e+03,1.012833683511685558e+04,8.745001712776995646e+02,1.609900620057991283e-02
6.810000000000000000e+02,8.759936095506704078e+03,7.510938241641302739e+03,1.016334215041782227e+04,8.780240183264616007e+02,1.582164471081926038e-02
6.820000000000000000e+02,8.792853131048424984e+03,7.532110697915750279e+03,1.019852041263475621e+04,8.821452555601053973e+02,1.613450946409278330e-02
6.830000000000000000e+02,8.823590909133463356e+03,7.557540734031076681e+03,1.022584610207072728e+04,8.865527747306466608e+02,1.613581793706164724e-02
6.840000000000000000e+02,8.854983125941489561e+03,7.587671822554707433e+03,1.025739403901325204e+04,8.891978237911328051e+02,1.607573703973119716e-02
6.850000000000000000e+02,8.888195088472106363e+03,7.613982944858993505e+03,1.028775860876377737e+04,8.920109880726644178e+02,1.713714900427953935e-02
6.860000000000000000e+02,8.921190932969520873e+03,7.643881771127813408e+03,1.031646223704733893e+04,8.950899582755171195e+02,1.585859317964377624e-02
6.870000000000000000e+02,8.946949161260798064e+03,7.668492321689511300e+03,1.034718504979161116e+04,8.983771125650032445e+02,1.631617515400118901e-02
6.880000000000000000e+02,8.977100321955473191e+03,7.692918021514991779e+03,1.038079320140063101e+04,9.018944450644398785e+02,1.588588456078787736e-02
6.890000000000000000e+02,9.005764142732485197e+03,7.714706119911143105e+03,1.040685056689222256e+04,9.043897851865824578e+02,1.694839095898303949e-02
6.900000000000000000e+02,9.037412563198362477e+03,7.741157564167317105e+03,1.043939911495627530e+04,9.086495672759085664e+02,1.703772423685123716e-02
6.910000000000000000e+02,9.062056189036342403e+03,7.767575089929634487e+03,1.046994564464470386e+04,9.128097853317783574e+02,1.703140904148980894e-02
6.920000000000000000e+02,9.096584937440766225e+03,7.792504792929083123e+03,1.049604393078724752e+04,9.156464505361923329e+02,1.640194407480122241e-02
6.930000000000000000e+02,9.131199753115070052e+03,7.813426095204102239e+03,1.052355347629465177e+04,9.183877912663640473e+02,1.707911698022313018e-02
6.940000000000000000e+02,9.159159701931213931e+03,7.833718044206551895e+03,1.055507498892500371e+04,9.220175514035602191e+02,1.765361795800080014e-02
6.950000000000000000e+02,9.193522600910175242e+03,7.864650534485731441e+03,1.058234527920883738e+04,9.241575159958521226e+02,1.801440698223799597e-02
6.960000000000000000e+02,9.229309681196755264e+03,7.887621555012678073e+03,1.061744264920224305e+04,9.264182351910174020e+02,1.782205303918615868e-02
6.970000000000000000e+02,9.257327558213992234e+03,7.914141810663310935e+03,1.065155742754118000e+04,9.280169055685312287e+02,1.783639067091313812e-02
6.980000000000000000e+02,9.285046224654435719e+03,7.936015973908839442e+03,1.068328026579250582e+04,9.317122731875957697e+02,1.753281809005979852e-02
6.990000000000000000e+02,9.315845037537750613e+03,7.965205334450454757e+03,1.071631045068164167e+04,9.341910719244586971e+02,1.743539721374776086e-02
7.000000000000000000e+02,9.339236795603123028e+03,7.993861903035269279e+03,1.074734793614306909e+04,9.357263718892752422e+02,1.694588627850501794e-02
7.010000000000000000e+02,9.363833891126385424e+03,8.021611362686324355e+03,1.078262856472600288e+04,9.406157975053247355e+02,1.714197325708044506e-02
7.020000000000000000e+02,9.397243932585248331e+03,8.045143075028752719e+03,1.080905897326511331e+04,9.435755858835663048e+02,1.701588978367241101e-02
7.030000000000000000e+02,9.430201257812868789e+03,8.066539208885047628e+03,1.083625150445100917e+04,9.478714216751154709e+02,1.699479432350514685e-02
7.040000000000000000e+02,9.462747102758394249e+03,8.099748382286130436e+03,1.087090236435806946e+04,9.504572370417425873e+02,1.710752961948880380e-02
7.050000000000000000e+02,9.494375194997785002e+03,8.126261490828715068e+03,1.090563175666728421e+04,9.531527858431163622e+02,1.726938143417311444e-02
7.060000000000000000e+02,9.527147359997888998e+03,8.148080329771015386e+03,1.093969778631894224e+04,9.556650498950824613e+02,1.654604888220789771e-02
7.070000000000000000e+02,9.557095649311164379e+03,8.172039240700461050e+03,1.097795257640757700e+04,9.592741866941047419e+02,1.716437895880562614e-02
7.080000000000000000e+02,9.583010685638653740e+03,8.202169108947069617e+03,1.101015228591160121e+04,9.622103360027487042e+02,1.768257124046723749e-02
7.090000000000000000e+02,9.615568282596284917e+03,8.223011001527058397e+03,1.104053361607178522e+04,9.645221115657300288e+02,1.736069729820477470e-02
7.100000000000000000e+02,9.641299753840299672e+03,8.255715686377570819e+03,1.107124484318264876e+04,9.675809310664442364e+02,1.737070305780830104e-02
7.110000000000000000e+02,9.674974836782203056e+03,8.281799614135008596e+03,1.109809502324568712e+04,9.725860717156386954e+02,1.825240641813929976e-02
7.120000000000000000e+02,9.704590269673713919e+03,8.307777649767176626e+03,1.112800714274449820e+04,9.752942692606006858e+02,1.861118508045767062e-02
7.130000000000000000e+02,9.731831416588946013e+03,8.330378518671786878e+03,1.115929171763478007e+04,9.785948472262622317e+02,1.891632109648189175e-02
7.140000000000000000e+02,9.766025167658646751e+03,8.355566704116885376e+03,1.120004571837213371e+04,9.832397745080307914e+02,1.987039014761793343e-02
7.150000000000000000e+02,9.801249740540064522e+03,8.380324518718574836e+03,1.122907345042808083e+04,9.856931713110210467e+02,1.975046420756387811e-02
7.160000000000000000e+02,9.834782410300133051e+03,8.408875660701476590e+03,1.126964811350200034e+04,9.902924521664026543e+02,1.970578337233108712e-02
7.170000000000000000e+02,9.867780247941645939e+03,8.438067256820530019e+03,1.130244074988633656e+04,9.948734090745796266e+02,1.985714462453591622e-02
7.180000000000000000e+02,9.894035855484729836e+03,8.464822122676987419e+03,1.133592226860824667e+04,9.992408666070696199e+02,2.041485155599276347e-02
7.190000000000000000e+02,9.917386579262896703e+03,8.489257851232046960e+03,1.137681756001558642e+04,1.002100878183741884e+03,1.945486088556303006e-02
7.200000000000000000e+02,9.945612928373484465e+03,8.521266525674442164e+03,1.140649972572882507e+04,1.005383268892033811e+03,2.024173546787211286e-02
7.210000000000000000e+02,9.973425813609137549e+03,8.544102646991877918e+03,1.144401053442513876e+04,1.009144683326065206e+03,2.053387139856288623e-02
7.220000000000000000e+02,1.000282832994146884e+04,8.569408603540505283e+03,1.147750968300338718e+04,1.012709723632517125e+03,2.114904202870371286e-02
7.230000000000000000e+02,1.003604432251902290e+04,8.603821343525225529e+03,1.150607495297881542e+04,1.016185862983663355e+03,1.957698153626430404e-02
7.240000000000000000e+02,1.006563324226539407e+04,8.630456283673545840e+03,1.154146447934823664e+04,1.020179772869977114e+03,2.026071692329767249e-02
7.250000000000000000e+02,1.010431377738676019e+04,8.651820043846741100e+03,1.157272794319045897e+04,1.022270747451080069e+03,2.171267720854708205e-02
7.260000000000000000e+02,1.014092959505759063e+04,8.680439942729244649e+03,1.160262077973594751e+04,1.026569694229854122e+03,2.182097156009588090e-02
7.270000000000000000e+02,1.016774851450407368e+04,8.704904298884184755e+03,1.163018154485704508e+04,1.029975892918370391e+03,2.125118780162282839e-02
7.280000000000000000e+02,1.020087405554274301e+04,8.731672051027639100e+03,1.166306386114321867e+04,1.032876937050771176e+03,2.204528355067747469e-02
7.290000000000000000e+02,1.022898109630873478e+04,8.760565193896229175e+03,1.169914358745305799e+04,1.037542449164156096e+03,2.250698537738182736e-02
7.300000000000000000e+02,1.025581086947559015e+04,8.787581243179734884e+03,1.173018487773406378e+04,1.040405739978297106e+03,2.294439416416493849e-02
7.310000000000000000e+02,1.028441371851568329e+04,8.810772777964475608e+03,1.176627079421197050e+04,1.042117654474322762e+03,2.253119135560155417e-02
7.320000000000000000e+02,1.031649428953089227e+04,8.839427050900827453e+03,1.180672996701086049e+04,1.045605671425367291e+03,2.320589016286922490e-02
7.330000000000000000e+02,1.035113180536082655e+04,8.864664060050419721e+03,1.183778686873445258e+04,1.050666740013657545e+03,2.366447229300627786e-02
7.340000000000000000e+02,1.038774147139360139e+04,8.894990493839646660e+03,1.186988969423312665e+04,1.054595584966160004e+03,2.335488015677600337e-02
7.350000000000000000e+02,1.041529403786849070e+04,8.922155999468326627e+03,1.190918335469093290e+04,1.058438015793313298e+03,2.346626909269555750e-02
7.360000000000000000e+02,1.044812569326786434e+04,8.956106861065309204e+03,1.194445816162059054e+04,1.062459953114634573e+03,2.346503547364753306e-02
7.370000000000000000e+02,1.048777369999702569e+04,8.987141987853603496e+03,1.198063234118959008e+04,1.065698822309326715e+03,2.320122560836024306e-02
7.380000000000000000e+02,1.051975272081274306e+04,9.015851916905732651e+03,1.200861138215649771e+04,1.070627188249137816e+03,2.352225640403171614e-02
7.390000000000000000e+02,1.055494573572788431e+04,9.042279971180128996e+03,1.204677174549616757e+04,1.074331527080486694e+03,2.478617272806493688e-02
7.400000000000000000e+02,1.058545283586213918e+04,9.067537200839124125e+03,1.208456527113894117e+04,1.078673757652221184e+03,2.468121520024113558e-02
7.410000000000000000e+02,1.061413096980785485e+04,9.099705988080422685e+03,1.212780038020826760e+04,1.082659949425450122e+03,2.432502633665989400e-02
7.420000000000000000e+02,1.063709383638805775e+04,9.129045037730658805e+03,1.216232844477710023e+04,1.086136616291863447e+03,2.517243930287349496e-02
7.430000000000000000e+02,1.066566796851677464e+04,9.154686952456653671e+03,1.219880500307210605e+04,1.090427907671873982e+03,2.535486436601219751e-02
7.440000000000000000e+02,1.069221262964971538e+04,9.182508887423387932e+03,1.223036566762582515e+04,1.094679355848342766e+03,2.422763437852426538e-02
7.450000000000000000e+02,1.072563485549281177e+04,9.213519775633942118e+03,1.226015406044276460e+04,1.099010021221433817e+03,2.361434772156123518e-02
7.460000000000000000e+02,1.075973605298291477e+04,9.239370909862387634e+03,1.229051971078396309e+04,1.103042642310341762e+03,2.370008019966618473e-02
7.470000000000000000e+02,1.078826134871094837e+04,9.267487308422550996e+03,1.233235889470784969e+04,1.106906258465310202e+03,2.503697973180907255e-02
7.480000000000000000e+02,1.081630946703047994e+04,9.298361180497657188e+03,1.236972533573026158e+04,1.110569437604471887e+03,2.511953798022381612e-02
7.490000000000000000e+02,1.085430936039228982e+04,9.327688185670667735e+03,1.240449377169946456e+04,1.114250961968384672e+03,2.524310643123051090e-02


==> figs/sim/train_loss_edge_07_mal_6_out_max_tukey.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.694353568425619017e+00,9.923979942367852303e+00,9.945073711149005291e+00,1.018771432051422110e+01,9.868202682028998751e+00
1.000000000000000000e+00,6.590549766262153497e+00,6.383422314890697891e+00,6.980626385568792891e+00,7.534388206518890740e+00,8.120485103359083467e+00
2.000000000000000000e+00,5.502732383609721722e+00,5.208740787411312745e+00,5.856682686192263176e+00,6.290196511994257556e+00,7.184321784111979525e+00
3.000000000000000000e+00,4.531143328221011402e+00,4.231677439200362656e+00,5.018284145964484466e+00,5.280755418604488050e+00,6.313314029081900536e+00
4.000000000000000000e+00,3.656350711357579719e+00,3.529275708055808369e+00,3.966477079716131726e+00,4.313496224396710765e+00,5.469424412532628565e+00
5.000000000000000000e+00,2.839347421034774221e+00,2.728518114290063412e+00,3.144858269786944494e+00,3.607083797522347979e+00,4.745135911731090061e+00
6.000000000000000000e+00,2.132439779943340774e+00,1.924064706113074452e+00,2.446097544480196007e+00,3.025017748630963066e+00,4.131388454501440322e+00
7.000000000000000000e+00,1.481876865135433707e+00,1.503715141925936694e+00,1.875543749095450963e+00,2.391422919576378980e+00,3.505966538891818196e+00
8.000000000000000000e+00,1.031793973913733176e+00,1.195397114500222902e+00,1.368003684455502356e+00,1.886125899805413120e+00,3.186096498617540629e+00
9.000000000000000000e+00,7.112031260521951559e-01,7.885198095794124784e-01,9.479134422198918219e-01,1.382401686905495364e+00,2.856273602737392281e+00
1.000000000000000000e+01,4.493915890361727117e-01,4.796931145166003496e-01,6.263158774675738893e-01,1.002674828315577749e+00,2.466734988289135622e+00
1.100000000000000000e+01,2.596467575984700016e-01,2.863996963532441375e-01,4.703254261478548859e-01,6.942974769036248661e-01,2.100557576459344489e+00
1.200000000000000000e+01,1.687797686483843984e-01,1.855574267687770673e-01,3.107998106514662240e-01,4.790392761896903329e-01,1.818170007179783276e+00
1.300000000000000000e+01,1.085995237388893697e-01,1.155555570061260751e-01,1.805814499290884223e-01,3.527002517121404779e-01,1.514190711871035377e+00
1.400000000000000000e+01,7.543732587429663461e-02,6.217221134652850534e-02,1.132109995306914696e-01,2.288435901327768862e-01,1.277513728603888898e+00
1.500000000000000000e+01,5.144765195494294119e-02,3.185172895767651724e-02,6.947240934142795421e-02,1.642452039141121256e-01,1.023575613678852081e+00
1.600000000000000000e+01,3.174977965963277082e-02,1.515395316545720128e-02,3.258408368036447289e-02,1.108611663578912276e-01,7.952046487386364992e-01
1.700000000000000000e+01,2.075216455398187776e-02,9.673075829457200570e-03,1.820157495154528515e-02,8.289269082447081605e-02,6.058598917569619768e-01
1.800000000000000000e+01,1.461403635911684429e-02,6.796113231745670724e-03,1.294464813709839124e-02,5.733111047686600958e-02,5.087251591636258174e-01
1.900000000000000000e+01,1.078358361892739481e-02,4.846607406028824450e-03,8.641263662974130177e-03,4.107254814490535200e-02,4.067975084857525792e-01
2.000000000000000000e+01,8.838845270495609974e-03,3.049818489219036088e-03,6.661472437272442093e-03,2.958407353162373354e-02,3.372360560468666835e-01
2.100000000000000000e+01,7.382370445991770502e-03,1.943968945003149429e-03,5.261090997052741969e-03,2.145147452555473677e-02,2.711879322937367220e-01
2.200000000000000000e+01,6.329296702359821225e-03,1.215020818178258466e-03,4.231833361382886238e-03,1.740708731336126913e-02,2.176626904737787305e-01
2.300000000000000000e+01,6.082431855913061902e-03,8.019052771399692858e-04,3.735171241746937376e-03,1.210579218855367678e-02,1.877960762884947066e-01
2.400000000000000000e+01,5.623989907461823812e-03,5.727269930675404908e-04,3.547724025705356610e-03,8.858772059949560074e-03,1.396215824015031304e-01
2.500000000000000000e+01,5.713132635230877554e-03,4.148654313820276940e-04,3.160640895578881171e-03,7.184608856195540127e-03,1.137695525776977190e-01
2.600000000000000000e+01,5.456706649726972280e-03,3.376938890887748457e-04,3.164884226463882122e-03,5.698947023519251864e-03,8.920380415693207610e-02
2.700000000000000000e+01,5.166051663081261403e-03,2.818979514349617688e-04,3.190382735228314282e-03,4.677273945792426169e-03,6.160234191288571637e-02
2.800000000000000000e+01,5.204527153517712890e-03,2.413823387310554125e-04,3.251499289874670851e-03,4.347865219193280950e-03,4.833565144594542673e-02
2.900000000000000000e+01,5.661096264903742181e-03,2.412243779228440133e-04,3.304850586217100705e-03,4.065988613932813855e-03,3.724825297997369500e-02
3.000000000000000000e+01,5.589241682674939149e-03,2.523916424906902378e-04,3.329610504934077397e-03,3.787782409288897867e-03,2.783015358783880178e-02
3.100000000000000000e+01,5.389721162480376471e-03,2.445912936133165516e-04,3.533035505172033020e-03,3.460533500024509657e-03,2.185784685684311057e-02
3.200000000000000000e+01,5.703616525194910025e-03,2.561833815900582678e-04,4.042697761527769273e-03,3.615620517030015968e-03,1.743268035402023575e-02
3.300000000000000000e+01,6.145481144672060303e-03,2.754096961520291487e-04,4.171179817234471621e-03,3.612365070298384495e-03,1.517643536777157909e-02
3.400000000000000000e+01,6.399284122838966304e-03,3.089232176299860910e-04,4.630841808747176991e-03,3.856962572201139139e-03,1.082305873657951611e-02
3.500000000000000000e+01,6.764909345628011828e-03,3.268402386528146408e-04,4.688038732497679106e-03,3.811763934138290288e-03,8.442724162732395676e-03
3.600000000000000000e+01,6.949611276136691274e-03,3.523805961274106835e-04,5.355332414884284020e-03,4.038394057470751086e-03,5.933506837485058583e-03
3.700000000000000000e+01,7.349377318255134739e-03,3.881371698883917531e-04,6.162780576655646492e-03,4.309727867696011572e-03,4.924639624012017158e-03
3.800000000000000000e+01,8.081731691895521763e-03,4.401367316405613295e-04,6.938084867950888857e-03,4.644847086396008962e-03,3.616895340762038558e-03
3.900000000000000000e+01,8.640006318631154869e-03,4.958535268139163676e-04,8.218641095917189610e-03,4.690793405159321416e-03,2.929204377381422475e-03
4.000000000000000000e+01,9.384224069565516579e-03,5.709974944124729390e-04,9.321931207689537757e-03,5.272023519528823421e-03,2.134484675435199819e-03
4.100000000000000000e+01,9.910760130208862151e-03,6.125074838477795325e-04,1.066982377779268631e-02,5.703101765081153296e-03,1.865513869587775986e-03
4.200000000000000000e+01,1.072715006409374894e-02,6.656816814161192752e-04,1.240560587449535124e-02,6.045997682621706559e-03,1.570537499302027129e-03
4.300000000000000000e+01,1.086185423096630576e-02,7.637255928329977905e-04,1.379789422737265348e-02,6.704726486787437878e-03,1.281510989342149465e-03
4.400000000000000000e+01,1.144218919228801035e-02,8.128725632969846515e-04,1.558398306198471861e-02,7.308419174437474908e-03,9.583865692440740602e-04
4.500000000000000000e+01,1.239071654870027572e-02,8.427436468100291123e-04,1.832187816651220658e-02,7.925069766929193626e-03,7.695518680524982003e-04
4.600000000000000000e+01,1.294471976486744058e-02,9.514782724799886182e-04,2.040619701956458698e-02,8.734643587315682467e-03,5.900727673189276601e-04
4.700000000000000000e+01,1.359561324552960304e-02,1.015773288081667225e-03,2.395755502229846012e-02,9.727891718500858431e-03,5.072339650588064686e-04
4.800000000000000000e+01,1.383601567702608115e-02,1.137070416917018711e-03,2.705783475002432326e-02,1.059519571974176788e-02,3.902280993346440852e-04
4.900000000000000000e+01,1.467659885294847477e-02,1.245875309029864653e-03,3.126857352914558241e-02,1.150798997578628136e-02,3.332945642611218062e-04
5.000000000000000000e+01,1.555640651168088695e-02,1.364842748512007375e-03,3.442015680829646485e-02,1.244536472605295430e-02,2.447280405331042630e-04
5.100000000000000000e+01,1.598701511547273579e-02,1.594339815553347250e-03,4.038114978081952522e-02,1.353978095603103338e-02,2.218659890769192344e-04
5.200000000000000000e+01,1.684422321456935379e-02,1.715812015825601833e-03,4.310152818138690556e-02,1.566239790881873706e-02,1.941065704789135538e-04
5.300000000000000000e+01,1.794030324549034106e-02,1.845743708659974835e-03,5.070192564006614777e-02,1.589787521997909625e-02,1.494878619333617209e-04
5.400000000000000000e+01,1.852408241494296615e-02,2.127268352030142751e-03,5.975928394951779410e-02,1.758819045140347370e-02,1.391045572870508451e-04
5.500000000000000000e+01,1.887929851438496787e-02,2.183676799467959562e-03,6.807680981620378713e-02,1.875909775703110682e-02,1.110007418766434384e-04
5.600000000000000000e+01,1.882767339368951465e-02,2.545386834521323749e-03,8.012344662654125038e-02,2.063978146019063153e-02,9.990904554646462543e-05
5.700000000000000000e+01,2.078317307579280460e-02,2.850811431310384947e-03,9.425025572001577423e-02,2.283699673884542758e-02,9.727324095798461911e-05
5.800000000000000000e+01,2.159031178423787001e-02,3.095813254263557468e-03,1.041211567444249031e-01,2.493816527677628070e-02,7.697312488297303190e-05
5.900000000000000000e+01,2.383256555096791018e-02,3.379523082229551889e-03,1.253189390436091344e-01,2.747423476658616970e-02,7.509750122791647442e-05
6.000000000000000000e+01,2.683019720674340025e-02,3.532748790630035884e-03,1.363940058270632916e-01,3.055946922321151060e-02,6.630969715926138264e-05
6.100000000000000000e+01,2.632069082719445952e-02,3.829334030313491510e-03,1.554755906862735904e-01,3.297118890145755987e-02,6.645097359336826770e-05
6.200000000000000000e+01,2.774247346602554121e-02,4.267671506604786558e-03,1.745239759400533108e-01,3.730793288440947819e-02,6.158984498405573049e-05
6.300000000000000000e+01,2.726199831623132841e-02,4.266749631261834708e-03,1.979483253035149160e-01,3.874739368587254429e-02,5.600291909102494969e-05
6.400000000000000000e+01,2.982458482016969725e-02,5.113366713009548370e-03,2.307295678265897099e-01,4.350695628713319163e-02,5.627605279023839557e-05
6.500000000000000000e+01,3.297964360894101166e-02,5.486934665864695582e-03,2.669079153561803031e-01,5.011520835089566805e-02,6.157177202215091683e-05
6.600000000000000000e+01,3.294613483162045497e-02,5.912092405170543685e-03,3.094069291759129481e-01,5.404258591553567914e-02,5.955528404122389929e-05
6.700000000000000000e+01,3.276366293028010190e-02,6.280621745027192837e-03,3.528619582556297152e-01,5.885662879689801397e-02,6.212204765032591780e-05
6.800000000000000000e+01,3.430090913188632573e-02,6.803527971280476372e-03,3.969037728405649945e-01,6.267441712142862720e-02,5.922871578689647976e-05
6.900000000000000000e+01,3.631018123796547759e-02,7.516715548494645738e-03,4.281904775109491856e-01,7.465456818614935042e-02,5.983401781817221377e-05
7.000000000000000000e+01,4.029322217746422741e-02,7.947463516694730501e-03,4.784502672825334813e-01,8.209557012681911736e-02,6.555166145461033267e-05
7.100000000000000000e+01,4.272385188080418672e-02,9.071850608099230051e-03,5.534695600371912771e-01,9.154092251110557132e-02,7.379142775654212727e-05
7.200000000000000000e+01,4.514017097443312476e-02,9.194164015330907880e-03,6.149297659904943147e-01,1.026334439683882493e-01,6.840568484467457466e-05
7.300000000000000000e+01,4.551924880120705730e-02,1.033613507979302959e-02,7.110583848800905438e-01,1.119166722697864103e-01,7.640679051679200029e-05
7.400000000000000000e+01,5.133106657287000996e-02,1.111417949900583846e-02,7.926450635576278714e-01,1.228186593150506489e-01,7.120173308750032959e-05
7.500000000000000000e+01,5.370611871286046224e-02,1.133940406497302433e-02,9.121243590836676240e-01,1.329481068702784707e-01,7.468584214409546007e-05
7.600000000000000000e+01,5.767752792626679170e-02,1.333175292688570934e-02,9.833048450483504732e-01,1.405164307280377667e-01,8.389887437354470734e-05
7.700000000000000000e+01,6.165924174748071973e-02,1.370653417993339396e-02,1.091571877409100999e+00,1.521396754458587131e-01,8.436076854478891107e-05
7.800000000000000000e+01,6.546088950345940738e-02,1.523332283154354982e-02,1.171860037209401018e+00,1.691844169751831606e-01,8.819733796461282083e-05
7.900000000000000000e+01,7.281301221149338865e-02,1.744752022047135753e-02,1.338270162874449554e+00,1.865220088102172991e-01,9.357756655170579307e-05
8.000000000000000000e+01,8.095282927391667105e-02,1.871393939345566970e-02,1.585542522935863285e+00,2.211096161571607377e-01,9.313083103701380594e-05
8.100000000000000000e+01,8.617702306228181008e-02,2.066389196568030329e-02,1.731837632357581480e+00,2.372197730426797158e-01,9.568047607533269883e-05
8.200000000000000000e+01,9.202119474411563083e-02,2.306239372810159338e-02,1.905663209240298084e+00,2.517040725940293822e-01,9.789164470719313726e-05
8.300000000000000000e+01,9.908222820295631283e-02,2.389588249838670020e-02,2.128208462926615585e+00,2.740841939136651195e-01,1.112104192032559169e-04
8.400000000000000000e+01,1.075762452818068704e-01,2.601742070070511836e-02,2.358699350546224149e+00,3.022022170845104494e-01,1.044544555230952909e-04
8.500000000000000000e+01,1.087441430112774388e-01,2.844047196513077580e-02,2.546998262685509218e+00,3.212215147186281428e-01,1.051755127582376659e-04
8.600000000000000000e+01,1.160879369077665313e-01,3.079755727172417412e-02,2.769347766362576735e+00,3.698089910455918394e-01,1.132259161253923452e-04
8.700000000000000000e+01,1.248088048524316207e-01,3.411817191446919750e-02,3.002613556536336326e+00,3.900351951161840081e-01,1.211038502061390076e-04
8.800000000000000000e+01,1.296594824602798068e-01,3.753216624551303227e-02,3.345168733817772910e+00,4.211746107988263432e-01,1.224505661193697748e-04
8.900000000000000000e+01,1.372852676990408138e-01,3.903783842482133615e-02,3.672023075181578111e+00,4.428449607758274675e-01,1.320493884815476804e-04
9.000000000000000000e+01,1.408703009457360489e-01,4.244722892979091444e-02,3.997387729270152068e+00,4.710436022656413479e-01,1.284325456496482332e-04
9.100000000000000000e+01,1.496769634818090333e-01,4.795000305930374740e-02,4.198828344907920673e+00,5.258856535752074457e-01,1.359050103340031512e-04
9.200000000000000000e+01,1.559357426366472232e-01,4.965367066886716696e-02,4.486847362920132198e+00,5.613915996579352807e-01,1.440518504501886454e-04
9.300000000000000000e+01,1.612918167134553826e-01,5.460176387852933022e-02,4.763679692522757136e+00,6.167945050442287247e-01,1.380461223015050365e-04
9.400000000000000000e+01,1.893484494134840546e-01,5.854618071474693153e-02,5.124043580806613818e+00,6.591968986181445667e-01,1.490223138381763235e-04
9.500000000000000000e+01,1.891968077674516246e-01,6.272142992597118383e-02,5.384254345090180749e+00,7.224292279491205671e-01,1.551086450550798190e-04
9.600000000000000000e+01,1.963178132259318920e-01,7.177390355657009557e-02,5.852098448813270792e+00,7.818839679062072889e-01,1.567660095569411993e-04
9.700000000000000000e+01,2.103602700885560672e-01,7.632734615183434101e-02,6.210659152127627536e+00,8.198447476305017467e-01,1.570565381054933596e-04
9.800000000000000000e+01,2.156060697918944502e-01,8.281811005649764024e-02,6.632900204747472550e+00,8.992978997108127537e-01,1.697235669466667929e-04
9.900000000000000000e+01,2.249675274132152403e-01,9.372976591377679689e-02,7.088458498084743376e+00,9.555764061272693510e-01,1.718464598376989727e-04
1.000000000000000000e+02,2.507332650412563702e-01,1.002212146890381073e-01,7.381626525982933451e+00,1.062306177707008636e+00,1.745642425744486914e-04
1.010000000000000000e+02,2.559818103631037456e-01,1.089379596983954812e-01,7.917129430978100402e+00,1.135123426224927012e+00,1.902294570855778133e-04
1.020000000000000000e+02,2.832699662929730744e-01,1.220073544138605692e-01,8.384459374028475409e+00,1.248296953297268530e+00,1.832676935588084532e-04
1.030000000000000000e+02,3.163334268237374403e-01,1.334225213286361900e-01,8.920413902830929942e+00,1.312444249562639609e+00,1.953813337630672109e-04
1.040000000000000000e+02,3.107832424014940198e-01,1.439700476404520701e-01,9.319267363180653518e+00,1.448801307778587066e+00,1.981697530902826188e-04
1.050000000000000000e+02,3.293609904144220168e-01,1.561895627305655010e-01,9.684213702363811294e+00,1.511216689929805401e+00,2.035544279020973235e-04
1.060000000000000000e+02,3.638269940824637727e-01,1.793836197821501166e-01,1.009303648807250120e+01,1.618675676406320818e+00,2.186604288079152525e-04
1.070000000000000000e+02,3.885431209824972143e-01,1.823303357304794092e-01,1.064264819906393100e+01,1.733374703776794146e+00,2.223891455248594440e-04
1.080000000000000000e+02,4.155803426759209218e-01,1.981823204082012735e-01,1.129110554164824443e+01,1.798124572690434242e+00,2.275280558321490787e-04
1.090000000000000000e+02,4.571827243426807019e-01,2.084298891440545809e-01,1.183360027446865104e+01,1.853710766792618259e+00,2.163640883473538779e-04
1.100000000000000000e+02,4.753833159065826708e-01,2.177059293829514131e-01,1.241126183722944276e+01,2.048813245750745082e+00,2.263792794136021413e-04
1.110000000000000000e+02,5.027709892571787798e-01,2.423553491208644273e-01,1.288124302635788609e+01,2.237053391054221851e+00,2.393018868174223712e-04
1.120000000000000000e+02,5.418025261991178398e-01,2.764603803192101639e-01,1.362108365746633254e+01,2.257796551251340933e+00,2.344969904496396751e-04
1.130000000000000000e+02,5.822560247959881474e-01,3.077914921066973175e-01,1.403762036784980971e+01,2.443801863426065868e+00,2.469901453742151531e-04
1.140000000000000000e+02,6.436805559417408951e-01,3.411101786549722847e-01,1.489121071422876064e+01,2.535467812501139839e+00,2.372390677749525167e-04
1.150000000000000000e+02,6.549926138622841343e-01,3.615187804091464230e-01,1.566256324197805938e+01,2.657114341104268362e+00,2.432360352270235282e-04
1.160000000000000000e+02,6.932793013964548834e-01,4.133706909117594863e-01,1.621588787963954559e+01,2.909120438824614130e+00,2.567264539763414177e-04
1.170000000000000000e+02,7.780475320060689093e-01,4.337475597751271339e-01,1.688230457695754438e+01,3.119809205857836609e+00,2.514484475251155260e-04
1.180000000000000000e+02,8.394362147663327889e-01,4.697881859571950702e-01,1.745871033150218921e+01,3.346024150012532505e+00,2.486025768746458198e-04
1.190000000000000000e+02,8.794292160894552346e-01,5.090706640391238214e-01,1.819918610512817025e+01,3.452370720005767168e+00,2.634544708038921712e-04
1.200000000000000000e+02,9.461499431635105317e-01,5.649929597306646567e-01,1.901147861753027257e+01,3.722586627915877244e+00,2.584433698146204605e-04
1.210000000000000000e+02,9.939273488231292752e-01,6.237037764355847225e-01,1.972650314304182473e+01,3.979669065153989660e+00,2.599128679003914755e-04
1.220000000000000000e+02,1.073654498175202310e+00,6.852544889366165570e-01,2.033227907142054036e+01,4.227463187943374834e+00,2.581451509696686131e-04
1.230000000000000000e+02,1.199076256282965769e+00,7.384981617482426763e-01,2.117213704837742227e+01,4.333918938724726999e+00,2.814368049983695386e-04
1.240000000000000000e+02,1.271210483987939011e+00,8.303336305150224028e-01,2.214864433369785957e+01,4.691287285749084823e+00,2.784049919767328518e-04
1.250000000000000000e+02,1.396962450263611100e+00,8.664482499763397350e-01,2.298425287670225003e+01,4.895116372213383471e+00,2.916489628387308741e-04
1.260000000000000000e+02,1.540448227472962728e+00,9.562384753502781720e-01,2.394156593322573912e+01,5.156779804839812797e+00,3.057070462667565991e-04
1.270000000000000000e+02,1.668269265736846307e+00,1.037579874569475535e+00,2.473346148193549254e+01,5.436004071991968445e+00,3.056645545728153834e-04
1.280000000000000000e+02,1.835442560086231634e+00,1.146867383479167390e+00,2.568898813882442056e+01,5.562502881271692345e+00,3.143226797051035248e-04
1.290000000000000000e+02,1.892804222452953322e+00,1.304888558585517888e+00,2.682088034698497125e+01,5.836881060380438413e+00,3.213448027814536090e-04
1.300000000000000000e+02,2.080645949966713371e+00,1.360467147728511073e+00,2.793908338815141335e+01,6.093793830666278666e+00,3.331690372413431689e-04
1.310000000000000000e+02,2.186454791448078971e+00,1.493797036492120700e+00,2.901374107574331163e+01,6.323559604283888191e+00,3.342238923027540665e-04
1.320000000000000000e+02,2.343404624741821429e+00,1.700470703285187124e+00,3.005239296909410740e+01,6.631853584531747003e+00,3.428554656970117520e-04
1.330000000000000000e+02,2.508730446195075459e+00,1.828720914197149217e+00,3.103334283212263500e+01,6.784458447944873072e+00,3.577874538395198201e-04
1.340000000000000000e+02,2.638454136196180855e+00,1.988993150919760922e+00,3.187922589270888807e+01,7.004972928964098955e+00,3.797532708025297410e-04
1.350000000000000000e+02,2.817194092274264428e+00,2.182024616411849305e+00,3.318093758218401490e+01,7.376265305201838984e+00,3.609431871314239260e-04
1.360000000000000000e+02,3.058510729093813829e+00,2.360376706301546168e+00,3.431029966350278926e+01,7.557700589602482033e+00,3.699180998267825871e-04
1.370000000000000000e+02,3.393995429451756252e+00,2.536937678622673165e+00,3.537583661745880192e+01,7.684599213705326726e+00,3.555293769309519902e-04
1.380000000000000000e+02,3.680772529161986828e+00,2.800694420959656039e+00,3.630538636180417456e+01,7.968012840610702696e+00,3.655081029957374383e-04
1.390000000000000000e+02,3.718098932632021292e+00,3.020010751310099550e+00,3.723601015110408952e+01,8.145822653250506917e+00,3.816609704143658632e-04
1.400000000000000000e+02,4.037124273858546886e+00,3.283430583274117964e+00,3.797016844363280796e+01,8.648578354397514545e+00,3.852340475448690071e-04
1.410000000000000000e+02,4.408021437810916154e+00,3.496122942477982054e+00,3.918449997407851981e+01,8.937688604599395958e+00,3.762615405589198048e-04
1.420000000000000000e+02,4.656926931755382526e+00,3.724789514020026893e+00,4.007409924867155837e+01,9.276434003425400476e+00,3.696470492329240187e-04
1.430000000000000000e+02,4.927307635781291495e+00,3.909698344594960684e+00,4.127146242481956051e+01,9.668379142350611133e+00,3.890921435515393156e-04
1.440000000000000000e+02,5.298079844117998149e+00,4.338149026162193778e+00,4.233694369040374994e+01,9.913687511197977642e+00,4.046068104626154849e-04
1.450000000000000000e+02,5.585546407041292127e+00,4.415996655692523198e+00,4.340136706414193668e+01,1.026639652243043699e+01,4.156786844731197306e-04
1.460000000000000000e+02,5.949082422034660311e+00,4.813748313466575723e+00,4.487683028843821376e+01,1.067706546786226696e+01,4.273392911373630199e-04
1.470000000000000000e+02,6.333225191898437245e+00,5.163586864949687438e+00,4.655807222226364672e+01,1.112901548663868567e+01,4.417160104742690052e-04
1.480000000000000000e+02,6.618357615050193488e+00,5.413130871507586761e+00,4.760048862254842561e+01,1.155091612494058140e+01,4.467342109021332774e-04
1.490000000000000000e+02,7.010152798562072185e+00,5.777883850501186913e+00,4.855992131995574113e+01,1.214125271887052016e+01,4.360284872614306195e-04
1.500000000000000000e+02,7.267491942060722465e+00,6.156672955881247411e+00,4.994194967927352025e+01,1.236945151313319791e+01,4.683564925543892699e-04
1.510000000000000000e+02,7.561142637237617592e+00,6.542131108648150395e+00,5.147837868916521131e+01,1.275904568112446924e+01,4.645917330277082868e-04
1.520000000000000000e+02,8.135076500554422552e+00,7.022030081479579522e+00,5.264794011743452984e+01,1.322138302427573464e+01,4.875471729146596545e-04
1.530000000000000000e+02,8.523912406380460993e+00,7.354269146536342561e+00,5.375862731078743906e+01,1.368803639625361512e+01,4.846464118676285793e-04
1.540000000000000000e+02,8.913733532799334114e+00,7.830517741105225582e+00,5.508021930340070327e+01,1.421532482776073181e+01,4.888615118792127845e-04
1.550000000000000000e+02,9.093616945125905460e+00,8.253813016038066053e+00,5.614214177787574300e+01,1.483527544633499495e+01,4.965238093073143233e-04
1.560000000000000000e+02,9.568277384733580249e+00,8.686935434025622627e+00,5.753749307823080272e+01,1.525349348861599097e+01,5.049714377782787977e-04
1.570000000000000000e+02,1.005646844853524513e+01,9.060310174107272019e+00,5.879056360956949590e+01,1.578531138045073945e+01,5.130193330952215192e-04
1.580000000000000000e+02,1.047069804512871727e+01,9.441298382900892960e+00,6.033996418175692611e+01,1.616331697431652969e+01,5.260600062338971483e-04
1.590000000000000000e+02,1.107404529183734887e+01,9.987404321383131389e+00,6.127297804393636227e+01,1.657240271834965384e+01,5.313990382410649360e-04
1.600000000000000000e+02,1.157087030688665941e+01,1.052142044580620706e+01,6.263713528788355234e+01,1.704120681305681018e+01,5.342799332210823593e-04
1.610000000000000000e+02,1.207083969042323446e+01,1.114607611436953505e+01,6.404420182668521022e+01,1.750945682976325912e+01,5.717148059445342767e-04
1.620000000000000000e+02,1.247012594206897163e+01,1.171784824628121768e+01,6.543514471648683184e+01,1.800587177351425083e+01,5.529261212287028826e-04
1.630000000000000000e+02,1.309860367762911082e+01,1.222941499249408714e+01,6.695747791260072290e+01,1.847387984372497982e+01,5.935227061899528422e-04
1.640000000000000000e+02,1.368327628001835805e+01,1.274233473643697323e+01,6.819921120959872951e+01,1.906665358249779985e+01,5.618651545470365605e-04
1.650000000000000000e+02,1.418666073607873024e+01,1.305473481386833434e+01,7.011108786866122955e+01,1.957664937504627645e+01,5.866066101336553373e-04
1.660000000000000000e+02,1.475554991598009735e+01,1.360309779431735322e+01,7.161714602784496719e+01,1.997566216209474632e+01,5.828895570929581993e-04
1.670000000000000000e+02,1.532197655215999177e+01,1.401061849632595901e+01,7.331253299485017294e+01,2.063684160520741528e+01,5.973979763462811121e-04
1.680000000000000000e+02,1.606203569940576514e+01,1.463116507398469501e+01,7.517024402902082159e+01,2.110660354126267535e+01,5.821877852244528029e-04
1.690000000000000000e+02,1.689870082090892112e+01,1.527369223921961705e+01,7.703893908990352202e+01,2.173567079650404565e+01,6.315664949105848081e-04
1.700000000000000000e+02,1.733959086642505554e+01,1.587625476324280349e+01,7.892188085135164499e+01,2.213109552180809203e+01,6.104793857689694292e-04
1.710000000000000000e+02,1.837158880881754541e+01,1.648869819529597436e+01,8.033988044986296018e+01,2.282477515655819644e+01,6.440936234485272749e-04
1.720000000000000000e+02,1.916239691626213215e+01,1.706266226755846560e+01,8.216582194174550580e+01,2.345148355548794683e+01,6.027263591056319925e-04
1.730000000000000000e+02,1.977872450027811624e+01,1.780000740702829631e+01,8.419929974293521013e+01,2.406122307182393882e+01,6.071377283424217453e-04
1.740000000000000000e+02,2.073606182642776474e+01,1.844535517182696083e+01,8.538665484049701604e+01,2.479730971495827418e+01,6.192471660387832699e-04
1.750000000000000000e+02,2.143754510838101268e+01,1.931115613038079459e+01,8.716148790158672455e+01,2.528223908456130076e+01,6.368451385028173206e-04
1.760000000000000000e+02,2.204058661314116563e+01,2.008928855616952447e+01,8.937375988579704256e+01,2.624742101465004396e+01,6.436651252875735807e-04
1.770000000000000000e+02,2.269817619731744429e+01,2.081829011095773296e+01,9.054516288684438052e+01,2.691896003980285457e+01,6.461308438692192624e-04
1.780000000000000000e+02,2.359824572414142096e+01,2.159193883188465790e+01,9.266898590270628233e+01,2.755566217871468382e+01,6.655580235921387811e-04
1.790000000000000000e+02,2.459918341939622977e+01,2.252707844607122212e+01,9.465771594232825237e+01,2.819252518487482106e+01,6.435783558663699111e-04
1.800000000000000000e+02,2.516885134585402284e+01,2.321482839040031720e+01,9.645601024511805122e+01,2.895236389946973077e+01,6.863322635608515299e-04
1.810000000000000000e+02,2.592466217148566798e+01,2.416304472781028778e+01,9.864096353585263444e+01,2.969424916765269984e+01,7.008041167010370387e-04
1.820000000000000000e+02,2.673842450161601647e+01,2.469567069594780406e+01,1.004823294921605168e+02,3.028720168669418911e+01,7.045275742271206454e-04
1.830000000000000000e+02,2.763057125413613235e+01,2.533741410187987952e+01,1.024423586745013921e+02,3.103712008603423911e+01,7.183841685600711457e-04
1.840000000000000000e+02,2.866615832829129573e+01,2.627164669744443515e+01,1.039505227182333869e+02,3.179984385387665213e+01,7.061342948316839951e-04
1.850000000000000000e+02,2.927750410268753001e+01,2.746188114230945843e+01,1.060998285957074927e+02,3.252730971700495388e+01,7.362172782557907524e-04
1.860000000000000000e+02,3.051153684210414951e+01,2.820315639658612383e+01,1.077631372308693898e+02,3.320441895322860404e+01,7.525324732474691913e-04
1.870000000000000000e+02,3.151994617896618678e+01,2.898190387541652768e+01,1.100626927404142350e+02,3.380429860444641577e+01,7.422488908004343244e-04
1.880000000000000000e+02,3.230246728906583087e+01,2.996172483100625072e+01,1.123960541280064263e+02,3.436305327610394045e+01,7.865643024155266616e-04
1.890000000000000000e+02,3.327303312134998237e+01,3.095033312875068532e+01,1.144473524164303910e+02,3.519774570763811283e+01,7.527239964195686639e-04
1.900000000000000000e+02,3.422289267312831385e+01,3.217410847082857117e+01,1.158526189500204708e+02,3.587790904131527014e+01,7.791627954425450753e-04
1.910000000000000000e+02,3.501561283354728005e+01,3.311231287178003413e+01,1.181841781426904561e+02,3.673975725370532075e+01,8.005747163746246287e-04
1.920000000000000000e+02,3.633794041269992192e+01,3.434390839055328826e+01,1.198541804369910864e+02,3.738327541078528071e+01,8.318646207259305925e-04
1.930000000000000000e+02,3.720565100906059541e+01,3.524863466857762262e+01,1.226026979415187839e+02,3.826093438048452811e+01,7.832537956351526276e-04
1.940000000000000000e+02,3.853662493562676161e+01,3.634738647881998475e+01,1.242277991053795603e+02,3.895526081788054285e+01,8.152254606268449777e-04
1.950000000000000000e+02,3.970983589318931450e+01,3.725044494468771461e+01,1.257747201915274502e+02,3.992954097866287100e+01,8.276467730894410124e-04
1.960000000000000000e+02,4.123588175185922466e+01,3.827781846849131853e+01,1.280055612831293956e+02,4.071077151811380190e+01,8.455178958187703486e-04
1.970000000000000000e+02,4.234956691070252077e+01,3.901506455935973605e+01,1.294083593048524392e+02,4.159968032451065767e+01,8.588451346263070718e-04
1.980000000000000000e+02,4.308650174693154611e+01,4.034819336182575711e+01,1.320457136747575362e+02,4.237434427256324909e+01,8.578949069548702511e-04
1.990000000000000000e+02,4.421110003065570027e+01,4.163424653666626796e+01,1.342236259150843409e+02,4.330507520814350642e+01,8.632389814584584542e-04
2.000000000000000000e+02,4.498718378607942014e+01,4.267331131520040799e+01,1.370820361550976259e+02,4.402192083532239053e+01,8.839041127570723688e-04
2.010000000000000000e+02,4.643515512092274378e+01,4.392151155046448707e+01,1.391900906803597877e+02,4.502308711888718307e+01,8.819904827825908455e-04
2.020000000000000000e+02,4.737178817569502343e+01,4.544255058098575972e+01,1.416177076618810133e+02,4.541583242841034718e+01,9.073644142070236285e-04
2.030000000000000000e+02,4.884924943535617814e+01,4.635132731065335321e+01,1.442463377875215826e+02,4.673808580333567164e+01,9.378730379333566347e-04
2.040000000000000000e+02,4.984825182244193087e+01,4.729598922411100403e+01,1.465113696767041347e+02,4.773765868025404302e+01,9.693516651815281548e-04
2.050000000000000000e+02,5.098163759229677794e+01,4.843933704538113716e+01,1.495310551200655311e+02,4.856656169736904616e+01,9.399310237027114212e-04
2.060000000000000000e+02,5.226973608021927475e+01,4.987634145383950113e+01,1.520877978529070447e+02,4.951374692403237532e+01,9.438563677098832372e-04
2.070000000000000000e+02,5.332830449157582109e+01,5.081979318959797354e+01,1.545688618946232396e+02,5.017475435024615393e+01,9.330819716960592203e-04
2.080000000000000000e+02,5.485070472657422869e+01,5.204150739517764634e+01,1.560089398381045953e+02,5.083030600336557825e+01,9.833120433224706858e-04
2.090000000000000000e+02,5.601696476307725447e+01,5.335976633568232330e+01,1.584563985511939563e+02,5.183913921778791689e+01,1.005921397566611475e-03
2.100000000000000000e+02,5.720343539999991123e+01,5.453738323283687350e+01,1.599824511426457718e+02,5.264234432406576047e+01,1.038590713703158031e-03
2.110000000000000000e+02,5.796920878250060127e+01,5.573059281901912954e+01,1.619734364716198343e+02,5.319952503739396832e+01,1.029985459249371793e-03
2.120000000000000000e+02,5.961702569671118823e+01,5.680949100796868834e+01,1.650532179953607965e+02,5.437828650525217711e+01,1.047656696536503063e-03
2.130000000000000000e+02,6.109417044532354879e+01,5.825188515836843806e+01,1.671910984800270796e+02,5.511625136927234792e+01,1.047932936506512647e-03
2.140000000000000000e+02,6.244361339081919482e+01,5.951625088719369217e+01,1.697157654941344163e+02,5.626133774824845091e+01,1.093994438276957304e-03
2.150000000000000000e+02,6.401283261162406291e+01,6.031426460177027593e+01,1.718117635286733673e+02,5.743818990820039971e+01,1.099596182629891672e-03
2.160000000000000000e+02,6.546186770506116659e+01,6.170036748528139015e+01,1.746405498370573923e+02,5.855912809454218859e+01,1.207536379864815324e-03
2.170000000000000000e+02,6.696915791901238890e+01,6.302951123716847803e+01,1.774167219570768452e+02,5.956278038063207703e+01,1.165049206140356119e-03
2.180000000000000000e+02,6.863615836257852720e+01,6.429735843946498619e+01,1.792943268901836120e+02,6.074182856439503553e+01,1.122508174906999834e-03
2.190000000000000000e+02,7.038879867655937517e+01,6.565898674769070453e+01,1.817162165968961745e+02,6.180598144771651903e+01,1.107867764699510538e-03
2.200000000000000000e+02,7.182598329686251759e+01,6.690745575970971970e+01,1.842610442664810648e+02,6.258488232536421947e+01,1.180475244283885061e-03
2.210000000000000000e+02,7.308897955356943044e+01,6.830783521201786357e+01,1.865394104374290407e+02,6.367057283501201681e+01,1.176675453851583342e-03
2.220000000000000000e+02,7.492338028501379199e+01,6.954566268598587442e+01,1.898643435441735505e+02,6.513564598783379722e+01,1.238591702230729119e-03
2.230000000000000000e+02,7.682413946798766347e+01,7.123952527165727133e+01,1.926026962138332124e+02,6.582524274678536358e+01,1.258976441593340212e-03
2.240000000000000000e+02,7.828304046910494662e+01,7.270540585133736045e+01,1.954585008646801043e+02,6.707026678128372055e+01,1.226675252715248021e-03
2.250000000000000000e+02,8.017406946709758131e+01,7.446609762921987397e+01,1.984737106440197465e+02,6.791528350516080081e+01,1.236468058784523372e-03
2.260000000000000000e+02,8.177885718116723979e+01,7.572886743149314270e+01,2.011604861565135707e+02,6.870763340306720579e+01,1.251302559209799270e-03
2.270000000000000000e+02,8.363337265528110720e+01,7.709356290632251785e+01,2.037751028960127542e+02,6.972475593597287968e+01,1.253405797163931190e-03
2.280000000000000000e+02,8.483867162391575789e+01,7.843551784558989937e+01,2.067731911702230150e+02,7.091730911452317798e+01,1.278490445144386811e-03
2.290000000000000000e+02,8.650087196049355498e+01,8.039287768803222889e+01,2.091734383429328830e+02,7.148689044604174114e+01,1.315803085830791197e-03
2.300000000000000000e+02,8.808590557135183019e+01,8.174585695053366408e+01,2.120187501652202968e+02,7.237912429238993184e+01,1.330738491855720795e-03
2.310000000000000000e+02,9.013304827697137966e+01,8.333303630100442660e+01,2.142221700713944017e+02,7.365131234141466621e+01,1.361074158860553496e-03
2.320000000000000000e+02,9.192541259570811008e+01,8.499010083662088277e+01,2.176596653649012865e+02,7.524072838854371525e+01,1.363357422822342180e-03
2.330000000000000000e+02,9.370280585146633712e+01,8.671537805785108333e+01,2.207382258608085976e+02,7.597061213228211329e+01,1.335046217118440737e-03
2.340000000000000000e+02,9.505822637393666241e+01,8.833886044424481554e+01,2.237330635907664771e+02,7.733230620298209601e+01,1.326610312350595677e-03
2.350000000000000000e+02,9.664173635099086823e+01,8.972991658543784865e+01,2.261245151607566015e+02,7.852019182772565387e+01,1.343421849752113317e-03
2.360000000000000000e+02,9.776240654519298801e+01,9.165466342082200413e+01,2.287671396622704663e+02,7.969386443242893847e+01,1.392927115042019715e-03
2.370000000000000000e+02,1.002704008876743131e+02,9.293803684712705149e+01,2.321402613062137164e+02,8.044532093082840163e+01,1.403700495894111278e-03
2.380000000000000000e+02,1.018258879013885405e+02,9.462630134214388988e+01,2.350315626216470548e+02,8.188198745041299276e+01,1.409777005250023585e-03
2.390000000000000000e+02,1.040199358582663933e+02,9.659385186259189027e+01,2.378498463754453951e+02,8.334534158116827030e+01,1.416649817562065650e-03
2.400000000000000000e+02,1.060380135025950494e+02,9.801745435473787893e+01,2.407757917116214514e+02,8.469266734456024892e+01,1.433916556025871536e-03
2.410000000000000000e+02,1.079137331152877834e+02,9.998098386188806330e+01,2.436140509210845266e+02,8.563316189798860023e+01,1.469674163405487732e-03
2.420000000000000000e+02,1.096893625192431045e+02,1.023189445638193433e+02,2.462196722363304957e+02,8.634066101352972566e+01,1.436730394563379143e-03
2.430000000000000000e+02,1.119490673829803313e+02,1.038476287153368531e+02,2.483421532074382299e+02,8.791649645831815008e+01,1.454634454438608060e-03
2.440000000000000000e+02,1.138671783217853601e+02,1.058500235801902534e+02,2.511419674134455136e+02,8.913033986934891573e+01,1.456756883013055059e-03
2.450000000000000000e+02,1.157893396787938087e+02,1.075988665508698006e+02,2.539942726584245065e+02,9.042458661874564996e+01,1.443405870860114959e-03
2.460000000000000000e+02,1.181120438469248626e+02,1.091765962566770440e+02,2.566542813871398607e+02,9.196318140229988103e+01,1.439267414941047818e-03
2.470000000000000000e+02,1.200842967318388190e+02,1.111877624982866450e+02,2.593689974563475289e+02,9.294017350969920699e+01,1.379586192696957703e-03
2.480000000000000000e+02,1.215129033144513642e+02,1.129540640920977097e+02,2.622091234154495396e+02,9.403456360955576088e+01,1.390601753754938663e-03
2.490000000000000000e+02,1.239224392779048713e+02,1.152190964040233041e+02,2.653950287472720220e+02,9.515866494452757252e+01,1.340018424301869793e-03
2.500000000000000000e+02,1.255664810561810896e+02,1.163476099577712404e+02,2.682765758913694185e+02,9.612347747573882373e+01,1.365013271458992428e-03
2.510000000000000000e+02,1.276926306842745760e+02,1.184888099644655881e+02,2.717371847010883812e+02,9.703828416309180227e+01,1.356943209848693321e-03
2.520000000000000000e+02,1.299426163048291301e+02,1.206257958663969134e+02,2.760345236448396236e+02,9.847273165169842457e+01,1.389591156918168480e-03
2.530000000000000000e+02,1.318321894542851282e+02,1.232812093256539754e+02,2.794288932944919566e+02,9.952317693539195886e+01,1.347098838927918152e-03
2.540000000000000000e+02,1.342060582972450504e+02,1.251592862026783308e+02,2.830741333171825431e+02,1.008376702584808982e+02,1.342206756554942260e-03
2.550000000000000000e+02,1.361421289957737031e+02,1.274524107579029533e+02,2.857245703761478239e+02,1.016189145622137744e+02,1.439108612251605024e-03
2.560000000000000000e+02,1.388267786582006238e+02,1.295985931230041786e+02,2.900252453882761756e+02,1.023542174396761482e+02,1.373926425544014229e-03
2.570000000000000000e+02,1.416677225463663490e+02,1.311835178994925286e+02,2.941285313953827654e+02,1.038221559454195386e+02,1.445989672168357387e-03
2.580000000000000000e+02,1.440497343891932474e+02,1.332898878540664782e+02,2.972232602000927955e+02,1.050872947912602768e+02,1.457225674665552084e-03
2.590000000000000000e+02,1.457176667409159450e+02,1.352629308767401994e+02,3.003544780457602883e+02,1.065630688139860638e+02,1.478277575950426304e-03
2.600000000000000000e+02,1.480452369392857577e+02,1.375310643126177297e+02,3.034987946642564225e+02,1.083550478770338685e+02,1.510900098150136373e-03
2.610000000000000000e+02,1.513042748573468259e+02,1.397094472046315445e+02,3.068296381098103325e+02,1.101138505768984430e+02,1.543454038339331369e-03
2.620000000000000000e+02,1.532109246712948902e+02,1.420763272522653153e+02,3.096061554038525401e+02,1.117507190039544440e+02,1.582171898546591571e-03
2.630000000000000000e+02,1.550876153489301146e+02,1.449358671673591061e+02,3.133684856984012868e+02,1.130937127847105756e+02,1.498190349262462640e-03
2.640000000000000000e+02,1.574064848332126871e+02,1.471870701495427909e+02,3.167810571315640686e+02,1.148869761383746777e+02,1.519544424178009834e-03
2.650000000000000000e+02,1.593592316345684026e+02,1.495941828857949645e+02,3.203740239270921393e+02,1.165437257766646439e+02,1.575237055353451154e-03
2.660000000000000000e+02,1.618104206500577504e+02,1.519831107896525282e+02,3.234582937170108039e+02,1.180455184813570497e+02,1.585557944780768835e-03
2.670000000000000000e+02,1.646692378941571917e+02,1.541254444003134552e+02,3.273524182337064303e+02,1.191644233962077237e+02,1.530691912575377067e-03
2.680000000000000000e+02,1.670951756330265709e+02,1.563834044524667775e+02,3.307409943176535307e+02,1.207172468460699122e+02,1.634698774338194660e-03
2.690000000000000000e+02,1.699370549351308455e+02,1.587595651213649717e+02,3.345512925960872508e+02,1.218788047772672769e+02,1.670509348893678414e-03
2.700000000000000000e+02,1.720877421689684468e+02,1.615979842264278545e+02,3.386417827780963989e+02,1.235673216159593721e+02,1.646005840701514344e-03
2.710000000000000000e+02,1.750421057685265396e+02,1.636728183619561321e+02,3.415426278024564226e+02,1.252582115112663246e+02,1.615727053344562236e-03
2.720000000000000000e+02,1.780844078603273601e+02,1.661232688368032484e+02,3.456068305095535607e+02,1.265533382347448708e+02,1.686889720039830287e-03
2.730000000000000000e+02,1.800895159429908290e+02,1.687042511157317790e+02,3.489931157188041198e+02,1.277995408038430867e+02,1.668132726899251850e-03
2.740000000000000000e+02,1.819446919682121120e+02,1.715013271980283207e+02,3.519872880784409404e+02,1.293292954196763276e+02,1.575249730326966358e-03
2.750000000000000000e+02,1.846446756849166206e+02,1.732500539994926783e+02,3.553515754380096041e+02,1.309313503386149478e+02,1.673705824589921676e-03
2.760000000000000000e+02,1.878775243126751775e+02,1.765823575955636784e+02,3.591269053121097841e+02,1.326141819602202929e+02,1.753528215602595530e-03
2.770000000000000000e+02,1.899464149202044041e+02,1.788860402353508334e+02,3.627809985988016024e+02,1.341676344359208315e+02,1.746708951124831266e-03
2.780000000000000000e+02,1.924523006680890376e+02,1.809306883533291170e+02,3.650076471330709182e+02,1.356753779398056281e+02,1.782910411755267432e-03
2.790000000000000000e+02,1.943227359065706139e+02,1.842151117649827370e+02,3.694501949617545051e+02,1.375540004103906142e+02,1.812777822872924105e-03
2.800000000000000000e+02,1.971485565105837736e+02,1.863437407933149075e+02,3.734438078390096507e+02,1.388681290502652814e+02,1.868054655803419450e-03
2.810000000000000000e+02,1.993187596281670437e+02,1.886220974984267968e+02,3.767581754089836181e+02,1.401591845096741622e+02,1.813692161749425047e-03
2.820000000000000000e+02,2.012239462030835568e+02,1.906980085558401470e+02,3.811393007183324357e+02,1.420564098393339805e+02,1.842137579889158161e-03
2.830000000000000000e+02,2.040867003199840042e+02,1.931282890556539087e+02,3.848439494769875751e+02,1.438707769528650715e+02,1.864041844434671802e-03
2.840000000000000000e+02,2.070650280700557744e+02,1.958791710343788850e+02,3.894901778050175380e+02,1.450929484253378519e+02,1.930105892159694747e-03
2.850000000000000000e+02,2.092520790030984017e+02,1.983763263109474337e+02,3.931039005449626984e+02,1.468055607067122992e+02,1.916158146641033788e-03
2.860000000000000000e+02,2.125857846081437117e+02,2.008358648222313150e+02,3.967392375909477096e+02,1.480816966116206288e+02,1.989916205214825595e-03
2.870000000000000000e+02,2.151875887275516845e+02,2.038505837778317300e+02,3.995402449215940806e+02,1.499200000705347122e+02,2.075662878249340260e-03
2.880000000000000000e+02,2.186845877911221692e+02,2.068085497794228900e+02,4.038762547727654351e+02,1.513943208257412891e+02,2.111684396575830291e-03
2.890000000000000000e+02,2.212135997800957909e+02,2.095707643097546224e+02,4.082984473732170727e+02,1.536150433310475591e+02,2.146414539691554602e-03
2.900000000000000000e+02,2.233471362237229414e+02,2.127360794857228257e+02,4.130064254733325697e+02,1.549513459902873365e+02,2.114746330754702086e-03
2.910000000000000000e+02,2.259762869929153908e+02,2.157129407819193148e+02,4.164270031403290204e+02,1.567087437065353299e+02,2.146773177797989263e-03
2.920000000000000000e+02,2.281754925632271807e+02,2.185637997734650071e+02,4.218248827575085897e+02,1.579495702603286702e+02,2.168787156796136983e-03
2.930000000000000000e+02,2.319377981572179124e+02,2.201638550469534721e+02,4.262057989886458813e+02,1.589459087577906473e+02,2.056321327559618162e-03
2.940000000000000000e+02,2.347318849987501039e+02,2.230453931459870205e+02,4.301157984097043254e+02,1.605679224312895599e+02,2.113164741520345835e-03
2.950000000000000000e+02,2.379007095232028064e+02,2.251114018501933742e+02,4.351919617945566756e+02,1.620685957390332419e+02,2.126076818630862064e-03
2.960000000000000000e+02,2.403808968968359068e+02,2.259077996421193575e+02,4.396424512008706529e+02,1.635994704144665093e+02,2.074297162106830683e-03
2.970000000000000000e+02,2.435285429007020639e+02,2.289571664339447068e+02,4.436267372088344132e+02,1.654614554910301365e+02,2.110618731795188552e-03
2.980000000000000000e+02,2.470510285921795912e+02,2.321398933919201397e+02,4.469520694936687732e+02,1.669074529505431599e+02,2.083737066576607511e-03
2.990000000000000000e+02,2.505503756556098551e+02,2.352327247094572726e+02,4.509918409661441387e+02,1.683745122053879584e+02,2.071720436755297712e-03
3.000000000000000000e+02,2.528006849932287992e+02,2.375603755553481733e+02,4.554708941142766321e+02,1.701114589396645727e+02,2.062155494783723952e-03
3.010000000000000000e+02,2.555239574318043196e+02,2.407931622263431564e+02,4.587409214320806541e+02,1.717596647803984524e+02,2.152810610925315338e-03
3.020000000000000000e+02,2.589474885595474234e+02,2.432021816119271307e+02,4.631234684572073661e+02,1.735236209271812413e+02,2.215631248546401366e-03
3.030000000000000000e+02,2.618562018574845069e+02,2.462401901995547178e+02,4.671801269962820697e+02,1.748955775199422931e+02,2.180878083549719904e-03
3.040000000000000000e+02,2.644318930817965452e+02,2.484277415243038263e+02,4.711560120714796085e+02,1.773571773777094620e+02,2.155947978980998769e-03
3.050000000000000000e+02,2.685671049129564381e+02,2.511476932705406853e+02,4.756154076430960913e+02,1.793552894901789614e+02,2.269043580259255677e-03
3.060000000000000000e+02,2.719528838747265809e+02,2.521868033572587819e+02,4.795869189436781426e+02,1.811400753625146081e+02,2.204322684033588331e-03
3.070000000000000000e+02,2.753167150608231282e+02,2.557150507025514230e+02,4.842419035027477321e+02,1.828411262100388512e+02,2.250006338368137904e-03
3.080000000000000000e+02,2.781825681169856352e+02,2.588226994275891002e+02,4.883652565209999921e+02,1.854315428021197931e+02,2.284597252380060617e-03
3.090000000000000000e+02,2.816260181343604359e+02,2.625854849604990022e+02,4.933793136563606367e+02,1.863096953321761475e+02,2.345556716768615324e-03
3.100000000000000000e+02,2.850585722188991440e+02,2.653969705630379394e+02,4.951032116965598107e+02,1.883915232391921677e+02,2.301175739759520056e-03
3.110000000000000000e+02,2.873463354381857471e+02,2.683254750324800852e+02,4.994844767282367002e+02,1.905562630200703325e+02,2.340906146715893144e-03
3.120000000000000000e+02,2.911263764426790885e+02,2.716820748566995576e+02,5.036029450955176117e+02,1.924465945571661223e+02,2.315981666240585213e-03
3.130000000000000000e+02,2.939018246153505061e+02,2.755605273652647611e+02,5.090209358983498191e+02,1.943381750452025472e+02,2.465095596733690719e-03
3.140000000000000000e+02,2.971806962015369891e+02,2.784414539615321473e+02,5.135295132436109498e+02,1.959138674449924338e+02,2.403938340656996964e-03
3.150000000000000000e+02,3.016235347536463109e+02,2.819368466113613749e+02,5.178959026234972498e+02,1.979359445600433958e+02,2.344564594123466073e-03
3.160000000000000000e+02,3.052932022436415309e+02,2.843237625302398328e+02,5.223817200667079987e+02,1.998788077037501694e+02,2.411044975177523142e-03
3.170000000000000000e+02,3.093623848270019607e+02,2.875642842884187758e+02,5.269210488701086206e+02,2.012822297216313245e+02,2.435955688788515872e-03
3.180000000000000000e+02,3.115629579239748068e+02,2.909401779374834973e+02,5.306125872635881251e+02,2.032095844099954434e+02,2.488627508594354332e-03
3.190000000000000000e+02,3.149743220987380710e+02,2.935974371149231388e+02,5.348400821553659625e+02,2.044387503483480941e+02,2.532636962465861785e-03
3.200000000000000000e+02,3.183051427461492153e+02,2.965279322422734367e+02,5.381998647835469001e+02,2.071421998665346962e+02,2.496514034469043963e-03
3.210000000000000000e+02,3.221262777265543491e+02,2.994968153250104024e+02,5.425818508863776515e+02,2.096031051963649361e+02,2.560389984311628453e-03
3.220000000000000000e+02,3.254518572702202732e+02,3.024133145974080890e+02,5.466616499290321372e+02,2.117795463112188656e+02,2.422600168039745760e-03
3.230000000000000000e+02,3.291844023449799579e+02,3.053252246161983408e+02,5.506580830403009941e+02,2.134143189325378955e+02,2.499169139688173225e-03
3.240000000000000000e+02,3.333078468479153571e+02,3.093648458998897013e+02,5.536160512456972356e+02,2.155177157005903155e+02,2.614552966863303851e-03
3.250000000000000000e+02,3.361376794599214008e+02,3.124312899921555982e+02,5.588804169692308506e+02,2.170857432505729321e+02,2.645357502271350469e-03
3.260000000000000000e+02,3.396547731971861026e+02,3.156524958103088920e+02,5.635391018545193447e+02,2.193218591059144558e+02,2.799600848070737946e-03
3.270000000000000000e+02,3.437223419109019460e+02,3.193223785711262508e+02,5.682317609310666739e+02,2.214283047403732212e+02,2.659965405077402423e-03
3.280000000000000000e+02,3.471559230302144101e+02,3.229199604501850445e+02,5.721797286469933397e+02,2.242744992677952496e+02,2.651681798829685910e-03
3.290000000000000000e+02,3.512762289424623532e+02,3.250761577794726236e+02,5.772946575295843559e+02,2.263692349522371217e+02,2.498789775393639445e-03
3.300000000000000000e+02,3.539728076692080094e+02,3.278442565858024409e+02,5.813678900450670426e+02,2.282042397039057846e+02,2.656478108854831710e-03
3.310000000000000000e+02,3.576846226605425727e+02,3.311896454180038063e+02,5.865007715636182866e+02,2.303699916354361505e+02,2.640160378402534036e-03
3.320000000000000000e+02,3.608065919749222985e+02,3.337362257238626171e+02,5.904022693828779893e+02,2.330168517867566038e+02,2.527574087360595634e-03
3.330000000000000000e+02,3.639998054101441767e+02,3.372590222026569791e+02,5.954794567331580311e+02,2.343024204053572248e+02,2.530042814392730044e-03
3.340000000000000000e+02,3.677080466900990245e+02,3.399699051812766015e+02,5.999110199598881081e+02,2.369349861964736874e+02,2.618661445643932772e-03
3.350000000000000000e+02,3.711200792051427015e+02,3.427641371902766423e+02,6.038887627551363266e+02,2.395284083408796789e+02,2.552058453775041258e-03
3.360000000000000000e+02,3.748004411347407085e+02,3.465551267503507233e+02,6.070734013382212879e+02,2.410662505250794823e+02,2.465943457245045600e-03
3.370000000000000000e+02,3.784165940628824387e+02,3.494792385312973124e+02,6.117884977953733596e+02,2.424570085243705080e+02,2.585755822313240415e-03
3.380000000000000000e+02,3.820151362723781858e+02,3.530005933107222518e+02,6.169560547696976300e+02,2.443404484992952632e+02,2.567837732680211538e-03
3.390000000000000000e+02,3.865973530638733564e+02,3.566602356028406007e+02,6.221468858779942366e+02,2.470362696481367948e+02,2.553005958787712970e-03
3.400000000000000000e+02,3.908672544033436793e+02,3.617201348940467369e+02,6.279706317901650436e+02,2.485992814994017976e+02,2.667547857560848001e-03
3.410000000000000000e+02,3.945432871245120623e+02,3.664624934738806132e+02,6.320818957337776283e+02,2.500797725042620243e+02,2.719206495125914280e-03
3.420000000000000000e+02,3.994492269327500935e+02,3.716425231397577136e+02,6.364571353796188760e+02,2.518211042333860519e+02,2.733260713920548923e-03
3.430000000000000000e+02,4.047787184208356734e+02,3.744058077684753698e+02,6.424647709575115186e+02,2.539869081892709346e+02,2.632096612990797446e-03
3.440000000000000000e+02,4.089461893883600396e+02,3.778287879494369577e+02,6.474772869972083527e+02,2.556698799411307732e+02,2.694952000052430741e-03
3.450000000000000000e+02,4.131026081676259309e+02,3.824913216919228489e+02,6.536964937077952982e+02,2.569125786329431662e+02,2.708403906399148298e-03
3.460000000000000000e+02,4.164491560831373249e+02,3.853995899655638482e+02,6.580439007988486537e+02,2.595149487238572874e+02,2.759468722312585776e-03
3.470000000000000000e+02,4.200622599611846226e+02,3.893809187468979189e+02,6.617550148017712672e+02,2.617161150908721083e+02,2.804266538963484656e-03
3.480000000000000000e+02,4.243855719742165320e+02,3.926147587623902950e+02,6.656041631906189195e+02,2.639877387990193256e+02,2.808579944442612941e-03
3.490000000000000000e+02,4.275355461602564446e+02,3.974301229539457836e+02,6.706978594547193779e+02,2.661696154441168574e+02,2.753922191482627291e-03
3.500000000000000000e+02,4.325354534322136146e+02,4.008263269548762651e+02,6.757224752037654980e+02,2.680358553428339974e+02,2.756072077052862390e-03
3.510000000000000000e+02,4.360929141559319078e+02,4.045197755973958920e+02,6.791184268775491546e+02,2.699103148761255397e+02,2.873971155731847027e-03
3.520000000000000000e+02,4.409492496478898715e+02,4.088691487433089833e+02,6.835022671366592704e+02,2.724481239640076637e+02,2.873939102363443077e-03
3.530000000000000000e+02,4.447627701752275016e+02,4.116763872259061259e+02,6.897471497221783920e+02,2.748317149955381637e+02,2.794476417140590030e-03
3.540000000000000000e+02,4.487837481878775634e+02,4.157776163610786853e+02,6.936023845676185147e+02,2.763545161164803403e+02,2.923614775362182172e-03
3.550000000000000000e+02,4.528425908283624040e+02,4.196045647659218503e+02,6.989478137660175889e+02,2.782038970475695692e+02,2.906137067073655267e-03
3.560000000000000000e+02,4.586229546150844385e+02,4.239705545001847895e+02,7.040230333038173285e+02,2.807510820485649674e+02,2.912472848463854014e-03
3.570000000000000000e+02,4.616299454947955496e+02,4.268878718410228998e+02,7.101620897193753308e+02,2.828238743810414348e+02,2.931589307547666223e-03
3.580000000000000000e+02,4.654638653056675253e+02,4.304164315899502071e+02,7.145910062169565435e+02,2.849409589473133337e+02,3.013729988942559501e-03
3.590000000000000000e+02,4.695274143887789933e+02,4.338808012050523075e+02,7.188647568677909021e+02,2.863508636518732260e+02,2.997897310255681624e-03
3.600000000000000000e+02,4.743288233927470401e+02,4.373155569840569115e+02,7.235275659232901262e+02,2.880695106316856027e+02,2.771773525169218821e-03
3.610000000000000000e+02,4.783247490093806391e+02,4.405556349643848080e+02,7.286755823882305094e+02,2.905521560055872783e+02,2.779544010568901768e-03
3.620000000000000000e+02,4.817558109486806757e+02,4.449818269375572299e+02,7.351094667837660381e+02,2.924707824273497749e+02,2.876570514246612476e-03
3.630000000000000000e+02,4.859060415762252774e+02,4.485118355780380170e+02,7.406979290847127686e+02,2.943743312165122461e+02,2.792338551371065236e-03
3.640000000000000000e+02,4.898800925918224038e+02,4.533864684117461366e+02,7.459785575872984964e+02,2.968883394838164236e+02,2.715783593742360225e-03
3.650000000000000000e+02,4.943292617402282758e+02,4.572283759855834546e+02,7.517842322309664951e+02,2.988917575778241371e+02,2.804361102698882391e-03
3.660000000000000000e+02,4.989918024585647913e+02,4.616252298943916230e+02,7.572486219530543394e+02,3.017281641834642869e+02,2.838297338596862396e-03
3.670000000000000000e+02,5.039327374584884183e+02,4.649665630280356936e+02,7.631448850579067766e+02,3.037345763760907857e+02,2.857322635106185338e-03
3.680000000000000000e+02,5.086159359778623639e+02,4.705707118858770173e+02,7.685054830250439863e+02,3.069085307051786913e+02,2.883994685999535790e-03
3.690000000000000000e+02,5.126593259634294100e+02,4.745633646385059023e+02,7.747946751495107947e+02,3.094178515336971600e+02,2.962301559287672248e-03
3.700000000000000000e+02,5.174888678556760624e+02,4.787911157779997211e+02,7.815241825576812289e+02,3.118236783877762832e+02,2.945981252163276665e-03
3.710000000000000000e+02,5.223487807402653971e+02,4.831081786669779490e+02,7.866701814023866746e+02,3.143244647378285208e+02,3.065227415206095429e-03
3.720000000000000000e+02,5.264220453900688881e+02,4.873554856187982978e+02,7.926796029022113999e+02,3.161419927261617886e+02,2.933638009152805814e-03
3.730000000000000000e+02,5.291930933748770940e+02,4.914020857989870592e+02,7.970210167717661989e+02,3.187922988878583510e+02,2.872190757872039590e-03
3.740000000000000000e+02,5.333964623762387873e+02,4.955443190474431958e+02,8.028656680423140415e+02,3.205135356330721947e+02,2.980087271242770619e-03
3.750000000000000000e+02,5.377327281358794835e+02,4.993490138138548673e+02,8.074894925657540625e+02,3.230016500246717897e+02,3.036848623046761730e-03
3.760000000000000000e+02,5.422934667289548543e+02,5.046042601040154523e+02,8.118604235207051261e+02,3.243560298663790036e+02,3.044350515415406022e-03
3.770000000000000000e+02,5.460710790138068660e+02,5.086260060368833251e+02,8.181851716745105705e+02,3.272246871667667847e+02,3.083218906839713114e-03
3.780000000000000000e+02,5.497516772190967913e+02,5.132909031398589832e+02,8.241900382374745959e+02,3.296308620339668209e+02,3.064173659986901832e-03
3.790000000000000000e+02,5.549864769698373266e+02,5.178853181846670850e+02,8.292667327483006829e+02,3.324013043979645659e+02,3.123846045465672461e-03
3.800000000000000000e+02,5.602481771327663864e+02,5.222502780072663882e+02,8.351698067630089781e+02,3.343298979877897636e+02,3.314697989124093525e-03
3.810000000000000000e+02,5.640432039999261633e+02,5.255793224241067492e+02,8.415025356584391147e+02,3.364114349899751915e+02,3.397243750083989156e-03
3.820000000000000000e+02,5.685810862272131772e+02,5.299461665622507098e+02,8.469572372657445385e+02,3.384614846543864815e+02,3.253357591142869154e-03
3.830000000000000000e+02,5.745719263117605351e+02,5.343041176523061040e+02,8.527018212156856407e+02,3.411978145807952387e+02,3.511518517062328648e-03
3.840000000000000000e+02,5.792550226934989723e+02,5.387835671113086846e+02,8.580867301316046678e+02,3.420308615493619868e+02,3.405014260468353093e-03
3.850000000000000000e+02,5.843060493873638279e+02,5.435600055659443797e+02,8.629063304298076673e+02,3.433467340962542949e+02,3.362788861103083171e-03
3.860000000000000000e+02,5.891503935050366181e+02,5.479355804047595484e+02,8.691942507203914374e+02,3.453748038820806414e+02,3.337921565062407225e-03
3.870000000000000000e+02,5.948507120358750626e+02,5.519865310217320484e+02,8.744467832719481066e+02,3.478999343893037803e+02,3.373222712756640540e-03
3.880000000000000000e+02,5.999142693810795208e+02,5.567643858155097405e+02,8.800266025689315939e+02,3.491812940138069052e+02,3.357490436793342248e-03
3.890000000000000000e+02,6.042632074029345404e+02,5.606710761293625183e+02,8.864541984917206037e+02,3.509612182235512137e+02,3.328150913883276552e-03
3.900000000000000000e+02,6.090563814327902037e+02,5.654896641473578711e+02,8.929755287651851177e+02,3.537640259601942603e+02,3.231770673927658599e-03
3.910000000000000000e+02,6.143939448250450823e+02,5.701093627619784456e+02,8.983102671818537601e+02,3.554431393383437694e+02,3.255878757920327438e-03
3.920000000000000000e+02,6.175328706095422149e+02,5.757233098447451312e+02,9.052363018423412768e+02,3.574479308639234887e+02,3.375348325484139878e-03
3.930000000000000000e+02,6.229072316909800975e+02,5.798737075725632621e+02,9.103502379841398806e+02,3.610233301672928974e+02,3.251639554783358754e-03
3.940000000000000000e+02,6.268200414976598722e+02,5.846134731735407968e+02,9.172626680966733375e+02,3.628388104271102748e+02,3.362761747127906986e-03
3.950000000000000000e+02,6.320807555613232580e+02,5.895324292130806043e+02,9.233431354276148113e+02,3.658506974927223041e+02,3.391794591542485193e-03
3.960000000000000000e+02,6.374765479257049492e+02,5.936845350625400215e+02,9.267893762045334825e+02,3.680715842548003138e+02,3.510707691753101045e-03
3.970000000000000000e+02,6.429268679716496990e+02,5.976413534708774478e+02,9.311877690728498465e+02,3.700724704486728456e+02,3.549805977268505330e-03
3.980000000000000000e+02,6.462995812431558988e+02,6.030685115296050753e+02,9.374161968705617483e+02,3.725828357863739484e+02,3.640843026259998894e-03
3.990000000000000000e+02,6.525320613953774682e+02,6.077684937115154753e+02,9.431607570059306909e+02,3.757778141849469762e+02,3.630093564384817562e-03
4.000000000000000000e+02,6.572054901563371914e+02,6.137734299535708260e+02,9.484784791223473803e+02,3.782201707880972208e+02,3.714640042039474288e-03
4.010000000000000000e+02,6.617453166242016778e+02,6.195401119366015337e+02,9.548390461906401470e+02,3.803012330869192965e+02,3.795507976942502637e-03
4.020000000000000000e+02,6.659211603720209496e+02,6.234069847616526658e+02,9.608756807794951555e+02,3.832429811472240999e+02,3.773223555966653819e-03
4.030000000000000000e+02,6.717207406568099941e+02,6.290295541943663693e+02,9.687415238391718049e+02,3.854724787587275614e+02,3.887183880927680413e-03
4.040000000000000000e+02,6.775787891160833851e+02,6.335010476723253987e+02,9.727805137534685400e+02,3.873282449433913825e+02,3.907092590999194925e-03
4.050000000000000000e+02,6.829717594105381977e+02,6.365230460036831346e+02,9.808325021008527074e+02,3.911717512649609034e+02,3.940989992477050841e-03
4.060000000000000000e+02,6.888969219925616017e+02,6.422263204629892925e+02,9.859072291345248686e+02,3.932622033631282648e+02,3.749914903143913847e-03
4.070000000000000000e+02,6.929634933338968494e+02,6.454946084635097350e+02,9.924418690030937569e+02,3.962395917143561519e+02,3.887394314891268188e-03
4.080000000000000000e+02,6.988676144764998526e+02,6.493953756212798680e+02,9.999863131236772915e+02,3.987377054166608445e+02,3.857110891037907052e-03
4.090000000000000000e+02,7.034180509337078320e+02,6.524206503259762258e+02,1.005756263783631084e+03,4.018885138191767510e+02,3.999955199773808090e-03
4.100000000000000000e+02,7.080862352028536861e+02,6.577247218467791754e+02,1.010367704687087780e+03,4.046691341977244747e+02,4.028216980569099270e-03
4.110000000000000000e+02,7.135079896518618625e+02,6.627733132064689698e+02,1.016528597318456605e+03,4.072912462179573367e+02,3.799649893202472484e-03
4.120000000000000000e+02,7.177761553911579995e+02,6.678514616276447668e+02,1.021035917844668916e+03,4.096958055372271588e+02,4.103984600435151009e-03
4.130000000000000000e+02,7.226426549910547692e+02,6.731332273436366904e+02,1.028556651961864645e+03,4.116629173767205430e+02,3.969101855020307212e-03
4.140000000000000000e+02,7.265716929393255441e+02,6.794221193094978162e+02,1.036035578146422495e+03,4.150777877993726861e+02,4.181572516288922792e-03
4.150000000000000000e+02,7.309256616366853905e+02,6.847082863789012208e+02,1.042540606937399843e+03,4.180156886782102106e+02,4.322899669572999315e-03
4.160000000000000000e+02,7.356574841335987003e+02,6.896991812795067744e+02,1.049872123725720940e+03,4.213339804356112381e+02,4.328808611602785739e-03
4.170000000000000000e+02,7.405894654710969007e+02,6.949636063173900311e+02,1.056022920512032215e+03,4.237569972040595303e+02,4.139237737417089669e-03
4.180000000000000000e+02,7.448752441413694214e+02,6.995617189539018455e+02,1.062537762398226278e+03,4.269710227874384145e+02,4.383844822800408991e-03
4.190000000000000000e+02,7.510694275820785606e+02,7.037721973651991902e+02,1.066422044843332060e+03,4.306835789777568380e+02,4.649726257804909224e-03
4.200000000000000000e+02,7.555714369032712057e+02,7.100617896759296173e+02,1.072744198379024283e+03,4.334864522711066002e+02,4.725157288099191000e-03
4.210000000000000000e+02,7.621077015163655233e+02,7.153956270147649548e+02,1.080004634456694248e+03,4.359456965895344069e+02,4.583549547410581404e-03
4.220000000000000000e+02,7.666750073072878422e+02,7.207851422643996102e+02,1.085816392943074561e+03,4.391408880910491916e+02,4.652286788907500359e-03
4.230000000000000000e+02,7.729661658893960521e+02,7.254369522328568110e+02,1.091248851882095778e+03,4.420140202127483917e+02,4.797150513921155657e-03
4.240000000000000000e+02,7.775008048520960529e+02,7.301477090280990296e+02,1.097060575346419000e+03,4.434992468894370177e+02,4.507962527219411264e-03
4.250000000000000000e+02,7.819818118832290565e+02,7.367337984867140221e+02,1.104167461391090683e+03,4.465243447993848349e+02,4.799249611847522523e-03
4.260000000000000000e+02,7.877245142905500188e+02,7.419732739143703384e+02,1.111974592211901154e+03,4.496368137653921622e+02,4.812962853206981251e-03
4.270000000000000000e+02,7.921566045514050529e+02,7.476522043163655553e+02,1.117834545230737604e+03,4.531707545162920496e+02,4.870929231174492280e-03
4.280000000000000000e+02,7.975397741703708334e+02,7.526927637379171756e+02,1.124302596101466861e+03,4.557645189730528159e+02,4.842438986447206162e-03
4.290000000000000000e+02,8.043831506426083706e+02,7.579226709716501773e+02,1.131866446462108797e+03,4.584954160925959741e+02,4.731966205764770450e-03
4.300000000000000000e+02,8.105471130966440114e+02,7.629123698212632689e+02,1.139011787668345505e+03,4.610583225937282350e+02,4.677137527247521298e-03
4.310000000000000000e+02,8.156881744958644731e+02,7.691991817189398262e+02,1.144529338719878297e+03,4.629969233774394866e+02,4.728225657265161530e-03
4.320000000000000000e+02,8.193556241073058573e+02,7.751124203353406301e+02,1.148917202387286807e+03,4.653526918685787450e+02,4.837023545420038317e-03
4.330000000000000000e+02,8.237998924124116229e+02,7.815686340914680841e+02,1.155802383387260761e+03,4.676584735192082007e+02,4.999438544690981701e-03
4.340000000000000000e+02,8.278242370750851933e+02,7.869449092521879265e+02,1.163645943521275967e+03,4.712612379232660942e+02,4.686294170117455415e-03
4.350000000000000000e+02,8.339346738867229760e+02,7.923442131372346466e+02,1.169728446989212898e+03,4.738574780997796552e+02,4.745208066480155473e-03
4.360000000000000000e+02,8.396433504154451839e+02,7.970234085162815063e+02,1.175525742977339178e+03,4.759548804822903776e+02,4.901948243169140795e-03
4.370000000000000000e+02,8.452620841600165704e+02,8.021728620396393126e+02,1.182934647685973687e+03,4.799845685299380307e+02,4.869018164817107142e-03
4.380000000000000000e+02,8.517406064967873363e+02,8.095967575105225933e+02,1.190795496520195911e+03,4.828724185174006607e+02,4.774577035982718876e-03
4.390000000000000000e+02,8.575781255857837095e+02,8.146208193732614973e+02,1.199182609366772340e+03,4.870924091656733594e+02,5.111482672251366211e-03
4.400000000000000000e+02,8.620047795080171227e+02,8.186099006822087176e+02,1.204098371807843705e+03,4.899093698802990957e+02,4.878972612664678188e-03
4.410000000000000000e+02,8.677748267315184876e+02,8.225786615563442865e+02,1.211612417093672093e+03,4.934655153778728049e+02,4.892114054762863873e-03
4.420000000000000000e+02,8.741565969745945495e+02,8.270221131123724945e+02,1.218405620713398548e+03,4.957197610073967553e+02,4.862657542488380003e-03
4.430000000000000000e+02,8.801119654789479227e+02,8.339351839032267435e+02,1.224450628360836163e+03,4.991829919587308382e+02,4.955341170201355006e-03
4.440000000000000000e+02,8.867723782344376104e+02,8.389274752096646353e+02,1.231387625737781264e+03,5.018788212317382431e+02,5.314650196175607633e-03
4.450000000000000000e+02,8.918803292975551358e+02,8.437725232622799467e+02,1.238510941669114345e+03,5.052764355489239279e+02,4.931979294640065348e-03
4.460000000000000000e+02,8.983155535342539224e+02,8.490749503842500872e+02,1.243495615519364947e+03,5.077023403276474482e+02,4.946664841484649244e-03
4.470000000000000000e+02,9.033763174504956623e+02,8.537639090647116973e+02,1.249453194632313171e+03,5.102432049971879451e+02,5.038555672216893377e-03
4.480000000000000000e+02,9.073075488449076147e+02,8.587011227293186266e+02,1.255463557792639222e+03,5.139076920147945202e+02,4.864923304032209295e-03
4.490000000000000000e+02,9.131475136038959590e+02,8.647438436352130111e+02,1.261721017532148380e+03,5.180510125985967989e+02,5.030061072213931617e-03
4.500000000000000000e+02,9.195671957342930227e+02,8.710953822909815472e+02,1.269450961538602996e+03,5.201510687173728229e+02,5.085052694953073882e-03
4.510000000000000000e+02,9.265057486186982487e+02,8.751498482971912836e+02,1.275920174413654649e+03,5.234832974016048865e+02,5.043987309713893197e-03
4.520000000000000000e+02,9.321028930490372204e+02,8.809822119066707273e+02,1.284026484573150356e+03,5.261431269781372748e+02,5.137859275974765438e-03
4.530000000000000000e+02,9.380526328483836096e+02,8.866859930173259272e+02,1.293087150272737972e+03,5.290338223318279915e+02,4.944536089558804193e-03
4.540000000000000000e+02,9.447726927402619594e+02,8.915146210065212244e+02,1.299353019294660953e+03,5.331237135144652939e+02,4.896626426700634305e-03
4.550000000000000000e+02,9.499910064124933342e+02,8.958255504293792910e+02,1.307123103173405070e+03,5.358887613237736787e+02,5.067325949979606392e-03
4.560000000000000000e+02,9.546677241950968664e+02,9.015462257130961916e+02,1.314467714705435583e+03,5.397328568083480604e+02,5.134707619135592260e-03
4.570000000000000000e+02,9.607840974550464352e+02,9.077518481726153823e+02,1.321929274334250749e+03,5.437014062950435118e+02,4.805661776950187480e-03
4.580000000000000000e+02,9.673654189865081889e+02,9.146463051547648320e+02,1.329686747269700390e+03,5.474518228279555387e+02,4.949072430280976320e-03
4.590000000000000000e+02,9.741762368690480116e+02,9.222799643097928310e+02,1.337172232265836101e+03,5.509454865253682101e+02,4.881825013329232910e-03
4.600000000000000000e+02,9.826343662028994004e+02,9.276803519113705079e+02,1.344652657982475148e+03,5.544217452113595073e+02,4.877707949408893739e-03
4.610000000000000000e+02,9.886436977586415651e+02,9.337893368825656353e+02,1.353343495574228655e+03,5.574608198861960773e+02,4.874627360542116428e-03
4.620000000000000000e+02,9.935387473868083816e+02,9.399976867492318888e+02,1.362090899420034475e+03,5.609794502007850951e+02,4.934260226608699895e-03
4.630000000000000000e+02,9.997557662271512982e+02,9.451390057092302186e+02,1.371582241909644836e+03,5.633241637367766543e+02,4.956740361642175685e-03
4.640000000000000000e+02,1.004346741605761281e+03,9.497822900588894299e+02,1.380056673229934404e+03,5.656673929698094980e+02,4.938911561116587912e-03
4.650000000000000000e+02,1.010994559347232780e+03,9.559858011225055634e+02,1.388190030501420779e+03,5.696125353704906047e+02,5.008177260160784350e-03
4.660000000000000000e+02,1.015751607750306562e+03,9.613639230020205559e+02,1.396694145960532524e+03,5.716904637077479947e+02,4.932277508683524658e-03
4.670000000000000000e+02,1.021661682419409772e+03,9.671124603134435347e+02,1.404905288837327589e+03,5.758589446383389259e+02,4.910695242726248466e-03
4.680000000000000000e+02,1.028060355796472550e+03,9.729879650047732866e+02,1.413508519788138074e+03,5.802155863258531099e+02,5.095067560528354633e-03
4.690000000000000000e+02,1.034028596290506812e+03,9.787941571447950082e+02,1.420728597044102344e+03,5.836699592564289105e+02,4.852105991277610997e-03
4.700000000000000000e+02,1.038743031586432835e+03,9.837970258958177965e+02,1.427263500880084393e+03,5.877245479110724773e+02,4.710432654226548443e-03
4.710000000000000000e+02,1.045146488592514515e+03,9.894365493669570242e+02,1.435479813090375956e+03,5.906717038039195131e+02,4.937180040810118520e-03
4.720000000000000000e+02,1.050718456366130795e+03,9.965256757339199112e+02,1.442502307242420102e+03,5.929385110198929851e+02,5.137252562090299790e-03
4.730000000000000000e+02,1.057399691279415947e+03,1.003903708447217127e+03,1.450441241364108237e+03,5.966080211625017000e+02,4.870988379541030255e-03
4.740000000000000000e+02,1.066461341153513786e+03,1.009648311625277415e+03,1.458178056508662849e+03,6.003221940125524725e+02,5.191216504246920493e-03
4.750000000000000000e+02,1.072468534781655535e+03,1.014320171367559624e+03,1.465310727903936595e+03,6.036840807110872902e+02,5.118087326462683606e-03
4.760000000000000000e+02,1.081617288244435031e+03,1.020835273960959626e+03,1.471984536673946877e+03,6.068647147118427938e+02,5.261048679790825133e-03
4.770000000000000000e+02,1.086702745808489226e+03,1.027297623258443082e+03,1.480670011470118652e+03,6.111891239236394995e+02,5.317274914826697341e-03
4.780000000000000000e+02,1.091936430451329670e+03,1.034305510750870781e+03,1.488010200038442008e+03,6.143539645351472700e+02,5.335524431408500412e-03
4.790000000000000000e+02,1.097466775887324275e+03,1.039071321333761261e+03,1.496625330843987285e+03,6.177554658574902078e+02,5.407852218790254462e-03
4.800000000000000000e+02,1.103511079288808105e+03,1.044874604422969696e+03,1.504982901181363559e+03,6.210098007922233592e+02,5.452556930866769846e-03
4.810000000000000000e+02,1.110678545083065956e+03,1.050821409375898384e+03,1.511691658613503023e+03,6.235445433035038150e+02,5.492657268018952266e-03
4.820000000000000000e+02,1.116525884596146398e+03,1.054420718116338321e+03,1.516002949449870812e+03,6.271584844051025129e+02,5.515234445983785427e-03
4.830000000000000000e+02,1.123558049443659456e+03,1.059998369718601225e+03,1.524397412801840801e+03,6.296157224589680936e+02,4.870294850265355358e-03
4.840000000000000000e+02,1.130284185462797495e+03,1.066841575671979626e+03,1.531393265565064667e+03,6.326902188656883936e+02,5.466813743059018016e-03
4.850000000000000000e+02,1.135850089725252474e+03,1.072123682185120970e+03,1.540191470024872388e+03,6.359485044754961791e+02,5.353172366130865001e-03
4.860000000000000000e+02,1.144303310933810508e+03,1.078369411981545909e+03,1.547284348713299551e+03,6.394383980135960428e+02,5.656271302136972601e-03
4.870000000000000000e+02,1.151026571911632345e+03,1.085450888420785532e+03,1.555321415543813373e+03,6.434927100601197481e+02,5.612779093653985640e-03
4.880000000000000000e+02,1.156118289134623410e+03,1.091787379266489552e+03,1.562043205274278307e+03,6.463818071853004312e+02,5.526027123858967549e-03
4.890000000000000000e+02,1.161662699507154230e+03,1.098466741162777680e+03,1.568380127629044637e+03,6.500779420903954815e+02,5.769624443269449898e-03
4.900000000000000000e+02,1.168390925257486515e+03,1.105737820114064561e+03,1.578310967535188865e+03,6.543377580090132142e+02,5.665582285100168036e-03
4.910000000000000000e+02,1.177601782673206344e+03,1.113029032323264801e+03,1.588482553247174565e+03,6.572588917186717481e+02,5.622997152048836433e-03
4.920000000000000000e+02,1.184760404191443513e+03,1.118989931539175814e+03,1.594713772786235722e+03,6.611187352281455105e+02,5.677090264504913719e-03
4.930000000000000000e+02,1.190972862900347309e+03,1.126156184410802553e+03,1.604892734942167635e+03,6.647676894991257086e+02,5.764155334482712334e-03
4.940000000000000000e+02,1.196319442189638266e+03,1.132590638559053787e+03,1.614048527259495131e+03,6.691171606673276528e+02,5.977479144281483414e-03
4.950000000000000000e+02,1.202336342824909025e+03,1.139034616354617356e+03,1.623732722736421465e+03,6.708828388354463641e+02,5.945106553451040554e-03
4.960000000000000000e+02,1.207700724924065526e+03,1.147415447799969115e+03,1.633386914034283336e+03,6.740730196137446910e+02,6.215019847929159624e-03
4.970000000000000000e+02,1.213488798472353892e+03,1.154056526111613266e+03,1.641979086506285967e+03,6.773426176861438535e+02,6.211669150086085445e-03
4.980000000000000000e+02,1.219792457765926429e+03,1.160379699880753378e+03,1.649130468755295169e+03,6.805883491496804254e+02,6.473273672194301831e-03
4.990000000000000000e+02,1.226606583858565955e+03,1.166391624363820029e+03,1.658605507290261357e+03,6.834520734584989441e+02,6.492594297453746499e-03
5.000000000000000000e+02,1.234775538362435555e+03,1.172463813178983855e+03,1.665118612988063433e+03,6.859708981789740392e+02,6.469560427990628249e-03
5.010000000000000000e+02,1.240831450141969299e+03,1.179325447068737276e+03,1.673874426323541684e+03,6.881413378160021921e+02,6.161946873981638539e-03
5.020000000000000000e+02,1.249028380751279656e+03,1.186846020841683412e+03,1.682246765541073501e+03,6.919740709218515349e+02,6.384876913659520703e-03
5.030000000000000000e+02,1.256595299136688482e+03,1.195559174432454256e+03,1.689840600069865332e+03,6.961313587182738729e+02,6.451932717896680103e-03
5.040000000000000000e+02,1.262150939172669041e+03,1.200837046028776513e+03,1.698145832589515294e+03,6.990364294645510199e+02,6.632547247672704316e-03
5.050000000000000000e+02,1.269666475269973034e+03,1.207293842999823482e+03,1.705842069791134463e+03,7.020715318426377962e+02,6.680485550229042779e-03
5.060000000000000000e+02,1.276882619618009585e+03,1.211425203993816694e+03,1.715300015706598060e+03,7.058439164050395220e+02,6.899909747021482076e-03
5.070000000000000000e+02,1.282995684559386291e+03,1.217121564362347044e+03,1.723448545194644339e+03,7.080880171275783823e+02,6.991303062578779759e-03
5.080000000000000000e+02,1.288376491385988629e+03,1.223110004961827372e+03,1.731877073893602073e+03,7.118219849987698353e+02,7.113642999881153450e-03
5.090000000000000000e+02,1.296203146878194502e+03,1.230114068647402291e+03,1.739303231478652606e+03,7.158024792189607979e+02,6.964085083167925738e-03
5.100000000000000000e+02,1.302610971171282699e+03,1.237287865156481530e+03,1.749318962604642820e+03,7.203883848842981479e+02,6.982805423913829301e-03
5.110000000000000000e+02,1.310309286589130807e+03,1.244339824463088689e+03,1.760408400899053504e+03,7.238023698782790234e+02,7.292551132981328621e-03
5.120000000000000000e+02,1.316792699328942945e+03,1.249416336160074479e+03,1.765553162198807058e+03,7.278231895469139090e+02,7.196192207442053679e-03
5.130000000000000000e+02,1.324057460600800141e+03,1.257082181002277594e+03,1.773985460533800051e+03,7.311968150848573487e+02,7.000235543187516285e-03
5.140000000000000000e+02,1.330153727197270200e+03,1.265185590957516752e+03,1.780899675743610260e+03,7.352539251439411601e+02,7.192793810771758167e-03
5.150000000000000000e+02,1.335918128238155987e+03,1.272892277485023442e+03,1.789081727278747167e+03,7.391707295543008058e+02,7.047774985872057307e-03
5.160000000000000000e+02,1.341770292774038353e+03,1.279162911546241503e+03,1.797214161306359529e+03,7.416929594273046860e+02,7.366407251284678992e-03
5.170000000000000000e+02,1.349021762185088619e+03,1.286054791819823322e+03,1.806166335861278412e+03,7.445524071003676454e+02,7.452401556718002418e-03
5.180000000000000000e+02,1.355331897476054792e+03,1.294275386266723217e+03,1.813360065525984055e+03,7.492181674873387465e+02,7.219037414055162749e-03
5.190000000000000000e+02,1.362934663077367532e+03,1.301346287047520264e+03,1.819917297744492316e+03,7.523827109449279078e+02,7.209756118129906355e-03
5.200000000000000000e+02,1.369480442612873503e+03,1.305565669917091782e+03,1.829645537677880839e+03,7.564343847095378806e+02,6.935211731575741112e-03
5.210000000000000000e+02,1.376059067636715781e+03,1.312538738490816741e+03,1.838674195046221939e+03,7.613772418735331939e+02,7.049689262813352286e-03
5.220000000000000000e+02,1.381787034106361489e+03,1.318195144822581824e+03,1.845263783262528477e+03,7.634805804849384003e+02,7.020656309419393004e-03
5.230000000000000000e+02,1.389009448636793422e+03,1.325047537584170186e+03,1.854028604364827061e+03,7.672723956940551489e+02,7.423114288013454853e-03
5.240000000000000000e+02,1.395918256465963623e+03,1.330882560534486402e+03,1.864480112813488404e+03,7.712515524643797562e+02,7.610628737477864725e-03
5.250000000000000000e+02,1.404284334846520323e+03,1.338511286164534113e+03,1.874078926753928272e+03,7.745349348436616310e+02,7.590303495933481415e-03
5.260000000000000000e+02,1.411361493788611824e+03,1.344144340936438084e+03,1.883340472345040325e+03,7.777511275004093250e+02,7.725324522139920269e-03
5.270000000000000000e+02,1.418902732206094925e+03,1.350345827840069887e+03,1.892836372587705227e+03,7.807039633523791053e+02,7.824242230039524237e-03
5.280000000000000000e+02,1.426155841267403957e+03,1.358199053737267377e+03,1.898958642906064142e+03,7.839753129752853056e+02,7.896382748915464767e-03
5.290000000000000000e+02,1.434108912310289725e+03,1.366771036817504410e+03,1.907444322349864706e+03,7.874552833935799754e+02,7.901232489851861551e-03
5.300000000000000000e+02,1.443566941377168632e+03,1.374598592711010497e+03,1.914609465166743121e+03,7.906489573818313374e+02,7.817747737545621689e-03
5.310000000000000000e+02,1.452481105712702629e+03,1.378234210106282490e+03,1.922258102245893042e+03,7.956480614189538301e+02,8.025500378890049191e-03
5.320000000000000000e+02,1.458287324924199083e+03,1.384641061825065663e+03,1.931731593182492361e+03,7.990771607205962255e+02,7.947330695030507819e-03
5.330000000000000000e+02,1.467737842823291203e+03,1.391745557351501247e+03,1.939731552179907112e+03,8.024552404248067887e+02,7.934085583972572131e-03
5.340000000000000000e+02,1.475343451540727528e+03,1.398113066204824918e+03,1.947158423657789172e+03,8.059134323631003554e+02,7.947021147562849386e-03
5.350000000000000000e+02,1.482566580086805970e+03,1.405390661378969526e+03,1.957614034869520765e+03,8.099183349569807433e+02,7.764826214378794944e-03
5.360000000000000000e+02,1.491293802179789054e+03,1.412794865369069385e+03,1.966575622925033258e+03,8.138927968977340015e+02,7.947002096889921319e-03
5.370000000000000000e+02,1.500392109036315333e+03,1.420223418556005527e+03,1.975852023379274442e+03,8.174001083549636633e+02,7.682170711807545516e-03
5.380000000000000000e+02,1.507130239168863682e+03,1.427849458693327051e+03,1.983076787282096575e+03,8.209412137169560992e+02,7.962342921831289111e-03
5.390000000000000000e+02,1.513963608983699032e+03,1.436546730790164020e+03,1.992459411910008384e+03,8.244599391304844858e+02,7.373248242566576849e-03
5.400000000000000000e+02,1.522659532046159939e+03,1.441921653612646423e+03,2.001354036199767052e+03,8.285273828399663216e+02,7.889270036950390974e-03
5.410000000000000000e+02,1.531274611123368686e+03,1.449018597669969949e+03,2.011249810467613770e+03,8.333612912093760769e+02,7.820881547366598241e-03
5.420000000000000000e+02,1.537900986767681843e+03,1.454815979537202793e+03,2.021150785792676743e+03,8.374931254745829392e+02,7.760538991795185026e-03
5.430000000000000000e+02,1.545736467645441508e+03,1.462638414693003597e+03,2.028384814887237098e+03,8.413404130782317907e+02,7.695045560283886310e-03
5.440000000000000000e+02,1.553535796304863425e+03,1.473131790805664878e+03,2.037710870784897907e+03,8.452539695525313164e+02,7.859456592314129075e-03
5.450000000000000000e+02,1.562743053726016797e+03,1.480133777677073567e+03,2.048035312495624567e+03,8.491719811991536062e+02,8.010451136508223158e-03
5.460000000000000000e+02,1.568220379698410397e+03,1.489879366980854002e+03,2.055990968663653803e+03,8.537931905972793629e+02,7.921187799701967513e-03
5.470000000000000000e+02,1.577285062342635911e+03,1.498954971823624192e+03,2.064695506787090835e+03,8.561034924206021515e+02,7.863727293014322051e-03
5.480000000000000000e+02,1.584263252455060865e+03,1.505262358106087959e+03,2.076519625503320640e+03,8.612580760704270233e+02,7.577975303217021619e-03
5.490000000000000000e+02,1.592127232031139101e+03,1.511287218560495376e+03,2.085842800206779430e+03,8.663337988440764548e+02,7.635240176758983921e-03
5.500000000000000000e+02,1.598510166565861255e+03,1.516925318617670200e+03,2.094594470209227893e+03,8.704075614107930505e+02,7.728404926149123888e-03
5.510000000000000000e+02,1.605498355375237679e+03,1.522434849232075067e+03,2.107037365204017988e+03,8.733219516115074157e+02,8.020616199074126484e-03
5.520000000000000000e+02,1.613783495822994610e+03,1.527453712259925624e+03,2.115674383904486604e+03,8.763267374233157625e+02,7.884243856144279583e-03
5.530000000000000000e+02,1.621303712614240567e+03,1.534590181566628644e+03,2.126202533145299640e+03,8.803761958306640736e+02,8.193475541637185167e-03
5.540000000000000000e+02,1.630911865173454544e+03,1.543696469349128847e+03,2.136388227838551757e+03,8.844544427508985791e+02,7.901845244234650956e-03
5.550000000000000000e+02,1.641775258745354677e+03,1.549799523719737863e+03,2.145434132006911568e+03,8.889943320306249461e+02,8.063478333166673728e-03
5.560000000000000000e+02,1.647925975132405711e+03,1.555342077066300135e+03,2.151888681678302419e+03,8.927353971873553746e+02,8.067312118172242918e-03
5.570000000000000000e+02,1.656540528400480525e+03,1.565302598596868393e+03,2.162013058011768408e+03,8.975969600151577197e+02,8.038330031627349825e-03
5.580000000000000000e+02,1.664040832379561380e+03,1.573423133121262254e+03,2.171425988456245250e+03,9.025287942670222492e+02,8.018978107194207894e-03
5.590000000000000000e+02,1.671353760744120336e+03,1.580582617154070022e+03,2.182637868526536295e+03,9.062537522940245935e+02,7.987626192345387288e-03
5.600000000000000000e+02,1.679902584620586367e+03,1.588411143405768144e+03,2.190568049709534534e+03,9.109941573967773820e+02,8.145049760242883963e-03
5.610000000000000000e+02,1.686353802122116122e+03,1.598180147944876353e+03,2.199103359588932108e+03,9.154565939745040168e+02,8.327092082106135607e-03
5.620000000000000000e+02,1.695106922297832625e+03,1.604062830040101289e+03,2.206157935474137957e+03,9.186209454947409085e+02,8.669609800565636348e-03
5.630000000000000000e+02,1.705352714431567620e+03,1.611824365884790950e+03,2.216634606685704057e+03,9.215531742526723065e+02,8.533437557343925839e-03
5.640000000000000000e+02,1.712834975746009832e+03,1.621468051319635833e+03,2.225395711124657282e+03,9.265702655810830493e+02,8.164407986238964021e-03
5.650000000000000000e+02,1.721817321564813938e+03,1.630707437925369504e+03,2.230813685295604955e+03,9.303659293837222322e+02,8.352008830586177268e-03
5.660000000000000000e+02,1.732065744951390116e+03,1.638342415430349320e+03,2.242319715681393518e+03,9.349941502657732144e+02,8.703771404022231373e-03
5.670000000000000000e+02,1.737618610001326942e+03,1.646603892865417492e+03,2.252392784949926863e+03,9.381056385060653611e+02,8.438088887719352726e-03
5.680000000000000000e+02,1.745952618473746952e+03,1.654297880332401746e+03,2.259358439476715375e+03,9.429802486771018266e+02,8.546884891489581193e-03
5.690000000000000000e+02,1.754331230547946916e+03,1.660006626909874512e+03,2.267985837194774376e+03,9.476075181179895708e+02,8.358653189157738694e-03
5.700000000000000000e+02,1.761354882085464396e+03,1.666657828323260674e+03,2.276832471042653196e+03,9.528790841415361683e+02,8.703837197409081128e-03
5.710000000000000000e+02,1.772888297498289830e+03,1.677159034025344226e+03,2.284558300184602103e+03,9.581809898848647435e+02,8.845566581804020778e-03
5.720000000000000000e+02,1.780639005168118956e+03,1.685297963377072847e+03,2.292070715573871894e+03,9.610815766305204306e+02,8.983859450679920755e-03
5.730000000000000000e+02,1.787605443289412960e+03,1.693905859346091802e+03,2.303150487876694569e+03,9.658908536366934641e+02,8.825528164821183630e-03
5.740000000000000000e+02,1.797205953034732829e+03,1.705523103091080429e+03,2.311316084069650969e+03,9.685458955426852299e+02,9.136817826072674009e-03
5.750000000000000000e+02,1.807531096364211407e+03,1.714011082981017353e+03,2.321634038267412507e+03,9.728772985223470187e+02,9.164205907312816812e-03
5.760000000000000000e+02,1.815621470922079425e+03,1.722616986547120632e+03,2.332069665955978962e+03,9.762832419248888982e+02,9.062833843023421210e-03
5.770000000000000000e+02,1.823070302879625615e+03,1.730812776891058547e+03,2.339393735439486136e+03,9.813358580644485301e+02,8.488519195125499017e-03
5.780000000000000000e+02,1.831869416300903822e+03,1.739931433233094594e+03,2.349309019298797921e+03,9.860652886514952797e+02,8.603396334518453870e-03
5.790000000000000000e+02,1.840941360664370450e+03,1.747414728998783630e+03,2.358831591552327154e+03,9.900074802827419944e+02,8.558180853333485771e-03
5.800000000000000000e+02,1.848766584897447956e+03,1.753637073119433353e+03,2.369954648156201074e+03,9.942100111931474657e+02,8.637674871502687424e-03
5.810000000000000000e+02,1.858391150464218299e+03,1.761103951259951145e+03,2.379388976028027173e+03,9.992616773607414871e+02,9.250282836715029156e-03
5.820000000000000000e+02,1.866142056473944422e+03,1.768477049220966364e+03,2.385525474364173988e+03,1.004945763765104857e+03,8.977636125528376532e-03
5.830000000000000000e+02,1.874333585905994596e+03,1.777861496917931845e+03,2.396143152076524530e+03,1.009031726442526406e+03,9.019381205248477862e-03
5.840000000000000000e+02,1.883180708373948846e+03,1.787162128868730633e+03,2.406779607655774726e+03,1.014165259426389412e+03,9.072369801059743111e-03
5.850000000000000000e+02,1.890890829381355161e+03,1.794240177690930523e+03,2.419517076807336252e+03,1.016308624203561521e+03,8.746765119644783759e-03
5.860000000000000000e+02,1.898880306589463544e+03,1.804149527539388600e+03,2.429820496636394637e+03,1.020765347403711758e+03,8.799092548308240502e-03
5.870000000000000000e+02,1.909076422885559623e+03,1.813784375527936845e+03,2.439659373181981209e+03,1.026372287246570522e+03,8.948977874916330677e-03
5.880000000000000000e+02,1.917605279182669619e+03,1.822328884639314992e+03,2.453115513106180515e+03,1.030545546394459507e+03,8.600578621305920990e-03
5.890000000000000000e+02,1.925803871664225426e+03,1.829404414281719482e+03,2.463064485999238514e+03,1.035532140042268566e+03,8.990662978881291956e-03
5.900000000000000000e+02,1.935035262575730030e+03,1.835745738401886229e+03,2.472162658512393136e+03,1.039918351679752959e+03,9.144874333802732735e-03
5.910000000000000000e+02,1.941341417392002768e+03,1.844608439449065372e+03,2.480272183517351550e+03,1.046105438456671664e+03,9.372430424726685416e-03
5.920000000000000000e+02,1.950583175327620665e+03,1.854740242890839454e+03,2.492750146055616824e+03,1.051189195255403320e+03,9.507592357511751580e-03
5.930000000000000000e+02,1.960267121497591233e+03,1.862735152798059516e+03,2.506446303431597244e+03,1.055282994543811128e+03,9.505401466604834759e-03
5.940000000000000000e+02,1.967087624552108991e+03,1.871004902605369352e+03,2.515061687933060057e+03,1.061016711124800850e+03,9.435906264921078979e-03
5.950000000000000000e+02,1.976438336809506609e+03,1.877748879382222867e+03,2.524626988526983496e+03,1.064742472549022978e+03,9.552165715032034932e-03
5.960000000000000000e+02,1.983876833888221199e+03,1.886819640749436985e+03,2.534375830912746096e+03,1.068920087507663538e+03,9.399040916363232689e-03
5.970000000000000000e+02,1.991615201249698657e+03,1.896025561469137756e+03,2.543645978435141842e+03,1.073076943313663151e+03,9.741293638331427474e-03
5.980000000000000000e+02,1.997362724495298380e+03,1.905850963222045038e+03,2.555015393818731354e+03,1.079337973211576582e+03,9.868782734009928781e-03
5.990000000000000000e+02,2.009175935650202064e+03,1.915274663673476880e+03,2.561669672138014903e+03,1.082977541240638857e+03,9.703422189173083190e-03
6.000000000000000000e+02,2.017661671639361657e+03,1.923573979771424547e+03,2.572646731256203566e+03,1.088944825504650908e+03,9.630309605202613810e-03
6.010000000000000000e+02,2.026441560207370003e+03,1.932555503869220502e+03,2.582810461583158940e+03,1.093736153106940492e+03,9.804241643481148571e-03
6.020000000000000000e+02,2.036461807234622256e+03,1.941611479595423361e+03,2.592677335605076223e+03,1.097676996142251028e+03,9.909788248810058597e-03
6.030000000000000000e+02,2.045344998051633411e+03,1.949086325874586237e+03,2.602888527463383980e+03,1.103314530281216321e+03,1.019709632382070907e-02
6.040000000000000000e+02,2.050889988204233305e+03,1.958114248916059523e+03,2.613911460450622144e+03,1.105971253878707785e+03,9.973289401489893180e-03
6.050000000000000000e+02,2.060613402696531466e+03,1.967147494185822779e+03,2.623855000532250415e+03,1.110922493798024789e+03,1.010596453993262145e-02
6.060000000000000000e+02,2.067110349721325292e+03,1.977240482321846002e+03,2.634386138103287976e+03,1.115578196960809692e+03,1.026045181375712101e-02
6.070000000000000000e+02,2.076300115196734623e+03,1.984913833860730392e+03,2.647052447198727805e+03,1.119123098787293202e+03,1.019200623086691238e-02
6.080000000000000000e+02,2.085051552433108554e+03,1.993361888981202355e+03,2.657208435148812896e+03,1.124227199647651332e+03,9.934476430294436611e-03
6.090000000000000000e+02,2.095300827744686103e+03,2.002635448162832290e+03,2.668517185291470014e+03,1.128482232833668149e+03,9.800389408515575163e-03
6.100000000000000000e+02,2.101668010777934796e+03,2.012111276396457015e+03,2.677921907204020044e+03,1.132365843799414279e+03,9.960483944831954872e-03
6.110000000000000000e+02,2.112954741863149138e+03,2.020042152692129321e+03,2.687542928666429816e+03,1.136067116691101091e+03,1.008532542195272885e-02
6.120000000000000000e+02,2.121825801032065556e+03,2.027150837771061788e+03,2.697043877636314392e+03,1.138931211190292970e+03,1.044588953084790717e-02
6.130000000000000000e+02,2.131960264711139189e+03,2.035531878135683655e+03,2.711304030025022257e+03,1.143501297113514738e+03,1.056692597091324348e-02
6.140000000000000000e+02,2.140405018811281934e+03,2.043291794279415399e+03,2.718658740037258212e+03,1.147983029482591064e+03,1.006151636186924936e-02
6.150000000000000000e+02,2.147632451692140421e+03,2.051027452310510853e+03,2.727321683139803554e+03,1.154241160377544020e+03,1.035598517194646906e-02
6.160000000000000000e+02,2.157988856610202220e+03,2.059393276192602571e+03,2.734638284582003962e+03,1.158667099433944713e+03,9.949764491377410813e-03
6.170000000000000000e+02,2.167402692300596755e+03,2.069461522076017445e+03,2.743985774557600962e+03,1.162131929630587365e+03,9.887949714107557853e-03
6.180000000000000000e+02,2.175068594486755501e+03,2.079159292144043320e+03,2.755734213777151126e+03,1.167341947518719962e+03,9.685999833319525187e-03
6.190000000000000000e+02,2.184247385902339829e+03,2.088084431155773927e+03,2.767428493961406730e+03,1.171742735194042780e+03,1.026398688014773519e-02
6.200000000000000000e+02,2.191885096968262587e+03,2.097631056483995962e+03,2.779372209487557939e+03,1.176354909620760736e+03,1.034543915247154722e-02
6.210000000000000000e+02,2.201624421820285988e+03,2.105410718645795896e+03,2.789906021316481656e+03,1.178847330656525173e+03,1.040170243856286536e-02
6.220000000000000000e+02,2.208902186671437903e+03,2.114248082741265989e+03,2.803009073809643269e+03,1.184826420388953011e+03,1.028693712867345678e-02
6.230000000000000000e+02,2.214947024357807095e+03,2.124864559148688386e+03,2.812214489518029950e+03,1.188654694195041429e+03,1.064341367168131214e-02
6.240000000000000000e+02,2.222441549568477512e+03,2.134834134355478000e+03,2.820530253554001774e+03,1.192590339920658380e+03,1.031004055309248102e-02
6.250000000000000000e+02,2.231766856710109550e+03,2.142987440314466767e+03,2.830967223391395237e+03,1.196510544677474627e+03,1.034323400320702468e-02
6.260000000000000000e+02,2.241331341789423277e+03,2.149657785436244922e+03,2.841301301539207543e+03,1.200694836651574860e+03,1.077750717935044289e-02
6.270000000000000000e+02,2.251141384427341109e+03,2.157371701985197888e+03,2.852529113892353962e+03,1.205210726460092019e+03,1.057958291017779828e-02
6.280000000000000000e+02,2.260066511815766717e+03,2.163847356892282733e+03,2.862668067871298263e+03,1.208703380406098404e+03,1.068520391516125656e-02
6.290000000000000000e+02,2.269618417811342624e+03,2.172778755718399225e+03,2.872480608381957609e+03,1.213643922422166042e+03,1.107226605095068539e-02
6.300000000000000000e+02,2.277963961480277703e+03,2.181900657257188868e+03,2.883577137211898844e+03,1.217322397123934934e+03,1.165505689833823411e-02
6.310000000000000000e+02,2.288051080353166981e+03,2.189727570787371405e+03,2.892215170641643908e+03,1.219873188738845101e+03,1.130388992396702541e-02
6.320000000000000000e+02,2.296719092911530424e+03,2.197612776456717256e+03,2.899302549991346950e+03,1.224192521120176025e+03,1.179862495740191530e-02
6.330000000000000000e+02,2.306513398370285813e+03,2.208608185477608913e+03,2.910712103504454717e+03,1.229501306089127411e+03,1.180360446819694875e-02
6.340000000000000000e+02,2.318556097037286690e+03,2.218077649064991419e+03,2.920788526270065631e+03,1.233749122360256479e+03,1.201084287440712384e-02
6.350000000000000000e+02,2.329768353129145453e+03,2.225364176064681487e+03,2.930351316313021925e+03,1.239661453828983667e+03,1.212108395915001413e-02
6.360000000000000000e+02,2.339213181069966140e+03,2.233218399924235655e+03,2.941708595150716064e+03,1.242765035581938719e+03,1.221714603749424199e-02
6.370000000000000000e+02,2.347628845590476885e+03,2.242523315806181927e+03,2.953530832037440632e+03,1.247161910573317300e+03,1.238232895572144443e-02
6.380000000000000000e+02,2.358377405693224318e+03,2.250642318954522580e+03,2.966087126986216390e+03,1.251190474715658183e+03,1.241751066740404141e-02
6.390000000000000000e+02,2.368148105022102754e+03,2.258842553679666707e+03,2.975851627974514486e+03,1.255266210623141433e+03,1.233404713569430378e-02
6.400000000000000000e+02,2.376844175385122981e+03,2.268984870945850162e+03,2.987853984243364721e+03,1.260644584369338418e+03,1.282659664019880630e-02
6.410000000000000000e+02,2.385001573181529238e+03,2.278674199452139874e+03,3.000177659142482298e+03,1.263532418796886532e+03,1.285167895765304547e-02
6.420000000000000000e+02,2.392530273751486675e+03,2.285973400814201341e+03,3.010629462028886337e+03,1.268538497237702359e+03,1.277874759410602135e-02
6.430000000000000000e+02,2.401152072578139268e+03,2.294245270694837927e+03,3.018077478435971898e+03,1.273657337978250325e+03,1.213150768305382154e-02
6.440000000000000000e+02,2.409099006027648556e+03,2.302780219222055166e+03,3.029129453441127225e+03,1.279390955533387569e+03,1.171396488614362408e-02
6.450000000000000000e+02,2.419985418791341090e+03,2.310834452739835797e+03,3.043233743053498074e+03,1.285327240649213763e+03,1.194308882660277682e-02
6.460000000000000000e+02,2.430282922311348557e+03,2.319581888880186398e+03,3.051765136880251703e+03,1.289006938452641862e+03,1.213414740678309123e-02
6.470000000000000000e+02,2.439910162835425581e+03,2.327234835003861917e+03,3.059153855414117970e+03,1.294081243770327092e+03,1.232861030216247933e-02
6.480000000000000000e+02,2.447495459080053934e+03,2.336912415657915517e+03,3.072838920322858939e+03,1.300007291572127087e+03,1.208426636348880479e-02
6.490000000000000000e+02,2.457947429086490047e+03,2.347117367207491043e+03,3.084287772403118197e+03,1.302550042326793573e+03,1.258907836067824082e-02
6.500000000000000000e+02,2.468468578445694220e+03,2.355009982482459691e+03,3.093609889299769293e+03,1.306814195838879414e+03,1.242155729864968805e-02
6.510000000000000000e+02,2.477655512020596234e+03,2.363625330811320055e+03,3.106221334994947028e+03,1.313727754293426187e+03,1.217074733825973532e-02
6.520000000000000000e+02,2.487130097716258206e+03,2.370590166246692206e+03,3.117401074608631916e+03,1.317295828855075797e+03,1.195767319867158118e-02
6.530000000000000000e+02,2.493448977978139283e+03,2.378535341952697763e+03,3.126060118228999272e+03,1.321466271012460311e+03,1.214306125021735738e-02
6.540000000000000000e+02,2.503644699030304764e+03,2.389358931272867267e+03,3.136633604591280800e+03,1.327379426352179962e+03,1.256973152691254203e-02
6.550000000000000000e+02,2.510143768492050185e+03,2.400822401025558975e+03,3.144823520966186607e+03,1.330740200439964156e+03,1.224782759163867141e-02
6.560000000000000000e+02,2.519137246724782017e+03,2.409033695106296818e+03,3.155794049947550320e+03,1.336281935240245275e+03,1.232426553391019475e-02
6.570000000000000000e+02,2.529119803784273245e+03,2.418906409323953994e+03,3.166926289229685153e+03,1.340091466276688607e+03,1.279093360435679116e-02
6.580000000000000000e+02,2.538202284436555146e+03,2.430204669701499824e+03,3.181243212432646942e+03,1.345930699003074324e+03,1.274530232081705350e-02
6.590000000000000000e+02,2.546797755265595242e+03,2.437779348785663387e+03,3.190018448382758834e+03,1.350296136412897567e+03,1.301832238590361346e-02
6.600000000000000000e+02,2.558309932288608707e+03,2.446268636511018485e+03,3.200586534298410697e+03,1.356305690782955935e+03,1.274873715439739374e-02
6.610000000000000000e+02,2.570684406826768736e+03,2.456918891254834307e+03,3.209150877075137942e+03,1.362535370459619571e+03,1.276772585668506377e-02
6.620000000000000000e+02,2.577386941890373237e+03,2.466006617298297897e+03,3.219036581648827450e+03,1.368171981352559214e+03,1.286502337573747212e-02
6.630000000000000000e+02,2.587674537372416580e+03,2.474169363693954438e+03,3.227018332716557779e+03,1.372539639265589130e+03,1.326064551095873512e-02
6.640000000000000000e+02,2.600572665328937546e+03,2.485986738259856793e+03,3.237252765240431472e+03,1.377301821328846017e+03,1.319106564488781164e-02
6.650000000000000000e+02,2.607734512973555411e+03,2.494749966405708619e+03,3.249883635283085368e+03,1.381304811887263895e+03,1.325906085504635623e-02
6.660000000000000000e+02,2.616120044795218746e+03,2.501473733286629340e+03,3.261691562592374794e+03,1.387971497541194367e+03,1.370223383705926334e-02
6.670000000000000000e+02,2.622804206091636388e+03,2.508689259975159530e+03,3.274850515734035071e+03,1.393345138114915017e+03,1.366058828287053384e-02
6.680000000000000000e+02,2.635881307186538834e+03,2.520361870870244275e+03,3.287751546244468045e+03,1.400856417959070313e+03,1.402993375871175452e-02
6.690000000000000000e+02,2.644750969681983406e+03,2.528853586199957135e+03,3.300076786382159298e+03,1.404963794803957171e+03,1.322615538547300407e-02
6.700000000000000000e+02,2.655776890322261352e+03,2.537517442839873183e+03,3.311417147581966219e+03,1.410122016349022033e+03,1.358054838630451400e-02
6.710000000000000000e+02,2.665975794878727356e+03,2.544710908467808622e+03,3.323862122988021838e+03,1.414259228808537273e+03,1.347961483576665120e-02
6.720000000000000000e+02,2.679074926213887920e+03,2.554879677526966589e+03,3.336375457842874312e+03,1.419779653264456783e+03,1.296518582925154650e-02
6.730000000000000000e+02,2.688001509302257546e+03,2.563464886592682888e+03,3.347201500464332639e+03,1.426280171535429872e+03,1.362757354641785934e-02
6.740000000000000000e+02,2.701111878559937395e+03,2.575137205399343202e+03,3.358839398760988388e+03,1.430963538621830139e+03,1.344469560523631202e-02
6.750000000000000000e+02,2.710593508340255994e+03,2.585846852674171714e+03,3.368835406705435162e+03,1.437836058861234960e+03,1.353409445569142555e-02
6.760000000000000000e+02,2.717530408976440413e+03,2.596520961918779903e+03,3.381180607160137242e+03,1.442916765311976633e+03,1.347866974197609036e-02
6.770000000000000000e+02,2.727214858270227523e+03,2.604226395345268429e+03,3.391178582561223266e+03,1.447781449744231622e+03,1.314007916093284933e-02
6.780000000000000000e+02,2.738501935712719387e+03,2.615161928193836502e+03,3.404764049950022127e+03,1.451271486606240387e+03,1.327013454214009958e-02
6.790000000000000000e+02,2.751197228200376230e+03,2.626291848945614220e+03,3.415078769061535240e+03,1.455159743435524888e+03,1.327602993319521030e-02
6.800000000000000000e+02,2.764522032544446574e+03,2.637289527053812435e+03,3.430294268556492170e+03,1.460990271382517221e+03,1.333918237973907850e-02
6.810000000000000000e+02,2.772742009048046384e+03,2.647601309197090814e+03,3.441320918081029049e+03,1.467335606936195290e+03,1.400954423609157562e-02
6.820000000000000000e+02,2.780329786137616338e+03,2.658244591515483080e+03,3.455813191585182267e+03,1.474281531425706589e+03,1.391900807867385570e-02
6.830000000000000000e+02,2.788823054373413470e+03,2.667821638107488525e+03,3.466920520755819780e+03,1.480287413247208178e+03,1.390672912557922025e-02
6.840000000000000000e+02,2.801974329460726494e+03,2.679755383085357607e+03,3.478953124324613782e+03,1.486306898949177139e+03,1.427786140335041143e-02
6.850000000000000000e+02,2.813896159040570183e+03,2.689366402261887288e+03,3.491968441857028665e+03,1.491707172472964885e+03,1.463847930767092631e-02
6.860000000000000000e+02,2.820772144271534671e+03,2.699122530411995285e+03,3.501923463897544934e+03,1.495635785258123178e+03,1.417056609100086906e-02
6.870000000000000000e+02,2.829791294410608316e+03,2.707312175476256016e+03,3.515058780320588085e+03,1.500905319789127361e+03,1.503002040718226517e-02
6.880000000000000000e+02,2.838064805422534846e+03,2.718761437660451520e+03,3.527465801829908742e+03,1.506629665454073120e+03,1.458913819520468724e-02
6.890000000000000000e+02,2.848079655488967546e+03,2.729773873662305050e+03,3.540330415415845891e+03,1.511241536252055994e+03,1.468713944997934728e-02
6.900000000000000000e+02,2.859420736869956272e+03,2.741438653225927737e+03,3.551518082856161527e+03,1.518349337684335296e+03,1.423377653407498222e-02
6.910000000000000000e+02,2.873693324346864756e+03,2.751203297210678556e+03,3.563393585759536109e+03,1.524446136220227345e+03,1.425663426478362972e-02
6.920000000000000000e+02,2.882338112684062253e+03,2.760506226744137166e+03,3.575979520335172310e+03,1.530215925161409359e+03,1.401013075490109561e-02
6.930000000000000000e+02,2.891026584351084239e+03,2.772605671668603918e+03,3.583732116001457143e+03,1.535226918976568868e+03,1.353914241667752982e-02
6.940000000000000000e+02,2.898463240836676505e+03,2.781504941510362187e+03,3.595576902285064079e+03,1.540693791666988545e+03,1.359604754615673095e-02
6.950000000000000000e+02,2.908819838475359575e+03,2.792740036839062668e+03,3.609988870232912177e+03,1.544610084387591542e+03,1.396408443106034181e-02
6.960000000000000000e+02,2.917875997086670395e+03,2.801570713994795369e+03,3.620875127520198930e+03,1.549624196486611709e+03,1.472867128939348014e-02
6.970000000000000000e+02,2.931062659213493134e+03,2.812297073558605007e+03,3.636501106257518131e+03,1.556909454667321370e+03,1.491812655253099695e-02
6.980000000000000000e+02,2.942482892024844659e+03,2.823917165135413597e+03,3.651184152076862119e+03,1.561437065369937955e+03,1.444278554087086164e-02
6.990000000000000000e+02,2.953859922273419670e+03,2.839653289241289258e+03,3.662557785914105807e+03,1.566640527387384282e+03,1.467673067611896531e-02
7.000000000000000000e+02,2.967043095423934574e+03,2.849390245967959800e+03,3.675349653333330934e+03,1.572120896000466928e+03,1.530773132348173249e-02
7.010000000000000000e+02,2.979853219160006120e+03,2.857636155941256220e+03,3.688685509439082125e+03,1.578299131386918816e+03,1.474779148064786494e-02
7.020000000000000000e+02,2.989526031218592834e+03,2.869020402136746725e+03,3.702405856325969580e+03,1.583567378969960828e+03,1.496733441011355303e-02
7.030000000000000000e+02,3.001994717257507546e+03,2.879793936076822774e+03,3.714215599624985316e+03,1.588933337344740494e+03,1.466286637590508146e-02
7.040000000000000000e+02,3.012088449065840905e+03,2.890492774910690059e+03,3.724098496200588670e+03,1.593850751664413792e+03,1.411903058325902904e-02
7.050000000000000000e+02,3.021563438573638450e+03,2.898425783710451924e+03,3.736559264565338708e+03,1.599663243700148541e+03,1.435805024239922290e-02
7.060000000000000000e+02,3.029229716524153901e+03,2.906047456264804168e+03,3.748047811888974138e+03,1.606331538758224951e+03,1.426480649482408936e-02
7.070000000000000000e+02,3.041006646559113051e+03,2.919234176897672114e+03,3.762582050612913008e+03,1.610829455575886186e+03,1.429072540071107955e-02
7.080000000000000000e+02,3.051421526753726539e+03,2.929113099934618276e+03,3.774249626224815984e+03,1.617185747598955913e+03,1.442271828886898533e-02
7.090000000000000000e+02,3.061791472533192973e+03,2.942369855611230378e+03,3.785991423778086300e+03,1.623269060825814677e+03,1.422194747922056468e-02
7.100000000000000000e+02,3.071060048759596157e+03,2.954169654326976342e+03,3.799033914903190635e+03,1.629350383592452090e+03,1.453501489761255261e-02
7.110000000000000000e+02,3.083367330691709867e+03,2.965312836272173172e+03,3.810916945339964514e+03,1.634077657964875925e+03,1.454905640292825098e-02
7.120000000000000000e+02,3.093365557788541537e+03,2.972377873990120861e+03,3.824914387182135215e+03,1.641075240654110303e+03,1.439948527611412121e-02
7.130000000000000000e+02,3.103941781964614620e+03,2.983771918275990174e+03,3.840877234248589957e+03,1.645824967345993173e+03,1.414040317337594832e-02
7.140000000000000000e+02,3.119308939261390151e+03,2.995628131897294679e+03,3.852853864764127138e+03,1.649038775636277478e+03,1.457596068430777603e-02
7.150000000000000000e+02,3.129482702152382444e+03,3.004948514609077847e+03,3.866752268924364216e+03,1.654285426741453648e+03,1.472773229287382968e-02
7.160000000000000000e+02,3.139635355588498896e+03,3.015260453926845003e+03,3.880559478124512680e+03,1.661410621792966595e+03,1.530802873774594897e-02
7.170000000000000000e+02,3.152074871406180137e+03,3.023963646178494400e+03,3.893001828681004554e+03,1.664610416832116243e+03,1.555266722746428965e-02
7.180000000000000000e+02,3.164399081483060399e+03,3.033650156365067232e+03,3.903211934415185169e+03,1.670832415589623906e+03,1.622398411744874203e-02
7.190000000000000000e+02,3.174046724695655485e+03,3.043660105027306599e+03,3.918202740061002260e+03,1.676040784382076026e+03,1.666167851214539475e-02
7.200000000000000000e+02,3.188328057937529593e+03,3.051800502916681580e+03,3.932111153917410775e+03,1.680375911764318516e+03,1.578949546477537158e-02
7.210000000000000000e+02,3.200783198450623786e+03,3.060615164442497189e+03,3.946622406083192345e+03,1.685627534747758546e+03,1.632445537445581518e-02
7.220000000000000000e+02,3.208952461640044476e+03,3.070206186552554755e+03,3.958123360447588766e+03,1.690562782053166529e+03,1.630703596120064436e-02
7.230000000000000000e+02,3.221038384530382245e+03,3.081179666823130447e+03,3.969027448538290628e+03,1.694848261843212185e+03,1.635303478366278984e-02
7.240000000000000000e+02,3.234250330032588408e+03,3.094855832584421478e+03,3.983155159058749632e+03,1.702119124794705385e+03,1.650932067989208107e-02
7.250000000000000000e+02,3.246417431400951955e+03,3.106390410616244480e+03,3.996974030530991968e+03,1.706740691346289623e+03,1.648318491281886011e-02
7.260000000000000000e+02,3.258000962982382134e+03,3.116690007671652893e+03,4.008653517853245830e+03,1.714406521459664873e+03,1.677069309677958753e-02
7.270000000000000000e+02,3.268359540662002473e+03,3.128464177465792545e+03,4.017911241394402168e+03,1.720239399468507600e+03,1.683961616635587522e-02
7.280000000000000000e+02,3.281151945899168368e+03,3.137437486688641002e+03,4.030647994683075922e+03,1.727273319999347677e+03,1.727608071378983201e-02
7.290000000000000000e+02,3.292954944074816922e+03,3.150348873791803726e+03,4.045732621603990992e+03,1.733731858971823613e+03,1.653545204347117714e-02
7.300000000000000000e+02,3.305194385649511787e+03,3.159349969023912308e+03,4.056064371297259640e+03,1.739197758332194553e+03,1.705757655503481462e-02
7.310000000000000000e+02,3.316220033837828396e+03,3.171665399026801879e+03,4.071926214517142398e+03,1.744181220722099624e+03,1.628864178184774580e-02
7.320000000000000000e+02,3.324254661474476052e+03,3.180336329833819946e+03,4.084253200500054845e+03,1.748751267520522561e+03,1.742554615468294710e-02
7.330000000000000000e+02,3.338101475412647233e+03,3.189813567155504643e+03,4.099389899413671628e+03,1.750137885440606624e+03,1.745080264166565254e-02
7.340000000000000000e+02,3.348559989487984240e+03,3.199361572228126533e+03,4.106985268784595064e+03,1.756290853918698076e+03,1.650065939817579874e-02
7.350000000000000000e+02,3.353266092422169095e+03,3.209284436704846485e+03,4.119419367719787260e+03,1.759975518324944005e+03,1.744918995187838551e-02
7.360000000000000000e+02,3.366440418623360529e+03,3.220370219096443179e+03,4.130745078138506869e+03,1.764992677537820782e+03,1.749160643242564372e-02
7.370000000000000000e+02,3.378962950550705045e+03,3.229335580500900505e+03,4.149107368585760014e+03,1.771131263946830586e+03,1.705772008251316141e-02
7.380000000000000000e+02,3.390744778111207324e+03,3.238134432542489776e+03,4.161935576919422601e+03,1.777721030672875713e+03,1.681704736825428981e-02
7.390000000000000000e+02,3.400679280817736981e+03,3.245853467764584366e+03,4.177500354919076926e+03,1.783567814387007274e+03,1.713421263554348872e-02
7.400000000000000000e+02,3.410754515402584730e+03,3.257516170677093214e+03,4.188228254435029157e+03,1.791154001288118025e+03,1.755361539235056334e-02
7.410000000000000000e+02,3.423016535266808660e+03,3.268710713097561438e+03,4.196753504335856633e+03,1.797602430696944339e+03,1.759478975888806307e-02
7.420000000000000000e+02,3.437543427025172605e+03,3.279280863296278767e+03,4.209656747753373566e+03,1.801831429879209736e+03,1.655851785251383212e-02
7.430000000000000000e+02,3.449795688085701840e+03,3.287960344952609375e+03,4.224279761818740553e+03,1.807181120520330069e+03,1.709707713830932452e-02
7.440000000000000000e+02,3.459442808887988122e+03,3.299965464033922672e+03,4.240497615295964351e+03,1.813746508168509081e+03,1.660945687913395474e-02
7.450000000000000000e+02,3.472876940576883499e+03,3.313489391279871597e+03,4.256656685281412138e+03,1.817962721868930885e+03,1.664969827108353506e-02
7.460000000000000000e+02,3.485780769451840570e+03,3.325022859259074721e+03,4.270922854943391030e+03,1.822338155154093329e+03,1.734514323625291343e-02
7.470000000000000000e+02,3.496521021990316058e+03,3.336740980515345655e+03,4.279718285970935540e+03,1.829571600204295464e+03,1.684354664320730777e-02
7.480000000000000000e+02,3.510619027087697759e+03,3.348478056089749316e+03,4.291358958559279017e+03,1.835072877418188455e+03,1.743808838268146033e-02
7.490000000000000000e+02,3.520798505317053696e+03,3.356723092331441876e+03,4.303900447990298744e+03,1.841340071272679552e+03,1.812779205500536506e-02


==> figs/sim/train_loss_edge_07_mal_7_out_large_value.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.555970037586863697e+00,9.955257790553913466e+00,1.037423897546129403e+01,1.014010461241986505e+01,9.430731116421137372e+00
1.000000000000000000e+00,5.197093849804537604e+05,4.111310928012213553e+05,9.615564057430207257e+00,9.501423526457617896e+00,6.961561159370623031e+00
2.000000000000000000e+00,2.013010768990526907e+06,1.560402806498041144e+06,9.120805226292073797e+00,9.026168079297262281e+00,6.196505003776071163e+00
3.000000000000000000e+00,4.497920392971592024e+06,3.461264406125860289e+06,8.537807068666593224e+00,8.591549505381085083e+00,5.523656786295452648e+00
4.000000000000000000e+00,7.975950913656432182e+06,6.117942980479625054e+06,8.104703029662806202e+00,8.134527538943480351e+00,4.934162682465298211e+00
5.000000000000000000e+00,1.244814853242377937e+07,9.531411790623608977e+06,7.677645505188833042e+00,7.735238691584878978e+00,4.313533157773852267e+00
6.000000000000000000e+00,1.791474121032480896e+07,1.370203761393844150e+07,7.218678510150397187e+00,7.359215205188156972e+00,3.678078305126155634e+00
7.000000000000000000e+00,2.437539507590787113e+07,1.862985420327019691e+07,6.902741165002475476e+00,6.804096416912588374e+00,3.027813500152825021e+00
8.000000000000000000e+00,3.183039500830611587e+07,2.431482299964740127e+07,6.595575653066095612e+00,6.362846423429444620e+00,2.531917864790146133e+00
9.000000000000000000e+00,4.027984809589398652e+07,3.075683880753027648e+07,6.143073868678881944e+00,6.063541544686264828e+00,2.130740462265391155e+00
1.000000000000000000e+01,4.972329285080870241e+07,3.795606444285222143e+07,5.731188700528401014e+00,5.675176845820804949e+00,1.787655223357759837e+00
1.100000000000000000e+01,6.016139443217453361e+07,4.591254463094520569e+07,5.359993968435119882e+00,5.283226804238333685e+00,1.443150839555922271e+00
1.200000000000000000e+01,7.159363974908429384e+07,5.462605483817195892e+07,4.979397192048813814e+00,4.885362873340988621e+00,1.186094331020911552e+00
1.300000000000000000e+01,8.402016997885909677e+07,6.409661550624248385e+07,4.537524413732580086e+00,4.486567684253294885e+00,9.672526880181925302e-01
1.400000000000000000e+01,9.744082405464285612e+07,7.432416030197852850e+07,4.109285409905664821e+00,4.223133188985002562e+00,7.807191034491069992e-01
1.500000000000000000e+01,1.118562601197833270e+08,8.530914664021848142e+07,3.835972821057814564e+00,3.910765071510001079e+00,6.506445651223348170e-01
1.600000000000000000e+01,1.272655625485444963e+08,9.705127482150131464e+07,3.559550886211698906e+00,3.627960628265308518e+00,5.364844891958002737e-01
1.700000000000000000e+01,1.436692530772609711e+08,1.095505886918002963e+08,3.267153526565895749e+00,3.283912179357627803e+00,4.501080097670228097e-01
1.800000000000000000e+01,1.610674747090859413e+08,1.228067157726628482e+08,2.925814397082681317e+00,2.984909728902288784e+00,3.796967341553284525e-01
1.900000000000000000e+01,1.794596663391625583e+08,1.368198984940171242e+08,2.578583377719668945e+00,2.756138048143915498e+00,3.181781558499788831e-01
2.000000000000000000e+01,1.988464239343636930e+08,1.515907794315228760e+08,2.342358565683953842e+00,2.527498358309362647e+00,2.471419510566409405e-01
2.100000000000000000e+01,2.192276048028812408e+08,1.671183767217282951e+08,2.126960918453977278e+00,2.294869781935696018e+00,2.181528097080772666e-01
2.200000000000000000e+01,2.406029169503592551e+08,1.834035586837815642e+08,1.877814381044422110e+00,2.084209748328925915e+00,1.703622342745421125e-01
2.300000000000000000e+01,2.629718480448671877e+08,2.004458220204034746e+08,1.634458097340706129e+00,1.890769094234459491e+00,1.511962113132355734e-01
2.400000000000000000e+01,2.863348776252182126e+08,2.182444745060511529e+08,1.465214649876503294e+00,1.703097411855393872e+00,1.187629716976339456e-01
2.500000000000000000e+01,3.106925009800722599e+08,2.368006420395353436e+08,1.368454217409115659e+00,1.524471518257418001e+00,1.002552862873874462e-01
2.600000000000000000e+01,3.360449770123226047e+08,2.561138130579697192e+08,1.252291307417376487e+00,1.409048950248219523e+00,7.686295225448014357e-02
2.700000000000000000e+01,3.623910162361510992e+08,2.761844747943027020e+08,1.054496337236949799e+00,1.233510897456490563e+00,6.131822185341473386e-02
2.800000000000000000e+01,3.897319319373931289e+08,2.970115036737060547e+08,9.542397493016554488e-01,1.101085424061581719e+00,4.626457314343690452e-02
2.900000000000000000e+01,4.180671737461413741e+08,3.185963030663342476e+08,8.212161929674817173e-01,9.795377974987028447e-01,3.064695230831526729e-02
3.000000000000000000e+01,4.473970926977602243e+08,3.409379745513108373e+08,7.384280971103891478e-01,8.512694955760791160e-01,2.414119097213429654e-02
3.100000000000000000e+01,4.777205073200502396e+08,3.640365357053626776e+08,6.419713249582644776e-01,7.262738327035587194e-01,1.930770469602927086e-02
3.200000000000000000e+01,5.090376181062079072e+08,3.878932586608017087e+08,5.571471466064037426e-01,6.566701409788673338e-01,1.470385098273008229e-02
3.300000000000000000e+01,5.413494270000530481e+08,4.125066927673422098e+08,4.769840790191540725e-01,5.864391362109701022e-01,1.128832590260908653e-02
3.400000000000000000e+01,5.746559399959535599e+08,4.378769725524520874e+08,3.947950587337010209e-01,4.865583151053990418e-01,8.007621508661855181e-03
3.500000000000000000e+01,6.089566641143741608e+08,4.640041872158416510e+08,3.537759665323321201e-01,4.499355487089075067e-01,6.385630681961851352e-03
3.600000000000000000e+01,6.442514554465079308e+08,4.908892445565102100e+08,3.190101222359188471e-01,3.893709477652607109e-01,5.288516524285080678e-03
3.700000000000000000e+01,6.805411950056015253e+08,5.185316227240110636e+08,2.660188067186590732e-01,3.485965123661680654e-01,4.465581699431897533e-03
3.800000000000000000e+01,7.178240317422907352e+08,5.469309890725414753e+08,2.184935410397821354e-01,3.087531598605400829e-01,3.761798511661140765e-03
3.900000000000000000e+01,7.561022342523138523e+08,5.760863805361986160e+08,1.855107734806314967e-01,2.824528322762616117e-01,3.234161392857148876e-03
4.000000000000000000e+01,7.953740472839422226e+08,6.059987025647344589e+08,1.480136650851507918e-01,2.406577106158459545e-01,2.680293144338707911e-03
4.100000000000000000e+01,8.356396969699386358e+08,6.366692884715681076e+08,1.243841742887047408e-01,2.179671681907257019e-01,2.234825315252431110e-03
4.200000000000000000e+01,8.769017895513458252e+08,6.680960862896950245e+08,1.116436653550240132e-01,1.943261887976853730e-01,1.724699593085743388e-03
4.300000000000000000e+01,9.191565872073228359e+08,7.002811585547420979e+08,9.512293533483828778e-02,1.643259721994573264e-01,1.403591003559356842e-03
4.400000000000000000e+01,9.624055721066579819e+08,7.332226555930094719e+08,8.590988749962158444e-02,1.492576449639614333e-01,1.134229868234970517e-03
4.500000000000000000e+01,1.006648797045339823e+09,7.669210726740345955e+08,7.188237494059457333e-02,1.236747884250379848e-01,9.426834588187604780e-04
4.600000000000000000e+01,1.051887361447617292e+09,8.013764500325447321e+08,6.066174369313570569e-02,1.120167358204541275e-01,6.833798035692506545e-04
4.700000000000000000e+01,1.098118617426160336e+09,8.365901585426539183e+08,5.068100896161487068e-02,9.375964044924223195e-02,5.768667808629945881e-04
4.800000000000000000e+01,1.145345229008167267e+09,8.725593551574141979e+08,4.057594326101288118e-02,7.886417828906466809e-02,5.033647531792473373e-04
4.900000000000000000e+01,1.193566292319455147e+09,9.092876769691475630e+08,3.396809570170222781e-02,7.573824525374017735e-02,4.449687022710646644e-04
5.000000000000000000e+01,1.242781164043084621e+09,9.467729696697955132e+08,2.779388131368631942e-02,6.477704699663544563e-02,3.874805560201144417e-04
5.100000000000000000e+01,1.292989694432570934e+09,9.850151326019613743e+08,2.365016641117234641e-02,5.527549020325706053e-02,3.630540306012175478e-04
5.200000000000000000e+01,1.344191610489636421e+09,1.024014515869884968e+09,1.916172095414903076e-02,4.626529512125165944e-02,3.242059059580526537e-04
5.300000000000000000e+01,1.396389611881489992e+09,1.063770397560783386e+09,1.562048250096648161e-02,3.673633936047204784e-02,3.123870753425350699e-04
5.400000000000000000e+01,1.449581181209099293e+09,1.104283264062240601e+09,1.344894419750786163e-02,3.015668998908827003e-02,2.994695292384275120e-04
5.500000000000000000e+01,1.503766595481060982e+09,1.145553663156480312e+09,1.163836323717681864e-02,2.436142210979830303e-02,2.883204746013667830e-04
5.600000000000000000e+01,1.558945929646116495e+09,1.187581105784569263e+09,9.228934581621661692e-03,2.069002888537185836e-02,2.765418963416310660e-04
5.700000000000000000e+01,1.615120956943659544e+09,1.230365895384786129e+09,7.665294789084953209e-03,1.888171792956849782e-02,2.695554146505685367e-04
5.800000000000000000e+01,1.672289663801635742e+09,1.273907764198426723e+09,6.770849436307568858e-03,1.725415415452602463e-02,2.608879892570525882e-04
5.900000000000000000e+01,1.730452727070200682e+09,1.318205890875169277e+09,5.835963944815336646e-03,1.476575107343947035e-02,2.593715081623537699e-04
6.000000000000000000e+01,1.789609047116472721e+09,1.363262295115695000e+09,5.053248147661726364e-03,1.211026690682726059e-02,2.685031662410519715e-04
6.100000000000000000e+01,1.849760784354348660e+09,1.409075049437284231e+09,4.412796979323507784e-03,9.747340359803624565e-03,2.675792796361653458e-04
6.200000000000000000e+01,1.910906192000035048e+09,1.455644671174002171e+09,3.581748876517409919e-03,8.623557551211802341e-03,2.770097593235432143e-04
6.300000000000000000e+01,1.973047972121488094e+09,1.502972856294225693e+09,2.914095770329194757e-03,7.587332070754682078e-03,2.752567814763295928e-04
6.400000000000000000e+01,2.036182889613822937e+09,1.551056997642330170e+09,2.363565763676023224e-03,7.064001432101729705e-03,2.834451344645438908e-04
6.500000000000000000e+01,2.100311614616241932e+09,1.599897405300226450e+09,2.094083931735823967e-03,6.127791675750948741e-03,3.037602960430652033e-04
6.600000000000000000e+01,2.165434409994550228e+09,1.649494737876070976e+09,1.882246286651123590e-03,5.566418502053305239e-03,3.047202170114449160e-04
6.700000000000000000e+01,2.231552974169359684e+09,1.699850974649483442e+09,1.676325986789573008e-03,4.949514028629753426e-03,3.251817521966460234e-04
6.800000000000000000e+01,2.298664255061647892e+09,1.750964725010008335e+09,1.331351312507389473e-03,4.280352186387337277e-03,3.261871734211441165e-04
6.900000000000000000e+01,2.366770900130597591e+09,1.802834349240840912e+09,1.126191948561339196e-03,3.718644190589537324e-03,3.362072457564480032e-04
7.000000000000000000e+01,2.435871535704442024e+09,1.855462136744535923e+09,9.872875173480011313e-04,2.897298991848540339e-03,3.638524468280168733e-04
7.100000000000000000e+01,2.505965827807914257e+09,1.908845720076301098e+09,8.218475696952776133e-04,2.466611202495583299e-03,3.657745185342564653e-04
7.200000000000000000e+01,2.577055052316848755e+09,1.962986729992245674e+09,7.206645377371145855e-04,2.235871143578926912e-03,3.593529357514002598e-04
7.300000000000000000e+01,2.649137592447099209e+09,2.017885995205691338e+09,6.493796791973149851e-04,1.961189654202555310e-03,3.754373708946268096e-04
7.400000000000000000e+01,2.722217032765203476e+09,2.073542061548355341e+09,5.011394578648964426e-04,1.721236491321165296e-03,3.740233836697637315e-04
7.500000000000000000e+01,2.796289454331190586e+09,2.129955702462102890e+09,4.001939152828981605e-04,1.605372829824536218e-03,4.063679788633978163e-04
7.600000000000000000e+01,2.871354920571740627e+09,2.187126240893434525e+09,3.453212175922315552e-04,1.413828785491122453e-03,4.058808100535493679e-04
7.700000000000000000e+01,2.947416762329750538e+09,2.245053454332880497e+09,2.989902424463952713e-04,1.178920023257368221e-03,4.115543452231085197e-04
7.800000000000000000e+01,3.024467764884806633e+09,2.303737132629963875e+09,2.331528626782208846e-04,1.033713344223641251e-03,4.277858875075812861e-04
7.900000000000000000e+01,3.102518016695769787e+09,2.363176997929212570e+09,1.944200691961217586e-04,9.343477086545259880e-04,4.353245315683595962e-04
8.000000000000000000e+01,3.181559592950562954e+09,2.423376150048986435e+09,1.610703526971901667e-04,7.944240251318568369e-04,4.296679494319999293e-04
8.100000000000000000e+01,3.261595893135211945e+09,2.484332565647179604e+09,1.414051590458154095e-04,6.995225144693639763e-04,4.426134418205052157e-04
8.200000000000000000e+01,3.342625501146873951e+09,2.546044246914408207e+09,1.268316232055921589e-04,6.208237311748909804e-04,4.623845835129980486e-04
8.300000000000000000e+01,3.424650618259535789e+09,2.608513342880859375e+09,1.065069864490952867e-04,5.642359177882028121e-04,4.642996616106565000e-04
8.400000000000000000e+01,3.507672164584966660e+09,2.671741013152024269e+09,8.370401392121529227e-05,4.804487274050472934e-04,4.868278312147866771e-04
8.500000000000000000e+01,3.591687624125596046e+09,2.735725907101232529e+09,6.907620420648630244e-05,3.992462102814231528e-04,5.136496607576201967e-04
8.600000000000000000e+01,3.676696617365774155e+09,2.800465733195807457e+09,6.546165751442067915e-05,3.388566624469291355e-04,5.214370951787117292e-04
8.700000000000000000e+01,3.762698387297409058e+09,2.865963378838461876e+09,5.721527201518750161e-05,2.886214054701463638e-04,5.314038517453267829e-04
8.800000000000000000e+01,3.849695366505605698e+09,2.932221544616478443e+09,4.682646045595095785e-05,2.290746063629001128e-04,5.386294722705686766e-04
8.900000000000000000e+01,3.937685885971560001e+09,2.999233987480324745e+09,4.118807960928894119e-05,2.162652087347449736e-04,5.658650163861134175e-04
9.000000000000000000e+01,4.026672624291654587e+09,3.067003836901322365e+09,4.288911232230852022e-05,1.845286413459934494e-04,5.810187525367993544e-04
9.100000000000000000e+01,4.116653384129021645e+09,3.135529318653583050e+09,3.193924134414771743e-05,1.600438435488404920e-04,6.194876647864777652e-04
9.200000000000000000e+01,4.207627995000905514e+09,3.204812864063782692e+09,3.561647796124223220e-05,1.355395639482948056e-04,6.429314928885210279e-04
9.300000000000000000e+01,4.299597100941695213e+09,3.274852919838645935e+09,3.069142853606710020e-05,1.213816031976344689e-04,6.706123539026442870e-04
9.400000000000000000e+01,4.392560172316206932e+09,3.345649653144909859e+09,2.689229222518907392e-05,1.018267295738173317e-04,7.116922733654273969e-04
9.500000000000000000e+01,4.486516905532009125e+09,3.417204912733355045e+09,2.310918446457588260e-05,8.625799435235670387e-05,7.246715464910291615e-04
9.600000000000000000e+01,4.581467262576705933e+09,3.489516165681426525e+09,2.300521646003694798e-05,7.090720448599263648e-05,7.315194276507064330e-04
9.700000000000000000e+01,4.677412119231687546e+09,3.562584505650154114e+09,2.059723770309052071e-05,6.026576429385421818e-05,7.539834364787001419e-04
9.800000000000000000e+01,4.774354303693168640e+09,3.636414255887680531e+09,2.083696928933953529e-05,4.973929851115332923e-05,7.793710399973674541e-04
9.900000000000000000e+01,4.872289817068529129e+09,3.710998305318466187e+09,1.967030988125895163e-05,5.035450705681565609e-05,8.093727286621055228e-04
1.000000000000000000e+02,4.971217179184646606e+09,3.786339672843357086e+09,2.645816912949516819e-05,4.746967549573710698e-05,7.909285013177891344e-04
1.010000000000000000e+02,5.071143868465874672e+09,3.862433883321558952e+09,1.581687306173584773e-05,4.221382708269327821e-05,8.469990022106355099e-04
1.020000000000000000e+02,5.172060034551528931e+09,3.939288214933576107e+09,1.638783141866273496e-05,3.970519513196713035e-05,8.715150351893408143e-04
1.030000000000000000e+02,5.273970751466190338e+09,4.016902169108622551e+09,2.010076744018984840e-05,3.394025415315304883e-05,9.192672630595755123e-04
1.040000000000000000e+02,5.376878462706287384e+09,4.095271132405416489e+09,1.752935355403550943e-05,2.865364271154025033e-05,9.675119491523442861e-04
1.050000000000000000e+02,5.480779097595306396e+09,4.174398745299655914e+09,1.463326974204814945e-05,3.448955297369327155e-05,9.989920341058056152e-04
1.060000000000000000e+02,5.585675525180295944e+09,4.254280732840440750e+09,1.389027875875470386e-05,2.603045488680510999e-05,1.043905595744187842e-03
1.070000000000000000e+02,5.691564479345779419e+09,4.334921248651217461e+09,1.780972739240382907e-05,2.960908913274273857e-05,1.061871778477163630e-03
1.080000000000000000e+02,5.798448735305999756e+09,4.416318748506999016e+09,1.270678754938803223e-05,3.272245725349787193e-05,1.096400799016628014e-03
1.090000000000000000e+02,5.906326089574855804e+09,4.498474356605992317e+09,1.757427130044675323e-05,2.482075608445377668e-05,1.111043052253846142e-03
1.100000000000000000e+02,6.015199285863671303e+09,4.581388872824712753e+09,1.303856937828751228e-05,2.253945687369363071e-05,1.165359603579219083e-03
1.110000000000000000e+02,6.125063464313917160e+09,4.665060520700017929e+09,8.515310198076164738e-06,1.838748834626091622e-05,1.187207813047153060e-03
1.120000000000000000e+02,6.235924827812037468e+09,4.749487315724693298e+09,8.044268003271071166e-06,1.708549364964895290e-05,1.226207786318656012e-03
1.130000000000000000e+02,6.347775906093437195e+09,4.834672381488771439e+09,9.545149674106134796e-06,2.250471266174169926e-05,1.267176419772919616e-03
1.140000000000000000e+02,6.460623506174513817e+09,4.920611145293778419e+09,1.204114971042891113e-05,2.037797742393543388e-05,1.286769905040063833e-03
1.150000000000000000e+02,6.574467323290650368e+09,5.007307714139871597e+09,1.027944945153347334e-05,1.525648003564139543e-05,1.345701864273518567e-03
1.160000000000000000e+02,6.689308080194255829e+09,5.094760106446144104e+09,1.296837844599885159e-05,1.467159866741507557e-05,1.421308865271808664e-03
1.170000000000000000e+02,6.805140158657712936e+09,5.182974559442209244e+09,9.003901028092897718e-06,1.969402258972241526e-05,1.480809514007419558e-03
1.180000000000000000e+02,6.921963474183821678e+09,5.271945212922456741e+09,1.163214612243113066e-05,1.665894441704729445e-05,1.495948597296070659e-03
1.190000000000000000e+02,7.039782555535627365e+09,5.361668641690082550e+09,1.087428765000897357e-05,1.055890489987110215e-05,1.609277266249820038e-03
1.200000000000000000e+02,7.158599766442530632e+09,5.452149499490165710e+09,1.177483109815469220e-05,1.149845024184248388e-05,1.594208778364469836e-03
1.210000000000000000e+02,7.278409492831996918e+09,5.543389093819766998e+09,1.338094182357085771e-05,1.652791477046999802e-05,1.541732681727525645e-03
1.220000000000000000e+02,7.399213745295646667e+09,5.635384908097490311e+09,1.392783111542339469e-05,1.456722996395765080e-05,1.665091515168470870e-03
1.230000000000000000e+02,7.521011848837932587e+09,5.728142356332671165e+09,8.630826276667669106e-06,9.596867511341145018e-06,1.718681702028157510e-03
1.240000000000000000e+02,7.643802367864398003e+09,5.821656814823337555e+09,1.473946348917731797e-05,1.119448572806103215e-05,1.738489781055729821e-03
1.250000000000000000e+02,7.767585007942104340e+09,5.915926111496240616e+09,9.879702413284618956e-06,1.134891346543653867e-05,1.826922917409823377e-03
1.260000000000000000e+02,7.892364452555458069e+09,6.010951823742331505e+09,8.155892842975909218e-06,1.000839165887779103e-05,1.932021173265963121e-03
1.270000000000000000e+02,8.018140536419412613e+09,6.106738019465194702e+09,1.210831646869525713e-05,1.270924138252471636e-05,1.970992546955430136e-03
1.280000000000000000e+02,8.144907312724451065e+09,6.203279843928499222e+09,1.247849496843755901e-05,2.114387434781761499e-05,2.037338393696130900e-03
1.290000000000000000e+02,8.272671487617699623e+09,6.300578483750341415e+09,9.482880136024718354e-06,1.103113724931770179e-05,2.110911382403934944e-03
1.300000000000000000e+02,8.401427608892690659e+09,6.398630834164690018e+09,1.742841032992270556e-05,1.788264344138035256e-05,2.224464911408818857e-03
1.310000000000000000e+02,8.531176750066605568e+09,6.497442569766443253e+09,1.398416356723775067e-05,1.103260480572743063e-05,2.273293095223616334e-03
1.320000000000000000e+02,8.661925266614116669e+09,6.597014084857030869e+09,1.401123773892010149e-05,1.257655182229644453e-05,2.337418010012748404e-03
1.330000000000000000e+02,8.793666680815349579e+09,6.697340086048676491e+09,1.293634767118856388e-05,1.591523576205400303e-05,2.466416483613009802e-03
1.340000000000000000e+02,8.926400436759679794e+09,6.798420800996327400e+09,1.011108869408694488e-05,7.624359787850032433e-06,2.442985570852318489e-03
1.350000000000000000e+02,9.060131140263679504e+09,6.900263246880319595e+09,1.351616696876334345e-05,1.113249650708247884e-05,2.501055289397702275e-03
1.360000000000000000e+02,9.194855204674308777e+09,7.002865717275968552e+09,1.195458153047113115e-05,1.504398463891831739e-05,2.523094278362725262e-03
1.370000000000000000e+02,9.330570198859207153e+09,7.106218770751979828e+09,1.309687635264733530e-05,8.575537436494862220e-06,2.688477007242839889e-03
1.380000000000000000e+02,9.467282936914073944e+09,7.210330901606142998e+09,1.587181751872002167e-05,1.216944066495528887e-05,2.766167620376625003e-03
1.390000000000000000e+02,9.604989738031284332e+09,7.315200203736375809e+09,1.170353845980631746e-05,9.662067706917021326e-06,2.754103453215805963e-03
1.400000000000000000e+02,9.743691653318456650e+09,7.420827252434665680e+09,1.606283009336628709e-05,1.143504620393365201e-05,2.739522062689681015e-03
1.410000000000000000e+02,9.883387940753408432e+09,7.527208490336460114e+09,8.984017555890844164e-06,8.113043612811843275e-06,2.842670243462408486e-03
1.420000000000000000e+02,1.002407837302178574e+10,7.634350762170433044e+09,1.867566597335557077e-05,1.291955028004387884e-05,3.084323366627228502e-03
1.430000000000000000e+02,1.016576023170088577e+10,7.742250281730300903e+09,9.273924832187141476e-06,9.956357198248610985e-06,3.171578389678408882e-03
1.440000000000000000e+02,1.030843692613489151e+10,7.850906910368704796e+09,1.334206194103515486e-05,9.187261411858216320e-06,3.226050049934925390e-03
1.450000000000000000e+02,1.045210933306240463e+10,7.960319225573761940e+09,1.180124306565666359e-05,6.586226296678709957e-06,3.344427013211137556e-03
1.460000000000000000e+02,1.059677834801478386e+10,8.070491027377294540e+09,1.115675601925936178e-05,8.950614641900500601e-06,3.178606717891829803e-03
1.470000000000000000e+02,1.074243533545097351e+10,8.181416199983558655e+09,1.024196438270674747e-05,1.139257968707507729e-05,3.380701977489852794e-03
1.480000000000000000e+02,1.088909265369103432e+10,8.293099920166097641e+09,1.130041399632908394e-05,1.365173311829170899e-05,3.543082280128451167e-03
1.490000000000000000e+02,1.103673789299057198e+10,8.405542483066617966e+09,1.691034630679766337e-05,1.428377174483852485e-05,3.607162118736906287e-03
1.500000000000000000e+02,1.118538269965854073e+10,8.518740442128496170e+09,1.085923663357579727e-05,1.461112879130865849e-05,3.580179620927492756e-03
1.510000000000000000e+02,1.133501979164048004e+10,8.632696794757474899e+09,1.785434229406579476e-05,1.320553260997225919e-05,3.829888611127540976e-03
1.520000000000000000e+02,1.148565416782670593e+10,8.747408573810428619e+09,2.298064086569961972e-05,1.285785961790963938e-05,4.110723657071435611e-03
1.530000000000000000e+02,1.163727989512840843e+10,8.862877004685630798e+09,1.430838723215366315e-05,1.099150787498004433e-05,4.045559960329958571e-03
1.540000000000000000e+02,1.178989977932880402e+10,8.979101653762657166e+09,1.302491576782305316e-05,1.689402220839131274e-05,4.310335615912430640e-03
1.550000000000000000e+02,1.194351221515739441e+10,9.096084042456100464e+09,1.388688851478026010e-05,1.078649870456249715e-05,4.479614257377972919e-03
1.560000000000000000e+02,1.209811807853011131e+10,9.213826999585147858e+09,1.859582239260859637e-05,1.185733962283386234e-05,4.486048337689507726e-03
1.570000000000000000e+02,1.225372095609084129e+10,9.332324601870773315e+09,1.592632365177149012e-05,8.860035855762227186e-06,4.560913573202429738e-03
1.580000000000000000e+02,1.241031579415832520e+10,9.451579000434612274e+09,1.585194673181522518e-05,1.409254173123652976e-05,4.826155738562265540e-03
1.590000000000000000e+02,1.256790601376529694e+10,9.571589357337455750e+09,1.802716997101327934e-05,6.717182999382842468e-06,4.842757698062416516e-03
1.600000000000000000e+02,1.272649482139179993e+10,9.692360092606256485e+09,1.090325202635078483e-05,1.389421935216184067e-05,4.702048677564962809e-03
1.610000000000000000e+02,1.288607523447054291e+10,9.813885237629600525e+09,1.066875804744960021e-05,8.968586787561072526e-06,5.089782693063926722e-03
1.620000000000000000e+02,1.304664992597691536e+10,9.936171771422641754e+09,1.026139430926331642e-05,1.107351784412902163e-05,5.371203341485220051e-03
1.630000000000000000e+02,1.320821732393116379e+10,1.005921186110501862e+10,1.204456084269445171e-05,1.387739191327508337e-05,5.404341435755855017e-03
1.640000000000000000e+02,1.337078132823312569e+10,1.018300905172931290e+10,9.804036828597872955e-06,1.332182486912802943e-05,5.382035012838737309e-03
1.650000000000000000e+02,1.353434055713878250e+10,1.030756218869812202e+10,1.678541076821638001e-05,1.986645845508672181e-05,5.819678774985348468e-03
1.660000000000000000e+02,1.369889297330700302e+10,1.043287137629926109e+10,1.427975413703652663e-05,6.495708408715827886e-06,6.029630540980268627e-03
1.670000000000000000e+02,1.386443671710481644e+10,1.055893967134422302e+10,1.789681344688265341e-05,7.604342196265712062e-06,6.316194077927050898e-03
1.680000000000000000e+02,1.403097539495045090e+10,1.068576476731217003e+10,1.435073612388038100e-05,1.707425032049236790e-05,6.273531165349233163e-03
1.690000000000000000e+02,1.419850435244707489e+10,1.081334427837308311e+10,1.275650789367421822e-05,1.242012526458946553e-05,6.200036402885023001e-03
1.700000000000000000e+02,1.436703417143943405e+10,1.094168421111528778e+10,1.331631280676592866e-05,1.123742469077981809e-05,6.302753153748175130e-03
1.710000000000000000e+02,1.453655518891386032e+10,1.107078069131887054e+10,1.183611674782092393e-05,1.213979928782471518e-05,6.591751260422773484e-03
1.720000000000000000e+02,1.470707033413779449e+10,1.120063164678553772e+10,1.295550704316639212e-05,8.020270712005839187e-06,6.870664391543046534e-03
1.730000000000000000e+02,1.487858157184196472e+10,1.133124279139582825e+10,1.417810699710919664e-05,8.679166021319240087e-06,7.019835710466271195e-03
1.740000000000000000e+02,1.505108769763735008e+10,1.146261122261384010e+10,1.128073248479743995e-05,6.220123846101266452e-06,6.940638003167243220e-03
1.750000000000000000e+02,1.522458750321253586e+10,1.159473452143464279e+10,2.700418443812857561e-05,1.917329290046509982e-05,7.878146268703423161e-03
1.760000000000000000e+02,1.539908646776451874e+10,1.172761954193746376e+10,1.821415017466687658e-05,1.091027742572414638e-05,7.744990237461002458e-03
1.770000000000000000e+02,1.557456734967998123e+10,1.186125838093568993e+10,1.749943408735354922e-05,2.022401622880920513e-05,8.150299146266970496e-03
1.780000000000000000e+02,1.575105423205246544e+10,1.199565306050275421e+10,1.070558820093214791e-05,9.875986049734386540e-06,8.332545307949468238e-03
1.790000000000000000e+02,1.592853266455380630e+10,1.213080369070719719e+10,1.595371583218430089e-05,8.792817037805988889e-06,8.551016129997757176e-03
1.800000000000000000e+02,1.610700620112577057e+10,1.226671194826089478e+10,1.220669182322442481e-05,9.889071851842956562e-06,8.629004639860160530e-03
1.810000000000000000e+02,1.628647327828500175e+10,1.240338172929949570e+10,1.764414613714127000e-05,1.079477822529817388e-05,8.987961016956869109e-03
1.820000000000000000e+02,1.646693471732169724e+10,1.254080745656691742e+10,1.830995709239946478e-05,1.494392257872512175e-05,9.339408410634519875e-03
1.830000000000000000e+02,1.664839017443421364e+10,1.267898465980431747e+10,1.163592013564418437e-05,1.204464248860670494e-05,8.956259132941402079e-03
1.840000000000000000e+02,1.683083769429067230e+10,1.281792483614051056e+10,1.095094401692975339e-05,8.678236133707883937e-06,9.506219644655700129e-03
1.850000000000000000e+02,1.701427758740213394e+10,1.295762448558841705e+10,1.229300922434006793e-05,1.032994188832070392e-05,9.776745247987217446e-03
1.860000000000000000e+02,1.719871672066610718e+10,1.309807914560522842e+10,1.404783910075035891e-05,9.948798721293172775e-06,1.017267688240897083e-02
1.870000000000000000e+02,1.738415386559777069e+10,1.323928584308531189e+10,1.501030798234381791e-05,1.073470548595967244e-05,1.021346884839624547e-02
1.880000000000000000e+02,1.757057713855755997e+10,1.338124605430051804e+10,1.192951937090125369e-05,1.222577195492124957e-05,1.102376710310137842e-02
1.890000000000000000e+02,1.775799901209008408e+10,1.352397256229568481e+10,1.166431511945287269e-05,1.130696342521719799e-05,1.148003752133630595e-02
1.900000000000000000e+02,1.794641497114500427e+10,1.366745308963698769e+10,1.032238287390629949e-05,1.177891570358635676e-05,1.164846331403313062e-02
1.910000000000000000e+02,1.813581943798601913e+10,1.381169540826992035e+10,1.578334820817595130e-05,1.126817649976796787e-05,1.207252971480310411e-02
1.920000000000000000e+02,1.832622438769525909e+10,1.395669554106505585e+10,1.225936628046486732e-05,1.087278971978467013e-05,1.208367936445919888e-02
1.930000000000000000e+02,1.851761726186225128e+10,1.410244906027159882e+10,1.354992925506337542e-05,9.070631821872510159e-06,1.323528053097466906e-02
1.940000000000000000e+02,1.871001132246680450e+10,1.424896331231151009e+10,6.503614665476220580e-06,1.124315650546936496e-05,1.311090807104209333e-02
1.950000000000000000e+02,1.890340056272987747e+10,1.439623082569887161e+10,1.493529521878755872e-05,1.720592864984382686e-05,1.351535045622365150e-02
1.960000000000000000e+02,1.909777589468933105e+10,1.454425527807014084e+10,1.100005865262154714e-05,8.958309077655712827e-06,1.354270481276032001e-02
1.970000000000000000e+02,1.929315480466077423e+10,1.469303787785232162e+10,8.027877441918462864e-06,9.930593538154397493e-06,1.383949013343810375e-02
1.980000000000000000e+02,1.948951672408753204e+10,1.484257635999797058e+10,1.626758228323588185e-05,1.419229014820722057e-05,1.435225903260617386e-02
1.990000000000000000e+02,1.968688031401543808e+10,1.499286763425021553e+10,1.291138831194249548e-05,9.596272948719786200e-06,1.496844108253281291e-02
2.000000000000000000e+02,1.988523516855692291e+10,1.514392662464079285e+10,1.409861567036596597e-05,1.245260986804108683e-05,1.588211127290684033e-02
2.010000000000000000e+02,2.008458377916003799e+10,1.529574262915179634e+10,8.155668290821260769e-06,8.899547723317802195e-06,1.592304765955621093e-02
2.020000000000000000e+02,2.028492835807194901e+10,1.544831096074895477e+10,1.411890241365121312e-05,9.944322280186490559e-06,1.653658046780048796e-02
2.030000000000000000e+02,2.048627251900604248e+10,1.560163091700311279e+10,1.206485768856513374e-05,7.127126097405955818e-06,1.675448030348192230e-02
2.040000000000000000e+02,2.068860862438648224e+10,1.575571124887032509e+10,1.279639467777204942e-05,1.324978601879855944e-05,1.689395816083427704e-02
2.050000000000000000e+02,2.089193740226420593e+10,1.591055487907519531e+10,8.916740673714507182e-06,1.054954761081638992e-05,1.696169243586853614e-02
2.060000000000000000e+02,2.109625877627159500e+10,1.606615138409231949e+10,9.323736620769906835e-06,1.234268251948389405e-05,1.770670470183988154e-02
2.070000000000000000e+02,2.130157474042325974e+10,1.622251058372704697e+10,1.442396259754286092e-05,1.613197132033228343e-05,1.858257616488201425e-02
2.080000000000000000e+02,2.150788342817497253e+10,1.637961872161384964e+10,1.289730658016186027e-05,1.536220395714771314e-05,1.846379043645707263e-02
2.090000000000000000e+02,2.171518865012179565e+10,1.653748457561593819e+10,1.473735453239033433e-05,1.226535850751275802e-05,1.917157467463637133e-02
2.100000000000000000e+02,2.192348161345901489e+10,1.669610892961992645e+10,1.124717570499811359e-05,8.841939525772168906e-06,2.080509898374938160e-02
2.110000000000000000e+02,2.213277615289107132e+10,1.685549326488764763e+10,1.392464807792315185e-05,1.254816329243624295e-05,2.144013651421194933e-02
2.120000000000000000e+02,2.234306684436849213e+10,1.701563604046989441e+10,1.428186281404730806e-05,1.091438733202831912e-05,2.101390467564479003e-02
2.130000000000000000e+02,2.255434877248042297e+10,1.717653160941650391e+10,9.240412808142473011e-06,1.361236764862994164e-05,2.140476728875539969e-02
2.140000000000000000e+02,2.276661678558373260e+10,1.733818207442143250e+10,1.045894051976414829e-05,1.108072921096603380e-05,2.238127170160075785e-02
2.150000000000000000e+02,2.297988119006963348e+10,1.750059434310255051e+10,9.802748992537857475e-06,1.369818436891545588e-05,2.309454302866453812e-02
2.160000000000000000e+02,2.319414220221809769e+10,1.766376238012323761e+10,9.857487762610084303e-06,1.585994512320887395e-05,2.333984536236766161e-02
2.170000000000000000e+02,2.340940174579296875e+10,1.782768942182157898e+10,1.157808771279356108e-05,1.453398840611797027e-05,2.380956415260326864e-02
2.180000000000000000e+02,2.362565803341790771e+10,1.799236958987014771e+10,7.558823284514737395e-06,1.239213798942540024e-05,2.486887479371713283e-02
2.190000000000000000e+02,2.384290757714906693e+10,1.815781190324309921e+10,1.135874357582888905e-05,1.200052841487941890e-05,2.487306357034524407e-02
2.200000000000000000e+02,2.406114946191906738e+10,1.832400852945302200e+10,1.446348231859406752e-05,1.385476576276634120e-05,2.582853549362884582e-02
2.210000000000000000e+02,2.428038018867720032e+10,1.849096209803801346e+10,1.142324203740052724e-05,8.262451517748736762e-06,2.737399593744471726e-02
2.220000000000000000e+02,2.450061183791129303e+10,1.865867328567951202e+10,1.134037108951879702e-05,1.106908464054701113e-05,2.742606920939882897e-02
2.230000000000000000e+02,2.472184126895370865e+10,1.882714250555706406e+10,1.267342575916874381e-05,1.391540989426065522e-05,2.793138003896822319e-02
2.240000000000000000e+02,2.494405441590203857e+10,1.899637195801438904e+10,1.476724458338019019e-05,1.363727399528169570e-05,2.912715228137907619e-02
2.250000000000000000e+02,2.516725882607398987e+10,1.916635730221909332e+10,8.829044281899456337e-06,1.222654800414613163e-05,2.898833860109784055e-02
2.260000000000000000e+02,2.539146903744456482e+10,1.933709383405337143e+10,2.013463091588008069e-05,7.297719698429183666e-06,3.042744291328736139e-02
2.270000000000000000e+02,2.561667196338710785e+10,1.950859056720861816e+10,9.783551569442217044e-06,1.259857399471542294e-05,3.139776214908684970e-02
2.280000000000000000e+02,2.584287054550927353e+10,1.968084599942295074e+10,1.122907041994913868e-05,8.493421003397116920e-06,3.178324030435519809e-02
2.290000000000000000e+02,2.607006045652160645e+10,1.985385468458235168e+10,1.221316817845430336e-05,1.444945553652488002e-05,3.411253935902958112e-02
2.300000000000000000e+02,2.629824231663195419e+10,2.002761866736283112e+10,9.148879469678128373e-06,1.461847080486133876e-05,3.447856520508596478e-02
2.310000000000000000e+02,2.652741920249113846e+10,2.020214402994722748e+10,1.112501056477199768e-05,1.183070862487145547e-05,3.535537423570478399e-02
2.320000000000000000e+02,2.675759198697925568e+10,2.037742268373988342e+10,8.986147432610280816e-06,9.349854894868947497e-06,3.733730013178004903e-02
2.330000000000000000e+02,2.698875879264593124e+10,2.055346571924430084e+10,1.540167238833767271e-05,1.212400621453113558e-05,3.691180269308824702e-02
2.340000000000000000e+02,2.722091453604571533e+10,2.073025820068366623e+10,1.473699007847883991e-05,8.646485680441351462e-06,3.786861433323263082e-02
2.350000000000000000e+02,2.745406974656870651e+10,2.090781311146588898e+10,1.105740651907716199e-05,1.266227708174305633e-05,3.917770696100697503e-02
2.360000000000000000e+02,2.768822587227556610e+10,2.108612278490207672e+10,1.639399633246441113e-05,1.199348413327694374e-05,3.953850965798788586e-02
2.370000000000000000e+02,2.792337604698571777e+10,2.126518678590179443e+10,1.123091185950553239e-05,9.367515451774721669e-06,4.120950418094837531e-02
2.380000000000000000e+02,2.815951787910303879e+10,2.144501707571198654e+10,8.929924601441818766e-06,9.330379867944493810e-06,4.355812507683798351e-02
2.390000000000000000e+02,2.839665181758396149e+10,2.162559323573779678e+10,9.327035914163950281e-06,1.383965346635207538e-05,4.392593886578788354e-02
2.400000000000000000e+02,2.863477789352050400e+10,2.180693537915167999e+10,1.373593541331707968e-05,1.208132800500916204e-05,4.421194987313814551e-02
2.410000000000000000e+02,2.887390144381556702e+10,2.198903337391076660e+10,1.229791936996349477e-05,1.197639324179711195e-05,4.744346751353956115e-02
2.420000000000000000e+02,2.911402017354455948e+10,2.217188794256100845e+10,1.315551944347514990e-05,1.247294322559433510e-05,4.884264904813284680e-02
2.430000000000000000e+02,2.935513494323441315e+10,2.235549859347279739e+10,9.952188781414683660e-06,1.280272084291933510e-05,4.923068331884206117e-02
2.440000000000000000e+02,2.959723853256398010e+10,2.253986135316790771e+10,6.342836098016668700e-06,1.209703852289578663e-05,4.635080204228791967e-02
2.450000000000000000e+02,2.984034015772788239e+10,2.272498820536727905e+10,9.317120844731796581e-06,6.214308747143348910e-06,4.928773925614549078e-02
2.460000000000000000e+02,3.008442908633438492e+10,2.291087008547882080e+10,1.157965207543298902e-05,1.289377831359406201e-05,4.886147867617207652e-02
2.470000000000000000e+02,3.032951620300548553e+10,2.309750970451996231e+10,1.213851462433801487e-05,9.914911425323857941e-06,4.826720614876545135e-02
2.480000000000000000e+02,3.057560282072574615e+10,2.328490329641399002e+10,9.966434448061001206e-06,9.608879666500591554e-06,5.008802761367636691e-02
2.490000000000000000e+02,3.082268172212416077e+10,2.347305463961949539e+10,1.330770321850138771e-05,7.671033466549737057e-06,5.196841191945833494e-02
2.500000000000000000e+02,3.107075630917724609e+10,2.366197142176726151e+10,1.152317653119183660e-05,9.881235084829853577e-06,5.169440551252613147e-02
2.510000000000000000e+02,3.131982714538401031e+10,2.385164076012854004e+10,1.143908890977041182e-05,1.093925959261277114e-05,5.399506216754623722e-02
2.520000000000000000e+02,3.156988181290372849e+10,2.404206623966032410e+10,1.107666088928649373e-05,1.091684438603301999e-05,5.499431628708684183e-02
2.530000000000000000e+02,3.182093591317553711e+10,2.423325159137897873e+10,1.166591159695862245e-05,8.629563150175378894e-06,5.669510147327661009e-02
2.540000000000000000e+02,3.207298266445442200e+10,2.442518841673720551e+10,1.723418789989494826e-05,9.557855168873530260e-06,5.852878933278882201e-02
2.550000000000000000e+02,3.232601204772108841e+10,2.461788863906079102e+10,7.810022329635124549e-06,1.355918416079404665e-05,6.045017678568864739e-02
2.560000000000000000e+02,3.258005051935184479e+10,2.481134463472499847e+10,1.071658875195780070e-05,7.998405954667830997e-06,6.276567938040811256e-02
2.570000000000000000e+02,3.283507815362106705e+10,2.500555864397068787e+10,1.499060357568193780e-05,7.111739474541245443e-06,6.412141013803673850e-02
2.580000000000000000e+02,3.309110295494301224e+10,2.520053097845860672e+10,1.259480388171585474e-05,8.951503978615882318e-06,6.495300470733411657e-02
2.590000000000000000e+02,3.334813089747322845e+10,2.539625545217663574e+10,1.136808963497770719e-05,8.555965676282362153e-06,6.552850134100662860e-02
2.600000000000000000e+02,3.360614340972005844e+10,2.559274114568745422e+10,1.751536790017826917e-05,1.107858048488008507e-05,6.766466048931418786e-02
2.610000000000000000e+02,3.386515134543847656e+10,2.578997963185922241e+10,1.148729607136633746e-05,1.146986837996522013e-05,6.988234095905343501e-02
2.620000000000000000e+02,3.412515476750606537e+10,2.598798232095148468e+10,1.064082876978122982e-05,1.302231356703487108e-05,7.058576985781295221e-02
2.630000000000000000e+02,3.438615289333695984e+10,2.618674041838912964e+10,1.209154526249367478e-05,1.555518849771786449e-05,6.819226366693542651e-02
2.640000000000000000e+02,3.464814064112555695e+10,2.638625259485110474e+10,1.683871411739534807e-05,1.198058403317769915e-05,7.260954801739027964e-02
2.650000000000000000e+02,3.491112280268223572e+10,2.658651923669536591e+10,1.641873910718238960e-05,8.363433275926368538e-06,7.243855035843482781e-02
2.660000000000000000e+02,3.517510173826918793e+10,2.678755022581180573e+10,1.253074134632825576e-05,1.623759761593124296e-05,7.717830221985644279e-02
2.670000000000000000e+02,3.544007342252736664e+10,2.698933830547627258e+10,1.134182815121231869e-05,8.258876888600497068e-06,7.820954006443037176e-02
2.680000000000000000e+02,3.570604311195952606e+10,2.719188327146924973e+10,1.466967064434054890e-05,1.325460381063070514e-05,8.116788566561883300e-02
2.690000000000000000e+02,3.597300958097575378e+10,2.739518096625099564e+10,1.615025663515012866e-05,9.812987080137780538e-06,8.429186039930836039e-02
2.700000000000000000e+02,3.624097045610126495e+10,2.759923997779531097e+10,1.729064420297188320e-05,1.253954273516821871e-05,8.517466184581290456e-02
2.710000000000000000e+02,3.650991041201266479e+10,2.780405199541514587e+10,1.441196206164452320e-05,1.309380757530398398e-05,8.506561563163717032e-02
2.720000000000000000e+02,3.677986164138871765e+10,2.800962054473206329e+10,1.517702243913898741e-05,1.097375276160050817e-05,9.107921812122210525e-02
2.730000000000000000e+02,3.705079403376814270e+10,2.821594622211680603e+10,1.335753781162019038e-05,7.184378260971513441e-06,9.406653573609036201e-02
2.740000000000000000e+02,3.732273370249740601e+10,2.842303126467066956e+10,1.789848023769913254e-05,9.381076703784962945e-06,9.550660816423028887e-02
2.750000000000000000e+02,3.759566470465776062e+10,2.863087400547336960e+10,1.902506938034065342e-05,1.270667325015129023e-05,9.686528635758073769e-02
2.760000000000000000e+02,3.786958062985054016e+10,2.883946801680001068e+10,1.131914938590217190e-05,7.937576032457371866e-06,1.005623389874076290e-01
2.770000000000000000e+02,3.814449185306062317e+10,2.904881993794035339e+10,1.056698589219084994e-05,6.323029518306988450e-06,1.074971512920976924e-01
2.780000000000000000e+02,3.842040217864689636e+10,2.925893441758808136e+10,1.043011568924168131e-05,1.120450117753080121e-05,1.107753159068408655e-01
2.790000000000000000e+02,3.869730731302056885e+10,2.946980342071372223e+10,1.641459458112670688e-05,1.351002572202997243e-05,1.114227440193805707e-01
2.800000000000000000e+02,3.897521237586720276e+10,2.968142751783603668e+10,1.002629204938099150e-05,1.422123539629449596e-05,1.115030897502096163e-01
2.810000000000000000e+02,3.925410844880355072e+10,2.989380101835943604e+10,1.168019616482052214e-05,1.388763581999796770e-05,1.170731349428981716e-01
2.820000000000000000e+02,3.953399578189640045e+10,3.010693897639994812e+10,1.273916364397109646e-05,1.077183401598791335e-05,1.219868349083904624e-01
2.830000000000000000e+02,3.981487687220100403e+10,3.032083382652938843e+10,9.111049103061041876e-06,1.068159471095952995e-05,1.189360173083126027e-01
2.840000000000000000e+02,4.009674922730288696e+10,3.053547525094589996e+10,1.861672443570494551e-05,1.168760096381671332e-05,1.223185974451808100e-01
2.850000000000000000e+02,4.037962290812934875e+10,3.075088473715899277e+10,1.424939658933865871e-05,1.144249857276680160e-05,1.310984002751031108e-01
2.860000000000000000e+02,4.066349078968133545e+10,3.096705526289694977e+10,1.383710299929230558e-05,8.950378422412086366e-06,1.326155743407796406e-01
2.870000000000000000e+02,4.094835944230802155e+10,3.118397823015122986e+10,1.793939609051609096e-05,1.224132485544426885e-05,1.333859590667739736e-01
2.880000000000000000e+02,4.123421569239381409e+10,3.140166181729377747e+10,1.542998271975015712e-05,1.006484226162562834e-05,1.317165954422863106e-01
2.890000000000000000e+02,4.152106451812577820e+10,3.162009975034100342e+10,1.609696096194213055e-05,1.036269120491262186e-05,1.410494180294644684e-01
2.900000000000000000e+02,4.180890483831593323e+10,3.183929212292058945e+10,1.517353906810292585e-05,7.186000095749101035e-06,1.467901628184699048e-01
2.910000000000000000e+02,4.209774203551801300e+10,3.205924280682819366e+10,1.324471678854077794e-05,8.397158588913100630e-06,1.418322701266591102e-01
2.920000000000000000e+02,4.238756877928292847e+10,3.227995404061024857e+10,1.156412387703920075e-05,1.361654321108130006e-05,1.519597619074991579e-01
2.930000000000000000e+02,4.267838278152799988e+10,3.250141986029343414e+10,1.325522453843319681e-05,1.144914233663918424e-05,1.503383223260966739e-01
2.940000000000000000e+02,4.297020558655360413e+10,3.272365083349121094e+10,8.973645132859253692e-06,8.039918196645068349e-06,1.614639020985714213e-01
2.950000000000000000e+02,4.326301598245924377e+10,3.294663995845084381e+10,1.130297160378823662e-05,1.421800421186336649e-05,1.630563611925065493e-01
2.960000000000000000e+02,4.355683027296800995e+10,3.317037846639974976e+10,1.055857347631583565e-05,1.155939560448793202e-05,1.615648160775237097e-01
2.970000000000000000e+02,4.385163436203358459e+10,3.339487810805041504e+10,1.315787495237419336e-05,6.797688661852596681e-06,1.639774856041115170e-01
2.980000000000000000e+02,4.414742329905580139e+10,3.362013226288914490e+10,1.736217287851005153e-05,1.119027138807293653e-05,1.642237069206453626e-01
2.990000000000000000e+02,4.444421047671556091e+10,3.384614519220491791e+10,7.636055784354667253e-06,8.852423771910089556e-06,1.649644982698403872e-01
3.000000000000000000e+02,4.474199449357844543e+10,3.407291478635073090e+10,1.262846640892600902e-05,1.253559131686454720e-05,1.697853562664468630e-01
3.010000000000000000e+02,4.504077411882618713e+10,3.430043588661872101e+10,1.529201168071203654e-05,9.677845807853913129e-06,1.847633340562832016e-01
3.020000000000000000e+02,4.534054807580370331e+10,3.452871397144270325e+10,8.716314065404517919e-06,1.343179295354435254e-05,1.792695317161153712e-01
3.030000000000000000e+02,4.564132027349154663e+10,3.475775457513465881e+10,1.053701901587711376e-05,6.756197951651721212e-06,1.889383464648671795e-01
3.040000000000000000e+02,4.594307969366764832e+10,3.498755110129652405e+10,9.011482783760627058e-06,1.548787490157632618e-05,1.886917579892737340e-01
3.050000000000000000e+02,4.624584274022885132e+10,3.521809565558009338e+10,1.205466547904432417e-05,1.257325827175304056e-05,1.934735554026104642e-01
3.060000000000000000e+02,4.654959115362516785e+10,3.544940210763594055e+10,1.323139644970883211e-05,9.980121270514175080e-06,2.027399361194024419e-01
3.070000000000000000e+02,4.685433280326856995e+10,3.568147404294871521e+10,1.301474222847875950e-05,1.277767342644509085e-05,2.065700719088392479e-01
3.080000000000000000e+02,4.716007406627088165e+10,3.591429984101274109e+10,1.451908286154157679e-05,9.260774519459502585e-06,2.086700649218271586e-01
3.090000000000000000e+02,4.746681165563983154e+10,3.614787477380426025e+10,1.281860947166535425e-05,6.959791700622552924e-06,2.165123892316235255e-01
3.100000000000000000e+02,4.777454660958477783e+10,3.638221552289886475e+10,1.411016409413878847e-05,8.297157879311178874e-06,2.275061058332137343e-01
3.110000000000000000e+02,4.808327373005876160e+10,3.661730504281064606e+10,1.707237698556074434e-05,1.621619238501015303e-05,2.354105309971452620e-01
3.120000000000000000e+02,4.839299822836529541e+10,3.685314591994860077e+10,1.052031256976171392e-05,1.276963092278204925e-05,2.481582865481949396e-01
3.130000000000000000e+02,4.870370897231858063e+10,3.708974735925846863e+10,1.166397976659627744e-05,1.071363284499415869e-05,2.516026215656798071e-01
3.140000000000000000e+02,4.901541455833474731e+10,3.732711884660938263e+10,7.703675229508988309e-06,1.001902259079034962e-05,2.650582402026194773e-01
3.150000000000000000e+02,4.932811568313990021e+10,3.756523817089787292e+10,8.864812513165176711e-06,1.365135932174244004e-05,2.642496825316699161e-01
3.160000000000000000e+02,4.964181151893426514e+10,3.780412756731546783e+10,1.128948562256759658e-05,1.333012425230872822e-05,2.770352872615187145e-01
3.170000000000000000e+02,4.995649319758729553e+10,3.804376799399098206e+10,8.684797272451305616e-06,1.644823773461201455e-05,2.795242668225407234e-01
3.180000000000000000e+02,5.027217095431562805e+10,3.828416374439777374e+10,1.080976445244630213e-05,1.164474065828979832e-05,2.817230204037876051e-01
3.190000000000000000e+02,5.058883786359504700e+10,3.852531787878916931e+10,1.584096971474213689e-05,1.607838020478702390e-05,2.908032015546717641e-01
3.200000000000000000e+02,5.090650488004485321e+10,3.876721943477285767e+10,8.399918458579236358e-06,9.234423569814964594e-06,2.926563136786481945e-01
3.210000000000000000e+02,5.122516136191362000e+10,3.900987824062516022e+10,1.023720480897161167e-05,1.370082638463276936e-05,2.761948189518929064e-01
3.220000000000000000e+02,5.154482361120481873e+10,3.925330606789580536e+10,1.266078670059123112e-05,1.059420958082757380e-05,3.126021992467894473e-01
3.230000000000000000e+02,5.186548020111473083e+10,3.949749201267376709e+10,9.582090440440893531e-06,1.296732568456526735e-05,3.164425438383383637e-01
3.240000000000000000e+02,5.218712554052384186e+10,3.974243481605659485e+10,1.039843000294471409e-05,1.161306137331674648e-05,3.293138493593062988e-01
3.250000000000000000e+02,5.250977315307151031e+10,3.998812694567845154e+10,8.037427967733101752e-06,1.578006861557845752e-05,3.498005148049055935e-01
3.260000000000000000e+02,5.283340179963542175e+10,4.023458042446975708e+10,8.093165713152217222e-06,1.058904374928726355e-05,3.507157593721266231e-01
3.270000000000000000e+02,5.315803003109732819e+10,4.048178546119395447e+10,1.892088395571978054e-05,1.630283654552311390e-05,3.538647358335198501e-01
3.280000000000000000e+02,5.348364719847772217e+10,4.072975188404609680e+10,1.620686412118210740e-05,1.909226839069688708e-05,3.616577927633605194e-01
3.290000000000000000e+02,5.381026952803959656e+10,4.097847950256642151e+10,1.064073328227443938e-05,1.374477859750200537e-05,3.808068243112791018e-01
3.300000000000000000e+02,5.413788199876842499e+10,4.122795728234776306e+10,1.527030741965695881e-05,1.035056019682567552e-05,3.914566951853032384e-01
3.310000000000000000e+02,5.446649052963066101e+10,4.147819666855949402e+10,9.935595364329863344e-06,1.160036587766200000e-05,4.062124523711584390e-01
3.320000000000000000e+02,5.479609839317948914e+10,4.172919505674876404e+10,1.059246470924701811e-05,2.118936400485882388e-05,4.116414207121993352e-01
3.330000000000000000e+02,5.512669603189523315e+10,4.198095058662062073e+10,1.393211249589576539e-05,1.240115965794874597e-05,4.157326212071381644e-01
3.340000000000000000e+02,5.545829228514392090e+10,4.223345871228338623e+10,1.252202622403775223e-05,1.146260664386389294e-05,4.516423458338520991e-01
3.350000000000000000e+02,5.579087391903804016e+10,4.248672553599599457e+10,9.487666905116931559e-06,1.397735652530762707e-05,4.514713725652886867e-01
3.360000000000000000e+02,5.612446039166392517e+10,4.274074584827870941e+10,8.664998191409978290e-06,1.150482832357191398e-05,4.398551649366607696e-01
3.370000000000000000e+02,5.645903748615961456e+10,4.299552702180989075e+10,1.032390576116704040e-05,2.002480118934446551e-05,4.778430159630612239e-01
3.380000000000000000e+02,5.679460788492665863e+10,4.325105379285188293e+10,1.110474997390031859e-05,1.590255791816819197e-05,4.838693336559890534e-01
3.390000000000000000e+02,5.713116623680805206e+10,4.350735155403192139e+10,1.022048593979363318e-05,8.724901155443554046e-06,5.010362957334036915e-01
3.400000000000000000e+02,5.746870514817417145e+10,4.376440179032167053e+10,1.084050145294668255e-05,1.564963216027503989e-05,4.954637283886481613e-01
3.410000000000000000e+02,5.780725705871697998e+10,4.402220967548622894e+10,1.556781180822586208e-05,1.232062730394112293e-05,5.217233356578185877e-01
3.420000000000000000e+02,5.814680795727163696e+10,4.428077073848475647e+10,1.424368761782091042e-05,1.279418231514561910e-05,5.202301165389831006e-01
3.430000000000000000e+02,5.848734752688417816e+10,4.454010501763388824e+10,8.861115700753430247e-06,1.106332522482489367e-05,5.680571915419451168e-01
3.440000000000000000e+02,5.882887003524137878e+10,4.480018639604058075e+10,1.035532929516413958e-05,1.641635621485448837e-05,5.701195490893508078e-01
3.450000000000000000e+02,5.917139762184029388e+10,4.506101758949906921e+10,8.801172069250462471e-06,1.464514510263192903e-05,5.486472554250686473e-01
3.460000000000000000e+02,5.951491594789779663e+10,4.532261339975574493e+10,8.753575959641324289e-06,1.693383541945259196e-05,5.723574246916314223e-01
3.470000000000000000e+02,5.985943533263414764e+10,4.558496601307357788e+10,1.180030338565618564e-05,1.210738360180041440e-05,5.708623975853304167e-01
3.480000000000000000e+02,6.020495034599549866e+10,4.584807627918272400e+10,1.625141575578581410e-05,1.739426556035539306e-05,5.774977164730141777e-01
3.490000000000000000e+02,6.055145137747825623e+10,4.611194710567480469e+10,8.056592807670348577e-06,1.207916610979076211e-05,6.186577183820398673e-01
3.500000000000000000e+02,6.089894136862787628e+10,4.637657477580781555e+10,1.247304563234408192e-05,8.445982654481376528e-06,6.333501577679153671e-01
3.510000000000000000e+02,6.124743369411186218e+10,4.664195813729496765e+10,1.346248369982205872e-05,1.254922939708524865e-05,6.660449640859550380e-01
3.520000000000000000e+02,6.159692721432191467e+10,4.690809965903527832e+10,1.237091702011028360e-05,1.378129975804220919e-05,6.750175509152924747e-01
3.530000000000000000e+02,6.194740761001867676e+10,4.717499318925059509e+10,8.291012446814960413e-06,1.688289703982714940e-05,7.074018111588250557e-01
3.540000000000000000e+02,6.229888023682322693e+10,4.744264784323841858e+10,9.633851765333822925e-06,1.288965830281707525e-05,7.196857941960490557e-01
3.550000000000000000e+02,6.265135393319234467e+10,4.771105698132167053e+10,8.865285093584418519e-06,1.238535484848757307e-05,7.477856439540034872e-01
3.560000000000000000e+02,6.300482185974870300e+10,4.798022388744953918e+10,9.767350852896150570e-06,1.051336991819695754e-05,7.767228826436669564e-01
3.570000000000000000e+02,6.335928628887937164e+10,4.825014897557220459e+10,1.124498221205527670e-05,1.455620995027828712e-05,7.670931990498965902e-01
3.580000000000000000e+02,6.371472831500731659e+10,4.852082665496385193e+10,1.212050725818425434e-05,1.301081842619566942e-05,7.707718379660919439e-01
3.590000000000000000e+02,6.407117538299321747e+10,4.879226351624243164e+10,1.083027973391992305e-05,1.144863532764883729e-05,7.998166283307064361e-01
3.600000000000000000e+02,6.442861983396987915e+10,4.906446585423181915e+10,1.244130531685705421e-05,1.024514086145345004e-05,7.966431526586998935e-01
3.610000000000000000e+02,6.478706257136879730e+10,4.933742364904649353e+10,7.879792736531499031e-06,6.361695758738683537e-06,8.107223873703488515e-01
3.620000000000000000e+02,6.514648460053671265e+10,4.961113950486958313e+10,1.055114882198004977e-05,1.147951254787393793e-05,8.573572563287066295e-01
3.630000000000000000e+02,6.550691893904385376e+10,4.988560699746173096e+10,1.728441106219058554e-05,1.382228797053297598e-05,8.877219618650635802e-01
3.640000000000000000e+02,6.586834311047912598e+10,5.016084190369001770e+10,1.308307907632588751e-05,1.604583084502397838e-05,8.900719579166889162e-01
3.650000000000000000e+02,6.623076150704586792e+10,5.043682487880364990e+10,1.547233190046792828e-05,1.849627586281155089e-05,9.287448694036464225e-01
3.660000000000000000e+02,6.659417488502267456e+10,5.071357154028979492e+10,1.033714705944710488e-05,9.454313780965506453e-06,9.580729137955916741e-01
3.670000000000000000e+02,6.695857566922525024e+10,5.099107272990718842e+10,1.181968250107967577e-05,1.058623396377189607e-05,9.820191392254020712e-01
3.680000000000000000e+02,6.732397153381227112e+10,5.126933387820861816e+10,1.647588878039840665e-05,9.383810811725012968e-06,9.791746370503635610e-01
3.690000000000000000e+02,6.769035929870072937e+10,5.154834085035370636e+10,1.394389070197288305e-05,7.940343120349524497e-06,1.025026173033566579e+00
3.700000000000000000e+02,6.805774480631098938e+10,5.182811228808505249e+10,9.977045305142873133e-06,1.002707465425078937e-05,1.055268660504753431e+00
3.710000000000000000e+02,6.842611639525351715e+10,5.210863478054481506e+10,1.491108714979372252e-05,9.707965282435004895e-06,1.095931656864888915e+00
3.720000000000000000e+02,6.879548967648500061e+10,5.238991627255064392e+10,6.313146140413117280e-06,1.325670889740226954e-05,1.121092850339207470e+00
3.730000000000000000e+02,6.916585699716340637e+10,5.267196524280648041e+10,1.379380138299968195e-05,9.918295767241680494e-06,1.131114171820427394e+00
3.740000000000000000e+02,6.953721672294670105e+10,5.295475559632260132e+10,1.254804333017389695e-05,1.136793069267394429e-05,1.213319519457140672e+00
3.750000000000000000e+02,6.990957704772158813e+10,5.323830489782911682e+10,1.637549675093108448e-05,1.280681629645119557e-05,1.181087248803574408e+00
3.760000000000000000e+02,7.028292603024353027e+10,5.352260921627816772e+10,1.016673304410353751e-05,1.403961961676802872e-05,1.178979289310451595e+00
3.770000000000000000e+02,7.065726694280264282e+10,5.380766805996263123e+10,1.305056169720320014e-05,1.883847096428858947e-05,1.238677901397169823e+00
3.780000000000000000e+02,7.103260841533975220e+10,5.409349283039234924e+10,1.130226010537249692e-05,9.517115302171141877e-06,1.245468737218768052e+00
3.790000000000000000e+02,7.140893048103216553e+10,5.438007761127372742e+10,1.162894365613897918e-05,2.472188351398951767e-05,1.295761704847876672e+00
3.800000000000000000e+02,7.178626278691336060e+10,5.466741276552492523e+10,1.082012506603557966e-05,1.798119226203986898e-05,1.351104708481588368e+00
3.810000000000000000e+02,7.216458578876878357e+10,5.495551400446914673e+10,1.261941750374528937e-05,1.241581496580490551e-05,1.372819268313443253e+00
3.820000000000000000e+02,7.254389871047958374e+10,5.524436908419333649e+10,1.211306034731851611e-05,1.902689322541561978e-05,1.411259069937993882e+00
3.830000000000000000e+02,7.292421515341041565e+10,5.553397860785125732e+10,1.068696783601552625e-05,1.995161018464308711e-05,1.431783535502867188e+00
3.840000000000000000e+02,7.330551195472520447e+10,5.582434259977119446e+10,1.595580962321374585e-05,1.715770545573924721e-05,1.480186521191477755e+00
3.850000000000000000e+02,7.368781161859535217e+10,5.611547292973434448e+10,1.559139509177409622e-05,1.484815904817526899e-05,1.510318214275034432e+00
3.860000000000000000e+02,7.407109637197967529e+10,5.640736321232836151e+10,1.184291175415630448e-05,1.594744056199193238e-05,1.561989983005187987e+00
3.870000000000000000e+02,7.445538201736352539e+10,5.670000475050650024e+10,1.042178426857720552e-05,1.203676074390536144e-05,1.560329294655292021e+00
3.880000000000000000e+02,7.484065632485256958e+10,5.699339470612139893e+10,1.057737351417564753e-05,1.632815914731633455e-05,1.611225527450542927e+00
3.890000000000000000e+02,7.522693175947901917e+10,5.728754779891973877e+10,1.362981353680847718e-05,1.160798691945963412e-05,1.694025294586243291e+00
3.900000000000000000e+02,7.561419808940487671e+10,5.758245365445578003e+10,7.879626201301448418e-06,1.573050442449375197e-05,1.763363099262041711e+00
3.910000000000000000e+02,7.600246046782730103e+10,5.787812159459453583e+10,9.017154787627212897e-06,1.236263509241108949e-05,1.803451835353797161e+00
3.920000000000000000e+02,7.639173158850335693e+10,5.817454242627340698e+10,1.699889169370916164e-05,1.173305328694418392e-05,1.857495105088906584e+00
3.930000000000000000e+02,7.678198284533172607e+10,5.847172411547966766e+10,1.304810080549057005e-05,1.341171020508014067e-05,1.906571131781743755e+00
3.940000000000000000e+02,7.717323129252252197e+10,5.876965829123373413e+10,1.481230951694278986e-05,1.818931965902326198e-05,1.871203851011891128e+00
3.950000000000000000e+02,7.756547659981697083e+10,5.906836254172421265e+10,1.415904969492842724e-05,1.263393340900087480e-05,1.963945058185128545e+00
3.960000000000000000e+02,7.795870677674490356e+10,5.936781082905419159e+10,1.550833471464230229e-05,1.217733910352514215e-05,1.975600794538439509e+00
3.970000000000000000e+02,7.835294277232098389e+10,5.966800943776482391e+10,1.269585114838100992e-05,1.914687446358254164e-05,2.032647272919468673e+00
3.980000000000000000e+02,7.874817707720204163e+10,5.996897707842802429e+10,1.194028169082539392e-05,9.086542106073736136e-06,2.028192473289317288e+00
3.990000000000000000e+02,7.914439728516438293e+10,6.027070284806730652e+10,1.328022753765978337e-05,1.321005229593108510e-05,2.013777238302442374e+00
4.000000000000000000e+02,7.954160345971662903e+10,6.057318407425199890e+10,1.318375051684306243e-05,1.130907261692737364e-05,2.039471107841461794e+00
4.010000000000000000e+02,7.993981096483560181e+10,6.087642194855810547e+10,9.889421836550837952e-06,1.058197983405673170e-05,2.128265347560701848e+00
4.020000000000000000e+02,8.033900753269314575e+10,6.118042215550341034e+10,1.763284413713872567e-05,1.336028572562764083e-05,2.136927906601745253e+00
4.030000000000000000e+02,8.073920349701655579e+10,6.148518158025395203e+10,1.633780600807099859e-05,7.853991100037482909e-06,2.278035918931930137e+00
4.040000000000000000e+02,8.114039712077963257e+10,6.179068954256333923e+10,1.495751189695138095e-05,1.151191506731930048e-05,2.292701221231357334e+00
4.050000000000000000e+02,8.154258884137857056e+10,6.209696081066268921e+10,1.378835352860985353e-05,8.671993028896984868e-06,2.316721063926130864e+00
4.060000000000000000e+02,8.194577469930685425e+10,6.240398638920272827e+10,1.093145862207656194e-05,8.516726428542398253e-06,2.341592547803786672e+00
4.070000000000000000e+02,8.234993940898144531e+10,6.271177108926110840e+10,9.021702381151186501e-06,1.548793877692578036e-05,2.392137376046467701e+00
4.080000000000000000e+02,8.275508712973834229e+10,6.302031518481585693e+10,1.309857470521702538e-05,1.477402712046771427e-05,2.433410789035068245e+00
4.090000000000000000e+02,8.316124202161497498e+10,6.332960882377584076e+10,1.673981936245461100e-05,1.287328996757430843e-05,2.426979782224304216e+00
4.100000000000000000e+02,8.356840514802473450e+10,6.363965985547226715e+10,1.127846669302101645e-05,1.001299922420706423e-05,2.437886963913510119e+00
4.110000000000000000e+02,8.397655815421325684e+10,6.395046513973387146e+10,1.304651581279792083e-05,1.034261594312635424e-05,2.512765897389913849e+00
4.120000000000000000e+02,8.438570276524461365e+10,6.426203414380641174e+10,1.289409758820081464e-05,8.186864018155937117e-06,2.510812720618260219e+00
4.130000000000000000e+02,8.479584238423348999e+10,6.457436171239022064e+10,1.249955164095428728e-05,8.823250514877756245e-06,2.611008879923436332e+00
4.140000000000000000e+02,8.520697848639784241e+10,6.488745279515673828e+10,1.665079894164200880e-05,1.135061046153573727e-05,2.669995856474590923e+00
4.150000000000000000e+02,8.561910089801119995e+10,6.520127760707983398e+10,1.070992728580133502e-05,1.370468236572275345e-05,2.754219466355494639e+00
4.160000000000000000e+02,8.603222118482308960e+10,6.551587628458196259e+10,1.131980168500579254e-05,1.046321714148756854e-05,2.787925773321746181e+00
4.170000000000000000e+02,8.644634374010345459e+10,6.583122849759857941e+10,1.571126576693782084e-05,1.253555401281580828e-05,2.882843819095838533e+00
4.180000000000000000e+02,8.686144431738931274e+10,6.614733666943640137e+10,1.461323062401653772e-05,1.635401417254822576e-05,2.928274854757496382e+00
4.190000000000000000e+02,8.727755445589988708e+10,6.646421357047559357e+10,1.207193007513041039e-05,1.732455127256837812e-05,2.980247809644316348e+00
4.200000000000000000e+02,8.769465730963713074e+10,6.678183769350933075e+10,8.653735130703665845e-06,1.501185441532548737e-05,2.994213283302535888e+00
4.210000000000000000e+02,8.811274519369747925e+10,6.710020870444453430e+10,9.933420762830991180e-06,1.321663320130728181e-05,3.071348166414145986e+00
4.220000000000000000e+02,8.853182632746029663e+10,6.741934514665802765e+10,1.045399921606460225e-05,1.487271403555201488e-05,3.016935730078330824e+00
4.230000000000000000e+02,8.895189886340518188e+10,6.773923887570980835e+10,1.110748663013527704e-05,1.336018297282137723e-05,3.064597424377877299e+00
4.240000000000000000e+02,8.937298050216072083e+10,6.805989517984230042e+10,1.031205784818300941e-05,8.324573469775664591e-06,3.191057587178105504e+00
4.250000000000000000e+02,8.979504687361596680e+10,6.838129969430979156e+10,9.905208755101035933e-06,1.541622797629482733e-05,3.206683407306239797e+00
4.260000000000000000e+02,9.021811571490811157e+10,6.870345652079952240e+10,8.325825151977994665e-06,1.204753174466333121e-05,3.386795531630221401e+00
4.270000000000000000e+02,9.064216960585783386e+10,6.902638048024914551e+10,1.164606932635425807e-05,1.093035945154419153e-05,3.341932916696971567e+00
4.280000000000000000e+02,9.106721449177438354e+10,6.935006385518054199e+10,9.147490272920499876e-06,8.954798446536571532e-06,3.432202503536442517e+00
4.290000000000000000e+02,9.149325096752529907e+10,6.967449500995147705e+10,8.722071744515780267e-06,9.106119364776787961e-06,3.469572012579837494e+00
4.300000000000000000e+02,9.192029767687088013e+10,6.999968734163119507e+10,1.251920715139576146e-05,1.420416957409464942e-05,3.564760410718182282e+00
4.310000000000000000e+02,9.234832697845751953e+10,7.032563377680062866e+10,9.893700087637569140e-06,1.241254616912712549e-05,3.712985191657166784e+00
4.320000000000000000e+02,9.277736711832434082e+10,7.065235211872064209e+10,1.389365308079870687e-05,8.668527603505893353e-06,3.821182759662174355e+00
4.330000000000000000e+02,9.320738353059921265e+10,7.097981789223825073e+10,1.306017785485114047e-05,8.731702742847957666e-06,3.873881412130942614e+00
4.340000000000000000e+02,9.363840647537411499e+10,7.130804954122436523e+10,1.822114608274194580e-05,1.239010091014236536e-05,3.967591317038239307e+00
4.350000000000000000e+02,9.407043703912466431e+10,7.163702617148774719e+10,1.233372894271500542e-05,9.505192219982916413e-06,3.992953474738238473e+00
4.360000000000000000e+02,9.450343935706071472e+10,7.196676849129623413e+10,1.034273972888577475e-05,7.028485038196308210e-06,4.091342992231401965e+00
4.370000000000000000e+02,9.493743418514767456e+10,7.229726202220307922e+10,9.105328124925371469e-06,9.767110633607245518e-06,4.172772969942680987e+00
4.380000000000000000e+02,9.537242630833164978e+10,7.262851385324949646e+10,1.331966822581964749e-05,1.415611005850525572e-05,4.234966065849180339e+00
4.390000000000000000e+02,9.580840859213842773e+10,7.296051588550048828e+10,1.350292024304700078e-05,1.338449267840324808e-05,4.307782231377867532e+00
4.400000000000000000e+02,9.624538627003863525e+10,7.329328183166458130e+10,1.053468026679382774e-05,9.143004825240552691e-06,4.430006216611952041e+00
4.410000000000000000e+02,9.668335815623223877e+10,7.362679991799728394e+10,1.361380962272562556e-05,1.357493533349352077e-05,4.605033266646998413e+00
4.420000000000000000e+02,9.712232360988845825e+10,7.396106287449824524e+10,1.202308965719822709e-05,8.941610378454534214e-06,4.712796223412293983e+00
4.430000000000000000e+02,9.756228929677876282e+10,7.429611439295306396e+10,8.174515127024051253e-06,9.042371261869242005e-06,4.928475840486081339e+00
4.440000000000000000e+02,9.800325090647714233e+10,7.463190099808364868e+10,8.977195292247941438e-06,6.391953325857180346e-06,4.967679263345115892e+00
4.450000000000000000e+02,9.844521672736874390e+10,7.496845050340661621e+10,8.835948225649481458e-06,1.009906664495296980e-05,5.058192939485632422e+00
4.460000000000000000e+02,9.888817120621557617e+10,7.530577050093582153e+10,8.903727420905838130e-06,1.357020739212178029e-05,5.208504451914738098e+00
4.470000000000000000e+02,9.933212016128280640e+10,7.564382969602574158e+10,1.351806135008182252e-05,6.220706880277759865e-06,5.269306327220579789e+00
4.480000000000000000e+02,9.977706605808230591e+10,7.598264359402076721e+10,1.246207291827339247e-05,1.146307983990180190e-05,5.218948919623905169e+00
4.490000000000000000e+02,1.002229969919128113e+11,7.632222526359573364e+10,1.630213508652111898e-05,9.280136959444185152e-06,5.438636841279501866e+00
4.500000000000000000e+02,1.006699315981274414e+11,7.666255765357138062e+10,9.332716815246833164e-06,1.254515833504221689e-05,5.630819368956045068e+00
4.510000000000000000e+02,1.011178346414071960e+11,7.700365948697529602e+10,1.421575323823365267e-05,1.364332236952758848e-05,5.792974351117858411e+00
4.520000000000000000e+02,1.015667572822974243e+11,7.734552179391612244e+10,1.632785368965716799e-05,1.132574958229159989e-05,5.919387926131397748e+00
4.530000000000000000e+02,1.020166567762098083e+11,7.768813500254467773e+10,1.089553836630674510e-05,1.040426407206140880e-05,6.126714466568830453e+00
4.540000000000000000e+02,1.024675575741007385e+11,7.803150203479493713e+10,1.072354666353803054e-05,1.241193233336712609e-05,6.421233720551571267e+00
4.550000000000000000e+02,1.029194688827179718e+11,7.837561768476133728e+10,1.007528428453863256e-05,1.289707856455546420e-05,6.509405181272372332e+00
4.560000000000000000e+02,1.033723527348403473e+11,7.872049195519479370e+10,1.439936605218683496e-05,9.820376875246950021e-06,6.771748368551952169e+00
4.570000000000000000e+02,1.038262383936092834e+11,7.906612803049371338e+10,1.098175203528839461e-05,1.549881189200075227e-05,6.956647637718383237e+00
4.580000000000000000e+02,1.042811075590440063e+11,7.941253041108793640e+10,1.186786474904888422e-05,1.437682674076956771e-05,6.985479871967186227e+00
4.590000000000000000e+02,1.047369800482137909e+11,7.975967447468437195e+10,1.199172291266314971e-05,1.023450005621651115e-05,7.213476717267697680e+00
4.600000000000000000e+02,1.051938523599973145e+11,8.010758052265332031e+10,1.234544482930921561e-05,1.202011946610515025e-05,7.346257850410090384e+00
4.610000000000000000e+02,1.056517059671127319e+11,8.045624453008251953e+10,1.044055342269700759e-05,1.064900707825611192e-05,7.563196488551096053e+00
4.620000000000000000e+02,1.061105551826077271e+11,8.080567426921417236e+10,1.412567050462776308e-05,9.754478393020349358e-06,7.560156645244563656e+00
4.630000000000000000e+02,1.065704064796734924e+11,8.115586306157574463e+10,7.928658946831923515e-06,1.711632650081007512e-05,7.593171250074289169e+00
4.640000000000000000e+02,1.070312619112580872e+11,8.150680575150234985e+10,1.408149131909564034e-05,1.731511423219700418e-05,7.741490712427852472e+00
4.650000000000000000e+02,1.074931050337709351e+11,8.185849880794009399e+10,1.280035567818860187e-05,1.129288212375900713e-05,7.815945598209648182e+00
4.660000000000000000e+02,1.079559330588636475e+11,8.221094787466430664e+10,8.813012916664142438e-06,1.560013353596456653e-05,8.051802624268441733e+00
4.670000000000000000e+02,1.084197586463881531e+11,8.256415522662353516e+10,1.165690990034828900e-05,1.137508030446543472e-05,8.104115658560548496e+00
4.680000000000000000e+02,1.088845933160215149e+11,8.291813276902214050e+10,8.816955699986195327e-06,9.341706578069874922e-06,8.160500203169055666e+00
4.690000000000000000e+02,1.093504123021394653e+11,8.327286178807128906e+10,1.013838247110321333e-05,1.011537828110586901e-05,8.350228334689724363e+00
4.700000000000000000e+02,1.098172325257263031e+11,8.362834644684249878e+10,1.219902513160953106e-05,1.464593351718779246e-05,8.401417323197733822e+00
4.710000000000000000e+02,1.102850287640168915e+11,8.398457604440054321e+10,1.179675421381087830e-05,9.169342923165402226e-06,8.560239544693432734e+00
4.720000000000000000e+02,1.107538344017964783e+11,8.434157516766198730e+10,1.344387175139516444e-05,1.112407988534958037e-05,8.688480342614788299e+00
4.730000000000000000e+02,1.112236240868047180e+11,8.469931912602592468e+10,1.306330416750434154e-05,1.180498466202273278e-05,8.892236875814271357e+00
4.740000000000000000e+02,1.116944200050698547e+11,8.505784197869262695e+10,1.517506061810003359e-05,1.805754416850380295e-05,9.051127249301821109e+00
4.750000000000000000e+02,1.121662047463445129e+11,8.541710330170082092e+10,9.715301907964324357e-06,1.287911935821117737e-05,9.061851214801718513e+00
4.760000000000000000e+02,1.126389862095965271e+11,8.577712462710345459e+10,1.223253568327642427e-05,9.406730418937137017e-06,9.140870816507757013e+00
4.770000000000000000e+02,1.131127544419326782e+11,8.613790204076016235e+10,1.309687971828843445e-05,9.115271526360935184e-06,9.292641377822480564e+00
4.780000000000000000e+02,1.135875064692923889e+11,8.649944515852447510e+10,8.175897325379821723e-06,1.060723079826519921e-05,9.439077125867914475e+00
4.790000000000000000e+02,1.140632678496609192e+11,8.686172922793981934e+10,8.255291239600559550e-06,1.226449968605436425e-05,9.377049490335808812e+00
4.800000000000000000e+02,1.145400196865166168e+11,8.722478133231103516e+10,1.119832639540074837e-05,9.023782345018993567e-06,9.603791031390390032e+00
4.810000000000000000e+02,1.150177762213756714e+11,8.758858764557252502e+10,1.446468642585241327e-05,9.008218148531810243e-06,9.775727781323119814e+00
4.820000000000000000e+02,1.154965265798235168e+11,8.795315016865213013e+10,1.341663911180734914e-05,1.071796574991790152e-05,9.787492895425405237e+00
4.830000000000000000e+02,1.159762594777537842e+11,8.831847082975335693e+10,1.009717962574541161e-05,9.750975065503375561e-06,1.003320618156438826e+01
4.840000000000000000e+02,1.164569922109585114e+11,8.868454059937657166e+10,1.455893365276406115e-05,1.071374367589417176e-05,1.026113872013562656e+01
4.850000000000000000e+02,1.169387232476326599e+11,8.905138212135021973e+10,1.685850271615496609e-05,1.016751889182376800e-05,1.046063918447836727e+01
4.860000000000000000e+02,1.174214445590757294e+11,8.941897345172796631e+10,1.807332955705565070e-05,9.297885631864843958e-06,1.057135665096172517e+01
4.870000000000000000e+02,1.179051421783667603e+11,8.978732495134729004e+10,1.357291111969693986e-05,1.263113912786106852e-05,1.079475127965835668e+01
4.880000000000000000e+02,1.183898546335379333e+11,9.015642982898410034e+10,1.383112880704029379e-05,8.646157655167741041e-06,1.095432459630145772e+01
4.890000000000000000e+02,1.188755488613483887e+11,9.052629317448240662e+10,1.832938492041247258e-05,9.144545372152812490e-06,1.122836951423426477e+01
4.900000000000000000e+02,1.193622497051748657e+11,9.089691159114245605e+10,1.438161078182176311e-05,1.048635433442690612e-05,1.123581609973779472e+01
4.910000000000000000e+02,1.198499323788301697e+11,9.126829113985897827e+10,2.058403667715147378e-05,1.066900293111849862e-05,1.150838767782181371e+01
4.920000000000000000e+02,1.203386153031304321e+11,9.164042525308929443e+10,1.548470533008217132e-05,8.812891434839542626e-06,1.165144727965825311e+01
4.930000000000000000e+02,1.208283056969842529e+11,9.201330982825015259e+10,1.354452906821013158e-05,7.270023691718918712e-06,1.186491572745699941e+01
4.940000000000000000e+02,1.213189894877341919e+11,9.238697045382760620e+10,1.873024203502549057e-05,1.229048676154587127e-05,1.199612742912762187e+01
4.950000000000000000e+02,1.218106582269576416e+11,9.276137476220077515e+10,1.243120582827828002e-05,1.578330396623250920e-05,1.212726327163395901e+01
4.960000000000000000e+02,1.223033053139153748e+11,9.313654570001356506e+10,1.625126487303507616e-05,1.400559892195119005e-05,1.245772289146325029e+01
4.970000000000000000e+02,1.227969657144713135e+11,9.351248890231460571e+10,1.431777548210888540e-05,9.234709325678380765e-06,1.274596682473873699e+01
4.980000000000000000e+02,1.232915967069040222e+11,9.388916608468728638e+10,1.014585504910403557e-05,8.918757813725086692e-06,1.316092080827691291e+01
4.990000000000000000e+02,1.237872265775934448e+11,9.426660755574588013e+10,1.002368377378548558e-05,9.237015714091967311e-06,1.336939581605875205e+01
5.000000000000000000e+02,1.242838601793040314e+11,9.464480697845599365e+10,1.098095314011615642e-05,7.848458986270401283e-06,1.351456257090252144e+01
5.010000000000000000e+02,1.247814926173374329e+11,9.502375604412640381e+10,1.267601569798770811e-05,1.152024848527499756e-05,1.346796118559931799e+01
5.020000000000000000e+02,1.252801220551266937e+11,9.540346852328079224e+10,1.619547073927751768e-05,9.583688840297810430e-06,1.346462511420237007e+01
5.030000000000000000e+02,1.257797372399578705e+11,9.578394182667707825e+10,1.498677486910793277e-05,7.302452263213687900e-06,1.373997122575256746e+01
5.040000000000000000e+02,1.262803470490709839e+11,9.616515568522805786e+10,8.519407908913478877e-06,1.234466401955902626e-05,1.398573063792881044e+01
5.050000000000000000e+02,1.267819599038471069e+11,9.654713297649691772e+10,8.714261149789237493e-06,1.011054004429468023e-05,1.433846796656267664e+01
5.060000000000000000e+02,1.272845663842073975e+11,9.692987680513539124e+10,7.274129698808806666e-06,1.667778185410195846e-05,1.442880972493582448e+01
5.070000000000000000e+02,1.277881600229710999e+11,9.731338030668069458e+10,1.350174463643494249e-05,1.327602101064417894e-05,1.459997034027506757e+01
5.080000000000000000e+02,1.282927606394916840e+11,9.769764328512124634e+10,1.222959970459402967e-05,1.410942206403476007e-05,1.478157794937914460e+01
5.090000000000000000e+02,1.287983371046358948e+11,9.808267031832707214e+10,1.543382155200223593e-05,1.451303645427781674e-05,1.478441913532481067e+01
5.100000000000000000e+02,1.293049239563760834e+11,9.846842723303915405e+10,1.127659879363029916e-05,1.345419869092090437e-05,1.497402150574124136e+01
5.110000000000000000e+02,1.298125086637233124e+11,9.885495452891734314e+10,1.720370521651748419e-05,1.510370278445805070e-05,1.506712838938790178e+01
5.120000000000000000e+02,1.303210740782153015e+11,9.924222565697378540e+10,1.777385344514659238e-05,1.173812328436607544e-05,1.522137831371097683e+01
5.130000000000000000e+02,1.308306396580986481e+11,9.963025764223431396e+10,1.507507490394743854e-05,1.315366679799367944e-05,1.528537189662112716e+01
5.140000000000000000e+02,1.313411988030988922e+11,1.000190567487847290e+11,1.050900352983497044e-05,1.011640767256682949e-05,1.540005381167823373e+01
5.150000000000000000e+02,1.318527601245583496e+11,1.004086239670956421e+11,1.267562128859367476e-05,1.175613332471403538e-05,1.572148801528858542e+01
5.160000000000000000e+02,1.323653135587306671e+11,1.007989353920987854e+11,1.379055049643973518e-05,1.040756860815061913e-05,1.608742526443548826e+01
5.170000000000000000e+02,1.328788575257738953e+11,1.011899872422244568e+11,1.146179699340610370e-05,1.719103298736257557e-05,1.633355522160215756e+01
5.180000000000000000e+02,1.333934027012146606e+11,1.015818075201500244e+11,1.171170288782885649e-05,1.088924286807291253e-05,1.648562889730005310e+01
5.190000000000000000e+02,1.339089345114111786e+11,1.019743866889328613e+11,1.012977486669619509e-05,1.275332304051524090e-05,1.651365564033696032e+01
5.200000000000000000e+02,1.344254525577493896e+11,1.023677271244062347e+11,1.420777741778511682e-05,1.244523570453903716e-05,1.680279552640377716e+01
5.210000000000000000e+02,1.349429656975796814e+11,1.027618239285145874e+11,1.160658190113572630e-05,1.027663282782143028e-05,1.695974229944275180e+01
5.220000000000000000e+02,1.354614715624038849e+11,1.031566809963824768e+11,1.323910953443530047e-05,1.162318067560175194e-05,1.739598449015733550e+01
5.230000000000000000e+02,1.359809683758844604e+11,1.035522891096649170e+11,1.237701033296456643e-05,1.062439691867922420e-05,1.771262031145225890e+01
5.240000000000000000e+02,1.365014845726969910e+11,1.039486577836832275e+11,1.155618142545389304e-05,1.327025251773861214e-05,1.797336857300569335e+01
5.250000000000000000e+02,1.370229699514395142e+11,1.043457791718500519e+11,9.245917407363357654e-06,9.903996997295827498e-06,1.834592198612504177e+01
5.260000000000000000e+02,1.375454769364610596e+11,1.047436596837661743e+11,2.016056051301617913e-05,9.423871217828505564e-06,1.841310187436744172e+01
5.270000000000000000e+02,1.380689342604909058e+11,1.051423067304620667e+11,8.863125602998067620e-06,8.079681966255414238e-06,1.848575669343561501e+01
5.280000000000000000e+02,1.385934172517545776e+11,1.055416922565086670e+11,1.219226010951146577e-05,1.269277192073037241e-05,1.884324395806356733e+01
5.290000000000000000e+02,1.391188894129333801e+11,1.059418403593415222e+11,1.268906758111754129e-05,1.515030615828472094e-05,1.915943491093711160e+01
5.300000000000000000e+02,1.396453658815557861e+11,1.063427438652715607e+11,1.081130239455330155e-05,9.706355109440067963e-06,1.967181233677123231e+01
5.310000000000000000e+02,1.401728277509601746e+11,1.067444035278396759e+11,1.079877788356942148e-05,9.706390681984977675e-06,1.997590093314304482e+01
5.320000000000000000e+02,1.407012813522153931e+11,1.071468119690651550e+11,1.193817563627241896e-05,8.963017387952909587e-06,2.046021701717999974e+01
5.330000000000000000e+02,1.412307289257869873e+11,1.075499970732578278e+11,1.122971409051043423e-05,8.527901413590832647e-06,2.062962019477301823e+01
5.340000000000000000e+02,1.417611601260582886e+11,1.079539340158341370e+11,1.405581238123065901e-05,1.162603350146618197e-05,2.087293494758651491e+01
5.350000000000000000e+02,1.422925935385702515e+11,1.083586261594403839e+11,1.337854901617419046e-05,9.196977928338512243e-06,2.111299468036740024e+01
5.360000000000000000e+02,1.428250350301492004e+11,1.087640736391866913e+11,1.356606500746426747e-05,1.242288369307509299e-05,2.135142242073669649e+01
5.370000000000000000e+02,1.433584655040429688e+11,1.091702869701683044e+11,9.239080690393031148e-06,1.400312018517979595e-05,2.149752356939149678e+01
5.380000000000000000e+02,1.438928872789751282e+11,1.095772580723446655e+11,1.157970799503527104e-05,1.213390432808214570e-05,2.132715592691384288e+01
5.390000000000000000e+02,1.444283153052053223e+11,1.099849818619197693e+11,1.042702760378766413e-05,1.152080519384313106e-05,2.188331541018176196e+01
5.400000000000000000e+02,1.449647408830375366e+11,1.103934665907234802e+11,1.083787675704162012e-05,9.054048229928390867e-06,2.227799087858441851e+01
5.410000000000000000e+02,1.455021371717416382e+11,1.108027034816251984e+11,1.234336794964097095e-05,6.983746115740707694e-06,2.231576402337070064e+01
5.420000000000000000e+02,1.460405391482682190e+11,1.112126986427786407e+11,1.002055748089425435e-05,1.420998057555244998e-05,2.253906563284368048e+01
5.430000000000000000e+02,1.465799429284627686e+11,1.116234676542033386e+11,1.201216971979945924e-05,8.436032537084692251e-06,2.279636738459295131e+01
5.440000000000000000e+02,1.471203266222006836e+11,1.120349829125956421e+11,1.197082053450149175e-05,1.016420743582546748e-05,2.313259500154285320e+01
5.450000000000000000e+02,1.476617224419517822e+11,1.124472464644713440e+11,1.294238679383497015e-05,9.283022320505374125e-06,2.312728936252127099e+01
5.460000000000000000e+02,1.482040884566550293e+11,1.128602728679402771e+11,1.490093959410909719e-05,1.184639081941440963e-05,2.343670453579777302e+01
5.470000000000000000e+02,1.487474554329588928e+11,1.132740602004793396e+11,1.575557223032486576e-05,9.442574536389081175e-06,2.360694356451576681e+01
5.480000000000000000e+02,1.492918308720821533e+11,1.136885887084826508e+11,1.132437048456669260e-05,1.008744552433160635e-05,2.396157381337948777e+01
5.490000000000000000e+02,1.498372064335298157e+11,1.141038773033316345e+11,9.851197117605181575e-06,1.182523773735066897e-05,2.417872946242962229e+01
5.500000000000000000e+02,1.503835653118904114e+11,1.145199307345039673e+11,1.374935818354572348e-05,1.066724193843349155e-05,2.439669850341613611e+01
5.510000000000000000e+02,1.509309173925642700e+11,1.149367419425841370e+11,1.117954241058871645e-05,1.143782845136609438e-05,2.469489954451815805e+01
5.520000000000000000e+02,1.514792840330324707e+11,1.153543024259284973e+11,9.036482471413975759e-06,1.944645914997433778e-05,2.489567364085809942e+01
5.530000000000000000e+02,1.520286227534051819e+11,1.157726327898093262e+11,1.150474156641489998e-05,1.304785626488058625e-05,2.502117875187977347e+01
5.540000000000000000e+02,1.525789444823925476e+11,1.161917004267015991e+11,8.873135554421374138e-06,9.865445758983071300e-06,2.549809888923222445e+01
5.550000000000000000e+02,1.531302715831568604e+11,1.166115391153839111e+11,1.779657681477697651e-05,1.294495010017993053e-05,2.577902018916827132e+01
5.560000000000000000e+02,1.536825965240281372e+11,1.170321459905971069e+11,1.200969575809729406e-05,1.331054374853479771e-05,2.604079148679493727e+01
5.570000000000000000e+02,1.542359135285202637e+11,1.174535049058349762e+11,1.064909832282356916e-05,1.211726107608335212e-05,2.632788148808778317e+01
5.580000000000000000e+02,1.547902280961799316e+11,1.178756157474643860e+11,1.346397722645775730e-05,1.077887065370486397e-05,2.670611240802619335e+01
5.590000000000000000e+02,1.553455256542021484e+11,1.182984930256233978e+11,1.453689854846729190e-05,1.017679087689238315e-05,2.730129018181744982e+01
5.600000000000000000e+02,1.559018278912968750e+11,1.187221197548013153e+11,1.615834623058809427e-05,1.164750990012564102e-05,2.744298038739434276e+01
5.610000000000000000e+02,1.564591327327672424e+11,1.191464940995722656e+11,1.327139776730046350e-05,7.833874189566714108e-06,2.783083822365213678e+01
5.620000000000000000e+02,1.570174431500953064e+11,1.195716263504765625e+11,1.240118517464861014e-05,1.381714839021608299e-05,2.791976879945215018e+01
5.630000000000000000e+02,1.575767105603405762e+11,1.199975325192226562e+11,9.985481605356838486e-06,9.874434508061469273e-06,2.816088024314500871e+01
5.640000000000000000e+02,1.581369746601882935e+11,1.204241858434087219e+11,1.477572038932617460e-05,1.115942989637908056e-05,2.867686075218212238e+01
5.650000000000000000e+02,1.586982383469619751e+11,1.208515926673638763e+11,9.892748394801920142e-06,1.023293252455648172e-05,2.922862028783845290e+01
5.660000000000000000e+02,1.592604990111369324e+11,1.212797658101485748e+11,6.576436495153714645e-06,9.780430809569473638e-06,2.965714396568851186e+01
5.670000000000000000e+02,1.598237563549259338e+11,1.217086837769672089e+11,9.452124470121781030e-06,8.153581352088323797e-06,2.995107300816544438e+01
5.680000000000000000e+02,1.603880264065240479e+11,1.221383647345437317e+11,1.337878554041882495e-05,8.002996934930450834e-06,3.040704443708359150e+01
5.690000000000000000e+02,1.609532632855635376e+11,1.225688191233047485e+11,1.044501713165502110e-05,1.255316458237398791e-05,3.043746394277560086e+01
5.700000000000000000e+02,1.615195002015866089e+11,1.230000172081954498e+11,1.264277559764881431e-05,8.415715323284445049e-06,3.051844814264158146e+01
5.710000000000000000e+02,1.620867151598470764e+11,1.234319729913378296e+11,1.458611977289692163e-05,9.553854380062176688e-06,3.065841499388093894e+01
5.720000000000000000e+02,1.626549479390026855e+11,1.238646908081437683e+11,1.908497208191750616e-05,2.420405257408386746e-05,3.101109635668856512e+01
5.730000000000000000e+02,1.632241491101224365e+11,1.242981411353782654e+11,1.477254291293306210e-05,1.197369316707774800e-05,3.098233129028181310e+01
5.740000000000000000e+02,1.637943601644168091e+11,1.247323661590195618e+11,1.192749688205818615e-05,1.286713318759957758e-05,3.115317145298575952e+01
5.750000000000000000e+02,1.643655707437578125e+11,1.251673442154938965e+11,8.214829120389843808e-06,9.860097523239907957e-06,3.136079419686545577e+01
5.760000000000000000e+02,1.649377867639190674e+11,1.256030761925776672e+11,1.318107537995327760e-05,1.318407679695710044e-05,3.162795249303488276e+01
5.770000000000000000e+02,1.655109959698471680e+11,1.260395755796029968e+11,9.634532771696235898e-06,8.082446377066787591e-06,3.196147725653887761e+01
5.780000000000000000e+02,1.660851867059289551e+11,1.264768303592746582e+11,1.702607860110116889e-05,9.622127636887967128e-06,3.219006101149085453e+01
5.790000000000000000e+02,1.666603720405840149e+11,1.269148410842754211e+11,1.401133974643364866e-05,1.234765021773664984e-05,3.237078795682364785e+01
5.800000000000000000e+02,1.672365598990963745e+11,1.273535967715189819e+11,1.138459613270192960e-05,1.107521460441684980e-05,3.291473225972434591e+01
5.810000000000000000e+02,1.678137476308810730e+11,1.277931316891343994e+11,1.076133366662013202e-05,1.459256781910500678e-05,3.305903607403124056e+01
5.820000000000000000e+02,1.683919166151899414e+11,1.282334205872335205e+11,1.197734542002226732e-05,1.370255680532839193e-05,3.294808390855750702e+01
5.830000000000000000e+02,1.689710735902226868e+11,1.286744633107311401e+11,1.257326764647626050e-05,8.881756040413080200e-06,3.314673229777052654e+01
5.840000000000000000e+02,1.695512423133577576e+11,1.291162713551979980e+11,2.015061375348903283e-05,1.457125422110738810e-05,3.330235372971500851e+01
5.850000000000000000e+02,1.701324011296188660e+11,1.295588108533222504e+11,1.105002661727638724e-05,8.794334382167257047e-06,3.361648003585044364e+01
5.860000000000000000e+02,1.707145528437376099e+11,1.300021133307763977e+11,1.151172106050868393e-05,1.544594638780427687e-05,3.383967961994709128e+01
5.870000000000000000e+02,1.712977056201409302e+11,1.304461927907608643e+11,1.168466546608293299e-05,1.314399822460732281e-05,3.400642590358177841e+01
5.880000000000000000e+02,1.718818392707662659e+11,1.308910221624231262e+11,1.990649797412036293e-05,1.013883187106490169e-05,3.463601160541041679e+01
5.890000000000000000e+02,1.724669509636456604e+11,1.313365965000668030e+11,1.175941899655974510e-05,1.788190645990450633e-05,3.480518095511946086e+01
5.900000000000000000e+02,1.730530749810111389e+11,1.317829365779855652e+11,1.075165435560077043e-05,1.169514844945318544e-05,3.553246773575101258e+01
5.910000000000000000e+02,1.736401868345216370e+11,1.322300181419729462e+11,1.432464203410255266e-05,1.546406605523742428e-05,3.591569839530522756e+01
5.920000000000000000e+02,1.742282867662118225e+11,1.326778698904982910e+11,1.434633916053140723e-05,1.164634468875380691e-05,3.622539955047842142e+01
5.930000000000000000e+02,1.748173903480444336e+11,1.331264826793017120e+11,1.234521865900450877e-05,1.031794763195481579e-05,3.629482948014152299e+01
5.940000000000000000e+02,1.754075061660057678e+11,1.335758545895511169e+11,1.169638887021928753e-05,1.114772304733335773e-05,3.677687649061927289e+01
5.950000000000000000e+02,1.759985892332404785e+11,1.340259787952167969e+11,8.243333882052006345e-06,1.267443256980360644e-05,3.703342117772957920e+01
5.960000000000000000e+02,1.765906622573095703e+11,1.344768693686564026e+11,1.402898262015117581e-05,1.073035423193591242e-05,3.728318360549560850e+01
5.970000000000000000e+02,1.771837489838712769e+11,1.349285053602347107e+11,1.054477463080516486e-05,1.060207316427863589e-05,3.762525232785912976e+01
5.980000000000000000e+02,1.777778428918947754e+11,1.353809097970978088e+11,1.218478046960402850e-05,6.729392254767319059e-06,3.770244252778156380e+01
5.990000000000000000e+02,1.783729200527071838e+11,1.358340373105602417e+11,7.736170870242808917e-06,1.115735709500409456e-05,3.790787791189873701e+01
6.000000000000000000e+02,1.789690029918425903e+11,1.362879500602676086e+11,1.206291947941640075e-05,1.258190579211948545e-05,3.843917456345307926e+01
6.010000000000000000e+02,1.795660654699420776e+11,1.367426061696907654e+11,8.660216553102451087e-06,9.006737089478633607e-06,3.875294156071907992e+01
6.020000000000000000e+02,1.801641244511451416e+11,1.371980337605968323e+11,1.260293177496318862e-05,9.385000849904123754e-06,3.915545902136625500e+01
6.030000000000000000e+02,1.807631543523909912e+11,1.376542246788902893e+11,1.263248790328574955e-05,7.056729366849978646e-06,3.954741836408884126e+01
6.040000000000000000e+02,1.813631947717661133e+11,1.381111703036758423e+11,1.271304063343858815e-05,1.295483301611000115e-05,3.934331192757435502e+01
6.050000000000000000e+02,1.819642344618254700e+11,1.385688601590277100e+11,7.450599041280980828e-06,1.095207196433189978e-05,3.962207763123606696e+01
6.060000000000000000e+02,1.825662676417973022e+11,1.390273312581610413e+11,1.143775337020258576e-05,1.292460775381698568e-05,3.998079917809578632e+01
6.070000000000000000e+02,1.831692933777896729e+11,1.394865475055480347e+11,7.505122931017460530e-06,1.205870198361935763e-05,4.050558287593791817e+01
6.080000000000000000e+02,1.837733378751935425e+11,1.399465103429094543e+11,7.372938731431410986e-06,1.037888678301346346e-05,4.069593871129347207e+01
6.090000000000000000e+02,1.843783618672647705e+11,1.404072277538494568e+11,1.576050756091351701e-05,9.848505642229277157e-06,4.087537668301069260e+01
6.100000000000000000e+02,1.849843635681412964e+11,1.408687054789000549e+11,9.092138042787745178e-06,1.221585079203002522e-05,4.115550090380316561e+01
6.110000000000000000e+02,1.855913689485621643e+11,1.413309441630664062e+11,1.900322678183297143e-05,1.416832527167954936e-05,4.127030471095595487e+01
6.120000000000000000e+02,1.861993684977141113e+11,1.417939422582952271e+11,9.323412606065950570e-06,1.278685596728390550e-05,4.177134358122282976e+01
6.130000000000000000e+02,1.868083801967878418e+11,1.422576967867542725e+11,1.126544666163464825e-05,9.532267315592868329e-06,4.221776082822302811e+01
6.140000000000000000e+02,1.874183665820690002e+11,1.427221875875229797e+11,1.126860464206735912e-05,1.122390654839655610e-05,4.250777340793123926e+01
6.150000000000000000e+02,1.880293317109989014e+11,1.431874524717756348e+11,1.712088503302844344e-05,1.643940036655244796e-05,4.275474763965569736e+01
6.160000000000000000e+02,1.886413173503622437e+11,1.436534788761480713e+11,1.041335488316530444e-05,1.165134647584942229e-05,4.299156011577196068e+01
6.170000000000000000e+02,1.892542829250278320e+11,1.441202478350252686e+11,1.082997356083303941e-05,7.737434598475978476e-06,4.352913523496346926e+01
6.180000000000000000e+02,1.898682516364579773e+11,1.445877731777587891e+11,1.046024621076391270e-05,1.175879340065133505e-05,4.405410898357808946e+01
6.190000000000000000e+02,1.904831977956315918e+11,1.450560799086657410e+11,8.895338872494384930e-06,9.796671692541281118e-06,4.416256162828878473e+01
6.200000000000000000e+02,1.910991511449021606e+11,1.455251404048931885e+11,1.126555442509946658e-05,1.016738042702858280e-05,4.437259460589594795e+01
6.210000000000000000e+02,1.917160972996916199e+11,1.459949604874982300e+11,1.506446251509085954e-05,1.397396774804882114e-05,4.457628081218895488e+01
6.220000000000000000e+02,1.923340555825456543e+11,1.464655273412494507e+11,1.393408671856999348e-05,1.350517039688803322e-05,4.461694261496489844e+01
6.230000000000000000e+02,1.929530079424067383e+11,1.469368414421713867e+11,1.165241365252978056e-05,1.686906450426572945e-05,4.509853022325948757e+01
6.240000000000000000e+02,1.935729334340262756e+11,1.474089250414354248e+11,1.507090800512145279e-05,7.925969717437197914e-06,4.552269873100762965e+01
6.250000000000000000e+02,1.941938575284086609e+11,1.478817570754626465e+11,2.241089605425905518e-05,1.459825062533059992e-05,4.577318284648589497e+01
6.260000000000000000e+02,1.948157680035758667e+11,1.483553545409551086e+11,1.815993184539621552e-05,1.545822583326472710e-05,4.632011105576415844e+01
6.270000000000000000e+02,1.954386806503612976e+11,1.488297131513184814e+11,1.377894235132792744e-05,1.141483766620154938e-05,4.659550598945786248e+01
6.280000000000000000e+02,1.960625901660701294e+11,1.493048404180069275e+11,1.286552639379046070e-05,1.048152551252901077e-05,4.773208233796513156e+01
6.290000000000000000e+02,1.966874883499840393e+11,1.497807066111365356e+11,1.255387200882474019e-05,1.240366659926994686e-05,4.822877464540115255e+01
6.300000000000000000e+02,1.973133698286119995e+11,1.502573284429554138e+11,1.127173737391906627e-05,1.291111325274485466e-05,4.842222724040475157e+01
6.310000000000000000e+02,1.979402550075567017e+11,1.507346921798626709e+11,8.321376608111386020e-06,1.107005985856446273e-05,4.867118267207018789e+01
6.320000000000000000e+02,1.985681432692162476e+11,1.512128279423781738e+11,1.209994848383466604e-05,1.506086951275076302e-05,4.892993227879807705e+01
6.330000000000000000e+02,1.991970098212440796e+11,1.516917292691764526e+11,2.007539294746063518e-05,1.231166922244231188e-05,4.952138027017895183e+01
6.340000000000000000e+02,1.998269054144106445e+11,1.521713835339836426e+11,5.936692792696263155e-06,1.036893061379107195e-05,4.972788449349582152e+01
6.350000000000000000e+02,2.004577668630724792e+11,1.526517794351920471e+11,8.993382009769845808e-06,1.144888200610427731e-05,5.024314609586488700e+01
6.360000000000000000e+02,2.010896402921295166e+11,1.531329489274420166e+11,1.198346920427972861e-05,1.234836284214058111e-05,5.026925935904813514e+01
6.370000000000000000e+02,2.017225108211726685e+11,1.536148864067127686e+11,1.499753462663733217e-05,1.036501264783940002e-05,5.065337108887609929e+01
6.380000000000000000e+02,2.023563591244688721e+11,1.540975682752791138e+11,8.064206837632426073e-06,1.867909136998857633e-05,5.133860021056570133e+01
6.390000000000000000e+02,2.029912167422357178e+11,1.545810004322686157e+11,9.742474933793765501e-06,9.284223481786924026e-06,5.168036544795958775e+01
6.400000000000000000e+02,2.036270615585705872e+11,1.550651769921403809e+11,6.781600855765290703e-06,1.347268359030984186e-05,5.191912285646309044e+01
6.410000000000000000e+02,2.042638865934144897e+11,1.555501358484660034e+11,9.272744246779929256e-06,1.063635342346547219e-05,5.259156082119179842e+01
6.420000000000000000e+02,2.049017160607384644e+11,1.560358525415203247e+11,8.965807066663167291e-06,1.290444242529886765e-05,5.316577948648970420e+01
6.430000000000000000e+02,2.055405615302225342e+11,1.565223048139860229e+11,9.740879352571063521e-06,1.069026280609008950e-05,5.353401100319268835e+01
6.440000000000000000e+02,2.061803661517329712e+11,1.570095275957318115e+11,1.596942620407659774e-05,1.193671156340947448e-05,5.394886675571743240e+01
6.450000000000000000e+02,2.068211633275281372e+11,1.574974942704575195e+11,1.942134442523002491e-05,1.460407901898719274e-05,5.453449400316853257e+01
6.460000000000000000e+02,2.074629702079626770e+11,1.579862454787178345e+11,1.326741755602878214e-05,1.386804803416019638e-05,5.472258714409214519e+01
6.470000000000000000e+02,2.081057515106133728e+11,1.584757513469490356e+11,7.948520327483166170e-06,9.721592639011511494e-06,5.527105495748547526e+01
6.480000000000000000e+02,2.087495668399764099e+11,1.589660065617325439e+11,1.837441238217163431e-05,1.086875740419213088e-05,5.536351194297580491e+01
6.490000000000000000e+02,2.093943448393287659e+11,1.594570253396652222e+11,1.562424292511632729e-05,1.056729420245705597e-05,5.613978220203473768e+01
6.500000000000000000e+02,2.100401210636462402e+11,1.599488088841915894e+11,1.372090269358139381e-05,7.590961076053837076e-06,5.636217538028739682e+01
6.510000000000000000e+02,2.106869040194404297e+11,1.604413181340786743e+11,1.589271035751238514e-05,1.127881733642421835e-05,5.676883541480310669e+01
6.520000000000000000e+02,2.113346760184120483e+11,1.609345921679016724e+11,8.549626353882011642e-06,1.027893796512469038e-05,5.692619041277818326e+01
6.530000000000000000e+02,2.119834242450241089e+11,1.614286275296148987e+11,1.045722155545991683e-05,1.272241603378354569e-05,5.707478774658878251e+01
6.540000000000000000e+02,2.126331897771404114e+11,1.619234213878836060e+11,1.444208354994813703e-05,8.575969793533921859e-06,5.736687233814426179e+01
6.550000000000000000e+02,2.132839480309761658e+11,1.624189703987177734e+11,9.888856871365092616e-06,1.347138488072552320e-05,5.772660372210834367e+01
6.560000000000000000e+02,2.139356827191116028e+11,1.629152814632750854e+11,1.121444844076613379e-05,9.721979889798504360e-06,5.856950508716268189e+01
6.570000000000000000e+02,2.145884258198005981e+11,1.634123397956090088e+11,1.360344264123014568e-05,7.647131248789129643e-06,5.926313818948853651e+01
6.580000000000000000e+02,2.152421696468302612e+11,1.639101529980394287e+11,9.819905067653955655e-06,9.598058737902981363e-06,5.982680912457049516e+01
6.590000000000000000e+02,2.158968795059370117e+11,1.644087404698742676e+11,7.011106661680699403e-06,9.148598560160259296e-06,6.008261842131462060e+01
6.600000000000000000e+02,2.165526051336211853e+11,1.649080840943965149e+11,1.586201988823532361e-05,9.720452035288928982e-06,6.078404594797655136e+01
6.610000000000000000e+02,2.172093341079771423e+11,1.654081827998126831e+11,8.238173837105122743e-06,1.189794536393673496e-05,6.172981840844057899e+01
6.620000000000000000e+02,2.178670457212761536e+11,1.659090313550515137e+11,1.457941201332690895e-05,1.305690664588077254e-05,6.244937086410784133e+01
6.630000000000000000e+02,2.185257399104394531e+11,1.664106309382364502e+11,9.807493076774420615e-06,2.109963929675107153e-05,6.247275271861077783e+01
6.640000000000000000e+02,2.191854436611392517e+11,1.669129981535976562e+11,1.042910197945889905e-05,1.279576435486706742e-05,6.276759910308030044e+01
6.650000000000000000e+02,2.198461479376992798e+11,1.674161162012939453e+11,1.093101446558719658e-05,8.517360391424588784e-06,6.312759386691701025e+01
6.660000000000000000e+02,2.205078424392528381e+11,1.679200024436094360e+11,9.516799076014770264e-06,7.603780228904177818e-06,6.371693379567851423e+01
6.670000000000000000e+02,2.211705212213694763e+11,1.684246341003064270e+11,9.595938354145516769e-06,1.121817258842305876e-05,6.393312118428747226e+01
6.680000000000000000e+02,2.218342067658881531e+11,1.689300216383405457e+11,1.144427245725054831e-05,1.156933370682899920e-05,6.429559917994620832e+01
6.690000000000000000e+02,2.224988990005040283e+11,1.694361643679636536e+11,1.114619139597206043e-05,1.195587816249510382e-05,6.481279228451779773e+01
6.700000000000000000e+02,2.231645775347054138e+11,1.699430668202471619e+11,8.805201847095212031e-06,1.050256330970000818e-05,6.539043724127071755e+01
6.710000000000000000e+02,2.238312470261283264e+11,1.704507498577180176e+11,1.543489622835014785e-05,1.417472964038157812e-05,6.619805512212992937e+01
6.720000000000000000e+02,2.244988964778231201e+11,1.709591757052224731e+11,1.384513545865662110e-05,9.645549432168998294e-06,6.636602881464129666e+01
6.730000000000000000e+02,2.251675583633837891e+11,1.714683406208959351e+11,1.040333936297432871e-05,1.107968899505262783e-05,6.637901158793546585e+01
6.740000000000000000e+02,2.258371918097286682e+11,1.719782786261246338e+11,9.286271001496260169e-06,1.724905064459658632e-05,6.690306289650669669e+01
6.750000000000000000e+02,2.265078225838407593e+11,1.724889679964223022e+11,8.070053597597492967e-06,1.425677063005004186e-05,6.698185001351909307e+01
6.760000000000000000e+02,2.271794648373586426e+11,1.730004270151134033e+11,1.107411443768135939e-05,1.211734373096629014e-05,6.720062949253872375e+01
6.770000000000000000e+02,2.278520906405755310e+11,1.735126474450401611e+11,1.548907168247293242e-05,1.358770189108238213e-05,6.727715599058946339e+01
6.780000000000000000e+02,2.285257046610401917e+11,1.740256247737258606e+11,1.047681966437341572e-05,1.857980973851702799e-05,6.818538506848469183e+01
6.790000000000000000e+02,2.292003117506625977e+11,1.745393390338672791e+11,1.108625505064075867e-05,1.383119512810004892e-05,6.844920080554918229e+01
6.800000000000000000e+02,2.298759341160503235e+11,1.750537959286414795e+11,1.123650943191112361e-05,1.538456394623022305e-05,6.842492920448174232e+01
6.810000000000000000e+02,2.305525420506417236e+11,1.755690276241137085e+11,1.153047782231908513e-05,1.308219621087847173e-05,6.872350175121511029e+01
6.820000000000000000e+02,2.312301167987971802e+11,1.760850248546425171e+11,1.430489049714100958e-05,1.270383887053139205e-05,6.888017325376347344e+01
6.830000000000000000e+02,2.319087278491835022e+11,1.766017713182711792e+11,1.540082214768201396e-05,1.067340738214461737e-05,6.943761352880832760e+01
6.840000000000000000e+02,2.325883294945268250e+11,1.771192850442499390e+11,1.254006574180621669e-05,1.143678916359913700e-05,7.027109478871336989e+01
6.850000000000000000e+02,2.332688998102431641e+11,1.776375619083594971e+11,9.092789372777687618e-06,1.504418338726942750e-05,7.105476665737103303e+01
6.860000000000000000e+02,2.339504818574854736e+11,1.781565802994840698e+11,9.753283810254309572e-06,1.670669067788121964e-05,7.162943507118254161e+01
6.870000000000000000e+02,2.346330541455093384e+11,1.786763378025515747e+11,1.526845092469919507e-05,1.117550206009010338e-05,7.179393724674442012e+01
6.880000000000000000e+02,2.353166109923673401e+11,1.791968932910084534e+11,9.597275036354879774e-06,1.132446655438545946e-05,7.221375999967051484e+01
6.890000000000000000e+02,2.360011548907389832e+11,1.797181958871484070e+11,1.601117053662282075e-05,7.401173647614278650e-06,7.262766639865498064e+01
6.900000000000000000e+02,2.366867133089483032e+11,1.802402342784402771e+11,1.461364445420887392e-05,8.392300739790137243e-06,7.333135324099899321e+01
6.910000000000000000e+02,2.373732560877788086e+11,1.807630171708414001e+11,1.131701059353673600e-05,1.001133575440071866e-05,7.368568068410527871e+01
6.920000000000000000e+02,2.380607854509625854e+11,1.812865943272670288e+11,1.302340497155718424e-05,1.222191841321329520e-05,7.392979066262758181e+01
6.930000000000000000e+02,2.387493342559611511e+11,1.818109092975268250e+11,2.176366230977055949e-05,1.155217358927984606e-05,7.394535343613421219e+01
6.940000000000000000e+02,2.394388800837370911e+11,1.823359951069134521e+11,1.225269547899809908e-05,1.222834889935686675e-05,7.389103935342411944e+01
6.950000000000000000e+02,2.401293793814146423e+11,1.828618191790660400e+11,9.463707202561622012e-06,1.054660668353690767e-05,7.473265822573549144e+01
6.960000000000000000e+02,2.408208927498722839e+11,1.833884125154761047e+11,1.340092463075759355e-05,1.080267658304379097e-05,7.509110006944922588e+01
6.970000000000000000e+02,2.415133933932562561e+11,1.839157486844156799e+11,1.244959498780673357e-05,1.027496501604385770e-05,7.533718394511930683e+01
6.980000000000000000e+02,2.422068960247976074e+11,1.844438452640379028e+11,1.504420530262784439e-05,1.131571986301427302e-05,7.611253220097069061e+01
6.990000000000000000e+02,2.429014078456665649e+11,1.849727326805660400e+11,1.547942418034242706e-05,6.992192488008974749e-06,7.606965166052648897e+01
7.000000000000000000e+02,2.435968932467495117e+11,1.855023628010329285e+11,1.710434468960020382e-05,1.390987017568789952e-05,7.637844348264624728e+01
7.010000000000000000e+02,2.442933909008047485e+11,1.860327514104169922e+11,1.428542499248841580e-05,5.667952544419208039e-06,7.674343541129802304e+01
7.020000000000000000e+02,2.449908768892320557e+11,1.865638859809872742e+11,1.531374635921345373e-05,7.762169332958812618e-06,7.716081526665256263e+01
7.030000000000000000e+02,2.456893427827486267e+11,1.870957787378952026e+11,1.454249812737895553e-05,9.732700876341482399e-06,7.788289825887051165e+01
7.040000000000000000e+02,2.463888119625031738e+11,1.876284187480494385e+11,1.424408813799349360e-05,1.152999832165768623e-05,7.858748571554676232e+01
7.050000000000000000e+02,2.470892796999587708e+11,1.881618308455151062e+11,1.014925282372125537e-05,1.579227070092059648e-05,7.922403559055368305e+01
7.060000000000000000e+02,2.477907653923883057e+11,1.886960013205458984e+11,1.550757882484710137e-05,2.026755568551585895e-05,7.988563202222844950e+01
7.070000000000000000e+02,2.484932012534931641e+11,1.892309211444522095e+11,1.041007247448710871e-05,1.777712210682125260e-05,8.011722830165874143e+01
7.080000000000000000e+02,2.491966485982088623e+11,1.897666053566900635e+11,7.858186585774085131e-06,1.254975489550780310e-05,8.081057897750636698e+01
7.090000000000000000e+02,2.499011022568956909e+11,1.903030288027401733e+11,1.118281499945528168e-05,1.231631849951675406e-05,8.091474939983373815e+01
7.100000000000000000e+02,2.506065285847775879e+11,1.908402217618449707e+11,2.076277762008693628e-05,1.366595847140938957e-05,8.133074913027515151e+01
7.110000000000000000e+02,2.513129728400875854e+11,1.913781488917551270e+11,1.305374621807242619e-05,1.291165858818832390e-05,8.176525314544485923e+01
7.120000000000000000e+02,2.520203985281904297e+11,1.919168509471782532e+11,1.459412702486950764e-05,6.862717611300084286e-06,8.230695395364898559e+01
7.130000000000000000e+02,2.527288102717725525e+11,1.924563049663053589e+11,1.101447024531854169e-05,1.128177918241490829e-05,8.324488412974719154e+01
7.140000000000000000e+02,2.534382296334655457e+11,1.929965330602801514e+11,1.231137119006575631e-05,1.020537641771568360e-05,8.346799335423796151e+01
7.150000000000000000e+02,2.541486613479162598e+11,1.935375057985237122e+11,1.425739869098663348e-05,1.076221276186117848e-05,8.440696745310913229e+01
7.160000000000000000e+02,2.548600778846133423e+11,1.940792502166779480e+11,8.921411705276049986e-06,1.629814630266235298e-05,8.489172918121718681e+01
7.170000000000000000e+02,2.555724550231828308e+11,1.946217400739063416e+11,1.162347216887571477e-05,1.445506980779498463e-05,8.533075211352385736e+01
7.180000000000000000e+02,2.562858293342189941e+11,1.951649910222263794e+11,8.237435887847865956e-06,1.531023341916348812e-05,8.585532864448758517e+01
7.190000000000000000e+02,2.570002061719765625e+11,1.957090197152157593e+11,7.303646163858701357e-06,1.011537552708663412e-05,8.652802181747918553e+01
7.200000000000000000e+02,2.577155967031168213e+11,1.962538015112039795e+11,8.138717101924264341e-06,8.177630426153825738e-06,8.705239702343133956e+01
7.210000000000000000e+02,2.584319691473094482e+11,1.967993247327026367e+11,9.127516917173394972e-06,9.361542130825739605e-06,8.750012645238504660e+01
7.220000000000000000e+02,2.591493515635301819e+11,1.973455885019440613e+11,1.025423000167169363e-05,5.657116395441086354e-06,8.801986993607664544e+01
7.230000000000000000e+02,2.598677294070067749e+11,1.978926154012397461e+11,1.106705366105131816e-05,7.915193273810849917e-06,8.887611673418348346e+01
7.240000000000000000e+02,2.605870749183285217e+11,1.984404067006538696e+11,7.503090523885980190e-06,1.181043025033634564e-05,8.957285543334845102e+01
7.250000000000000000e+02,2.613074424613213501e+11,1.989889521088373718e+11,1.261435478827621637e-05,1.266416954637250569e-05,9.020372070358621386e+01
7.260000000000000000e+02,2.620287881988200684e+11,1.995382656569905396e+11,6.407694196131075159e-06,1.553314074320688576e-05,9.067027756510371717e+01
7.270000000000000000e+02,2.627511584369889526e+11,2.000883112219965210e+11,7.341768288871008963e-06,1.191242234177547488e-05,9.071348038350093645e+01
7.280000000000000000e+02,2.634745049777612915e+11,2.006391459625778198e+11,8.755148147243652090e-06,1.001396012256794421e-05,9.125821231055765281e+01
7.290000000000000000e+02,2.641988172372334595e+11,2.011907395440230103e+11,1.553737944326449849e-05,8.579597681634965056e-06,9.197967954192536411e+01
7.300000000000000000e+02,2.649241046610518188e+11,2.017430825309942017e+11,1.556615176434572589e-05,1.096336261752206553e-05,9.266712601990197129e+01
7.310000000000000000e+02,2.656504325819007263e+11,2.022961818266026001e+11,9.326439712187273301e-06,1.644260218014448327e-05,9.294216353705003542e+01
7.320000000000000000e+02,2.663777517751406860e+11,2.028500403722372131e+11,8.460969153412101207e-06,1.514013493497667895e-05,9.315994607360090640e+01
7.330000000000000000e+02,2.671060603234033203e+11,2.034046574614355469e+11,1.186421159460326891e-05,9.371476462294303644e-06,9.313186025195641093e+01
7.340000000000000000e+02,2.678353866402003784e+11,2.039600096795903320e+11,1.133538206143924754e-05,9.349808341552190427e-06,9.332092456265759495e+01
7.350000000000000000e+02,2.685656890685176086e+11,2.045161236052800903e+11,6.005806117204137706e-06,9.571317276524382578e-06,9.446156841248111391e+01
7.360000000000000000e+02,2.692969841820162048e+11,2.050729963279063721e+11,9.012867943192226505e-06,7.467802128235945247e-06,9.438212060297071559e+01
7.370000000000000000e+02,2.700292495102601318e+11,2.056306125861920776e+11,1.012357247398565363e-05,1.275118459143076421e-05,9.486290028702936183e+01
7.380000000000000000e+02,2.707625230636153564e+11,2.061890094765866089e+11,8.019361634414856610e-06,1.389030993559359217e-05,9.535426942711258391e+01
7.390000000000000000e+02,2.714967920049175110e+11,2.067481430124439697e+11,1.067461333248420630e-05,9.576442614900315675e-06,9.553296808953744801e+01
7.400000000000000000e+02,2.722320506919369812e+11,2.073080368693172913e+11,1.293470119512196703e-05,1.000974097076223757e-05,9.602656852808638632e+01
7.410000000000000000e+02,2.729683134859319458e+11,2.078687075453538513e+11,1.101969453620732509e-05,1.249481351783821026e-05,9.700986470247383409e+01
7.420000000000000000e+02,2.737055665219205322e+11,2.084301263406446533e+11,9.421155106603684715e-06,1.096215291529478719e-05,9.744054528961352446e+01
7.430000000000000000e+02,2.744438170630016479e+11,2.089922957783110657e+11,1.317407081091737098e-05,8.469744767203302160e-06,9.868574843974012367e+01
7.440000000000000000e+02,2.751830414733758545e+11,2.095552353220062561e+11,1.096032520719880665e-05,1.183132982018886281e-05,9.926160337892011398e+01
7.450000000000000000e+02,2.759232837985915527e+11,2.101189270697619629e+11,1.166300592481128717e-05,1.537765648496058901e-05,9.982235675547185849e+01
7.460000000000000000e+02,2.766644936030908203e+11,2.106833718280827637e+11,1.029494078064185913e-05,9.940939506236645684e-06,1.003745674589016090e+02
7.470000000000000000e+02,2.774067339042940674e+11,2.112485880475501404e+11,1.122832842814780463e-05,1.687080952161856828e-05,1.008813638608754530e+02
7.480000000000000000e+02,2.781499704640071411e+11,2.118145601374627075e+11,1.455132024696936810e-05,8.578609072551479642e-06,1.013797753132331678e+02
7.490000000000000000e+02,2.788941922100144043e+11,2.123812905242017212e+11,1.896883778984559399e-05,1.027817145538012511e-05,1.015405306794878300e+02


==> figs/sim/train_loss_edge_07_mal_7_out_max_alpha_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.006728159901530972e+01,9.360037941871555134e+00,9.658884676856539286e+00,9.781200628830285737e+00,9.599796143588282149e+00
1.000000000000000000e+00,7.547367188706320285e+00,7.341366104761794631e+00,7.533105548715584021e+00,7.403147118034398844e+00,6.939985269971602477e+00
2.000000000000000000e+00,6.422490832201390276e+00,6.318195864165525144e+00,6.581619693614500832e+00,6.403855397722085563e+00,6.212813359368505317e+00
3.000000000000000000e+00,5.431688214718427332e+00,5.240000168017719062e+00,5.797917263161700419e+00,5.483855004155538282e+00,5.610743937253533709e+00
4.000000000000000000e+00,4.527628816970910464e+00,4.384148099438093027e+00,4.961540283381809857e+00,4.578215926761187937e+00,4.750489140243626451e+00
5.000000000000000000e+00,3.783798859620337574e+00,3.465289201160555166e+00,4.391400715963667878e+00,3.698858111909615776e+00,4.161228009989364374e+00
6.000000000000000000e+00,2.992741001534780398e+00,2.798248155686778649e+00,3.661811852166507730e+00,2.971206618275182620e+00,3.482973547483575238e+00
7.000000000000000000e+00,2.339302043623979976e+00,2.212079169399525647e+00,2.966420171038034681e+00,2.343452422232587207e+00,2.920640136791373020e+00
8.000000000000000000e+00,1.842148312066088867e+00,1.740684907875142073e+00,2.398402405841705054e+00,1.847313992521372406e+00,2.481588478553713450e+00
9.000000000000000000e+00,1.428092710155239198e+00,1.279658569360128784e+00,1.921609344561589605e+00,1.365112289159470693e+00,2.089280534408933132e+00
1.000000000000000000e+01,1.027954291055094282e+00,8.509201054531786435e-01,1.489033859866456311e+00,1.011759785421989744e+00,1.760184541744795217e+00
1.100000000000000000e+01,7.214833501075229583e-01,5.628034215649589944e-01,1.041371729824571268e+00,7.881030923971965585e-01,1.366999975101213849e+00
1.200000000000000000e+01,4.926687300917955703e-01,3.528347648370987466e-01,6.821886313150831160e-01,5.427118912354074176e-01,1.061612664733907252e+00
1.300000000000000000e+01,3.159527594220865598e-01,1.835015207052385078e-01,4.205847299835299147e-01,3.807336268978096516e-01,8.074029145927104079e-01
1.400000000000000000e+01,2.012389860376569972e-01,9.099828114200358975e-02,2.416552023117127801e-01,2.229053458779802765e-01,6.328584420212065575e-01
1.500000000000000000e+01,1.210897692664753000e-01,4.413268663909331035e-02,1.425055859870498765e-01,1.541636595916144881e-01,5.264390841374182450e-01
1.600000000000000000e+01,5.227236618790631617e-02,2.641121977122207198e-02,9.733894993752068014e-02,1.107146414566266834e-01,3.871050887116689321e-01
1.700000000000000000e+01,3.148313442850159127e-02,1.380010870697789827e-02,6.838878315492635807e-02,7.904443437289787600e-02,3.023080616462552328e-01
1.800000000000000000e+01,1.997811342084265807e-02,8.468235455247330457e-03,4.647840225353305765e-02,5.334723222455273195e-02,2.372219299189382014e-01
1.900000000000000000e+01,9.304870580655211221e-03,4.403539598101025021e-03,3.002500950185837958e-02,4.089633547319260209e-02,1.654907808964612981e-01
2.000000000000000000e+01,6.682613984693830389e-03,2.824321792802009234e-03,1.902402222744814519e-02,2.890493959876339058e-02,1.232901191343582781e-01
2.100000000000000000e+01,5.286032612477620241e-03,1.573171518678084801e-03,1.228268099673124336e-02,1.782297669054511147e-02,1.011711541511649548e-01
2.200000000000000000e+01,4.245304290942608638e-03,1.129775926630882665e-03,9.482033812671097905e-03,9.801658144156899510e-03,8.388954159921124809e-02
2.300000000000000000e+01,3.762627843790999904e-03,7.950765535722492672e-04,6.824032717219874478e-03,5.929865422962921073e-03,6.745734230750755067e-02
2.400000000000000000e+01,3.416493702523060172e-03,5.507373991819886072e-04,5.533357198227117912e-03,3.729565799447609464e-03,5.332356516182101824e-02
2.500000000000000000e+01,3.179778703034097376e-03,4.391010619047008845e-04,4.361605990506833841e-03,2.501585476766932103e-03,4.683666955553933420e-02
2.600000000000000000e+01,2.841589459168569753e-03,3.456567776376484602e-04,3.661789656888458921e-03,1.453257968113796927e-03,3.744126354288357383e-02
2.700000000000000000e+01,2.748735904506638406e-03,2.806762956177877300e-04,3.100431085094168537e-03,1.016942393874509243e-03,3.057936162128704893e-02
2.800000000000000000e+01,2.778998579084035470e-03,2.272861684683435968e-04,2.466791960795466920e-03,7.077019952165253258e-04,2.611689712642584205e-02
2.900000000000000000e+01,2.695462845198837165e-03,2.147257405704650068e-04,1.881836108618140102e-03,5.647554099272866779e-04,2.011430261659319374e-02
3.000000000000000000e+01,2.702711263148582788e-03,2.310140732540988395e-04,1.512092960251454343e-03,4.711657993604623229e-04,1.502291236694341947e-02
3.100000000000000000e+01,2.685241315161013276e-03,2.628635241979093706e-04,1.304523297845583407e-03,4.135162643935652582e-04,1.140214349061818844e-02
3.200000000000000000e+01,2.840440567990265563e-03,2.843099413559757593e-04,1.187786983166239096e-03,3.907333843645721672e-04,8.310116212178808581e-03
3.300000000000000000e+01,2.861721196048105931e-03,3.091348565855689401e-04,1.094836388914943726e-03,3.513208759922115121e-04,6.298547911760987716e-03
3.400000000000000000e+01,3.004486828780739138e-03,3.407633740859505878e-04,1.057834917916444795e-03,3.186652635502884579e-04,4.628270778231136084e-03
3.500000000000000000e+01,3.068453421179007101e-03,3.782592320535904662e-04,1.021088704297734573e-03,3.222707771932675769e-04,3.755986904954045080e-03
3.600000000000000000e+01,2.987692292180432752e-03,4.227802209467723671e-04,9.997185753224391291e-04,3.125788715303556842e-04,2.492300123984159121e-03
3.700000000000000000e+01,3.224980600480154003e-03,4.503900550387740509e-04,1.044306994085641982e-03,3.200466084495312558e-04,1.938345139304464837e-03
3.800000000000000000e+01,3.319996448313045079e-03,4.892412435216764166e-04,1.087837885295872553e-03,3.410588064866049152e-04,1.553021213670957579e-03
3.900000000000000000e+01,3.288726341763914540e-03,5.422832216331885391e-04,1.067400105127846999e-03,3.630103635783310523e-04,1.323248955717781783e-03
4.000000000000000000e+01,2.973481109937892164e-03,5.940264272570328075e-04,1.114512620784213759e-03,3.763049600323808974e-04,1.168935458315534248e-03
4.100000000000000000e+01,3.163130126784263751e-03,6.458162791515009715e-04,1.143951062628212334e-03,3.989517796643138325e-04,9.157821777115993100e-04
4.200000000000000000e+01,3.122997291277296306e-03,6.953066774044724951e-04,1.215834351258604507e-03,4.274752797067682408e-04,7.966734452901080843e-04
4.300000000000000000e+01,2.986606639114874895e-03,7.728184110330493795e-04,1.339980487405689757e-03,4.503769474958341235e-04,6.683937008621354536e-04
4.400000000000000000e+01,3.003775209273196189e-03,8.152392101873351393e-04,1.468585816975953584e-03,5.044374523748285100e-04,6.088234742840370473e-04
4.500000000000000000e+01,3.032111749159405178e-03,8.847103240506859478e-04,1.455234922196901870e-03,5.202246813094113520e-04,5.577629362887304154e-04
4.600000000000000000e+01,3.020056959971095800e-03,9.216777885099336487e-04,1.602037629012564857e-03,5.261212396365788635e-04,5.236640781118850896e-04
4.700000000000000000e+01,3.082094583444883185e-03,1.008080013939482988e-03,1.635140116280853206e-03,5.622808558667369283e-04,4.828515022207158225e-04
4.800000000000000000e+01,3.221404806226124684e-03,1.074991123656832137e-03,1.797715040826819433e-03,5.845771494228380050e-04,4.693001037554545007e-04
4.900000000000000000e+01,3.314248413791243131e-03,1.176747920906273670e-03,1.943815665459203146e-03,6.334882946380515634e-04,4.510284768645123066e-04
5.000000000000000000e+01,3.322152925360977171e-03,1.246784305381609670e-03,2.021254606452971281e-03,6.780341894752073273e-04,4.272127935971425927e-04
5.100000000000000000e+01,3.473674993412778633e-03,1.357654990559953312e-03,2.192460253467420905e-03,7.341079190072985483e-04,4.142660410312304364e-04
5.200000000000000000e+01,3.480590446996778553e-03,1.545670072521931893e-03,2.329209160919609722e-03,8.077735826775844785e-04,4.139062036102592046e-04
5.300000000000000000e+01,3.567956100394620300e-03,1.687532720257900465e-03,2.426567490487419043e-03,8.922435950818874417e-04,4.142333800046804626e-04
5.400000000000000000e+01,4.002903295877269230e-03,1.809429237078385988e-03,2.484676566537946663e-03,9.592987356321636128e-04,4.371625333282613823e-04
5.500000000000000000e+01,3.718797058995693128e-03,2.006312484910899308e-03,2.694839493073919456e-03,1.086563719245203785e-03,4.333458145364676994e-04
5.600000000000000000e+01,3.929494616054740597e-03,2.087349579959707491e-03,2.899838315388536536e-03,1.208114400326310012e-03,4.180090215989418212e-04
5.700000000000000000e+01,3.978842869497900558e-03,2.275749789021452862e-03,3.093768967663668157e-03,1.295331216019324216e-03,4.177777094797052726e-04
5.800000000000000000e+01,4.068658569880478915e-03,2.395948797079494597e-03,3.463005629934956531e-03,1.410922490901689308e-03,4.222722366056252952e-04
5.900000000000000000e+01,4.143007684790367406e-03,2.572376039804535885e-03,3.652790019173068892e-03,1.446384179261794856e-03,4.316115239594298103e-04
6.000000000000000000e+01,4.417673965496415889e-03,2.779298080289427375e-03,4.028587408700268213e-03,1.580854835655398638e-03,4.590587342648833058e-04
6.100000000000000000e+01,4.334321798967311068e-03,2.970765504657690848e-03,4.299593847874150221e-03,1.694838949484744894e-03,4.605257174432608736e-04
6.200000000000000000e+01,4.380300392380132024e-03,3.287968592294854275e-03,4.612376229616743650e-03,1.872893387806495724e-03,4.692737104179389718e-04
6.300000000000000000e+01,4.440860836687154922e-03,3.634516652244790258e-03,4.734992992757369734e-03,2.007579832689510013e-03,4.764556183626256214e-04
6.400000000000000000e+01,4.517672922856319495e-03,4.155816750648244629e-03,4.946552826735395314e-03,2.218572318803846422e-03,4.829228784158923204e-04
6.500000000000000000e+01,4.697729675873896227e-03,4.417193600942725951e-03,5.465517055850077632e-03,2.338372586874304382e-03,4.819297063906047285e-04
6.600000000000000000e+01,4.896341667848358448e-03,4.659482687380034349e-03,5.819439261086301052e-03,2.557663556703504426e-03,5.095373758795540553e-04
6.700000000000000000e+01,4.708489696133466573e-03,5.019502547967458206e-03,6.165121933383255204e-03,2.800888807499735123e-03,5.188062586585218128e-04
6.800000000000000000e+01,5.069791352709129839e-03,5.333589243592506968e-03,6.592033100771721443e-03,3.010566459064611955e-03,5.455056149007431188e-04
6.900000000000000000e+01,5.179974690480482202e-03,5.715667124450707348e-03,7.124604253631150463e-03,3.233136982513817870e-03,5.470005572988378972e-04
7.000000000000000000e+01,5.462898353296274934e-03,6.421299664309043642e-03,7.712606456045545400e-03,3.599097050791089103e-03,6.005554870206486484e-04
7.100000000000000000e+01,5.768658838835372116e-03,7.231622964601447379e-03,8.439538998038287332e-03,3.838725645213147963e-03,6.333471679340618721e-04
7.200000000000000000e+01,5.784043064631538833e-03,8.332261046221423051e-03,8.938958647975447924e-03,4.139610044202712835e-03,6.324709549239138084e-04
7.300000000000000000e+01,5.922852671873757302e-03,8.769665848190943969e-03,9.777632262254254414e-03,4.441742696405404089e-03,6.653816710969762127e-04
7.400000000000000000e+01,6.098399551743849401e-03,9.343851198150954218e-03,1.078319801662364075e-02,4.794946291263424420e-03,6.823664831542286535e-04
7.500000000000000000e+01,6.284114518306127550e-03,9.931645797581656332e-03,1.194142725755975576e-02,5.065533481639961089e-03,7.145688820289208820e-04
7.600000000000000000e+01,6.527567084108398809e-03,1.085068391159782486e-02,1.211007147479958856e-02,5.377503375577075140e-03,7.524892300128094291e-04
7.700000000000000000e+01,6.760323638669185620e-03,1.168545927142794483e-02,1.307856510152949348e-02,5.972690597739416241e-03,7.881740472364118233e-04
7.800000000000000000e+01,7.103127500543870987e-03,1.286749578998702681e-02,1.397563280143687692e-02,6.525397450936276655e-03,7.931236534992613940e-04
7.900000000000000000e+01,7.149367168881703982e-03,1.386521329014744897e-02,1.516504363407467082e-02,6.797550176723343718e-03,8.481361664177677895e-04
8.000000000000000000e+01,6.727345099007631113e-03,1.509790804022936861e-02,1.654687603611459945e-02,7.437106226091505512e-03,8.722743983291536551e-04
8.100000000000000000e+01,7.160164142792080355e-03,1.687224045258495231e-02,1.719062899961287805e-02,7.676845299953494184e-03,9.376686335254014182e-04
8.200000000000000000e+01,6.585286460964123734e-03,1.789519262999517135e-02,1.784969647738376963e-02,8.142696886775824261e-03,8.935958761774331904e-04
8.300000000000000000e+01,6.712111463258119137e-03,1.898348363099522373e-02,1.956728777846195033e-02,8.825123903577924978e-03,9.020949872220462851e-04
8.400000000000000000e+01,7.357847748774237751e-03,2.112435498233522502e-02,2.118782325630264030e-02,1.021771852534780756e-02,9.414492672403795837e-04
8.500000000000000000e+01,7.796530958025793545e-03,2.195398518142543942e-02,2.238072995812612209e-02,1.068316930550183841e-02,9.835133656781458455e-04
8.600000000000000000e+01,8.046304439687568255e-03,2.315853851276472586e-02,2.342028537940565869e-02,1.103108949698472507e-02,9.896748915236841526e-04
8.700000000000000000e+01,8.716334910524481394e-03,2.411719325908490141e-02,2.483104055551876854e-02,1.192900392474083304e-02,1.035578207784770832e-03
8.800000000000000000e+01,8.752065538543907230e-03,2.504956722788942436e-02,2.630023017250315842e-02,1.259100509229194031e-02,1.041460157529150443e-03
8.900000000000000000e+01,9.056458570005476716e-03,2.483845479770452336e-02,2.737647972412415864e-02,1.296216785772452695e-02,1.125256930279761036e-03
9.000000000000000000e+01,9.377119252822474493e-03,2.710274437434345707e-02,3.010899935902233704e-02,1.431608675938123021e-02,1.102881356614959785e-03
9.100000000000000000e+01,1.003069353212526771e-02,2.794042312064171085e-02,3.181030135158002814e-02,1.549265892094153774e-02,1.200214947993827330e-03
9.200000000000000000e+01,1.069789735086101867e-02,2.731877560904505398e-02,3.547379699397712471e-02,1.622937911644051212e-02,1.200600497808013145e-03
9.300000000000000000e+01,1.163490751635232190e-02,3.088430013726395362e-02,3.804255943956635910e-02,1.688269541682185793e-02,1.198813852347324627e-03
9.400000000000000000e+01,1.256360984069682107e-02,3.378601079557130848e-02,3.987509968969105145e-02,1.826096074292316018e-02,1.226141966290561491e-03
9.500000000000000000e+01,1.308469345544494011e-02,3.774618613425773095e-02,4.136835392467852479e-02,1.955841671839819718e-02,1.180430187076031423e-03
9.600000000000000000e+01,1.309060429007091741e-02,3.894266401849011405e-02,4.373774642177707950e-02,2.167603081338609350e-02,1.256713244751628267e-03
9.700000000000000000e+01,1.307883006159094030e-02,4.069075834621282972e-02,4.950616549385744580e-02,2.212197753964562086e-02,1.311943784247482370e-03
9.800000000000000000e+01,1.287191664186315698e-02,4.435793841291457706e-02,4.938862915701658363e-02,2.468515364229084685e-02,1.366826667547282881e-03
9.900000000000000000e+01,1.320952698141064641e-02,4.738903886351009120e-02,5.381190556247061885e-02,2.655895459575075002e-02,1.388161628473771891e-03
1.000000000000000000e+02,1.399775838969352648e-02,4.790355058990269921e-02,5.754683500404056407e-02,2.970202188776371877e-02,1.453367587649911918e-03
1.010000000000000000e+02,1.482631416417012904e-02,5.337165173541824625e-02,5.813248572883800147e-02,3.139704673733534346e-02,1.468001264033458320e-03
1.020000000000000000e+02,1.508492110433146127e-02,6.096795962332490770e-02,6.409293748371469590e-02,3.397132221971599364e-02,1.548947145717183282e-03
1.030000000000000000e+02,1.576287124279585061e-02,6.716375631971205351e-02,6.938224663487990718e-02,3.663141709904105259e-02,1.545554097161283558e-03
1.040000000000000000e+02,1.611727976627264081e-02,7.198538629420658808e-02,7.444417875807674001e-02,3.882215732926785901e-02,1.633996993424258193e-03
1.050000000000000000e+02,1.614639887603508406e-02,8.080694612102512497e-02,8.010225645767765634e-02,4.334607950733637693e-02,1.752152060864209382e-03
1.060000000000000000e+02,1.687333390826406543e-02,8.823647641564780209e-02,7.999041600267930985e-02,4.690390737983862746e-02,1.892996158628146297e-03
1.070000000000000000e+02,1.835861962605556119e-02,9.691399108325993161e-02,8.825098764091743320e-02,5.165617375383624310e-02,1.896520208455876322e-03
1.080000000000000000e+02,2.015652874937379213e-02,9.869916750305252062e-02,8.885468586002864821e-02,5.585182743089123214e-02,1.834793617789376441e-03
1.090000000000000000e+02,2.087342285007787179e-02,9.696662339680761633e-02,9.392432566147956852e-02,5.899145883372947097e-02,1.916001534647771010e-03
1.100000000000000000e+02,2.102714634874203181e-02,9.997447862702901755e-02,9.907184619401032677e-02,6.327203618277077446e-02,1.886041584602704546e-03
1.110000000000000000e+02,2.149034737328947564e-02,1.074070463683863830e-01,1.045207727505309547e-01,6.977916766759362233e-02,2.076128440077873449e-03
1.120000000000000000e+02,2.284872102724699872e-02,1.132929803605778885e-01,1.114821138244725951e-01,7.478473698659182656e-02,2.134111588757536815e-03
1.130000000000000000e+02,2.233976831729789225e-02,1.256494085527481985e-01,1.233597292961394754e-01,8.194579489416775608e-02,2.197213129882857885e-03
1.140000000000000000e+02,2.411442173531896938e-02,1.374191421812710479e-01,1.248861104761170848e-01,9.270577053738249251e-02,2.216040251097894931e-03
1.150000000000000000e+02,2.437650663644952420e-02,1.415394785371598685e-01,1.350466109011738691e-01,1.004979521935696063e-01,2.407152889346453328e-03
1.160000000000000000e+02,2.505302299729883497e-02,1.540678078709012411e-01,1.498851063087436319e-01,1.129113183185253000e-01,2.386531722003759626e-03
1.170000000000000000e+02,2.623550616807523994e-02,1.607701521091131625e-01,1.558446107538531411e-01,1.186729869660115844e-01,2.587620337393015113e-03
1.180000000000000000e+02,2.698661375978905763e-02,1.643312707731631184e-01,1.669817919577450960e-01,1.270641551497735389e-01,2.505136475399849516e-03
1.190000000000000000e+02,2.866098674968575732e-02,1.708992340967725454e-01,1.754706568411388279e-01,1.346139431298183364e-01,2.614645057420039720e-03
1.200000000000000000e+02,2.918497287594323808e-02,1.824351085253275162e-01,1.785400099586248457e-01,1.416645573323466190e-01,2.664476013643835017e-03
1.210000000000000000e+02,3.106017222012680268e-02,1.817304087246617295e-01,1.952053747036136544e-01,1.492072886190966008e-01,2.692201637369495693e-03
1.220000000000000000e+02,3.222547878433568158e-02,1.926322270481638510e-01,2.012312577055244134e-01,1.673758869751051925e-01,2.743568239835347811e-03
1.230000000000000000e+02,3.290558682907651633e-02,2.042351453179122034e-01,2.170632741175964053e-01,1.785551808607939162e-01,2.961854682481335210e-03
1.240000000000000000e+02,3.423332825055080963e-02,2.180924445053211702e-01,2.340780514832300208e-01,1.902202592949315818e-01,3.088462142139869471e-03
1.250000000000000000e+02,3.688383088770197382e-02,2.416759952062802475e-01,2.552004692525097207e-01,1.943545414213950773e-01,3.096276695675359569e-03
1.260000000000000000e+02,3.835091190141359796e-02,2.574151892303899736e-01,2.662312381040013998e-01,2.085967180091323758e-01,3.214103092836428921e-03
1.270000000000000000e+02,3.970447349561823103e-02,2.749508155754468719e-01,2.822447248061459302e-01,2.213123383987882775e-01,3.344024531584111060e-03
1.280000000000000000e+02,4.020746507899009003e-02,2.953275563106619872e-01,2.754384234853336499e-01,2.357479502741945954e-01,3.422675313908052352e-03
1.290000000000000000e+02,4.166055229020337869e-02,3.140788407179306851e-01,3.058916274922582890e-01,2.572956334948838242e-01,3.282720610869205302e-03
1.300000000000000000e+02,4.304216927506521184e-02,3.308315877193749310e-01,3.177353161722723529e-01,2.855017166967248610e-01,3.449786994845327470e-03
1.310000000000000000e+02,4.559111932465664818e-02,3.687930086100609239e-01,3.339499164588338731e-01,3.070028754833545870e-01,3.652213755470090639e-03
1.320000000000000000e+02,4.757046643122619933e-02,3.883136996234122229e-01,3.549283882368949872e-01,3.338409516293593393e-01,3.623494643920865954e-03
1.330000000000000000e+02,5.163648899783312984e-02,4.236212645851424874e-01,3.894925550355924360e-01,3.609382596501489182e-01,3.825541463595039104e-03
1.340000000000000000e+02,5.647405512648573378e-02,4.503394729673204644e-01,4.178476634342774831e-01,3.885928216991746398e-01,3.942174728551739449e-03
1.350000000000000000e+02,5.624233366712227955e-02,4.782970419740424362e-01,4.369184987837072542e-01,4.099716291976689408e-01,3.935686494137891067e-03
1.360000000000000000e+02,5.883414099255024343e-02,5.053039030480613869e-01,4.655414135285620425e-01,4.359494668033068177e-01,4.228228352416762981e-03
1.370000000000000000e+02,5.875589514853507556e-02,5.105740187350833459e-01,4.844762857434671277e-01,4.662068827888895539e-01,4.225595594985587233e-03
1.380000000000000000e+02,6.158393491635949513e-02,5.720715395971800454e-01,5.164297713393849465e-01,4.983518359814684828e-01,4.478379387420350355e-03
1.390000000000000000e+02,6.146918379605170735e-02,5.829085990543965146e-01,5.277975657391653641e-01,5.221861707975756772e-01,4.675932680658245744e-03
1.400000000000000000e+02,6.388021685506817260e-02,6.175142406030673659e-01,5.624176770751058152e-01,5.553390387411530904e-01,4.673777712132065609e-03
1.410000000000000000e+02,6.971166222244851163e-02,6.224567402686081996e-01,5.760535269070135023e-01,5.918225996292310054e-01,4.977848612897406433e-03
1.420000000000000000e+02,7.337110173018701609e-02,6.860520026797043425e-01,6.153155941699038900e-01,6.089604709612141953e-01,5.077587534179639484e-03
1.430000000000000000e+02,6.749293728964467221e-02,7.245224154598619570e-01,6.317872361671730275e-01,6.464554043378750725e-01,5.218096012152617647e-03
1.440000000000000000e+02,6.893904030842534780e-02,7.793685808473047594e-01,6.486080137512091337e-01,6.888220751956062315e-01,5.379487542197414207e-03
1.450000000000000000e+02,7.070245917597839380e-02,8.264402460280853013e-01,6.883412471228234075e-01,7.514906034376460653e-01,5.458688046865112220e-03
1.460000000000000000e+02,7.263391864112356267e-02,8.534418948759592283e-01,7.073141498692177009e-01,7.742908234696179726e-01,5.355585595664957843e-03
1.470000000000000000e+02,7.631255425877347953e-02,8.856353032068291498e-01,7.298833481880171448e-01,8.340086197630500742e-01,5.529302287338389021e-03
1.480000000000000000e+02,7.672332753040100872e-02,9.422869954003063597e-01,7.702073008656379338e-01,8.936657284048998839e-01,5.773012770005525596e-03
1.490000000000000000e+02,7.639473235941041107e-02,1.015545567478530753e+00,8.098225591660570544e-01,9.445907624355065479e-01,5.860380625749894712e-03
1.500000000000000000e+02,8.061338216076208152e-02,1.103104649843486218e+00,8.553590339934693532e-01,1.022206185788141930e+00,5.960842106708219568e-03
1.510000000000000000e+02,8.359833978600994531e-02,1.150321952914223456e+00,8.991933171114157020e-01,1.038745799876527709e+00,5.928891737294050834e-03
1.520000000000000000e+02,8.360548487648644667e-02,1.209469338348992284e+00,9.200919274036603035e-01,1.077688232469712570e+00,6.092349035014543723e-03
1.530000000000000000e+02,8.740949199642966683e-02,1.260911244295614964e+00,9.708052342365354193e-01,1.120675970280569977e+00,6.469944731710919328e-03
1.540000000000000000e+02,9.137583505204682766e-02,1.336348491601698552e+00,9.770482628820729154e-01,1.187400640922104067e+00,6.567821258288919495e-03
1.550000000000000000e+02,9.247081138367607700e-02,1.355063030327422258e+00,9.617468019499032517e-01,1.244781491818959474e+00,6.941619484896688341e-03
1.560000000000000000e+02,9.288139877558754254e-02,1.389512926020735062e+00,1.023683139885107618e+00,1.320954521550954830e+00,7.082587648723936979e-03
1.570000000000000000e+02,9.661703569269397551e-02,1.436964216219220436e+00,1.076071588912010935e+00,1.388068882265624193e+00,7.535269817718792673e-03
1.580000000000000000e+02,1.016044989005359112e-01,1.528673763596318125e+00,1.153193038799490644e+00,1.467697631213506160e+00,7.392016980193094611e-03
1.590000000000000000e+02,9.805785353432905360e-02,1.589980923164008519e+00,1.193928402344509809e+00,1.572947183422186423e+00,7.690548652271145258e-03
1.600000000000000000e+02,1.027585177184543452e-01,1.714459229679531127e+00,1.213851920603956192e+00,1.684130042442674391e+00,7.855387529762225540e-03
1.610000000000000000e+02,1.031038700261459606e-01,1.791220033688546653e+00,1.245164159148723027e+00,1.723675094497062243e+00,7.958058266200551678e-03
1.620000000000000000e+02,1.015102965133588553e-01,1.925826849010912500e+00,1.337335891783607789e+00,1.764858419631964104e+00,8.125886132543058693e-03
1.630000000000000000e+02,1.076458426880247954e-01,1.961198697540454283e+00,1.380569200352752990e+00,1.925930470837861286e+00,8.149029231988680344e-03
1.640000000000000000e+02,1.135661439686526109e-01,2.063328985857908027e+00,1.420512174485299539e+00,1.987216830698371961e+00,8.611116727461731735e-03
1.650000000000000000e+02,1.121261611580244288e-01,2.172000947824018091e+00,1.521187976820938204e+00,2.092782679240219323e+00,9.025822987450027313e-03
1.660000000000000000e+02,1.131055055459438963e-01,2.308273212549603493e+00,1.626718565431047203e+00,2.175165713637509768e+00,9.634794109519284611e-03
1.670000000000000000e+02,1.154867250657568567e-01,2.407032997243878647e+00,1.681464822343772703e+00,2.202108083983437048e+00,1.008302514575176723e-02
1.680000000000000000e+02,1.201120116013936201e-01,2.464738088816130102e+00,1.782276003741476877e+00,2.225708062953693389e+00,9.983534581539110775e-03
1.690000000000000000e+02,1.167660328312963847e-01,2.640546204523205098e+00,1.876878196464625059e+00,2.374346672254144863e+00,9.916830386428210353e-03
1.700000000000000000e+02,1.181389772562051466e-01,2.667148097496122805e+00,2.003172700811860718e+00,2.477894824871453849e+00,1.053539857674623548e-02
1.710000000000000000e+02,1.212143696862180153e-01,2.846320921874687215e+00,2.039895972358420906e+00,2.512418770048726380e+00,1.092152200296425679e-02
1.720000000000000000e+02,1.220102493391742593e-01,3.005579035402284660e+00,2.032229313803965098e+00,2.589841301764323589e+00,1.112858564361129954e-02
1.730000000000000000e+02,1.089755259283182731e-01,3.084424667448279145e+00,2.081400125078979535e+00,2.653999287564119847e+00,1.123055764115765687e-02
1.740000000000000000e+02,1.102952630012609125e-01,3.188235677565383508e+00,2.175701275986582583e+00,2.779600672446703502e+00,1.197239678291228682e-02
1.750000000000000000e+02,1.092271573044049093e-01,3.348459228136909438e+00,2.233475063349533052e+00,2.863827478414788352e+00,1.220775174103605476e-02
1.760000000000000000e+02,9.803727007507145874e-02,3.548097054441067044e+00,2.346736991370462988e+00,2.980415604830375820e+00,1.297810285056433255e-02
1.770000000000000000e+02,9.562548997646669324e-02,3.707535515389563052e+00,2.431890131195944438e+00,3.051590471177378916e+00,1.299342578746831567e-02
1.780000000000000000e+02,9.768160357692434737e-02,3.884480590163281288e+00,2.548947631544966619e+00,3.159594970960915461e+00,1.288812240987968760e-02
1.790000000000000000e+02,1.004330557718152717e-01,4.079335055553377387e+00,2.617240938567359176e+00,3.331698456000465214e+00,1.429379840180067252e-02
1.800000000000000000e+02,1.019994391440736115e-01,4.129957756877674413e+00,2.727422065501774906e+00,3.444888111859061741e+00,1.416002769526059080e-02
1.810000000000000000e+02,1.116927454229132977e-01,4.221124598806235362e+00,2.822455343392934690e+00,3.580491983849459547e+00,1.484177223061733386e-02
1.820000000000000000e+02,1.121509233153550333e-01,4.364574549263935843e+00,2.872524469551851478e+00,3.652245284152829008e+00,1.584981675945873469e-02
1.830000000000000000e+02,1.138935914891219259e-01,4.624601312862543168e+00,2.906307201122252604e+00,3.781195911216483019e+00,1.602649415462464866e-02
1.840000000000000000e+02,1.113440745361329309e-01,4.831698822055626508e+00,2.880828164360992982e+00,3.970025115769336033e+00,1.624693626797701906e-02
1.850000000000000000e+02,1.138812615481029633e-01,4.983803731725116037e+00,3.002324945547098167e+00,4.115891227776360850e+00,1.655933848134316655e-02
1.860000000000000000e+02,1.124795623125341981e-01,5.276572056530016042e+00,3.135626217393233883e+00,4.254949293625335471e+00,1.725274720753366964e-02
1.870000000000000000e+02,1.157434937535708475e-01,5.481121481061521195e+00,3.306832507874106319e+00,4.367344860558024067e+00,1.652438329623107105e-02
1.880000000000000000e+02,1.228221168098085903e-01,5.747961184080525143e+00,3.331872041534098994e+00,4.427449381260565531e+00,1.734123791767849809e-02
1.890000000000000000e+02,1.298193871647662645e-01,5.996317348904556255e+00,3.450942292282361823e+00,4.660550979396371751e+00,1.802538962748623241e-02
1.900000000000000000e+02,1.280529281316943324e-01,6.317570756689060651e+00,3.560914973912148174e+00,4.782033068007029541e+00,1.788800069271589965e-02
1.910000000000000000e+02,1.297486134870330377e-01,6.512569024200737466e+00,3.674767019123064138e+00,4.959404893270482617e+00,1.983703380319845611e-02
1.920000000000000000e+02,1.314634467023492181e-01,6.683936811219724383e+00,3.718572953338195042e+00,5.130404603175550804e+00,1.970902593145973380e-02
1.930000000000000000e+02,1.356943566566691795e-01,7.095165893922024125e+00,3.810958517322281303e+00,5.276177617290272792e+00,2.070032310386504815e-02
1.940000000000000000e+02,1.451997498638749606e-01,7.293414527685769144e+00,3.987941055153249703e+00,5.449058754964561047e+00,2.128229004775605837e-02
1.950000000000000000e+02,1.464666764116228093e-01,7.616360665718574730e+00,4.077730995726410512e+00,5.737277674036041830e+00,2.174897665864039542e-02
1.960000000000000000e+02,1.505621148711161483e-01,7.748837834076828912e+00,4.180869951832767661e+00,5.912543190316556618e+00,2.278790186331813850e-02
1.970000000000000000e+02,1.555812545724682971e-01,7.772079083194832982e+00,4.344228682257599061e+00,6.108088232372550053e+00,2.398666661508519482e-02
1.980000000000000000e+02,1.593002357946262659e-01,8.083307012196762287e+00,4.511059879283047636e+00,6.256717008562629800e+00,2.491496716448793336e-02
1.990000000000000000e+02,1.637892545149882695e-01,8.272574279872273451e+00,4.732019612692594634e+00,6.418276463484357208e+00,2.586760600396753595e-02
2.000000000000000000e+02,1.658386677645643514e-01,8.488785260277881051e+00,4.974528740920527881e+00,6.589980274413287376e+00,2.531660360258913833e-02
2.010000000000000000e+02,1.714744555472080823e-01,8.748497628310387242e+00,5.105211027483467667e+00,6.683317149224413001e+00,2.509501737150166001e-02
2.020000000000000000e+02,1.829681418376107871e-01,9.092666173114434258e+00,5.320190875053658175e+00,6.863946842450340036e+00,2.654848061282999439e-02
2.030000000000000000e+02,1.963079504618026050e-01,9.390335623905222917e+00,5.482263162362913889e+00,7.074445400960487795e+00,2.736435352599064785e-02
2.040000000000000000e+02,2.045221224656373904e-01,9.845177754064888376e+00,5.632511997718545160e+00,7.335866501985108812e+00,2.764579247393339489e-02
2.050000000000000000e+02,2.111357721936458764e-01,1.010129241390659161e+01,5.755890983046134224e+00,7.547930221945559737e+00,2.787217285414134160e-02
2.060000000000000000e+02,2.166624633769381747e-01,1.029297774317588399e+01,5.909704753350800033e+00,7.716414762730169130e+00,2.835804573046640797e-02
2.070000000000000000e+02,2.194724707653817886e-01,1.058211008721212387e+01,6.025959098284056736e+00,7.895810505559824222e+00,2.888597062405562355e-02
2.080000000000000000e+02,2.206978011564645348e-01,1.078610026811698042e+01,6.105286565279508082e+00,8.228917550021515481e+00,2.910443780674831782e-02
2.090000000000000000e+02,2.293993534068088369e-01,1.094878602050394534e+01,6.210235842747231061e+00,8.395784381977438926e+00,3.074988084530372312e-02
2.100000000000000000e+02,2.311819165519614083e-01,1.129006928445781455e+01,6.425952690514977306e+00,8.510355861717862069e+00,3.195230002908977518e-02
2.110000000000000000e+02,2.375497433096005473e-01,1.149807798686045857e+01,6.650148095330637332e+00,8.707437170712564622e+00,3.279064095168338078e-02
2.120000000000000000e+02,2.537001779911263188e-01,1.185696410246388233e+01,6.825323540283037005e+00,8.914311027232237450e+00,3.302300849287231888e-02
2.130000000000000000e+02,2.497322410666410475e-01,1.207825734492472236e+01,6.971362531442695243e+00,9.254045508536663078e+00,3.505084841226702164e-02
2.140000000000000000e+02,2.454863164602366643e-01,1.250768686622011217e+01,7.218351406649301083e+00,9.613829106833895466e+00,3.396769995400050757e-02
2.150000000000000000e+02,2.391754301305794028e-01,1.280565350795292900e+01,7.355360334088445029e+00,9.750251581896803188e+00,3.517127783876794478e-02
2.160000000000000000e+02,2.556985406096777824e-01,1.315167402248388662e+01,7.341634968310573939e+00,9.956221197820243063e+00,3.590905310488756719e-02
2.170000000000000000e+02,2.598159228214267369e-01,1.350046320092857499e+01,7.505926086715597911e+00,1.017177393299377286e+01,3.688935381415670012e-02
2.180000000000000000e+02,2.710530970393627559e-01,1.392913805609483191e+01,7.650495033731148808e+00,1.040780983538913418e+01,3.699250549580890279e-02
2.190000000000000000e+02,2.733001748229239025e-01,1.423470893553294836e+01,7.825260766227885689e+00,1.056052841791156105e+01,3.886759737334422038e-02
2.200000000000000000e+02,2.785974674296446407e-01,1.450398757821288953e+01,8.015735516613139211e+00,1.079941097450612197e+01,4.042473089601483771e-02
2.210000000000000000e+02,2.850005880136409209e-01,1.490595954685729119e+01,8.149166885972924490e+00,1.104974011214665630e+01,4.161671832419244765e-02
2.220000000000000000e+02,3.002128229011316041e-01,1.529378387696614894e+01,8.282837231219881247e+00,1.142033985719582390e+01,4.187585710248420412e-02
2.230000000000000000e+02,3.051088997917354995e-01,1.583455772785574922e+01,8.398422765432297155e+00,1.152800699583288058e+01,4.125377200559821045e-02
2.240000000000000000e+02,3.010733794126921881e-01,1.614507645194055740e+01,8.544192228752946150e+00,1.149519060607033083e+01,4.247689467845872091e-02
2.250000000000000000e+02,3.028932263033780048e-01,1.646676092680017334e+01,8.596573309529700779e+00,1.188320254549475408e+01,4.471495798027902424e-02
2.260000000000000000e+02,3.164951043171256861e-01,1.683741892313127408e+01,8.883478406365657776e+00,1.225988980996269007e+01,4.659343571776308757e-02
2.270000000000000000e+02,3.134037460812139075e-01,1.714882710980831604e+01,9.068744050374435872e+00,1.257514870032511922e+01,4.629152870192343450e-02
2.280000000000000000e+02,3.299178981357375751e-01,1.749094250971058173e+01,9.210617899565608724e+00,1.293809998494047520e+01,4.792332657828546338e-02
2.290000000000000000e+02,3.323064394348936856e-01,1.810272565272589773e+01,9.472099382501498965e+00,1.321510241229730198e+01,4.963123307713646071e-02
2.300000000000000000e+02,3.502044859730221171e-01,1.859963693468707291e+01,9.696412271731951193e+00,1.333081401020729473e+01,5.082327791128349315e-02
2.310000000000000000e+02,3.640265229443212514e-01,1.891175317879628182e+01,9.869951955516661712e+00,1.359075488758929495e+01,5.053320603524347199e-02
2.320000000000000000e+02,3.739310663857641215e-01,1.938604382588635389e+01,1.008214186257679934e+01,1.387388771631659345e+01,4.799089158763780727e-02
2.330000000000000000e+02,4.065323127040231244e-01,1.962705290313749629e+01,1.042882891535614753e+01,1.420568177071167781e+01,5.113524823690329679e-02
2.340000000000000000e+02,4.300743085674560984e-01,2.003583990223830114e+01,1.063083952231759888e+01,1.459465739579044374e+01,5.131709856442057127e-02
2.350000000000000000e+02,4.396038715478097769e-01,2.053207343003975893e+01,1.070976068322278962e+01,1.475833786668464320e+01,5.338204417635783461e-02
2.360000000000000000e+02,4.406087955887564300e-01,2.095114958079526701e+01,1.091661935730909860e+01,1.498843590822965055e+01,5.277123692375207398e-02
2.370000000000000000e+02,4.570071158686640489e-01,2.164374633121799718e+01,1.111537052436584716e+01,1.560136353039968249e+01,5.613619913726586308e-02
2.380000000000000000e+02,4.756476163081968522e-01,2.199947721830029934e+01,1.135307878944613513e+01,1.582367674288000003e+01,5.778703067229729040e-02
2.390000000000000000e+02,4.869377303544706326e-01,2.249490951069358147e+01,1.169240950502119603e+01,1.616903098512113957e+01,5.761576555066649785e-02
2.400000000000000000e+02,4.784063595740876140e-01,2.329757862674868818e+01,1.197006316360445410e+01,1.638642643528974219e+01,5.777589391584081469e-02
2.410000000000000000e+02,4.874328055449057562e-01,2.360092665313892368e+01,1.210746657874496535e+01,1.673523458989130575e+01,6.068258943673943140e-02
2.420000000000000000e+02,5.014109806922594226e-01,2.383038275791107452e+01,1.231869035075848728e+01,1.697105189944619497e+01,6.151904447824307898e-02
2.430000000000000000e+02,5.350258860390036952e-01,2.413579177436749035e+01,1.253004661187057422e+01,1.736086541227144409e+01,6.169736196547626061e-02
2.440000000000000000e+02,5.550232003210041620e-01,2.436384648342615833e+01,1.282303704500634645e+01,1.748547361940969935e+01,6.284765925574276046e-02
2.450000000000000000e+02,5.572663374553937787e-01,2.509702004099831640e+01,1.310631562078483370e+01,1.795297937641915809e+01,6.499072040137121586e-02
2.460000000000000000e+02,5.680302677847599568e-01,2.561756541497530293e+01,1.341922152054872086e+01,1.815927034015248154e+01,6.568926452108714287e-02
2.470000000000000000e+02,5.693962609668586916e-01,2.602138717781555854e+01,1.354540969208025736e+01,1.844519963923246664e+01,7.074537605967168297e-02
2.480000000000000000e+02,6.179138731015045849e-01,2.654906039731917389e+01,1.386351483391209705e+01,1.860704638063585747e+01,7.157174746826977518e-02
2.490000000000000000e+02,6.502643643488794645e-01,2.704142826327662519e+01,1.416874084366751951e+01,1.900198302838820297e+01,7.658134184973974801e-02
2.500000000000000000e+02,6.605410526037999164e-01,2.715611366946846772e+01,1.436030205687449524e+01,1.933255428138135557e+01,8.082405119112112679e-02
2.510000000000000000e+02,6.780761861617712327e-01,2.754551234918275782e+01,1.463932209099725235e+01,1.971381201281366202e+01,8.267300667322152741e-02
2.520000000000000000e+02,7.158011573714189169e-01,2.813714469941902507e+01,1.481204380858751790e+01,1.965000891398376481e+01,8.066712544376797300e-02
2.530000000000000000e+02,7.743705546020240860e-01,2.824011499650912427e+01,1.499879392337257045e+01,1.996258593532434844e+01,7.851518289717296373e-02
2.540000000000000000e+02,7.972934940331244391e-01,2.857250467964573915e+01,1.521945258114207178e+01,2.061236164429746509e+01,7.913268602000200769e-02
2.550000000000000000e+02,7.932853399543123851e-01,2.902519888415934446e+01,1.550003008137759863e+01,2.094220542959570253e+01,8.430355826111002315e-02
2.560000000000000000e+02,8.316912090737567098e-01,2.967499222194648567e+01,1.592593330901933157e+01,2.138731004461480723e+01,8.990640509694014515e-02
2.570000000000000000e+02,8.581077663202845152e-01,3.036203175293243817e+01,1.615798054676201190e+01,2.166838305325680025e+01,9.362072183353464805e-02
2.580000000000000000e+02,9.390361124438357798e-01,3.087082559064079135e+01,1.656902163768440062e+01,2.212276493059557936e+01,9.683929950942604670e-02
2.590000000000000000e+02,9.856824262424273009e-01,3.148727464816498411e+01,1.680535641040223993e+01,2.244336524746896799e+01,1.008818055155586979e-01
2.600000000000000000e+02,1.011868918822266039e+00,3.201886878189097274e+01,1.705882243120417030e+01,2.289874738708228818e+01,9.916541459038730189e-02
2.610000000000000000e+02,1.025849212042366787e+00,3.249625649117761839e+01,1.713787415095355371e+01,2.348506342029275373e+01,1.103786431861280004e-01
2.620000000000000000e+02,1.031287975784179078e+00,3.310971456911855171e+01,1.748977675913874918e+01,2.384278841352640654e+01,1.102821633350339336e-01
2.630000000000000000e+02,1.042020013415214663e+00,3.347186597226155413e+01,1.777142786740444791e+01,2.418329314935489904e+01,1.127556254737547281e-01
2.640000000000000000e+02,1.129326044876210577e+00,3.399349627299516641e+01,1.806458033905618521e+01,2.479576677173329102e+01,1.175295522411107241e-01
2.650000000000000000e+02,1.172573713277407226e+00,3.425478183299283330e+01,1.848381045306678416e+01,2.513927643971321757e+01,1.220514350562422745e-01
2.660000000000000000e+02,1.191863846307671615e+00,3.519437425082847426e+01,1.893060363055122508e+01,2.537717627523832675e+01,1.287337921743172409e-01
2.670000000000000000e+02,1.228442707483358376e+00,3.555178203705942508e+01,1.928758293828766668e+01,2.591565138845465555e+01,1.276041437317789740e-01
2.680000000000000000e+02,1.285067027145976315e+00,3.593993045722778135e+01,1.957230051593504072e+01,2.648769418681064280e+01,1.274389175473764624e-01
2.690000000000000000e+02,1.361789479847486994e+00,3.638214390754070848e+01,1.984908174241105172e+01,2.685406071099297520e+01,1.384660938744345371e-01
2.700000000000000000e+02,1.393630706457705148e+00,3.712985721257547311e+01,2.013981918043408470e+01,2.713557947597981368e+01,1.442456670161307297e-01
2.710000000000000000e+02,1.461198033447992817e+00,3.782190373015690454e+01,2.054212737864309446e+01,2.763652446729133771e+01,1.465531424179278286e-01
2.720000000000000000e+02,1.442550530414103527e+00,3.817057682072465497e+01,2.088276632789558107e+01,2.810746532575242895e+01,1.534734648697494430e-01
2.730000000000000000e+02,1.496636070485595660e+00,3.888075166846669362e+01,2.128102978374154475e+01,2.856973486239618865e+01,1.520823397484530881e-01
2.740000000000000000e+02,1.508129283163071044e+00,3.959129829700512460e+01,2.150670121537162061e+01,2.867720643464429031e+01,1.565713029243646082e-01
2.750000000000000000e+02,1.552171325386817013e+00,4.018369233508729366e+01,2.190414882053542200e+01,2.931667303877710040e+01,1.603721057264970717e-01
2.760000000000000000e+02,1.646598260779890577e+00,4.066176221756394682e+01,2.249202248441180885e+01,2.963767452805423375e+01,1.638025971870582520e-01
2.770000000000000000e+02,1.704440919380517894e+00,4.150040656554872243e+01,2.284530834123622967e+01,3.004194841315273479e+01,1.720697531152611814e-01
2.780000000000000000e+02,1.786914764432881331e+00,4.209546621120774290e+01,2.322509399756599890e+01,3.045267364124937615e+01,1.747708365434609279e-01
2.790000000000000000e+02,1.861872022072571742e+00,4.279910364654750765e+01,2.330568296639217962e+01,3.090500981808145298e+01,1.797786086074013578e-01
2.800000000000000000e+02,1.956230004352367935e+00,4.338736335383712373e+01,2.344494141824122480e+01,3.109827039348473932e+01,1.840347414589941222e-01
2.810000000000000000e+02,1.979929234436903052e+00,4.420992095629299001e+01,2.377851752708463806e+01,3.148428149983118374e+01,1.778008180668246840e-01
2.820000000000000000e+02,2.115151045895340864e+00,4.505051350663168819e+01,2.423523642084017737e+01,3.192644570869575205e+01,1.840645811627612538e-01
2.830000000000000000e+02,2.186474916450524386e+00,4.560919834743582157e+01,2.458517517555620557e+01,3.241068158904266738e+01,1.871591679793410679e-01
2.840000000000000000e+02,2.322290027265996315e+00,4.635978589064509947e+01,2.497037518847318438e+01,3.279722260826829228e+01,1.979964771427125125e-01
2.850000000000000000e+02,2.381396776355706013e+00,4.713533847246783637e+01,2.559101586768419878e+01,3.334830330654379793e+01,1.976872217773300022e-01
2.860000000000000000e+02,2.408812597515145537e+00,4.774150962801472531e+01,2.603448789992657453e+01,3.366451854005761390e+01,1.951883693675604547e-01
2.870000000000000000e+02,2.413626992760587342e+00,4.851484757097998113e+01,2.648218702046914785e+01,3.437129438252856062e+01,2.116635301148923620e-01
2.880000000000000000e+02,2.497343826172501835e+00,4.907291165949941103e+01,2.677930945358930970e+01,3.500725120277549962e+01,2.147665793955084723e-01
2.890000000000000000e+02,2.579008385796233593e+00,4.954154360854925443e+01,2.694719657937210400e+01,3.530674694356233090e+01,2.201873712134742034e-01
2.900000000000000000e+02,2.681946641494497907e+00,5.046332529547949974e+01,2.735499497830398496e+01,3.573353061384256080e+01,2.242677911879698005e-01
2.910000000000000000e+02,2.770088293200593910e+00,5.116547693517406259e+01,2.762357010790073986e+01,3.604861780301121854e+01,2.181718707435911231e-01
2.920000000000000000e+02,2.797308347758611813e+00,5.157211662487617332e+01,2.822757635012934685e+01,3.669133855798243360e+01,2.338133509622848383e-01
2.930000000000000000e+02,2.780234030333263551e+00,5.198425066169740205e+01,2.864330207244712057e+01,3.708610379612322561e+01,2.335386968652553019e-01
2.940000000000000000e+02,2.882749182584716241e+00,5.257581082112220372e+01,2.901891332241980592e+01,3.770738188847857941e+01,2.453290883649913434e-01
2.950000000000000000e+02,2.901353508002053161e+00,5.352450579456122171e+01,2.942682814911239575e+01,3.844114568595783510e+01,2.187885370438122923e-01
2.960000000000000000e+02,3.002187546720334055e+00,5.395075104609544780e+01,3.001120259933258438e+01,3.869465992078119854e+01,2.495651707223563998e-01
2.970000000000000000e+02,2.987487163743892449e+00,5.429538970868055969e+01,3.034520655909393128e+01,3.938622107323139687e+01,2.587370706154105138e-01
2.980000000000000000e+02,3.098103883547201676e+00,5.510066391122974494e+01,3.075454681818467861e+01,3.970086437318815342e+01,2.833856748281889937e-01
2.990000000000000000e+02,3.175851402448687022e+00,5.581717877973825637e+01,3.110778611659431192e+01,4.035486564057251968e+01,2.923165441601349723e-01
3.000000000000000000e+02,3.184074355102318510e+00,5.697485043050915721e+01,3.156217258163665917e+01,4.071971036822742462e+01,2.795596373699754666e-01
3.010000000000000000e+02,3.214436925883009000e+00,5.784382593177779341e+01,3.187276203779470052e+01,4.142746113301068078e+01,2.927725793732608439e-01
3.020000000000000000e+02,3.314378228655753933e+00,5.870209592591928072e+01,3.214136756022074337e+01,4.147063821219539648e+01,3.028206838944167423e-01
3.030000000000000000e+02,3.301738848072873544e+00,5.924197794261992556e+01,3.271904141798407295e+01,4.207731114327916089e+01,3.068355525506615278e-01
3.040000000000000000e+02,3.432508954521013678e+00,5.985800150715876811e+01,3.292131909546930757e+01,4.261885478362393798e+01,3.299794839779223166e-01
3.050000000000000000e+02,3.511212119800673381e+00,6.059551598949887818e+01,3.372131450733961344e+01,4.346459720347743172e+01,3.325974608256510034e-01
3.060000000000000000e+02,3.612033022312969965e+00,6.157993214889728506e+01,3.375605018559755877e+01,4.380878327664264305e+01,3.559998297765512021e-01
3.070000000000000000e+02,3.626844852944053343e+00,6.231605998031439242e+01,3.423041507557027785e+01,4.457439593561417013e+01,3.586498145630505618e-01
3.080000000000000000e+02,3.728292267877381327e+00,6.299956202704103703e+01,3.475644736953967140e+01,4.519814788833942032e+01,3.691881991523637829e-01
3.090000000000000000e+02,3.735501932714845541e+00,6.382318323302651208e+01,3.515585980442173764e+01,4.586558755607114790e+01,3.633183434807555345e-01
3.100000000000000000e+02,3.874236998376421770e+00,6.446189061438914791e+01,3.538244912851323676e+01,4.643485643125212192e+01,3.991172669354154934e-01
3.110000000000000000e+02,4.007913404456040496e+00,6.565570343158859146e+01,3.609171817222031819e+01,4.691442995997077503e+01,3.974741966993095010e-01
3.120000000000000000e+02,4.138474319878328700e+00,6.674235732895093065e+01,3.617696267678694255e+01,4.758529484117404706e+01,4.255898169525251795e-01
3.130000000000000000e+02,4.294736539959378874e+00,6.746819990767394870e+01,3.669313763892279212e+01,4.846853720125255904e+01,4.575034830340627412e-01
3.140000000000000000e+02,4.345877971446098442e+00,6.821592004851662239e+01,3.708293675252657096e+01,4.901042496649542812e+01,4.602306005677343492e-01
3.150000000000000000e+02,4.441762019509356563e+00,6.898553428869507798e+01,3.754380573807281252e+01,4.950634659343311483e+01,4.714281874084171875e-01
3.160000000000000000e+02,4.463427565806952657e+00,6.982610938676094747e+01,3.827004135867021262e+01,5.028350224018151238e+01,5.004483207763830155e-01
3.170000000000000000e+02,4.601940152446860388e+00,7.037901557821663800e+01,3.867338679197165163e+01,5.103119771360856305e+01,5.124131840721638520e-01
3.180000000000000000e+02,4.796048399487970570e+00,7.157278091580772639e+01,3.936939095637144703e+01,5.108073328617704334e+01,5.168527236592197482e-01
3.190000000000000000e+02,4.958396838976966592e+00,7.231543160227333544e+01,3.992734872870326512e+01,5.145427091638785555e+01,5.141371747472134324e-01
3.200000000000000000e+02,5.129444827451198563e+00,7.322411234389613810e+01,4.029068782947705074e+01,5.226118042608851511e+01,5.368964241255185232e-01
3.210000000000000000e+02,5.133731594964335621e+00,7.426058821937022003e+01,4.076919669235163468e+01,5.241611877721706492e+01,5.734772651951695055e-01
3.220000000000000000e+02,5.310995778715686733e+00,7.513886254217889871e+01,4.149609833103841794e+01,5.260149296504012995e+01,5.982970145192091360e-01
3.230000000000000000e+02,5.421404543718882252e+00,7.579809624954100400e+01,4.197229403048595486e+01,5.317775317811874913e+01,5.753052201288828549e-01
3.240000000000000000e+02,5.580153199523607555e+00,7.649597123579378888e+01,4.248093073529486219e+01,5.369597618370107739e+01,5.934045421632796469e-01
3.250000000000000000e+02,5.765577237265933519e+00,7.704422907169413293e+01,4.290409308201728322e+01,5.442250344586662436e+01,6.223064557848960732e-01
3.260000000000000000e+02,5.995573192421122855e+00,7.773306811905648317e+01,4.350312903048647684e+01,5.515992026665953318e+01,6.598057919020954287e-01
3.270000000000000000e+02,6.116037060333334274e+00,7.859235273486342521e+01,4.396592623060942628e+01,5.572659962963547287e+01,6.815878452226353801e-01
3.280000000000000000e+02,6.271770622734511136e+00,7.940104158687421432e+01,4.437032420676978006e+01,5.645576042159812857e+01,7.030483545556380776e-01
3.290000000000000000e+02,6.523965541383562439e+00,8.031940482882635024e+01,4.491830577549040981e+01,5.715308883235339010e+01,7.402213248958053882e-01
3.300000000000000000e+02,6.624865830178968906e+00,8.129317885760507068e+01,4.522786752505915331e+01,5.795956842334426540e+01,7.138837852867251366e-01
3.310000000000000000e+02,6.853556182958691956e+00,8.206769110021431857e+01,4.560045331823901904e+01,5.859862471421263308e+01,7.698193532908597092e-01
3.320000000000000000e+02,7.044165163687821973e+00,8.300096297593631789e+01,4.597721151200038037e+01,5.916445247461082602e+01,7.625755549126368438e-01
3.330000000000000000e+02,7.211148756534361937e+00,8.419997573399437840e+01,4.653780688512165398e+01,5.994835874106432527e+01,7.846994821845170165e-01
3.340000000000000000e+02,7.402823356316901915e+00,8.488374636825356845e+01,4.685667829461626610e+01,6.053608926132750412e+01,7.819801874146979914e-01
3.350000000000000000e+02,7.602020649658142837e+00,8.583779785667722706e+01,4.711687969140769638e+01,6.095781716571512021e+01,8.431162360570327863e-01
3.360000000000000000e+02,7.795497751087422600e+00,8.686694036875795177e+01,4.798754822489236460e+01,6.164892934863182461e+01,8.366129402565039008e-01
3.370000000000000000e+02,8.069802348411974080e+00,8.742547346309731893e+01,4.837895520076379796e+01,6.252471044230600228e+01,8.235658509472898459e-01
3.380000000000000000e+02,8.263863033305494099e+00,8.758871010130427237e+01,4.923701276322990594e+01,6.305777681998972639e+01,8.866939248491609860e-01
3.390000000000000000e+02,8.448807799931742579e+00,8.843250101562752263e+01,4.981282769479059880e+01,6.355419083465346120e+01,9.044432456632303108e-01
3.400000000000000000e+02,8.590302202921803243e+00,8.887567482213074754e+01,5.028543478676476042e+01,6.450596017564976137e+01,8.984745788454113757e-01
3.410000000000000000e+02,8.702503910134922194e+00,8.969908446136250291e+01,5.098624685305670567e+01,6.557532593883780692e+01,9.523423669359876165e-01
3.420000000000000000e+02,8.879868315928902689e+00,9.004438625171579247e+01,5.174456993744798439e+01,6.612909218063370531e+01,9.594359321991398071e-01
3.430000000000000000e+02,9.174972248571870992e+00,9.087346966568625817e+01,5.219132360034323881e+01,6.703379458210130792e+01,9.663091822476475024e-01
3.440000000000000000e+02,9.404155952431146659e+00,9.151730197460034333e+01,5.270798694744760837e+01,6.758046917752439242e+01,1.005840278131207466e+00
3.450000000000000000e+02,9.572233024457188932e+00,9.225973710975773656e+01,5.299705323693761727e+01,6.837062099176625907e+01,1.050957656776362548e+00
3.460000000000000000e+02,9.687172796726633450e+00,9.290547028881456981e+01,5.386231056008567464e+01,6.923032711891507063e+01,1.085687774711382669e+00
3.470000000000000000e+02,9.810947670152820876e+00,9.379023880205045316e+01,5.459796490183168061e+01,6.990408971631904933e+01,1.105329319099023433e+00
3.480000000000000000e+02,1.024572489404412678e+01,9.489649884058476914e+01,5.553209881011291316e+01,7.051202663296680839e+01,1.138836394778681260e+00
3.490000000000000000e+02,1.037944979496351827e+01,9.593670940271135805e+01,5.607883087676530920e+01,7.120158433241044804e+01,1.164130550676844678e+00
3.500000000000000000e+02,1.050785917160621707e+01,9.689742788844162646e+01,5.626547940716805840e+01,7.149468386106858020e+01,1.212913952694869568e+00
3.510000000000000000e+02,1.073341478366283042e+01,9.756955658050287639e+01,5.665263198767516428e+01,7.261844191850440211e+01,1.254820141657426280e+00
3.520000000000000000e+02,1.098842951550876990e+01,9.877502628630281833e+01,5.780567651221789305e+01,7.320753187979434529e+01,1.287938435411967397e+00
3.530000000000000000e+02,1.130012553643642903e+01,9.929880027704160739e+01,5.858684326936358389e+01,7.380708339701254772e+01,1.287744566204784391e+00
3.540000000000000000e+02,1.152369209873755551e+01,1.002955431374174111e+02,5.947439060620197893e+01,7.447379784784152434e+01,1.336038453193118425e+00
3.550000000000000000e+02,1.167874589396524776e+01,1.010961372204370434e+02,6.028121322184438213e+01,7.495199117953251289e+01,1.364682148323187683e+00
3.560000000000000000e+02,1.191611888507975436e+01,1.024027579891914428e+02,6.064959229619461212e+01,7.552960150709643017e+01,1.427891526066881855e+00
3.570000000000000000e+02,1.239053543964175574e+01,1.031809725159304492e+02,6.130940290293021633e+01,7.641749770636755557e+01,1.429859101531027132e+00
3.580000000000000000e+02,1.257199269081488069e+01,1.044228622468215519e+02,6.219445828258748321e+01,7.728167691351669077e+01,1.448136212083363183e+00
3.590000000000000000e+02,1.302139451710377571e+01,1.053535153025762696e+02,6.276184541672694195e+01,7.812068470773782281e+01,1.496120631199389983e+00
3.600000000000000000e+02,1.331295783510044473e+01,1.067514822811576778e+02,6.342484012280226580e+01,7.964270289586031026e+01,1.534063521940026043e+00
3.610000000000000000e+02,1.359876348493979670e+01,1.075128443853433282e+02,6.450581618945253126e+01,7.999798441678987615e+01,1.629389877761731942e+00
3.620000000000000000e+02,1.399844375504452998e+01,1.082948787258763730e+02,6.486056707074790495e+01,8.085461252167165469e+01,1.654963621981987654e+00
3.630000000000000000e+02,1.427474769731416160e+01,1.091319613909744817e+02,6.607934748103023992e+01,8.161599110960241887e+01,1.663691998096474833e+00
3.640000000000000000e+02,1.452392849121053331e+01,1.100404311530311929e+02,6.673655488854042517e+01,8.265978566036882569e+01,1.683368006573648934e+00
3.650000000000000000e+02,1.471117183611168500e+01,1.108361321955101175e+02,6.734827411103353256e+01,8.346802788453655353e+01,1.713808338969718736e+00
3.660000000000000000e+02,1.525315339453320718e+01,1.112162292206163130e+02,6.829826445537318591e+01,8.402742359003235606e+01,1.774215067578058580e+00
3.670000000000000000e+02,1.560605659876718754e+01,1.121775820593927051e+02,6.908968956169891840e+01,8.476202864177916751e+01,1.788919255663782071e+00
3.680000000000000000e+02,1.582472951931747218e+01,1.126245257969253402e+02,6.947278848400733864e+01,8.575287708414833787e+01,1.781988420490960401e+00
3.690000000000000000e+02,1.602569142992365414e+01,1.136873507474039684e+02,7.019633095596080352e+01,8.646888507787781464e+01,1.796632657456830096e+00
3.700000000000000000e+02,1.620092251502342862e+01,1.147513556663945167e+02,7.098481580115925738e+01,8.725867674918137595e+01,1.812335234082462776e+00
3.710000000000000000e+02,1.670487666624186573e+01,1.153974810188418871e+02,7.138297170846743711e+01,8.779763828627639555e+01,1.878227253506241645e+00
3.720000000000000000e+02,1.689879103957362716e+01,1.160369240424852961e+02,7.191066225895991693e+01,8.830587827370804632e+01,1.943833194618378890e+00
3.730000000000000000e+02,1.720774038782644766e+01,1.172482394156850916e+02,7.249489554554790516e+01,8.974806001938191002e+01,1.972070190921895172e+00
3.740000000000000000e+02,1.752222666466253997e+01,1.178906850390173702e+02,7.318621661158931602e+01,9.057654901360373856e+01,2.031745396814425231e+00
3.750000000000000000e+02,1.759493615686703549e+01,1.191217289420982581e+02,7.379704605375971482e+01,9.148233403523919094e+01,2.115311465748915154e+00
3.760000000000000000e+02,1.793521483685199414e+01,1.199839698965247976e+02,7.464353553391136131e+01,9.207534370161172887e+01,2.100805357203446633e+00
3.770000000000000000e+02,1.821455113867883568e+01,1.215709216645392701e+02,7.501349429887714848e+01,9.282222969596682560e+01,2.085948428641053010e+00
3.780000000000000000e+02,1.861199531604574275e+01,1.229930052381980801e+02,7.544853734374613907e+01,9.367055567524633375e+01,2.184559504120127116e+00
3.790000000000000000e+02,1.884073710235867338e+01,1.244228000252345794e+02,7.633479120721072775e+01,9.466670103810224646e+01,2.184692907829661745e+00
3.800000000000000000e+02,1.906777302407028429e+01,1.254093266898603645e+02,7.700373527050705036e+01,9.522360936787509900e+01,2.246404612646791144e+00
3.810000000000000000e+02,1.946632511510972208e+01,1.268166182012159595e+02,7.775564829231164765e+01,9.592786873242201295e+01,2.356414686649362267e+00
3.820000000000000000e+02,1.981105307725916376e+01,1.279043944035117875e+02,7.833283538754653819e+01,9.674510482807245637e+01,2.358694135146989002e+00
3.830000000000000000e+02,1.996679068019452075e+01,1.291357836014521183e+02,7.902734847457384149e+01,9.771678008182072972e+01,2.445324966290880919e+00
3.840000000000000000e+02,2.023942626964218050e+01,1.304289311202153385e+02,8.017650256856219926e+01,9.863224519236018750e+01,2.492860538212633426e+00
3.850000000000000000e+02,2.049453220305804280e+01,1.315627229846957675e+02,8.103560481748341715e+01,9.952723015342317581e+01,2.541335507518110770e+00
3.860000000000000000e+02,2.097968589758583136e+01,1.326696503356498624e+02,8.154168210134734807e+01,1.005863121600490757e+02,2.559735074990898696e+00
3.870000000000000000e+02,2.138377677930532172e+01,1.340410110294110666e+02,8.204343578541633519e+01,1.013706887305885829e+02,2.589391573060299656e+00
3.880000000000000000e+02,2.145296755097326269e+01,1.350351373687996954e+02,8.306436272392039655e+01,1.022489705306163330e+02,2.655438504438281999e+00
3.890000000000000000e+02,2.167088924839524822e+01,1.362451156486063439e+02,8.382385641538147070e+01,1.025573954495080784e+02,2.769741714278055156e+00
3.900000000000000000e+02,2.181183606702193600e+01,1.373565352620852877e+02,8.432947379349286621e+01,1.039330535232427764e+02,2.776292437860509832e+00
3.910000000000000000e+02,2.215607445591926705e+01,1.389320457049157937e+02,8.502563937538630512e+01,1.052275381074812515e+02,2.762935573441996695e+00
3.920000000000000000e+02,2.227569530105659013e+01,1.402563494019231882e+02,8.574371973640469946e+01,1.061937446716976012e+02,2.791324942871268977e+00
3.930000000000000000e+02,2.251283162635880331e+01,1.411521833976842686e+02,8.668191480736851418e+01,1.067117504146391411e+02,2.824550383861764491e+00
3.940000000000000000e+02,2.303781389527178902e+01,1.430089150234980480e+02,8.747846233406446004e+01,1.072774604136020002e+02,2.874230875723416290e+00
3.950000000000000000e+02,2.332684126994779561e+01,1.438513474386265329e+02,8.810132381503878207e+01,1.081914559134942948e+02,2.913238093926510786e+00
3.960000000000000000e+02,2.362335612467284562e+01,1.450321820117149514e+02,8.886441101930533648e+01,1.088900270147180862e+02,3.018305778548897145e+00
3.970000000000000000e+02,2.385136035628289619e+01,1.461670507524987102e+02,8.942826199122112030e+01,1.098307959337471402e+02,3.050285537100139166e+00
3.980000000000000000e+02,2.402048868600520493e+01,1.468565192710214831e+02,9.015520992822317226e+01,1.104425007830081142e+02,3.088204413798134595e+00
3.990000000000000000e+02,2.418275676952975317e+01,1.480412662230393153e+02,9.057810819974469041e+01,1.114740991704766628e+02,3.175519368909080153e+00
4.000000000000000000e+02,2.457812719506063104e+01,1.494926915597398533e+02,9.148833382172013273e+01,1.124880849241523890e+02,3.242884289460756797e+00
4.010000000000000000e+02,2.530082863819724892e+01,1.503505624825110658e+02,9.238053822018562755e+01,1.135854850861245495e+02,3.279819481605978027e+00
4.020000000000000000e+02,2.568756440539869956e+01,1.513542543298996463e+02,9.315450909788292222e+01,1.151526735026729966e+02,3.260251238698037568e+00
4.030000000000000000e+02,2.584684049109035087e+01,1.523002364903759656e+02,9.403280759397398469e+01,1.161321262718102361e+02,3.320809084075426743e+00
4.040000000000000000e+02,2.606960462142006207e+01,1.533972521179391322e+02,9.460141047755375610e+01,1.168431071391715506e+02,3.340611314268125298e+00
4.050000000000000000e+02,2.622492022484014029e+01,1.549418095780763451e+02,9.547507807492826259e+01,1.173236310719257176e+02,3.404520097149241753e+00
4.060000000000000000e+02,2.650945262321337026e+01,1.563051578379811986e+02,9.622158997892466914e+01,1.182310151136727399e+02,3.384307522354014885e+00
4.070000000000000000e+02,2.699106762038864460e+01,1.575243416785168620e+02,9.682196681673528360e+01,1.191405196551840078e+02,3.559390901616875880e+00
4.080000000000000000e+02,2.724531635364602522e+01,1.590264259430464335e+02,9.753153091142445419e+01,1.199562042902774692e+02,3.581867284686137687e+00
4.090000000000000000e+02,2.762443844765121526e+01,1.603573798618468231e+02,9.790916641061414794e+01,1.206861843394907510e+02,3.699846663208749664e+00
4.100000000000000000e+02,2.792087517280169351e+01,1.617260777141908648e+02,9.888262486875660784e+01,1.217009893788290498e+02,3.692991929697645670e+00
4.110000000000000000e+02,2.791716950409084319e+01,1.631070062667390346e+02,9.972606227862728190e+01,1.225932044878230442e+02,3.698222076943605607e+00
4.120000000000000000e+02,2.802533314162037925e+01,1.642549346817040146e+02,1.008286204997129687e+02,1.226960778131239351e+02,3.820635895700555285e+00
4.130000000000000000e+02,2.836562923360582289e+01,1.652486531637024427e+02,1.017811718790497366e+02,1.230581452520380310e+02,3.864672077875672240e+00
4.140000000000000000e+02,2.871892382310439729e+01,1.663312636953353092e+02,1.029916373770870734e+02,1.241540236634308059e+02,3.876756114340588866e+00
4.150000000000000000e+02,2.905702988883942695e+01,1.674528514274591942e+02,1.040687730139110556e+02,1.249355464126861648e+02,4.021202146301106950e+00
4.160000000000000000e+02,2.947044343598731331e+01,1.685790359153317581e+02,1.052960381645429635e+02,1.257816912812415637e+02,4.165009127140659295e+00
4.170000000000000000e+02,2.985290825043944096e+01,1.702651903938187843e+02,1.059742115238516931e+02,1.272686768692179555e+02,4.160437093436280875e+00
4.180000000000000000e+02,3.001905681514953983e+01,1.718817635054520565e+02,1.068653399474980006e+02,1.278103083666369741e+02,4.187612354715144036e+00
4.190000000000000000e+02,3.054163224383728448e+01,1.737371574841160964e+02,1.074473512052053081e+02,1.292319739806642076e+02,4.219998201064099952e+00
4.200000000000000000e+02,3.090461568118271884e+01,1.752802931824707002e+02,1.084928123241559490e+02,1.300025287658741604e+02,4.382078243692445696e+00
4.210000000000000000e+02,3.116422456772625438e+01,1.762423090053763985e+02,1.094065020619084265e+02,1.309025454288781134e+02,4.412765181962162941e+00
4.220000000000000000e+02,3.134352438936728902e+01,1.771856361996977682e+02,1.105169871434366087e+02,1.314626293801176189e+02,4.403100628056332511e+00
4.230000000000000000e+02,3.158668639667879674e+01,1.787931266355713262e+02,1.116881394664741833e+02,1.316217727460392268e+02,4.555619545555209093e+00
4.240000000000000000e+02,3.155719341656319443e+01,1.804710630536092140e+02,1.118719299677167527e+02,1.327708842430374432e+02,4.646429970919125907e+00
4.250000000000000000e+02,3.190269238826969200e+01,1.821212281434417832e+02,1.127509534189502460e+02,1.336107454959843039e+02,4.659465450570641210e+00
4.260000000000000000e+02,3.223251131852472895e+01,1.833886825122988000e+02,1.136514461107835814e+02,1.340760254785932943e+02,4.709944908044050749e+00
4.270000000000000000e+02,3.258795169621677701e+01,1.850786292026314186e+02,1.142756994846090919e+02,1.350882883356329671e+02,4.804031974436599128e+00
4.280000000000000000e+02,3.293383569773129693e+01,1.864356890835621812e+02,1.150600108155603039e+02,1.366194531834599672e+02,5.000087982724897628e+00
4.290000000000000000e+02,3.337524433432656679e+01,1.880004672555918717e+02,1.158486754470137896e+02,1.375138006507555701e+02,4.979174230466766993e+00
4.300000000000000000e+02,3.365599392907340359e+01,1.899376890423337727e+02,1.169205124321361069e+02,1.382856751482909203e+02,5.142851393185953413e+00
4.310000000000000000e+02,3.437091726896426991e+01,1.913281185003857843e+02,1.180173444507465206e+02,1.393810246620312228e+02,5.121304074201685097e+00
4.320000000000000000e+02,3.454125842198095597e+01,1.926670438503726359e+02,1.187853290456151569e+02,1.403738626746211366e+02,5.253481127288642583e+00
4.330000000000000000e+02,3.476659786606658997e+01,1.944673369175013136e+02,1.197639276772643768e+02,1.413530510744376443e+02,5.345258589368702573e+00
4.340000000000000000e+02,3.518154017620839369e+01,1.963481415171850131e+02,1.209157668634954632e+02,1.425582644390515270e+02,5.481562180817528329e+00
4.350000000000000000e+02,3.554993317088575111e+01,1.978255010722968450e+02,1.217517699155999651e+02,1.431653995325797268e+02,5.474203350636346777e+00
4.360000000000000000e+02,3.578554026887726991e+01,1.978395687006386652e+02,1.220028280479722866e+02,1.446114769260071569e+02,5.623815627596249200e+00
4.370000000000000000e+02,3.597565718200407758e+01,1.994164279554898940e+02,1.229626633469330272e+02,1.450891401708102535e+02,5.722562056797567465e+00
4.380000000000000000e+02,3.653777773556070940e+01,2.009753703563409886e+02,1.238751344256675679e+02,1.465358843903662205e+02,5.727245727476033110e+00
4.390000000000000000e+02,3.718828446135263732e+01,2.023601352058418854e+02,1.241890882707668027e+02,1.476092522749914053e+02,5.842329207492759302e+00
4.400000000000000000e+02,3.775375137453701058e+01,2.036335492796983715e+02,1.247750838765216201e+02,1.482071969244256024e+02,5.962928258808570803e+00
4.410000000000000000e+02,3.793006361538588322e+01,2.046664584309933161e+02,1.252526038167441698e+02,1.489667661071260909e+02,6.111945283875318324e+00
4.420000000000000000e+02,3.832889111458463560e+01,2.057598945911652493e+02,1.261762907202871702e+02,1.500891969925441742e+02,6.065148187538955682e+00
4.430000000000000000e+02,3.850874456122427603e+01,2.066480710509197252e+02,1.270937511856382969e+02,1.509924190070753696e+02,6.246216675961429488e+00
4.440000000000000000e+02,3.901578646638458991e+01,2.085150229471317118e+02,1.283213356094206006e+02,1.517595575093403397e+02,6.285035988782860628e+00
4.450000000000000000e+02,3.936420773734362655e+01,2.093749106221608258e+02,1.290037969597606775e+02,1.528163656678450764e+02,6.410026114890476912e+00
4.460000000000000000e+02,3.976101104400181185e+01,2.104742780573411665e+02,1.295799882049720964e+02,1.541467127167898639e+02,6.562250558481630414e+00
4.470000000000000000e+02,4.025838091796541818e+01,2.123512465437488572e+02,1.308573175967553368e+02,1.558546169447127738e+02,6.648698963241159277e+00
4.480000000000000000e+02,4.096161898753523189e+01,2.134919688006205547e+02,1.311059173952776860e+02,1.563803506921834696e+02,6.812756753096969931e+00
4.490000000000000000e+02,4.171199218020215937e+01,2.150164198571036991e+02,1.319828625389268950e+02,1.576753391677088985e+02,6.899489493667744000e+00
4.500000000000000000e+02,4.244550864929087197e+01,2.159166098008110453e+02,1.329501539963968071e+02,1.584060252132245523e+02,6.949372348960994650e+00
4.510000000000000000e+02,4.308088867918645803e+01,2.172419206223571564e+02,1.336221149421677694e+02,1.601807460572966875e+02,7.039102363235379300e+00
4.520000000000000000e+02,4.369461352085561145e+01,2.185988238587863179e+02,1.339017910699005824e+02,1.611457409431002930e+02,7.196775532572420531e+00
4.530000000000000000e+02,4.412524960950838704e+01,2.198236558508626786e+02,1.344426198595327833e+02,1.622417072900072981e+02,7.307752566352768930e+00
4.540000000000000000e+02,4.461117566479394725e+01,2.214200924269567849e+02,1.350848354793807857e+02,1.632047694472481965e+02,7.372990495481380080e+00
4.550000000000000000e+02,4.516544435695167437e+01,2.226270491781697558e+02,1.365555081712857373e+02,1.637199775018015657e+02,7.538494347874115320e+00
4.560000000000000000e+02,4.536949966962203717e+01,2.242862276796232095e+02,1.374764639727997064e+02,1.646840108955860558e+02,7.735684541225650079e+00
4.570000000000000000e+02,4.599311816038949985e+01,2.254624914335630024e+02,1.378119749590967444e+02,1.660033827921483294e+02,7.978701348924772674e+00
4.580000000000000000e+02,4.631056035433915952e+01,2.276092630373900079e+02,1.385007813153724214e+02,1.667703725206213505e+02,8.206486898220447301e+00
4.590000000000000000e+02,4.687708857710254051e+01,2.295852703739525396e+02,1.394720870750483073e+02,1.677889585597469022e+02,8.341642893071508524e+00
4.600000000000000000e+02,4.746496114645040620e+01,2.307845678858263341e+02,1.399026955961177237e+02,1.692046689410763065e+02,8.416787705756121341e+00
4.610000000000000000e+02,4.775453122089878377e+01,2.324331110221066865e+02,1.412050903445463064e+02,1.710213751470394925e+02,8.539951450604094774e+00
4.620000000000000000e+02,4.826018364642752800e+01,2.334480642283785414e+02,1.417199345056053517e+02,1.718874332972445416e+02,8.677434645813754344e+00
4.630000000000000000e+02,4.887918466697026076e+01,2.346282311192173893e+02,1.425992252389762882e+02,1.729876403279037049e+02,8.794297637755274621e+00
4.640000000000000000e+02,4.963387428279416724e+01,2.359706904794955449e+02,1.429313408417106928e+02,1.744098195015160400e+02,9.061361869630919941e+00
4.650000000000000000e+02,5.021733998356035045e+01,2.380889935934644086e+02,1.440871385694311471e+02,1.751852389395472755e+02,9.112618823908555044e+00
4.660000000000000000e+02,5.088854752255594605e+01,2.398972060385339944e+02,1.447192298773121593e+02,1.767971663108825737e+02,9.189900418522249481e+00
4.670000000000000000e+02,5.119861927505847632e+01,2.408920902901236900e+02,1.456265385989583478e+02,1.784645985830753148e+02,9.460814506648713262e+00
4.680000000000000000e+02,5.151286624900823341e+01,2.429545505857196019e+02,1.463956906366396424e+02,1.795382309741687550e+02,9.538177847365894024e+00
4.690000000000000000e+02,5.237942939866287873e+01,2.444267860788218627e+02,1.476108367922558386e+02,1.805321416865451170e+02,9.609229123916335880e+00
4.700000000000000000e+02,5.236945440389850148e+01,2.457072035395248122e+02,1.485314725306742218e+02,1.815381893394022086e+02,9.804199034006158442e+00
4.710000000000000000e+02,5.302205908679636082e+01,2.467369572920189569e+02,1.494574933428165195e+02,1.827446300699864992e+02,9.993306121058649794e+00
4.720000000000000000e+02,5.346581268935673847e+01,2.490931837533855742e+02,1.510533345700586665e+02,1.837958359018129499e+02,1.008380530194079583e+01
4.730000000000000000e+02,5.432020860068534063e+01,2.504996606051226422e+02,1.515993595128409765e+02,1.848887321119572391e+02,1.029826059961363605e+01
4.740000000000000000e+02,5.488365430517645649e+01,2.526500202536562085e+02,1.519189087091268107e+02,1.862824013379864709e+02,1.057700525234715094e+01
4.750000000000000000e+02,5.543247249536244681e+01,2.543369042554191992e+02,1.536219527863889880e+02,1.874730127944282572e+02,1.075205461905549598e+01
4.760000000000000000e+02,5.618204195112521404e+01,2.554396886304392638e+02,1.547174184413301532e+02,1.886824045972345516e+02,1.088596238260499405e+01
4.770000000000000000e+02,5.670974699668764174e+01,2.570601632323166541e+02,1.554461487958026567e+02,1.893709709628109294e+02,1.108588072725294538e+01
4.780000000000000000e+02,5.721569313146966351e+01,2.592380750768738267e+02,1.566101082057559211e+02,1.903297640251452663e+02,1.127061947507887929e+01
4.790000000000000000e+02,5.789126304167086801e+01,2.605872489412925006e+02,1.571184052627745302e+02,1.908725763783898515e+02,1.128693557406096204e+01
4.800000000000000000e+02,5.862070208415358508e+01,2.618618076320153705e+02,1.575960304738651701e+02,1.921403857941477895e+02,1.146276686873591721e+01
4.810000000000000000e+02,5.929047281255357404e+01,2.638403270925163611e+02,1.586778764984994723e+02,1.938391117070461860e+02,1.152739993156310305e+01
4.820000000000000000e+02,5.994164231238742957e+01,2.656089604053183848e+02,1.598993596281412692e+02,1.946788311645024123e+02,1.175179866147975183e+01
4.830000000000000000e+02,6.062593724751351942e+01,2.670017609414358049e+02,1.610429056758333957e+02,1.961780098707924083e+02,1.165290029233757174e+01
4.840000000000000000e+02,6.127747767218436081e+01,2.689891007508834946e+02,1.621898471353143805e+02,1.975283783371265827e+02,1.200700905936451690e+01
4.850000000000000000e+02,6.171519517790844134e+01,2.701343065474255809e+02,1.638480768532552361e+02,1.982572648037675833e+02,1.224468608030040429e+01
4.860000000000000000e+02,6.226038785356003302e+01,2.720510269831534629e+02,1.646667383853810520e+02,1.992261418886901083e+02,1.225559526432785695e+01
4.870000000000000000e+02,6.289341693738602146e+01,2.736722580971018033e+02,1.659386937321121138e+02,2.004526430123178784e+02,1.242392862557378130e+01
4.880000000000000000e+02,6.366998328962617393e+01,2.761254394180299983e+02,1.673663993027433321e+02,2.016378498547360891e+02,1.269294115146801971e+01
4.890000000000000000e+02,6.424745995099983986e+01,2.776360134821949259e+02,1.692583451157505294e+02,2.027788335139210858e+02,1.281219104732961966e+01
4.900000000000000000e+02,6.474364978857909136e+01,2.786078554083745757e+02,1.698378793771556161e+02,2.036843420078626821e+02,1.286261438323717066e+01
4.910000000000000000e+02,6.550410340793474973e+01,2.798340753814805453e+02,1.715463772930771142e+02,2.051218479000526713e+02,1.320218388566198442e+01
4.920000000000000000e+02,6.589439170894760878e+01,2.812935853147255330e+02,1.727758979035306197e+02,2.058898810844958689e+02,1.325742852025887686e+01
4.930000000000000000e+02,6.650784313181509333e+01,2.828934172681817358e+02,1.739884770785095043e+02,2.067143946053387253e+02,1.341141780999978472e+01
4.940000000000000000e+02,6.737541999441349105e+01,2.843576396896625624e+02,1.743970620410860306e+02,2.077799091448586637e+02,1.350225916317230102e+01
4.950000000000000000e+02,6.808308242837703972e+01,2.865251857505437556e+02,1.755370042359319882e+02,2.091342665357165913e+02,1.341422344546380074e+01
4.960000000000000000e+02,6.849772150636297852e+01,2.876916828621978084e+02,1.771829891146951752e+02,2.103889570111869034e+02,1.349269581334081813e+01
4.970000000000000000e+02,6.926162902563970647e+01,2.886552437994039337e+02,1.781911323809241026e+02,2.114714498564470944e+02,1.368454316495584244e+01
4.980000000000000000e+02,7.009427200391800739e+01,2.914087003688656523e+02,1.792047395792456541e+02,2.123005786128421732e+02,1.391505509955373121e+01
4.990000000000000000e+02,7.115148049375298456e+01,2.932117656697865300e+02,1.810338096380560842e+02,2.136883602392420585e+02,1.409843218874977566e+01
5.000000000000000000e+02,7.167022830506509479e+01,2.942104906872799575e+02,1.816138660846554842e+02,2.154519702132507462e+02,1.405895168234772719e+01
5.010000000000000000e+02,7.226376215260938807e+01,2.963607327768091864e+02,1.831190312380272189e+02,2.169097322662605904e+02,1.418999501046178402e+01
5.020000000000000000e+02,7.319313556725609260e+01,2.989292432378393869e+02,1.844861773622542955e+02,2.177296464621577741e+02,1.438776290428451965e+01
5.030000000000000000e+02,7.368999060723011496e+01,3.009784820710518716e+02,1.848918662586578989e+02,2.192388307703602948e+02,1.478023421754651956e+01
5.040000000000000000e+02,7.415043927441952576e+01,3.030939135030854459e+02,1.861294501109403541e+02,2.204456014721434656e+02,1.500005545382198946e+01
5.050000000000000000e+02,7.474044697355230937e+01,3.056121461949263107e+02,1.873396848914487407e+02,2.215507798608823009e+02,1.503542611662460793e+01
5.060000000000000000e+02,7.543936252256273178e+01,3.080436556607965599e+02,1.878122415011368389e+02,2.225587342290970980e+02,1.530027166054357401e+01
5.070000000000000000e+02,7.607749363603707593e+01,3.091437286323902072e+02,1.888583186524437565e+02,2.238280589398095231e+02,1.554611565384695382e+01
5.080000000000000000e+02,7.660731234348116914e+01,3.111680885450479082e+02,1.903798749200659870e+02,2.250957854578696242e+02,1.576170873714506016e+01
5.090000000000000000e+02,7.705199843807655213e+01,3.136717396796081516e+02,1.909709947078626442e+02,2.267346590258357537e+02,1.600937153500888854e+01
5.100000000000000000e+02,7.754737047545930295e+01,3.149716815795599132e+02,1.916872099004631025e+02,2.283145918082648791e+02,1.611249737248925129e+01
5.110000000000000000e+02,7.841717312554162334e+01,3.165614271703267377e+02,1.932282845919874035e+02,2.289191215463281424e+02,1.632102950536335939e+01
5.120000000000000000e+02,7.957692153200761709e+01,3.187426832163036465e+02,1.941266110000519518e+02,2.310293554511937941e+02,1.644241462220890071e+01
5.130000000000000000e+02,8.034715970037963473e+01,3.204929553773463340e+02,1.959007162475758719e+02,2.327188596927213382e+02,1.668922635725677139e+01
5.140000000000000000e+02,8.143060182537053038e+01,3.214464370130306179e+02,1.970107048354934420e+02,2.338779463175281137e+02,1.666959796559839191e+01
5.150000000000000000e+02,8.191539309382565648e+01,3.240647272592793797e+02,1.980267940943811595e+02,2.350943627923369945e+02,1.679012348575898272e+01
5.160000000000000000e+02,8.216477960410591663e+01,3.251943628968724624e+02,1.982505231880740553e+02,2.360714866162226429e+02,1.706290432786697053e+01
5.170000000000000000e+02,8.265043051277798725e+01,3.274256370229012418e+02,1.987175976322332644e+02,2.373312266401331954e+02,1.705250498966562844e+01
5.180000000000000000e+02,8.317290082289963493e+01,3.289030041771203514e+02,1.999747680834443599e+02,2.379287403521927331e+02,1.719019247218798441e+01
5.190000000000000000e+02,8.437049590318615344e+01,3.313870464344339553e+02,2.010582266969290117e+02,2.393487380302555039e+02,1.739672945320521080e+01
5.200000000000000000e+02,8.506554223646203639e+01,3.333881204057263403e+02,2.024229786624743213e+02,2.401162567971939552e+02,1.752543341748971528e+01
5.210000000000000000e+02,8.563770943419369530e+01,3.348688231108683908e+02,2.029023590812319355e+02,2.417837017040118894e+02,1.783432812632219111e+01
5.220000000000000000e+02,8.624780860618912470e+01,3.366753094747507475e+02,2.038062836200360266e+02,2.430056206080409140e+02,1.801022534450322610e+01
5.230000000000000000e+02,8.732697052825068340e+01,3.389708501161542813e+02,2.051583085436011800e+02,2.444710107141798403e+02,1.843862185436884715e+01
5.240000000000000000e+02,8.795750355648239349e+01,3.416213426160952622e+02,2.060041437391918748e+02,2.463982142183199073e+02,1.877152038660905475e+01
5.250000000000000000e+02,8.867511505396299754e+01,3.434130929398199896e+02,2.067561773728467074e+02,2.478052552231565357e+02,1.882403448742957508e+01
5.260000000000000000e+02,8.938187284413083944e+01,3.446974678908696887e+02,2.071480170026697749e+02,2.493948841998920329e+02,1.904136130324020826e+01
5.270000000000000000e+02,9.011865274447089291e+01,3.478618801834782062e+02,2.088764507565482802e+02,2.507253042392699172e+02,1.913611152242224733e+01
5.280000000000000000e+02,9.110581515261405627e+01,3.487689503630439276e+02,2.098974983015633597e+02,2.516677545775033309e+02,1.958692092359131465e+01
5.290000000000000000e+02,9.135691208675486052e+01,3.507963082456082020e+02,2.112168188953608023e+02,2.534831190241153536e+02,1.981685086023109932e+01
5.300000000000000000e+02,9.229963648037880830e+01,3.529672246772052517e+02,2.125296067192905980e+02,2.552620299227285727e+02,2.016034687804219416e+01
5.310000000000000000e+02,9.311989190454102072e+01,3.548779573405847714e+02,2.145042726929185335e+02,2.567999283489450022e+02,2.039372263134292140e+01
5.320000000000000000e+02,9.325309344332944761e+01,3.574456076221555350e+02,2.146867639321911838e+02,2.586044297398547087e+02,2.054367947045817999e+01
5.330000000000000000e+02,9.383730666722242120e+01,3.598115329602342740e+02,2.155504603926391951e+02,2.596755202850976048e+02,2.083572488978835935e+01
5.340000000000000000e+02,9.476153995695436549e+01,3.616919996349037092e+02,2.172648533102922386e+02,2.612744438782253837e+02,2.122947517442203491e+01
5.350000000000000000e+02,9.585026133799422610e+01,3.635482495766671036e+02,2.176308844685397617e+02,2.633416816661850248e+02,2.132222477532017280e+01
5.360000000000000000e+02,9.656552003426435249e+01,3.653197698380957945e+02,2.187837164033838917e+02,2.646035966852828096e+02,2.152015267136908960e+01
5.370000000000000000e+02,9.723948723246721215e+01,3.668886259498152640e+02,2.196436314779561485e+02,2.659348947029849910e+02,2.199467597257175555e+01
5.380000000000000000e+02,9.789570528313385012e+01,3.685464655672906247e+02,2.207883792328876780e+02,2.663023176943342492e+02,2.227718065588119956e+01
5.390000000000000000e+02,9.890918567574166786e+01,3.701114028596959997e+02,2.215886705589093708e+02,2.671720571741581125e+02,2.263191690857771121e+01
5.400000000000000000e+02,9.963612941778004028e+01,3.725784023132844140e+02,2.228264757541191727e+02,2.681815597352109535e+02,2.307562673943597531e+01
5.410000000000000000e+02,1.003333226637106463e+02,3.749177988438467537e+02,2.242132087445348247e+02,2.698577041474634939e+02,2.315935402880279881e+01
5.420000000000000000e+02,1.009055315661084649e+02,3.755165231706845361e+02,2.247718513412914092e+02,2.721415343709957142e+02,2.332349819863048168e+01
5.430000000000000000e+02,1.017556973668220905e+02,3.784234972915501203e+02,2.255877427762581533e+02,2.732881708710162911e+02,2.353064300291539723e+01
5.440000000000000000e+02,1.022255985736473463e+02,3.808183761510152863e+02,2.270725367394812224e+02,2.749398275939481664e+02,2.378729745159363063e+01
5.450000000000000000e+02,1.031582616912149035e+02,3.840509445799013974e+02,2.279282260004777356e+02,2.769838189772144119e+02,2.401722051393521440e+01
5.460000000000000000e+02,1.041885821509270045e+02,3.863691848936785505e+02,2.286580115018369668e+02,2.779057708151291308e+02,2.427869985642652750e+01
5.470000000000000000e+02,1.050838724409116196e+02,3.879811522335259610e+02,2.293791483559388098e+02,2.789008200570484632e+02,2.465949047989832721e+01
5.480000000000000000e+02,1.058212478390436218e+02,3.898950213935887064e+02,2.310437548158471088e+02,2.801731013886781056e+02,2.494261943055416708e+01
5.490000000000000000e+02,1.062733685953438112e+02,3.920167492714172113e+02,2.320756393987620925e+02,2.815028528728886954e+02,2.544630295787258234e+01
5.500000000000000000e+02,1.065747003278281682e+02,3.936412775288298462e+02,2.333904976292091078e+02,2.825937385830948756e+02,2.557051262814519532e+01
5.510000000000000000e+02,1.072856935223965706e+02,3.951671979470665974e+02,2.352133250167260599e+02,2.841347989668559535e+02,2.575059813672494613e+01
5.520000000000000000e+02,1.077800661928107786e+02,3.979004491450984347e+02,2.352720627023114730e+02,2.854661326855708126e+02,2.627212774972289822e+01
5.530000000000000000e+02,1.092313353018285227e+02,3.997334608204776032e+02,2.361050665457692048e+02,2.876177897263901286e+02,2.638934132096320440e+01
5.540000000000000000e+02,1.098032125759900453e+02,4.015930845557031716e+02,2.373227469353388415e+02,2.902356477223610227e+02,2.646749620500621347e+01
5.550000000000000000e+02,1.104213934337022778e+02,4.032078023766549109e+02,2.385318024395521945e+02,2.920590858906697349e+02,2.655300717367058283e+01
5.560000000000000000e+02,1.113238135666522766e+02,4.052372550496515942e+02,2.396913967157988736e+02,2.938235281004625676e+02,2.669960026322921465e+01
5.570000000000000000e+02,1.120577852255912887e+02,4.077981765378506225e+02,2.406261634411159207e+02,2.952989105439678497e+02,2.712346555459103570e+01
5.580000000000000000e+02,1.128439544171642979e+02,4.095337710985580770e+02,2.420322453525711239e+02,2.971515000894454488e+02,2.717161118374587048e+01
5.590000000000000000e+02,1.135836861316929856e+02,4.118437087103745853e+02,2.442680210116618866e+02,2.992141970114965943e+02,2.735153414012429351e+01
5.600000000000000000e+02,1.143919147457097836e+02,4.137488766546787247e+02,2.455907496164497559e+02,2.991837397334436446e+02,2.760307036004207504e+01
5.610000000000000000e+02,1.152046732570887286e+02,4.158149918171021113e+02,2.477845003935730688e+02,3.006510037133445508e+02,2.792168549525086974e+01
5.620000000000000000e+02,1.162064220021459562e+02,4.174867063576118653e+02,2.495785061347977773e+02,3.028044293836865108e+02,2.797499947721860281e+01
5.630000000000000000e+02,1.171975962079543478e+02,4.195134404867584408e+02,2.504474345141802871e+02,3.044037727029515850e+02,2.812799449176999644e+01
5.640000000000000000e+02,1.182052459109154370e+02,4.221915228441008594e+02,2.512633632291750132e+02,3.055055085775298949e+02,2.839097882694493791e+01
5.650000000000000000e+02,1.189691383157144173e+02,4.236873495372353773e+02,2.525683002991898150e+02,3.075831192110881034e+02,2.869904113864945927e+01
5.660000000000000000e+02,1.199283215003555938e+02,4.245530711089510305e+02,2.541775970982335480e+02,3.092815537425498178e+02,2.907824760719491408e+01
5.670000000000000000e+02,1.208975327759216754e+02,4.264039383990530041e+02,2.560471042634194987e+02,3.108604376732865830e+02,2.923167353259812984e+01
5.680000000000000000e+02,1.220976538541653156e+02,4.282771505578890583e+02,2.573850274484292413e+02,3.126880744583502292e+02,2.973610594310735422e+01
5.690000000000000000e+02,1.227706214118080368e+02,4.304438952074245321e+02,2.578486851430506022e+02,3.137873449542520348e+02,2.976856522060289478e+01
5.700000000000000000e+02,1.234159283563374174e+02,4.328722761732507820e+02,2.587618926563766308e+02,3.159342448662000606e+02,3.009492165214303583e+01
5.710000000000000000e+02,1.241435499643240803e+02,4.356200652951123402e+02,2.599204058998273013e+02,3.178533844136734388e+02,3.035174883913281008e+01
5.720000000000000000e+02,1.245546679700247807e+02,4.384151771143916108e+02,2.610867448477480934e+02,3.187492701751546065e+02,3.067004898876923846e+01
5.730000000000000000e+02,1.252798041775975122e+02,4.403712191889260339e+02,2.626880638006624622e+02,3.202795592925579626e+02,3.079304210839414679e+01
5.740000000000000000e+02,1.262255667571838842e+02,4.419183515110496501e+02,2.638338792749557342e+02,3.211244035306232263e+02,3.103390299586196832e+01
5.750000000000000000e+02,1.269887308613433987e+02,4.436991399860498859e+02,2.641810591443160092e+02,3.229181871516527735e+02,3.133534985070154733e+01
5.760000000000000000e+02,1.279393642303593310e+02,4.456258912725361370e+02,2.657713888940232323e+02,3.236010978178180721e+02,3.161961868402846321e+01
5.770000000000000000e+02,1.290495601081539121e+02,4.475765692303216383e+02,2.672312624348185750e+02,3.249774066028537618e+02,3.185986975764824081e+01
5.780000000000000000e+02,1.300117190298588241e+02,4.496756242590394095e+02,2.690219447245582955e+02,3.262866052975653020e+02,3.206018492369135942e+01
5.790000000000000000e+02,1.312438027511938117e+02,4.521855833891421526e+02,2.709482765656114793e+02,3.276197413511418972e+02,3.250953853036682517e+01
5.800000000000000000e+02,1.322591650473464995e+02,4.542946742705834140e+02,2.726470616779976126e+02,3.291998014872447698e+02,3.244320048839688297e+01
5.810000000000000000e+02,1.327235712309864084e+02,4.572540520657482261e+02,2.740978544025430210e+02,3.301974239900085877e+02,3.267525928508830191e+01
5.820000000000000000e+02,1.331865913754810720e+02,4.589005384544673234e+02,2.744475192257564800e+02,3.316769341638755577e+02,3.295895974590602862e+01
5.830000000000000000e+02,1.335450406371047052e+02,4.601246689525822262e+02,2.755664001639568141e+02,3.329268799881322138e+02,3.344205631800382150e+01
5.840000000000000000e+02,1.351266095972162589e+02,4.630578145463622377e+02,2.770356357982383884e+02,3.351905459296078220e+02,3.358855342745118833e+01
5.850000000000000000e+02,1.361566055078909017e+02,4.654847076881804355e+02,2.785460517170167805e+02,3.359378358726693250e+02,3.397477771069070940e+01
5.860000000000000000e+02,1.373095088186464068e+02,4.675819810165916692e+02,2.803816201313952092e+02,3.375255310138067557e+02,3.426979234505321870e+01
5.870000000000000000e+02,1.385959075286789357e+02,4.693573972034017743e+02,2.820888491938495122e+02,3.392424333100399281e+02,3.461691766688161920e+01
5.880000000000000000e+02,1.389594946292795896e+02,4.726094297124033687e+02,2.835413699412961819e+02,3.415707820744872834e+02,3.482491696804454762e+01
5.890000000000000000e+02,1.398514879917379687e+02,4.745412677536991168e+02,2.856053534954752990e+02,3.426870510408634800e+02,3.492005472298056645e+01
5.900000000000000000e+02,1.411203508474758337e+02,4.774331645821622487e+02,2.871185675270638171e+02,3.449675417151691477e+02,3.553383567197275994e+01
5.910000000000000000e+02,1.420655640246116889e+02,4.801189267229815414e+02,2.883127834965700345e+02,3.468199250580846069e+02,3.591172581183764123e+01
5.920000000000000000e+02,1.427372235447923003e+02,4.833592265740832090e+02,2.891201357449112948e+02,3.485010541391152401e+02,3.609047377943283408e+01
5.930000000000000000e+02,1.434255452167938074e+02,4.850455417460233889e+02,2.907167515123305179e+02,3.498733973328294269e+02,3.685201555654064975e+01
5.940000000000000000e+02,1.443214204700397545e+02,4.875912174224231421e+02,2.917230711518608359e+02,3.512470482064400130e+02,3.715170064297537778e+01
5.950000000000000000e+02,1.454540259557358297e+02,4.890765330455250250e+02,2.924579780964733118e+02,3.535059835243904445e+02,3.768395559618312518e+01
5.960000000000000000e+02,1.460950618112936752e+02,4.918071342618122799e+02,2.937251283835258846e+02,3.557260452274225599e+02,3.780409190355543103e+01
5.970000000000000000e+02,1.475813903918873962e+02,4.953338562095618158e+02,2.950737787388824245e+02,3.579924034980717238e+02,3.843463220896745725e+01
5.980000000000000000e+02,1.488644856260493157e+02,4.978222482011587999e+02,2.964961406873604801e+02,3.602289036648517140e+02,3.859935250869176571e+01
5.990000000000000000e+02,1.493830251466889081e+02,4.987399131417209901e+02,2.980911003517420568e+02,3.618513341799001068e+02,3.887428511756711202e+01
6.000000000000000000e+02,1.506117601980964764e+02,5.018169766923669499e+02,2.993654314923076640e+02,3.638054875916274113e+02,3.893679902640613477e+01
6.010000000000000000e+02,1.518701806126856013e+02,5.036754933468570243e+02,3.010640037627161405e+02,3.648483646939114351e+02,3.919058058050727311e+01
6.020000000000000000e+02,1.530878301676241335e+02,5.064792179116819284e+02,3.024764478264659147e+02,3.666750193177351775e+02,3.956692708193546082e+01
6.030000000000000000e+02,1.547702001978563544e+02,5.102459333886146169e+02,3.035453749050034276e+02,3.680005095950494365e+02,3.990047541670966780e+01
6.040000000000000000e+02,1.555039099232831745e+02,5.132906768761237117e+02,3.053860498697498542e+02,3.700166990684828079e+02,4.015116250624704719e+01
6.050000000000000000e+02,1.562135996643213502e+02,5.165163241005825512e+02,3.070146636537904783e+02,3.712842051670076557e+02,4.044379078704895392e+01
6.060000000000000000e+02,1.576676566225546594e+02,5.192933137737368270e+02,3.077724464462277183e+02,3.726212903490917370e+02,4.071348318565907221e+01
6.070000000000000000e+02,1.586024143599283036e+02,5.216658319537748412e+02,3.092395544381880086e+02,3.749618681355680110e+02,4.142276215418323915e+01
6.080000000000000000e+02,1.589296334426895783e+02,5.253963027220241884e+02,3.109234077751555105e+02,3.770467734678944112e+02,4.209039291362856261e+01
6.090000000000000000e+02,1.595756831560416629e+02,5.272159280447194760e+02,3.120023468481396094e+02,3.781890044774147555e+02,4.243472858323797681e+01
6.100000000000000000e+02,1.608312019700655355e+02,5.300589955843713597e+02,3.127905080701477800e+02,3.790005051465574866e+02,4.303015840949314708e+01
6.110000000000000000e+02,1.614553922774081798e+02,5.306604728714173689e+02,3.142363230272247847e+02,3.806898200006786510e+02,4.391104317936721202e+01
6.120000000000000000e+02,1.622224097424013394e+02,5.336570491300183221e+02,3.153378817784176249e+02,3.822267424377991460e+02,4.467442619020408756e+01
6.130000000000000000e+02,1.630007654390565790e+02,5.357411029824974094e+02,3.161055814710495042e+02,3.846744211621427212e+02,4.524883828934944319e+01
6.140000000000000000e+02,1.645702549301203703e+02,5.373290666216427098e+02,3.176583994580878993e+02,3.869195859662672206e+02,4.531445127647366178e+01
6.150000000000000000e+02,1.655091845244776039e+02,5.400751182042794198e+02,3.191761819898257500e+02,3.888976165327952685e+02,4.549594430945809620e+01
6.160000000000000000e+02,1.664839313653774866e+02,5.427033280675846072e+02,3.213202153520107913e+02,3.905503302848073304e+02,4.540969427494989930e+01
6.170000000000000000e+02,1.675451704780993794e+02,5.446819964199212336e+02,3.220503819470705480e+02,3.927073804690053862e+02,4.588653924265697270e+01
6.180000000000000000e+02,1.686797507845469113e+02,5.471508348525089787e+02,3.244778811188738814e+02,3.955942643956085476e+02,4.613481502513721466e+01
6.190000000000000000e+02,1.698941232866865789e+02,5.481208961395377628e+02,3.261558736937614071e+02,3.979538627089589227e+02,4.655101348611525935e+01
6.200000000000000000e+02,1.707192709114176523e+02,5.495290724842830059e+02,3.274835896272223295e+02,3.995726498431703249e+02,4.666592773343545986e+01
6.210000000000000000e+02,1.718357496664871462e+02,5.515924557236212422e+02,3.300969334515982041e+02,4.020976243319877312e+02,4.719877011869370165e+01
6.220000000000000000e+02,1.729554673346146672e+02,5.544203476271137561e+02,3.319555209448242294e+02,4.032507701991241902e+02,4.760448258374179886e+01
6.230000000000000000e+02,1.744777478124788672e+02,5.563168295213340571e+02,3.330131089122378398e+02,4.054789536907028946e+02,4.813695848961134516e+01
6.240000000000000000e+02,1.749904617214480140e+02,5.592717669381524956e+02,3.346354281328315778e+02,4.066579361692225234e+02,4.833448262123714301e+01
6.250000000000000000e+02,1.755535018458579941e+02,5.608299529878083831e+02,3.364799991054442785e+02,4.080359068441655381e+02,4.864622611463856572e+01
6.260000000000000000e+02,1.760443099709121384e+02,5.630069182740450060e+02,3.383658250836254524e+02,4.102319372328447571e+02,4.883490338757488303e+01
6.270000000000000000e+02,1.775296808116287650e+02,5.651195013730479104e+02,3.399045793979286145e+02,4.131834650654611210e+02,4.898376935997863768e+01
6.280000000000000000e+02,1.784980843568434921e+02,5.673795313757241274e+02,3.412207037808844916e+02,4.142744546604407105e+02,4.946037115528718431e+01
6.290000000000000000e+02,1.787572662528227738e+02,5.699260535915125274e+02,3.425158272927824328e+02,4.156204225503164480e+02,4.953504414000129685e+01
6.300000000000000000e+02,1.794970209696116399e+02,5.721653804315722027e+02,3.448407569231133607e+02,4.170628374936127329e+02,4.988077141177406304e+01
6.310000000000000000e+02,1.803066243461309455e+02,5.744507065762791171e+02,3.459934210455548396e+02,4.191738849007743966e+02,5.010726887048694778e+01
6.320000000000000000e+02,1.810886433187022817e+02,5.767915419872697385e+02,3.483810101736399929e+02,4.203188459359299713e+02,5.069411079230248163e+01
6.330000000000000000e+02,1.817182832385970244e+02,5.800660781498459073e+02,3.494446604956596616e+02,4.225185200850165756e+02,5.086120782774619897e+01
6.340000000000000000e+02,1.823964347937838397e+02,5.820114456531246105e+02,3.514997256191139172e+02,4.239233520730269902e+02,5.127278760310900196e+01
6.350000000000000000e+02,1.830654689589086388e+02,5.850944556717056457e+02,3.529528744302157293e+02,4.262533425699664917e+02,5.185073435816291010e+01
6.360000000000000000e+02,1.841189181857338895e+02,5.876118913098957819e+02,3.541314401399375242e+02,4.281192897014680057e+02,5.230206971093723212e+01
6.370000000000000000e+02,1.857578119516162189e+02,5.906647784607746416e+02,3.564267708104958956e+02,4.289240137556372474e+02,5.267267408942383611e+01
6.380000000000000000e+02,1.870714245368518505e+02,5.937121463478479200e+02,3.584438176354737493e+02,4.308294849894854224e+02,5.318765860617698138e+01
6.390000000000000000e+02,1.884193417140047018e+02,5.965958730003387700e+02,3.597230953627727104e+02,4.334253052929548176e+02,5.399738365300675724e+01
6.400000000000000000e+02,1.897581562387575786e+02,6.000717442371941388e+02,3.603934034895406739e+02,4.347849107894326153e+02,5.406420818821048613e+01
6.410000000000000000e+02,1.912706748043912057e+02,6.025828581178395780e+02,3.616395087517259412e+02,4.360889886906596189e+02,5.434534330498107124e+01
6.420000000000000000e+02,1.922595575337801677e+02,6.064493702649397164e+02,3.630152541147311922e+02,4.388175676214012810e+02,5.453903276970416414e+01
6.430000000000000000e+02,1.927721678811995503e+02,6.077735198797849989e+02,3.640167112498559732e+02,4.404877643610764153e+02,5.506498137061850429e+01
6.440000000000000000e+02,1.943240056462175858e+02,6.087557532879177415e+02,3.660711946273289641e+02,4.424374024718056262e+02,5.528191117299423496e+01
6.450000000000000000e+02,1.953522924940594407e+02,6.119356729296814592e+02,3.668690255143215495e+02,4.438574566138738646e+02,5.558756379479132193e+01
6.460000000000000000e+02,1.956123171820135269e+02,6.147295934407243294e+02,3.690018168355241528e+02,4.448754301307200762e+02,5.613733290167496648e+01
6.470000000000000000e+02,1.967001190960417603e+02,6.157321632406756180e+02,3.703617507575132777e+02,4.469189708991110592e+02,5.614769103454680277e+01
6.480000000000000000e+02,1.972219745861754063e+02,6.197034509685722696e+02,3.721744510906818277e+02,4.484705013137026413e+02,5.682246654246358730e+01
6.490000000000000000e+02,1.988391733901123075e+02,6.221404073705963356e+02,3.744576594363493314e+02,4.502647889846203952e+02,5.748146002240736863e+01
6.500000000000000000e+02,1.995381528430864932e+02,6.245668900925038542e+02,3.754316528840571436e+02,4.517450903902437176e+02,5.820017818910358187e+01
6.510000000000000000e+02,2.008533013480537193e+02,6.268350318381284296e+02,3.776181025175354193e+02,4.538956104090519830e+02,5.860408589021045600e+01
6.520000000000000000e+02,2.015566107496540553e+02,6.278709718978618639e+02,3.799441587959631192e+02,4.563814255591356641e+02,5.861978275166050878e+01
6.530000000000000000e+02,2.028197720097281831e+02,6.311160062448941517e+02,3.819437787942489422e+02,4.589835898787944188e+02,5.895094016856280916e+01
6.540000000000000000e+02,2.041943706352472816e+02,6.342207880256510180e+02,3.834116891274498471e+02,4.609603683278364201e+02,5.945918452545539878e+01
6.550000000000000000e+02,2.049786067962245966e+02,6.368343816149422310e+02,3.844474562651256520e+02,4.619125958439803981e+02,5.966233573442359273e+01
6.560000000000000000e+02,2.059016586760284326e+02,6.390053171091507238e+02,3.865766997919715209e+02,4.642321490626455898e+02,6.035799615906889670e+01
6.570000000000000000e+02,2.065032216156845948e+02,6.417007933082065847e+02,3.876224710384551599e+02,4.664398083906455668e+02,6.018648515858775028e+01
6.580000000000000000e+02,2.079789751889179570e+02,6.445805533678869779e+02,3.892885174053473065e+02,4.687121535123856120e+02,6.085648008279993348e+01
6.590000000000000000e+02,2.089508008966483317e+02,6.480472160542524307e+02,3.910235575597304205e+02,4.703665112319130230e+02,6.124806413409724826e+01
6.600000000000000000e+02,2.096316622242846677e+02,6.509373841057158643e+02,3.930310532103220567e+02,4.732043836214414227e+02,6.174474211514058197e+01
6.610000000000000000e+02,2.115123212176730476e+02,6.528828997067100772e+02,3.945416662716639848e+02,4.747544762514875174e+02,6.213372004438532059e+01
6.620000000000000000e+02,2.126493778926866298e+02,6.556963364397485066e+02,3.958041431447453533e+02,4.758708052997510549e+02,6.234210463715451311e+01
6.630000000000000000e+02,2.132969725660946949e+02,6.575707296262957016e+02,3.971706672352771648e+02,4.782299780694510218e+02,6.282368915847641233e+01
6.640000000000000000e+02,2.136750617984652649e+02,6.600436731017189231e+02,3.984512697806273991e+02,4.788667719715671751e+02,6.335800097616424154e+01
6.650000000000000000e+02,2.142963780459071472e+02,6.615524473619145738e+02,4.011860473417156072e+02,4.808330528314367029e+02,6.389093104315361416e+01
6.660000000000000000e+02,2.157767940894384537e+02,6.640626778296061730e+02,4.030124926321309431e+02,4.822594276542351963e+02,6.463587299068186098e+01
6.670000000000000000e+02,2.163226781099710934e+02,6.664294343553730187e+02,4.043713597814106606e+02,4.842622848539909910e+02,6.565782720552071794e+01
6.680000000000000000e+02,2.168976721990487704e+02,6.701386506665454590e+02,4.054343603499941082e+02,4.867427796961690660e+02,6.575474536458924035e+01
6.690000000000000000e+02,2.181415840406907023e+02,6.732659627589644060e+02,4.054397343261622382e+02,4.892963831875274536e+02,6.623783924712606108e+01
6.700000000000000000e+02,2.193325118552347135e+02,6.771498385924885497e+02,4.075140027674964358e+02,4.915656075702922294e+02,6.657079042237000976e+01
6.710000000000000000e+02,2.203745902729041291e+02,6.795896039196727543e+02,4.094574823168065905e+02,4.921253062250285097e+02,6.684416027691688100e+01
6.720000000000000000e+02,2.215477411964107546e+02,6.798103805621242373e+02,4.116409293647693630e+02,4.928556742472701444e+02,6.718781537394119141e+01
6.730000000000000000e+02,2.228848894610037803e+02,6.817732034999162352e+02,4.133276218764225405e+02,4.951616409400885459e+02,6.814870969553193447e+01
6.740000000000000000e+02,2.240446555438221594e+02,6.842818799571492718e+02,4.152352685752020989e+02,4.970049322857850598e+02,6.870582107960734675e+01
6.750000000000000000e+02,2.256379244069532319e+02,6.872404864782191680e+02,4.160233928407975554e+02,4.982865569711364060e+02,6.933299389703478255e+01
6.760000000000000000e+02,2.257920532111633634e+02,6.898330265810229776e+02,4.185677368276881225e+02,5.008161416217906208e+02,6.992568318350433287e+01
6.770000000000000000e+02,2.268745974750685548e+02,6.921898094825264707e+02,4.202236501407815012e+02,5.034899369022376732e+02,7.005365737247825564e+01
6.780000000000000000e+02,2.280075976664796258e+02,6.951727944666029089e+02,4.214235964104055370e+02,5.054134188937525778e+02,7.073074181501272051e+01
6.790000000000000000e+02,2.298485169172084284e+02,6.978652107889522540e+02,4.242864151513308002e+02,5.075840940235406151e+02,7.126257438410456757e+01
6.800000000000000000e+02,2.299493247876334294e+02,7.000427658346168300e+02,4.255894394745071168e+02,5.092733633833355498e+02,7.232573660272332461e+01
6.810000000000000000e+02,2.306537702301238824e+02,7.029860585029121012e+02,4.274480465948466872e+02,5.119883248973862351e+02,7.322982421438261724e+01
6.820000000000000000e+02,2.327339501173880194e+02,7.048035830800988606e+02,4.286742280100258995e+02,5.135859449521899478e+02,7.356944836573448754e+01
6.830000000000000000e+02,2.342154752086860299e+02,7.069540773613832698e+02,4.299551620674517380e+02,5.152981365001510312e+02,7.456308979065420317e+01
6.840000000000000000e+02,2.353578314576769799e+02,7.100174177297158167e+02,4.323005979596443353e+02,5.172347662599563591e+02,7.480439966968961585e+01
6.850000000000000000e+02,2.365049266339692622e+02,7.134072281981400465e+02,4.337930540182854884e+02,5.179866252983035793e+02,7.530624965083225675e+01
6.860000000000000000e+02,2.374320708549001324e+02,7.151754928957564061e+02,4.351996800110190406e+02,5.197340412503665448e+02,7.560878555861762607e+01
6.870000000000000000e+02,2.373822339033682169e+02,7.187025503620614018e+02,4.376331675621719342e+02,5.206039354467023941e+02,7.616687781379138755e+01
6.880000000000000000e+02,2.383017163899110642e+02,7.214536408760209270e+02,4.389794603271760138e+02,5.217670058872456593e+02,7.651389571670111422e+01
6.890000000000000000e+02,2.396514421068013121e+02,7.256764528953488025e+02,4.408761973889369301e+02,5.237638273389370624e+02,7.741981439691322464e+01
6.900000000000000000e+02,2.403305079908749633e+02,7.276281508429784708e+02,4.429149171406163532e+02,5.252682953222077913e+02,7.731886743415017804e+01
6.910000000000000000e+02,2.413364370182993639e+02,7.304450018890429419e+02,4.438363799312397759e+02,5.273982793479515294e+02,7.792507364325987851e+01
6.920000000000000000e+02,2.416989350031594483e+02,7.333957233954649837e+02,4.458128393127942672e+02,5.292669338806351789e+02,7.793672192744281801e+01
6.930000000000000000e+02,2.425295074715407964e+02,7.349235266734729066e+02,4.471281679312190249e+02,5.308818833286281915e+02,7.865559022062527106e+01
6.940000000000000000e+02,2.428210295004989234e+02,7.377793446756645608e+02,4.496505909787828159e+02,5.329871858418739521e+02,7.927059359219356338e+01
6.950000000000000000e+02,2.444956148107773117e+02,7.403377675906569948e+02,4.519551940999960493e+02,5.352683930758643100e+02,7.998677828578590265e+01
6.960000000000000000e+02,2.446529258188834035e+02,7.437802236717025153e+02,4.552350065770198739e+02,5.377706627511231545e+02,8.063995138295739196e+01
6.970000000000000000e+02,2.465872900666078067e+02,7.467940102378790925e+02,4.573121656910033153e+02,5.398500595402747422e+02,8.135583022406081000e+01
6.980000000000000000e+02,2.483263759811504769e+02,7.501640024520206680e+02,4.594534096580863434e+02,5.415155625187528585e+02,8.196065660778315021e+01
6.990000000000000000e+02,2.496790586498200355e+02,7.526820729528426455e+02,4.605548231852768595e+02,5.439057761413666867e+02,8.270892329964202361e+01
7.000000000000000000e+02,2.505230194454379671e+02,7.545569456278172993e+02,4.613083352927490637e+02,5.456860931162926818e+02,8.286349577126546251e+01
7.010000000000000000e+02,2.515116850038300527e+02,7.569936974397387530e+02,4.631678985295233133e+02,5.482707447078780660e+02,8.361446630687939319e+01
7.020000000000000000e+02,2.529390495232943579e+02,7.593179647038163012e+02,4.644886068332780269e+02,5.506077450213940665e+02,8.454993328015649467e+01
7.030000000000000000e+02,2.543703691897055990e+02,7.611044849163434947e+02,4.664805972166102492e+02,5.533041165539776784e+02,8.495771532464772235e+01
7.040000000000000000e+02,2.555620775980993926e+02,7.632042281196997919e+02,4.687562753929079236e+02,5.547598011078082436e+02,8.541318653438079878e+01
7.050000000000000000e+02,2.563319538816724616e+02,7.671342091536905627e+02,4.706699591669622578e+02,5.566316346865905871e+02,8.671725635778405206e+01
7.060000000000000000e+02,2.572691451029476184e+02,7.699730633331303125e+02,4.733134954360037909e+02,5.578985095728015722e+02,8.656738183722634972e+01
7.070000000000000000e+02,2.588094012297456743e+02,7.731327397922568707e+02,4.757106625753842764e+02,5.594094406570886804e+02,8.722379225452922924e+01
7.080000000000000000e+02,2.596888056512237881e+02,7.749439131265241940e+02,4.781480311583665070e+02,5.612753609245114603e+02,8.763195636342115336e+01
7.090000000000000000e+02,2.605630912294604968e+02,7.760920957633471744e+02,4.800045683127714256e+02,5.631174732721559621e+02,8.854964353440675495e+01
7.100000000000000000e+02,2.616371212459503113e+02,7.787766173141883428e+02,4.822613975944274216e+02,5.650922411914789336e+02,8.943193603075064857e+01
7.110000000000000000e+02,2.627504891852451010e+02,7.819297184020721261e+02,4.835622949329117546e+02,5.669701343362235093e+02,9.010266014839812954e+01
7.120000000000000000e+02,2.649740123659327651e+02,7.855076648679421396e+02,4.854319307900771037e+02,5.688128849099492754e+02,9.022750138878009807e+01
7.130000000000000000e+02,2.655927539685311558e+02,7.879170991224502814e+02,4.877903088380402323e+02,5.717623590049983022e+02,9.047351339710587581e+01
7.140000000000000000e+02,2.667122657574998925e+02,7.903764272644900757e+02,4.895599151485258744e+02,5.739273192883085812e+02,9.110799997371952941e+01
7.150000000000000000e+02,2.685400357129726672e+02,7.936146576638810757e+02,4.907411081169170757e+02,5.754485108097912871e+02,9.125325769493827011e+01
7.160000000000000000e+02,2.683441543201777790e+02,7.964749600957686653e+02,4.933046325957654972e+02,5.771504097571346392e+02,9.166469864369577181e+01
7.170000000000000000e+02,2.698511724518725714e+02,7.991138635053805501e+02,4.956622562603238293e+02,5.787580890640334701e+02,9.247906427068301127e+01
7.180000000000000000e+02,2.712159820247003381e+02,8.020544957873158864e+02,4.971418802918911979e+02,5.803619484836358424e+02,9.285124778723184136e+01
7.190000000000000000e+02,2.728732976704104658e+02,8.055004798356569609e+02,4.985339405371890962e+02,5.824973350702962307e+02,9.312228626503979001e+01
7.200000000000000000e+02,2.745444438407353118e+02,8.088666485269202440e+02,5.019930807781489648e+02,5.841373656641917478e+02,9.420609871660929002e+01
7.210000000000000000e+02,2.750490517340991801e+02,8.122002121064856510e+02,5.038390188572042234e+02,5.859516456467048329e+02,9.448636429949657156e+01
7.220000000000000000e+02,2.761701404816675449e+02,8.156783041028704702e+02,5.062329877849184641e+02,5.884226834880653314e+02,9.475694803570428348e+01
7.230000000000000000e+02,2.770912220641556587e+02,8.181624589825531757e+02,5.072936695192065599e+02,5.903803445607904905e+02,9.556585251538871262e+01
7.240000000000000000e+02,2.779456930086163311e+02,8.202537188702386857e+02,5.091721248316794117e+02,5.933569030993495517e+02,9.590473030699180867e+01
7.250000000000000000e+02,2.786953450080260382e+02,8.222853611213914746e+02,5.108891618389478708e+02,5.947506782733272530e+02,9.646602447183963136e+01
7.260000000000000000e+02,2.792286226369454312e+02,8.257363574203468488e+02,5.136646237589694692e+02,5.960756319138521349e+02,9.678893365572240270e+01
7.270000000000000000e+02,2.805674316472575924e+02,8.282555646544215051e+02,5.157814103660923593e+02,5.971195372950006686e+02,9.724081160352227471e+01
7.280000000000000000e+02,2.823025932086481475e+02,8.308673045490422737e+02,5.185891297972602842e+02,5.988968895226724953e+02,9.767676298204173690e+01
7.290000000000000000e+02,2.835212235438005450e+02,8.329984623977834417e+02,5.203080359194730136e+02,6.018407700098507576e+02,9.801749244070327904e+01
7.300000000000000000e+02,2.849792216613698201e+02,8.366276434811164791e+02,5.217142341569204973e+02,6.027386036278436450e+02,9.839490694274707039e+01
7.310000000000000000e+02,2.864663782860736774e+02,8.417914879228990230e+02,5.224042340562854179e+02,6.058817875907072903e+02,9.949886267688697217e+01
7.320000000000000000e+02,2.878797923073099696e+02,8.442510176287946706e+02,5.226905984989874696e+02,6.091050655254929325e+02,9.972737687080417857e+01
7.330000000000000000e+02,2.883170168999038765e+02,8.471745232708419735e+02,5.249999649070334726e+02,6.118139374099347378e+02,1.004471571033865587e+02
7.340000000000000000e+02,2.894159605749668458e+02,8.506064630584431825e+02,5.262113090759617080e+02,6.138921973273734238e+02,1.009481280281721354e+02
7.350000000000000000e+02,2.907251257451219999e+02,8.537336720025361956e+02,5.274450194580927018e+02,6.156088515754202035e+02,1.015973585030738207e+02
7.360000000000000000e+02,2.925067514369205242e+02,8.579081090911754472e+02,5.298145547994585058e+02,6.182740192551441396e+02,1.021123358858827430e+02
7.370000000000000000e+02,2.934869103281510547e+02,8.617009948103003580e+02,5.320991902437126555e+02,6.207988763598177684e+02,1.031014347110861138e+02
7.380000000000000000e+02,2.943629163839855210e+02,8.651490668313483638e+02,5.336667100671990056e+02,6.220151589741228690e+02,1.031829471944056280e+02
7.390000000000000000e+02,2.952363426092229020e+02,8.679082527433146197e+02,5.349822236367022015e+02,6.247087237106941302e+02,1.038959352047524760e+02
7.400000000000000000e+02,2.974062352349596949e+02,8.707591443634614734e+02,5.370189558926700784e+02,6.274173333019539314e+02,1.041021699837511250e+02
7.410000000000000000e+02,2.970544585670851347e+02,8.729567603697395271e+02,5.396243927869140862e+02,6.288797643575828715e+02,1.046754979607484017e+02
7.420000000000000000e+02,2.986545663340302212e+02,8.753278485009943779e+02,5.414357013740130924e+02,6.316593306627016773e+02,1.053866244879619956e+02
7.430000000000000000e+02,2.992294726917685352e+02,8.780633427631757968e+02,5.440502860654110009e+02,6.343720945167174250e+02,1.055938723796137992e+02
7.440000000000000000e+02,3.012112370391314471e+02,8.824248054251563644e+02,5.447318929499879232e+02,6.365108878338882050e+02,1.053807474581263648e+02
7.450000000000000000e+02,3.028454734794965475e+02,8.854185895886921571e+02,5.468194409957224025e+02,6.394751978762432145e+02,1.057451055639635911e+02
7.460000000000000000e+02,3.029748283338346937e+02,8.882319272707160280e+02,5.495425937949512445e+02,6.415212213205288663e+02,1.063439561728491896e+02
7.470000000000000000e+02,3.037836954951445136e+02,8.905907618742573959e+02,5.524641830749037581e+02,6.434588455897526273e+02,1.069232525327158783e+02
7.480000000000000000e+02,3.057518790596951703e+02,8.937323241181748017e+02,5.536796390571378197e+02,6.458604847556155164e+02,1.071258395752183503e+02
7.490000000000000000e+02,3.070077641443019729e+02,8.974199980068924560e+02,5.563978051331533834e+02,6.486980097653519124e+02,1.083220220666906926e+02


==> figs/sim/train_loss_edge_07_mal_7_out_max_talwar_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.021446026945688423e+01,9.834876279148764056e+00,9.856316930346533667e+00,9.992669329760483166e+00,1.003714638613279675e+01
1.000000000000000000e+00,6.029770663997739533e+00,5.595808640503671327e+00,5.288333082093781279e+00,6.968628641747343089e+00,7.599577501565215165e+00
2.000000000000000000e+00,3.967483930409548165e+00,3.823564979790980978e+00,3.563828694714892720e+00,5.732003105926004594e+00,6.632310292421632170e+00
3.000000000000000000e+00,2.653777594885226687e+00,2.777712020544674587e+00,2.441096210137088551e+00,4.666100024670254420e+00,5.960656079690155096e+00
4.000000000000000000e+00,1.658481738116551973e+00,1.934546567556703955e+00,1.567022729693924532e+00,3.556482876464349019e+00,5.243259308728782209e+00
5.000000000000000000e+00,9.932094499154908718e-01,1.303597845826383050e+00,8.180446572757322787e-01,2.677383632431966198e+00,4.762917347163346804e+00
6.000000000000000000e+00,5.145046596317264243e-01,7.818892215166068915e-01,3.922124640070364654e-01,1.967470190739538216e+00,4.397173178808762017e+00
7.000000000000000000e+00,2.674880243669560675e-01,3.823672578035557379e-01,1.488281153219936925e-01,1.471591186748361091e+00,3.828012750631733851e+00
8.000000000000000000e+00,1.394384425093160296e-01,1.698739519274206078e-01,4.943648152585722322e-02,1.018923541035199110e+00,3.344358098586220684e+00
9.000000000000000000e+00,7.716066579271863013e-02,9.281887302644542537e-02,2.768763812506391808e-02,7.332014826559188903e-01,2.849883242125515359e+00
1.000000000000000000e+01,4.876996703910063680e-02,5.229955699944877079e-02,2.189974967850771836e-02,4.899553001435908994e-01,2.446255740464683193e+00
1.100000000000000000e+01,3.151311436879322692e-02,3.752241478914963846e-02,2.319930310119389105e-02,2.954757294568237658e-01,2.112092051610725107e+00
1.200000000000000000e+01,1.918764961439456407e-02,3.064064701710855765e-02,2.570091587041489767e-02,1.670952048101508325e-01,1.740498991982072807e+00
1.300000000000000000e+01,1.520752856531548680e-02,2.848122777535333494e-02,3.058224869556891434e-02,1.115593593466797095e-01,1.440116357271797876e+00
1.400000000000000000e+01,1.454670487399101209e-02,3.093366496036931146e-02,3.891544591533857567e-02,6.224239607260473317e-02,1.203234596592182459e+00
1.500000000000000000e+01,1.493368037283815397e-02,3.470719547981737652e-02,4.389488490649651187e-02,3.834635831330324152e-02,1.036116398268550398e+00
1.600000000000000000e+01,1.549847656694147702e-02,4.333336060107728649e-02,6.040417185101698561e-02,2.551671303230618193e-02,8.557889344935231124e-01
1.700000000000000000e+01,1.898868292269217939e-02,5.170048902466317653e-02,8.071938008178869417e-02,1.445682941995152238e-02,6.897814379975298893e-01
1.800000000000000000e+01,2.543370956850110609e-02,6.250056894172828503e-02,1.149373940749760514e-01,6.991562249027971632e-03,5.217922973063686687e-01
1.900000000000000000e+01,3.041258328500906494e-02,8.688993149767654245e-02,1.435225945719745821e-01,4.226474921886214098e-03,4.181523712970784956e-01
2.000000000000000000e+01,3.804447327453119865e-02,1.065392257788031483e-01,1.899368288349017053e-01,2.810382842384884228e-03,3.238447551444256778e-01
2.100000000000000000e+01,4.709900443111236790e-02,1.288897030489155604e-01,2.737833927468231732e-01,2.318818165971126000e-03,2.535955621046567243e-01
2.200000000000000000e+01,5.688163995176942489e-02,1.728915373512674991e-01,3.425507935251457248e-01,2.096735826716655815e-03,2.000344007844115923e-01
2.300000000000000000e+01,6.948695992589259962e-02,2.318938203871383497e-01,4.482798821699472969e-01,2.057936948357874662e-03,1.663981514229108116e-01
2.400000000000000000e+01,8.862059248067288841e-02,2.963034888291743441e-01,6.006196207855937219e-01,2.018992665495433769e-03,1.400110128579501456e-01
2.500000000000000000e+01,1.198918147846504967e-01,3.988319925981551606e-01,7.835216344137561073e-01,2.106345219895056076e-03,1.168643158465543230e-01
2.600000000000000000e+01,1.582269282838809632e-01,5.200181587559159491e-01,1.024689042491763846e+00,2.186344802121764630e-03,9.707398588195181866e-02
2.700000000000000000e+01,2.111008493445343248e-01,6.226612526811878823e-01,1.273754107751609688e+00,2.478269411218536611e-03,6.791361064960665939e-02
2.800000000000000000e+01,2.405683274575555197e-01,7.778898962511333615e-01,1.596934113903241581e+00,2.597642839489266997e-03,5.025846110840292980e-02
2.900000000000000000e+01,3.300079500532748789e-01,9.991208576216217274e-01,1.994847194423439607e+00,3.037259358155020017e-03,4.075774430524536918e-02
3.000000000000000000e+01,4.090248646431557944e-01,1.177160915396754159e+00,2.487496798892213423e+00,3.218634098081651906e-03,3.283782567315574052e-02
3.100000000000000000e+01,5.417813061364800120e-01,1.541203587192984337e+00,3.083997333592967127e+00,3.828844221590577135e-03,2.612430066733317791e-02
3.200000000000000000e+01,6.138058520059949119e-01,1.853451782125129288e+00,3.500324087242421278e+00,4.372080875754913443e-03,1.974313975109576180e-02
3.300000000000000000e+01,8.095908995184801782e-01,2.265523007385511267e+00,4.333019535838257497e+00,5.027346543334920703e-03,1.397618206493378423e-02
3.400000000000000000e+01,9.559758349402511790e-01,2.805620879005657820e+00,4.999296550732495348e+00,6.158123930410930313e-03,1.120769709270741377e-02
3.500000000000000000e+01,1.263803385856517636e+00,3.383213939084104283e+00,5.861227461807425598e+00,7.027780887417067746e-03,8.294550775476250415e-03
3.600000000000000000e+01,1.549150333196660512e+00,4.148127930505827621e+00,6.538773451174776596e+00,8.129126026371724656e-03,6.409193658086453915e-03
3.700000000000000000e+01,2.030127926573038533e+00,5.009871188417827526e+00,7.498523008067738971e+00,8.771775877538190436e-03,4.852459935684283465e-03
3.800000000000000000e+01,2.360841060978118300e+00,6.077901852432881391e+00,8.701997363000531394e+00,1.028619743027237021e-02,4.229316806517946503e-03
3.900000000000000000e+01,2.873762451035432264e+00,7.093176489642459615e+00,1.011713779303647698e+01,1.195661734196973303e-02,3.770009110097505278e-03
4.000000000000000000e+01,3.579337290660011828e+00,8.112984925584274976e+00,1.144691752366558113e+01,1.381482202640238466e-02,2.926876761377594782e-03
4.100000000000000000e+01,4.180640755353621785e+00,9.137630550690740705e+00,1.301794973692628332e+01,1.502227212373496990e-02,2.264384603979041621e-03
4.200000000000000000e+01,5.048654339335347352e+00,1.029678520876157677e+01,1.466717985141508152e+01,1.731335337539985364e-02,1.737983814285692930e-03
4.300000000000000000e+01,5.890521593338508666e+00,1.145863500205959795e+01,1.628097305890340962e+01,2.009770560267531980e-02,1.492226411827113353e-03
4.400000000000000000e+01,6.889880043408498800e+00,1.268873209196105911e+01,1.768222198938283896e+01,2.343906696927089417e-02,1.245789499948690704e-03
4.500000000000000000e+01,7.967746079125994640e+00,1.427897282443308669e+01,1.956367869348837374e+01,2.459508086201389609e-02,1.080082946484206552e-03
4.600000000000000000e+01,9.265567120148119784e+00,1.607090074785029188e+01,2.156558122228702601e+01,3.055310927086640760e-02,8.844971072669016721e-04
4.700000000000000000e+01,1.032698299526608565e+01,1.810207648030158367e+01,2.369354283294759966e+01,3.480785205645708924e-02,6.654491296855802318e-04
4.800000000000000000e+01,1.175648602675797605e+01,1.987178746285867348e+01,2.601759365493233389e+01,4.286636560045475886e-02,5.544224982356737996e-04
4.900000000000000000e+01,1.309003596093573307e+01,2.192902244305109605e+01,2.856282665480480887e+01,4.743019782621327174e-02,4.251607781780020190e-04
5.000000000000000000e+01,1.487970183961252779e+01,2.388141613919539452e+01,3.085810045827937387e+01,5.705032814106281158e-02,3.811869571195281026e-04
5.100000000000000000e+01,1.651298391148154465e+01,2.577694173731951111e+01,3.308476783583120095e+01,6.472743820924975466e-02,3.507532805183677382e-04
5.200000000000000000e+01,1.814894816005402589e+01,2.825377679414810927e+01,3.543402311325614562e+01,7.718268198190691987e-02,3.273088268965773651e-04
5.300000000000000000e+01,1.994610883673183110e+01,3.017427045757860782e+01,3.831787646322787566e+01,8.831882059719509126e-02,3.043013073542599756e-04
5.400000000000000000e+01,2.207044991650159105e+01,3.261353684773630590e+01,4.115232035306949854e+01,1.043471671985923832e-01,2.876206313615625731e-04
5.500000000000000000e+01,2.427086820727929251e+01,3.518801520600307953e+01,4.408548359350758972e+01,1.212516520299420364e-01,2.535500385073552465e-04
5.600000000000000000e+01,2.610088141441809029e+01,3.797993814311351457e+01,4.717084203252407804e+01,1.489499751663362348e-01,2.637401341958334200e-04
5.700000000000000000e+01,2.776262285054686174e+01,4.051472681697018885e+01,5.042630974054404902e+01,1.600631172261656188e-01,2.453780851393583262e-04
5.800000000000000000e+01,2.964063342780447741e+01,4.348487913315183562e+01,5.410502546720018557e+01,1.911666434638710221e-01,2.370553842896416796e-04
5.900000000000000000e+01,3.220840576333988281e+01,4.642369209513775274e+01,5.698038589778303020e+01,2.155852643280756764e-01,2.404413042544906176e-04
6.000000000000000000e+01,3.497153069201998221e+01,4.916583858512917971e+01,5.995106720045168913e+01,2.540218432877308086e-01,2.341402515466661782e-04
6.100000000000000000e+01,3.764497944119123218e+01,5.205775521032506958e+01,6.371207955728741723e+01,2.952122023518065630e-01,2.251431406165016469e-04
6.200000000000000000e+01,4.036111411584667508e+01,5.485866332174498439e+01,6.676748499021222472e+01,3.324982456566786260e-01,2.340765706596581452e-04
6.300000000000000000e+01,4.311636520698752406e+01,5.815546088946607028e+01,7.103684224283972526e+01,3.654101537645026987e-01,2.375577041316967453e-04
6.400000000000000000e+01,4.647307224730841568e+01,6.139544781419726860e+01,7.537038697664713993e+01,4.069480841192115728e-01,2.492223977831331538e-04
6.500000000000000000e+01,4.998848259069295352e+01,6.426390107864447998e+01,7.929333189767390877e+01,4.640804790028332238e-01,2.536679300612076915e-04
6.600000000000000000e+01,5.315558245696610129e+01,6.772507518383910963e+01,8.427911859480479961e+01,5.363847411738422721e-01,2.534051526995595438e-04
6.700000000000000000e+01,5.663190116531358598e+01,7.048823044128997140e+01,8.804997402130805995e+01,6.120162309401782075e-01,2.524339174589940171e-04
6.800000000000000000e+01,5.966965199195998082e+01,7.450477994529053660e+01,9.271164647456835439e+01,6.887631208823461471e-01,2.555503924120960946e-04
6.900000000000000000e+01,6.357257841351566441e+01,7.821735654372970714e+01,9.754219584145438660e+01,7.457769280743550278e-01,2.603782163540513395e-04
7.000000000000000000e+01,6.762329528260777067e+01,8.203120040007443947e+01,1.029956161511213111e+02,8.620916423140769780e-01,2.696310365704057688e-04
7.100000000000000000e+01,7.126769374858898232e+01,8.627809697254154742e+01,1.074547846633140864e+02,9.891247582564171026e-01,2.854780476413409929e-04
7.200000000000000000e+01,7.478115711594891479e+01,9.012882512963709303e+01,1.119308124992680717e+02,1.084279174772000864e+00,2.893800133297874666e-04
7.300000000000000000e+01,7.799503386650522430e+01,9.467736167062879815e+01,1.174563954029255939e+02,1.287663515374930956e+00,2.939740200563756289e-04
7.400000000000000000e+01,8.120994699321718713e+01,9.882399023479516131e+01,1.223074395935465475e+02,1.401697889421381404e+00,3.003430538865980992e-04
7.500000000000000000e+01,8.598865990471162490e+01,1.032152648375578821e+02,1.274855082997953133e+02,1.555109015672185624e+00,3.265654409300156047e-04
7.600000000000000000e+01,9.091677942755993058e+01,1.070032570940906282e+02,1.332547799187388193e+02,1.758883974830170782e+00,3.339906220167776496e-04
7.700000000000000000e+01,9.557880934790495076e+01,1.114855780099025111e+02,1.384407259238174106e+02,1.982215610810527551e+00,3.250163789115800839e-04
7.800000000000000000e+01,1.005583052308781191e+02,1.164915017760953049e+02,1.446820094244594941e+02,2.191797352505316709e+00,3.290062118945780156e-04
7.900000000000000000e+01,1.054493934322463531e+02,1.214852164780826058e+02,1.501804783122454694e+02,2.339608223193215597e+00,3.588430183185664646e-04
8.000000000000000000e+01,1.095743723113356509e+02,1.259533901478087614e+02,1.559904178143090121e+02,2.537848166848120979e+00,3.804938736756691142e-04
8.100000000000000000e+01,1.139763975614665696e+02,1.313565185761935368e+02,1.613604534595916391e+02,2.855236956551743699e+00,3.944312251702442040e-04
8.200000000000000000e+01,1.188956131350198007e+02,1.367745946722220935e+02,1.670461332683591422e+02,2.934840795123531354e+00,4.156216015172020661e-04
8.300000000000000000e+01,1.239965778734697466e+02,1.418869623523932262e+02,1.738363144622733785e+02,3.255390143714834483e+00,4.287540844092330161e-04
8.400000000000000000e+01,1.289222892664406857e+02,1.462557822927306006e+02,1.812387764987515197e+02,3.600614769876230081e+00,4.172368469391729562e-04
8.500000000000000000e+01,1.337365784309560297e+02,1.506918587094118323e+02,1.872406250622553614e+02,3.908805797723251541e+00,4.304856617219909865e-04
8.600000000000000000e+01,1.386921710228992026e+02,1.558605459515872553e+02,1.942107029369307725e+02,4.164193620763327885e+00,4.588861256549225942e-04
8.700000000000000000e+01,1.435912470474926863e+02,1.614454860862700798e+02,2.020293093392677406e+02,4.427787535670036689e+00,4.695853643851277681e-04
8.800000000000000000e+01,1.489026864435301434e+02,1.658249916541292919e+02,2.086242011281258897e+02,4.712104902241131654e+00,5.045887188424025283e-04
8.900000000000000000e+01,1.557162350304472511e+02,1.710081254840368388e+02,2.153811576374749279e+02,5.053092928222877589e+00,5.021907923520307904e-04
9.000000000000000000e+01,1.618200673396570721e+02,1.771635126602974424e+02,2.233436197946047912e+02,5.396768139602700742e+00,5.206326187594534360e-04
9.100000000000000000e+01,1.684162630702273304e+02,1.829978822535233007e+02,2.289768885968344989e+02,5.808662887576970135e+00,5.450838352676345977e-04
9.200000000000000000e+01,1.748107373023847799e+02,1.890940178286554101e+02,2.353347092565006164e+02,6.268023755912373929e+00,5.383920433641442571e-04
9.300000000000000000e+01,1.811430545100324423e+02,1.954683907236980076e+02,2.419534002814619953e+02,6.616208516809071405e+00,5.753494307004780595e-04
9.400000000000000000e+01,1.861961027590216418e+02,2.014582742062308967e+02,2.500410715296106332e+02,6.927942708089956270e+00,6.078603451797892632e-04
9.500000000000000000e+01,1.924018491893287717e+02,2.081034686323475285e+02,2.572898077005345954e+02,7.296571125693002813e+00,6.020714267845894696e-04
9.600000000000000000e+01,1.990567118053237721e+02,2.134074735517731369e+02,2.651876498967095017e+02,7.844456806406073568e+00,6.366004982021333802e-04
9.700000000000000000e+01,2.061856850975647717e+02,2.194342231607268161e+02,2.746816451026311370e+02,8.393087768673181515e+00,6.707851526763786154e-04
9.800000000000000000e+01,2.117594518442341496e+02,2.258628903072221874e+02,2.827588162232916602e+02,8.873393841951882521e+00,7.107764923336423735e-04
9.900000000000000000e+01,2.175108973449758878e+02,2.316853144720617195e+02,2.909437931740361023e+02,9.307815446151563421e+00,7.418986654925685542e-04
1.000000000000000000e+02,2.247423939873274037e+02,2.381104376364694986e+02,2.993008619541343478e+02,9.804476966404823912e+00,7.608586763580005297e-04
1.010000000000000000e+02,2.313830133761777006e+02,2.435989452510095248e+02,3.067228074384882461e+02,1.046239477376881766e+01,8.387554591817725225e-04
1.020000000000000000e+02,2.387716467730718932e+02,2.518000623232884436e+02,3.136001708509081141e+02,1.091848559939925423e+01,8.140287428647363654e-04
1.030000000000000000e+02,2.471468602863211288e+02,2.599722478971894475e+02,3.214780552808699667e+02,1.174865618599703865e+01,8.688081029575300818e-04
1.040000000000000000e+02,2.549361801480072813e+02,2.675004319067460870e+02,3.292792482868496222e+02,1.242996431253234668e+01,8.561978147896276425e-04
1.050000000000000000e+02,2.619802467423063490e+02,2.742313219516191793e+02,3.364121583831031330e+02,1.309324639437079441e+01,8.944413508383819433e-04
1.060000000000000000e+02,2.699832400174964846e+02,2.816695480169966572e+02,3.461731720387380165e+02,1.361241615255755733e+01,8.984927778714624225e-04
1.070000000000000000e+02,2.782224504565816119e+02,2.901796274341878643e+02,3.549613460901354074e+02,1.428499878756224106e+01,1.004816231848892905e-03
1.080000000000000000e+02,2.864867992255406079e+02,2.984860705752242893e+02,3.646047347256825333e+02,1.507824356125835941e+01,1.051586231313850206e-03
1.090000000000000000e+02,2.934595311018711072e+02,3.051462984819726216e+02,3.737720789533075845e+02,1.583905852092004451e+01,1.002294052893870635e-03
1.100000000000000000e+02,3.010232900791820043e+02,3.134119265427315213e+02,3.831841554122961497e+02,1.690506608799084276e+01,1.056859476694760325e-03
1.110000000000000000e+02,3.086574668168943845e+02,3.200283410602053209e+02,3.942902840749410984e+02,1.778061423391416795e+01,1.113387677116217667e-03
1.120000000000000000e+02,3.172206502215441333e+02,3.296514686605780753e+02,4.051926334690738258e+02,1.855192839176957875e+01,1.121111365623872480e-03
1.130000000000000000e+02,3.255708276820305400e+02,3.391980924045565189e+02,4.144693610722185326e+02,1.948768745110071166e+01,1.222280030856559563e-03
1.140000000000000000e+02,3.323273154716436011e+02,3.490837318798515412e+02,4.229011691431139752e+02,2.027435833514742569e+01,1.190859404077149186e-03
1.150000000000000000e+02,3.413885141756284725e+02,3.589307957788770977e+02,4.309430500049096509e+02,2.113842447988383455e+01,1.264046225312065452e-03
1.160000000000000000e+02,3.492701059121927756e+02,3.673748075843780043e+02,4.419962291840249691e+02,2.208623490489528507e+01,1.264154552999108283e-03
1.170000000000000000e+02,3.582130359139631537e+02,3.773748301070945672e+02,4.499581468080465925e+02,2.302629939858672969e+01,1.287792143458754701e-03
1.180000000000000000e+02,3.669382250722659364e+02,3.856393032562638155e+02,4.602209262607277083e+02,2.413356251350284509e+01,1.391289793302052935e-03
1.190000000000000000e+02,3.758981815734878182e+02,3.938544617945683513e+02,4.708383529461340231e+02,2.509136904331322171e+01,1.369467968640902811e-03
1.200000000000000000e+02,3.863209239639737689e+02,4.030638905567781194e+02,4.817409166439357477e+02,2.582899420117040279e+01,1.479295216851195249e-03
1.210000000000000000e+02,3.943239643863005881e+02,4.110641931137670326e+02,4.937250906894258264e+02,2.656816140358387912e+01,1.471552574236700828e-03
1.220000000000000000e+02,4.048608372935954094e+02,4.201877473225334825e+02,5.050727553336386109e+02,2.764441737025535417e+01,1.518990368397532542e-03
1.230000000000000000e+02,4.147099356422021401e+02,4.286807008441846847e+02,5.158222243658706248e+02,2.858881977798246865e+01,1.631757533199440502e-03
1.240000000000000000e+02,4.228065400845447925e+02,4.378299332443168623e+02,5.253191658493616387e+02,2.976812958457185943e+01,1.633318842824027506e-03
1.250000000000000000e+02,4.320834286612108599e+02,4.446496333245415826e+02,5.369411448071856512e+02,3.118696796150489803e+01,1.580920503897464968e-03
1.260000000000000000e+02,4.423453813494040787e+02,4.551468774962203270e+02,5.485984516097720416e+02,3.212141552173736159e+01,1.687086170294782583e-03
1.270000000000000000e+02,4.510376022213280294e+02,4.645337714859912239e+02,5.585280571076369824e+02,3.361965650339742240e+01,1.728164606415893978e-03
1.280000000000000000e+02,4.619162270380600717e+02,4.755691105622910868e+02,5.699534373289169480e+02,3.442120504860204022e+01,1.747441782089964590e-03
1.290000000000000000e+02,4.720996593206912166e+02,4.848712018737864469e+02,5.807020316996233760e+02,3.561325085033855231e+01,1.755298544668493221e-03
1.300000000000000000e+02,4.825622986129118317e+02,4.958881903700379326e+02,5.900465670521263064e+02,3.675797168758335687e+01,1.814166458459665066e-03
1.310000000000000000e+02,4.943050473605691195e+02,5.047078387230211547e+02,6.005351702983532505e+02,3.818936325224426298e+01,1.823652079790849534e-03
1.320000000000000000e+02,5.043114713339222135e+02,5.134350311645013107e+02,6.113844791617103738e+02,3.939207273878542992e+01,1.958047726294265267e-03
1.330000000000000000e+02,5.166948787126020761e+02,5.226614978765708202e+02,6.225127819625257644e+02,4.072769160676510580e+01,1.939929264041850843e-03
1.340000000000000000e+02,5.276395482494608586e+02,5.326878897662242025e+02,6.333192607932994633e+02,4.229234784879778886e+01,1.985907861877245217e-03
1.350000000000000000e+02,5.389579438517931749e+02,5.432102654903460461e+02,6.446475601324340232e+02,4.316792991054060735e+01,2.027574671501830572e-03
1.360000000000000000e+02,5.494308624812376820e+02,5.518615302559435349e+02,6.565346113103162224e+02,4.436594456398938746e+01,2.114653380018927109e-03
1.370000000000000000e+02,5.588666469615477581e+02,5.648756796759356575e+02,6.693629042802863296e+02,4.543986654013008319e+01,2.056741509119275335e-03
1.380000000000000000e+02,5.717295249678704749e+02,5.752875980419079269e+02,6.828286828247858011e+02,4.680769380673346802e+01,2.108320085801085320e-03
1.390000000000000000e+02,5.838059016132656325e+02,5.845226606811703505e+02,6.946622200996971515e+02,4.805947706352640125e+01,2.219702260736644561e-03
1.400000000000000000e+02,5.928062931048798418e+02,5.949057107813619041e+02,7.070702297199463828e+02,4.944911350904084202e+01,2.296668573381399625e-03
1.410000000000000000e+02,6.031790289382662422e+02,6.065114958922634969e+02,7.191283003946566623e+02,5.137729689552891443e+01,2.218587215077616470e-03
1.420000000000000000e+02,6.146368687095217638e+02,6.153067119616314358e+02,7.337147138131902011e+02,5.310851175793284540e+01,2.354330896907508297e-03
1.430000000000000000e+02,6.281542108930394761e+02,6.269420804834237515e+02,7.460678649637015951e+02,5.462264719365678900e+01,2.422315970131871943e-03
1.440000000000000000e+02,6.404460776092861352e+02,6.378149632283930259e+02,7.574260912706686213e+02,5.615282164084149485e+01,2.474237848571481102e-03
1.450000000000000000e+02,6.533099946302440912e+02,6.486398421473586495e+02,7.714981507751815570e+02,5.735010976089874646e+01,2.594439617567889655e-03
1.460000000000000000e+02,6.647698107368412366e+02,6.603124360781439464e+02,7.835120714416945020e+02,5.887407882238854029e+01,2.649563970186341599e-03
1.470000000000000000e+02,6.783834322931325005e+02,6.696804140115955306e+02,7.950481903735280866e+02,6.060338366456573311e+01,2.798312384906798123e-03
1.480000000000000000e+02,6.897940663354694379e+02,6.826791120014029275e+02,8.063059321911109691e+02,6.208116631575708055e+01,2.908584791787793833e-03
1.490000000000000000e+02,7.028963571727309727e+02,6.956177200885301772e+02,8.195421995768443821e+02,6.356522858054274394e+01,2.898256016937383883e-03
1.500000000000000000e+02,7.176787708753936386e+02,7.084321127632433672e+02,8.326009109570527471e+02,6.552320807955716475e+01,2.906291347969935934e-03
1.510000000000000000e+02,7.305658622744196009e+02,7.196871439362580531e+02,8.438860142755486322e+02,6.698229720027485712e+01,2.893419182548928603e-03
1.520000000000000000e+02,7.454685419214266631e+02,7.299241012393109713e+02,8.593983974460193167e+02,6.867366264873916748e+01,3.161739083395564975e-03
1.530000000000000000e+02,7.575142271062411510e+02,7.426015959996045694e+02,8.738305886541369318e+02,7.055253197921069841e+01,3.142934038891542770e-03
1.540000000000000000e+02,7.690254542885270439e+02,7.554336087334520471e+02,8.878494885369021858e+02,7.198856852132593076e+01,3.241318943874471614e-03
1.550000000000000000e+02,7.809667869237730429e+02,7.680734178277862156e+02,9.025491004234829688e+02,7.358870280848636014e+01,3.255445632252218502e-03
1.560000000000000000e+02,7.954506597346456829e+02,7.793019229390341707e+02,9.168691655144621109e+02,7.552060589488142739e+01,3.369043046679065512e-03
1.570000000000000000e+02,8.092291675252756704e+02,7.916641196709770156e+02,9.312939193832505680e+02,7.794876265437957841e+01,3.433364462359866920e-03
1.580000000000000000e+02,8.233440410964930152e+02,8.044436578591414673e+02,9.450003996908126283e+02,7.948308078088103912e+01,3.646703743391377373e-03
1.590000000000000000e+02,8.342370045449388272e+02,8.175822593604677877e+02,9.598728724610721201e+02,8.153000517963954508e+01,3.594097003652763078e-03
1.600000000000000000e+02,8.482395241197309588e+02,8.318570995932735741e+02,9.743764972489352658e+02,8.373401586091679860e+01,3.781593565303276172e-03
1.610000000000000000e+02,8.649750025344753794e+02,8.469644377879596959e+02,9.894526882952181950e+02,8.574098251858831077e+01,4.022896107824136536e-03
1.620000000000000000e+02,8.783230825002057145e+02,8.590887220778207620e+02,1.006024114183012784e+03,8.844693025165568656e+01,4.037552646145359247e-03
1.630000000000000000e+02,8.921006071118944192e+02,8.707090415863368662e+02,1.021214209012600804e+03,8.944768820945904508e+01,3.941335730039519092e-03
1.640000000000000000e+02,9.039235816916750537e+02,8.849372180739223950e+02,1.033329270929599716e+03,9.098512070551848296e+01,4.014440369545679843e-03
1.650000000000000000e+02,9.176153522721843956e+02,8.995035488870062181e+02,1.050096661605527515e+03,9.257650217642729729e+01,4.123499553475129531e-03
1.660000000000000000e+02,9.345409046790643970e+02,9.117321598323828766e+02,1.063872100454792871e+03,9.465459769093887132e+01,4.352514609028412806e-03
1.670000000000000000e+02,9.491282171340345712e+02,9.243488704109818173e+02,1.078280877231171189e+03,9.646031671583641298e+01,4.402905821727420843e-03
1.680000000000000000e+02,9.645646731702312309e+02,9.392324603364450013e+02,1.093427321969896639e+03,9.811076346285835825e+01,4.543695517194912270e-03
1.690000000000000000e+02,9.797417522220382580e+02,9.510769868551182071e+02,1.109863555700679171e+03,1.003620547229752731e+02,4.658716254987482763e-03
1.700000000000000000e+02,9.940406742248303544e+02,9.655346620451930448e+02,1.123668320835981376e+03,1.022557486871500885e+02,4.770104533292962579e-03
1.710000000000000000e+02,1.008502366169934930e+03,9.785389729873999158e+02,1.143596907468183417e+03,1.045180663516349568e+02,4.892476950315027828e-03
1.720000000000000000e+02,1.024462032826615996e+03,9.918057234595495402e+02,1.159592571512964696e+03,1.071541079992127266e+02,5.120043840138532865e-03
1.730000000000000000e+02,1.037766601524067255e+03,1.004440526664694971e+03,1.174478017406224353e+03,1.088874342826694601e+02,5.352480674005621886e-03
1.740000000000000000e+02,1.052011440107715089e+03,1.017949820249768777e+03,1.187819535226082962e+03,1.109429698384494714e+02,5.457993430187269013e-03
1.750000000000000000e+02,1.068584812065839742e+03,1.033421918528715196e+03,1.204603280668642128e+03,1.122339311628472274e+02,5.468064051954990568e-03
1.760000000000000000e+02,1.087836106471392441e+03,1.048411091740208576e+03,1.222006188365542357e+03,1.146765327237669112e+02,5.627553232394943983e-03
1.770000000000000000e+02,1.103944402936048391e+03,1.065221381633200508e+03,1.238673029058311386e+03,1.169935339234027367e+02,5.803773129280043186e-03
1.780000000000000000e+02,1.121085213937559956e+03,1.078095192639412289e+03,1.253273981283434750e+03,1.195138359453930121e+02,5.843820760644491408e-03
1.790000000000000000e+02,1.135239453890070308e+03,1.094110193055492346e+03,1.268601363653376438e+03,1.222254357714623154e+02,6.222406222953447141e-03
1.800000000000000000e+02,1.147477761748647481e+03,1.109399698683560928e+03,1.287793769808266461e+03,1.239619253967587724e+02,6.310628977342691570e-03
1.810000000000000000e+02,1.163936169140597713e+03,1.122177937700158509e+03,1.304555136057388381e+03,1.258620271903939454e+02,6.271233171709522658e-03
1.820000000000000000e+02,1.179254581625242281e+03,1.137211128402580016e+03,1.319640469290351575e+03,1.280204610924670874e+02,6.287804584994338697e-03
1.830000000000000000e+02,1.194566587099678827e+03,1.152462724329964885e+03,1.335280498434582114e+03,1.300516866622587031e+02,6.521054048847618745e-03
1.840000000000000000e+02,1.209142123503345829e+03,1.169368822194008317e+03,1.352058629743743040e+03,1.319549980058675374e+02,6.832389978933206542e-03
1.850000000000000000e+02,1.221797721584143801e+03,1.184364582275154589e+03,1.370481721368263607e+03,1.343533833770437127e+02,6.978504655155148839e-03
1.860000000000000000e+02,1.236646038061557192e+03,1.199774138585589981e+03,1.389317904441885275e+03,1.370217745299306955e+02,7.308586275409645339e-03
1.870000000000000000e+02,1.253427563922119361e+03,1.217753089606286267e+03,1.406554007333614209e+03,1.393600322198267349e+02,7.078211795468525303e-03
1.880000000000000000e+02,1.269086903300772747e+03,1.232881030986527549e+03,1.425801320588702083e+03,1.419090826263186500e+02,7.691797744290407302e-03
1.890000000000000000e+02,1.286079277493437530e+03,1.247928878580332821e+03,1.443893056675691469e+03,1.444281320807601503e+02,7.862094850636491827e-03
1.900000000000000000e+02,1.301727307795959860e+03,1.264310411848694457e+03,1.461024691267731214e+03,1.466693117821852752e+02,8.057392109702132821e-03
1.910000000000000000e+02,1.318506479686753210e+03,1.278722016439014169e+03,1.478628689400681196e+03,1.495733228670131609e+02,8.521524838408511826e-03
1.920000000000000000e+02,1.337702432490322735e+03,1.297238948380800593e+03,1.495234478092946802e+03,1.524209037012386716e+02,8.549342712271479350e-03
1.930000000000000000e+02,1.353555178189936214e+03,1.309925226401026293e+03,1.515084123622697462e+03,1.553512296344265167e+02,8.635216638097520381e-03
1.940000000000000000e+02,1.371149148575706931e+03,1.327463966805676137e+03,1.536801828967466463e+03,1.568642351286836458e+02,8.858748371827540602e-03
1.950000000000000000e+02,1.388435390527432901e+03,1.342560045906924188e+03,1.556273523668615780e+03,1.591700910746447732e+02,8.917460768528950865e-03
1.960000000000000000e+02,1.404451088270703622e+03,1.360342741968026530e+03,1.574387526010651072e+03,1.616676511052887122e+02,9.367968101917312218e-03
1.970000000000000000e+02,1.420722183452501667e+03,1.376508603788257005e+03,1.593777582012194671e+03,1.648444450388399787e+02,9.897173413578985723e-03
1.980000000000000000e+02,1.436080611540096470e+03,1.392715878752583649e+03,1.611961918194676628e+03,1.672161248394647259e+02,9.891200530663057933e-03
1.990000000000000000e+02,1.452844403394811252e+03,1.408013318430358140e+03,1.628680423485424853e+03,1.697498659762330249e+02,1.034036641653734989e-02
2.000000000000000000e+02,1.471777887063253274e+03,1.426399986011925648e+03,1.648895855932145878e+03,1.719600470274934878e+02,1.047203591183865079e-02
2.010000000000000000e+02,1.485858370680292182e+03,1.445894451104183645e+03,1.668557123560497985e+03,1.746010811502200966e+02,1.099860951172826340e-02
2.020000000000000000e+02,1.505430669125226814e+03,1.463542331173170851e+03,1.683419897682361807e+03,1.777794718952080757e+02,1.142181766038452562e-02
2.030000000000000000e+02,1.525413586340046095e+03,1.480663908255909519e+03,1.700442988286296895e+03,1.799841008578555375e+02,1.147820804943455730e-02
2.040000000000000000e+02,1.545555190380015574e+03,1.499814832023249437e+03,1.718262496478927687e+03,1.830760969462855599e+02,1.144991666635397642e-02
2.050000000000000000e+02,1.561440762825860929e+03,1.517975395598179148e+03,1.738321218832923478e+03,1.852082107760654424e+02,1.189380426265251867e-02
2.060000000000000000e+02,1.581650112205058122e+03,1.536069611764581168e+03,1.754018294458575838e+03,1.882302833789125884e+02,1.211976461939789917e-02
2.070000000000000000e+02,1.596521558496941452e+03,1.556848210752787509e+03,1.771155112608092622e+03,1.911043633857016744e+02,1.237615420221538365e-02
2.080000000000000000e+02,1.614849369789109232e+03,1.575482213484267504e+03,1.791145306349843395e+03,1.933170820210085026e+02,1.267425931455501420e-02
2.090000000000000000e+02,1.632293732007770814e+03,1.593169977548193174e+03,1.810726979518307189e+03,1.957184124967592993e+02,1.308323011092360488e-02
2.100000000000000000e+02,1.651221190281984491e+03,1.609544403073615740e+03,1.829702473819243323e+03,1.993999605921540592e+02,1.390766952424904446e-02
2.110000000000000000e+02,1.671909422039708033e+03,1.627970909466003832e+03,1.850558937679190421e+03,2.020914052692044152e+02,1.391741625355713552e-02
2.120000000000000000e+02,1.694951358614995343e+03,1.645254475952446683e+03,1.870365095221165802e+03,2.049748727612036134e+02,1.486450894597846073e-02
2.130000000000000000e+02,1.711152692875733237e+03,1.662154809357472914e+03,1.887375495931886690e+03,2.078282982330177049e+02,1.545725766963657044e-02
2.140000000000000000e+02,1.733669141539199245e+03,1.684077909258471664e+03,1.906719326005978473e+03,2.105898261287318860e+02,1.641918976080369852e-02
2.150000000000000000e+02,1.752732865377462986e+03,1.700619965452689257e+03,1.926111160677449789e+03,2.137346429092532105e+02,1.646095859431107034e-02
2.160000000000000000e+02,1.770894910268584226e+03,1.716505693483807136e+03,1.948108453088141005e+03,2.169044693161047803e+02,1.681022128427978046e-02
2.170000000000000000e+02,1.789926703793672459e+03,1.737214994769220993e+03,1.968527864694912296e+03,2.197431032762309542e+02,1.742807064641227477e-02
2.180000000000000000e+02,1.809061439919184295e+03,1.758049869315764226e+03,1.988762662464161167e+03,2.233183899987900247e+02,1.768142354037383068e-02
2.190000000000000000e+02,1.832350441310462656e+03,1.776222342096071770e+03,2.013336577265277128e+03,2.257687379032198010e+02,1.879917272130593453e-02
2.200000000000000000e+02,1.856568850998876314e+03,1.796429853584545754e+03,2.034484918665715895e+03,2.289087391655563124e+02,1.954217564735105661e-02
2.210000000000000000e+02,1.873334658805121535e+03,1.817046026595176045e+03,2.057123129625664660e+03,2.331588324383506290e+02,2.036479233241528242e-02
2.220000000000000000e+02,1.892424963970586759e+03,1.835610932437732799e+03,2.078014825266480329e+03,2.361658163834466393e+02,2.133295935337686799e-02
2.230000000000000000e+02,1.910225645740910068e+03,1.857567831797812232e+03,2.104730099151688137e+03,2.393308425631378498e+02,2.295232608173114475e-02
2.240000000000000000e+02,1.931776393324013043e+03,1.879634157246414816e+03,2.126675770229623140e+03,2.427710836427876302e+02,2.383018307746276321e-02
2.250000000000000000e+02,1.949725160025833247e+03,1.899500913762337404e+03,2.144411063112881493e+03,2.461545595458751450e+02,2.328182147032331617e-02
2.260000000000000000e+02,1.967611485451238650e+03,1.916706937957308128e+03,2.167600760363092377e+03,2.489409758826909354e+02,2.433640166039030550e-02
2.270000000000000000e+02,1.986924215377361406e+03,1.936387340016668986e+03,2.189385417878347653e+03,2.516794927001021165e+02,2.527929472517098652e-02
2.280000000000000000e+02,2.011593154925539238e+03,1.954355168014143146e+03,2.211840253178511375e+03,2.546812056194123386e+02,2.658159935975112909e-02
2.290000000000000000e+02,2.030957731439211329e+03,1.972006900151660147e+03,2.233557263589957984e+03,2.585295304916090799e+02,2.757828509654658422e-02
2.300000000000000000e+02,2.051702876736517737e+03,1.989728654983485740e+03,2.257845229637183365e+03,2.615369412962897968e+02,2.736443053404713499e-02
2.310000000000000000e+02,2.073337836002063341e+03,2.006898067532375080e+03,2.280641936257658472e+03,2.665162539767754879e+02,2.788677685136564666e-02
2.320000000000000000e+02,2.097660228501275924e+03,2.026730878122118156e+03,2.307156011875079457e+03,2.698863585433724666e+02,2.870669387842705866e-02
2.330000000000000000e+02,2.119693109064491182e+03,2.047015614488038864e+03,2.329502039992872596e+03,2.738478966782710131e+02,3.070093732444900692e-02
2.340000000000000000e+02,2.138706052669618657e+03,2.067523458093406589e+03,2.352657902926399402e+03,2.778228703443767245e+02,3.247059022919263072e-02
2.350000000000000000e+02,2.154914277815806145e+03,2.086798347533642300e+03,2.376589231309694696e+03,2.819523988209269874e+02,3.229714901896496571e-02
2.360000000000000000e+02,2.176710501492725598e+03,2.103787307847582269e+03,2.402391302237757372e+03,2.859335983830638952e+02,3.361118830508846855e-02
2.370000000000000000e+02,2.196745725516554558e+03,2.122896854568994968e+03,2.426122249889751401e+03,2.901280264738637129e+02,3.304044223250146572e-02
2.380000000000000000e+02,2.220820662031745997e+03,2.144033411949266792e+03,2.449729306175471720e+03,2.932932098125768334e+02,3.582571185193106356e-02
2.390000000000000000e+02,2.244137849715188167e+03,2.160931853298638089e+03,2.475764878010657867e+03,2.965512919616716658e+02,3.757246428763927337e-02
2.400000000000000000e+02,2.266472275244685079e+03,2.184275863058245704e+03,2.495490795652613087e+03,3.010496505562638845e+02,3.977045235340403995e-02
2.410000000000000000e+02,2.287823925296149355e+03,2.204345104693750727e+03,2.517314698556770054e+03,3.048653183068229282e+02,3.893295368250915267e-02
2.420000000000000000e+02,2.310661238775150196e+03,2.228954094214130237e+03,2.542257145372525883e+03,3.088645081031753534e+02,4.116315255139735285e-02
2.430000000000000000e+02,2.334411022810631039e+03,2.251434615316338750e+03,2.567498213850453794e+03,3.127030230651550937e+02,4.198855355994579597e-02
2.440000000000000000e+02,2.359761658774265925e+03,2.275373774719050289e+03,2.590905840394641018e+03,3.165827994736571327e+02,4.301261431200631424e-02
2.450000000000000000e+02,2.381800424819114596e+03,2.294783414309276395e+03,2.616833172341984209e+03,3.196911043598158813e+02,4.393183508484832522e-02
2.460000000000000000e+02,2.401459019478158098e+03,2.314908655284207271e+03,2.640556874626655372e+03,3.238945801023370450e+02,4.716665876600878438e-02
2.470000000000000000e+02,2.423613733773248441e+03,2.337436323524193085e+03,2.664582955108585338e+03,3.266120035121862202e+02,4.896131827878924536e-02
2.480000000000000000e+02,2.445545422623891682e+03,2.358761004852365659e+03,2.689121283306845271e+03,3.311656605682709369e+02,4.913795207381155272e-02
2.490000000000000000e+02,2.466871213398787859e+03,2.379953398386552180e+03,2.714224593081916282e+03,3.350869582688862920e+02,5.264605106613606811e-02
2.500000000000000000e+02,2.486960657857271599e+03,2.402198514075255389e+03,2.739267305579606727e+03,3.385673123680627441e+02,5.476766421128531626e-02
2.510000000000000000e+02,2.506076651501112337e+03,2.426547902162925311e+03,2.764812577541834798e+03,3.427577918697921859e+02,5.416115162051049481e-02
2.520000000000000000e+02,2.527809896171563196e+03,2.449225773837468296e+03,2.787080917148051412e+03,3.466238668351779779e+02,5.553016023979595595e-02
2.530000000000000000e+02,2.551571420680465963e+03,2.470915227173886706e+03,2.811909259721644958e+03,3.504264515117257588e+02,5.897950297885312665e-02
2.540000000000000000e+02,2.574773189160350739e+03,2.490240472508023231e+03,2.833509143907447651e+03,3.533125995945797513e+02,6.097713240986946115e-02
2.550000000000000000e+02,2.597906085677127521e+03,2.510028068436404283e+03,2.859262997586061829e+03,3.579369969326137380e+02,6.305520388036889301e-02
2.560000000000000000e+02,2.619456624933551211e+03,2.532043928852727731e+03,2.886513069569836262e+03,3.614384231241251655e+02,6.332708578730228410e-02
2.570000000000000000e+02,2.641929320589270901e+03,2.556946223848879981e+03,2.913365551924102874e+03,3.656143137504644756e+02,6.543590962342604733e-02
2.580000000000000000e+02,2.666899964722004825e+03,2.582070820026677211e+03,2.942422661370752394e+03,3.696875097271219488e+02,6.933281090086984566e-02
2.590000000000000000e+02,2.691265771352806496e+03,2.602945337316633868e+03,2.971939980542703324e+03,3.744457363523983986e+02,6.887421223688805494e-02
2.600000000000000000e+02,2.713183033727684233e+03,2.626838861418393662e+03,2.995234560473117199e+03,3.775109619473496991e+02,7.116416649402279582e-02
2.610000000000000000e+02,2.735326524515516667e+03,2.647993670862333147e+03,3.023646057899653442e+03,3.819399592255705898e+02,7.097440187369097320e-02
2.620000000000000000e+02,2.760628881328845637e+03,2.669671121028089146e+03,3.048160947186026078e+03,3.860315545423363801e+02,7.449975473469327980e-02
2.630000000000000000e+02,2.781544271555224441e+03,2.698055320924362604e+03,3.080553426891280196e+03,3.893996111057783764e+02,7.508564090833969029e-02
2.640000000000000000e+02,2.807922741151973696e+03,2.719584574747272654e+03,3.106225111783497141e+03,3.935315515493687144e+02,7.520837656441348162e-02
2.650000000000000000e+02,2.833813304330707979e+03,2.741956746809412834e+03,3.132249986750829521e+03,3.981565367532836035e+02,7.872349596273586769e-02
2.660000000000000000e+02,2.860689372645450021e+03,2.766612471357104823e+03,3.159712943479916248e+03,4.014836673858334279e+02,8.397098486609133605e-02
2.670000000000000000e+02,2.881311410603324475e+03,2.789098201724411410e+03,3.190175605654718311e+03,4.062683987659117975e+02,8.307050394880877153e-02
2.680000000000000000e+02,2.911426430872474157e+03,2.813187846546928085e+03,3.217220357903298918e+03,4.097446381607998092e+02,8.492536532949968020e-02
2.690000000000000000e+02,2.939325798021341598e+03,2.838389278156300861e+03,3.241467702790585008e+03,4.142630154052015996e+02,8.763166156548984898e-02
2.700000000000000000e+02,2.964408346051142871e+03,2.861991356274212194e+03,3.266630877806410808e+03,4.192754051520022358e+02,9.098167312265803552e-02
2.710000000000000000e+02,2.984757725384098194e+03,2.884450022469586656e+03,3.298012756038169300e+03,4.242873027466282565e+02,9.553946914637467813e-02
2.720000000000000000e+02,3.012116299643049388e+03,2.905676206292285315e+03,3.322161059068630493e+03,4.291150681356845098e+02,9.706045405675201021e-02
2.730000000000000000e+02,3.036551761499463282e+03,2.930303619893321866e+03,3.346947652172922972e+03,4.336416242783753887e+02,1.089485833032687312e-01
2.740000000000000000e+02,3.060143020496231657e+03,2.955551725791660829e+03,3.373660877578343388e+03,4.383520969050547365e+02,1.076819104547503958e-01
2.750000000000000000e+02,3.085152059670542258e+03,2.979995645718044216e+03,3.399992578467931708e+03,4.432884586261619688e+02,1.098171585477704104e-01
2.760000000000000000e+02,3.110958425475816512e+03,3.001139070401889512e+03,3.426593295424800090e+03,4.475030295425648319e+02,1.151190781429795029e-01
2.770000000000000000e+02,3.137543178889132832e+03,3.023926628632550091e+03,3.451957406143415938e+03,4.510690300534856192e+02,1.175991935098694707e-01
2.780000000000000000e+02,3.161817275411928676e+03,3.045910860272850641e+03,3.479403668696165369e+03,4.553790903539449459e+02,1.200729136654808960e-01
2.790000000000000000e+02,3.186814116302376078e+03,3.064315479222051181e+03,3.504397560750308458e+03,4.605006436873749180e+02,1.265240190609627779e-01
2.800000000000000000e+02,3.209725170628390970e+03,3.085670989100206498e+03,3.527768967319706917e+03,4.655605493448027232e+02,1.324192408299691426e-01
2.810000000000000000e+02,3.239757873661153099e+03,3.108530529315388776e+03,3.556098292869334728e+03,4.708959469915553768e+02,1.375645816885807671e-01
2.820000000000000000e+02,3.268420692900609538e+03,3.132317206314170107e+03,3.580819368927761388e+03,4.748293342218955786e+02,1.359397075137790400e-01
2.830000000000000000e+02,3.297707780901202568e+03,3.161230276520098414e+03,3.607460527932390505e+03,4.785016018060287024e+02,1.392029008754718244e-01
2.840000000000000000e+02,3.328637486981821894e+03,3.184384251235372176e+03,3.637010706326236232e+03,4.839014399570550040e+02,1.436300473141811640e-01
2.850000000000000000e+02,3.356336722133592048e+03,3.208195322247052900e+03,3.662197536138373380e+03,4.892958511240681219e+02,1.410217031229719087e-01
2.860000000000000000e+02,3.380566220259443980e+03,3.229649646671186929e+03,3.692125793316031377e+03,4.942587668951687192e+02,1.382226975360022481e-01
2.870000000000000000e+02,3.410708369460130598e+03,3.247348764378201849e+03,3.728079673497185922e+03,5.008123222182006202e+02,1.477446347694175710e-01
2.880000000000000000e+02,3.438027264157194168e+03,3.276614427807700849e+03,3.757896945023032004e+03,5.048213860792280911e+02,1.472135704574722981e-01
2.890000000000000000e+02,3.463554312560615472e+03,3.307495614772578847e+03,3.783977245536353166e+03,5.099198542175430475e+02,1.546740916985250847e-01
2.900000000000000000e+02,3.488764930976219603e+03,3.334006981317346799e+03,3.817909810207598639e+03,5.146909776292443439e+02,1.642716133634160025e-01
2.910000000000000000e+02,3.519473597679409522e+03,3.362221879805344997e+03,3.851689165185979618e+03,5.196638116929989337e+02,1.686405114991890164e-01
2.920000000000000000e+02,3.547398730400151180e+03,3.390567322701017929e+03,3.880729715373186082e+03,5.243646314833637234e+02,1.679504579528130481e-01
2.930000000000000000e+02,3.579692444612231156e+03,3.414255583510481301e+03,3.914842617230429823e+03,5.296924099990982313e+02,1.738884669930713667e-01
2.940000000000000000e+02,3.610776221339943731e+03,3.441044903887836881e+03,3.941018349472877617e+03,5.349285872503367045e+02,1.720062169518116191e-01
2.950000000000000000e+02,3.642399605234923911e+03,3.466517765031375347e+03,3.962940567374236252e+03,5.408184016384753932e+02,1.728402727461414434e-01
2.960000000000000000e+02,3.668591500238887420e+03,3.498342708840280011e+03,3.991584012481747322e+03,5.450004236202257744e+02,1.835439265220427663e-01
2.970000000000000000e+02,3.691496170234931924e+03,3.524033982486031164e+03,4.018691192372694786e+03,5.493715243905357966e+02,1.778232389214754461e-01
2.980000000000000000e+02,3.723288006055390269e+03,3.551787124629798200e+03,4.048526861784269840e+03,5.536496641342240537e+02,1.892922750076561078e-01
2.990000000000000000e+02,3.747689898664616067e+03,3.582093086156374284e+03,4.081690446254096059e+03,5.587701068284467283e+02,1.944959615950626608e-01
3.000000000000000000e+02,3.771750457864947293e+03,3.609485122157588194e+03,4.124164253100601854e+03,5.648671754968220284e+02,1.976455566885412241e-01
3.010000000000000000e+02,3.800095728267674986e+03,3.640901807875282429e+03,4.153551313424389264e+03,5.706582918119416945e+02,2.053732026128225474e-01
3.020000000000000000e+02,3.825867513594743286e+03,3.672430909771956067e+03,4.180417081941019205e+03,5.741670386279333798e+02,2.088355668715505820e-01
3.030000000000000000e+02,3.852109045632304969e+03,3.703359728950612407e+03,4.212074176032568175e+03,5.780219951446619007e+02,2.204329006178635808e-01
3.040000000000000000e+02,3.878048709806006627e+03,3.730039542974250708e+03,4.240994007445126954e+03,5.838814031289912236e+02,2.243022881961482806e-01
3.050000000000000000e+02,3.904858169118990190e+03,3.758186349588943813e+03,4.269302620132382799e+03,5.893306002742524470e+02,2.298676565673402061e-01
3.060000000000000000e+02,3.933961473546759407e+03,3.787341337118934462e+03,4.296162978535148795e+03,5.941507949627921334e+02,2.296825174846562900e-01
3.070000000000000000e+02,3.962919332656302686e+03,3.817567480366373275e+03,4.324469986256402990e+03,5.997040206255269368e+02,2.325884380514084970e-01
3.080000000000000000e+02,3.991826625362801224e+03,3.845754645639280170e+03,4.356242780673012021e+03,6.045342712757221761e+02,2.536118184234268380e-01
3.090000000000000000e+02,4.021937865726054952e+03,3.874508462144776331e+03,4.383640999072242266e+03,6.093246387966842121e+02,2.471826028790384822e-01
3.100000000000000000e+02,4.050641403381317559e+03,3.904045599107367707e+03,4.421259873330162009e+03,6.157452283247291689e+02,2.646159140752383232e-01
3.110000000000000000e+02,4.078289693481405266e+03,3.928785610963833278e+03,4.451443554592988221e+03,6.194498509325162559e+02,2.667022227508806242e-01
3.120000000000000000e+02,4.107181351450036345e+03,3.966505184415136227e+03,4.478610145324571931e+03,6.260737324109636575e+02,2.795373195372753417e-01
3.130000000000000000e+02,4.139750025398698199e+03,3.993782657594376815e+03,4.507878275475735791e+03,6.314383361862569473e+02,2.835758536272705577e-01
3.140000000000000000e+02,4.167266714126613806e+03,4.018592505544568667e+03,4.542037246036985380e+03,6.363635858627592370e+02,2.900464158069846476e-01
3.150000000000000000e+02,4.190811320133294430e+03,4.047885398148216154e+03,4.573813234250035748e+03,6.417479951440720924e+02,2.977174234437636180e-01
3.160000000000000000e+02,4.220334280715420391e+03,4.075672707737132441e+03,4.603891928426093727e+03,6.472000380357154654e+02,2.943168631538805036e-01
3.170000000000000000e+02,4.253296085352581940e+03,4.104639533612473315e+03,4.632941661353159361e+03,6.514756790891484570e+02,3.119038924381971611e-01
3.180000000000000000e+02,4.286750618330821453e+03,4.130250852097694406e+03,4.665542100032729650e+03,6.554328538107429267e+02,3.303752969021148678e-01
3.190000000000000000e+02,4.314236960515994724e+03,4.156464873739812901e+03,4.693750343410460118e+03,6.608978550447492353e+02,3.461215652055021907e-01
3.200000000000000000e+02,4.344346377871273944e+03,4.188200427481971929e+03,4.727448120619930705e+03,6.666614388932055135e+02,3.680605912123828816e-01
3.210000000000000000e+02,4.382125860585261762e+03,4.217954677136744976e+03,4.757563604156586734e+03,6.727283830744061106e+02,3.806332899561275518e-01
3.220000000000000000e+02,4.417056879156725699e+03,4.250269965733675235e+03,4.790350480380478075e+03,6.789315475860598781e+02,3.768870689258096984e-01
3.230000000000000000e+02,4.448342676790245605e+03,4.280445749987668023e+03,4.826980926056030512e+03,6.844014076185692375e+02,3.979974026835637613e-01
3.240000000000000000e+02,4.480436497955965024e+03,4.309451476925474708e+03,4.861248761329972695e+03,6.903115863363278777e+02,4.141012969989104064e-01
3.250000000000000000e+02,4.508230069522244776e+03,4.336364350217126230e+03,4.891574984221244449e+03,6.956387003525435375e+02,4.144155502436146499e-01
3.260000000000000000e+02,4.545348713830415363e+03,4.364432983881863038e+03,4.922404986201723659e+03,7.006432969239207296e+02,4.228978144111446014e-01
3.270000000000000000e+02,4.582014222754273760e+03,4.398532179082689254e+03,4.957791637068244199e+03,7.067599671978423430e+02,4.439457186203318306e-01
3.280000000000000000e+02,4.618881952611511224e+03,4.427798209856560788e+03,4.987886007998711648e+03,7.130624704747115175e+02,4.460650366358385188e-01
3.290000000000000000e+02,4.654915907045119638e+03,4.455404087070501191e+03,5.019365684539236099e+03,7.180890030165446660e+02,4.537325805690818337e-01
3.300000000000000000e+02,4.690663293581961625e+03,4.487083651008077140e+03,5.052500647256018055e+03,7.247342652681943491e+02,4.720862572510700073e-01
3.310000000000000000e+02,4.723953755410368103e+03,4.519160321326564372e+03,5.084766159493516170e+03,7.309989285691899568e+02,4.756908702422514290e-01
3.320000000000000000e+02,4.757942648038135303e+03,4.547142703881956550e+03,5.121256149967686724e+03,7.363590875925071941e+02,4.726252803190739149e-01
3.330000000000000000e+02,4.787926523658010410e+03,4.576250729130813852e+03,5.154528787960676709e+03,7.426935042090556180e+02,4.974407959359385956e-01
3.340000000000000000e+02,4.818570219227614871e+03,4.607032656390552802e+03,5.187222882468511671e+03,7.500607357238236546e+02,5.054181777834082512e-01
3.350000000000000000e+02,4.850468498362564787e+03,4.643297342235260658e+03,5.226866548915649219e+03,7.556748516446360782e+02,5.139946706049760561e-01
3.360000000000000000e+02,4.887259313165688582e+03,4.673470224150639297e+03,5.263833265607157045e+03,7.615308138795347759e+02,5.030232858524121831e-01
3.370000000000000000e+02,4.917440917373894081e+03,4.701200206850577160e+03,5.302227984672554157e+03,7.655775774515835792e+02,5.311144867416255355e-01
3.380000000000000000e+02,4.944807763518869251e+03,4.735679187450868994e+03,5.334685918101242351e+03,7.709403652434411924e+02,5.396039553385808540e-01
3.390000000000000000e+02,4.979338376465600959e+03,4.772832269822526541e+03,5.358574337169470709e+03,7.763029405948117301e+02,5.563958277103224770e-01
3.400000000000000000e+02,5.015052013784328665e+03,4.801138222604296061e+03,5.388907571041170741e+03,7.830135091519782691e+02,5.785830560323176330e-01
3.410000000000000000e+02,5.046096131532376603e+03,4.831604882796722450e+03,5.418067600629330627e+03,7.883582818403194779e+02,6.026388572492241691e-01
3.420000000000000000e+02,5.085184022065043791e+03,4.865044744206905307e+03,5.454030119812261546e+03,7.939943691151056555e+02,6.167588193434596633e-01
3.430000000000000000e+02,5.119457919374960511e+03,4.898065029821483222e+03,5.495163800708945018e+03,7.970187562877445089e+02,6.400462284229018195e-01
3.440000000000000000e+02,5.152128073840331126e+03,4.930139893427632160e+03,5.522251867977800430e+03,8.018790093224511111e+02,6.611587170890467213e-01
3.450000000000000000e+02,5.183263005528571739e+03,4.960468123653044131e+03,5.558410579036635681e+03,8.095229439674953937e+02,6.878223227008153362e-01
3.460000000000000000e+02,5.215344668851459573e+03,4.994707593696404729e+03,5.598653203571418999e+03,8.149231324639684999e+02,6.999764816933016220e-01
3.470000000000000000e+02,5.248665663513241270e+03,5.024882038044625006e+03,5.630502357489869610e+03,8.200811587911116476e+02,7.278522080111646808e-01
3.480000000000000000e+02,5.282630737937344747e+03,5.058115829729997131e+03,5.675265822551071324e+03,8.255278968120674108e+02,7.600233970911479675e-01
3.490000000000000000e+02,5.314672800313719563e+03,5.087202132198854997e+03,5.713660544733353163e+03,8.311568044777197883e+02,7.725783325434929516e-01
3.500000000000000000e+02,5.350916751117448257e+03,5.116657873804089832e+03,5.748808231285953298e+03,8.380125916719129009e+02,7.931399775137077945e-01
3.510000000000000000e+02,5.387494656610767379e+03,5.148907069085356852e+03,5.785413245613150139e+03,8.438927556688144023e+02,7.897904465346838876e-01
3.520000000000000000e+02,5.417633154459692378e+03,5.185124848687252779e+03,5.821892526887444546e+03,8.519887699889403621e+02,8.061779175411821763e-01
3.530000000000000000e+02,5.451590645571913228e+03,5.218436055749300976e+03,5.857548794770356835e+03,8.591462231235739182e+02,8.293118287013356849e-01
3.540000000000000000e+02,5.485172637949990531e+03,5.250808882794774036e+03,5.892444590839334523e+03,8.652483149352917735e+02,8.715355690657400345e-01
3.550000000000000000e+02,5.526372684202724486e+03,5.278844048091873447e+03,5.927994662637993315e+03,8.704682024015546631e+02,8.996602969448352916e-01
3.560000000000000000e+02,5.557542064958142873e+03,5.310673175833375353e+03,5.966477975224532202e+03,8.760368477903634812e+02,9.218018337686624264e-01
3.570000000000000000e+02,5.592783155423283461e+03,5.345249654028641089e+03,6.008232192118950479e+03,8.811725433882843390e+02,9.103014607155057725e-01
3.580000000000000000e+02,5.630339905240327425e+03,5.379306018843018137e+03,6.047034040510157865e+03,8.883173428336158395e+02,9.158899180281934171e-01
3.590000000000000000e+02,5.666138630144307172e+03,5.405952890688691696e+03,6.084042271513668311e+03,8.950508223183791188e+02,9.419950873218079224e-01
3.600000000000000000e+02,5.707761308798126265e+03,5.436929842213502525e+03,6.120427054293499168e+03,9.014802789592539511e+02,9.321155201920912070e-01
3.610000000000000000e+02,5.748662969261305989e+03,5.476675080472707123e+03,6.159869444425214169e+03,9.092904326254370062e+02,9.730462080174149264e-01
3.620000000000000000e+02,5.782269779057772212e+03,5.508775474250784100e+03,6.196627105550311171e+03,9.151700020313410278e+02,9.817341761070146333e-01
3.630000000000000000e+02,5.821345998235675324e+03,5.543199321515963675e+03,6.234184822789326972e+03,9.223245806935561859e+02,1.013217805447097941e+00
3.640000000000000000e+02,5.860016576662868829e+03,5.574831678859814929e+03,6.270023324104105086e+03,9.297002353093455440e+02,1.028077932234682912e+00
3.650000000000000000e+02,5.890914451402493796e+03,5.612126501172130702e+03,6.309554246304449407e+03,9.346959359974673589e+02,1.006033330747422294e+00
3.660000000000000000e+02,5.922707914821683516e+03,5.641715483591608063e+03,6.349640734125218842e+03,9.419278715085985141e+02,1.099175769324130414e+00
3.670000000000000000e+02,5.956426786982198792e+03,5.671235728525050945e+03,6.383668592063794677e+03,9.477806368817440443e+02,1.084733948536777071e+00
3.680000000000000000e+02,5.991443275597112915e+03,5.701354933243260348e+03,6.425044089065137086e+03,9.543366869052907759e+02,1.112739902044491469e+00
3.690000000000000000e+02,6.026851382899503733e+03,5.732604391344088071e+03,6.460955783699264430e+03,9.609198964438743360e+02,1.088708197979450620e+00
3.700000000000000000e+02,6.064336644088059984e+03,5.767736877511745661e+03,6.494164363146315736e+03,9.690386537508372840e+02,1.160108777287688575e+00
3.710000000000000000e+02,6.100607064292746145e+03,5.800940063718539022e+03,6.528346743283853357e+03,9.764280103124820016e+02,1.196537471582212575e+00
3.720000000000000000e+02,6.140190256932473858e+03,5.835767767687128071e+03,6.563573341418083146e+03,9.843151220330064461e+02,1.230987854219676603e+00
3.730000000000000000e+02,6.177502137617172593e+03,5.869146929941642156e+03,6.601398576162870086e+03,9.911556122326899185e+02,1.271576365057085045e+00
3.740000000000000000e+02,6.212327157928835732e+03,5.904852826207911676e+03,6.643219165072940086e+03,9.982403563816448013e+02,1.293038416624555875e+00
3.750000000000000000e+02,6.249682507452983373e+03,5.937501379628157338e+03,6.684901586084770315e+03,1.005178089895996095e+03,1.335186355604629060e+00
3.760000000000000000e+02,6.284403611642642318e+03,5.973035559643672968e+03,6.726249966366701301e+03,1.013614701158968614e+03,1.390882923075591915e+00
3.770000000000000000e+02,6.325743713213127194e+03,6.002780754107014218e+03,6.761425911348159389e+03,1.021756382974332610e+03,1.417026288795388833e+00
3.780000000000000000e+02,6.362583558684807940e+03,6.037977777702093590e+03,6.802695476400866028e+03,1.027680862136795440e+03,1.464303962773247036e+00
3.790000000000000000e+02,6.399350588315579444e+03,6.072259172575481898e+03,6.841397514014537592e+03,1.033150562954591351e+03,1.517057184908371159e+00
3.800000000000000000e+02,6.435889525408400004e+03,6.103053609148128089e+03,6.885933543717627799e+03,1.040956199045151152e+03,1.568392762036632249e+00
3.810000000000000000e+02,6.470855742196526990e+03,6.138227992904811799e+03,6.928806708933854679e+03,1.046185373772008461e+03,1.542115829748501366e+00
3.820000000000000000e+02,6.514053717524760941e+03,6.177038091194760455e+03,6.970360345486598817e+03,1.053340507730478748e+03,1.570640939577940376e+00
3.830000000000000000e+02,6.547617329464879731e+03,6.212813734077713889e+03,7.008584641295354231e+03,1.059223193834158110e+03,1.632211278537508470e+00
3.840000000000000000e+02,6.582433953610330718e+03,6.244305265467251957e+03,7.051314777618622429e+03,1.065828288144959515e+03,1.646168026712070187e+00
3.850000000000000000e+02,6.613543779332452687e+03,6.279945102166000652e+03,7.095521002667825996e+03,1.073441785676010113e+03,1.647104378187563167e+00
3.860000000000000000e+02,6.647796323770406161e+03,6.310207342491054078e+03,7.138990839649149166e+03,1.079645456036722862e+03,1.702453779620871632e+00
3.870000000000000000e+02,6.685110058719769768e+03,6.346937117576169840e+03,7.180700959956948282e+03,1.086202809725449470e+03,1.777037755957801668e+00
3.880000000000000000e+02,6.723877689563827516e+03,6.381960104582944950e+03,7.214345335792921105e+03,1.092683612469075115e+03,1.769996638294444757e+00
3.890000000000000000e+02,6.767016309165306666e+03,6.415841572415858536e+03,7.254900341924536406e+03,1.097628292919413980e+03,1.818803032849487078e+00
3.900000000000000000e+02,6.801421400046951931e+03,6.450959636556104670e+03,7.300372072352498435e+03,1.103755946484830474e+03,1.851102916668129428e+00
3.910000000000000000e+02,6.842477599438618199e+03,6.490339787200963656e+03,7.343122153900136254e+03,1.110856655056846421e+03,1.904003113925322843e+00
3.920000000000000000e+02,6.883802073766571993e+03,6.525081687926408449e+03,7.380009711595802401e+03,1.117950739024116956e+03,1.969764261838369723e+00
3.930000000000000000e+02,6.923831608829906145e+03,6.559430672622902421e+03,7.427638302724686582e+03,1.126811114093454080e+03,1.999197534766770534e+00
3.940000000000000000e+02,6.964766249867963779e+03,6.596203266976822306e+03,7.472938615077857321e+03,1.135522945571997752e+03,2.096950037182108151e+00
3.950000000000000000e+02,7.007538188734590221e+03,6.637502042110307229e+03,7.516224409948181346e+03,1.142408059276390077e+03,2.111507878260867166e+00
3.960000000000000000e+02,7.050896778593503768e+03,6.678295051845205307e+03,7.561010763274780402e+03,1.150013641775659380e+03,2.095774427764843129e+00
3.970000000000000000e+02,7.091822051815372106e+03,6.717817434147452332e+03,7.602293442028040772e+03,1.157189334458038502e+03,2.238810929417549112e+00
3.980000000000000000e+02,7.128066048615231921e+03,6.754913397373122280e+03,7.640915059050339551e+03,1.165676403563369831e+03,2.231889315970256416e+00
3.990000000000000000e+02,7.168491518391867430e+03,6.791778159285877337e+03,7.683609573868632651e+03,1.172059523169309159e+03,2.284264289846646978e+00
4.000000000000000000e+02,7.203327137618958659e+03,6.826108820740993906e+03,7.725490405381058736e+03,1.178149459846365289e+03,2.263048559714228247e+00
4.010000000000000000e+02,7.240543202640914387e+03,6.862400355082482747e+03,7.771794231109339307e+03,1.185535810043736319e+03,2.334748513088300559e+00
4.020000000000000000e+02,7.279813470245784629e+03,6.902752204632091889e+03,7.807312553268292504e+03,1.193654698446279099e+03,2.471746939498471018e+00
4.030000000000000000e+02,7.318218712984819831e+03,6.938835042388016518e+03,7.851810652906753603e+03,1.200022264981473199e+03,2.464506294529255737e+00
4.040000000000000000e+02,7.363253659151662760e+03,6.973256068878642509e+03,7.892383655936622745e+03,1.204914670462394497e+03,2.544337264999781301e+00
4.050000000000000000e+02,7.403155150021373629e+03,7.007166457059907771e+03,7.938167001520469057e+03,1.212527260970693987e+03,2.639660019833097948e+00
4.060000000000000000e+02,7.446279362602499532e+03,7.048490391685834766e+03,7.979594498445139834e+03,1.218342014127184257e+03,2.642241373155277628e+00
4.070000000000000000e+02,7.488340775062735702e+03,7.088697533175933131e+03,8.020706525442810744e+03,1.226318224265637582e+03,2.692335124267680957e+00
4.080000000000000000e+02,7.528861523724883227e+03,7.125548184539943577e+03,8.055833647668146114e+03,1.233195803851071787e+03,2.809217430203590382e+00
4.090000000000000000e+02,7.573063691007939269e+03,7.163659804567063475e+03,8.095888655028753419e+03,1.242546353014292208e+03,2.861027440924278409e+00
4.100000000000000000e+02,7.615061433418879460e+03,7.205111040568121098e+03,8.141762964617353646e+03,1.249809910714444868e+03,2.951200127240554139e+00
4.110000000000000000e+02,7.651922732130028635e+03,7.241935701487951519e+03,8.179286320583072666e+03,1.257479166996763524e+03,3.023394522740227686e+00
4.120000000000000000e+02,7.695117002056142155e+03,7.276671761385272475e+03,8.216625381132835173e+03,1.263086571308205521e+03,3.078569230526796208e+00
4.130000000000000000e+02,7.738015184459925877e+03,7.320523956157259818e+03,8.256238633800767275e+03,1.269546825375465687e+03,3.114110273684071561e+00
4.140000000000000000e+02,7.777113822294757483e+03,7.358794728577609931e+03,8.309686579932658788e+03,1.276491906594910688e+03,3.155922262882215446e+00
4.150000000000000000e+02,7.817373554238454744e+03,7.399197752453437715e+03,8.353830971787860108e+03,1.285182031331630242e+03,3.131869910586242867e+00
4.160000000000000000e+02,7.863145599500465323e+03,7.437172243356752006e+03,8.405576765019963204e+03,1.291807753137790769e+03,3.166132513347519772e+00
4.170000000000000000e+02,7.902906169475996649e+03,7.475141729837022467e+03,8.451415978081618960e+03,1.299458966367090852e+03,3.289592576951942959e+00
4.180000000000000000e+02,7.935556476956187907e+03,7.514162269092211318e+03,8.498316973648536077e+03,1.305541870278732858e+03,3.330700943912142442e+00
4.190000000000000000e+02,7.971657450998507557e+03,7.555909791126096934e+03,8.541351710852115502e+03,1.313222000427132116e+03,3.425895951311829890e+00
4.200000000000000000e+02,8.010407730931872720e+03,7.590722630718115397e+03,8.588843035065689037e+03,1.320878607131557828e+03,3.384361239760264262e+00
4.210000000000000000e+02,8.049192453001658578e+03,7.626681904133190073e+03,8.635877714273037782e+03,1.329097461876195666e+03,3.537625099018622876e+00
4.220000000000000000e+02,8.100711176241188696e+03,7.666508362555181520e+03,8.677997854962248311e+03,1.338064701738766416e+03,3.679862839695069887e+00
4.230000000000000000e+02,8.136070219842089500e+03,7.706259816066884014e+03,8.728489889427331946e+03,1.344008743526371745e+03,3.719727590049798138e+00
4.240000000000000000e+02,8.178878701538007590e+03,7.747120087993531342e+03,8.773772163972393173e+03,1.349706819542771882e+03,3.805399769199720783e+00
4.250000000000000000e+02,8.215811576502717799e+03,7.780676151536290490e+03,8.814372632449658340e+03,1.357284950225412103e+03,3.901868170498793198e+00
4.260000000000000000e+02,8.262881561938957020e+03,7.825627514988285839e+03,8.860023910113508464e+03,1.364342768033132870e+03,3.996199438447596730e+00
4.270000000000000000e+02,8.311208624827522726e+03,7.866491288490469742e+03,8.905780567086381780e+03,1.370870033413608326e+03,4.035807634818533884e+00
4.280000000000000000e+02,8.353090794740835918e+03,7.909147892514235537e+03,8.949215832175676042e+03,1.379341575587522357e+03,4.123580797849944801e+00
4.290000000000000000e+02,8.390451948817870289e+03,7.950981227525766371e+03,8.996147892056551427e+03,1.385712274287347100e+03,4.137011631041055182e+00
4.300000000000000000e+02,8.433460582909803634e+03,7.992066067563384422e+03,9.043186857805609179e+03,1.392367285724241810e+03,4.217312761708617685e+00
4.310000000000000000e+02,8.474340230255671486e+03,8.037059630073529661e+03,9.086568737708001208e+03,1.401468065486242494e+03,4.221596434964033584e+00
4.320000000000000000e+02,8.522450359134692917e+03,8.080338804573175366e+03,9.136705778677780472e+03,1.409793418896312687e+03,4.330488254913905877e+00
4.330000000000000000e+02,8.560825847227048143e+03,8.124930735969418492e+03,9.175632358849394222e+03,1.419739110533751273e+03,4.422976126952038456e+00
4.340000000000000000e+02,8.598823881236519810e+03,8.168804935073369052e+03,9.229637449698571800e+03,1.428755694840785054e+03,4.461970460115347592e+00
4.350000000000000000e+02,8.637103943950114626e+03,8.197555302290398686e+03,9.277903183657450427e+03,1.437173407973470148e+03,4.641223364642847571e+00
4.360000000000000000e+02,8.682103020474647565e+03,8.239365962971396584e+03,9.325246482044767617e+03,1.443778928882248920e+03,4.713935576747134704e+00
4.370000000000000000e+02,8.720593403424409189e+03,8.280787562290615824e+03,9.371629438948957613e+03,1.450847361339792087e+03,4.773283816148561343e+00
4.380000000000000000e+02,8.773516354740728275e+03,8.320870596453331018e+03,9.421237622825714425e+03,1.459524466303254030e+03,4.844504471569372583e+00
4.390000000000000000e+02,8.823545260566203069e+03,8.362933411379472091e+03,9.472082817013717431e+03,1.466684482253764600e+03,4.797592061047895484e+00
4.400000000000000000e+02,8.867966021435076982e+03,8.397639163355597702e+03,9.524788958866922258e+03,1.474240276756157527e+03,4.914335987451032395e+00
4.410000000000000000e+02,8.910532081386598293e+03,8.438416251901977375e+03,9.580803891873161774e+03,1.482720867276564150e+03,5.064322571823909769e+00
4.420000000000000000e+02,8.951485676960137425e+03,8.472914958224057045e+03,9.624725930780887211e+03,1.491134331162634226e+03,5.179173726721319149e+00
4.430000000000000000e+02,8.994308124726598180e+03,8.508744297812612785e+03,9.666041157158946589e+03,1.497076469690611702e+03,5.313890427913919190e+00
4.440000000000000000e+02,9.045876328772639681e+03,8.554447508957120590e+03,9.720958114848685000e+03,1.505742956888605477e+03,5.333961232679250486e+00
4.450000000000000000e+02,9.090105956199109642e+03,8.590405942633457016e+03,9.769767644172981818e+03,1.514809664969061032e+03,5.487273781819710372e+00
4.460000000000000000e+02,9.135688155773099425e+03,8.631147066350713430e+03,9.818052665925702968e+03,1.523460334409536699e+03,5.576589802857730760e+00
4.470000000000000000e+02,9.183204679324277095e+03,8.675495468531458755e+03,9.867234505761874971e+03,1.531170461852462950e+03,5.587575796200960454e+00
4.480000000000000000e+02,9.225962182106704859e+03,8.714247738455936997e+03,9.911486265164263386e+03,1.539025566988869286e+03,5.656381143645418774e+00
4.490000000000000000e+02,9.268328471397599060e+03,8.760277630210810457e+03,9.956112170539305225e+03,1.545719124473729380e+03,5.700322598591855083e+00
4.500000000000000000e+02,9.312308785301276657e+03,8.802728347378673789e+03,9.997268376157600869e+03,1.553231295232989396e+03,5.729626831149195354e+00
4.510000000000000000e+02,9.359685115505963040e+03,8.848441022970404447e+03,1.004630197302535817e+04,1.560236744284065480e+03,5.770999488407014155e+00
4.520000000000000000e+02,9.407128658158933831e+03,8.886959493416870828e+03,1.010302451855907202e+04,1.569956507816846170e+03,5.708151704620800793e+00
4.530000000000000000e+02,9.452678127427898289e+03,8.933696266309019848e+03,1.016003687492077370e+04,1.578972089935685290e+03,5.942788541895950516e+00
4.540000000000000000e+02,9.509059305706428859e+03,8.973886579841722778e+03,1.020952835048123234e+04,1.587646199891371452e+03,6.046427404301325303e+00
4.550000000000000000e+02,9.557968693974067719e+03,9.017322847949444622e+03,1.025533098044368126e+04,1.596647055291167590e+03,6.144102017592130593e+00
4.560000000000000000e+02,9.602777627818091787e+03,9.063707939947013074e+03,1.030241865547582529e+04,1.608578479540477474e+03,6.264780436972339217e+00
4.570000000000000000e+02,9.651868387918106237e+03,9.115619404863258751e+03,1.035483164080357710e+04,1.617809730510727377e+03,6.380297050718780838e+00
4.580000000000000000e+02,9.694696237880512854e+03,9.156479673679181360e+03,1.040545006087396541e+04,1.626305209995533914e+03,6.396505651629144751e+00
4.590000000000000000e+02,9.732519270322383818e+03,9.203212063220194977e+03,1.045460829463168920e+04,1.634778328397891528e+03,6.533150607488281025e+00
4.600000000000000000e+02,9.780622133248472892e+03,9.249177426251711950e+03,1.049782922969076571e+04,1.643604987660577081e+03,6.674513983685136154e+00
4.610000000000000000e+02,9.829532399482732217e+03,9.289401378458132967e+03,1.055086010192348840e+04,1.650877235581298919e+03,6.717710881797465561e+00
4.620000000000000000e+02,9.876144053594332945e+03,9.330272898835726664e+03,1.060097557472164044e+04,1.660192580258989892e+03,6.639420061856074362e+00
4.630000000000000000e+02,9.922818328853791172e+03,9.374343413235113985e+03,1.065492575498098267e+04,1.669572437068341742e+03,6.769815602888654027e+00
4.640000000000000000e+02,9.967153872288323328e+03,9.420284455754408555e+03,1.070434455656859427e+04,1.678587292051811346e+03,7.050366915397918710e+00
4.650000000000000000e+02,1.001759960021854204e+04,9.469928164481127169e+03,1.075178974537309114e+04,1.689168273923048901e+03,7.111177323830828456e+00
4.660000000000000000e+02,1.006977895621391872e+04,9.516284347895900282e+03,1.079950725790602883e+04,1.700083427242939706e+03,7.382712373555040841e+00
4.670000000000000000e+02,1.011658546300946364e+04,9.558374627561879606e+03,1.084345012203466831e+04,1.710206517120084300e+03,7.513542053737001680e+00
4.680000000000000000e+02,1.016912996642304279e+04,9.599823648457200761e+03,1.088741401237459831e+04,1.717921296885044512e+03,7.620826734641950040e+00
4.690000000000000000e+02,1.021581103552801505e+04,9.641501051729475876e+03,1.093976668088402585e+04,1.724966678326064539e+03,7.632935035155929526e+00
4.700000000000000000e+02,1.026336329666578786e+04,9.689503874617101246e+03,1.098637783188898902e+04,1.732119626998904323e+03,7.795139923592214970e+00
4.710000000000000000e+02,1.030738257089179751e+04,9.734352872021405346e+03,1.103975207920397224e+04,1.742859727284179826e+03,7.884154511953756383e+00
4.720000000000000000e+02,1.035659755186944130e+04,9.779032718040569307e+03,1.109074864638119834e+04,1.752012072274829052e+03,8.058500408228114864e+00
4.730000000000000000e+02,1.040400646037765000e+04,9.820087764102290748e+03,1.114580976927893062e+04,1.765165690602376799e+03,8.262842656032578503e+00
4.740000000000000000e+02,1.045497967300973505e+04,9.874231848113615342e+03,1.120027222110567163e+04,1.772090056596482100e+03,8.501299711094969069e+00
4.750000000000000000e+02,1.050176322225155309e+04,9.917126046142939231e+03,1.125256673974624027e+04,1.779825837720712570e+03,8.707912323478586458e+00
4.760000000000000000e+02,1.054903766439042192e+04,9.964391322216062690e+03,1.131537899784270667e+04,1.787372478808466667e+03,8.866959166205536036e+00
4.770000000000000000e+02,1.059659143107999989e+04,1.002022113135031395e+04,1.137423690486770101e+04,1.798307876283169890e+03,8.917248962529418677e+00
4.780000000000000000e+02,1.064603339025085006e+04,1.006197609613370332e+04,1.142624943031016301e+04,1.807277559665254557e+03,9.096868401999646636e+00
4.790000000000000000e+02,1.070248466613427627e+04,1.010363522691139769e+04,1.147139047757841399e+04,1.816975121995847530e+03,9.099683848170361244e+00
4.800000000000000000e+02,1.075894715810144589e+04,1.015666978488329005e+04,1.151836623236558808e+04,1.826562685615543160e+03,9.214938894914187273e+00
4.810000000000000000e+02,1.080804989922210734e+04,1.019740068467919627e+04,1.156341648860121677e+04,1.837791347586558004e+03,9.416077271455838726e+00
4.820000000000000000e+02,1.085702197235865970e+04,1.023762914095054111e+04,1.162382487951875009e+04,1.848175247027664227e+03,9.549146215735248688e+00
4.830000000000000000e+02,1.090197180207064594e+04,1.029466397529185087e+04,1.167760342676993605e+04,1.855606150968463226e+03,9.579605502158363706e+00
4.840000000000000000e+02,1.095057258712865587e+04,1.034143314086061218e+04,1.172834255198822575e+04,1.863529932389580608e+03,9.786886363958405610e+00
4.850000000000000000e+02,1.099596471947242935e+04,1.038893256063840454e+04,1.177971481619325277e+04,1.869910055608623225e+03,9.891563273729410355e+00
4.860000000000000000e+02,1.104138689265358335e+04,1.043706147432445141e+04,1.182561351030369406e+04,1.879753931694652238e+03,1.003499568094045280e+01
4.870000000000000000e+02,1.108829922281104155e+04,1.047860777495703223e+04,1.187349647080202340e+04,1.888172574531314240e+03,1.014701177679042488e+01
4.880000000000000000e+02,1.113886855011336229e+04,1.052702777252586020e+04,1.192792468678917066e+04,1.896726635444126032e+03,1.035384344590789851e+01
4.890000000000000000e+02,1.119318528699186936e+04,1.057359255446829411e+04,1.198084716684603700e+04,1.907581765604149496e+03,1.051131624954239641e+01
4.900000000000000000e+02,1.125263578715085350e+04,1.061673660241965626e+04,1.202246265919533107e+04,1.920631048911473499e+03,1.060270786979909730e+01
4.910000000000000000e+02,1.130245373803209441e+04,1.066265643021759024e+04,1.207990230542259997e+04,1.928638510267898255e+03,1.080865593689188131e+01
4.920000000000000000e+02,1.135618868282043877e+04,1.071229006812886837e+04,1.212848779247284256e+04,1.938290138108084193e+03,1.081402070060501686e+01
4.930000000000000000e+02,1.141403585413419023e+04,1.075970006310051031e+04,1.217708775500035881e+04,1.948468190127397065e+03,1.108565858224145195e+01
4.940000000000000000e+02,1.146156896827370292e+04,1.080272169738001321e+04,1.222155771673909658e+04,1.955573649801789543e+03,1.138600168147720559e+01
4.950000000000000000e+02,1.151212061005703436e+04,1.084513202060918411e+04,1.227302254913911383e+04,1.961698523992979517e+03,1.161919788516293650e+01
4.960000000000000000e+02,1.157083917656011545e+04,1.089745666880232966e+04,1.232587010061778346e+04,1.971209807969021767e+03,1.169602476422134529e+01
4.970000000000000000e+02,1.162315477085910607e+04,1.094730445651443551e+04,1.237453428211562095e+04,1.983087436845782122e+03,1.188176789229286356e+01
4.980000000000000000e+02,1.168092156977561535e+04,1.098470843361088373e+04,1.243940669589676327e+04,1.993521212507864220e+03,1.197576380932800078e+01
4.990000000000000000e+02,1.173636400293317638e+04,1.103141973415415850e+04,1.249150447871793222e+04,2.001889515443122718e+03,1.206399711897577909e+01
5.000000000000000000e+02,1.177962450215967510e+04,1.107018628084346710e+04,1.254912249718940802e+04,2.010234779732143579e+03,1.227577810851505369e+01
5.010000000000000000e+02,1.183883415575698018e+04,1.111742014197557728e+04,1.260781121917837845e+04,2.021827956368108516e+03,1.261100694722273374e+01
5.020000000000000000e+02,1.189039533194113210e+04,1.116271781050871687e+04,1.266558908493271883e+04,2.034315528134874512e+03,1.286080575390923464e+01
5.030000000000000000e+02,1.195004805821523405e+04,1.121439343843961797e+04,1.272632846147282180e+04,2.042586162814463705e+03,1.311717534459432954e+01
5.040000000000000000e+02,1.199973333122363329e+04,1.125447909641408478e+04,1.278447696307876686e+04,2.050886903569856258e+03,1.327513003657880120e+01
5.050000000000000000e+02,1.204366221343593861e+04,1.129565009054815528e+04,1.283888298918962028e+04,2.062228624685759769e+03,1.331941310267784928e+01
5.060000000000000000e+02,1.209560824921714084e+04,1.133879890273394631e+04,1.289436254545940028e+04,2.069429403257648119e+03,1.347450328068912206e+01
5.070000000000000000e+02,1.215934242132163854e+04,1.139082347213141838e+04,1.294998035831005836e+04,2.077541971025198109e+03,1.354723171605159493e+01
5.080000000000000000e+02,1.220805438184908053e+04,1.144060657405498750e+04,1.300464908719946106e+04,2.088334672268926624e+03,1.364941357242616071e+01
5.090000000000000000e+02,1.227071841799765389e+04,1.150372809705644977e+04,1.305328441041223778e+04,2.098377640322933075e+03,1.401768333421871660e+01
5.100000000000000000e+02,1.232512905077679534e+04,1.155756472789465988e+04,1.310221060533880336e+04,2.107440472292886625e+03,1.403189469551966972e+01
5.110000000000000000e+02,1.237849035044113043e+04,1.161479892595972342e+04,1.316420855673335609e+04,2.119941109192386648e+03,1.405650488596525705e+01
5.120000000000000000e+02,1.243449258767934953e+04,1.166374892454307337e+04,1.321587240454313178e+04,2.127735996662675007e+03,1.421446377663928473e+01
5.130000000000000000e+02,1.249087244407012258e+04,1.171138089019949257e+04,1.327673575141009678e+04,2.137771718539240283e+03,1.435686548363084114e+01
5.140000000000000000e+02,1.254204128451545694e+04,1.175559105569219537e+04,1.332611944614852837e+04,2.144891017472856220e+03,1.437319128794064937e+01
5.150000000000000000e+02,1.259817546283465163e+04,1.179926128969877027e+04,1.336867147961115916e+04,2.155725409474813205e+03,1.460728208155829222e+01
5.160000000000000000e+02,1.265349266795563381e+04,1.185390623584931745e+04,1.341863979279002524e+04,2.166143289675064807e+03,1.453622074546818865e+01
5.170000000000000000e+02,1.270170907137464019e+04,1.190893699765211932e+04,1.346773844977197950e+04,2.174074017855097736e+03,1.485038802586025497e+01
5.180000000000000000e+02,1.275105346668126913e+04,1.195884120679923217e+04,1.353091155877800702e+04,2.182840865907498483e+03,1.504363362846611096e+01
5.190000000000000000e+02,1.280151734824484629e+04,1.200408909834148471e+04,1.359224172963897036e+04,2.192760831092442004e+03,1.509599654120424184e+01
5.200000000000000000e+02,1.286199955878410219e+04,1.205431976208392734e+04,1.365303336456502075e+04,2.201070262880993141e+03,1.529485065271478383e+01
5.210000000000000000e+02,1.291376422542853470e+04,1.210568839554843180e+04,1.370743997326647877e+04,2.211029207965950718e+03,1.548999344396746380e+01
5.220000000000000000e+02,1.297134383024371527e+04,1.214981365777983410e+04,1.375525312569906964e+04,2.220967787297699033e+03,1.567472067219260801e+01
5.230000000000000000e+02,1.302737108237958819e+04,1.219725364644866022e+04,1.380749214260442022e+04,2.229408372369198787e+03,1.571929814346251320e+01
5.240000000000000000e+02,1.308803619662908022e+04,1.224739220309138545e+04,1.386052913282307964e+04,2.236450664021179364e+03,1.567401548054365357e+01
5.250000000000000000e+02,1.313465485135556082e+04,1.229792839211998580e+04,1.390901477177049128e+04,2.247696351507303007e+03,1.591976181399049928e+01
5.260000000000000000e+02,1.318680634604705119e+04,1.235853016103049958e+04,1.396608277793877096e+04,2.259100498543179128e+03,1.615933067777959309e+01
5.270000000000000000e+02,1.323668589220372269e+04,1.240680874229271285e+04,1.402499173523454920e+04,2.268466331342534431e+03,1.629700661434767284e+01
5.280000000000000000e+02,1.328991657636054333e+04,1.245649096014075258e+04,1.408027691508021599e+04,2.280197035105083160e+03,1.653926161126788230e+01
5.290000000000000000e+02,1.334177554987587610e+04,1.251330625000620421e+04,1.413369112994866737e+04,2.292271070922244689e+03,1.668753636614095726e+01
5.300000000000000000e+02,1.340175532282749555e+04,1.256689785573802510e+04,1.418826561312418926e+04,2.304012754933738961e+03,1.688503656554022569e+01
5.310000000000000000e+02,1.345613372830831941e+04,1.262178027471163659e+04,1.424791453369787087e+04,2.313546106820451314e+03,1.686629396211611009e+01
5.320000000000000000e+02,1.351768629718917691e+04,1.267731324494538785e+04,1.430328822475017478e+04,2.324044980702832618e+03,1.701922767817085003e+01
5.330000000000000000e+02,1.357073629280873865e+04,1.272912784211382859e+04,1.436290812674844710e+04,2.333969191836912614e+03,1.729516113563478541e+01
5.340000000000000000e+02,1.363002007164702445e+04,1.278084410476927223e+04,1.442136548163434054e+04,2.347032495330261099e+03,1.743220580552075916e+01
5.350000000000000000e+02,1.369777033817713709e+04,1.283164453023479291e+04,1.447281981482549418e+04,2.357427835946854884e+03,1.765731128985056131e+01
5.360000000000000000e+02,1.374073104575140133e+04,1.287663381888994627e+04,1.452851485233899803e+04,2.371506614492537210e+03,1.794887477997308878e+01
5.370000000000000000e+02,1.380022539454382058e+04,1.292256883065642251e+04,1.458378599214497626e+04,2.383161093826773595e+03,1.839150730396136879e+01
5.380000000000000000e+02,1.385419110587344585e+04,1.296389851247380284e+04,1.462964316886551023e+04,2.392484973660160449e+03,1.853215142408104654e+01
5.390000000000000000e+02,1.391227748672092639e+04,1.301247724020910027e+04,1.468671116246774727e+04,2.402011288955860437e+03,1.890361127459517121e+01
5.400000000000000000e+02,1.397315932836692809e+04,1.306574668277307865e+04,1.474074598826342481e+04,2.413030181649665792e+03,1.905183207936767076e+01
5.410000000000000000e+02,1.402987817765217915e+04,1.311392970495498594e+04,1.481165524008694047e+04,2.423337619554423782e+03,1.907976411558103536e+01
5.420000000000000000e+02,1.408086540748958760e+04,1.316444692848483101e+04,1.486820750399552162e+04,2.433612597363270652e+03,1.954638015530191097e+01
5.430000000000000000e+02,1.413057730063968847e+04,1.321220963924719763e+04,1.492231916184336660e+04,2.444223815812895282e+03,1.947280331963829170e+01
5.440000000000000000e+02,1.417711334420126695e+04,1.326909644666176609e+04,1.498064110124379658e+04,2.453666146737436975e+03,1.972852558255792843e+01
5.450000000000000000e+02,1.422699685130597572e+04,1.332053292977562887e+04,1.504034273041382039e+04,2.465856815141783045e+03,1.992763812073373231e+01
5.460000000000000000e+02,1.428642339146450831e+04,1.336838486194596771e+04,1.509675271758062991e+04,2.478061110504509998e+03,2.019033241646732080e+01
5.470000000000000000e+02,1.433762949590360950e+04,1.342083313878550871e+04,1.515823002026407084e+04,2.488911378586297360e+03,2.020611526253812329e+01
5.480000000000000000e+02,1.439772539442284688e+04,1.346368047556303645e+04,1.522025857870424807e+04,2.502009527626889394e+03,2.024998725749037476e+01
5.490000000000000000e+02,1.444849318195223896e+04,1.351112165382071180e+04,1.527460392700749435e+04,2.511548511694411900e+03,2.088580362732442808e+01
5.500000000000000000e+02,1.449429212381774050e+04,1.355772409001022606e+04,1.532411282422502700e+04,2.523178191634116502e+03,2.078618226077832887e+01
5.510000000000000000e+02,1.455018965121435758e+04,1.360273510441330109e+04,1.537582581009589194e+04,2.534560762757657812e+03,2.119289671040826306e+01
5.520000000000000000e+02,1.460854046896750515e+04,1.365203275990045404e+04,1.543613241332126199e+04,2.547768066846409056e+03,2.156615356491968072e+01
5.530000000000000000e+02,1.465955094237774574e+04,1.370924503444874608e+04,1.549602480765052860e+04,2.557834170344950508e+03,2.173739173588344187e+01
5.540000000000000000e+02,1.471660686180572156e+04,1.376954173247450308e+04,1.554875736682830939e+04,2.565566139619227670e+03,2.212414961568051552e+01
5.550000000000000000e+02,1.477091792036185507e+04,1.382775711426905764e+04,1.561665751503240790e+04,2.576478938700730851e+03,2.214870911801313724e+01
5.560000000000000000e+02,1.482790222784092111e+04,1.388646329126228557e+04,1.567444261836564328e+04,2.587731930041139094e+03,2.256448366785694759e+01
5.570000000000000000e+02,1.488272831216150371e+04,1.393491823262593243e+04,1.573343795083551231e+04,2.595924025545392851e+03,2.311982244948560350e+01
5.580000000000000000e+02,1.494913822447694292e+04,1.397449342990049627e+04,1.580157716512557818e+04,2.607153217384866366e+03,2.314599521848321828e+01
5.590000000000000000e+02,1.501966372715010220e+04,1.402870111652676133e+04,1.585385665746889572e+04,2.616283790258582485e+03,2.326479975476422268e+01
5.600000000000000000e+02,1.507799899793659642e+04,1.407304479077085853e+04,1.592258882559404447e+04,2.626529645559249730e+03,2.369057772282644692e+01
5.610000000000000000e+02,1.513150623703638303e+04,1.413139826547730263e+04,1.597796441391389817e+04,2.636167961807213487e+03,2.400100742375663287e+01
5.620000000000000000e+02,1.518279653555589721e+04,1.419005738575453324e+04,1.603905189851764408e+04,2.646324715027895763e+03,2.420251830674488502e+01
5.630000000000000000e+02,1.524128348890979032e+04,1.424493007039894655e+04,1.610145901317155221e+04,2.657183958718347640e+03,2.452343629298954042e+01
5.640000000000000000e+02,1.529661809239086506e+04,1.428941027947709881e+04,1.615634118346497780e+04,2.666304628995764233e+03,2.491853868945794659e+01
5.650000000000000000e+02,1.535541582736393684e+04,1.434088814736233871e+04,1.620968130580064644e+04,2.677063430525478907e+03,2.516462088581945267e+01
5.660000000000000000e+02,1.541109579877764918e+04,1.439454876319593131e+04,1.627834800085757888e+04,2.687537780854584980e+03,2.530624579308234345e+01
5.670000000000000000e+02,1.546980819909239835e+04,1.444547497406098228e+04,1.633619764676393606e+04,2.697687863637235296e+03,2.560287020034172656e+01
5.680000000000000000e+02,1.552608508464642364e+04,1.449779780735161330e+04,1.639801013429040904e+04,2.709183931601434324e+03,2.553708067154481398e+01
5.690000000000000000e+02,1.557825467293422662e+04,1.454965891780570746e+04,1.645679598711443032e+04,2.721281904896245123e+03,2.593515573707712818e+01
5.700000000000000000e+02,1.564210816860717750e+04,1.460451081551165771e+04,1.651064104020605737e+04,2.729655309952057451e+03,2.628392784812501759e+01
5.710000000000000000e+02,1.571190310871210386e+04,1.465263734319877403e+04,1.657676103294406494e+04,2.742202146615699803e+03,2.642748320335720535e+01
5.720000000000000000e+02,1.577837491765923551e+04,1.469951850503100468e+04,1.663676609452821140e+04,2.749323821661452712e+03,2.655926303669432542e+01
5.730000000000000000e+02,1.584461886597703233e+04,1.475490035578746938e+04,1.669443964918255006e+04,2.761517517410592518e+03,2.689826113014179398e+01
5.740000000000000000e+02,1.590760583479584238e+04,1.481748913115372852e+04,1.675988142014357436e+04,2.771880376817389333e+03,2.697231194524423614e+01
5.750000000000000000e+02,1.597195013003839995e+04,1.487278510415129131e+04,1.683942023394814169e+04,2.779758153023471095e+03,2.742683284182435699e+01
5.760000000000000000e+02,1.601825683082709656e+04,1.492010748732690445e+04,1.689885741294539912e+04,2.790782627985813178e+03,2.782542311369413923e+01
5.770000000000000000e+02,1.607654538377580502e+04,1.496934776464423521e+04,1.695901386188104516e+04,2.800940211978216666e+03,2.809035296248504565e+01
5.780000000000000000e+02,1.612481632049879408e+04,1.502068625730520216e+04,1.703179362966453482e+04,2.814709751170472373e+03,2.829592774857465898e+01
5.790000000000000000e+02,1.619316054603887096e+04,1.507702554520366539e+04,1.708271547348934837e+04,2.826413180182810265e+03,2.846689315036066859e+01
5.800000000000000000e+02,1.625897076256647415e+04,1.512940394752507927e+04,1.714232261537626619e+04,2.836292450485140762e+03,2.886562108337469112e+01
5.810000000000000000e+02,1.632367474317143751e+04,1.519754736344131561e+04,1.721450947382930826e+04,2.844096573289611115e+03,2.904798519344411645e+01
5.820000000000000000e+02,1.638494297464692499e+04,1.524994716221413546e+04,1.726508553103612576e+04,2.855135376670466030e+03,2.920010801881499418e+01
5.830000000000000000e+02,1.643672094669640137e+04,1.531442723833091259e+04,1.731725652816743241e+04,2.866683312849577305e+03,2.975705102175053796e+01
5.840000000000000000e+02,1.650650476977837388e+04,1.537400888692197987e+04,1.738217143547213345e+04,2.880216499552740970e+03,3.000289463626683784e+01
5.850000000000000000e+02,1.656771765148135455e+04,1.543726224371462740e+04,1.743948987252496954e+04,2.891728685353917626e+03,3.044034979620246872e+01
5.860000000000000000e+02,1.661705869480803813e+04,1.549949430322123590e+04,1.750319454828621019e+04,2.903421278172043912e+03,3.060643129471630886e+01
5.870000000000000000e+02,1.668316576039997017e+04,1.556917225856005462e+04,1.756908415797447378e+04,2.912234964463948927e+03,3.085161687223645544e+01
5.880000000000000000e+02,1.675009162413710874e+04,1.563030296971964526e+04,1.764056057303076523e+04,2.918962988707511613e+03,3.145017616497079160e+01
5.890000000000000000e+02,1.680671577618174342e+04,1.568547626582924750e+04,1.770386127035103709e+04,2.931505433223292130e+03,3.124772945567611515e+01
5.900000000000000000e+02,1.686642432502526935e+04,1.573781420540688487e+04,1.775807539664343494e+04,2.941266847716487518e+03,3.171567616999520212e+01
5.910000000000000000e+02,1.693133510690774347e+04,1.579907172837995677e+04,1.781614717914944777e+04,2.952284734368833597e+03,3.192249212129024016e+01
5.920000000000000000e+02,1.699601805729616899e+04,1.586151278396880116e+04,1.788398474049833021e+04,2.963464132058157702e+03,3.242749077170014260e+01
5.930000000000000000e+02,1.704283688657681341e+04,1.592216133219372387e+04,1.794297479674659553e+04,2.977904231209229692e+03,3.266545971674888449e+01
5.940000000000000000e+02,1.709081453990485898e+04,1.597188101100309541e+04,1.800325085092351947e+04,2.989796491540372699e+03,3.299684351274407845e+01
5.950000000000000000e+02,1.715762757179549226e+04,1.602970168449987978e+04,1.806459580590085898e+04,3.002255125961899466e+03,3.340395092903767704e+01
5.960000000000000000e+02,1.721551530492477468e+04,1.609468528515741127e+04,1.812265927313292923e+04,3.012786521021375847e+03,3.364410217765496469e+01
5.970000000000000000e+02,1.728336205205568695e+04,1.615395244287095375e+04,1.819077401291408751e+04,3.021436057094557327e+03,3.399639526017962510e+01
5.980000000000000000e+02,1.734961893595823130e+04,1.621516504677042576e+04,1.825071470849422258e+04,3.032136619398089351e+03,3.435183915373180241e+01
5.990000000000000000e+02,1.743079726862363168e+04,1.627282565654730752e+04,1.831904108913278469e+04,3.043287636156775079e+03,3.465286984641723222e+01
6.000000000000000000e+02,1.749355556362939387e+04,1.632946538017157945e+04,1.837874713431575947e+04,3.056103837333764204e+03,3.495728611102747863e+01
6.010000000000000000e+02,1.755844362511952568e+04,1.638220166108443118e+04,1.842752626970454003e+04,3.067276199439382708e+03,3.565428970278190945e+01
6.020000000000000000e+02,1.762391214210967155e+04,1.644207008275766566e+04,1.848950348646193015e+04,3.076545049521397232e+03,3.581256180164726288e+01
6.030000000000000000e+02,1.769095371426732527e+04,1.649756142799435474e+04,1.855986932364390668e+04,3.089604949582404060e+03,3.585605827686231351e+01
6.040000000000000000e+02,1.774305204599554418e+04,1.655967776729080651e+04,1.861633710150757543e+04,3.102685116229203231e+03,3.601102187185611569e+01
6.050000000000000000e+02,1.780177743123766413e+04,1.661122584012092557e+04,1.868545886854214041e+04,3.112047788967473934e+03,3.656688389793035299e+01
6.060000000000000000e+02,1.787215663398781544e+04,1.667294055300614491e+04,1.874264357459637176e+04,3.123613618593168667e+03,3.653893959157126403e+01
6.070000000000000000e+02,1.792255435455817496e+04,1.672477197446484570e+04,1.882239839058253710e+04,3.136351450788873080e+03,3.711463351696797730e+01
6.080000000000000000e+02,1.798080181211326271e+04,1.678320742006839282e+04,1.888147180909923918e+04,3.148597324080854378e+03,3.754260228193520277e+01
6.090000000000000000e+02,1.804498231761852367e+04,1.684136145428511372e+04,1.894891875208406418e+04,3.162204693321162722e+03,3.785735763139813059e+01
6.100000000000000000e+02,1.811008350245412294e+04,1.691133906534807102e+04,1.902807896256246022e+04,3.170111133252198670e+03,3.818564374971566622e+01
6.110000000000000000e+02,1.816964638941548765e+04,1.698011786917340578e+04,1.909574021486200945e+04,3.178809896353200202e+03,3.855115651815598454e+01
6.120000000000000000e+02,1.822358779014438915e+04,1.703874015985109145e+04,1.915998611844035986e+04,3.188380249252086287e+03,3.924685415518506204e+01
6.130000000000000000e+02,1.828348971648872975e+04,1.709519893875870912e+04,1.921602529846069592e+04,3.199724028076691866e+03,3.957763058344181673e+01
6.140000000000000000e+02,1.834367449660673810e+04,1.716449120650720579e+04,1.929181988239459315e+04,3.211440410946830070e+03,4.031205280155572268e+01
6.150000000000000000e+02,1.840091435413024737e+04,1.723351747235345829e+04,1.936253744761856433e+04,3.224603389550034080e+03,4.029904653419524152e+01
6.160000000000000000e+02,1.846718708992558823e+04,1.729049680224732219e+04,1.943858894757765665e+04,3.239934687600311008e+03,4.056493927362436125e+01
6.170000000000000000e+02,1.852457781389855518e+04,1.735665401733895851e+04,1.950103921665319285e+04,3.251897727647841748e+03,4.059963072738624135e+01
6.180000000000000000e+02,1.858940569445399888e+04,1.741993515222875430e+04,1.956162346452060592e+04,3.265525616807920414e+03,4.102649872006251286e+01
6.190000000000000000e+02,1.864709578008261815e+04,1.748154755928782834e+04,1.962119910739961779e+04,3.280776698933840635e+03,4.121148669915554308e+01
6.200000000000000000e+02,1.871680937265132525e+04,1.753774528867332992e+04,1.969167182975015021e+04,3.291743541444478069e+03,4.156493339564107714e+01
6.210000000000000000e+02,1.878974925698266088e+04,1.759351465904409270e+04,1.976323544568717625e+04,3.305587948375270116e+03,4.162582576536175338e+01
6.220000000000000000e+02,1.884539227315803146e+04,1.764707840615529130e+04,1.983308881145873602e+04,3.316979972851999264e+03,4.200573486919846289e+01
6.230000000000000000e+02,1.890853541795829005e+04,1.771099368528608102e+04,1.989655906585920093e+04,3.331184151760353416e+03,4.224251961179187731e+01
6.240000000000000000e+02,1.897430945393135698e+04,1.778286941575838864e+04,1.996557088076882792e+04,3.340537241084294692e+03,4.285689844708290508e+01
6.250000000000000000e+02,1.903913581078645802e+04,1.784377089405721927e+04,2.003228107254630959e+04,3.352398321288244006e+03,4.321804592989572313e+01
6.260000000000000000e+02,1.910199118255717258e+04,1.789568256919203850e+04,2.010703152292730374e+04,3.364107953049849129e+03,4.313259102334892248e+01
6.270000000000000000e+02,1.918354262948580435e+04,1.796191677116796200e+04,2.018012438474329247e+04,3.375927667176431441e+03,4.397099297036498200e+01
6.280000000000000000e+02,1.924650976696595899e+04,1.801867152258246642e+04,2.025067270216064935e+04,3.388270247043548807e+03,4.401831790179262782e+01
6.290000000000000000e+02,1.931126254903583322e+04,1.808588689278646052e+04,2.031718581333982729e+04,3.398930735524628290e+03,4.449371344987713428e+01
6.300000000000000000e+02,1.937901541255704797e+04,1.815286631301834859e+04,2.039488851106091170e+04,3.409466981891800060e+03,4.480936745832806167e+01
6.310000000000000000e+02,1.944556359502429405e+04,1.821553837559176100e+04,2.046470277619987246e+04,3.422368056842886290e+03,4.508013263318281361e+01
6.320000000000000000e+02,1.950884899867907370e+04,1.827419099664442911e+04,2.054541832253600296e+04,3.430704093103116520e+03,4.566500804838021566e+01
6.330000000000000000e+02,1.956913429110982543e+04,1.834645790896805920e+04,2.061508621941846650e+04,3.444030629695896550e+03,4.621595900426908088e+01
6.340000000000000000e+02,1.962824328961159335e+04,1.841110861632056913e+04,2.068862951820468879e+04,3.453700938018672332e+03,4.625809151395930741e+01
6.350000000000000000e+02,1.970235932480159681e+04,1.847073731501423754e+04,2.076298239144710897e+04,3.468262125384014325e+03,4.650088426089740778e+01
6.360000000000000000e+02,1.977118229278014769e+04,1.853066628564700659e+04,2.083780650314185186e+04,3.475664656378049585e+03,4.716069439162813381e+01
6.370000000000000000e+02,1.983544207746111351e+04,1.859233510229885724e+04,2.091085442756376870e+04,3.486466560089351333e+03,4.742128800614302975e+01
6.380000000000000000e+02,1.990601338190897877e+04,1.865939563403274951e+04,2.097633208125025703e+04,3.497855936743907478e+03,4.761829372001852079e+01
6.390000000000000000e+02,1.996173603343724244e+04,1.872042120799053373e+04,2.103995059232100903e+04,3.511030176095637671e+03,4.791209879685446538e+01
6.400000000000000000e+02,2.001742802132794168e+04,1.878289391360549052e+04,2.110344384934909613e+04,3.523859438958204919e+03,4.886913107711224313e+01
6.410000000000000000e+02,2.009097568354424584e+04,1.883741051354190495e+04,2.117213325536152115e+04,3.535814701542724379e+03,4.906469540566062904e+01
6.420000000000000000e+02,2.015873969307925290e+04,1.889602041540593927e+04,2.122219438584272575e+04,3.548245417815093333e+03,4.930176351933568668e+01
6.430000000000000000e+02,2.022933728824133141e+04,1.895719900166577281e+04,2.130734247881933334e+04,3.560552044762848254e+03,4.946354606700131740e+01
6.440000000000000000e+02,2.030128576953036827e+04,1.901844528794394137e+04,2.138370226580336748e+04,3.573948020338475089e+03,4.964894154692958494e+01
6.450000000000000000e+02,2.037184371467870733e+04,1.907571937175960920e+04,2.146016868680377956e+04,3.582461730243782768e+03,5.034603461803563818e+01
6.460000000000000000e+02,2.043091216951787646e+04,1.913051717373942665e+04,2.153592037338106093e+04,3.595139450826102802e+03,5.082624178313671592e+01
6.470000000000000000e+02,2.051266228371470061e+04,1.919681548669012409e+04,2.160788951724129583e+04,3.608488379531369901e+03,5.123452289823960371e+01
6.480000000000000000e+02,2.058153351804320118e+04,1.927455927755530138e+04,2.167124358158879477e+04,3.622718686314188744e+03,5.144403531387429496e+01
6.490000000000000000e+02,2.064979969640196941e+04,1.935308710609834088e+04,2.175414685729909252e+04,3.634863323775197387e+03,5.182832570769048175e+01
6.500000000000000000e+02,2.070846266340100192e+04,1.942328530530261560e+04,2.183171330654373014e+04,3.646959857700466728e+03,5.245080329621144699e+01
6.510000000000000000e+02,2.077887244616202952e+04,1.948655153264574619e+04,2.190070160641208713e+04,3.660114957110166870e+03,5.287657077581709331e+01
6.520000000000000000e+02,2.084604915471754066e+04,1.954892303657862431e+04,2.197427006329616779e+04,3.671857592399505847e+03,5.308783272294017763e+01
6.530000000000000000e+02,2.090722030733592692e+04,1.960964223807384406e+04,2.204029830705715722e+04,3.682626743268020164e+03,5.366307617895650139e+01
6.540000000000000000e+02,2.097064418869937799e+04,1.967175357235510819e+04,2.210333724566617093e+04,3.695167555658495075e+03,5.388696692996030180e+01
6.550000000000000000e+02,2.104038366993618547e+04,1.973207099332971848e+04,2.216720397963383220e+04,3.704787261190113895e+03,5.422779988581863364e+01
6.560000000000000000e+02,2.112333407022372921e+04,1.980584550429024239e+04,2.225195649448390031e+04,3.722218405557253845e+03,5.417397211385830502e+01
6.570000000000000000e+02,2.119618455987084599e+04,1.985990485849073593e+04,2.233551184139632096e+04,3.734113402968376249e+03,5.468486097070515228e+01
6.580000000000000000e+02,2.126902928809357400e+04,1.991232573373392734e+04,2.241209740737223910e+04,3.748874434866369029e+03,5.519492646924684465e+01
6.590000000000000000e+02,2.134228239482771096e+04,1.997655557027306713e+04,2.249183403065891980e+04,3.764479721555857395e+03,5.546072458568789187e+01
6.600000000000000000e+02,2.142260938603066461e+04,2.003255914911944637e+04,2.256168422295783967e+04,3.775760496673276975e+03,5.594780886588879554e+01
6.610000000000000000e+02,2.149023137945181224e+04,2.009827522445865907e+04,2.263631394456089765e+04,3.789984652760220342e+03,5.677451056979258937e+01
6.620000000000000000e+02,2.156853011876297751e+04,2.015501297868053007e+04,2.271381757045192717e+04,3.803721198121776979e+03,5.706010976543200286e+01
6.630000000000000000e+02,2.163885644815650448e+04,2.021603275221956574e+04,2.278854756979950616e+04,3.815261400454015075e+03,5.713142145106488101e+01
6.640000000000000000e+02,2.170430768640132737e+04,2.029637419095585210e+04,2.285865897439818946e+04,3.828647857246789499e+03,5.753963738136346961e+01
6.650000000000000000e+02,2.178042712842925175e+04,2.036517476209632150e+04,2.293627051252567981e+04,3.841807026887985558e+03,5.794933526198470020e+01
6.660000000000000000e+02,2.183744680544808580e+04,2.042885333172907849e+04,2.300605536506824137e+04,3.853045110743163605e+03,5.790046181591753083e+01
6.670000000000000000e+02,2.191122206209208525e+04,2.049005430657907709e+04,2.308229743618716748e+04,3.866432616929152118e+03,5.834024088335219460e+01
6.680000000000000000e+02,2.197752697218838875e+04,2.055755669595667132e+04,2.316411493760095618e+04,3.878940463654330415e+03,5.906766281274190789e+01
6.690000000000000000e+02,2.205041787798935184e+04,2.061823687521300599e+04,2.324569878114471067e+04,3.894739505866235504e+03,5.918417493075517655e+01
6.700000000000000000e+02,2.212531307527239915e+04,2.067664282791305595e+04,2.331908153705582663e+04,3.905799043133835767e+03,5.964962575706307746e+01
6.710000000000000000e+02,2.219114776147787779e+04,2.073388381294901046e+04,2.338497366985016561e+04,3.918992283629769190e+03,5.981143480429052772e+01
6.720000000000000000e+02,2.228312256313858234e+04,2.080433898766202765e+04,2.345674589387528249e+04,3.935060442877399055e+03,5.991852970815948254e+01
6.730000000000000000e+02,2.234678233510584687e+04,2.087052472249449784e+04,2.352730061258092610e+04,3.950546022558259665e+03,6.048733561001059655e+01
6.740000000000000000e+02,2.242017568604689950e+04,2.093381107929591235e+04,2.359034599568884732e+04,3.965403925974403592e+03,6.045760237122085101e+01
6.750000000000000000e+02,2.248173643540293415e+04,2.099198276563613035e+04,2.365106524347611048e+04,3.975842803341944091e+03,6.035695808125780104e+01
6.760000000000000000e+02,2.255324912637575471e+04,2.105480004297624691e+04,2.371448254179507057e+04,3.992702794692831958e+03,6.039466422949485747e+01
6.770000000000000000e+02,2.262184659531982470e+04,2.112067448056926514e+04,2.380159029343264774e+04,4.008516902536340240e+03,6.074937719301892969e+01
6.780000000000000000e+02,2.268532904902814334e+04,2.119242594234996795e+04,2.387913710997680028e+04,4.020745925259055184e+03,6.128030152105879580e+01
6.790000000000000000e+02,2.275092807043813445e+04,2.126222675729329058e+04,2.394469653378119983e+04,4.030996666488208575e+03,6.210950525370030562e+01
6.800000000000000000e+02,2.282835754530753547e+04,2.130518933616243885e+04,2.402275310686328885e+04,4.045159160891072133e+03,6.242863203202129796e+01
6.810000000000000000e+02,2.291177763548369694e+04,2.137058566674086978e+04,2.408009989159545512e+04,4.057716154862445364e+03,6.296955478768754233e+01
6.820000000000000000e+02,2.298689181525563617e+04,2.143710630734239749e+04,2.416078084862447213e+04,4.069021193843162564e+03,6.312229964805175086e+01
6.830000000000000000e+02,2.305974836031252198e+04,2.149472592198649727e+04,2.424248879778922856e+04,4.085122983055387976e+03,6.307125075685610227e+01
6.840000000000000000e+02,2.312445137843885823e+04,2.156065221412435494e+04,2.431097224784939317e+04,4.097346058399672984e+03,6.390293686562701225e+01
6.850000000000000000e+02,2.319728230027302561e+04,2.162889468289272918e+04,2.438912144630850889e+04,4.110437413867772193e+03,6.446753316056094718e+01
6.860000000000000000e+02,2.326396823545761436e+04,2.169800847340775726e+04,2.445933212443283264e+04,4.128049141697022606e+03,6.490398553995112252e+01
6.870000000000000000e+02,2.334126525726583350e+04,2.176520732768277230e+04,2.453249410695032566e+04,4.144816806934105443e+03,6.518458978464363440e+01
6.880000000000000000e+02,2.341277621661162993e+04,2.183642640256744562e+04,2.461261393673060957e+04,4.158534147635782574e+03,6.559961986042728199e+01
6.890000000000000000e+02,2.347809236550738569e+04,2.189877373165766039e+04,2.468875024147942167e+04,4.172822499638365116e+03,6.611328922621112270e+01
6.900000000000000000e+02,2.355981857671207399e+04,2.196988518753075914e+04,2.475934708905437219e+04,4.186455010328207209e+03,6.657802751591037804e+01
6.910000000000000000e+02,2.362724112123203304e+04,2.204547340740765503e+04,2.482062009784941620e+04,4.198035307061147250e+03,6.675347713207770539e+01
6.920000000000000000e+02,2.370215288470368250e+04,2.210281947414985916e+04,2.488824802955657287e+04,4.216128268514718911e+03,6.698448144249076108e+01
6.930000000000000000e+02,2.377731159269046475e+04,2.218190508646144008e+04,2.495176890565104259e+04,4.229402148734588081e+03,6.748208476659637256e+01
6.940000000000000000e+02,2.385205770927168487e+04,2.223953560956977526e+04,2.502235821921941897e+04,4.238726532851285810e+03,6.778332225754517992e+01
6.950000000000000000e+02,2.393258994544397865e+04,2.230752039686324133e+04,2.509688966426549450e+04,4.257651603165266351e+03,6.786824951400009809e+01
6.960000000000000000e+02,2.402741364859181704e+04,2.236932601337680535e+04,2.516288891399101703e+04,4.273298228448924419e+03,6.829218179203331829e+01
6.970000000000000000e+02,2.410400989692887379e+04,2.243189782816439038e+04,2.523530906168563160e+04,4.285492247231553847e+03,6.962211122290823084e+01
6.980000000000000000e+02,2.416373943650113142e+04,2.250190445974437171e+04,2.530731136163266638e+04,4.300982544895064166e+03,7.072624448062374825e+01
6.990000000000000000e+02,2.423431366104355402e+04,2.257372369252245699e+04,2.539394198852714908e+04,4.314482712920944323e+03,7.088542316716504388e+01
7.000000000000000000e+02,2.430833054387473385e+04,2.264219959960518099e+04,2.547166641180081206e+04,4.325007551608528956e+03,7.175420468474780478e+01
7.010000000000000000e+02,2.438398154184078521e+04,2.270711467993329279e+04,2.553905654831438005e+04,4.341309280045850755e+03,7.219718893534748361e+01
7.020000000000000000e+02,2.445254274446711861e+04,2.278562499012398621e+04,2.562551679547028107e+04,4.355800677901914241e+03,7.208971131937903465e+01
7.030000000000000000e+02,2.453089302990446595e+04,2.284749166577238066e+04,2.570382980741791835e+04,4.368407743836494774e+03,7.250921175453576950e+01
7.040000000000000000e+02,2.461995838629471109e+04,2.291099881647189613e+04,2.578946013547542316e+04,4.382012036327185342e+03,7.318470809405503985e+01
7.050000000000000000e+02,2.469464157256446197e+04,2.297524917350902979e+04,2.585891365196538391e+04,4.395720002818368812e+03,7.369936999450919757e+01
7.060000000000000000e+02,2.476694975945834813e+04,2.304164998429342086e+04,2.594739655642494472e+04,4.412047760746281710e+03,7.398172108794123858e+01
7.070000000000000000e+02,2.482747897217746504e+04,2.310619526671689528e+04,2.601311449288827134e+04,4.428074438276309593e+03,7.414595066675499879e+01
7.080000000000000000e+02,2.490461176731749583e+04,2.317191563994591706e+04,2.609540835502224945e+04,4.442524138787692209e+03,7.502893827288505690e+01
7.090000000000000000e+02,2.496290923605375065e+04,2.324080946454729565e+04,2.618108086331446248e+04,4.459444554803786559e+03,7.525095532337299176e+01
7.100000000000000000e+02,2.504312647767595627e+04,2.331912549556242448e+04,2.625378049611861206e+04,4.474432602605702414e+03,7.548309929061269941e+01
7.110000000000000000e+02,2.511119328663461783e+04,2.339339498979018026e+04,2.633200755182238208e+04,4.488617593999002565e+03,7.586116875368026058e+01
7.120000000000000000e+02,2.518801981281425105e+04,2.346583811768884334e+04,2.641684926685420942e+04,4.502988861789497605e+03,7.642754541627250831e+01
7.130000000000000000e+02,2.527600825970869846e+04,2.353000120616667482e+04,2.649483437432434584e+04,4.516859603772372793e+03,7.675164785378719046e+01
7.140000000000000000e+02,2.536310358791649924e+04,2.360044442235504903e+04,2.657293601223710721e+04,4.533752030304021901e+03,7.720810169820467195e+01
7.150000000000000000e+02,2.543717694533113536e+04,2.365639002846557560e+04,2.664417084811274981e+04,4.547659821286512852e+03,7.781016145031725273e+01
7.160000000000000000e+02,2.552212738879165772e+04,2.371847304079088281e+04,2.670567727167774501e+04,4.558073757189876233e+03,7.843682343457004436e+01
7.170000000000000000e+02,2.559559767222707887e+04,2.378691619866344990e+04,2.677955087045599794e+04,4.576803769642857333e+03,7.904103501901920481e+01
7.180000000000000000e+02,2.567290737162098230e+04,2.386790847615231542e+04,2.686194780716245805e+04,4.589650041145861906e+03,7.931154696683825023e+01
7.190000000000000000e+02,2.577581598962340649e+04,2.392120336784913525e+04,2.694728420448487304e+04,4.607854273489290790e+03,7.991335352725631935e+01
7.200000000000000000e+02,2.585851163820513466e+04,2.400117876004408754e+04,2.703716353421478561e+04,4.621683357389462799e+03,8.053633971475046849e+01
7.210000000000000000e+02,2.592931254334128607e+04,2.407228545808875788e+04,2.711480696371828526e+04,4.634827950880160643e+03,8.080782446543541653e+01
7.220000000000000000e+02,2.601056471814460019e+04,2.413505023107901798e+04,2.718682086322073155e+04,4.646040646784967976e+03,8.138406699514291631e+01
7.230000000000000000e+02,2.608856625486931443e+04,2.420057562879478064e+04,2.726216985751034008e+04,4.658549566951613087e+03,8.133340622858901270e+01
7.240000000000000000e+02,2.617311078827872916e+04,2.427320853965515562e+04,2.733754304848534957e+04,4.674302221476495106e+03,8.161089064420715999e+01
7.250000000000000000e+02,2.625178085450633080e+04,2.434824494922619851e+04,2.741332135918434506e+04,4.691895962307526133e+03,8.219912745765321915e+01
7.260000000000000000e+02,2.633176441134998458e+04,2.440668875837232190e+04,2.749487666354239627e+04,4.706592683680985829e+03,8.331267180931450866e+01
7.270000000000000000e+02,2.639920513675785332e+04,2.446845604843750334e+04,2.757477818330009904e+04,4.719709454672291031e+03,8.418431362547954677e+01
7.280000000000000000e+02,2.648642062284879648e+04,2.454361382704938660e+04,2.764924306213598902e+04,4.733760648153391230e+03,8.446645710682466301e+01
7.290000000000000000e+02,2.656106082425518252e+04,2.460857198912118474e+04,2.774818299120733354e+04,4.750850416038760159e+03,8.544709349018535249e+01
7.300000000000000000e+02,2.664718257705813085e+04,2.467856640142692413e+04,2.782434367840642517e+04,4.763801331334976567e+03,8.599255619840067766e+01
7.310000000000000000e+02,2.671860909576917766e+04,2.474094729323829961e+04,2.790413316444176598e+04,4.777813591362651096e+03,8.629086078842388474e+01
7.320000000000000000e+02,2.678235041611153429e+04,2.481298877748277300e+04,2.798455755987752855e+04,4.793688462703123150e+03,8.637164688316367744e+01
7.330000000000000000e+02,2.686416140213318067e+04,2.487823094587447849e+04,2.806542326526898250e+04,4.808003193008144081e+03,8.731125267097553433e+01
7.340000000000000000e+02,2.694012854764175063e+04,2.493438360790309162e+04,2.815682776288586319e+04,4.821144707608661520e+03,8.776711039466340480e+01
7.350000000000000000e+02,2.702385163640164683e+04,2.500820068424945202e+04,2.822532508020968089e+04,4.835646558034175541e+03,8.832635846689640857e+01
7.360000000000000000e+02,2.710235633560653514e+04,2.507760100981600044e+04,2.830949772890751774e+04,4.849888894218333917e+03,8.850654677362504685e+01
7.370000000000000000e+02,2.718355123772204024e+04,2.514982060314466071e+04,2.838419617257813661e+04,4.862806221837400699e+03,8.869571555492140646e+01
7.380000000000000000e+02,2.724690969905569727e+04,2.521591053498356632e+04,2.846205942876654444e+04,4.881407641972769852e+03,8.927228008422164862e+01
7.390000000000000000e+02,2.730996088260744000e+04,2.528280873327504378e+04,2.854226565870658669e+04,4.893943839440576994e+03,8.971489585298729708e+01
7.400000000000000000e+02,2.739345636211260717e+04,2.534782165452459594e+04,2.862226575630156003e+04,4.911775530070712193e+03,9.012954187507858705e+01
7.410000000000000000e+02,2.747448761494509017e+04,2.541542322204134689e+04,2.870471331934385671e+04,4.927410095444499348e+03,9.108478862901688444e+01
7.420000000000000000e+02,2.754766434246601420e+04,2.549035766541894554e+04,2.880243223837566984e+04,4.937162028324856692e+03,9.129683459908908105e+01
7.430000000000000000e+02,2.763130336658332453e+04,2.556294194714946934e+04,2.888982431131163321e+04,4.952573453591891848e+03,9.159021177882951292e+01
7.440000000000000000e+02,2.772031169765730738e+04,2.563354363687554724e+04,2.898776247726981092e+04,4.964355115656589987e+03,9.165718337289789019e+01
7.450000000000000000e+02,2.780295791420621026e+04,2.570624090062700998e+04,2.905625869433010666e+04,4.981248401836897756e+03,9.235025066459866139e+01
7.460000000000000000e+02,2.786786973106407459e+04,2.577890027796264621e+04,2.912238505155082385e+04,4.995808323235086391e+03,9.266504929395821932e+01
7.470000000000000000e+02,2.795081339660843878e+04,2.585292980822062236e+04,2.920523816180855283e+04,5.006383692632974089e+03,9.346696357172173464e+01
7.480000000000000000e+02,2.802453035178651044e+04,2.592873211367784097e+04,2.928411788804481694e+04,5.022471146621713160e+03,9.401693396865812247e+01
7.490000000000000000e+02,2.810387156472071365e+04,2.598730326006753967e+04,2.936647706193714112e+04,5.037650398927326023e+03,9.414950993610010244e+01


==> figs/sim/train_loss_edge_07_mal_7_out_max_tukey.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.839182665717110865e+00,9.896368103730148746e+00,9.817754480001770645e+00,9.966879696464642890e+00,9.830930537217007270e+00
1.000000000000000000e+00,5.856450304748989311e+00,6.433606782560875814e+00,6.181913809083427580e+00,6.348144150612409220e+00,7.293522209114939869e+00
2.000000000000000000e+00,4.506791352946136087e+00,4.918457522184649378e+00,4.802569024940389397e+00,5.081678105116209210e+00,6.396818760602581477e+00
3.000000000000000000e+00,3.397140849390795747e+00,3.703054550901073050e+00,3.809531932616437189e+00,4.031016409533419775e+00,5.580619085506301147e+00
4.000000000000000000e+00,2.500611809560837617e+00,2.876181446113391438e+00,2.878794206400811184e+00,3.123101219409484930e+00,4.943863948169437528e+00
5.000000000000000000e+00,1.875841011010338510e+00,2.008415321303424150e+00,2.052739017372051222e+00,2.440053933403698139e+00,4.376940383589358774e+00
6.000000000000000000e+00,1.320396451310156705e+00,1.360557017333803298e+00,1.431498557249715642e+00,1.739349416658543257e+00,3.733589735336583004e+00
7.000000000000000000e+00,8.753822556693877655e-01,8.406934405739712179e-01,9.383521396970139206e-01,1.268428553732451114e+00,3.236593673656902315e+00
8.000000000000000000e+00,5.149300658908847472e-01,5.760789338295051465e-01,5.746643491697616124e-01,8.959047634846267760e-01,2.880535407877459875e+00
9.000000000000000000e+00,2.640806622689972905e-01,3.267248315801442038e-01,3.280079340638416552e-01,5.935438071893168743e-01,2.320015239939802854e+00
1.000000000000000000e+01,1.531828637850580765e-01,1.782789130119196708e-01,2.015655727557266186e-01,3.304320283115149692e-01,1.992655894658130755e+00
1.100000000000000000e+01,8.226152348959525629e-02,1.180171040243910285e-01,1.125337633279476224e-01,2.195535619237316549e-01,1.643766594357075395e+00
1.200000000000000000e+01,4.132311915749442566e-02,7.535748506654360579e-02,5.541016620515493152e-02,1.141483052803573539e-01,1.398135072302858717e+00
1.300000000000000000e+01,2.203588709523285338e-02,4.854503079029004464e-02,2.677234125843286350e-02,6.515318200983710728e-02,1.069633958732990386e+00
1.400000000000000000e+01,1.257704299191864106e-02,2.762383758037179060e-02,1.608263099443785205e-02,5.018011910438935352e-02,8.393932156438698167e-01
1.500000000000000000e+01,8.365666870138177558e-03,1.848830619628649696e-02,1.160961972311913559e-02,3.633639979790692642e-02,6.828137604079655976e-01
1.600000000000000000e+01,6.189159587309811528e-03,1.263937355324151746e-02,8.497146942570865669e-03,2.695771369381494420e-02,5.143847713531749521e-01
1.700000000000000000e+01,4.668032891877893498e-03,9.472533971096708250e-03,7.357247125349353212e-03,1.710465118777759752e-02,4.045476364951546833e-01
1.800000000000000000e+01,4.074351122661967750e-03,8.025533620313107797e-03,6.526783463026264442e-03,1.348270907150139752e-02,3.131405937741013057e-01
1.900000000000000000e+01,3.418558575932317822e-03,7.590458125804611100e-03,6.397323785796271700e-03,1.121500547690346128e-02,2.233306667666996592e-01
2.000000000000000000e+01,3.264171463616127866e-03,7.695732630470741853e-03,6.727090609745522976e-03,9.701251708422509168e-03,1.606915092901061159e-01
2.100000000000000000e+01,3.252689309806933160e-03,7.854405794347929515e-03,7.015683281622608902e-03,9.032106911150750150e-03,1.003459945477408466e-01
2.200000000000000000e+01,3.485068698515947361e-03,9.131674229735597947e-03,7.404415175526923854e-03,9.071592707786235721e-03,7.076293343292372473e-02
2.300000000000000000e+01,3.574363158036497623e-03,1.039927866848400217e-02,9.074787892360824948e-03,9.890668335616803475e-03,5.466337483125205399e-02
2.400000000000000000e+01,3.866795614430373895e-03,1.183462895040132690e-02,1.033560461143423481e-02,1.019193161034726014e-02,4.390005834720189792e-02
2.500000000000000000e+01,4.430309723891245888e-03,1.310846864316328464e-02,1.302920200372970072e-02,1.169495792870611783e-02,3.845597946008028067e-02
2.600000000000000000e+01,4.874715945712093657e-03,1.512742277758571952e-02,1.470386595621531178e-02,1.307810936881903530e-02,3.060456169297265383e-02
2.700000000000000000e+01,5.822768290022817261e-03,1.731243829638828835e-02,1.761715125740703769e-02,1.507116380744688566e-02,2.392081299026005414e-02
2.800000000000000000e+01,6.535438859108455567e-03,2.013111287073610089e-02,2.182645331354315932e-02,1.702344588740867248e-02,1.802952290369519428e-02
2.900000000000000000e+01,7.524704271966942137e-03,2.344701275748950486e-02,2.648312673686004093e-02,1.858344217221952199e-02,1.362401088945963679e-02
3.000000000000000000e+01,8.015743852767709399e-03,2.862595338695772540e-02,3.140480919885324518e-02,2.136940445953128265e-02,1.033891510400541947e-02
3.100000000000000000e+01,9.916852371710138669e-03,3.125268943814096811e-02,4.165705092223859207e-02,2.464423142080796048e-02,8.797315132124228221e-03
3.200000000000000000e+01,1.216847270841125983e-02,3.777114307503925961e-02,4.754851625505085444e-02,2.873013737682816870e-02,7.731754982614580385e-03
3.300000000000000000e+01,1.427974962586053831e-02,4.674441144437058160e-02,5.613391583118598760e-02,3.391030245991655256e-02,5.920104424964378609e-03
3.400000000000000000e+01,1.604050802898404626e-02,5.620191751451475426e-02,7.009420710746361305e-02,4.010650942426274845e-02,4.522163220891273205e-03
3.500000000000000000e+01,1.869493853289827534e-02,6.521650590147098914e-02,8.298432497550622955e-02,4.449287032767412775e-02,3.629854242713781431e-03
3.600000000000000000e+01,2.084831965641265050e-02,7.630764513014465233e-02,1.019499726930628292e-01,5.123506618945072866e-02,2.845029239093355145e-03
3.700000000000000000e+01,2.341852782611042461e-02,9.152886675602145417e-02,1.267678589061741468e-01,5.996399344617575622e-02,2.113427774832699058e-03
3.800000000000000000e+01,2.743593171152336474e-02,1.084182530701287561e-01,1.556796992216765707e-01,7.073412722591965185e-02,1.667405062491300605e-03
3.900000000000000000e+01,3.203849701758998414e-02,1.185724579344986651e-01,1.924987954005542568e-01,7.963219262932985654e-02,1.431902975594145921e-03
4.000000000000000000e+01,3.518201772815965356e-02,1.378486895416127789e-01,2.380521268200019858e-01,9.113693205068529313e-02,1.199625136775073209e-03
4.100000000000000000e+01,4.258330708907887008e-02,1.508552952341389863e-01,2.925664306662855152e-01,1.037132840014145518e-01,1.069107562853277571e-03
4.200000000000000000e+01,4.837163047223413948e-02,1.966775652031066413e-01,3.618510623497617207e-01,1.161225450302804107e-01,9.606915610682609241e-04
4.300000000000000000e+01,5.474713023520394461e-02,2.252469372165419870e-01,4.407231831332626415e-01,1.459540500044678168e-01,9.285539301260303802e-04
4.400000000000000000e+01,6.134535666245477525e-02,2.518125699688765762e-01,5.392783277506174588e-01,1.590271388339931091e-01,7.803708344678028652e-04
4.500000000000000000e+01,7.371680422024984303e-02,3.039066444051352622e-01,6.218585912596111820e-01,1.888350695502337695e-01,7.309998157620789527e-04
4.600000000000000000e+01,7.556958532352320290e-02,3.524882891601719415e-01,7.505833921337968784e-01,2.113871231825584784e-01,6.878339314076997724e-04
4.700000000000000000e+01,8.706852223694927506e-02,4.017654073204806053e-01,8.893159853023330230e-01,2.575667495751540192e-01,6.657412456390066069e-04
4.800000000000000000e+01,9.770040977742078248e-02,4.853185963474322406e-01,1.096649178567926430e+00,2.909988703853184644e-01,6.729995580517789122e-04
4.900000000000000000e+01,1.195403314608926015e-01,5.825336191132103325e-01,1.287619047706806796e+00,3.159841726599624812e-01,6.492385179058812739e-04
5.000000000000000000e+01,1.209330371463687159e-01,6.836291380448296096e-01,1.475362498291869162e+00,3.637120159582624135e-01,6.389905336320333973e-04
5.100000000000000000e+01,1.411549660877798873e-01,8.684687021234944737e-01,1.765907873283667939e+00,4.326054838299782102e-01,6.255643560210133458e-04
5.200000000000000000e+01,1.687141381904255777e-01,1.013739884161071192e+00,2.010117971326293329e+00,4.891354273360467575e-01,6.433625208827065123e-04
5.300000000000000000e+01,1.862913612741913250e-01,1.168016095634176299e+00,2.310228810996017401e+00,5.837650849594815394e-01,6.044834068401616634e-04
5.400000000000000000e+01,2.046970487138296546e-01,1.299104215014202257e+00,2.604658667883890999e+00,6.920839917839668454e-01,6.298261587514009108e-04
5.500000000000000000e+01,2.514138800465611778e-01,1.508425211873982708e+00,3.043622448194420294e+00,7.609419291392214291e-01,6.005198682488277484e-04
5.600000000000000000e+01,2.871865113929312763e-01,1.731181970493677280e+00,3.288943545133242274e+00,8.599691620178977480e-01,5.896724942101583267e-04
5.700000000000000000e+01,3.200990459412885736e-01,1.943277663747498440e+00,3.634137546931996532e+00,9.729233437604185575e-01,6.025027432858820475e-04
5.800000000000000000e+01,3.780658976024295903e-01,2.224420237693697011e+00,4.124298566663781251e+00,1.136590970260169531e+00,6.332575975701582038e-04
5.900000000000000000e+01,3.903580350121745868e-01,2.602402100897771131e+00,4.559919879064847414e+00,1.265788278184631910e+00,6.489790437199660644e-04
6.000000000000000000e+01,4.737249053613933336e-01,2.956736504976560376e+00,5.059442320451378095e+00,1.448756102859683814e+00,6.389550684673395153e-04
6.100000000000000000e+01,5.781315045958635990e-01,3.350123108234033698e+00,5.814531684448217774e+00,1.562424832054433388e+00,6.715226652554973086e-04
6.200000000000000000e+01,6.867430180498722558e-01,3.740308265327590309e+00,6.490044299217842649e+00,1.776192181351506694e+00,7.178681003301434771e-04
6.300000000000000000e+01,7.851144010210866497e-01,4.126428587875706100e+00,7.110646851443620520e+00,1.952367982623295362e+00,7.343134568944531537e-04
6.400000000000000000e+01,9.133979566894381286e-01,4.597887018564541961e+00,7.836058435380664378e+00,2.253853092599926722e+00,7.383297221185136650e-04
6.500000000000000000e+01,1.095192226955154169e+00,5.214810218619709836e+00,8.397961205001246654e+00,2.415926302750604826e+00,7.416168369959175166e-04
6.600000000000000000e+01,1.221987626227864610e+00,5.778307231356338391e+00,9.311650073148138418e+00,2.657803606480016345e+00,8.126594052216828956e-04
6.700000000000000000e+01,1.421975303434567905e+00,6.520433535564178484e+00,1.007089649281165222e+01,2.930127171890063220e+00,8.321104699678949501e-04
6.800000000000000000e+01,1.651399806087751276e+00,7.230524704087364363e+00,1.098468269979358958e+01,3.182818198210402461e+00,8.921406581526847290e-04
6.900000000000000000e+01,1.891551249356437037e+00,7.953653204449659953e+00,1.169939936757870846e+01,3.555318632699323800e+00,8.980076250801882765e-04
7.000000000000000000e+01,2.129576089246208781e+00,8.711492689779069210e+00,1.270520087193404279e+01,3.877313078926809542e+00,9.232457732540888529e-04
7.100000000000000000e+01,2.426357569566542693e+00,9.595460147291962727e+00,1.380535927242857674e+01,4.282996021781112717e+00,9.439494998103592494e-04
7.200000000000000000e+01,2.820706345232734780e+00,1.034988481295038554e+01,1.455037051032913453e+01,4.715146715804486632e+00,9.648759006597451560e-04
7.300000000000000000e+01,3.200940169247679989e+00,1.109000156117298097e+01,1.568430299653411453e+01,5.095763234089584870e+00,9.529069172662385512e-04
7.400000000000000000e+01,3.586001861829394510e+00,1.186581103283813121e+01,1.669460173915351220e+01,5.447579148126564519e+00,1.005044111138331253e-03
7.500000000000000000e+01,3.942427621863634268e+00,1.301291494500589074e+01,1.791156323633088476e+01,5.923468421475521772e+00,1.075968608416633110e-03
7.600000000000000000e+01,4.536934990631042552e+00,1.399982227933302958e+01,1.888939622549035136e+01,6.342552086447797777e+00,1.120276640549144886e-03
7.700000000000000000e+01,5.112231510183802285e+00,1.464103274589608361e+01,2.014668705442270635e+01,6.787793590426474566e+00,1.161126406253765175e-03
7.800000000000000000e+01,5.675674638329082811e+00,1.571674596383562061e+01,2.160286944252472452e+01,7.328684215115670142e+00,1.146292261202552787e-03
7.900000000000000000e+01,6.382328879985552206e+00,1.662661616190182556e+01,2.297654664144013026e+01,8.071555169158861176e+00,1.237235415925685977e-03
8.000000000000000000e+01,7.024036031737663777e+00,1.794026237480931485e+01,2.428350252962682276e+01,8.402400926956662630e+00,1.300787977315587263e-03
8.100000000000000000e+01,7.746631407019921589e+00,1.913579348670091207e+01,2.579229595067093328e+01,8.958865835609056916e+00,1.268457418700852379e-03
8.200000000000000000e+01,8.254646456922712261e+00,2.046609862137705349e+01,2.748256264653991110e+01,9.784580468748220738e+00,1.385171854973998862e-03
8.300000000000000000e+01,9.202629594240502087e+00,2.208227171571263625e+01,2.895238499238874041e+01,1.039301074111709866e+01,1.403929412068238847e-03
8.400000000000000000e+01,1.016956541782013623e+01,2.347021758376635248e+01,3.048443820706891216e+01,1.086921126550652161e+01,1.427181346583816790e-03
8.500000000000000000e+01,1.091484174631357718e+01,2.492546280314378393e+01,3.220638055183792403e+01,1.155952083159359134e+01,1.432436014122684398e-03
8.600000000000000000e+01,1.174928530847556374e+01,2.611686446172398490e+01,3.364874427141128166e+01,1.251926176349232556e+01,1.425022488720117941e-03
8.700000000000000000e+01,1.282419424485356352e+01,2.770652296096027456e+01,3.532706270106950086e+01,1.324461629633018589e+01,1.500137685861435699e-03
8.800000000000000000e+01,1.359909429323362673e+01,2.896305023706021231e+01,3.694117927917979216e+01,1.412156740554064527e+01,1.601977361004758293e-03
8.900000000000000000e+01,1.471002177439189751e+01,3.023695278749829640e+01,3.892715161815306146e+01,1.490571796682470485e+01,1.652174922457394501e-03
9.000000000000000000e+01,1.558983037251550385e+01,3.160770903924904118e+01,4.092013219480050878e+01,1.561262648346804660e+01,1.629629831491730130e-03
9.100000000000000000e+01,1.658600876178905992e+01,3.327741501457052209e+01,4.278884441085396872e+01,1.649597461862622794e+01,1.666293024530141054e-03
9.200000000000000000e+01,1.782614301352692010e+01,3.486120682346249566e+01,4.476716754766925277e+01,1.740549759878451397e+01,1.692373697168791935e-03
9.300000000000000000e+01,1.924765943914357180e+01,3.694132061656679866e+01,4.692256967653343480e+01,1.833365927607864165e+01,1.796140392430145560e-03
9.400000000000000000e+01,2.081243406255951811e+01,3.854412711253499424e+01,4.907881119310897589e+01,1.942450157518317155e+01,2.009050284100810657e-03
9.500000000000000000e+01,2.190570710083358819e+01,4.046835521152770809e+01,5.045963747117254883e+01,2.001912661990018805e+01,2.001357587517071934e-03
9.600000000000000000e+01,2.354207495376369508e+01,4.215058064112471214e+01,5.285204720028883685e+01,2.082276635031061573e+01,1.934763007238826660e-03
9.700000000000000000e+01,2.494905499706248264e+01,4.360782606614966284e+01,5.488312355687318700e+01,2.179388285484538912e+01,2.045990093546778965e-03
9.800000000000000000e+01,2.591147859294491695e+01,4.552035179703982948e+01,5.711860537196628229e+01,2.271442335816310987e+01,2.094996983912356114e-03
9.900000000000000000e+01,2.727655135317420232e+01,4.778964690615061528e+01,5.947910952860454614e+01,2.395596824031512639e+01,2.189342830163698572e-03
1.000000000000000000e+02,2.872442215238261554e+01,4.936205826857650436e+01,6.164114713972019644e+01,2.515354596527956943e+01,2.301231175342310920e-03
1.010000000000000000e+02,3.021888614888278468e+01,5.175669438944416356e+01,6.399429924798952385e+01,2.569891231088757166e+01,2.336808982740024021e-03
1.020000000000000000e+02,3.151762113728077708e+01,5.364768906743960031e+01,6.618737545877999651e+01,2.671774713780416732e+01,2.430139922296237209e-03
1.030000000000000000e+02,3.270890659363114139e+01,5.630135451345836373e+01,6.889157354240393261e+01,2.815281847173019258e+01,2.492061017151936397e-03
1.040000000000000000e+02,3.452486859132716290e+01,5.838544129165229180e+01,7.120379299130527784e+01,2.932969169635574858e+01,2.607480476978230044e-03
1.050000000000000000e+02,3.611630406978773777e+01,6.040560086758993918e+01,7.374695194031653500e+01,3.083370462128402067e+01,2.728615681350077260e-03
1.060000000000000000e+02,3.846968074641722524e+01,6.301643149827608426e+01,7.614248368798476463e+01,3.171022529562979031e+01,2.875054831476653305e-03
1.070000000000000000e+02,4.051862725569063883e+01,6.526826846155618966e+01,7.908076003778027996e+01,3.326207662998810832e+01,2.920334433955673603e-03
1.080000000000000000e+02,4.205691742704370029e+01,6.745901911193338663e+01,8.156311694440597648e+01,3.463599656872325738e+01,3.003499674279597187e-03
1.090000000000000000e+02,4.379033280275119466e+01,6.918899988507796195e+01,8.393415920498753735e+01,3.583829262030761242e+01,2.995832328022918212e-03
1.100000000000000000e+02,4.592246591331709737e+01,7.148261295486986455e+01,8.688219350104635907e+01,3.708689399549895427e+01,3.068498786308548887e-03
1.110000000000000000e+02,4.792576238090033058e+01,7.339146003985462130e+01,9.018586277220414615e+01,3.820740076347876624e+01,3.238902912583774274e-03
1.120000000000000000e+02,5.055891328830199427e+01,7.659449316222760729e+01,9.313577150582193553e+01,3.978008411879320505e+01,3.305302170778290360e-03
1.130000000000000000e+02,5.249979544249513452e+01,7.881099348510900882e+01,9.619847524586577947e+01,4.094869206411901530e+01,3.461094132339637142e-03
1.140000000000000000e+02,5.446075569289538976e+01,8.198176489599356387e+01,9.793839622083493168e+01,4.221828463708932588e+01,3.669274749017348292e-03
1.150000000000000000e+02,5.663631946898363623e+01,8.460387480791057158e+01,1.002480898999386056e+02,4.341760755788398285e+01,3.772297884712227933e-03
1.160000000000000000e+02,5.892811190762767382e+01,8.751597452816943701e+01,1.028895150980787889e+02,4.475695441771037508e+01,3.959297357317925758e-03
1.170000000000000000e+02,6.118482882134320278e+01,9.045506867383897998e+01,1.056472314115139568e+02,4.621069967854522531e+01,3.941824105971769576e-03
1.180000000000000000e+02,6.305062885376030124e+01,9.269670076125139246e+01,1.082196808170595830e+02,4.806472678918026986e+01,4.100083766773732208e-03
1.190000000000000000e+02,6.529181546226459432e+01,9.561625402421920228e+01,1.108645582640809693e+02,4.946167293880002092e+01,4.099759548378933971e-03
1.200000000000000000e+02,6.790081762915079366e+01,9.773229948831476577e+01,1.140929706431959545e+02,5.130983850275337943e+01,4.434014974174171897e-03
1.210000000000000000e+02,7.035385137478618844e+01,1.008451466821431524e+02,1.165915740063514363e+02,5.307200365229580541e+01,4.385571476901661825e-03
1.220000000000000000e+02,7.200041435940761403e+01,1.032312968838320444e+02,1.199322786724518295e+02,5.497766398471826221e+01,4.556775193329865026e-03
1.230000000000000000e+02,7.439424075560521032e+01,1.057699352652243476e+02,1.239286261182574833e+02,5.653001112526580130e+01,4.652493818917746715e-03
1.240000000000000000e+02,7.773710887936985614e+01,1.086582791422680430e+02,1.272825750554411854e+02,5.781672807654422286e+01,4.676233218538494718e-03
1.250000000000000000e+02,8.052174023824326810e+01,1.121059433601384399e+02,1.305122432242061450e+02,5.949631701755060931e+01,4.774913779709066830e-03
1.260000000000000000e+02,8.305132680027314507e+01,1.155510120655786324e+02,1.340019692020010211e+02,6.073737721714225302e+01,4.728221636374541070e-03
1.270000000000000000e+02,8.564325213176033458e+01,1.181553290818149549e+02,1.363477830480193234e+02,6.235905541701473709e+01,4.860795504679438217e-03
1.280000000000000000e+02,8.791025568665040169e+01,1.209721762661475282e+02,1.405596115372272266e+02,6.378767462236561414e+01,5.012209265434774963e-03
1.290000000000000000e+02,9.090007100003622043e+01,1.234979512939528092e+02,1.446658701873085136e+02,6.589802084498911938e+01,5.326787912968589112e-03
1.300000000000000000e+02,9.312260476932195274e+01,1.265069001106492124e+02,1.485547831238910419e+02,6.728755982703245309e+01,5.436698255655847412e-03
1.310000000000000000e+02,9.654444010324127134e+01,1.297241450606686044e+02,1.525874114453353059e+02,6.927658387175665666e+01,5.772883775451043142e-03
1.320000000000000000e+02,9.942901463135643780e+01,1.325818414942975778e+02,1.560888639816592445e+02,7.110737631776918022e+01,5.956876151814727294e-03
1.330000000000000000e+02,1.029639356995206043e+02,1.358040448975842764e+02,1.588131414159701080e+02,7.333232294042650778e+01,6.124529798640088174e-03
1.340000000000000000e+02,1.060749674855342732e+02,1.392521653836842859e+02,1.625652029416758921e+02,7.581541719847632521e+01,5.909485042398521237e-03
1.350000000000000000e+02,1.082759778691130492e+02,1.423623802706875097e+02,1.667815196872976173e+02,7.801378372032439756e+01,6.338181395042608024e-03
1.360000000000000000e+02,1.116246258041579438e+02,1.454885326888491193e+02,1.711969880295776534e+02,7.987982248729440471e+01,6.517113121749962268e-03
1.370000000000000000e+02,1.147744950630983283e+02,1.495318263072904301e+02,1.750204215657494160e+02,8.113636198838523228e+01,6.447993891941838918e-03
1.380000000000000000e+02,1.184522432662458868e+02,1.529901013270942656e+02,1.797516493400503919e+02,8.308184144864566179e+01,6.917639606919601114e-03
1.390000000000000000e+02,1.215862459054526283e+02,1.562295710380375908e+02,1.840383573706833431e+02,8.451006492230530398e+01,6.717924643374839633e-03
1.400000000000000000e+02,1.246554996951851280e+02,1.595800298927692040e+02,1.879043745711463771e+02,8.678173721069170199e+01,7.013064576597449751e-03
1.410000000000000000e+02,1.273479306900210588e+02,1.636537359209443423e+02,1.917508344154171311e+02,8.866221786092421553e+01,7.292125552123218668e-03
1.420000000000000000e+02,1.306790029044825587e+02,1.675892009591531178e+02,1.964053632803685048e+02,9.091984674055109394e+01,7.227319862497694203e-03
1.430000000000000000e+02,1.347309315721641383e+02,1.711000564938730690e+02,2.002428598733140461e+02,9.326521517155352115e+01,7.256867228918939539e-03
1.440000000000000000e+02,1.384015491313193422e+02,1.760619826972291548e+02,2.045829090404893975e+02,9.596407648239110699e+01,7.374971801415663997e-03
1.450000000000000000e+02,1.420782739329042101e+02,1.802485403093187983e+02,2.087575397459274882e+02,9.806538194245028706e+01,7.712864183134215956e-03
1.460000000000000000e+02,1.457166456207817191e+02,1.844622284797923157e+02,2.136512681313292319e+02,1.001416045355911564e+02,7.784252025782367745e-03
1.470000000000000000e+02,1.497160406259685317e+02,1.885977596124731122e+02,2.176930579885446377e+02,1.021870825889352830e+02,8.443099549819699234e-03
1.480000000000000000e+02,1.533792901444030292e+02,1.926942935403333195e+02,2.215768493054063413e+02,1.046593849707319919e+02,8.359523529035017830e-03
1.490000000000000000e+02,1.563169854423271659e+02,1.967507013243115352e+02,2.260215875640801642e+02,1.068811318520289291e+02,8.678991450848494438e-03
1.500000000000000000e+02,1.595753690984888351e+02,2.005402068672127598e+02,2.308638346723799941e+02,1.093956572679465467e+02,8.819284181891817731e-03
1.510000000000000000e+02,1.633668645584311321e+02,2.043535510757892553e+02,2.345485755645849508e+02,1.114491982645029680e+02,8.873608442487745940e-03
1.520000000000000000e+02,1.672798037599187637e+02,2.085219039122604840e+02,2.392662708636545119e+02,1.136788243738886592e+02,9.140905192604797946e-03
1.530000000000000000e+02,1.712441510658564425e+02,2.124821706329529718e+02,2.436259381422035517e+02,1.152448479568924284e+02,9.138636572579739159e-03
1.540000000000000000e+02,1.746383248173651168e+02,2.168302907325605133e+02,2.483328393529074560e+02,1.177932125332251871e+02,9.552376481667068653e-03
1.550000000000000000e+02,1.792614767661264068e+02,2.203624456264509490e+02,2.533025760504295647e+02,1.204306487764773408e+02,9.826837115021413993e-03
1.560000000000000000e+02,1.829616936288040279e+02,2.250050601131921155e+02,2.583479177925909198e+02,1.227148445714140621e+02,9.908733884082310261e-03
1.570000000000000000e+02,1.872920059012080003e+02,2.293374640549781134e+02,2.635559095187574030e+02,1.251298005035388172e+02,1.041868565304604477e-02
1.580000000000000000e+02,1.914766919893630757e+02,2.339313347887786563e+02,2.679603501329617643e+02,1.268803202290791035e+02,1.053517825748995218e-02
1.590000000000000000e+02,1.954061004500077843e+02,2.378271736754324763e+02,2.721404479512564194e+02,1.291130990687979931e+02,1.022585368592332511e-02
1.600000000000000000e+02,2.005831957551686173e+02,2.422424917209968953e+02,2.761101437560422482e+02,1.317374554451744757e+02,1.105368992433808373e-02
1.610000000000000000e+02,2.048241160005691199e+02,2.459874576054117483e+02,2.805063227889457949e+02,1.345242982052323555e+02,1.093656984168833723e-02
1.620000000000000000e+02,2.087039267178855653e+02,2.514083484486104112e+02,2.860538196941715796e+02,1.368005308389623451e+02,1.107102767760204109e-02
1.630000000000000000e+02,2.124239937726697462e+02,2.567731409131665714e+02,2.914903055834163297e+02,1.393565987918159408e+02,1.166809742163987806e-02
1.640000000000000000e+02,2.173967413094435130e+02,2.609399202940099940e+02,2.954656810928518667e+02,1.423855856824723105e+02,1.182305953033591095e-02
1.650000000000000000e+02,2.226707016261292154e+02,2.662576697266302972e+02,3.008990571745594593e+02,1.452338233453224063e+02,1.235432169766159660e-02
1.660000000000000000e+02,2.260744862328803606e+02,2.707946918708071848e+02,3.058992637200034324e+02,1.476180210835951812e+02,1.228692813755305480e-02
1.670000000000000000e+02,2.294612616626831709e+02,2.757690161025793145e+02,3.108225792164461154e+02,1.499921711289680388e+02,1.212476058245059995e-02
1.680000000000000000e+02,2.338190168259577604e+02,2.800675541211465998e+02,3.154088189926872019e+02,1.528736664235267426e+02,1.247843014974103770e-02
1.690000000000000000e+02,2.392998755253570664e+02,2.868039332698773478e+02,3.201257866420846767e+02,1.556590986727233314e+02,1.263835858684791980e-02
1.700000000000000000e+02,2.438666479256393131e+02,2.923182654583469571e+02,3.262552961190472161e+02,1.590540718905963899e+02,1.347537206627602568e-02
1.710000000000000000e+02,2.478705219092171035e+02,2.972902211935298169e+02,3.325805306405155761e+02,1.619689887661365049e+02,1.398223808801435375e-02
1.720000000000000000e+02,2.515847709385449207e+02,3.018804124675440335e+02,3.390168858594262247e+02,1.647708990513853280e+02,1.455785125503050725e-02
1.730000000000000000e+02,2.566498643183872446e+02,3.070386632199118822e+02,3.444101967134183724e+02,1.679722916547083855e+02,1.467879537473615326e-02
1.740000000000000000e+02,2.622492417176076174e+02,3.129110979926371101e+02,3.493664364718234765e+02,1.707533191119509581e+02,1.523829149546074291e-02
1.750000000000000000e+02,2.674264556792805934e+02,3.190907986694938927e+02,3.558066074998155273e+02,1.728089030776700952e+02,1.554878423758765393e-02
1.760000000000000000e+02,2.722410963873035143e+02,3.257211562618396101e+02,3.610559258158085640e+02,1.757306057120798641e+02,1.662403497282061160e-02
1.770000000000000000e+02,2.773965200795386181e+02,3.286419851166988337e+02,3.656830014540490197e+02,1.789826932790113005e+02,1.706153510071806156e-02
1.780000000000000000e+02,2.830952945337385245e+02,3.340941613927161598e+02,3.700557834087139781e+02,1.815317850041178644e+02,1.683407584514573507e-02
1.790000000000000000e+02,2.879996927849941812e+02,3.411403780318931922e+02,3.758797137658034444e+02,1.847427461316409563e+02,1.731730863251690344e-02
1.800000000000000000e+02,2.937841776386914603e+02,3.464778263855303635e+02,3.818447742723540728e+02,1.876571349169088307e+02,1.825838765855136714e-02
1.810000000000000000e+02,3.011606724200046301e+02,3.518296266083386854e+02,3.873676399734820848e+02,1.904221960906569677e+02,1.927294959973069322e-02
1.820000000000000000e+02,3.058018903689776380e+02,3.564995911063951439e+02,3.926085998439847344e+02,1.931703672179227453e+02,1.979866928954177041e-02
1.830000000000000000e+02,3.119434996738804102e+02,3.620583649822079906e+02,3.978999266932349883e+02,1.961913585811788607e+02,2.013544727174343407e-02
1.840000000000000000e+02,3.155063772762324561e+02,3.680384805538953970e+02,4.037401247818667684e+02,1.999306342124194202e+02,2.189554420510086974e-02
1.850000000000000000e+02,3.223342737420516642e+02,3.746483417456248048e+02,4.092039615794092811e+02,2.029175477672578438e+02,2.096521052678057551e-02
1.860000000000000000e+02,3.272535023854992460e+02,3.798342446442600249e+02,4.165190774127323721e+02,2.067205304391781908e+02,2.229629973189639625e-02
1.870000000000000000e+02,3.319984180283117894e+02,3.856703287910519862e+02,4.208112736248662031e+02,2.093392168101326547e+02,2.289743141567346374e-02
1.880000000000000000e+02,3.382070234722963278e+02,3.923395363875149542e+02,4.274687582953764604e+02,2.136761757473221053e+02,2.280815245669343128e-02
1.890000000000000000e+02,3.433858590236983446e+02,3.982228377753282302e+02,4.340639334218478211e+02,2.167509971789454255e+02,2.330084356998984862e-02
1.900000000000000000e+02,3.484579158846773907e+02,4.042299939063716465e+02,4.398451873940422274e+02,2.198077154430900748e+02,2.390315234020701229e-02
1.910000000000000000e+02,3.546384723160267072e+02,4.102377658467798938e+02,4.450443588364551601e+02,2.228535619833939734e+02,2.517619130197568111e-02
1.920000000000000000e+02,3.610229085535471540e+02,4.164433736727133919e+02,4.505400389806259227e+02,2.263342895219590218e+02,2.653563771974420948e-02
1.930000000000000000e+02,3.665507984091375420e+02,4.229037520608051182e+02,4.576167059326232902e+02,2.292072700707947490e+02,2.670891138280995225e-02
1.940000000000000000e+02,3.712540222012489721e+02,4.284488319156017724e+02,4.643154354986791645e+02,2.330977523715243649e+02,2.753344033803717394e-02
1.950000000000000000e+02,3.776982616116195004e+02,4.343816297581989829e+02,4.708028510938100908e+02,2.362698457505854890e+02,2.783632726362605947e-02
1.960000000000000000e+02,3.838322765285714695e+02,4.421650085192378015e+02,4.771262221683321059e+02,2.398263710212748094e+02,2.841851249626126119e-02
1.970000000000000000e+02,3.910405499594452294e+02,4.477651195760382734e+02,4.839575066525753755e+02,2.435477721899226822e+02,2.863980380508857060e-02
1.980000000000000000e+02,3.970848375291890306e+02,4.534515232987937452e+02,4.916370823799094296e+02,2.455024727562159228e+02,2.970196968274729787e-02
1.990000000000000000e+02,4.043577005445903296e+02,4.600323778648938742e+02,4.976276395422341920e+02,2.491789223880732607e+02,3.096544672202050652e-02
2.000000000000000000e+02,4.097312502105090743e+02,4.665781136385552941e+02,5.068968013006868887e+02,2.535060267707878552e+02,3.255795284996998440e-02
2.010000000000000000e+02,4.153913306466897666e+02,4.740849792555888484e+02,5.127826588985246872e+02,2.572545592517967634e+02,3.277159927636330572e-02
2.020000000000000000e+02,4.211962472485791977e+02,4.804195685750829625e+02,5.207648612906792778e+02,2.601320297442889569e+02,3.293305410046176718e-02
2.030000000000000000e+02,4.284268486875328108e+02,4.871820180706496330e+02,5.283973737773153516e+02,2.632716863513795147e+02,3.318195918040212078e-02
2.040000000000000000e+02,4.349946236930104533e+02,4.933880843278619182e+02,5.347890439443356172e+02,2.673673898939208016e+02,3.374333031603116151e-02
2.050000000000000000e+02,4.416725964756388976e+02,5.008991459851915806e+02,5.394680817538294377e+02,2.707811170892184691e+02,3.477024427661756789e-02
2.060000000000000000e+02,4.461133259187518547e+02,5.089181671352072271e+02,5.460450325347251237e+02,2.750508912318874764e+02,3.639050527026943538e-02
2.070000000000000000e+02,4.531287251377178791e+02,5.157582329223297393e+02,5.528639032988853614e+02,2.783772277344621102e+02,3.644973452810584824e-02
2.080000000000000000e+02,4.567693197166179857e+02,5.218167772692053177e+02,5.600451604965882098e+02,2.829194351719522729e+02,3.687552654426473620e-02
2.090000000000000000e+02,4.623851800325038539e+02,5.290334168032766229e+02,5.670908369959236097e+02,2.867838127145729459e+02,3.668046780873879253e-02
2.100000000000000000e+02,4.687750083622032662e+02,5.364991061047087442e+02,5.744739912305522012e+02,2.904723615557300036e+02,3.851173494961657173e-02
2.110000000000000000e+02,4.744749005196126177e+02,5.437501191758791492e+02,5.828396295441104940e+02,2.930193411140789976e+02,3.829164846864263616e-02
2.120000000000000000e+02,4.804031688501652297e+02,5.502211242231917367e+02,5.901297251103045483e+02,2.972366212463417696e+02,4.065760442084809245e-02
2.130000000000000000e+02,4.869130342738603758e+02,5.577451015122144327e+02,5.976125388236891922e+02,3.002304004994482511e+02,4.173788777165221564e-02
2.140000000000000000e+02,4.930343147213380917e+02,5.649395180981334761e+02,6.044689926183239095e+02,3.048578785688732751e+02,4.214145225253851379e-02
2.150000000000000000e+02,4.997034612509924045e+02,5.721677571846375940e+02,6.123280810845229780e+02,3.084189659908465728e+02,4.476392439491727604e-02
2.160000000000000000e+02,5.060729281197552609e+02,5.792252747973551550e+02,6.198515272256768185e+02,3.126362542100326891e+02,4.545936822594953686e-02
2.170000000000000000e+02,5.123641457973249089e+02,5.867095715718560314e+02,6.266370171010066770e+02,3.167694385866955713e+02,4.890430161129255549e-02
2.180000000000000000e+02,5.200505642799381576e+02,5.936360601380692970e+02,6.345452756025935059e+02,3.214021536561181165e+02,4.861200294884238104e-02
2.190000000000000000e+02,5.263550401264003540e+02,6.033647685829857892e+02,6.423578014298025209e+02,3.255274058796144914e+02,4.935453803479261659e-02
2.200000000000000000e+02,5.321068943695058806e+02,6.114959661773958715e+02,6.491669200310309407e+02,3.303380560090941458e+02,5.152581174369419426e-02
2.210000000000000000e+02,5.378006258312677801e+02,6.186389611442377827e+02,6.575958173804388025e+02,3.340830402507111785e+02,5.292256769484360301e-02
2.220000000000000000e+02,5.453974582551508092e+02,6.274775168551725528e+02,6.651247548255985294e+02,3.387736921131004237e+02,5.449351326665197170e-02
2.230000000000000000e+02,5.528482488684988994e+02,6.344414674612212366e+02,6.719936227587054418e+02,3.429820772022748088e+02,5.725309203122985746e-02
2.240000000000000000e+02,5.602289834656564835e+02,6.426699454000337255e+02,6.789237127335730975e+02,3.478495466673364263e+02,5.747000895726561698e-02
2.250000000000000000e+02,5.671083535084044343e+02,6.516766908954333530e+02,6.850746109664437427e+02,3.525401826383264847e+02,5.867580677741868200e-02
2.260000000000000000e+02,5.754337299394957199e+02,6.603480731677675521e+02,6.914000015791793885e+02,3.578246189006152349e+02,6.362166995478268916e-02
2.270000000000000000e+02,5.827613246249965187e+02,6.673917519627584625e+02,7.007108146037114693e+02,3.619758991705631388e+02,6.302401938838753104e-02
2.280000000000000000e+02,5.896361288710254485e+02,6.763684179749200212e+02,7.083434422105437989e+02,3.657655107353003814e+02,6.634838893543248961e-02
2.290000000000000000e+02,5.965704597423844007e+02,6.841652078608055945e+02,7.154585166673263075e+02,3.702572192288502606e+02,6.627882902733506221e-02
2.300000000000000000e+02,6.025581993727334975e+02,6.917939000334367847e+02,7.236169786504310650e+02,3.754432599920802431e+02,7.447171311648226322e-02
2.310000000000000000e+02,6.076495178027103066e+02,7.002963004074977107e+02,7.322467693208367336e+02,3.788116428671735321e+02,7.648695145955863861e-02
2.320000000000000000e+02,6.169721303115923092e+02,7.068413132071154905e+02,7.407006164005240407e+02,3.835850478444528449e+02,7.805601250994698148e-02
2.330000000000000000e+02,6.232406770507910778e+02,7.148323221667876624e+02,7.493048125276054634e+02,3.887280327159804756e+02,7.749320618708044339e-02
2.340000000000000000e+02,6.304252796208588734e+02,7.216923043011747723e+02,7.600344762877044786e+02,3.934191277535281870e+02,7.961994966512564442e-02
2.350000000000000000e+02,6.378909310463748170e+02,7.299568968945889083e+02,7.698882715994166119e+02,3.964904499122688435e+02,8.139960883883357035e-02
2.360000000000000000e+02,6.445024148452334884e+02,7.385404365943641096e+02,7.794253838278032163e+02,4.020684510739010875e+02,8.002980195580733369e-02
2.370000000000000000e+02,6.516002501143799464e+02,7.460251263173381631e+02,7.888827428213071471e+02,4.060910183434094733e+02,8.480418738157513570e-02
2.380000000000000000e+02,6.591667339183624108e+02,7.546701588823243583e+02,7.981521436833400003e+02,4.107479077242040830e+02,8.585676642362005673e-02
2.390000000000000000e+02,6.666924859528787692e+02,7.631982961187036381e+02,8.091035985222599720e+02,4.157669679905391149e+02,8.665478371074042396e-02
2.400000000000000000e+02,6.749251139552059158e+02,7.709715647646257821e+02,8.193671564348001084e+02,4.212019757901830985e+02,8.538267611455396811e-02
2.410000000000000000e+02,6.825922565337978085e+02,7.803076548693271661e+02,8.273113350063878215e+02,4.266155109203799043e+02,8.780634493072025926e-02
2.420000000000000000e+02,6.901070727331818944e+02,7.875373639222907514e+02,8.380260787301663186e+02,4.307228369416950500e+02,9.070459346258963329e-02
2.430000000000000000e+02,6.950603435090623634e+02,7.961199345156841218e+02,8.470943521717240401e+02,4.350985581488299658e+02,9.521342501056984098e-02
2.440000000000000000e+02,7.028800546967596574e+02,8.067731105022576230e+02,8.557833147411539585e+02,4.394485865449637458e+02,9.430684009961076697e-02
2.450000000000000000e+02,7.114506893436830524e+02,8.156591432475640886e+02,8.665420474706409095e+02,4.451736089751344139e+02,9.601597255594429559e-02
2.460000000000000000e+02,7.193708279242614481e+02,8.241897757567638791e+02,8.758945638560879843e+02,4.491637018669384247e+02,9.773860340217610521e-02
2.470000000000000000e+02,7.284855283789619307e+02,8.317696190026276781e+02,8.837531041070931224e+02,4.522810024542894780e+02,1.018373875504329229e-01
2.480000000000000000e+02,7.376898938257102145e+02,8.409349044324122815e+02,8.942782838831442405e+02,4.579859340666274647e+02,1.039916871699696488e-01
2.490000000000000000e+02,7.468164771509395905e+02,8.481750989737806776e+02,9.021337300396662613e+02,4.627222657001158268e+02,1.084919863315124688e-01
2.500000000000000000e+02,7.540139816681368075e+02,8.576541406064185367e+02,9.123796663456097349e+02,4.667987734217524007e+02,1.126757955142454470e-01
2.510000000000000000e+02,7.640335381301866846e+02,8.687096283140713240e+02,9.232400406367803498e+02,4.715122386949088309e+02,1.147037295572068683e-01
2.520000000000000000e+02,7.717238943927081891e+02,8.760318271922435542e+02,9.331918495824463662e+02,4.768699797659953674e+02,1.230474669339033378e-01
2.530000000000000000e+02,7.813139279571749967e+02,8.834749389307827414e+02,9.420171919184981562e+02,4.818887497227843255e+02,1.213708228383424403e-01
2.540000000000000000e+02,7.896020873717493487e+02,8.950655754542582372e+02,9.502411865018411845e+02,4.874605421539441750e+02,1.215767159363089212e-01
2.550000000000000000e+02,7.973344625098925462e+02,9.027887561183479193e+02,9.587039802916402778e+02,4.926190769509339020e+02,1.244664918651102736e-01
2.560000000000000000e+02,8.039900332222468933e+02,9.103585534882593038e+02,9.695134255480954835e+02,4.978502570372240825e+02,1.309115786992225416e-01
2.570000000000000000e+02,8.125558234352174622e+02,9.207574902502938130e+02,9.778709264205122054e+02,5.025073091914752013e+02,1.381795406855355068e-01
2.580000000000000000e+02,8.195472404530544281e+02,9.301246325389788581e+02,9.877359302605314042e+02,5.082165385891169080e+02,1.335959701855281567e-01
2.590000000000000000e+02,8.269683318545107795e+02,9.373085241614578536e+02,9.980173199197612348e+02,5.129468803867138149e+02,1.401631477287810235e-01
2.600000000000000000e+02,8.340384948916025678e+02,9.464051104617444707e+02,1.006796278986969810e+03,5.175725490918039213e+02,1.388000006787351026e-01
2.610000000000000000e+02,8.447192241133056996e+02,9.563228710459770809e+02,1.015571241689977001e+03,5.235983484361272531e+02,1.444711736864008333e-01
2.620000000000000000e+02,8.526314060435679494e+02,9.652759681234813343e+02,1.025916572613273047e+03,5.290286324672964611e+02,1.510190496195159549e-01
2.630000000000000000e+02,8.622061677736298861e+02,9.762849091704915736e+02,1.034379540860517409e+03,5.341359768103770875e+02,1.566720970391110024e-01
2.640000000000000000e+02,8.703026960757832740e+02,9.863015266546947259e+02,1.043419750315839792e+03,5.380959542256396162e+02,1.586053980087227533e-01
2.650000000000000000e+02,8.794336016650627244e+02,9.950145813177482523e+02,1.052221912859261010e+03,5.435415783265781329e+02,1.705551315931054246e-01
2.660000000000000000e+02,8.892140110948118945e+02,1.004303466548581582e+03,1.063313947427543326e+03,5.476419498597547317e+02,1.681859931355387250e-01
2.670000000000000000e+02,8.986429042622675070e+02,1.014199131793005790e+03,1.071703514140618154e+03,5.533575078150479385e+02,1.765813786874220748e-01
2.680000000000000000e+02,9.093637872178566113e+02,1.024034463089557448e+03,1.082413883876312866e+03,5.595621950184171283e+02,1.817097231040888383e-01
2.690000000000000000e+02,9.197801751716352783e+02,1.034707909756029039e+03,1.092237715507046687e+03,5.650819371985539874e+02,1.882204430034394305e-01
2.700000000000000000e+02,9.277685381310004686e+02,1.045268942111163824e+03,1.103955679888225404e+03,5.700144059196576336e+02,1.836969922379863007e-01
2.710000000000000000e+02,9.379054803217475182e+02,1.053347430945068936e+03,1.113368350182222002e+03,5.749734370743697127e+02,1.974969103586720065e-01
2.720000000000000000e+02,9.467161813467813545e+02,1.063981047645324225e+03,1.123751806102952514e+03,5.797795452267525889e+02,2.075116648220114435e-01
2.730000000000000000e+02,9.556608257890170535e+02,1.073992928760392488e+03,1.133550545089761727e+03,5.856051043308393673e+02,2.039505521543046873e-01
2.740000000000000000e+02,9.661127569814212848e+02,1.084555397255453499e+03,1.144573630260595564e+03,5.913024371586677717e+02,2.139574924852384319e-01
2.750000000000000000e+02,9.763596682036502443e+02,1.092604769668357221e+03,1.153627388471412360e+03,5.968812936039835222e+02,2.150184361388117749e-01
2.760000000000000000e+02,9.860920539925804178e+02,1.104546639525315186e+03,1.166293895069427208e+03,6.020083107768886066e+02,2.181184638861408676e-01
2.770000000000000000e+02,9.962323794356907456e+02,1.113711826916923656e+03,1.177658882839616126e+03,6.069770771057656020e+02,2.242505267533112523e-01
2.780000000000000000e+02,1.006361945597894874e+03,1.123430159796932912e+03,1.188292731071215485e+03,6.144169048605426724e+02,2.288053967033735203e-01
2.790000000000000000e+02,1.016156565359415481e+03,1.134156207136907597e+03,1.194042330552705607e+03,6.196856650342509738e+02,2.344801000280153369e-01
2.800000000000000000e+02,1.024741474044834604e+03,1.146789900944944520e+03,1.206474739264463551e+03,6.259502742115876117e+02,2.372797618946181908e-01
2.810000000000000000e+02,1.033983614444907289e+03,1.154577139731656189e+03,1.216993786519074547e+03,6.317783702681454088e+02,2.554354076125022743e-01
2.820000000000000000e+02,1.042952744526233118e+03,1.165297228566374542e+03,1.227215705580045778e+03,6.371312800053249248e+02,2.585542294344982395e-01
2.830000000000000000e+02,1.052868213784710179e+03,1.174713557366215809e+03,1.235528494792554739e+03,6.421712270967209406e+02,2.569507434729025874e-01
2.840000000000000000e+02,1.062298054233985567e+03,1.184900980980466329e+03,1.245879369220046556e+03,6.486420930459480587e+02,2.750979402559354803e-01
2.850000000000000000e+02,1.073932749271898729e+03,1.194973899979641828e+03,1.255189684081654377e+03,6.527516003925445602e+02,2.790960878508876863e-01
2.860000000000000000e+02,1.084380349505617232e+03,1.202447819120155145e+03,1.265828827388468426e+03,6.585489387205329876e+02,2.718092212405984753e-01
2.870000000000000000e+02,1.093420781887783505e+03,1.214892367828231727e+03,1.275903661150866355e+03,6.652276579328465687e+02,2.584893795961608065e-01
2.880000000000000000e+02,1.102365810555195139e+03,1.223086629941621595e+03,1.288356361215031484e+03,6.711960114200842327e+02,2.705492093377650509e-01
2.890000000000000000e+02,1.112186627236295863e+03,1.233572670073975587e+03,1.299694234307090937e+03,6.781668693986007384e+02,2.810293896438786909e-01
2.900000000000000000e+02,1.124652435489572781e+03,1.243992202850539570e+03,1.310000757978265028e+03,6.839006585979032025e+02,2.892024164144275655e-01
2.910000000000000000e+02,1.134530046249962197e+03,1.254203078876999371e+03,1.320675170654361409e+03,6.882768562315987992e+02,2.947525760107860826e-01
2.920000000000000000e+02,1.142134099814273213e+03,1.266094967433665261e+03,1.331965301314969565e+03,6.942683681707331971e+02,2.962417390503550019e-01
2.930000000000000000e+02,1.152220005844746083e+03,1.277231546895260180e+03,1.343863923081198436e+03,7.015627674776944787e+02,3.077504815684721784e-01
2.940000000000000000e+02,1.162863222239373954e+03,1.287616192978064419e+03,1.355999002498970185e+03,7.084394379689010748e+02,3.094584039826567823e-01
2.950000000000000000e+02,1.173482187421651815e+03,1.299441355357521616e+03,1.368458916390505010e+03,7.151951851967921812e+02,3.272863871994955431e-01
2.960000000000000000e+02,1.184100240749806517e+03,1.308953727409483690e+03,1.378345700825608901e+03,7.202920823099454992e+02,3.434561992611468995e-01
2.970000000000000000e+02,1.193383284342177149e+03,1.322615642756753914e+03,1.387558977946693176e+03,7.250587964029193699e+02,3.389954867874926947e-01
2.980000000000000000e+02,1.202148294441427424e+03,1.333720122744271066e+03,1.398200377082900104e+03,7.309971609467594362e+02,3.577208271851249899e-01
2.990000000000000000e+02,1.212877427083830980e+03,1.344629078277794179e+03,1.408399583564814520e+03,7.378881778133099942e+02,3.672747474421627079e-01
3.000000000000000000e+02,1.225002278856200746e+03,1.356670305435049386e+03,1.419628948281149178e+03,7.446248679039140370e+02,3.657463931564359783e-01
3.010000000000000000e+02,1.236086743787080195e+03,1.366530794672246429e+03,1.432844699029286403e+03,7.504931528040119701e+02,3.803489655008231995e-01
3.020000000000000000e+02,1.246131288647951351e+03,1.380032435295769346e+03,1.444758470692937408e+03,7.573394701885149516e+02,3.860135023810379318e-01
3.030000000000000000e+02,1.257346628143671296e+03,1.392177773286356569e+03,1.453949630824873566e+03,7.637960902001506156e+02,3.840424082729196886e-01
3.040000000000000000e+02,1.267503542476051280e+03,1.405903345382265570e+03,1.465656844224103452e+03,7.693924911537194475e+02,4.091624739592510940e-01
3.050000000000000000e+02,1.278571121289230632e+03,1.417355183861948262e+03,1.476683385699201608e+03,7.757874539010695116e+02,4.283821382044937787e-01
3.060000000000000000e+02,1.288802808917459515e+03,1.429298423751125483e+03,1.489506683169957796e+03,7.825079429029218545e+02,4.299963896574242606e-01
3.070000000000000000e+02,1.298535242281428737e+03,1.439853171936818399e+03,1.500382839649967536e+03,7.897090905503220029e+02,4.497294183979781979e-01
3.080000000000000000e+02,1.310469120341375174e+03,1.450759640610771385e+03,1.513259492331098500e+03,7.964970740624744394e+02,4.659785122779339650e-01
3.090000000000000000e+02,1.323176506257747178e+03,1.461939947014928293e+03,1.528217923041803715e+03,8.033535005068995360e+02,4.814083616899710316e-01
3.100000000000000000e+02,1.333745175718936935e+03,1.474516679505769162e+03,1.542945713403160653e+03,8.084760959973663148e+02,5.151087189161219770e-01
3.110000000000000000e+02,1.343930425964551205e+03,1.488241086787258837e+03,1.552683976063753562e+03,8.147202111590047480e+02,5.133982165115831275e-01
3.120000000000000000e+02,1.355013619364954366e+03,1.499784004068111244e+03,1.564873548095924207e+03,8.204266797613282733e+02,5.419584159496718678e-01
3.130000000000000000e+02,1.367386377306222585e+03,1.511305393855817783e+03,1.575716734779463877e+03,8.264439536549530203e+02,5.545081328273416821e-01
3.140000000000000000e+02,1.380996563262913924e+03,1.520656517496888682e+03,1.587598678812560593e+03,8.338071327002701310e+02,5.770326392435852769e-01
3.150000000000000000e+02,1.392451923231887577e+03,1.531341690691402391e+03,1.602613214367986075e+03,8.410652954003419381e+02,5.852278038521095960e-01
3.160000000000000000e+02,1.406522257088153765e+03,1.542130833928978063e+03,1.615622192519554574e+03,8.478844915350529163e+02,5.995586803726605796e-01
3.170000000000000000e+02,1.419225898640402647e+03,1.556494451503499477e+03,1.627771902029232933e+03,8.561415496835927570e+02,6.198976447184953997e-01
3.180000000000000000e+02,1.430474219161898418e+03,1.569760127184652447e+03,1.637557167629676314e+03,8.639489022515901979e+02,6.577617279212329970e-01
3.190000000000000000e+02,1.441131954750683690e+03,1.581690602487897650e+03,1.649241700490059884e+03,8.703033264125898540e+02,7.002274535694065216e-01
3.200000000000000000e+02,1.452485717995295772e+03,1.592406212354256922e+03,1.661598903838113074e+03,8.772504672958959873e+02,7.026365760199275723e-01
3.210000000000000000e+02,1.460656776891582467e+03,1.604518306101743292e+03,1.672859435231142243e+03,8.828312143634952918e+02,7.186287459973081937e-01
3.220000000000000000e+02,1.473728118525439868e+03,1.615464896244469855e+03,1.685480770976076201e+03,8.904835876373938390e+02,7.198074659224094063e-01
3.230000000000000000e+02,1.484924898421304988e+03,1.626066699146886322e+03,1.698128787711579662e+03,8.976521713269261227e+02,7.421455829625519529e-01
3.240000000000000000e+02,1.497389432268039400e+03,1.638114488391158147e+03,1.711077847620809052e+03,9.034990110461935728e+02,7.592660553580552474e-01
3.250000000000000000e+02,1.510095690898596786e+03,1.653072810189206848e+03,1.721817979048048755e+03,9.092499844884554250e+02,7.902272429335638337e-01
3.260000000000000000e+02,1.520893507165227220e+03,1.666623620807663656e+03,1.733221432828889874e+03,9.155385206837854639e+02,8.083810264943291912e-01
3.270000000000000000e+02,1.536092265557634164e+03,1.676877550827765845e+03,1.747408679798078310e+03,9.214553328342203713e+02,8.114382335543837144e-01
3.280000000000000000e+02,1.544964608032108799e+03,1.688465523045095324e+03,1.760450198985970928e+03,9.289273104185521106e+02,8.256551048592021269e-01
3.290000000000000000e+02,1.557697489703113661e+03,1.700296263426776932e+03,1.775875700180375816e+03,9.376252108294081609e+02,8.211785904673051251e-01
3.300000000000000000e+02,1.568662720183664987e+03,1.717354318592143954e+03,1.790425031242076329e+03,9.464820544377538454e+02,8.444735163358645380e-01
3.310000000000000000e+02,1.579115424289263728e+03,1.727347852359115450e+03,1.800836705038502942e+03,9.526047639290302413e+02,8.714073224637171045e-01
3.320000000000000000e+02,1.594407967759957273e+03,1.738997102008071579e+03,1.814989918819555214e+03,9.584703763765445501e+02,8.817436171152978064e-01
3.330000000000000000e+02,1.606521504856361389e+03,1.752217888052819035e+03,1.827694449117708700e+03,9.642378341689825447e+02,9.216819202320487570e-01
3.340000000000000000e+02,1.621690415475924055e+03,1.764722709553441064e+03,1.841164716601016607e+03,9.728861585598976944e+02,9.471512735806313366e-01
3.350000000000000000e+02,1.634528661997656855e+03,1.778448314154890340e+03,1.853590473753104106e+03,9.789868314682345272e+02,9.574994351510461854e-01
3.360000000000000000e+02,1.646008855541688263e+03,1.792778245200475567e+03,1.866434964566060444e+03,9.869960311903031425e+02,9.848999653456935732e-01
3.370000000000000000e+02,1.655756014009275532e+03,1.804884375122124538e+03,1.879112034809771785e+03,9.947867889311165754e+02,1.003512104810602157e+00
3.380000000000000000e+02,1.672298933485557200e+03,1.819870178227128008e+03,1.892360529929158929e+03,1.003925598239757733e+03,1.004628560830554740e+00
3.390000000000000000e+02,1.685508997256340081e+03,1.827845334031231232e+03,1.906434767096141513e+03,1.009633384818692207e+03,1.041070202808479284e+00
3.400000000000000000e+02,1.695247250256451935e+03,1.839272717196321082e+03,1.920842550872045422e+03,1.017313421745027654e+03,1.042598133902908675e+00
3.410000000000000000e+02,1.711291015840738510e+03,1.851788320373865417e+03,1.932793603305030956e+03,1.026888037576796023e+03,1.040006877127177543e+00
3.420000000000000000e+02,1.724705746709981668e+03,1.862986787023674424e+03,1.944587202612244710e+03,1.032589741519250992e+03,1.079359838066070498e+00
3.430000000000000000e+02,1.734531759035365667e+03,1.873970920783003976e+03,1.959576853278290400e+03,1.041314480643489787e+03,1.121899397672621479e+00
3.440000000000000000e+02,1.745317806801079087e+03,1.889345490651774298e+03,1.973282074586456474e+03,1.048275300570700210e+03,1.152797555841757138e+00
3.450000000000000000e+02,1.753009273453108108e+03,1.905888978457930534e+03,1.987558535878572457e+03,1.054518595759235723e+03,1.181920654498182621e+00
3.460000000000000000e+02,1.767106559256192213e+03,1.918048906185449141e+03,2.000906113914851176e+03,1.060168266201097595e+03,1.192357183683691702e+00
3.470000000000000000e+02,1.777854414051303820e+03,1.930890297237227060e+03,2.014054049721622960e+03,1.068173439612879974e+03,1.244185299110551313e+00
3.480000000000000000e+02,1.790541268229162142e+03,1.946751076180038581e+03,2.026617393955267289e+03,1.074582629936906869e+03,1.237601927959122605e+00
3.490000000000000000e+02,1.803228673594735028e+03,1.965447449291019666e+03,2.039344245064435881e+03,1.081489454467634914e+03,1.246588363778648567e+00
3.500000000000000000e+02,1.817283850053601327e+03,1.980207909528445498e+03,2.054185975189665896e+03,1.088905710231156263e+03,1.272396465592872339e+00
3.510000000000000000e+02,1.831701361522631714e+03,1.992858808797218899e+03,2.065580401743942275e+03,1.096136204588555756e+03,1.264530759726322451e+00
3.520000000000000000e+02,1.845544627562449023e+03,2.007707066398739244e+03,2.078411814728427998e+03,1.103157350380470689e+03,1.328090995390106333e+00
3.530000000000000000e+02,1.860451456830246116e+03,2.020899790340052732e+03,2.089543510110768239e+03,1.110497008948539815e+03,1.341976579484192023e+00
3.540000000000000000e+02,1.871605269803051442e+03,2.032991885446858305e+03,2.102104360104752232e+03,1.119140581372185352e+03,1.355834067239227725e+00
3.550000000000000000e+02,1.887669334142039588e+03,2.046593503914953544e+03,2.115603323615241607e+03,1.126481338046521159e+03,1.404160943614858326e+00
3.560000000000000000e+02,1.900246986885306569e+03,2.061864797632385489e+03,2.131096348111501811e+03,1.135106766807514305e+03,1.465143790686699088e+00
3.570000000000000000e+02,1.914525473526124188e+03,2.074160996218991386e+03,2.147044196814566931e+03,1.142870510189705328e+03,1.482539093812149211e+00
3.580000000000000000e+02,1.924891213165111594e+03,2.087151444688530319e+03,2.159451647914832392e+03,1.150433179937782825e+03,1.475011553352170601e+00
3.590000000000000000e+02,1.938962432452788335e+03,2.103202769352049472e+03,2.172712992730161659e+03,1.157710034453624075e+03,1.480045999364921983e+00
3.600000000000000000e+02,1.952828481101091711e+03,2.115387256400813840e+03,2.186132453845281361e+03,1.165207229770660661e+03,1.508893338961828423e+00
3.610000000000000000e+02,1.967332384004037294e+03,2.125146143613094864e+03,2.198864954143969953e+03,1.174178464668684683e+03,1.540893407579801977e+00
3.620000000000000000e+02,1.980087493947841040e+03,2.138901284904680324e+03,2.209037257621740537e+03,1.181505229080125901e+03,1.564502815234855682e+00
3.630000000000000000e+02,1.992682131383930937e+03,2.152274015792502723e+03,2.220981555954627765e+03,1.186395892185470984e+03,1.580138224133053271e+00
3.640000000000000000e+02,2.008233159869108704e+03,2.166657339009501811e+03,2.235364356918838894e+03,1.195509285070574606e+03,1.607138578015249397e+00
3.650000000000000000e+02,2.021027611880177801e+03,2.179625995575251181e+03,2.249240615439309295e+03,1.202942301564186664e+03,1.686477713821498803e+00
3.660000000000000000e+02,2.036060261404154062e+03,2.192508013461344490e+03,2.263910106353829178e+03,1.211171238675875429e+03,1.742113344432663524e+00
3.670000000000000000e+02,2.051663018939157610e+03,2.207270465981920552e+03,2.282590626144650287e+03,1.217561934123383026e+03,1.721122200512718248e+00
3.680000000000000000e+02,2.067110136187873650e+03,2.221446137621081107e+03,2.298703205155837622e+03,1.225055602319826221e+03,1.793166665715162367e+00
3.690000000000000000e+02,2.080956545360812015e+03,2.234661450999268709e+03,2.315900997814964285e+03,1.234863569871089567e+03,1.859235028079805119e+00
3.700000000000000000e+02,2.093962370858216673e+03,2.249148950940443683e+03,2.327173672943310976e+03,1.243144041491588268e+03,1.918076622633886785e+00
3.710000000000000000e+02,2.105965869667215884e+03,2.263982227583324402e+03,2.342839613563558487e+03,1.251016810020395496e+03,1.963715798304273008e+00
3.720000000000000000e+02,2.116005330529485491e+03,2.276435523123144321e+03,2.358215745327840978e+03,1.259654821361872109e+03,1.984906301552044283e+00
3.730000000000000000e+02,2.132112864844441901e+03,2.289556666004769795e+03,2.372917297294560285e+03,1.269585492169791905e+03,2.016737390597945545e+00
3.740000000000000000e+02,2.143321825929765055e+03,2.306219388469718069e+03,2.387990109720772125e+03,1.277294860731600465e+03,2.067191686821899133e+00
3.750000000000000000e+02,2.155067429427727802e+03,2.320424610219133228e+03,2.401840642200860202e+03,1.284289313040068919e+03,2.175875677334920599e+00
3.760000000000000000e+02,2.168142146435303857e+03,2.337018360273243161e+03,2.418836747866539099e+03,1.294491465199685763e+03,2.179956906418588858e+00
3.770000000000000000e+02,2.182966543370825093e+03,2.351831678283366728e+03,2.435255056237198005e+03,1.301861272898777997e+03,2.206965182042073259e+00
3.780000000000000000e+02,2.197437752363702202e+03,2.369181340300422562e+03,2.448586500388292734e+03,1.311298652361196218e+03,2.209783894096670753e+00
3.790000000000000000e+02,2.215412917843114428e+03,2.385085493199841949e+03,2.463546292360376356e+03,1.319902280427991855e+03,2.302404270637115502e+00
3.800000000000000000e+02,2.231057450074317785e+03,2.401146400710211310e+03,2.481340125927543340e+03,1.326452972961930300e+03,2.385443330224479741e+00
3.810000000000000000e+02,2.242634020575183968e+03,2.417125883590309058e+03,2.495096488878785294e+03,1.331295953107467994e+03,2.434841055967951196e+00
3.820000000000000000e+02,2.258252893134318583e+03,2.428829141088672714e+03,2.512451453966990812e+03,1.339661596268733319e+03,2.399711308569503654e+00
3.830000000000000000e+02,2.270517663860777247e+03,2.443395874102108792e+03,2.527763137878999260e+03,1.347637278279132261e+03,2.458175563405811559e+00
3.840000000000000000e+02,2.287022364382939031e+03,2.459152762777701355e+03,2.542736604120954780e+03,1.354209005480915039e+03,2.548985706673465579e+00
3.850000000000000000e+02,2.302133654506438688e+03,2.474996322266632887e+03,2.558493019896155602e+03,1.363019740727684166e+03,2.570975410175257547e+00
3.860000000000000000e+02,2.315535031684760725e+03,2.490088768014171364e+03,2.574866713508341491e+03,1.372740300701770593e+03,2.631709325652462184e+00
3.870000000000000000e+02,2.327301195184959852e+03,2.505124813610767887e+03,2.589929163151495231e+03,1.380606904949684349e+03,2.695567270699410489e+00
3.880000000000000000e+02,2.341933920711453538e+03,2.517443806488156952e+03,2.608180612148555156e+03,1.389018988505393281e+03,2.754703559827083481e+00
3.890000000000000000e+02,2.360301466631075073e+03,2.535241312508755527e+03,2.621810969639579525e+03,1.396770132706741606e+03,2.823723465461989601e+00
3.900000000000000000e+02,2.374505732262616675e+03,2.552470907227528187e+03,2.638784382945553261e+03,1.405343634283345182e+03,2.904472615867510932e+00
3.910000000000000000e+02,2.388376783801002603e+03,2.567391768159012827e+03,2.658048956971196276e+03,1.414440094071323074e+03,3.028934072416946233e+00
3.920000000000000000e+02,2.404242031164833406e+03,2.583042849769520672e+03,2.671013294951098942e+03,1.423098670650701479e+03,3.132167913067187559e+00
3.930000000000000000e+02,2.419181729985465154e+03,2.595527588234157520e+03,2.688206696028739771e+03,1.433804070872713964e+03,3.182602941091664750e+00
3.940000000000000000e+02,2.431518133958211365e+03,2.613589899833461459e+03,2.703705804634285869e+03,1.444855094796963158e+03,3.190326141446892638e+00
3.950000000000000000e+02,2.450989931513591273e+03,2.631586441780018049e+03,2.720298777180219076e+03,1.453540869276583862e+03,3.278498167514066086e+00
3.960000000000000000e+02,2.467713477693179811e+03,2.649139376315310983e+03,2.738892822828087901e+03,1.461481069182684678e+03,3.323916875519055125e+00
3.970000000000000000e+02,2.483972648049098552e+03,2.663967948885795522e+03,2.755955704837402664e+03,1.470491681278693250e+03,3.357908223431073758e+00
3.980000000000000000e+02,2.499236479918653458e+03,2.679613103642186616e+03,2.773651625757168404e+03,1.479672677317802027e+03,3.408429830873155986e+00
3.990000000000000000e+02,2.515548765873896627e+03,2.696145123965676248e+03,2.790952114166483170e+03,1.489358654785546605e+03,3.516106922956264924e+00
4.000000000000000000e+02,2.530039924896225330e+03,2.712453072681921640e+03,2.809629057018085405e+03,1.497833154085462866e+03,3.552432188111463773e+00
4.010000000000000000e+02,2.541546727417862712e+03,2.726648728555424441e+03,2.826142866790658445e+03,1.506816458091559525e+03,3.595427591777673459e+00
4.020000000000000000e+02,2.555641978517159714e+03,2.740449948771173695e+03,2.845620072827748118e+03,1.516771868152961588e+03,3.684433400779237200e+00
4.030000000000000000e+02,2.568938958304527659e+03,2.751997424997946837e+03,2.861470779564734585e+03,1.529005585690468706e+03,3.668054800114763037e+00
4.040000000000000000e+02,2.582412900747669482e+03,2.770982289454718739e+03,2.879000996310166556e+03,1.538299299826308925e+03,3.791592684407100400e+00
4.050000000000000000e+02,2.597197564881943890e+03,2.786809348741114263e+03,2.895347188235624344e+03,1.549441750245088997e+03,3.801511922783254338e+00
4.060000000000000000e+02,2.609278680131658803e+03,2.804435381746115127e+03,2.910829068099134929e+03,1.557560725500191893e+03,3.972198630895241500e+00
4.070000000000000000e+02,2.627204504968820402e+03,2.824361090696699648e+03,2.926641428121387435e+03,1.566093337534795637e+03,4.085932040904134865e+00
4.080000000000000000e+02,2.644454939599231693e+03,2.841221265414839309e+03,2.943116808966264216e+03,1.574952587218994722e+03,4.174140815927132486e+00
4.090000000000000000e+02,2.657160503503824202e+03,2.854686709325256743e+03,2.957495970651783864e+03,1.582350209674451435e+03,4.287266428069687052e+00
4.100000000000000000e+02,2.675573602741801096e+03,2.873661898923714034e+03,2.977759264348772831e+03,1.590744319206595719e+03,4.358587278168549517e+00
4.110000000000000000e+02,2.691047309088625298e+03,2.887080409700015025e+03,2.991767597123216092e+03,1.601657002082898543e+03,4.469962307336458274e+00
4.120000000000000000e+02,2.708133570754701395e+03,2.908506049578055354e+03,3.005612645606845490e+03,1.612723888070876910e+03,4.542826690290784342e+00
4.130000000000000000e+02,2.722878386344754745e+03,2.925263243853852600e+03,3.021752367602136019e+03,1.621528892062498244e+03,4.547445277125639507e+00
4.140000000000000000e+02,2.734601508908576761e+03,2.941964301407327639e+03,3.039841468049271498e+03,1.630381064184026400e+03,4.607954100209603610e+00
4.150000000000000000e+02,2.751979066174257241e+03,2.961534085030917595e+03,3.050076585263957895e+03,1.638248478776306001e+03,4.740539622486387827e+00
4.160000000000000000e+02,2.764710742682350428e+03,2.976464965984956052e+03,3.067530349158319950e+03,1.649352392860409964e+03,4.784313292912827364e+00
4.170000000000000000e+02,2.784249329778598621e+03,2.995781500163683631e+03,3.082501227876539815e+03,1.659744583802906618e+03,4.839123941336763934e+00
4.180000000000000000e+02,2.802314359625689576e+03,3.015233490016787073e+03,3.099559116960880601e+03,1.670052706485111685e+03,4.831570815949483233e+00
4.190000000000000000e+02,2.822228372894796848e+03,3.030453800872726788e+03,3.116955885480275356e+03,1.677726447139613356e+03,5.006331174921992755e+00
4.200000000000000000e+02,2.836528730755638207e+03,3.048428465254333332e+03,3.133742452429856712e+03,1.686450100400702013e+03,5.118891234221832676e+00
4.210000000000000000e+02,2.853312227249097759e+03,3.065174118225034363e+03,3.149593564255720594e+03,1.697354199467409217e+03,5.214971344844446577e+00
4.220000000000000000e+02,2.873122071577955012e+03,3.081411256093504107e+03,3.165417102121547487e+03,1.707004813906758045e+03,5.314258142015249931e+00
4.230000000000000000e+02,2.887990538709647808e+03,3.098196191999704752e+03,3.186765420809684201e+03,1.717135489707902934e+03,5.308536691713493738e+00
4.240000000000000000e+02,2.901987775861578484e+03,3.114217699586214621e+03,3.203612102866091845e+03,1.726913242707404606e+03,5.439977387321849100e+00
4.250000000000000000e+02,2.919711206415890956e+03,3.131642056648476228e+03,3.226249034821438272e+03,1.736888366657335837e+03,5.524749907926238102e+00
4.260000000000000000e+02,2.933512242437483565e+03,3.150368763938586198e+03,3.248506076431907331e+03,1.749101792740126257e+03,5.638854525535069939e+00
4.270000000000000000e+02,2.948641067404261321e+03,3.165012022786557282e+03,3.271062307937396781e+03,1.759718571573895133e+03,5.797501562405339648e+00
4.280000000000000000e+02,2.962872358436878130e+03,3.184583818474879081e+03,3.290946602159737267e+03,1.770457752100704283e+03,5.811089487012354837e+00
4.290000000000000000e+02,2.977702242009621841e+03,3.201090818014909928e+03,3.313134606923780211e+03,1.780153502831129572e+03,5.871652381138278365e+00
4.300000000000000000e+02,2.992561358028086943e+03,3.217408287233449300e+03,3.334503441648255375e+03,1.789449752300920409e+03,5.923885214737882876e+00
4.310000000000000000e+02,3.008301127759200426e+03,3.235153914061353134e+03,3.355786834448143509e+03,1.798274720420347876e+03,6.033325537738285504e+00
4.320000000000000000e+02,3.029865456100706069e+03,3.255554355564263915e+03,3.377981504539646721e+03,1.806911520825912703e+03,6.127277851429042244e+00
4.330000000000000000e+02,3.045545923791677069e+03,3.267864286004858513e+03,3.395004764758653437e+03,1.816329407502737922e+03,6.209252996295969496e+00
4.340000000000000000e+02,3.066267865341550987e+03,3.281622277377493901e+03,3.413635401864971755e+03,1.826550631764411719e+03,6.305567819771996874e+00
4.350000000000000000e+02,3.082995578535633740e+03,3.300390705845892171e+03,3.432482635870524973e+03,1.837418453639447989e+03,6.380152411631706322e+00
4.360000000000000000e+02,3.099297788965438485e+03,3.317136232868900152e+03,3.451837469250235699e+03,1.846148951408746143e+03,6.481429894058663876e+00
4.370000000000000000e+02,3.116117731801642549e+03,3.335053575757581712e+03,3.470411494852472970e+03,1.856197614377747414e+03,6.542810722314587935e+00
4.380000000000000000e+02,3.135933402894161645e+03,3.350383284034542612e+03,3.483106399255555061e+03,1.864635557603704228e+03,6.668120794806344342e+00
4.390000000000000000e+02,3.154234597768473577e+03,3.368934747957144282e+03,3.500638195919430927e+03,1.875315910072293264e+03,6.714518932133284324e+00
4.400000000000000000e+02,3.168979197383235260e+03,3.386454533359287780e+03,3.517487947308390176e+03,1.886297834827632869e+03,6.707011528303963743e+00
4.410000000000000000e+02,3.185580514922500242e+03,3.405595740197609757e+03,3.541141336123392193e+03,1.894049279280074188e+03,6.934316302964633749e+00
4.420000000000000000e+02,3.200032483391593814e+03,3.424123004658222271e+03,3.558712524332092471e+03,1.903556826720348454e+03,6.921367318819525494e+00
4.430000000000000000e+02,3.223085752112981936e+03,3.442282375670508372e+03,3.574595987741333374e+03,1.914077502956350600e+03,6.963651009832672045e+00
4.440000000000000000e+02,3.235767298825064245e+03,3.458966584713861721e+03,3.596175005179588879e+03,1.923254513105256137e+03,7.177427975407717042e+00
4.450000000000000000e+02,3.253826339216398082e+03,3.472149904448315283e+03,3.614997017153023535e+03,1.933800191586349456e+03,7.322998957087142102e+00
4.460000000000000000e+02,3.273728025781746965e+03,3.489336396530317870e+03,3.635863442255665177e+03,1.941958516273680061e+03,7.354720939081315301e+00
4.470000000000000000e+02,3.289544092816566263e+03,3.508400781825700506e+03,3.656823086536554456e+03,1.950365729588540489e+03,7.442942958958989053e+00
4.480000000000000000e+02,3.310525478222030870e+03,3.527539462444652600e+03,3.675172429735580863e+03,1.962137656070070079e+03,7.683058986735842311e+00
4.490000000000000000e+02,3.330342264670631266e+03,3.540103158680784418e+03,3.692130305358391524e+03,1.973493707086272707e+03,7.754706819741917556e+00
4.500000000000000000e+02,3.348578684872868507e+03,3.556253735531937764e+03,3.713693496990012591e+03,1.984182997667097425e+03,7.908358484303120939e+00
4.510000000000000000e+02,3.369382956942630699e+03,3.572489570882062253e+03,3.735268339310913234e+03,1.997372210492094155e+03,8.074147227200807464e+00
4.520000000000000000e+02,3.384182980874459190e+03,3.589130980668395750e+03,3.755635192342631854e+03,2.006636063975150591e+03,8.232566706808640333e+00
4.530000000000000000e+02,3.404155495292472551e+03,3.603265220643203975e+03,3.773471725552173211e+03,2.018980991211189121e+03,8.191327561783884548e+00
4.540000000000000000e+02,3.421291794995921009e+03,3.623520993666626964e+03,3.790014681051996376e+03,2.030966150186764935e+03,8.248452460576260137e+00
4.550000000000000000e+02,3.436045160052888605e+03,3.640666988795318957e+03,3.806335700196984817e+03,2.041270967176311615e+03,8.426024428362328678e+00
4.560000000000000000e+02,3.455815888334464489e+03,3.659041211054947780e+03,3.826134222062833032e+03,2.051784378602471406e+03,8.411592458912345194e+00
4.570000000000000000e+02,3.475272216155662136e+03,3.675607201445195187e+03,3.843316380691041104e+03,2.063448318177525834e+03,8.624290312446692752e+00
4.580000000000000000e+02,3.495297147672948995e+03,3.692870626467117290e+03,3.865040906753959007e+03,2.075738434783313096e+03,8.665280920179640134e+00
4.590000000000000000e+02,3.513044380066875419e+03,3.715423505367970392e+03,3.884780520389093908e+03,2.084653818640123973e+03,8.644445614991557392e+00
4.600000000000000000e+02,3.531223475967158265e+03,3.734610951619552452e+03,3.904301302820961610e+03,2.096420350978901752e+03,8.884660862651783120e+00
4.610000000000000000e+02,3.547123902503935824e+03,3.752051339022190405e+03,3.923807209968263123e+03,2.104302441493775405e+03,9.134950061366009066e+00
4.620000000000000000e+02,3.567820981412034598e+03,3.768185174264095622e+03,3.942931464428285381e+03,2.112861497373964994e+03,9.212242748882161436e+00
4.630000000000000000e+02,3.583244385442937983e+03,3.785098026556386685e+03,3.963414868880379800e+03,2.123961116550612132e+03,9.305346021917420885e+00
4.640000000000000000e+02,3.600311605139208950e+03,3.808158448902903729e+03,3.981341189810832475e+03,2.135435384698464986e+03,9.613973816360212865e+00
4.650000000000000000e+02,3.616095165540353264e+03,3.828123557064498982e+03,4.000188203629390500e+03,2.145038989403018604e+03,9.664694540237583453e+00
4.660000000000000000e+02,3.630323725948738229e+03,3.847523774084434081e+03,4.018465861072541884e+03,2.157205301669257096e+03,9.801455589898829146e+00
4.670000000000000000e+02,3.648847744749683898e+03,3.865667359812278846e+03,4.036948094045854305e+03,2.166829925255865419e+03,9.960755842878407762e+00
4.680000000000000000e+02,3.666356494091482091e+03,3.885259319063961357e+03,4.055694876554939583e+03,2.178475182432856855e+03,1.021246510889958614e+01
4.690000000000000000e+02,3.687255153957091352e+03,3.900782852740751878e+03,4.074083173496267591e+03,2.190511888329407611e+03,1.037260035668021452e+01
4.700000000000000000e+02,3.707402055850877787e+03,3.921862153348793981e+03,4.091851735395342985e+03,2.201351461190818100e+03,1.070492792061104481e+01
4.710000000000000000e+02,3.726236514381062079e+03,3.941839298288394275e+03,4.110726565749488145e+03,2.213368851071254539e+03,1.093244831480869017e+01
4.720000000000000000e+02,3.744365245164811313e+03,3.963021137603220723e+03,4.125598943357541430e+03,2.226244562026182848e+03,1.102176012209467793e+01
4.730000000000000000e+02,3.764990820480378716e+03,3.980655472438170364e+03,4.147005205546228353e+03,2.236151727257384209e+03,1.125180147591214563e+01
4.740000000000000000e+02,3.785422442241603676e+03,4.000857866922936410e+03,4.165363263993109285e+03,2.243656346490917713e+03,1.141320568619328846e+01
4.750000000000000000e+02,3.805730863646548187e+03,4.018069205705204695e+03,4.181880240321097517e+03,2.254238706728279794e+03,1.161584269536678349e+01
4.760000000000000000e+02,3.824586632849244779e+03,4.034959220615675804e+03,4.207018713106881478e+03,2.263145369668877720e+03,1.159925244133428279e+01
4.770000000000000000e+02,3.847184327597226911e+03,4.050586633244314726e+03,4.230162827881022167e+03,2.272317614401052197e+03,1.185954101610179023e+01
4.780000000000000000e+02,3.870722320818489152e+03,4.068271459440816216e+03,4.249070762530227512e+03,2.282922422599755009e+03,1.192657110694361222e+01
4.790000000000000000e+02,3.888881225912211903e+03,4.088109178233756666e+03,4.267141119913007969e+03,2.294915770384042844e+03,1.186826071845048958e+01
4.800000000000000000e+02,3.908698631856835163e+03,4.106353697109465429e+03,4.284697586295169458e+03,2.307362623932891438e+03,1.196951105081832267e+01
4.810000000000000000e+02,3.928037173310186972e+03,4.124101941078691198e+03,4.300890220838593450e+03,2.318910889946345378e+03,1.231819169234734090e+01
4.820000000000000000e+02,3.942850158757313238e+03,4.142761415459187447e+03,4.320708551894109405e+03,2.329420930567194773e+03,1.251131886035076590e+01
4.830000000000000000e+02,3.960467404550010997e+03,4.158968361133856888e+03,4.338572243934673679e+03,2.340590737992890354e+03,1.294019477113336691e+01
4.840000000000000000e+02,3.976762692051706381e+03,4.180166535866333106e+03,4.357355038716210402e+03,2.351832186712099428e+03,1.290033483895967592e+01
4.850000000000000000e+02,3.999287979404133239e+03,4.199091467913292945e+03,4.369807584681733715e+03,2.363113557793701148e+03,1.311459581436641741e+01
4.860000000000000000e+02,4.021485459734791675e+03,4.218996101041009751e+03,4.385433644346989240e+03,2.376262845923437908e+03,1.317880524573386580e+01
4.870000000000000000e+02,4.041599419199383647e+03,4.239305337812630569e+03,4.406624767458003589e+03,2.387440199176183341e+03,1.363206224766597074e+01
4.880000000000000000e+02,4.061322637237376966e+03,4.259674203208160179e+03,4.427756874318903101e+03,2.396981176399940978e+03,1.388741021848915835e+01
4.890000000000000000e+02,4.082444551408305415e+03,4.281074935805329005e+03,4.452558495722360021e+03,2.407412904289070866e+03,1.406098365437870079e+01
4.900000000000000000e+02,4.101628764237107134e+03,4.298245778491398596e+03,4.471873031298281603e+03,2.418136881023601291e+03,1.410910546342143768e+01
4.910000000000000000e+02,4.122522450717313404e+03,4.318656540561707516e+03,4.495962769514660067e+03,2.431759638255630307e+03,1.430792632868538128e+01
4.920000000000000000e+02,4.139797956994011656e+03,4.337641899906352592e+03,4.519971430402099941e+03,2.443722629315385348e+03,1.439169462313145509e+01
4.930000000000000000e+02,4.160627048403170193e+03,4.360754206239709674e+03,4.540413444759496087e+03,2.454836870682742301e+03,1.454498848469179073e+01
4.940000000000000000e+02,4.180076595585585892e+03,4.382284549068947854e+03,4.564026765312843054e+03,2.465634830482888901e+03,1.481860628797556600e+01
4.950000000000000000e+02,4.198637201624776026e+03,4.403578457221319695e+03,4.584413658022476739e+03,2.478405832577940600e+03,1.507146822745358783e+01
4.960000000000000000e+02,4.221439578823776174e+03,4.421396724004040152e+03,4.606037941392894027e+03,2.491416395945567274e+03,1.549489018840414012e+01
4.970000000000000000e+02,4.239363172596767981e+03,4.447265069703691552e+03,4.628599537632881948e+03,2.502940217635888985e+03,1.591976315758115845e+01
4.980000000000000000e+02,4.259975200967494857e+03,4.466127809187892126e+03,4.651210814735249187e+03,2.512714239458271095e+03,1.596757640689605395e+01
4.990000000000000000e+02,4.277259575537697856e+03,4.487665312864432053e+03,4.669654464080278558e+03,2.524945725108458646e+03,1.619288430349872954e+01
5.000000000000000000e+02,4.295940224476711592e+03,4.513272945634791540e+03,4.695084593901548942e+03,2.534871433425796567e+03,1.617172619298790082e+01
5.010000000000000000e+02,4.318398342750280790e+03,4.530906228181404913e+03,4.710989651363750454e+03,2.547917086215556083e+03,1.636591858255679455e+01
5.020000000000000000e+02,4.340605583384572128e+03,4.551842213595926296e+03,4.733091860866989009e+03,2.557314941263557557e+03,1.663426385182543754e+01
5.030000000000000000e+02,4.360956497602098352e+03,4.567440320589553266e+03,4.752344274419995600e+03,2.568424913107792690e+03,1.665284092735592125e+01
5.040000000000000000e+02,4.379309354446188081e+03,4.586321791023437072e+03,4.774831222640615124e+03,2.579985740427444398e+03,1.695330565270057122e+01
5.050000000000000000e+02,4.398755899746232899e+03,4.611449044688745744e+03,4.795201897212982658e+03,2.590398151706829594e+03,1.723091263332243628e+01
5.060000000000000000e+02,4.419895718152725749e+03,4.632150111242215644e+03,4.818823863264628017e+03,2.604650461345266649e+03,1.747641517538622935e+01
5.070000000000000000e+02,4.434872075573621260e+03,4.651207675405563350e+03,4.840995458973704444e+03,2.615854921104161804e+03,1.754932294131212345e+01
5.080000000000000000e+02,4.457610857541077166e+03,4.670614462009250929e+03,4.861209630853583803e+03,2.624902698358511770e+03,1.792501975383912693e+01
5.090000000000000000e+02,4.482019189652297428e+03,4.691002023059953899e+03,4.880365885880319183e+03,2.636909137696909056e+03,1.790523906023719647e+01
5.100000000000000000e+02,4.503416757190353565e+03,4.711231320066402986e+03,4.906641594304635873e+03,2.649296089648868929e+03,1.842002046560310191e+01
5.110000000000000000e+02,4.528440235112770097e+03,4.730133686079556355e+03,4.927472564019069978e+03,2.664252099718681166e+03,1.867679452033615561e+01
5.120000000000000000e+02,4.554700538731332927e+03,4.750593222819629773e+03,4.952443104605226836e+03,2.675684868700805055e+03,1.891954784891612462e+01
5.130000000000000000e+02,4.573768900752378613e+03,4.776841373846555143e+03,4.972043701523076379e+03,2.688943371995778307e+03,1.890321495628003845e+01
5.140000000000000000e+02,4.588019815898343950e+03,4.794270206027596942e+03,4.991398007663172393e+03,2.701313367010354796e+03,1.905741303588656876e+01
5.150000000000000000e+02,4.611903256055333259e+03,4.814797666728789409e+03,5.015844874385886214e+03,2.713388368769255976e+03,1.948363407036168127e+01
5.160000000000000000e+02,4.631919387372986421e+03,4.835825977965992934e+03,5.041567451901017193e+03,2.727416340951085658e+03,1.982276660437405980e+01
5.170000000000000000e+02,4.652570293955026500e+03,4.856170649486369257e+03,5.065146349553300752e+03,2.739876323708715972e+03,2.024150923595625784e+01
5.180000000000000000e+02,4.677708859917116570e+03,4.878409392729747196e+03,5.088410546886427255e+03,2.751839099079713833e+03,2.064167732486160389e+01
5.190000000000000000e+02,4.694954212885288143e+03,4.903259455242130571e+03,5.109950317389066186e+03,2.763289181562356589e+03,2.088142553402629886e+01
5.200000000000000000e+02,4.716317748761113762e+03,4.927260555105196545e+03,5.127150460809654760e+03,2.779422809185592996e+03,2.099004409555549699e+01
5.210000000000000000e+02,4.735213689668396910e+03,4.949077257354147150e+03,5.148963167313215308e+03,2.793801233665515610e+03,2.091624381507460129e+01
5.220000000000000000e+02,4.756093781440231396e+03,4.964352492847190661e+03,5.168329309028854368e+03,2.807808530155641165e+03,2.103028487714613703e+01
5.230000000000000000e+02,4.779149190027050281e+03,4.986642955698779588e+03,5.191443767759179536e+03,2.821270549374597522e+03,2.131265366583043885e+01
5.240000000000000000e+02,4.797364411640880462e+03,5.008805352727352329e+03,5.216971455826042984e+03,2.833814879671713697e+03,2.147150328750960568e+01
5.250000000000000000e+02,4.818203389209865236e+03,5.035325782381467434e+03,5.239594483281840439e+03,2.846011032658107979e+03,2.172666790927647185e+01
5.260000000000000000e+02,4.846718001003723657e+03,5.055829641333019026e+03,5.262921490021441059e+03,2.861875412405930547e+03,2.224945233672488243e+01
5.270000000000000000e+02,4.870981798777309450e+03,5.076671143050118189e+03,5.286620909261271663e+03,2.875995514674995320e+03,2.243425996655462029e+01
5.280000000000000000e+02,4.889698404144528467e+03,5.097931953711767164e+03,5.306633452281083919e+03,2.886214799315723212e+03,2.266060911297429925e+01
5.290000000000000000e+02,4.914329699548150529e+03,5.125409861720397203e+03,5.332849850192431404e+03,2.899099279211865905e+03,2.297393356781571327e+01
5.300000000000000000e+02,4.940261402419768274e+03,5.147242890809397068e+03,5.353650001736719787e+03,2.909999589438150906e+03,2.344186255630197024e+01
5.310000000000000000e+02,4.965931404949988064e+03,5.165282866697887584e+03,5.382218742282082530e+03,2.923360211466965666e+03,2.358002047191170902e+01
5.320000000000000000e+02,4.986463323260340985e+03,5.186770522633589280e+03,5.407483454751651152e+03,2.935805061016696982e+03,2.395028504858522922e+01
5.330000000000000000e+02,5.005388755808321548e+03,5.207711453001351401e+03,5.429256319040418930e+03,2.946374761102847515e+03,2.441691508544982270e+01
5.340000000000000000e+02,5.031089357452312470e+03,5.226486253148271317e+03,5.458554431391357866e+03,2.957984342671214108e+03,2.479844106519556135e+01
5.350000000000000000e+02,5.053247947885602116e+03,5.250311082962581168e+03,5.477649313206693478e+03,2.968260156486669985e+03,2.496996268349167281e+01
5.360000000000000000e+02,5.072493751793033880e+03,5.267629750149535539e+03,5.500842468566284879e+03,2.979072701928583683e+03,2.529253361605915984e+01
5.370000000000000000e+02,5.096332074067677240e+03,5.290912735246836746e+03,5.528456807450804263e+03,2.988680994198653934e+03,2.585272833313366903e+01
5.380000000000000000e+02,5.116007435646143676e+03,5.312587154488144733e+03,5.553254689264437729e+03,2.999679125847333125e+03,2.595936921644801032e+01
5.390000000000000000e+02,5.137048980479741658e+03,5.327133560960122850e+03,5.579966321406198404e+03,3.011513697902007152e+03,2.581743994733751180e+01
5.400000000000000000e+02,5.158190878509185495e+03,5.350009601668325558e+03,5.598199723300820551e+03,3.026782017387659835e+03,2.627433151973795589e+01
5.410000000000000000e+02,5.177161504748644802e+03,5.371625720758189345e+03,5.629774545647443119e+03,3.039642018236369950e+03,2.653462733117858363e+01
5.420000000000000000e+02,5.200555847632473160e+03,5.390285138573643053e+03,5.651273658554034228e+03,3.054063887201257785e+03,2.642585692854589752e+01
5.430000000000000000e+02,5.226815306630354826e+03,5.414569007153186249e+03,5.672352432002478963e+03,3.063349330960203133e+03,2.673066657960237791e+01
5.440000000000000000e+02,5.252159023321967652e+03,5.435266696335704182e+03,5.695627913562759204e+03,3.078126327799433056e+03,2.677288636102212749e+01
5.450000000000000000e+02,5.276733104219672896e+03,5.458190363274457923e+03,5.720018956404129312e+03,3.093494499491212537e+03,2.679573972784923086e+01
5.460000000000000000e+02,5.299617336057097418e+03,5.476411164502198517e+03,5.746487656870224782e+03,3.109386692947435677e+03,2.717184603568146528e+01
5.470000000000000000e+02,5.321142620263100980e+03,5.495429804639197755e+03,5.775085385426074936e+03,3.121883268286780549e+03,2.768704331885778203e+01
5.480000000000000000e+02,5.342146145702476133e+03,5.523961939026866276e+03,5.803036012399874380e+03,3.134731412384856412e+03,2.813955595156358314e+01
5.490000000000000000e+02,5.365229065249817722e+03,5.544706127327779541e+03,5.821866827059945535e+03,3.148798286222029674e+03,2.841562549078442856e+01
5.500000000000000000e+02,5.389240643888200793e+03,5.562796838206336361e+03,5.841843905293524585e+03,3.162128521714800627e+03,2.850904927359386676e+01
5.510000000000000000e+02,5.413925253817102202e+03,5.589311828433612391e+03,5.867077608354994481e+03,3.172960883283810290e+03,2.858260926080716402e+01
5.520000000000000000e+02,5.440586740234526587e+03,5.609701090549326182e+03,5.889767964883695640e+03,3.182345318241629684e+03,2.916344045154706777e+01
5.530000000000000000e+02,5.459858303783828887e+03,5.635382344401761657e+03,5.918546395889534324e+03,3.193448130825488079e+03,2.937278029677860758e+01
5.540000000000000000e+02,5.483873473489898970e+03,5.666492130743656162e+03,5.944923478486072781e+03,3.208787382978026017e+03,2.986786103281012572e+01
5.550000000000000000e+02,5.503813725816573424e+03,5.684400619971454944e+03,5.961463605057039786e+03,3.221750238400163198e+03,3.001667838793569842e+01
5.560000000000000000e+02,5.529364380041062759e+03,5.707234679791850795e+03,5.984694714004366688e+03,3.235496379339712348e+03,3.032881372831700517e+01
5.570000000000000000e+02,5.559874498471981497e+03,5.725980456550190866e+03,6.007405034901928957e+03,3.250174125292311601e+03,3.075622463617883540e+01
5.580000000000000000e+02,5.584556405145651297e+03,5.747053252338408129e+03,6.029223384864664695e+03,3.263144382765830414e+03,3.081148419212853895e+01
5.590000000000000000e+02,5.601902798352168247e+03,5.769715526507439790e+03,6.054470141212830640e+03,3.272458628727149062e+03,3.089497455251206759e+01
5.600000000000000000e+02,5.620750011283762433e+03,5.797485478746797526e+03,6.077419909235436535e+03,3.287494781730897557e+03,3.135119970291549052e+01
5.610000000000000000e+02,5.645412399479191663e+03,5.824991273781483869e+03,6.103826105678407657e+03,3.299064374176906313e+03,3.166057195018328230e+01
5.620000000000000000e+02,5.665749196928811216e+03,5.849275787648067308e+03,6.125699474486424151e+03,3.311775525092417411e+03,3.180491756305151085e+01
5.630000000000000000e+02,5.687841290505110010e+03,5.874130001815392461e+03,6.153785358733757676e+03,3.326083892058346464e+03,3.188694302874552733e+01
5.640000000000000000e+02,5.712640347676760939e+03,5.899554014941319110e+03,6.178898714003496934e+03,3.340521078251875679e+03,3.204885902071822557e+01
5.650000000000000000e+02,5.734088679037916336e+03,5.926039709710796160e+03,6.202084287608713566e+03,3.354586216227721707e+03,3.236941957717259299e+01
5.660000000000000000e+02,5.756068016205439562e+03,5.945467892001985092e+03,6.224472240850625894e+03,3.367193396687872337e+03,3.288078869035105356e+01
5.670000000000000000e+02,5.780184174174082727e+03,5.968503067349926823e+03,6.250456543926929953e+03,3.380025470546805991e+03,3.259877207975218738e+01
5.680000000000000000e+02,5.801020678827695519e+03,5.995378783456599194e+03,6.274652921971654905e+03,3.395812390749492351e+03,3.264619333192485584e+01
5.690000000000000000e+02,5.821943863767685798e+03,6.022349477832583943e+03,6.294466135947432122e+03,3.409363133585947253e+03,3.302327976249224406e+01
5.700000000000000000e+02,5.846558393758265083e+03,6.045173272302203259e+03,6.318014072259700697e+03,3.423928560614434446e+03,3.331776450558359670e+01
5.710000000000000000e+02,5.868729601897844077e+03,6.066620090180038460e+03,6.342869880051526707e+03,3.438279013092223522e+03,3.337872941373835545e+01
5.720000000000000000e+02,5.890703037611579930e+03,6.088777197164051358e+03,6.364843045121682735e+03,3.453042654232413952e+03,3.362217563754315108e+01
5.730000000000000000e+02,5.911487261621150537e+03,6.115185967130995778e+03,6.389546762985946771e+03,3.464018565153146483e+03,3.405747922491094926e+01
5.740000000000000000e+02,5.931880527235531190e+03,6.141519734431543839e+03,6.414112940067347154e+03,3.478104876548914490e+03,3.433279236893892516e+01
5.750000000000000000e+02,5.957774815674660204e+03,6.170043387354344304e+03,6.433698839356380631e+03,3.491059933934540823e+03,3.458944461559542560e+01
5.760000000000000000e+02,5.983863813290472535e+03,6.191485797340909812e+03,6.458646141220871868e+03,3.505773998175533052e+03,3.470012639369953433e+01
5.770000000000000000e+02,6.007544123502380899e+03,6.218213184394980090e+03,6.483555545804440044e+03,3.515814244419637362e+03,3.529724228952509435e+01
5.780000000000000000e+02,6.034276871811726778e+03,6.245142971092537664e+03,6.509741005262812905e+03,3.528701957220390341e+03,3.534284561552407666e+01
5.790000000000000000e+02,6.056565700947124242e+03,6.272416689206924275e+03,6.534454593560200919e+03,3.543212806933339380e+03,3.559213856628463191e+01
5.800000000000000000e+02,6.077621191435204310e+03,6.294228795294626252e+03,6.547813741460360689e+03,3.558188493862949599e+03,3.585253558501800342e+01
5.810000000000000000e+02,6.102874917263077805e+03,6.318322956754516781e+03,6.573850975075940369e+03,3.571399257951315576e+03,3.622179366040888482e+01
5.820000000000000000e+02,6.125167085764590411e+03,6.346148578505983096e+03,6.601229910557141920e+03,3.585202630202196815e+03,3.681640600380528383e+01
5.830000000000000000e+02,6.149316000042062115e+03,6.373215044683533961e+03,6.630403405115238456e+03,3.596947329149015786e+03,3.736061792208718657e+01
5.840000000000000000e+02,6.174036611836747397e+03,6.399526071927012708e+03,6.658683952926940947e+03,3.612284813234071862e+03,3.762093833430355971e+01
5.850000000000000000e+02,6.203603026562333980e+03,6.422123690597660243e+03,6.682822236558948134e+03,3.626951851084335431e+03,3.788794965965453798e+01
5.860000000000000000e+02,6.231352049436674861e+03,6.444329018680807167e+03,6.710454217242370760e+03,3.642463276863384635e+03,3.825864904194967409e+01
5.870000000000000000e+02,6.252548246777207169e+03,6.468270430065031178e+03,6.739152735969486457e+03,3.657845445140138963e+03,3.846918250948377249e+01
5.880000000000000000e+02,6.277562718249838326e+03,6.487695106495622895e+03,6.766326092923796750e+03,3.673805325205375993e+03,3.907421900378950852e+01
5.890000000000000000e+02,6.299738679106395466e+03,6.516058562567460285e+03,6.788239531149909453e+03,3.683773002618255305e+03,3.936812643889890495e+01
5.900000000000000000e+02,6.323974820459229704e+03,6.535652109016534268e+03,6.817572276093376786e+03,3.698152094574348212e+03,3.985203195090340955e+01
5.910000000000000000e+02,6.351641255867206382e+03,6.554947502488814280e+03,6.839421069998714302e+03,3.707997090559692424e+03,4.021255355795263853e+01
5.920000000000000000e+02,6.374114667724795254e+03,6.582883567970773584e+03,6.858991953188597108e+03,3.723626872452612588e+03,4.072011434263761487e+01
5.930000000000000000e+02,6.399773224051337820e+03,6.607540690800810808e+03,6.886020740242620377e+03,3.736390556917668164e+03,4.088543504673931750e+01
5.940000000000000000e+02,6.424514988602260928e+03,6.632290437214288431e+03,6.917257241242506097e+03,3.745958743701325147e+03,4.102966384529891286e+01
5.950000000000000000e+02,6.449387139405926064e+03,6.657577752260511261e+03,6.946533878617475239e+03,3.760129058338608957e+03,4.127974973851117113e+01
5.960000000000000000e+02,6.475013509594173229e+03,6.675673725348615335e+03,6.971872853111419317e+03,3.775423611196342335e+03,4.156506508717829718e+01
5.970000000000000000e+02,6.496209938734715251e+03,6.705296168741512702e+03,6.999207620442959524e+03,3.790807748803347749e+03,4.234173093422628398e+01
5.980000000000000000e+02,6.521704211465774279e+03,6.727618277968957955e+03,7.024512280021504012e+03,3.807369321576224593e+03,4.280875106735649638e+01
5.990000000000000000e+02,6.547813625031696574e+03,6.760360115101157135e+03,7.047493085362063539e+03,3.816996710183745563e+03,4.283658302797737605e+01
6.000000000000000000e+02,6.574132390103044600e+03,6.791583005239631348e+03,7.072113435403866788e+03,3.831664827670952036e+03,4.391375003017339651e+01
6.010000000000000000e+02,6.592674130146859170e+03,6.816787258242144162e+03,7.099841753734574013e+03,3.845727886911124642e+03,4.420046516319055030e+01
6.020000000000000000e+02,6.616364679748169692e+03,6.835042704715964646e+03,7.128199871585483379e+03,3.860949764939290162e+03,4.419154532076367303e+01
6.030000000000000000e+02,6.643421891093279555e+03,6.863228994915604744e+03,7.153338780819698513e+03,3.876609291811307685e+03,4.463395832326568069e+01
6.040000000000000000e+02,6.663043503309122570e+03,6.891827049254005942e+03,7.177365246168576959e+03,3.889704366635465703e+03,4.459980330770571300e+01
6.050000000000000000e+02,6.684581742136244429e+03,6.916221203438164594e+03,7.205405706190707861e+03,3.902750323119773384e+03,4.480736280618160805e+01
6.060000000000000000e+02,6.709383012891325961e+03,6.944646885222178753e+03,7.226807459107752948e+03,3.921471792384282253e+03,4.485591071205185187e+01
6.070000000000000000e+02,6.737163625796722954e+03,6.969110949873902427e+03,7.258838044181258738e+03,3.937567949480506286e+03,4.533674876709368107e+01
6.080000000000000000e+02,6.765016768909179518e+03,6.996960834140025327e+03,7.291731343289769029e+03,3.952241518801968596e+03,4.561277765877567703e+01
6.090000000000000000e+02,6.792862399445009942e+03,7.023694824754383262e+03,7.322922582680859705e+03,3.965983844895371021e+03,4.589084977896285977e+01
6.100000000000000000e+02,6.822483159190387596e+03,7.051075602287665788e+03,7.352228209411905482e+03,3.979678462709134692e+03,4.627701705255254438e+01
6.110000000000000000e+02,6.846345888310467672e+03,7.078052244238005187e+03,7.387977302482293453e+03,3.993379793890760993e+03,4.659999497542888491e+01
6.120000000000000000e+02,6.869461097233166583e+03,7.103707223805654394e+03,7.412819204092604195e+03,4.006339140145132660e+03,4.708692026481673309e+01
6.130000000000000000e+02,6.896709192201104088e+03,7.126294310483310255e+03,7.438256737927434187e+03,4.021433356367944725e+03,4.726862198377000368e+01
6.140000000000000000e+02,6.925071718135535775e+03,7.149438832097900558e+03,7.467003846324689221e+03,4.036677246076716528e+03,4.744274480224324719e+01
6.150000000000000000e+02,6.947012540174748210e+03,7.177416746284903638e+03,7.491544700252797156e+03,4.051273826464288049e+03,4.829216263870473824e+01
6.160000000000000000e+02,6.966673226215643808e+03,7.204713942049661455e+03,7.518803777901084686e+03,4.061640049462923344e+03,4.890743330949018741e+01
6.170000000000000000e+02,6.987145486496678132e+03,7.230581967598008305e+03,7.547794974675582125e+03,4.075622402077653987e+03,4.934488259922391507e+01
6.180000000000000000e+02,7.006331257280387945e+03,7.257145305680716774e+03,7.576950421052172715e+03,4.087222259247089369e+03,5.013394301129518738e+01
6.190000000000000000e+02,7.033013836470978276e+03,7.285154119446315235e+03,7.604941587248110409e+03,4.100578772328040941e+03,5.039982470972833539e+01
6.200000000000000000e+02,7.058599556034616398e+03,7.309456725515970902e+03,7.630433342643292235e+03,4.120939476468547582e+03,5.032993430091040210e+01
6.210000000000000000e+02,7.085700836033511223e+03,7.336977378348306956e+03,7.655794072106584281e+03,4.135307860323744535e+03,5.033788734724703318e+01
6.220000000000000000e+02,7.111974771387892361e+03,7.366420680584546972e+03,7.686007624361343915e+03,4.153278881654779980e+03,5.052520074515795301e+01
6.230000000000000000e+02,7.133088462685265768e+03,7.391124759070264190e+03,7.717898545089670733e+03,4.170364967726860414e+03,5.084155907227851401e+01
6.240000000000000000e+02,7.156569350507854324e+03,7.413774660325481818e+03,7.744784998041920517e+03,4.186804127213958964e+03,5.068823690736317644e+01
6.250000000000000000e+02,7.183478830795500471e+03,7.441477315142245061e+03,7.775440545925053812e+03,4.204899306273839102e+03,5.136948519190983831e+01
6.260000000000000000e+02,7.209317850153509426e+03,7.471140936428095301e+03,7.799832094003566453e+03,4.219311653779805056e+03,5.137279448283487682e+01
6.270000000000000000e+02,7.236790134537646736e+03,7.495416903222364454e+03,7.830133875594820893e+03,4.234968879308947180e+03,5.202672746391048264e+01
6.280000000000000000e+02,7.262835489250570390e+03,7.524741205615522631e+03,7.859882823139696484e+03,4.251400091245635849e+03,5.218504426548433628e+01
6.290000000000000000e+02,7.292635998111642039e+03,7.548827450825905544e+03,7.888569582517221534e+03,4.266210300111376455e+03,5.278534100021020947e+01
6.300000000000000000e+02,7.321444297121634918e+03,7.571707963355415814e+03,7.912434622223287079e+03,4.278643636456838067e+03,5.293478739775741815e+01
6.310000000000000000e+02,7.349918006863657865e+03,7.595781441289995200e+03,7.940445662144466951e+03,4.297331308945877026e+03,5.309609037520108643e+01
6.320000000000000000e+02,7.379251119881389968e+03,7.620912457852240550e+03,7.974429243332895567e+03,4.313910611902588244e+03,5.360696413360796697e+01
6.330000000000000000e+02,7.402148474585659642e+03,7.649029206154043095e+03,8.003954621856559243e+03,4.328334796219851341e+03,5.365489075531695562e+01
6.340000000000000000e+02,7.427883366522005417e+03,7.676468188831839143e+03,8.030486480289710016e+03,4.345890908465947177e+03,5.423648880216053669e+01
6.350000000000000000e+02,7.456905063732113376e+03,7.699947869257643106e+03,8.057154136910960915e+03,4.362026146234422413e+03,5.465446429806217310e+01
6.360000000000000000e+02,7.485206243591128441e+03,7.732891959891416263e+03,8.082127984447251038e+03,4.374830594491967531e+03,5.522774288925696595e+01
6.370000000000000000e+02,7.512142861588781670e+03,7.763018217666153760e+03,8.112333839073447962e+03,4.388153860616406746e+03,5.560902398608746466e+01
6.380000000000000000e+02,7.535517898793873428e+03,7.790189004069293333e+03,8.144822249047427249e+03,4.401243636113898901e+03,5.616817978487295449e+01
6.390000000000000000e+02,7.558935258149143010e+03,7.821970308860927616e+03,8.171374771565288029e+03,4.416216854365797190e+03,5.647545132389285527e+01
6.400000000000000000e+02,7.587648483729806685e+03,7.846592817291630126e+03,8.199012553603835840e+03,4.432815328232061802e+03,5.703740144743868257e+01
6.410000000000000000e+02,7.622243933527852278e+03,7.874365374724314279e+03,8.231715706364555444e+03,4.448572917291560771e+03,5.752410056959494966e+01
6.420000000000000000e+02,7.651011332834206769e+03,7.897478147170452758e+03,8.253771966217926092e+03,4.463200286778509508e+03,5.840646010766421625e+01
6.430000000000000000e+02,7.676584461315390399e+03,7.925514697235161293e+03,8.289114998665616440e+03,4.479231323605961734e+03,5.814808758095780661e+01
6.440000000000000000e+02,7.703624363093385000e+03,7.951844479113999114e+03,8.310807113272356219e+03,4.492438263698019000e+03,5.841240641065198957e+01
6.450000000000000000e+02,7.730751463175242861e+03,7.982520887153361400e+03,8.339692127310841897e+03,4.506511517662058395e+03,5.894316904895977416e+01
6.460000000000000000e+02,7.753549427149107942e+03,8.010621808810192306e+03,8.371629720691973489e+03,4.524006185378735609e+03,5.921990483962064644e+01
6.470000000000000000e+02,7.774050066835796315e+03,8.033356310115652377e+03,8.399378701209945575e+03,4.542867379921637621e+03,6.000250192892646339e+01
6.480000000000000000e+02,7.798803450509070899e+03,8.060625187371913853e+03,8.431694364484523248e+03,4.557705605757922967e+03,6.066345790637947744e+01
6.490000000000000000e+02,7.827985526120262875e+03,8.086134576241285686e+03,8.466688684848832054e+03,4.573578197849292337e+03,6.139028040553161958e+01
6.500000000000000000e+02,7.856376794911870093e+03,8.114305410850570297e+03,8.492888068971205939e+03,4.587007848040017052e+03,6.182947993799315611e+01
6.510000000000000000e+02,7.882485740176836771e+03,8.138857629179749893e+03,8.519823854725078490e+03,4.600107640942143917e+03,6.181859965667613466e+01
6.520000000000000000e+02,7.910921188395552235e+03,8.164933775193352631e+03,8.547209964008856332e+03,4.617340123883896013e+03,6.274431129146268660e+01
6.530000000000000000e+02,7.934201817789091365e+03,8.190214773198331386e+03,8.580599528347524029e+03,4.633371277925336472e+03,6.325342542223656750e+01
6.540000000000000000e+02,7.963471747415601385e+03,8.221588806864649086e+03,8.610348134567451780e+03,4.649710430298016945e+03,6.404034502540288543e+01
6.550000000000000000e+02,7.993773741654273181e+03,8.253062886554720535e+03,8.636153897919239171e+03,4.667595627738506664e+03,6.445054314313391330e+01
6.560000000000000000e+02,8.014756828734451119e+03,8.283171321459431056e+03,8.669838435304085579e+03,4.682821671984764180e+03,6.480086997724866649e+01
6.570000000000000000e+02,8.037097240443629744e+03,8.316173802433699166e+03,8.706390639509865650e+03,4.698056337825189075e+03,6.521079999887217582e+01
6.580000000000000000e+02,8.064113958056550473e+03,8.344389454945023317e+03,8.731208794347658113e+03,4.716299243138198108e+03,6.548111692822610053e+01
6.590000000000000000e+02,8.089711546600094152e+03,8.375055508797942821e+03,8.763004480441362830e+03,4.731356001296431714e+03,6.568368988065044789e+01
6.600000000000000000e+02,8.118899717289843466e+03,8.404327767801540176e+03,8.792426008241267482e+03,4.749369254930694296e+03,6.630070946230033258e+01
6.610000000000000000e+02,8.150336555376130491e+03,8.438354815784288803e+03,8.824856974686932517e+03,4.767450495062057598e+03,6.667262477069259319e+01
6.620000000000000000e+02,8.182489496092623085e+03,8.464826295031558402e+03,8.856388985558614877e+03,4.786612483630315182e+03,6.694129635958628910e+01
6.630000000000000000e+02,8.210776524688051722e+03,8.488783633460876445e+03,8.886463773190511347e+03,4.804631639350167461e+03,6.682532508942000504e+01
6.640000000000000000e+02,8.236158104701535194e+03,8.509649033690871875e+03,8.919429564019857935e+03,4.821489457923916234e+03,6.676820059263492624e+01
6.650000000000000000e+02,8.265425645273626287e+03,8.541103742478504500e+03,8.954526796298037880e+03,4.835410380255480050e+03,6.705695971973737812e+01
6.660000000000000000e+02,8.292285000427515115e+03,8.571321113475005404e+03,8.983427103399721091e+03,4.848935169359594511e+03,6.751810407772867961e+01
6.670000000000000000e+02,8.321873416585158338e+03,8.604770441241842491e+03,9.012408353178099787e+03,4.866695961641493341e+03,6.808842192286765282e+01
6.680000000000000000e+02,8.347939945695385177e+03,8.633934243140483886e+03,9.037626341515555396e+03,4.883398208327489556e+03,6.855475441672436432e+01
6.690000000000000000e+02,8.375160082162892650e+03,8.660312582101832959e+03,9.066629645574306778e+03,4.899309461941467816e+03,6.893711729756535078e+01
6.700000000000000000e+02,8.399149011737841647e+03,8.690928851057920838e+03,9.094966676835607359e+03,4.915833926357542623e+03,7.001168939375089906e+01
6.710000000000000000e+02,8.425606113471407298e+03,8.721612563831296939e+03,9.131222576691783615e+03,4.930289504345062596e+03,7.038435614718923716e+01
6.720000000000000000e+02,8.454656502327572525e+03,8.755749633024906871e+03,9.157674919612451049e+03,4.944572611384917764e+03,7.140080268463152890e+01
6.730000000000000000e+02,8.481354308305912127e+03,8.786827335500809568e+03,9.181066211941450092e+03,4.958997199009213546e+03,7.184159971397309619e+01
6.740000000000000000e+02,8.503596624923911804e+03,8.816395104628976696e+03,9.211274626508151414e+03,4.977146795547128022e+03,7.187410117381637065e+01
6.750000000000000000e+02,8.532981331804872752e+03,8.839723002637518221e+03,9.244918632125010845e+03,4.995974278946247978e+03,7.268516897577040936e+01
6.760000000000000000e+02,8.561880327514345481e+03,8.868392315050885372e+03,9.277562434745483188e+03,5.015264834785915809e+03,7.312435593378937426e+01
6.770000000000000000e+02,8.591548582423443804e+03,8.895078363952099608e+03,9.302456386249519710e+03,5.033084443223937342e+03,7.390781712363821043e+01
6.780000000000000000e+02,8.621661069599256734e+03,8.928641857254920978e+03,9.333001003436198516e+03,5.051947492324370614e+03,7.360653146885286446e+01
6.790000000000000000e+02,8.649836164077876674e+03,8.950306746673268208e+03,9.368062381973162701e+03,5.069875259631589870e+03,7.427123939530036978e+01
6.800000000000000000e+02,8.679652521449625056e+03,8.980755338857052266e+03,9.402194667348823714e+03,5.086456102016825753e+03,7.505531400402210807e+01
6.810000000000000000e+02,8.709828028208934484e+03,9.012296920407014113e+03,9.433969065919685818e+03,5.105013309553049112e+03,7.590658532450052576e+01
6.820000000000000000e+02,8.740035228314936830e+03,9.043793258642259389e+03,9.463137747894597851e+03,5.119485452382151379e+03,7.620292724699464770e+01
6.830000000000000000e+02,8.758927479864913039e+03,9.070381125799023721e+03,9.491831971552364848e+03,5.133726390430454558e+03,7.676799428167683459e+01
6.840000000000000000e+02,8.792475176881687730e+03,9.097099936237684233e+03,9.525566909392618982e+03,5.147775255156392632e+03,7.759004807479888655e+01
6.850000000000000000e+02,8.818621797077639712e+03,9.121629690274246968e+03,9.551809550807978667e+03,5.163092621846764814e+03,7.778717457371348587e+01
6.860000000000000000e+02,8.854625612783023826e+03,9.144861971530559458e+03,9.586797495314071057e+03,5.178753664750995085e+03,7.872443619819009086e+01
6.870000000000000000e+02,8.884813329767726827e+03,9.177192704876673815e+03,9.623384370193747600e+03,5.193390998861365006e+03,7.942353114442877882e+01
6.880000000000000000e+02,8.911663392677604861e+03,9.198187802934544379e+03,9.650884544291495331e+03,5.210100553645706896e+03,7.980130240258966978e+01
6.890000000000000000e+02,8.930934411190213723e+03,9.227531368269381346e+03,9.675906285857121475e+03,5.223411165539344438e+03,8.004478019918997234e+01
6.900000000000000000e+02,8.961297767908432434e+03,9.255208303952587812e+03,9.702543220586208918e+03,5.240124354013621996e+03,8.032356466895390668e+01
6.910000000000000000e+02,8.986764256949289120e+03,9.284193074037153565e+03,9.731446659785553493e+03,5.257062083755527055e+03,8.061259797999409216e+01
6.920000000000000000e+02,9.011186476070430217e+03,9.308995847509446321e+03,9.759991161435566028e+03,5.276957498060656690e+03,8.077793377745967973e+01
6.930000000000000000e+02,9.042294788077106205e+03,9.337460851614800049e+03,9.792927334973359393e+03,5.294792955421531587e+03,8.126673060255498626e+01
6.940000000000000000e+02,9.073895284395468479e+03,9.359064302746650355e+03,9.820790907382108344e+03,5.310359921039006622e+03,8.163325474207235288e+01
6.950000000000000000e+02,9.104740245805598533e+03,9.386066571343661053e+03,9.847547983050870243e+03,5.333099341693279712e+03,8.197314755184584101e+01
6.960000000000000000e+02,9.131466005178903288e+03,9.414382339193602093e+03,9.886388801857456201e+03,5.354289780499314475e+03,8.207566044293028540e+01
6.970000000000000000e+02,9.160240978440635445e+03,9.438097216051468422e+03,9.912775226325633412e+03,5.372101469701079623e+03,8.300915660649530992e+01
6.980000000000000000e+02,9.191503366742068465e+03,9.460696275273818173e+03,9.946917065714413184e+03,5.386141619288020593e+03,8.382035713854628511e+01
6.990000000000000000e+02,9.218940826766991449e+03,9.487625538038679224e+03,9.979240766533261194e+03,5.402454282914245596e+03,8.433553081708450350e+01
7.000000000000000000e+02,9.239776829383405129e+03,9.514121199325078123e+03,1.000947557020369641e+04,5.419139343423951686e+03,8.509245721676701635e+01
7.010000000000000000e+02,9.272383242808149589e+03,9.537629464503990675e+03,1.004392347857206551e+04,5.438014776586934204e+03,8.599343702288641111e+01
7.020000000000000000e+02,9.310208586555130751e+03,9.561272046672031138e+03,1.007583721465888448e+04,5.452652590022695222e+03,8.681849709218347755e+01
7.030000000000000000e+02,9.336759425181437109e+03,9.592032563324351941e+03,1.010186451600782129e+04,5.471794299355527983e+03,8.748991021072365015e+01
7.040000000000000000e+02,9.366393192129839008e+03,9.616323929692209276e+03,1.013454603882706760e+04,5.490280389953964914e+03,8.805047970940967161e+01
7.050000000000000000e+02,9.403240097788555431e+03,9.648031626667016099e+03,1.016969342915651396e+04,5.503506775984227716e+03,8.859780616194512959e+01
7.060000000000000000e+02,9.440859552648053068e+03,9.681098466960345831e+03,1.020046587946125510e+04,5.521711288959437297e+03,8.903744225771717424e+01
7.070000000000000000e+02,9.467555137571420346e+03,9.710711805816321430e+03,1.023441731997613897e+04,5.538341166772273937e+03,8.997856093746329975e+01
7.080000000000000000e+02,9.492024278321570819e+03,9.742638881810271414e+03,1.026346840603351484e+04,5.554159582792340188e+03,8.991470226471456328e+01
7.090000000000000000e+02,9.520051553365365180e+03,9.774842932004465183e+03,1.029604080243825956e+04,5.576365274654114728e+03,9.038538637595991077e+01
7.100000000000000000e+02,9.549869548683469475e+03,9.810580562524271954e+03,1.032562740168362870e+04,5.597320850364672879e+03,9.037939625247679487e+01
7.110000000000000000e+02,9.586743542269545287e+03,9.843574711463044878e+03,1.036549421505892496e+04,5.611520326552314145e+03,9.046288494980021255e+01
7.120000000000000000e+02,9.616923421364932437e+03,9.867201223166426644e+03,1.039753190911339698e+04,5.629731181630846550e+03,9.128567482463670046e+01
7.130000000000000000e+02,9.651134540663435473e+03,9.896680086373078666e+03,1.042619263985328143e+04,5.649532939602166152e+03,9.186010507544256143e+01
7.140000000000000000e+02,9.685005713926169847e+03,9.933847614834819979e+03,1.045554124877999311e+04,5.665614180900121937e+03,9.213069416892997765e+01
7.150000000000000000e+02,9.716184135294595762e+03,9.961680170952557091e+03,1.049039326739648823e+04,5.682441635837842114e+03,9.253899804619386771e+01
7.160000000000000000e+02,9.748230489577308617e+03,9.989997102729299513e+03,1.052445279373436097e+04,5.704706461650604069e+03,9.317058661130165831e+01
7.170000000000000000e+02,9.774578030532706180e+03,1.002145086662622998e+04,1.055436019913213386e+04,5.722059061551536615e+03,9.349841248650622560e+01
7.180000000000000000e+02,9.804579001407813848e+03,1.005428043727437216e+04,1.059130583034592928e+04,5.740970828416527183e+03,9.398662925892111275e+01
7.190000000000000000e+02,9.832382112478640920e+03,1.008836522580018936e+04,1.062916294318480868e+04,5.755886641385133771e+03,9.495811510982325387e+01
7.200000000000000000e+02,9.863334410463841778e+03,1.012188208242432665e+04,1.066155152775358692e+04,5.771415219296910436e+03,9.505641594207713752e+01
7.210000000000000000e+02,9.896832149641715660e+03,1.015035374074813990e+04,1.069337745614844425e+04,5.791919871984160636e+03,9.493443779825632589e+01
7.220000000000000000e+02,9.929466682791175117e+03,1.018371875706156789e+04,1.072431371317537742e+04,5.809339716454591326e+03,9.573377043214952664e+01
7.230000000000000000e+02,9.961576535754578799e+03,1.021555412384372721e+04,1.076269360667547335e+04,5.826503435692767198e+03,9.566737585314155012e+01
7.240000000000000000e+02,9.994688859081597911e+03,1.025031297177924353e+04,1.079882054036809859e+04,5.846833162456310674e+03,9.615247434476418675e+01
7.250000000000000000e+02,1.003060982567934116e+04,1.027546652835220812e+04,1.082885095434741379e+04,5.865239700630329025e+03,9.633075903536108342e+01
7.260000000000000000e+02,1.005484810968728925e+04,1.030685020563380749e+04,1.086838309946455774e+04,5.881988161679358200e+03,9.702790831159431661e+01
7.270000000000000000e+02,1.009167968440584991e+04,1.033443301605957458e+04,1.090551134644788544e+04,5.898727293528756491e+03,9.761194906055899878e+01
7.280000000000000000e+02,1.013162751291247150e+04,1.036861899510908552e+04,1.093890876987991214e+04,5.918910715750994314e+03,9.771404942681016337e+01
7.290000000000000000e+02,1.015931681320355347e+04,1.039665277471284571e+04,1.096182357342267278e+04,5.933573301819356857e+03,9.840533989564283956e+01
7.300000000000000000e+02,1.019544703935650978e+04,1.042706588076752814e+04,1.099714922581686915e+04,5.947800719119247333e+03,9.915623895461033044e+01
7.310000000000000000e+02,1.022485634054585898e+04,1.046064319205205902e+04,1.103071668119582137e+04,5.969444829344649406e+03,9.960699803191576507e+01
7.320000000000000000e+02,1.026046925546118109e+04,1.048857511177751257e+04,1.105859588829283894e+04,5.993679017161586671e+03,9.998901977816979070e+01
7.330000000000000000e+02,1.029373744699982490e+04,1.051514467035988127e+04,1.109070319086767631e+04,6.010440591321206739e+03,1.007381212914885396e+02
7.340000000000000000e+02,1.032136708696808819e+04,1.054835879929091789e+04,1.112092042988159665e+04,6.028560780594119024e+03,1.007366603119173192e+02
7.350000000000000000e+02,1.035226631442312100e+04,1.058425843002942202e+04,1.115169289279933218e+04,6.048613986300177203e+03,1.009786451123247133e+02
7.360000000000000000e+02,1.038184972645451853e+04,1.061035614719858131e+04,1.118861469714535997e+04,6.068210169603667964e+03,1.009060229564119737e+02
7.370000000000000000e+02,1.040538080556480418e+04,1.064242225295129901e+04,1.122335976580856004e+04,6.084614722863139832e+03,1.019206563912291301e+02
7.380000000000000000e+02,1.043142697668800793e+04,1.066557198133306156e+04,1.126529488749449229e+04,6.100489717186042981e+03,1.024218024554130011e+02
7.390000000000000000e+02,1.046011914432672893e+04,1.069425388882358311e+04,1.129706537606125858e+04,6.121807309260955662e+03,1.030160584018268253e+02
7.400000000000000000e+02,1.049142597401003877e+04,1.072615692864624725e+04,1.132837164840474361e+04,6.137382204354512396e+03,1.032723040616288159e+02
7.410000000000000000e+02,1.052492381606404160e+04,1.075450181297480231e+04,1.135967269418866272e+04,6.162698499217804056e+03,1.043312630186435115e+02
7.420000000000000000e+02,1.055269274617456904e+04,1.078295347254011358e+04,1.139606834184307991e+04,6.182708371285147223e+03,1.050724826771209592e+02
7.430000000000000000e+02,1.059125946585342172e+04,1.081802877008132236e+04,1.143037085003222091e+04,6.198512713434665784e+03,1.061033159798395360e+02
7.440000000000000000e+02,1.062006794758011165e+04,1.085092671957714447e+04,1.145715850936516654e+04,6.213951693533389516e+03,1.063683589509144412e+02
7.450000000000000000e+02,1.064998250678502336e+04,1.087839329220458967e+04,1.148383414467693729e+04,6.232019464137280011e+03,1.074683979578501862e+02
7.460000000000000000e+02,1.068944312647104380e+04,1.091549449677716075e+04,1.151666883363457964e+04,6.250881521016710394e+03,1.082181825510595132e+02
7.470000000000000000e+02,1.072387217674768908e+04,1.094317996721019881e+04,1.154914066472646846e+04,6.267950445322016094e+03,1.082741821317757456e+02
7.480000000000000000e+02,1.075679693760057853e+04,1.097629655391730739e+04,1.158616062517643695e+04,6.285663756419669880e+03,1.091159183387677416e+02
7.490000000000000000e+02,1.079095316091893437e+04,1.100891056395745727e+04,1.162023862109913171e+04,6.301656514620533017e+03,1.097532886223829678e+02


==> figs/sim/train_loss_edge_07_mal_8_out_large_value.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.991270388449503770e+00,1.012403386462741928e+01,9.943632851304824882e+00,9.662002342062184113e+00,9.892680432109663968e+00
1.000000000000000000e+00,6.615106718027626630e+05,5.521676329878123943e+05,9.065723874888998779e+00,9.083157101922463283e+00,7.186231198752845550e+00
2.000000000000000000e+00,2.552643989137765951e+06,2.124296911721776240e+06,8.529358349808799034e+00,8.618779622776681748e+00,6.296760862235380785e+00
3.000000000000000000e+00,5.696073202835645527e+06,4.737385948302274570e+06,8.027319865360627915e+00,8.202122234134023415e+00,5.576262555559417855e+00
4.000000000000000000e+00,1.009404396551181376e+07,8.397464548898864537e+06,7.702879790656757208e+00,7.829853738405919472e+00,4.874900878129571069e+00
5.000000000000000000e+00,1.574876099282049388e+07,1.310612459872985259e+07,7.386606374733007740e+00,7.336700461298315545e+00,4.131674452993365776e+00
6.000000000000000000e+00,2.266003865196080506e+07,1.886364355226797611e+07,6.876340045845339866e+00,6.952046009690990402e+00,3.491711680235014548e+00
7.000000000000000000e+00,3.082805675227218866e+07,2.566991838377507776e+07,6.540111452084188315e+00,6.548671023183575635e+00,2.827816353318995723e+00
8.000000000000000000e+00,4.025272203682664782e+07,3.352500463482632115e+07,6.255145141541251341e+00,6.271760423002135099e+00,2.397961409800101862e+00
9.000000000000000000e+00,5.093379496913567185e+07,4.242892930774980783e+07,5.920500047720747006e+00,5.897755435698694981e+00,2.107405945923641166e+00
1.000000000000000000e+01,6.287192541459594667e+07,5.238149225101514161e+07,5.595804118270546468e+00,5.551915255743899991e+00,1.723067320889139387e+00
1.100000000000000000e+01,7.606657082383774221e+07,6.338263640427422523e+07,5.320875905258798610e+00,5.272142504941827568e+00,1.396797649368597849e+00
1.200000000000000000e+01,9.051770414600814879e+07,7.543294628860786557e+07,5.002662237982122839e+00,4.904302132854116536e+00,1.182906991059051949e+00
1.300000000000000000e+01,1.062257703203634918e+08,8.853183209890931845e+07,4.733428105892572901e+00,4.552736618778715716e+00,9.331985476304482940e-01
1.400000000000000000e+01,1.231905867287701368e+08,1.026796452089026570e+08,4.340061137092908083e+00,4.230946267763143531e+00,7.079658350179417470e-01
1.500000000000000000e+01,1.414119093307648599e+08,1.178761425899598598e+08,3.980340864557470493e+00,4.019652641120604386e+00,4.875385048477434147e-01
1.600000000000000000e+01,1.608901134933346510e+08,1.341213111863411069e+08,3.745008817301851867e+00,3.816740752183897634e+00,3.846448969800028150e-01
1.700000000000000000e+01,1.816252304113061130e+08,1.514155416509811282e+08,3.454297064451599120e+00,3.612887876421586597e+00,2.621905249579539188e-01
1.800000000000000000e+01,2.036166420992788672e+08,1.697578804117122293e+08,3.148412829882525799e+00,3.348747943654055703e+00,1.918678967211059350e-01
1.900000000000000000e+01,2.268647468601967692e+08,1.891500251476276517e+08,2.907031381189679742e+00,3.063193118364826439e+00,1.352631964166184364e-01
2.000000000000000000e+01,2.513698801989491582e+08,2.095909048512771130e+08,2.672530277217105343e+00,2.770924036151809045e+00,1.064711943289694540e-01
2.100000000000000000e+01,2.771316777047432065e+08,2.310801681989850998e+08,2.428770499956339535e+00,2.466957768544978169e+00,8.276308053958658650e-02
2.200000000000000000e+01,3.041501154890549183e+08,2.536185253564683497e+08,2.241190374208127167e+00,2.210192327833506276e+00,6.543266649051093786e-02
2.300000000000000000e+01,3.324250220262886286e+08,2.772055058001407385e+08,2.057243620508538484e+00,1.896107142937650369e+00,4.780482101473182421e-02
2.400000000000000000e+01,3.619563437278457880e+08,3.018415110306602716e+08,1.861395612164506996e+00,1.731121389884445527e+00,3.501398934624788684e-02
2.500000000000000000e+01,3.927446241760029793e+08,3.275264638008751273e+08,1.690950782009043696e+00,1.574592556356061213e+00,2.257077634853066339e-02
2.600000000000000000e+01,4.247900269507471323e+08,3.542597669191598296e+08,1.490599226201728245e+00,1.361636742463285366e+00,1.458788423425627645e-02
2.700000000000000000e+01,4.580914765393018126e+08,3.820415271087118983e+08,1.381556389537554885e+00,1.210408492844844197e+00,1.230968483926198065e-02
2.800000000000000000e+01,4.926506373878939748e+08,4.108724139628751278e+08,1.204439354940752827e+00,1.089999812612328034e+00,8.853922166564331953e-03
2.900000000000000000e+01,5.284662254582940340e+08,4.407522078139995337e+08,1.071120094385320964e+00,9.647821608241793356e-01,6.488845385887676009e-03
3.000000000000000000e+01,5.655371271245849133e+08,4.716801438361853361e+08,9.326224018825016726e-01,8.570399943499765749e-01,5.299268624905373315e-03
3.100000000000000000e+01,6.038654736995728016e+08,5.036568986022998691e+08,8.261536656236450060e-01,7.444008353376609932e-01,4.329894681433743564e-03
3.200000000000000000e+01,6.434498099320878983e+08,5.366830259177745581e+08,7.316585599152481967e-01,6.327759419441684186e-01,3.326225438971208703e-03
3.300000000000000000e+01,6.842918705917066336e+08,5.707587113343782425e+08,6.479728122836747595e-01,5.640200256121843392e-01,2.772566638873597000e-03
3.400000000000000000e+01,7.263898481724026203e+08,6.058820956032114029e+08,5.825799054484952499e-01,5.300835365273007804e-01,2.711279973592328751e-03
3.500000000000000000e+01,7.697447321968876123e+08,6.420552710471642017e+08,5.048544349222461314e-01,4.682356468220013612e-01,2.413748838037910183e-03
3.600000000000000000e+01,8.143570197599866390e+08,6.792771945697684288e+08,4.517812739601071437e-01,4.300070032937078901e-01,2.328752416856816332e-03
3.700000000000000000e+01,8.602264394642519951e+08,7.175479335490580797e+08,4.059944003733650941e-01,3.871576125845906935e-01,2.183729000131418019e-03
3.800000000000000000e+01,9.073527201789166927e+08,7.568664501065038443e+08,3.567778497094642454e-01,3.513486195972355119e-01,2.090002139262026049e-03
3.900000000000000000e+01,9.557343784620397091e+08,7.972339306221070290e+08,3.145119092773669411e-01,3.059954227605440336e-01,2.033447714434033493e-03
4.000000000000000000e+01,1.005372983341861963e+09,8.386497757321741581e+08,2.646895589027630225e-01,2.617681164948838513e-01,2.029826408126989001e-03
4.100000000000000000e+01,1.056267859868225813e+09,8.811152811950056553e+08,2.238830735867681776e-01,2.156837600920094022e-01,2.041098382508210740e-03
4.200000000000000000e+01,1.108419240670394421e+09,9.246302787710553408e+08,1.850973651003602338e-01,1.868744717216983542e-01,1.996242292940153540e-03
4.300000000000000000e+01,1.161828690951172829e+09,9.691945546309443712e+08,1.613232949562937169e-01,1.552537677700376317e-01,2.060527869179651361e-03
4.400000000000000000e+01,1.216491841714809418e+09,1.014807756556175947e+09,1.459131264239977854e-01,1.369582002512507168e-01,2.128857234055536729e-03
4.500000000000000000e+01,1.272413909236072063e+09,1.061468482597779512e+09,1.216149620453911284e-01,1.158527830953013371e-01,2.170520236712381035e-03
4.600000000000000000e+01,1.329592989522166252e+09,1.109178303513598442e+09,1.058067349900458920e-01,9.424533265618872946e-02,2.252500990250538848e-03
4.700000000000000000e+01,1.388028777038115263e+09,1.157936213847261906e+09,8.764781969130364114e-02,7.207594236037839774e-02,2.400486382198030455e-03
4.800000000000000000e+01,1.447719670781269550e+09,1.207742798802978992e+09,7.550684665721696387e-02,5.635618363434358180e-02,2.427487414869422544e-03
4.900000000000000000e+01,1.508669112723803759e+09,1.258597983581058502e+09,6.051022254428883862e-02,4.702724850966821801e-02,2.350759959172443736e-03
5.000000000000000000e+01,1.570875155064795732e+09,1.310503504037221432e+09,4.786840536184522321e-02,4.081218899144445356e-02,2.595201234015687142e-03
5.100000000000000000e+01,1.634337223841679096e+09,1.363458089050675869e+09,3.735236288361876156e-02,3.684705456316594852e-02,2.600516506413241835e-03
5.200000000000000000e+01,1.699055616367730618e+09,1.417459569804793119e+09,3.343192042022569144e-02,3.498999333175567550e-02,2.665999455325418488e-03
5.300000000000000000e+01,1.765032621461641312e+09,1.472511691782043934e+09,2.861033083670183608e-02,3.103614952365629787e-02,2.839281376704194670e-03
5.400000000000000000e+01,1.832265072859863997e+09,1.528612414869306087e+09,2.333530572567898975e-02,2.714230107935144964e-02,2.855220827833182540e-03
5.500000000000000000e+01,1.900754407036950588e+09,1.585760322833040237e+09,1.946065487663695137e-02,2.200482365410338925e-02,3.002087297479860695e-03
5.600000000000000000e+01,1.970500573963236094e+09,1.643957060864475727e+09,1.768970956348947521e-02,1.737200976691233301e-02,3.136898060296045010e-03
5.700000000000000000e+01,2.041502491777625799e+09,1.703202742415010929e+09,1.646510108794929650e-02,1.507704412182853115e-02,3.139745111274350187e-03
5.800000000000000000e+01,2.113758604217495441e+09,1.763498183381481647e+09,1.395106674080093256e-02,1.310852556885744313e-02,3.213126213622685690e-03
5.900000000000000000e+01,2.187274212082352161e+09,1.824843616284275532e+09,1.266201360287610989e-02,1.144195788980495454e-02,3.318243998250758331e-03
6.000000000000000000e+01,2.262046480015117168e+09,1.887236097169528961e+09,9.988808006371252546e-03,9.939652282740962796e-03,3.573614170036765181e-03
6.100000000000000000e+01,2.338074405770661354e+09,1.950678985998840809e+09,8.102971777255718600e-03,8.531326747855394466e-03,3.773928452569852432e-03
6.200000000000000000e+01,2.415360679616889954e+09,2.015168530568259478e+09,7.133212020466572767e-03,7.799794786947256142e-03,3.853533517116369822e-03
6.300000000000000000e+01,2.493902865253184795e+09,2.080708012929587126e+09,6.458352961353441835e-03,6.325788225390538422e-03,4.018659591890960670e-03
6.400000000000000000e+01,2.573701215708781242e+09,2.147295640823413849e+09,5.643322548186224807e-03,5.336723048379399259e-03,4.228435955322629169e-03
6.500000000000000000e+01,2.654758339949582577e+09,2.214932383411021709e+09,4.813309332329707146e-03,4.546457218871480244e-03,4.321265089119785685e-03
6.600000000000000000e+01,2.737070106477536201e+09,2.283620140901006699e+09,4.104552789923276990e-03,4.033981308328438153e-03,4.689328045817564572e-03
6.700000000000000000e+01,2.820640327833969116e+09,2.353352600528294086e+09,3.572783090312392495e-03,3.671885834809485161e-03,4.893933134767380899e-03
6.800000000000000000e+01,2.905465581565769196e+09,2.424137322713784218e+09,3.073281227812585392e-03,3.171196176724011551e-03,4.970637877207084721e-03
6.900000000000000000e+01,2.991548927674548626e+09,2.495968589049403191e+09,2.656797470569016717e-03,2.815063514882143458e-03,5.037009131726000177e-03
7.000000000000000000e+01,3.078887281993969440e+09,2.568849333729390144e+09,2.309349954986772424e-03,2.411218941101966884e-03,5.443129806545266014e-03
7.100000000000000000e+01,3.167484623817138672e+09,2.642776794136014938e+09,1.843967263264856271e-03,1.978876635098547609e-03,5.570269195826815789e-03
7.200000000000000000e+01,3.257339983036862850e+09,2.717753724523764133e+09,1.431178248782138951e-03,1.529652055342611838e-03,5.680665183857680489e-03
7.300000000000000000e+01,3.348451371067916393e+09,2.793781200854106903e+09,1.109532219479736348e-03,1.367405294425472206e-03,5.775922796256827141e-03
7.400000000000000000e+01,3.440815948937283039e+09,2.870858137016908169e+09,1.006399937468427375e-03,1.243390601661564787e-03,6.421330799540103662e-03
7.500000000000000000e+01,3.534438067589714050e+09,2.948981882229032993e+09,7.979550607097873893e-04,1.151222188939704516e-03,6.851792483629548514e-03
7.600000000000000000e+01,3.629318138485798836e+09,3.028155359201575279e+09,7.193205326161411506e-04,1.056044074558726287e-03,7.022119834014128870e-03
7.700000000000000000e+01,3.725454402761422157e+09,3.108380090305928230e+09,6.168006629954092546e-04,9.438186235716239381e-04,7.512850455975161879e-03
7.800000000000000000e+01,3.822846645241954803e+09,3.189650825458415031e+09,5.410622568229328522e-04,7.923161037355352931e-04,7.541383685091607170e-03
7.900000000000000000e+01,3.921495576099440575e+09,3.271969529631064415e+09,4.264983592776605548e-04,7.074260476360727523e-04,7.942843301491420149e-03
8.000000000000000000e+01,4.021398695308382511e+09,3.355339438407949448e+09,3.625566942980773533e-04,6.154367143956784858e-04,8.693707322436572404e-03
8.100000000000000000e+01,4.122562283457704544e+09,3.439757215777357578e+09,3.102914314552229769e-04,5.329975939224462778e-04,8.781189223673213640e-03
8.200000000000000000e+01,4.224979838820423126e+09,3.525224019022985458e+09,2.438409325110635351e-04,4.446065265962806379e-04,8.795274562715227340e-03
8.300000000000000000e+01,4.328657262529241562e+09,3.611740743497779846e+09,2.064056279357240342e-04,3.884554141529994453e-04,9.108793829914585416e-03
8.400000000000000000e+01,4.433589957150779724e+09,3.699302126222636223e+09,1.872297755853846724e-04,3.475331617749377600e-04,9.917578337523935694e-03
8.500000000000000000e+01,4.539779098925922394e+09,3.787914528318311691e+09,1.654851863355233377e-04,3.231429295226240228e-04,1.052817459591293137e-02
8.600000000000000000e+01,4.647225996847055435e+09,3.877574629878925800e+09,1.339992066141659777e-04,2.660045323829018926e-04,1.118768862091090721e-02
8.700000000000000000e+01,4.755930376311143875e+09,3.968285100033384323e+09,1.078512113474872081e-04,2.250148379484562255e-04,1.184156016254722665e-02
8.800000000000000000e+01,4.865890105157800674e+09,4.060043008533656120e+09,9.284927914010587813e-05,1.949098826674600105e-04,1.206116027161463489e-02
8.900000000000000000e+01,4.977102807062612534e+09,4.152851929001881599e+09,8.259329331006259878e-05,1.741518607181191669e-04,1.193882827230297039e-02
9.000000000000000000e+01,5.089574741207302094e+09,4.246710485411874771e+09,6.484272304940752463e-05,1.434560349711233584e-04,1.257844797741625165e-02
9.100000000000000000e+01,5.203303879414026260e+09,4.341614646079803467e+09,6.057406640480600402e-05,1.218666414728453162e-04,1.286304935111026726e-02
9.200000000000000000e+01,5.318289658797798157e+09,4.437568950192497253e+09,5.158266579285974984e-05,1.089097248285764152e-04,1.399901242291035075e-02
9.300000000000000000e+01,5.434533819395503998e+09,4.534570319033068657e+09,4.974644518140891591e-05,9.539804493274850472e-05,1.422980719338962086e-02
9.400000000000000000e+01,5.552031345773241043e+09,4.632620170470264435e+09,4.140856829459860222e-05,8.597330614723563968e-05,1.512206647026237416e-02
9.500000000000000000e+01,5.670785720285078049e+09,4.731723010431427956e+09,4.063352479666271222e-05,7.305419640835086881e-05,1.589191443446302809e-02
9.600000000000000000e+01,5.790797842675748825e+09,4.831869928845054626e+09,3.932674286388770923e-05,6.420874403267884389e-05,1.616102903150240522e-02
9.700000000000000000e+01,5.912064331103234291e+09,4.933067433631781578e+09,3.318660991435962160e-05,5.847030530536923010e-05,1.650483528440971348e-02
9.800000000000000000e+01,6.034589198309693336e+09,5.035313535818374634e+09,2.720478280826554851e-05,5.052269778349494089e-05,1.767479591457443711e-02
9.900000000000000000e+01,6.158371430958668709e+09,5.138609073266452789e+09,2.751644346443704592e-05,4.748302335044751743e-05,1.887059677941005376e-02
1.000000000000000000e+02,6.283408490053591728e+09,5.242952813083603859e+09,2.054117745620143154e-05,4.325477040001413087e-05,1.915911161693095721e-02
1.010000000000000000e+02,6.409707496624461174e+09,5.348348573697023392e+09,2.845733048073562088e-05,4.430557967316506307e-05,1.929763957943897434e-02
1.020000000000000000e+02,6.537260285898099899e+09,5.454792041751598358e+09,1.955486801208383696e-05,3.636174499133115745e-05,2.106383511268228315e-02
1.030000000000000000e+02,6.666070315093820572e+09,5.562283222491199493e+09,2.195977369934265511e-05,3.072569481332720898e-05,2.317911044174725266e-02
1.040000000000000000e+02,6.796136728823849678e+09,5.670825082360511780e+09,1.392604348016135418e-05,2.819998880931873231e-05,2.395531631555203322e-02
1.050000000000000000e+02,6.927459782186326981e+09,5.780410538318689346e+09,1.302601066943687158e-05,3.202917221056811314e-05,2.511099941879602060e-02
1.060000000000000000e+02,7.060038731717738152e+09,5.891044589906597137e+09,1.884013938080464357e-05,2.653082733550249372e-05,2.659874426427888405e-02
1.070000000000000000e+02,7.193875940658838272e+09,6.002730119882891655e+09,1.392277162937105572e-05,2.742175839554050754e-05,2.786105447469000573e-02
1.080000000000000000e+02,7.328966563156635284e+09,6.115464525330635071e+09,1.440304526600932888e-05,1.740174213782363921e-05,2.818281979629466694e-02
1.090000000000000000e+02,7.465316675367359161e+09,6.229248085016386986e+09,1.667116438530680256e-05,1.223685453366485376e-05,3.031739048152903848e-02
1.100000000000000000e+02,7.602923434372763634e+09,6.344082377385633469e+09,1.433520204863203418e-05,1.542312669922107915e-05,3.246584586385248272e-02
1.110000000000000000e+02,7.741786008743997574e+09,6.459967256814369202e+09,1.646972000202140407e-05,7.766749547055695757e-06,3.337288868689880506e-02
1.120000000000000000e+02,7.881902672825632095e+09,6.576897293452575684e+09,1.677684519640898486e-05,1.186317531409741832e-05,3.588630599075082195e-02
1.130000000000000000e+02,8.023281041204862595e+09,6.694875417802772522e+09,1.652042377187079580e-05,1.304934373425048477e-05,3.700522093248870270e-02
1.140000000000000000e+02,8.165914995648839951e+09,6.813903564750158310e+09,1.009769108595293119e-05,1.483251143608033118e-05,3.910171120601502182e-02
1.150000000000000000e+02,8.309804969028553009e+09,6.933982695281388283e+09,1.224541459254879783e-05,1.297311893944108618e-05,4.209847770569330461e-02
1.160000000000000000e+02,8.454950839568364143e+09,7.055107428638368607e+09,1.578497173315707158e-05,1.471061486724156708e-05,4.526326733162810978e-02
1.170000000000000000e+02,8.601355534267463684e+09,7.177278411636604309e+09,9.742551118407938304e-06,1.043278973955619193e-05,4.721849230225327876e-02
1.180000000000000000e+02,8.749011039248023987e+09,7.300504838121884346e+09,1.473576925903330448e-05,1.244093060037698706e-05,4.984608017660052681e-02
1.190000000000000000e+02,8.897925996933227539e+09,7.424773269994548798e+09,1.654997208599962022e-05,1.182089261264618330e-05,5.214722667845850257e-02
1.200000000000000000e+02,9.048100043745899200e+09,7.550093299151476860e+09,1.219707149335835794e-05,1.319603048299811121e-05,5.208056805457494942e-02
1.210000000000000000e+02,9.199531317599864960e+09,7.676460707043409348e+09,1.010564161285643081e-05,1.208551077858111000e-05,5.149778305774554976e-02
1.220000000000000000e+02,9.352214641602588654e+09,7.803876769175450325e+09,1.209699721804735617e-05,1.168304922727347872e-05,5.545189604485889490e-02
1.230000000000000000e+02,9.506157009315574646e+09,7.932346406279582977e+09,1.421332206719139180e-05,1.359687206592408160e-05,5.882730287967519178e-02
1.240000000000000000e+02,9.661357970240573883e+09,8.061863621471743584e+09,1.021903160347559236e-05,1.155395630003663854e-05,6.036287369582582496e-02
1.250000000000000000e+02,9.817812208910509109e+09,8.192426469744064331e+09,8.787837582180380025e-06,1.164273788334391213e-05,6.461165177990446651e-02
1.260000000000000000e+02,9.975525844273708344e+09,8.324042291910120964e+09,9.894490047623882845e-06,8.894678407256328967e-06,6.602660908260338246e-02
1.270000000000000000e+02,1.013449724612477493e+10,8.456706193572649002e+09,9.525809640642535214e-06,1.223892396784442838e-05,6.948861104102521669e-02
1.280000000000000000e+02,1.029472275276956940e+10,8.590415712291725159e+09,8.849705257829576510e-06,7.056472177358052988e-06,7.360899155099576152e-02
1.290000000000000000e+02,1.045620404914053726e+10,8.725177779129203796e+09,8.067240515163831560e-06,1.137411407070576530e-05,7.844847958440026581e-02
1.300000000000000000e+02,1.061893914208387566e+10,8.860985286377496719e+09,8.024540784745681776e-06,1.146713468513915757e-05,8.316024149023892864e-02
1.310000000000000000e+02,1.078293531432706070e+10,8.997843710224027634e+09,1.234805057903631820e-05,2.300238402153098605e-05,8.588664699567583050e-02
1.320000000000000000e+02,1.094819033902856445e+10,9.135747807133846283e+09,1.657312106062569512e-05,1.013441949337945402e-05,8.788006100240752794e-02
1.330000000000000000e+02,1.111469519298113441e+10,9.274702011624563217e+09,8.759345823894371108e-06,8.816262542565844740e-06,9.517251920360114692e-02
1.340000000000000000e+02,1.128246411331249809e+10,9.414705350037376404e+09,1.549896877206524692e-05,1.295666843115217404e-05,9.762000895748301765e-02
1.350000000000000000e+02,1.145148705497609329e+10,9.555753352390304565e+09,1.474894833253248549e-05,1.657096949947423070e-05,1.041487604882109785e-01
1.360000000000000000e+02,1.162176396381948471e+10,9.697851527881671906e+09,8.596078538314344542e-06,7.708534042860648583e-06,1.089462432516457024e-01
1.370000000000000000e+02,1.179329844419503021e+10,9.841002322350395203e+09,9.006975157155316936e-06,7.828216174732283150e-06,1.138209097687454818e-01
1.380000000000000000e+02,1.196608949372781754e+10,9.985203265124248505e+09,1.147467442363936385e-05,8.844126610507707653e-06,1.220825446829900685e-01
1.390000000000000000e+02,1.214014018780558395e+10,1.013045357101971054e+10,1.044137612771223189e-05,1.235922594278182629e-05,1.259305482044505986e-01
1.400000000000000000e+02,1.231544800062570000e+10,1.027674828436154938e+10,8.888772530246669135e-06,1.647333509335879853e-05,1.355385334130967401e-01
1.410000000000000000e+02,1.249200529856037140e+10,1.042409392913082123e+10,9.517594305563648049e-06,1.612670663420079364e-05,1.353119232510490155e-01
1.420000000000000000e+02,1.266982269940797615e+10,1.057248617789635849e+10,1.182445006542298671e-05,1.569039627158375083e-05,1.476151523301989510e-01
1.430000000000000000e+02,1.284889606132660294e+10,1.072192763994633675e+10,8.691177386777049207e-06,9.588776491264994206e-06,1.457614773288797849e-01
1.440000000000000000e+02,1.302922516746472931e+10,1.087242094488040543e+10,1.036606139726004017e-05,1.699477569505614127e-05,1.525563031791784541e-01
1.450000000000000000e+02,1.321081276651838875e+10,1.102395944796546936e+10,1.286633135355597091e-05,1.658503143586731454e-05,1.649434125644222426e-01
1.460000000000000000e+02,1.339365993204469872e+10,1.117655211642803001e+10,1.224407213995526433e-05,1.779013822833519498e-05,1.688532030040568177e-01
1.470000000000000000e+02,1.357776548529238701e+10,1.133018432247095108e+10,1.286415261558815359e-05,1.570069784162519966e-05,1.748894712400118623e-01
1.480000000000000000e+02,1.376312809791390991e+10,1.148487140367591095e+10,1.118421511703271420e-05,1.137738629519713385e-05,1.879393300849143689e-01
1.490000000000000000e+02,1.394974588979936600e+10,1.164060539908523178e+10,1.339677719514043019e-05,1.125133539858769183e-05,1.868484312160014760e-01
1.500000000000000000e+02,1.413761964143040276e+10,1.179739038212915230e+10,1.938549217217477860e-05,1.040511941707844557e-05,1.977798014309878338e-01
1.510000000000000000e+02,1.432675115125844383e+10,1.195522027878746986e+10,1.041787292022089417e-05,7.735072298342693387e-06,2.136233071206693479e-01
1.520000000000000000e+02,1.451713824621726608e+10,1.211410538728291321e+10,1.013881174427577747e-05,1.320078603483931801e-05,2.198112043847081365e-01
1.530000000000000000e+02,1.470878034740455246e+10,1.227404059930514908e+10,1.021619171315268915e-05,1.434970027192061792e-05,2.313455253317249216e-01
1.540000000000000000e+02,1.490167983015046501e+10,1.243502225936946487e+10,1.575457456892692676e-05,1.027836207923016332e-05,2.378578222596553493e-01
1.550000000000000000e+02,1.509584166247754097e+10,1.259705494911089325e+10,6.135621343661412652e-06,1.196028820649175373e-05,2.561723820091974524e-01
1.560000000000000000e+02,1.529125614849903870e+10,1.276012977725797653e+10,1.827606521631608416e-05,1.062618405245352449e-05,2.608783161162806508e-01
1.570000000000000000e+02,1.548792722438163567e+10,1.292425572179910278e+10,8.337318872175814022e-06,1.206392646291298831e-05,2.492140104996237726e-01
1.580000000000000000e+02,1.568585291058498001e+10,1.308942982682099152e+10,1.031121671735135692e-05,1.539608863954100570e-05,2.627976837213940042e-01
1.590000000000000000e+02,1.588503651483675003e+10,1.325565013586776733e+10,1.524277530773332501e-05,1.033817650264445831e-05,2.642002991615093332e-01
1.600000000000000000e+02,1.608547865417692184e+10,1.342292099625024223e+10,9.035511426058739914e-06,1.190781499071924543e-05,2.819185740208564050e-01
1.610000000000000000e+02,1.628717164203003693e+10,1.359123797168809891e+10,7.880213638178368285e-06,1.714881565795245422e-05,3.078240025207599206e-01
1.620000000000000000e+02,1.649012668240582275e+10,1.376060717870730209e+10,1.276080109280375297e-05,1.392545543232870386e-05,3.083389900891406743e-01
1.630000000000000000e+02,1.669433221667957497e+10,1.393102750460997009e+10,1.142131549936031831e-05,1.558819785629772525e-05,3.304785218644450406e-01
1.640000000000000000e+02,1.689980395673412323e+10,1.410249440801816177e+10,1.290782873841767042e-05,1.086787777460074267e-05,3.272384014790998830e-01
1.650000000000000000e+02,1.710652199168621635e+10,1.427501190451007843e+10,1.534145648240947679e-05,1.554159146899269928e-05,3.401733865042622096e-01
1.660000000000000000e+02,1.731450024701096725e+10,1.444857946683214951e+10,1.471355257864903621e-05,1.114266056290169615e-05,3.568102977754318283e-01
1.670000000000000000e+02,1.752373613779326630e+10,1.462319482432514954e+10,1.223086865465017326e-05,9.378777047652775423e-06,3.788119317333463743e-01
1.680000000000000000e+02,1.773422911321134949e+10,1.479885981602825928e+10,1.288121508791206793e-05,1.476750585360786516e-05,3.962686071046130909e-01
1.690000000000000000e+02,1.794597735568601227e+10,1.497557028896569824e+10,1.596122794056409333e-05,1.096789010612830850e-05,4.064515522201063158e-01
1.700000000000000000e+02,1.815898711159827423e+10,1.515332567661675262e+10,1.334163546440336745e-05,1.398487529791214712e-05,4.180055768031980534e-01
1.710000000000000000e+02,1.837325073739894867e+10,1.533213526070514488e+10,1.811467208667760787e-05,1.305987945687814289e-05,4.388745590812883623e-01
1.720000000000000000e+02,1.858876761914112473e+10,1.551199350392230415e+10,7.930160193625468423e-06,2.209325564161979116e-05,4.711789611700097913e-01
1.730000000000000000e+02,1.880554105023369980e+10,1.569290583749716377e+10,1.052822966218780465e-05,9.051528044312640020e-06,4.757101821737711456e-01
1.740000000000000000e+02,1.902357745745167160e+10,1.587486435197907066e+10,1.256710723895881898e-05,1.626429539602902369e-05,5.185160124353800359e-01
1.750000000000000000e+02,1.924286441742524719e+10,1.605786600332589340e+10,1.387423380860841604e-05,9.146888279021325729e-06,5.298189225341167763e-01
1.760000000000000000e+02,1.946341239705650330e+10,1.624191890632407761e+10,1.473182468758604813e-05,1.077870075016917895e-05,5.638248920048001267e-01
1.770000000000000000e+02,1.968521568782382202e+10,1.642702284825246429e+10,1.196352210641737912e-05,1.494556084591369682e-05,5.777398380989282600e-01
1.780000000000000000e+02,1.990827787495631409e+10,1.661317278055022049e+10,1.043394171806877324e-05,8.033433026688463485e-06,5.907922027470355886e-01
1.790000000000000000e+02,2.013259635622527695e+10,1.680037130612269211e+10,1.095361946845674339e-05,2.076301799758262234e-05,6.071604985419144507e-01
1.800000000000000000e+02,2.035817102563491058e+10,1.698861899049451065e+10,1.352369636753447679e-05,1.025580424618421915e-05,6.312395733619082794e-01
1.810000000000000000e+02,2.058500208055461121e+10,1.717791456654426193e+10,1.907119919419830723e-05,1.718259459382309728e-05,6.691711357887659695e-01
1.820000000000000000e+02,2.081308862396556091e+10,1.736826529386363983e+10,1.081683201731298283e-05,1.254162926989099702e-05,6.972565315085739179e-01
1.830000000000000000e+02,2.104243361737819672e+10,1.755966263915285110e+10,1.415047585084927562e-05,1.518759808682990098e-05,7.225329661730147679e-01
1.840000000000000000e+02,2.127303169814034653e+10,1.775210404040619659e+10,7.868767561203249272e-06,1.418496725613671572e-05,7.395019667809519248e-01
1.850000000000000000e+02,2.150489427663981628e+10,1.794559511160293579e+10,1.591945451839826831e-05,1.103682385272808375e-05,7.648476814342739516e-01
1.860000000000000000e+02,2.173800521398440933e+10,1.814013670757582092e+10,1.043074935047627605e-05,1.441227612830608962e-05,7.820220545786500388e-01
1.870000000000000000e+02,2.197237341007199860e+10,1.833572589165027618e+10,8.540683412716632006e-06,1.393911243074974493e-05,8.298106715876762962e-01
1.880000000000000000e+02,2.220800526259995651e+10,1.853236611168427277e+10,9.268595956291036941e-06,1.087439412439383801e-05,8.391381147452712241e-01
1.890000000000000000e+02,2.244488847348497772e+10,1.873004688608431244e+10,7.881839058199169301e-06,1.431003441232370221e-05,8.571438689792016952e-01
1.900000000000000000e+02,2.268303110496383286e+10,1.892877934434835815e+10,1.668700291268532254e-05,1.482234215000044486e-05,8.623935892737569775e-01
1.910000000000000000e+02,2.292242896439255142e+10,1.912857141928746796e+10,1.128274503592319178e-05,1.607780313994666699e-05,9.255548421650061641e-01
1.920000000000000000e+02,2.316308816832284546e+10,1.932940637871143341e+10,1.189906454923672641e-05,2.039470440273749574e-05,9.546601597799342365e-01
1.930000000000000000e+02,2.340499887096424103e+10,1.953129190367234802e+10,1.090704779893592047e-05,1.467656104225945057e-05,9.983899493278047821e-01
1.940000000000000000e+02,2.364816805088851929e+10,1.973422018389597321e+10,1.033426779040169663e-05,1.350483996243045937e-05,1.014614606689391518e+00
1.950000000000000000e+02,2.389259125567603302e+10,1.993819665866741180e+10,1.814208690220642239e-05,9.995223701153577167e-06,1.025852102148984812e+00
1.960000000000000000e+02,2.413826641505982590e+10,2.014322537807899475e+10,1.042724790467630669e-05,1.352608597615656549e-05,1.040916242776213529e+00
1.970000000000000000e+02,2.438520117923544312e+10,2.034930934239299774e+10,1.058543346366125348e-05,1.834928583688277826e-05,1.098167843257680687e+00
1.980000000000000000e+02,2.463339752722480774e+10,2.055643801362846375e+10,1.298921000003616655e-05,1.448218292199321411e-05,1.146885867260910796e+00
1.990000000000000000e+02,2.488284696824913406e+10,2.076460840473622513e+10,9.159500148792076857e-06,1.611606823148648004e-05,1.220211325643687061e+00
2.000000000000000000e+02,2.513355838195867157e+10,2.097383287893937683e+10,1.179345176260948591e-05,1.344651642654071111e-05,1.235081987705153317e+00
2.010000000000000000e+02,2.538552504280141449e+10,2.118410160250203705e+10,1.335829834603341482e-05,1.721358981898735152e-05,1.280062933208554465e+00
2.020000000000000000e+02,2.563874757770791626e+10,2.139542196493538666e+10,1.209796324219691854e-05,1.119194253518251969e-05,1.353604229843679452e+00
2.030000000000000000e+02,2.589322441561952972e+10,2.160779582698962402e+10,9.218090576079696064e-06,1.612936627948258206e-05,1.388957868382940664e+00
2.040000000000000000e+02,2.614895951579555893e+10,2.182121096540326691e+10,1.513966309540926147e-05,1.423513710951951339e-05,1.484125499141437654e+00
2.050000000000000000e+02,2.640595124730818939e+10,2.203567926172766876e+10,1.528410492579457269e-05,9.551988959133339563e-06,1.527000838054127119e+00
2.060000000000000000e+02,2.666420142664576721e+10,2.225119565724890518e+10,1.908200574018970030e-05,1.973205659389076772e-05,1.604538669517822758e+00
2.070000000000000000e+02,2.692370696159616470e+10,2.246776533502780151e+10,1.391580708587358828e-05,1.197646176442912491e-05,1.619207202705232440e+00
2.080000000000000000e+02,2.718447189105084229e+10,2.268538321917525482e+10,1.540415858025667717e-05,1.786733701969467347e-05,1.684062312893326752e+00
2.090000000000000000e+02,2.744649219694656372e+10,2.290404954328850555e+10,1.477455580822795156e-05,1.264910704756871951e-05,1.786338108931303736e+00
2.100000000000000000e+02,2.770976795158668518e+10,2.312376460072677612e+10,1.089200042259097501e-05,1.741218910888964189e-05,1.803534475660127701e+00
2.110000000000000000e+02,2.797429390154075623e+10,2.334452619039519882e+10,1.235110931330218875e-05,1.447870794324401800e-05,1.926664534063548206e+00
2.120000000000000000e+02,2.824007659531439209e+10,2.356633716677189636e+10,1.221711888399479307e-05,1.686617654306221681e-05,1.950819077665737922e+00
2.130000000000000000e+02,2.850711881832098007e+10,2.378919968935507202e+10,1.124160605381341327e-05,6.864974930187450752e-06,1.991727581628411237e+00
2.140000000000000000e+02,2.877542768523497009e+10,2.401310389754371643e+10,9.805129491891051430e-06,8.957902801087769262e-06,2.048339058126144252e+00
2.150000000000000000e+02,2.904498744060123062e+10,2.423806078469220734e+10,1.015172237028849622e-05,1.113641371419671344e-05,2.113692098232079264e+00
2.160000000000000000e+02,2.931579547198176193e+10,2.446406670250338745e+10,7.930890772445131631e-06,1.291640148703976365e-05,2.284341325676980006e+00
2.170000000000000000e+02,2.958786601333620834e+10,2.469112515917489624e+10,1.180875703987727121e-05,1.770449980764698950e-05,2.373014374019581041e+00
2.180000000000000000e+02,2.986118912904572296e+10,2.491922693782598495e+10,1.218387208701265934e-05,1.060509771633189047e-05,2.467571532159917425e+00
2.190000000000000000e+02,3.013576648460385895e+10,2.514837544535108185e+10,9.449002438377540614e-06,1.165051389107052415e-05,2.487665343755157465e+00
2.200000000000000000e+02,3.041160935181038666e+10,2.537858084997153091e+10,9.700996391193150714e-06,1.479399100312583926e-05,2.530297186368459350e+00
2.210000000000000000e+02,3.068870802534852982e+10,2.560983342915275192e+10,7.238842205659068441e-06,1.077186709141919607e-05,2.678200012302239141e+00
2.220000000000000000e+02,3.096706441721535492e+10,2.584212909461812592e+10,1.118630567908951434e-05,1.598791080104078333e-05,2.783256901079012025e+00
2.230000000000000000e+02,3.124667902072362900e+10,2.607547982108643341e+10,1.862205545677397822e-05,9.590148311700019690e-06,2.943720636553829983e+00
2.240000000000000000e+02,3.152755088170369339e+10,2.630987580927428436e+10,9.356818154282464661e-06,1.197560384713636239e-05,3.049126108891228260e+00
2.250000000000000000e+02,3.180967912390415955e+10,2.654532129115127563e+10,1.185310581508502992e-05,1.170692651941696028e-05,3.112053958033258905e+00
2.260000000000000000e+02,3.209306242083750916e+10,2.678180488895079422e+10,1.020623231029471611e-05,9.288191336276341303e-06,3.362501706834069459e+00
2.270000000000000000e+02,3.237770109335537720e+10,2.701934708065914917e+10,8.178492610366738802e-06,9.103540183796887675e-06,3.502742731347844085e+00
2.280000000000000000e+02,3.266359727317524719e+10,2.725794143241239929e+10,1.030995479955887362e-05,1.077999516418959303e-05,3.516008309754956151e+00
2.290000000000000000e+02,3.295074776923548889e+10,2.749758326980366898e+10,9.869545295138060226e-06,1.401189732430641044e-05,3.666209726043328843e+00
2.300000000000000000e+02,3.323915938569662476e+10,2.773828012231753540e+10,8.998271127658163948e-06,4.837027994253340069e-06,3.717710097603232011e+00
2.310000000000000000e+02,3.352882976030371094e+10,2.798001047116899872e+10,1.532470937615215689e-05,1.303823228449019211e-05,3.873347112884059307e+00
2.320000000000000000e+02,3.381974595403832245e+10,2.822279647213581848e+10,1.347235697601867344e-05,9.818832501506946642e-06,3.914235702978698939e+00
2.330000000000000000e+02,3.411191907018002319e+10,2.846663075165710449e+10,8.195772163044345859e-06,1.251247875699856849e-05,4.073906827126100083e+00
2.340000000000000000e+02,3.440535768922543335e+10,2.871151563647417068e+10,1.280268377124027523e-05,1.426481811406254963e-05,4.249484169134292166e+00
2.350000000000000000e+02,3.470004794510703278e+10,2.895743888506215668e+10,1.442607061696854487e-05,1.339252989640549174e-05,4.259536342624311800e+00
2.360000000000000000e+02,3.499599437434036255e+10,2.920441771925617599e+10,1.491226985794735782e-05,1.150209562195136925e-05,4.458275730649241986e+00
2.370000000000000000e+02,3.529319060262631989e+10,2.945243994748581696e+10,1.012783463905098102e-05,1.094524309730449119e-05,4.570070239630458886e+00
2.380000000000000000e+02,3.559165149520092773e+10,2.970151908689176559e+10,1.575448141510893407e-05,1.302894833166146071e-05,4.616693268242414661e+00
2.390000000000000000e+02,3.589137019784179688e+10,2.995164515781263351e+10,9.968382705838330082e-06,1.231841768567498718e-05,4.718494030908088277e+00
2.400000000000000000e+02,3.619233477517166138e+10,3.020281487956985092e+10,1.260131152569510249e-05,1.790108894672570727e-05,4.815438514185483854e+00
2.410000000000000000e+02,3.649456454667268372e+10,3.045504343610564423e+10,9.455757782106388731e-06,1.777883622355869164e-05,4.912836901532367406e+00
2.420000000000000000e+02,3.679805015822841644e+10,3.070831798595207977e+10,1.311842958273690130e-05,1.189432248105415368e-05,5.116005531410485752e+00
2.430000000000000000e+02,3.710278770987654877e+10,3.096264299970216370e+10,1.600772274878980994e-05,1.339033025182789771e-05,5.176003439410086671e+00
2.440000000000000000e+02,3.740878508476547241e+10,3.121801796767665100e+10,9.721267212103867905e-06,1.657873897098482985e-05,5.363295171801498284e+00
2.450000000000000000e+02,3.771603989270867920e+10,3.147444689250218582e+10,1.353410025450862975e-05,1.447354351780116843e-05,5.416905865419921362e+00
2.460000000000000000e+02,3.802455264523305511e+10,3.173191628242781067e+10,1.592228514879501233e-05,1.364766914235815420e-05,5.600960641547098717e+00
2.470000000000000000e+02,3.833432571618170166e+10,3.199043244783992767e+10,1.449974001144216373e-05,1.431831416143225510e-05,5.848731465278809161e+00
2.480000000000000000e+02,3.864535724597775269e+10,3.225000422261186218e+10,1.732521339192771848e-05,1.753470480514440766e-05,5.953356722962142911e+00
2.490000000000000000e+02,3.895764378791242981e+10,3.251061950944816589e+10,1.758996435707871342e-05,1.404593874099191453e-05,6.140127810778741591e+00
2.500000000000000000e+02,3.927118404299995422e+10,3.277229062981993866e+10,1.408751994935730778e-05,1.281965283517205734e-05,6.374997983941661950e+00
2.510000000000000000e+02,3.958598273473962402e+10,3.303500894596846771e+10,1.383080387473700767e-05,1.137963069786085413e-05,6.319067582838206576e+00
2.520000000000000000e+02,3.990203686984870911e+10,3.329877447588339615e+10,1.832111123600821401e-05,1.088194762643990288e-05,6.468175772136701696e+00
2.530000000000000000e+02,4.021934164891449738e+10,3.356358347891659546e+10,1.379581718574662830e-05,1.688371940178345909e-05,6.614777094450976946e+00
2.540000000000000000e+02,4.053790619004046631e+10,3.382944723755686951e+10,1.566661528029644757e-05,7.445502665071046522e-06,6.733203946489027203e+00
2.550000000000000000e+02,4.085773472927393341e+10,3.409635124602313232e+10,1.164134550413198355e-05,1.064832056041353781e-05,6.964807625150857717e+00
2.560000000000000000e+02,4.117881295702617645e+10,3.436430876838678741e+10,1.210821756358892998e-05,1.426915474755929836e-05,7.088397160950274056e+00
2.570000000000000000e+02,4.150115460544620514e+10,3.463331650241625977e+10,1.796323561220614096e-05,1.415456838105288995e-05,7.138496946512288055e+00
2.580000000000000000e+02,4.182475007733454132e+10,3.490336754916703796e+10,1.796587503366531280e-05,7.997508022938859540e-06,7.350265342738218521e+00
2.590000000000000000e+02,4.214959873625059509e+10,3.517447509324948120e+10,1.325570896670846821e-05,2.155933678749111237e-05,7.415428706834820360e+00
2.600000000000000000e+02,4.247570659257003784e+10,3.544663093988137054e+10,1.017496239130721847e-05,1.551295247947948042e-05,7.621811047153672192e+00
2.610000000000000000e+02,4.280306873123226929e+10,3.571984213539910889e+10,1.004494857681503817e-05,1.005345831606163642e-05,8.034561783310122607e+00
2.620000000000000000e+02,4.313168019944698334e+10,3.599408094162047577e+10,1.630966979515591220e-05,1.326808769219756101e-05,8.237406818789178686e+00
2.630000000000000000e+02,4.346155078567580414e+10,3.626937892291365051e+10,1.260995083340876732e-05,1.059333259934014393e-05,8.446752799666157330e+00
2.640000000000000000e+02,4.379268568426940918e+10,3.654572184584178162e+10,1.239442135758661578e-05,1.353833147188510111e-05,8.504534221534738592e+00
2.650000000000000000e+02,4.412507744822933197e+10,3.682311956857798767e+10,1.186502043337700485e-05,1.019898310838929234e-05,8.991731865792425893e+00
2.660000000000000000e+02,4.445872734115522766e+10,3.710156469081376648e+10,8.437739889122219950e-06,1.588170366617625007e-05,8.988181217316800087e+00
2.670000000000000000e+02,4.479362436224780273e+10,3.738106244252636719e+10,8.703775010276970647e-06,1.718892572732944046e-05,9.125666449903649280e+00
2.680000000000000000e+02,4.512977501322246552e+10,3.766161003630852509e+10,1.038924747132075055e-05,1.266756351891995536e-05,9.289838058953442612e+00
2.690000000000000000e+02,4.546718846477288818e+10,3.794319760249876404e+10,8.527132596025666089e-06,9.366996739812449846e-06,9.589355039842697437e+00
2.700000000000000000e+02,4.580586361401940918e+10,3.822583775804501343e+10,1.307047063758837169e-05,1.045273674082913828e-05,9.740223131117735633e+00
2.710000000000000000e+02,4.614579580554617310e+10,3.850953254144197083e+10,1.174616437160658222e-05,1.080060814240280109e-05,9.908962946227070745e+00
2.720000000000000000e+02,4.648698019442639923e+10,3.879427338192330933e+10,1.095816743301725182e-05,1.030809521684883379e-05,1.025972862920757223e+01
2.730000000000000000e+02,4.682943704763974762e+10,3.908006461647784424e+10,1.055061501220588838e-05,1.415069335908292203e-05,1.053933943423130515e+01
2.740000000000000000e+02,4.717314344638309479e+10,3.936690081290971375e+10,1.149938361055813374e-05,1.170147984141944875e-05,1.071146505578904851e+01
2.750000000000000000e+02,4.751809824862842560e+10,3.965478713254228210e+10,1.638988389118800626e-05,1.434299885227918736e-05,1.088465821236889397e+01
2.760000000000000000e+02,4.786430863290065002e+10,3.994372346700466919e+10,1.006679316983838390e-05,7.363773846358334652e-06,1.102473266899941251e+01
2.770000000000000000e+02,4.821177689426739502e+10,4.023370547341151428e+10,8.605172845510544732e-06,8.217273171018391054e-06,1.125141192883019059e+01
2.780000000000000000e+02,4.856050179927966309e+10,4.052472983272472382e+10,1.019053482598231142e-05,1.241131842066867108e-05,1.134995073497348272e+01
2.790000000000000000e+02,4.891048797924378967e+10,4.081680652769778442e+10,1.123596863661369127e-05,1.211034932868670921e-05,1.150707708477133906e+01
2.800000000000000000e+02,4.926173734983321381e+10,4.110993899228961182e+10,1.163231912448825511e-05,1.352350639260979648e-05,1.177818890294124543e+01
2.810000000000000000e+02,4.961423689600748444e+10,4.140411745047434998e+10,1.196450435037021975e-05,8.914711107754769159e-06,1.206251500897018403e+01
2.820000000000000000e+02,4.996798729823418427e+10,4.169934121546424866e+10,1.039798104585099026e-05,1.234713902598105761e-05,1.220348176445685340e+01
2.830000000000000000e+02,5.032299310405231476e+10,4.199561875601515961e+10,1.155369619421087179e-05,1.811462105605343709e-05,1.246132735438398775e+01
2.840000000000000000e+02,5.067926242624172974e+10,4.229293581947251129e+10,1.035839865759502487e-05,1.393241678504519854e-05,1.288932129442637020e+01
2.850000000000000000e+02,5.103678607563804626e+10,4.259131720868561554e+10,8.859334921451633704e-06,1.252435495791015541e-05,1.306794293866235535e+01
2.860000000000000000e+02,5.139555665335908508e+10,4.289074533520036316e+10,8.879769915370872013e-06,2.357989733903220753e-05,1.302853478738997772e+01
2.870000000000000000e+02,5.175560193019412994e+10,4.319122122757154846e+10,8.780785084483433423e-06,1.286327637395334733e-05,1.350273013997222193e+01
2.880000000000000000e+02,5.211689469873329163e+10,4.349273995948088074e+10,8.415065462674675700e-06,1.078717191316247437e-05,1.370400161893431346e+01
2.890000000000000000e+02,5.247945205127291870e+10,4.379530762460066223e+10,1.055389088888691873e-05,1.167303912008588185e-05,1.403067606946428647e+01
2.900000000000000000e+02,5.284325896300753021e+10,4.409892987424501038e+10,9.625022527881554879e-06,1.244756775198307963e-05,1.448166196602377731e+01
2.910000000000000000e+02,5.320831546318194580e+10,4.440359639801987457e+10,9.283191148123925984e-06,1.115169490917278239e-05,1.457635663173223151e+01
2.920000000000000000e+02,5.357464368888056183e+10,4.470932037616100311e+10,9.214759068232325490e-06,1.890199381604507067e-05,1.481686983440044258e+01
2.930000000000000000e+02,5.394221856730127716e+10,4.501608735007212830e+10,1.055493524038109143e-05,1.637384384478579591e-05,1.510222641181868042e+01
2.940000000000000000e+02,5.431106151523963165e+10,4.532389961530338287e+10,1.125136277846383592e-05,1.266358285689772600e-05,1.546561828813406336e+01
2.950000000000000000e+02,5.468115913096940613e+10,4.563275453398693085e+10,6.071397031570668901e-06,9.771360712007570726e-06,1.586280171139858908e+01
2.960000000000000000e+02,5.505250917159122467e+10,4.594266467666383362e+10,1.125347218744465749e-05,1.544383072615840291e-05,1.638343077730930730e+01
2.970000000000000000e+02,5.542511471761529541e+10,4.625361651636357117e+10,1.107379037024180946e-05,1.110881035570887576e-05,1.667540379172839238e+01
2.980000000000000000e+02,5.579897294688409424e+10,4.656561890373717499e+10,1.094686256808419245e-05,1.206385002994192490e-05,1.699565343515743621e+01
2.990000000000000000e+02,5.617408508881772614e+10,4.687867233848802185e+10,1.092324724616400289e-05,1.329529638094406607e-05,1.720953045656566616e+01
3.000000000000000000e+02,5.655046176292259979e+10,4.719277446548335266e+10,1.450647549194883368e-05,6.843737203166000427e-06,1.770501399235210016e+01
3.010000000000000000e+02,5.692809224787650299e+10,4.750793590217276001e+10,1.208306946043347097e-05,1.516986460314839746e-05,1.788095432011171226e+01
3.020000000000000000e+02,5.730699552592830658e+10,4.782413383045362854e+10,1.209484807829230846e-05,1.197087056337142741e-05,1.838130587450280018e+01
3.030000000000000000e+02,5.768714883577317810e+10,4.814139197786466980e+10,1.232790842142783561e-05,1.259792945884630200e-05,1.865923185686161290e+01
3.040000000000000000e+02,5.806855277010978699e+10,4.845968764870525360e+10,1.062839475296506464e-05,9.731174963722999394e-06,1.884793030552317816e+01
3.050000000000000000e+02,5.845121852310556793e+10,4.877903381051839447e+10,1.038981424783536056e-05,1.375428250516286255e-05,1.920865937576678917e+01
3.060000000000000000e+02,5.883513207946504211e+10,4.909943363622303772e+10,9.411796072833489291e-06,7.185411181387379997e-06,1.967308576369363493e+01
3.070000000000000000e+02,5.922030911564064789e+10,4.942088005076359558e+10,1.299009479482915452e-05,1.533033198919397933e-05,1.980897644640867838e+01
3.080000000000000000e+02,5.960674153662927246e+10,4.974337540403717041e+10,1.442617925995204331e-05,1.457349343370051287e-05,2.010033293529100007e+01
3.090000000000000000e+02,5.999443131329849243e+10,5.006692390645582581e+10,9.942494255676948001e-06,1.289434739448758194e-05,2.075441298994155659e+01
3.100000000000000000e+02,6.038337145395249939e+10,5.039152430046943665e+10,1.787155269250551015e-05,9.345354029854924249e-06,2.094981483813860024e+01
3.110000000000000000e+02,6.077356993662590790e+10,5.071715987378438568e+10,1.191008764667156328e-05,9.809809672356450960e-06,2.148746967223138071e+01
3.120000000000000000e+02,6.116502927523686218e+10,5.104384462658430481e+10,1.356328273471874013e-05,9.710001336871165734e-06,2.183539287220999370e+01
3.130000000000000000e+02,6.155774652982575226e+10,5.137158196154077148e+10,1.189850912886036838e-05,9.341759673375804596e-06,2.224751776742776244e+01
3.140000000000000000e+02,6.195172069067597961e+10,5.170036565337333679e+10,1.114508838384598022e-05,6.722832515237975315e-06,2.239891262701864250e+01
3.150000000000000000e+02,6.234694621297236633e+10,5.203019829559509277e+10,1.261828629295358439e-05,1.150955137596554323e-05,2.295383755399903691e+01
3.160000000000000000e+02,6.274342381334559631e+10,5.236107591310786438e+10,9.462989013608869016e-06,6.716479201140934663e-06,2.338840947889045196e+01
3.170000000000000000e+02,6.314117183990129852e+10,5.269301605917341614e+10,1.374854156555027629e-05,1.631069528496009724e-05,2.387090563124165143e+01
3.180000000000000000e+02,6.354016515334320068e+10,5.302600339867287445e+10,9.994929472734170872e-06,9.749395970759522356e-06,2.440648054980198367e+01
3.190000000000000000e+02,6.394041269420193481e+10,5.336003139334070587e+10,1.056226785467462292e-05,8.471810979515659312e-06,2.458995537400898712e+01
3.200000000000000000e+02,6.434192501375521851e+10,5.369511201852420044e+10,1.414154387879840158e-05,5.064206269778104286e-06,2.494774656376733191e+01
3.210000000000000000e+02,6.474469678725692749e+10,5.403123266715901184e+10,1.238980977114056969e-05,7.391913268151029115e-06,2.554112442846461661e+01
3.220000000000000000e+02,6.514872137686301422e+10,5.436841012986174774e+10,1.495220274649877723e-05,9.099123699396471920e-06,2.591542403941405581e+01
3.230000000000000000e+02,6.555399384917845154e+10,5.470662641196963501e+10,1.055812825345725514e-05,8.923297845631061875e-06,2.624040475780029169e+01
3.240000000000000000e+02,6.596052557266985321e+10,5.504590212248828125e+10,1.061579724404015934e-05,7.347564195070432902e-06,2.630303489046749021e+01
3.250000000000000000e+02,6.636831623052763367e+10,5.538622829611460114e+10,1.724864843000162296e-05,9.004955033198314140e-06,2.634634889326540730e+01
3.260000000000000000e+02,6.677736978261754608e+10,5.572759614820760345e+10,9.507936910568837163e-06,8.547176091777686224e-06,2.660343743933216487e+01
3.270000000000000000e+02,6.718767299941233826e+10,5.607002895948289490e+10,8.525233234246698544e-06,1.134032773253412785e-05,2.702834965133857992e+01
3.280000000000000000e+02,6.759922881321524048e+10,5.641350395037155151e+10,1.029885942382957609e-05,1.276607509625993231e-05,2.733462787222874724e+01
3.290000000000000000e+02,6.801205291965802002e+10,5.675802818121365356e+10,1.443650095800386168e-05,1.093118252226688014e-05,2.749221012344482062e+01
3.300000000000000000e+02,6.842613784384281158e+10,5.710360492202037048e+10,1.322169497264269467e-05,1.193755484230063502e-05,2.790479965799249484e+01
3.310000000000000000e+02,6.884146829591448975e+10,5.745021574515525818e+10,1.093173494093324649e-05,1.648210908822278498e-05,2.867891221487947817e+01
3.320000000000000000e+02,6.925805443386647034e+10,5.779788531369067383e+10,1.323648995787962690e-05,1.413535931615861330e-05,2.925689765135312115e+01
3.330000000000000000e+02,6.967589825167880249e+10,5.814660344694001007e+10,1.585671540982325212e-05,9.099346994889678797e-06,2.953745210192581894e+01
3.340000000000000000e+02,7.009500361031050110e+10,5.849635877542652893e+10,1.458022162548200384e-05,6.642282358026996292e-06,3.023052817694261307e+01
3.350000000000000000e+02,7.051536988720343018e+10,5.884716897091296387e+10,9.749704965256178468e-06,5.964419121817776670e-06,3.070798108984925534e+01
3.360000000000000000e+02,7.093697154351776123e+10,5.919902606152478027e+10,1.201453819499320730e-05,1.498491249318778698e-05,3.120090609170510731e+01
3.370000000000000000e+02,7.135984542327656555e+10,5.955193498250145721e+10,1.029071350699961584e-05,1.223009378947814696e-05,3.186374350458700277e+01
3.380000000000000000e+02,7.178398882303939819e+10,5.990589237279815674e+10,2.235188141086474900e-05,1.848568195639277434e-05,3.244132539414020044e+01
3.390000000000000000e+02,7.220937142492442322e+10,6.026090512636598969e+10,1.640724726736930705e-05,1.157841559062955383e-05,3.297320485043928784e+01
3.400000000000000000e+02,7.263600899552450562e+10,6.061695933703669739e+10,1.745851858248048671e-05,1.344243669465505775e-05,3.304577417963943020e+01
3.410000000000000000e+02,7.306391507194326782e+10,6.097407446230534363e+10,1.008914144784434086e-05,9.540434044885692799e-06,3.359348209506040206e+01
3.420000000000000000e+02,7.349306919943145752e+10,6.133223496344079590e+10,1.081558215954014912e-05,1.235104453822799542e-05,3.416040421110831460e+01
3.430000000000000000e+02,7.392347944502410889e+10,6.169144346236978149e+10,8.699668096023849273e-06,7.523331067016414408e-06,3.478730791587415183e+01
3.440000000000000000e+02,7.435515777631463623e+10,6.205169193182623291e+10,1.226617950744746111e-05,9.843062707237670850e-06,3.555106318361858087e+01
3.450000000000000000e+02,7.478808683956324768e+10,6.241297811943991089e+10,1.176734160501791138e-05,1.034973131230909615e-05,3.583098079036220440e+01
3.460000000000000000e+02,7.522226595437481689e+10,6.277532594556996918e+10,7.717037761478806601e-06,1.393759257439786126e-05,3.636078461905182735e+01
3.470000000000000000e+02,7.565769251246220398e+10,6.313872457866614532e+10,8.270432920176595815e-06,1.414577148994844435e-05,3.705542707730386809e+01
3.480000000000000000e+02,7.609439275727359009e+10,6.350317388602375031e+10,2.279246414549351840e-05,9.407774900438425902e-06,3.760389896079129812e+01
3.490000000000000000e+02,7.653234116326185608e+10,6.386866478706426239e+10,1.329563264917954513e-05,1.473228430359796448e-05,3.811071951581978823e+01
3.500000000000000000e+02,7.697154669469435120e+10,6.423521219877635193e+10,8.473081430704354489e-06,9.169851021506580935e-06,3.853515522427174744e+01
3.510000000000000000e+02,7.741200755269801331e+10,6.460279514142871094e+10,1.286469076089424846e-05,1.615330559512351272e-05,3.957372233902314207e+01
3.520000000000000000e+02,7.785372355646002197e+10,6.497143180046267700e+10,7.635022157503890128e-06,9.021766628536376231e-06,4.014775604849602786e+01
3.530000000000000000e+02,7.829670303867948914e+10,6.534111948723892212e+10,1.356832501908655786e-05,1.216795795699887606e-05,4.019648426853142098e+01
3.540000000000000000e+02,7.874094178562377930e+10,6.571184978307638550e+10,1.244159811963907458e-05,1.203737649113634234e-05,4.134814362091645989e+01
3.550000000000000000e+02,7.918644031830700684e+10,6.608364124922246552e+10,9.081676045519238016e-06,7.029083634479960097e-06,4.166522386350158058e+01
3.560000000000000000e+02,7.963318807653274536e+10,6.645648227615869904e+10,8.619849638624721422e-06,8.544955561795575250e-06,4.207697414280477943e+01
3.570000000000000000e+02,8.008119442107810974e+10,6.683035408249382019e+10,9.200654170871125359e-06,1.141990869424347466e-05,4.262748776543151763e+01
3.580000000000000000e+02,8.053045137353752136e+10,6.720529760362330627e+10,1.047628169148495658e-05,1.147883215146805469e-05,4.335338492789675513e+01
3.590000000000000000e+02,8.098096982342546082e+10,6.758127696942326355e+10,1.282145900882714074e-05,1.137248045690597564e-05,4.383545592724673412e+01
3.600000000000000000e+02,8.143273826746060181e+10,6.795831680552713013e+10,1.126370013293520600e-05,9.658102871124008004e-06,4.401462800689081689e+01
3.610000000000000000e+02,8.188577258582594299e+10,6.833639641314282227e+10,1.364723927843591866e-05,9.236434043380370440e-06,4.448154623839806732e+01
3.620000000000000000e+02,8.234006620075424194e+10,6.871552168541166687e+10,8.120379146214773414e-06,8.835614443092332237e-06,4.478133423784137079e+01
3.630000000000000000e+02,8.279562802919709778e+10,6.909570709454130554e+10,8.143023545126304441e-06,1.241074717961421214e-05,4.524318817646667412e+01
3.640000000000000000e+02,8.325243081235923767e+10,6.947693913826278687e+10,1.279554330535503937e-05,1.122387746244069007e-05,4.595458539599835746e+01
3.650000000000000000e+02,8.371047646571337891e+10,6.985921463430662537e+10,9.571468016278394941e-06,1.239852062251411979e-05,4.649326179963714623e+01
3.660000000000000000e+02,8.416979136288613892e+10,7.024254246565173340e+10,9.079876686968191279e-06,1.458240819163236779e-05,4.680972729040377800e+01
3.670000000000000000e+02,8.463037604100207520e+10,7.062692052085047913e+10,1.191528576904854475e-05,9.065230581861705161e-06,4.751750062126583174e+01
3.680000000000000000e+02,8.509220106736901855e+10,7.101235470898068237e+10,2.278795902821428854e-05,1.274262427886085902e-05,4.811258986584631714e+01
3.690000000000000000e+02,8.555527873543183899e+10,7.139882766494537354e+10,1.672259351503946334e-05,1.161141428296375011e-05,4.839027791885477825e+01
3.700000000000000000e+02,8.601961439290124512e+10,7.178635072983551025e+10,1.099032660201171296e-05,8.193374061993274893e-06,4.873765321469812051e+01
3.710000000000000000e+02,8.648522332267135620e+10,7.217492308573464966e+10,1.215202395232761745e-05,1.149038214431907790e-05,4.917208539301529413e+01
3.720000000000000000e+02,8.695208414255554199e+10,7.256455560073463440e+10,1.714287341358922134e-05,9.211004095122099500e-06,4.961303742341593193e+01
3.730000000000000000e+02,8.742020698416137695e+10,7.295521847063348389e+10,1.798873824887525785e-05,1.311058445174761999e-05,5.063380406880657603e+01
3.740000000000000000e+02,8.788958036500155640e+10,7.334692808674819946e+10,1.330580363911870734e-05,1.856157623303378301e-05,5.112869814301215854e+01
3.750000000000000000e+02,8.836021470558442688e+10,7.373969371485931396e+10,1.788778887901187886e-05,1.521295566631053475e-05,5.158775428739748747e+01
3.760000000000000000e+02,8.883210108538723755e+10,7.413350911125411987e+10,1.368609259333464223e-05,1.144173886435950749e-05,5.198307776594740659e+01
3.770000000000000000e+02,8.930525634108471680e+10,7.452836417673068237e+10,1.163613903232274538e-05,1.215500802098645750e-05,5.242947548165873428e+01
3.780000000000000000e+02,8.977964874649618530e+10,7.492427010509487915e+10,1.309090331380602379e-05,1.381248282350533430e-05,5.311643678312263717e+01
3.790000000000000000e+02,9.025530861932507324e+10,7.532122575156466675e+10,1.748264792289511149e-05,1.281225278926267919e-05,5.329126705230314087e+01
3.800000000000000000e+02,9.073222102088546753e+10,7.571923714189320374e+10,1.654885352264656717e-05,1.055722022247351788e-05,5.373193465542482272e+01
3.810000000000000000e+02,9.121038876675216675e+10,7.611829282609512329e+10,8.617204684258084058e-06,1.113761422832926229e-05,5.490108700401394515e+01
3.820000000000000000e+02,9.168981375307440186e+10,7.651840165865408325e+10,1.317855866111994345e-05,1.047261574527169614e-05,5.527201047622402541e+01
3.830000000000000000e+02,9.217048236194229126e+10,7.691955776699087524e+10,1.822116839467202709e-05,1.197176396594556991e-05,5.564990258661721612e+01
3.840000000000000000e+02,9.265242055456372070e+10,7.732175284401876831e+10,1.246699055446054416e-05,1.205362575718016416e-05,5.606141532953521533e+01
3.850000000000000000e+02,9.313560823496371460e+10,7.772501557548034668e+10,1.598761319332453468e-05,1.953905613294448784e-05,5.656160483001717409e+01
3.860000000000000000e+02,9.362005563628186035e+10,7.812929755191677856e+10,1.296242146198167688e-05,1.511026734446474507e-05,5.706609261386732612e+01
3.870000000000000000e+02,9.410576453269787598e+10,7.853464662242086792e+10,1.522119022323575876e-05,1.061681454039842265e-05,5.785254359039673488e+01
3.880000000000000000e+02,9.459272960256840515e+10,7.894106079369616699e+10,1.235804114729788239e-05,1.527886605401373998e-05,5.822509809755810295e+01
3.890000000000000000e+02,9.508095964002180481e+10,7.934850501365457153e+10,1.062817624519762916e-05,1.088221575995529378e-05,5.936460173613251357e+01
3.900000000000000000e+02,9.557044221482876587e+10,7.975700638725436401e+10,1.224383550801899645e-05,1.454286633506551851e-05,5.994041578747670229e+01
3.910000000000000000e+02,9.606117575559815979e+10,8.016654119739068604e+10,6.847655889985482247e-06,1.133730646363240169e-05,6.056268644310677018e+01
3.920000000000000000e+02,9.655317484925013733e+10,8.057714425485421753e+10,9.461981018143994504e-06,8.640755384314857679e-06,6.097997913533097858e+01
3.930000000000000000e+02,9.704642837574617004e+10,8.098879000116822815e+10,1.505791962541636053e-05,9.890403578682871455e-06,6.171533978367233431e+01
3.940000000000000000e+02,9.754093426297990417e+10,8.140146299289431763e+10,1.630858000867263513e-05,1.918583554905151090e-05,6.234508281139979147e+01
3.950000000000000000e+02,9.803669622496694946e+10,8.181521284338110352e+10,1.973143765054974352e-05,1.013543727013122009e-05,6.286789938839555703e+01
3.960000000000000000e+02,9.853370144437875366e+10,8.223000176867764282e+10,1.065890166118688143e-05,8.237365624053083479e-06,6.363523665254512451e+01
3.970000000000000000e+02,9.903199364685827637e+10,8.264583074237426758e+10,1.273325627548782535e-05,1.041867374640403909e-05,6.426599953527880871e+01
3.980000000000000000e+02,9.953152559065663147e+10,8.306271925149090576e+10,1.162369768836768458e-05,1.806062548226350373e-05,6.493092777410893746e+01
3.990000000000000000e+02,1.000323023514546509e+11,8.348065864406176758e+10,6.361780965580265956e-06,1.386062007935340290e-05,6.512728052142341539e+01
4.000000000000000000e+02,1.005343456796911621e+11,8.389965040789810181e+10,1.002971638996985604e-05,1.003630552520728969e-05,6.615047210318265059e+01
4.010000000000000000e+02,1.010376597812179565e+11,8.431967606372164917e+10,8.945638221069529550e-06,1.203747720268655286e-05,6.661614129097078774e+01
4.020000000000000000e+02,1.015422081764746399e+11,8.474076639623663330e+10,1.007774289707441540e-05,1.503456453377793878e-05,6.735352895010551322e+01
4.030000000000000000e+02,1.020480193447314453e+11,8.516288948571188354e+10,1.015787042490945424e-05,1.000442079301944176e-05,6.767796154753109761e+01
4.040000000000000000e+02,1.025550875652929077e+11,8.558607700958346558e+10,1.223828403962290423e-05,1.142329855374768499e-05,6.853159261946709080e+01
4.050000000000000000e+02,1.030634062652865448e+11,8.601030045691590881e+10,1.003616098482762453e-05,1.046723242226210715e-05,6.950597023914417605e+01
4.060000000000000000e+02,1.035729866680306702e+11,8.643557977813522339e+10,1.180753446106130866e-05,1.419531223612047199e-05,7.039738925140140680e+01
4.070000000000000000e+02,1.040838262365402679e+11,8.686190335096664429e+10,9.077439473537118886e-06,1.446926785420021844e-05,7.092628427639877486e+01
4.080000000000000000e+02,1.045959357624624634e+11,8.728928291270501709e+10,1.336354977821141432e-05,1.743709568091666995e-05,7.154653114887122456e+01
4.090000000000000000e+02,1.051092864188046265e+11,8.771770397941452026e+10,1.150453952103447364e-05,9.810220308548167623e-06,7.202977305058406898e+01
4.100000000000000000e+02,1.056238912706509399e+11,8.814717970558087158e+10,7.066436277014531697e-06,9.787371453295889978e-06,7.298527648774748400e+01
4.110000000000000000e+02,1.061397387498231964e+11,8.857771096152409363e+10,1.504275813279942753e-05,1.013969506891143624e-05,7.359547617303768163e+01
4.120000000000000000e+02,1.066568719981076508e+11,8.900928599393988037e+10,1.099175473151525750e-05,9.830735373306254132e-06,7.415994151920054378e+01
4.130000000000000000e+02,1.071752455574832153e+11,8.944189460368540955e+10,1.001798494493222336e-05,1.933005546694843702e-05,7.498883953577347938e+01
4.140000000000000000e+02,1.076948821468008881e+11,8.987556844600436401e+10,1.205344627619453490e-05,8.248255628062750588e-06,7.603770988332938430e+01
4.150000000000000000e+02,1.082157818538925781e+11,9.031028323457992554e+10,1.169138067413921789e-05,1.213185701998131805e-05,7.679355513380129139e+01
4.160000000000000000e+02,1.087379414917056885e+11,9.074605401954040527e+10,1.137935580863835838e-05,1.232493050307148508e-05,7.720694378775874611e+01
4.170000000000000000e+02,1.092613430517553406e+11,9.118287195056146240e+10,1.028426905302914918e-05,1.168585722233217439e-05,7.811709717669330644e+01
4.180000000000000000e+02,1.097860019801070557e+11,9.162074163940690613e+10,1.309560814710675203e-05,9.114888169681201191e-06,7.867549947637759544e+01
4.190000000000000000e+02,1.103119232144340210e+11,9.205965220261434937e+10,1.154054997520859160e-05,9.578849107683140573e-06,7.941836171558770729e+01
4.200000000000000000e+02,1.108391042642322388e+11,9.249960475538760376e+10,1.367261786822115965e-05,1.380349848378870092e-05,8.035150903938888689e+01
4.210000000000000000e+02,1.113675451498271027e+11,9.294060852323147583e+10,9.871651761028665817e-06,1.459217027777182096e-05,8.057226773965869882e+01
4.220000000000000000e+02,1.118972304631975861e+11,9.338266208244024658e+10,1.301686237564769755e-05,1.235827113210685724e-05,8.163556155994336905e+01
4.230000000000000000e+02,1.124281761462317963e+11,9.382577473985418701e+10,1.035981102481819960e-05,1.093332042245709346e-05,8.241147160552255002e+01
4.240000000000000000e+02,1.129603852702787170e+11,9.426993740396221924e+10,1.594255765480223630e-05,1.632332158352234330e-05,8.342172217722556127e+01
4.250000000000000000e+02,1.134938532250496826e+11,9.471514600685827637e+10,8.529861371786573443e-06,1.109862308246167828e-05,8.430226519375311511e+01
4.260000000000000000e+02,1.140285709086834869e+11,9.516139556445370483e+10,9.610520323222182526e-06,7.684055190360083998e-06,8.486055644984358537e+01
4.270000000000000000e+02,1.145645417670440979e+11,9.560868941299496460e+10,1.038313293122428149e-05,8.333081273126374811e-06,8.600420340305754507e+01
4.280000000000000000e+02,1.151017843885352478e+11,9.605704649107437134e+10,9.492983577108482507e-06,1.506741132839550801e-05,8.650548112022835312e+01
4.290000000000000000e+02,1.156402669938215027e+11,9.650645621390264893e+10,9.116863681324360869e-06,1.335626994625194186e-05,8.739819414153117805e+01
4.300000000000000000e+02,1.161800123631027222e+11,9.695690057143125916e+10,7.754375684232428512e-06,8.675429668314471598e-06,8.730928216314501356e+01
4.310000000000000000e+02,1.167210104100751190e+11,9.740839162113995361e+10,7.502458579500270730e-06,8.671288157291456855e-06,8.862024008384381091e+01
4.320000000000000000e+02,1.172632657032917938e+11,9.786094454073788452e+10,1.312771253658695514e-05,1.191010781098622573e-05,8.956039733181793849e+01
4.330000000000000000e+02,1.178067852484407043e+11,9.831453272701235962e+10,1.376672789121791141e-05,9.769028916029043330e-06,9.051128305765027449e+01
4.340000000000000000e+02,1.183515617693132324e+11,9.876917332285449219e+10,1.192603586586127307e-05,1.301804056530464493e-05,9.091404794667313638e+01
4.350000000000000000e+02,1.188975930155598450e+11,9.922486125148733521e+10,1.556947668124308848e-05,1.560937079092550306e-05,9.154443526802191400e+01
4.360000000000000000e+02,1.194448852371705627e+11,9.968160171217898560e+10,1.496151960633795852e-05,1.360263123983962430e-05,9.229476183580149495e+01
4.370000000000000000e+02,1.199934208682652588e+11,1.001393938987424622e+11,1.647748822941608182e-05,1.089840708545786185e-05,9.345334584968236413e+01
4.380000000000000000e+02,1.205432277261315002e+11,1.005982372466635132e+11,8.685703964506075181e-06,1.404177767649894548e-05,9.510844571379527679e+01
4.390000000000000000e+02,1.210942855664489899e+11,1.010581156094185791e+11,1.354159025934720262e-05,1.213438671676669856e-05,9.605439249572634708e+01
4.400000000000000000e+02,1.216465847987765503e+11,1.015190458858012390e+11,1.214207716127013725e-05,1.339208823736282028e-05,9.728389639187773241e+01
4.410000000000000000e+02,1.222001475828307190e+11,1.019810197071902771e+11,1.451337338398417387e-05,9.037217653551365970e-06,9.750336396349402435e+01
4.420000000000000000e+02,1.227549732354048157e+11,1.024440433200051270e+11,1.166591580725739874e-05,1.646574420477442402e-05,9.811347289498812074e+01
4.430000000000000000e+02,1.233110572029222412e+11,1.029081224598429565e+11,1.165005936498708650e-05,1.610899764792339539e-05,9.902731985599018572e+01
4.440000000000000000e+02,1.238684024902133942e+11,1.033732520245597229e+11,7.545020301202853830e-06,1.290599173908724140e-05,9.951748188523430372e+01
4.450000000000000000e+02,1.244270011184763794e+11,1.038394379940680237e+11,1.271041952122242691e-05,1.468561736139850638e-05,1.005434117608782856e+02
4.460000000000000000e+02,1.249868541917337036e+11,1.043066607189653931e+11,1.300949582616617306e-05,1.180778740372812052e-05,1.014632624368534550e+02
4.470000000000000000e+02,1.255479589294429932e+11,1.047749504642934265e+11,1.495413856633653893e-05,1.539940869788036792e-05,1.023707296437145544e+02
4.480000000000000000e+02,1.261103134314600372e+11,1.052442736693540955e+11,8.441013064519609088e-06,1.074396935674126752e-05,1.033576139111782766e+02
4.490000000000000000e+02,1.266739368789421997e+11,1.057146505802466583e+11,6.820356468262289695e-06,1.243746974777248937e-05,1.036736506109727145e+02
4.500000000000000000e+02,1.272388093117769165e+11,1.061860783698141785e+11,9.385312847332016872e-06,1.860574572487561085e-05,1.043588046088934078e+02
4.510000000000000000e+02,1.278049408189313965e+11,1.066585558288015442e+11,8.440467278214569546e-06,1.292161629251609156e-05,1.054245657790521733e+02
4.520000000000000000e+02,1.283723400178692932e+11,1.071320825032762299e+11,1.357897729681312171e-05,1.056128096998953936e-05,1.061236703679277866e+02
4.530000000000000000e+02,1.289409802301587219e+11,1.076066570950143433e+11,6.656944523064645125e-06,1.182757301376735626e-05,1.069508958589148051e+02
4.540000000000000000e+02,1.295108776472630310e+11,1.080822874995610657e+11,1.433645091553081841e-05,1.177963224108236062e-05,1.080209202083256628e+02
4.550000000000000000e+02,1.300820474282545471e+11,1.085589478757508087e+11,7.626720915365758913e-06,8.351879597245925879e-06,1.086305324076459158e+02
4.560000000000000000e+02,1.306544448487330780e+11,1.090366507486302185e+11,1.641013393793855357e-05,6.524184361533791332e-06,1.094468350121551055e+02
4.570000000000000000e+02,1.312281215035789642e+11,1.095154108905105896e+11,8.941924847793991660e-06,1.288520222253453085e-05,1.097989148630208973e+02
4.580000000000000000e+02,1.318030584427073059e+11,1.099952327146007690e+11,1.473843434163235599e-05,1.130107176450234618e-05,1.107141065225551984e+02
4.590000000000000000e+02,1.323792512622571869e+11,1.104760910980506592e+11,1.161090441959000685e-05,1.160973405955889604e-05,1.114579115819151411e+02
4.600000000000000000e+02,1.329566792566721802e+11,1.109580025775516357e+11,7.043330729650243427e-06,1.225928973591638993e-05,1.121309634359000711e+02
4.610000000000000000e+02,1.335353876752193756e+11,1.114409524383393250e+11,7.494037759570026935e-06,1.478083676986763351e-05,1.129261765504658399e+02
4.620000000000000000e+02,1.341153459713991394e+11,1.119249484294222107e+11,9.172213729313760666e-06,1.160746383910282731e-05,1.137073117341015802e+02
4.630000000000000000e+02,1.346965468312202148e+11,1.124099991049091187e+11,1.049881840620159323e-05,1.467448091496681428e-05,1.151189681637317790e+02
4.640000000000000000e+02,1.352790172107908630e+11,1.128961013417311096e+11,1.238428855321327404e-05,1.226491895889303407e-05,1.164604894247628124e+02
4.650000000000000000e+02,1.358627478455167236e+11,1.133832580778681946e+11,8.919806879004177347e-06,1.183483530164952668e-05,1.179141464599296114e+02
4.660000000000000000e+02,1.364477412801434174e+11,1.138714582363092957e+11,1.061875789143407189e-05,9.272297713414090481e-06,1.191017163059467805e+02
4.670000000000000000e+02,1.370339933877091980e+11,1.143607033287972412e+11,1.334934980001811766e-05,1.407798230323997757e-05,1.205501706440515477e+02
4.680000000000000000e+02,1.376215016367666016e+11,1.148509948598006592e+11,1.051947329466784709e-05,9.833518259450002574e-06,1.211117501016504860e+02
4.690000000000000000e+02,1.382102716065755615e+11,1.153423530946131897e+11,9.455462272378589716e-06,1.659221319971759812e-05,1.218327075796983365e+02
4.700000000000000000e+02,1.388002895243322754e+11,1.158347588376274414e+11,1.161836299423679719e-05,1.017850527573749275e-05,1.221799968346421963e+02
4.710000000000000000e+02,1.393915594252690430e+11,1.163282001914613037e+11,1.681988216128971203e-05,8.844866459134514969e-06,1.236498250551665592e+02
4.720000000000000000e+02,1.399840737627241821e+11,1.168227166327675171e+11,1.125585922212568590e-05,8.773098965519920966e-06,1.240756177045163042e+02
4.730000000000000000e+02,1.405778531425793762e+11,1.173182657373838196e+11,1.043082372964576621e-05,1.153669021281000795e-05,1.249849046912610504e+02
4.740000000000000000e+02,1.411728871496716614e+11,1.178148612460086365e+11,1.070690005122720834e-05,1.099512063840180076e-05,1.260372542642021614e+02
4.750000000000000000e+02,1.417691864388817749e+11,1.183124982296746826e+11,1.052272272672460929e-05,1.375973707762323528e-05,1.266303761529797782e+02
4.760000000000000000e+02,1.423667421269354858e+11,1.188111966466669617e+11,6.135455317024529620e-06,9.372243910177324722e-06,1.276126753316515021e+02
4.770000000000000000e+02,1.429655565072159119e+11,1.193109421378280945e+11,1.233992943749928628e-05,1.194944674065556711e-05,1.286094183965833508e+02
4.780000000000000000e+02,1.435656222657868652e+11,1.198117248966133728e+11,9.139218121845260612e-06,9.878450588640674823e-06,1.296588634953562291e+02
4.790000000000000000e+02,1.441669450581175537e+11,1.203135678129957581e+11,9.046594341310942866e-06,1.230558521581048836e-05,1.301534329681216775e+02
4.800000000000000000e+02,1.447695156100738525e+11,1.208164567106897583e+11,1.132473662102118084e-05,9.054999187352308354e-06,1.316991312554937963e+02
4.810000000000000000e+02,1.453733588824767761e+11,1.213203983349752197e+11,1.292744621261832094e-05,1.037793838787326450e-05,1.327236516220938256e+02
4.820000000000000000e+02,1.459784593390007324e+11,1.218253931401054077e+11,1.434672825550986630e-05,7.653903517201854356e-06,1.342106384199133231e+02
4.830000000000000000e+02,1.465848162906979370e+11,1.223314377545849152e+11,7.970755997677159144e-06,1.408449226902863671e-05,1.359115651350383587e+02
4.840000000000000000e+02,1.471924337975572510e+11,1.228385302398776245e+11,1.227818521887247272e-05,1.205181034502622595e-05,1.363109435574590975e+02
4.850000000000000000e+02,1.478012793727644043e+11,1.233466678679044495e+11,1.613837127456552167e-05,1.018792322815542661e-05,1.372983991815252978e+02
4.860000000000000000e+02,1.484114016030154419e+11,1.238558554025212097e+11,1.461412041214860125e-05,1.259442223744411393e-05,1.385631592093892550e+02
4.870000000000000000e+02,1.490227892257392273e+11,1.243660966203722229e+11,1.771942206929555397e-05,1.179069671697341448e-05,1.392662291420966199e+02
4.880000000000000000e+02,1.496354321686744385e+11,1.248773801292202301e+11,1.403164768365439130e-05,1.713500674183077166e-05,1.405932417550211539e+02
4.890000000000000000e+02,1.502493260142047119e+11,1.253896967041182861e+11,1.408274720504643085e-05,9.523610161044082645e-06,1.415608710409900368e+02
4.900000000000000000e+02,1.508644591783237305e+11,1.259030827471592712e+11,9.176827916901331150e-06,9.823940703812539255e-06,1.431475655150614159e+02
4.910000000000000000e+02,1.514808600884757080e+11,1.264175112682987213e+11,1.367326918566558192e-05,7.714540219194709891e-06,1.449707902620930611e+02
4.920000000000000000e+02,1.520985178705592651e+11,1.269329946483139648e+11,9.767122669979144689e-06,1.069156922184344438e-05,1.462892300377256447e+02
4.930000000000000000e+02,1.527174291740130615e+11,1.274495121531699677e+11,1.144789404028401236e-05,1.425374547192603814e-05,1.471633929721462550e+02
4.940000000000000000e+02,1.533375981766672974e+11,1.279670913525681458e+11,1.228952608711697536e-05,6.635300501711682841e-06,1.485404902058003245e+02
4.950000000000000000e+02,1.539590064703894043e+11,1.284857233156445618e+11,1.389285795350136965e-05,9.866126916890927134e-06,1.502424194505246646e+02
4.960000000000000000e+02,1.545817024386970215e+11,1.290054028459452209e+11,1.356411263964130143e-05,9.480277861961816654e-06,1.511167781406078348e+02
4.970000000000000000e+02,1.552056586652592773e+11,1.295261293730394135e+11,1.242996541017671319e-05,8.024076072921104696e-06,1.523798746828255162e+02
4.980000000000000000e+02,1.558308620488886414e+11,1.300478970533885193e+11,9.311181466853390987e-06,8.704677941784311201e-06,1.538433947626654685e+02
4.990000000000000000e+02,1.564573110926905212e+11,1.305707114932927246e+11,1.157676925833683867e-05,8.969417369608656543e-06,1.555680132709837267e+02
5.000000000000000000e+02,1.570850205287954102e+11,1.310945702293419495e+11,1.523133596370573883e-05,1.458772119100615328e-05,1.565599326372532687e+02
5.010000000000000000e+02,1.577139815928202209e+11,1.316194863325483704e+11,1.176998458563005556e-05,1.282728371676533641e-05,1.574924384711383709e+02
5.020000000000000000e+02,1.583442170047487183e+11,1.321454404016104736e+11,1.627664270398287982e-05,1.492311400108636832e-05,1.582562727304361374e+02
5.030000000000000000e+02,1.589757039116697998e+11,1.326724529695678253e+11,1.656764403945576447e-05,1.080239699680074494e-05,1.601573550203266905e+02
5.040000000000000000e+02,1.596084481457122192e+11,1.332005071842255554e+11,1.188909797711357186e-05,7.409603294039612820e-06,1.611637590326866984e+02
5.050000000000000000e+02,1.602424425692879333e+11,1.337296193308622131e+11,9.869527167305491844e-06,1.277586163739297120e-05,1.633982969644079617e+02
5.060000000000000000e+02,1.608776941316627502e+11,1.342597800136225739e+11,1.542163671219842769e-05,1.272851874334346434e-05,1.643621413915425364e+02
5.070000000000000000e+02,1.615142166828110657e+11,1.347909847324032288e+11,1.492675300318602183e-05,1.385643874685094090e-05,1.658520784379504107e+02
5.080000000000000000e+02,1.621519937451534729e+11,1.353232409812354126e+11,1.292795427187964918e-05,1.638821687222069556e-05,1.670901518904704801e+02
5.090000000000000000e+02,1.627910177464884644e+11,1.358565426144955750e+11,8.278509268655476205e-06,8.215506509423597947e-06,1.680241310081136987e+02
5.100000000000000000e+02,1.634312917561884155e+11,1.363908899037632904e+11,1.121748462373783894e-05,1.465203796013891946e-05,1.694066955910461445e+02
5.110000000000000000e+02,1.640728099239017334e+11,1.369262799814613037e+11,1.237135241194398105e-05,1.269761671685021298e-05,1.700367241070506168e+02
5.120000000000000000e+02,1.647156112784801941e+11,1.374627235577958679e+11,1.223836745389839109e-05,1.081089319621142408e-05,1.711150006461098485e+02
5.130000000000000000e+02,1.653596589901728821e+11,1.380002241169586792e+11,1.403810668809679640e-05,1.070856734963765433e-05,1.720880605074383425e+02
5.140000000000000000e+02,1.660049635109669189e+11,1.385387815194006348e+11,1.118740626715464259e-05,1.196056431929104491e-05,1.741400554862447052e+02
5.150000000000000000e+02,1.666515332663214417e+11,1.390783734814546814e+11,8.488875180345800686e-06,1.328181593918120740e-05,1.759724177633927411e+02
5.160000000000000000e+02,1.672993586090665588e+11,1.396190250310310364e+11,1.835660257543114682e-05,1.280430585481884265e-05,1.777024355645004334e+02
5.170000000000000000e+02,1.679484323590306396e+11,1.401607198398283691e+11,1.054217231888365802e-05,9.382435594451621341e-06,1.784253604961367046e+02
5.180000000000000000e+02,1.685987787677012329e+11,1.407034607830957031e+11,1.273192483974838751e-05,9.595085145086557077e-06,1.791782214303214573e+02
5.190000000000000000e+02,1.692503758667928467e+11,1.412472531273106689e+11,1.494771220555968227e-05,1.634069505163093794e-05,1.802449679745311641e+02
5.200000000000000000e+02,1.699032099539831848e+11,1.417920982468049927e+11,1.220577897687036284e-05,1.512141993342819291e-05,1.818816119848165727e+02
5.210000000000000000e+02,1.705573169387970581e+11,1.423379893608346558e+11,1.048871035569387544e-05,1.485567927395070598e-05,1.841485414228717445e+02
5.220000000000000000e+02,1.712126761422206116e+11,1.428849212528516235e+11,1.385004326315275591e-05,1.123520619161766376e-05,1.852994992585165051e+02
5.230000000000000000e+02,1.718693078575385742e+11,1.434329124858385620e+11,1.536994605932928692e-05,1.068370709755850356e-05,1.871058126318752386e+02
5.240000000000000000e+02,1.725271791687091980e+11,1.439819400665801392e+11,8.742741413825250163e-06,1.378612238056575734e-05,1.883059678533363694e+02
5.250000000000000000e+02,1.731862970847049561e+11,1.445320235684193420e+11,1.409545680663981670e-05,9.207549315215501906e-06,1.896503808573723404e+02
5.260000000000000000e+02,1.738466644362350464e+11,1.450831390489989624e+11,8.646068238138404638e-06,1.516436965320888675e-05,1.912019956043609454e+02
5.270000000000000000e+02,1.745082989659230347e+11,1.456353399731006470e+11,9.471032451524585838e-06,1.219616109893184586e-05,1.921230956764982807e+02
5.280000000000000000e+02,1.751711981605825806e+11,1.461885803988031311e+11,1.007629444005342378e-05,7.373302369440004611e-06,1.933020499201849134e+02
5.290000000000000000e+02,1.758353634818806763e+11,1.467428509919827881e+11,9.663208620391827708e-06,1.049062710423154243e-05,1.937098356870473310e+02
5.300000000000000000e+02,1.765007772237526855e+11,1.472981862629020386e+11,7.405067101173834487e-06,8.717525468937559197e-06,1.946275083567227853e+02
5.310000000000000000e+02,1.771674367373521423e+11,1.478545605494637451e+11,1.291309892881287169e-05,9.015680299095940597e-06,1.961024587429693042e+02
5.320000000000000000e+02,1.778353669593838196e+11,1.484119940895657349e+11,1.345069363523077044e-05,9.745175141406825503e-06,1.969726769622222946e+02
5.330000000000000000e+02,1.785045512686704102e+11,1.489704732428917847e+11,1.185531367553505078e-05,1.291270064873728529e-05,1.985253046899670437e+02
5.340000000000000000e+02,1.791749900374599915e+11,1.495300007360205688e+11,1.044537947225698815e-05,1.262641996357949381e-05,1.998486804100014069e+02
5.350000000000000000e+02,1.798467030479967041e+11,1.500905752470005493e+11,9.386422816892725507e-06,1.556140512537496079e-05,2.008941832924600703e+02
5.360000000000000000e+02,1.805196556147335815e+11,1.506521986287779846e+11,1.027652239316001470e-05,1.065799680888268597e-05,2.008086518095123267e+02
5.370000000000000000e+02,1.811938707743667603e+11,1.512148703271138916e+11,1.286314366966134770e-05,8.836846914772600314e-06,2.021957832967054571e+02
5.380000000000000000e+02,1.818693240595757141e+11,1.517785844156024780e+11,1.157439102006385667e-05,9.104038313889617484e-06,2.034946615825137428e+02
5.390000000000000000e+02,1.825460374141696777e+11,1.523433494376614990e+11,1.889731278914563717e-05,9.394148705266225363e-06,2.042625205769832917e+02
5.400000000000000000e+02,1.832240144261978455e+11,1.529091720641112366e+11,1.429280864395643391e-05,1.058373790885358545e-05,2.055609924129803403e+02
5.410000000000000000e+02,1.839032514205469971e+11,1.534760349282954102e+11,1.658593273279329594e-05,8.278431402386488003e-06,2.068750977643425699e+02
5.420000000000000000e+02,1.845837273185830688e+11,1.540439379154819946e+11,9.033013765424868780e-06,1.135594478762769199e-05,2.082066912920952291e+02
5.430000000000000000e+02,1.852654768534840088e+11,1.546128951169017944e+11,1.131159616130084089e-05,7.350325729293949450e-06,2.085592212468708624e+02
5.440000000000000000e+02,1.859484858573773193e+11,1.551829074945477295e+11,1.089854839231296779e-05,1.141239882318512144e-05,2.095803310297502264e+02
5.450000000000000000e+02,1.866327339593171082e+11,1.557539918355163574e+11,8.969476325337844003e-06,1.181326840737906281e-05,2.110652099957577548e+02
5.460000000000000000e+02,1.873182445668008423e+11,1.563261004579172974e+11,6.758954992580612497e-06,1.220583180572276660e-05,2.123798487453868518e+02
5.470000000000000000e+02,1.880050278816247559e+11,1.568992689972625122e+11,1.244013712753400114e-05,1.521253488878659965e-05,2.139054108794328499e+02
5.480000000000000000e+02,1.886930617486839600e+11,1.574734683085345459e+11,1.300082680577574479e-05,1.124542667085837166e-05,2.146009941865475525e+02
5.490000000000000000e+02,1.893823427422757568e+11,1.580487268238342285e+11,1.371372662406500353e-05,1.223350905177333914e-05,2.164871357131634682e+02
5.500000000000000000e+02,1.900728824099038696e+11,1.586250419587686157e+11,1.292819652687349219e-05,1.527041575832832621e-05,2.165248749279267315e+02
5.510000000000000000e+02,1.907646659282664795e+11,1.592023909035112610e+11,1.051643165639326583e-05,1.197040922229497539e-05,2.180686186408317440e+02
5.520000000000000000e+02,1.914577464649028320e+11,1.597807959098511658e+11,1.048927367142127309e-05,1.149152847701451208e-05,2.199182515310945121e+02
5.530000000000000000e+02,1.921520742757911987e+11,1.603602498542526550e+11,1.483647107347607630e-05,1.247872223630874799e-05,2.208359145470267606e+02
5.540000000000000000e+02,1.928476272162321167e+11,1.609407479580345459e+11,1.173169083468206253e-05,1.471883724535327786e-05,2.227894375447629045e+02
5.550000000000000000e+02,1.935444422182683105e+11,1.615223072627081604e+11,1.596780204649039803e-05,9.637881302815287654e-06,2.249531676937563986e+02
5.560000000000000000e+02,1.942425471669128723e+11,1.621049003733979797e+11,1.572979304820254498e-05,1.640564278071465765e-05,2.268069784943454295e+02
5.570000000000000000e+02,1.949418799641473694e+11,1.626885497462034912e+11,1.997849775259297189e-05,1.108605523114647440e-05,2.285448545100168474e+02
5.580000000000000000e+02,1.956424871681873169e+11,1.632732420526259155e+11,1.340341859756843945e-05,1.600893229514177563e-05,2.291762300821959855e+02
5.590000000000000000e+02,1.963443382233037109e+11,1.638589979595278931e+11,1.088510173885559595e-05,1.136321380157401251e-05,2.305219907491190838e+02
5.600000000000000000e+02,1.970474444287470093e+11,1.644458014572829285e+11,1.092086707799033718e-05,1.190672402218151404e-05,2.311313606739408613e+02
5.610000000000000000e+02,1.977518255489005127e+11,1.650336454537532349e+11,1.751185595622040125e-05,1.072388775003041417e-05,2.321173577184259784e+02
5.620000000000000000e+02,1.984574510270987549e+11,1.656225425358618774e+11,1.852166180926761996e-05,1.249195606911612799e-05,2.320540363081188673e+02
5.630000000000000000e+02,1.991643266968348999e+11,1.662124844186069641e+11,1.133690562826750181e-05,1.372830459711593676e-05,2.335668301913313485e+02
5.640000000000000000e+02,1.998724758663663330e+11,1.668034623592994690e+11,8.785560557278415672e-06,1.453454129696218899e-05,2.353204475610364739e+02
5.650000000000000000e+02,2.005818657125806274e+11,1.673955129475927734e+11,1.191399725464226123e-05,9.371898453958138475e-06,2.364906712391355086e+02
5.660000000000000000e+02,2.012925227366242676e+11,1.679885984677582397e+11,1.804574120367608003e-05,1.761808549616272757e-05,2.381537049525093437e+02
5.670000000000000000e+02,2.020044293921210327e+11,1.685827204244028931e+11,1.452848557059738255e-05,1.394630288165110699e-05,2.393516687518214496e+02
5.680000000000000000e+02,2.027176016004091187e+11,1.691779037764079590e+11,1.137472072865186590e-05,1.333589207075380756e-05,2.404377739229640270e+02
5.690000000000000000e+02,2.034320207702749634e+11,1.697741284843462524e+11,1.215460953096769714e-05,1.621199021617503178e-05,2.419479856129179325e+02
5.700000000000000000e+02,2.041476994043168030e+11,1.703714146472904968e+11,1.152183830055442115e-05,8.007819597199983264e-06,2.433639581136082484e+02
5.710000000000000000e+02,2.048646516291965637e+11,1.709697391020483398e+11,1.062270109708496335e-05,1.458753626704112349e-05,2.452755670081192818e+02
5.720000000000000000e+02,2.055828433537128296e+11,1.715691178935498657e+11,1.727795367445494890e-05,1.349315312793031296e-05,2.473456042076988410e+02
5.730000000000000000e+02,2.063022952785758972e+11,1.721695347177336731e+11,1.028130804869853421e-05,9.052324740244088730e-06,2.482865378024558254e+02
5.740000000000000000e+02,2.070230035969519043e+11,1.727710128388655396e+11,9.158736774539377734e-06,9.515364778667212420e-06,2.498647723661420059e+02
5.750000000000000000e+02,2.077449508835765686e+11,1.733735260588098145e+11,1.323833330379997619e-05,1.322459531227782037e-05,2.514856529209083646e+02
5.760000000000000000e+02,2.084681542204176941e+11,1.739771103268595581e+11,1.206168436473920025e-05,1.187239062339084938e-05,2.534591272626493890e+02
5.770000000000000000e+02,2.091926220966257019e+11,1.745817309190355530e+11,9.622109372053877507e-06,1.565656872859477744e-05,2.544307874888955894e+02
5.780000000000000000e+02,2.099183402585567017e+11,1.751874093595631104e+11,1.227464714348425190e-05,1.102649928641508126e-05,2.562893763026460192e+02
5.790000000000000000e+02,2.106453360184503174e+11,1.757941301428713379e+11,1.642459925044192914e-05,1.072387647771400054e-05,2.576577544633838670e+02
5.800000000000000000e+02,2.113735867876845398e+11,1.764018993290548706e+11,1.294233495441332593e-05,1.123922051182724147e-05,2.589035920052422739e+02
5.810000000000000000e+02,2.121030676526358032e+11,1.770107065532261963e+11,1.017817032611390005e-05,9.333317248283456991e-06,2.602760402829995883e+02
5.820000000000000000e+02,2.128338256409436646e+11,1.776205849324571533e+11,1.308814117284562428e-05,1.555805391917353120e-05,2.610169382492342152e+02
5.830000000000000000e+02,2.135658361629171753e+11,1.782314996084547729e+11,1.310490081785076200e-05,1.136084799335801421e-05,2.630803639825226128e+02
5.840000000000000000e+02,2.142991033441255188e+11,1.788434717185414429e+11,1.088648267077996223e-05,1.756075701120352051e-05,2.638140538610630301e+02
5.850000000000000000e+02,2.150336274798572388e+11,1.794564870363031006e+11,1.894610940511576302e-05,1.699975850999457805e-05,2.654913341028108675e+02
5.860000000000000000e+02,2.157694085571331787e+11,1.800705266516005554e+11,1.937585119371476594e-05,1.171756003748303243e-05,2.673148007998036064e+02
5.870000000000000000e+02,2.165064415653443298e+11,1.806856316576858215e+11,1.406372955414791903e-05,9.189056861091948747e-06,2.692207955816695630e+02
5.880000000000000000e+02,2.172447372584042969e+11,1.813017957151928711e+11,1.371343432254867878e-05,1.283970812304691123e-05,2.712277178658259800e+02
5.890000000000000000e+02,2.179842864426703796e+11,1.819190060839365540e+11,9.538242991102841017e-06,1.140820792988606058e-05,2.732099821011542531e+02
5.900000000000000000e+02,2.187250794382895508e+11,1.825372727777989807e+11,1.144818907583555756e-05,1.043290407920505203e-05,2.742030026423241793e+02
5.910000000000000000e+02,2.194671571097883911e+11,1.831565794469764709e+11,1.391915460924320058e-05,1.189092002429337214e-05,2.752148783808227677e+02
5.920000000000000000e+02,2.202104927971438599e+11,1.837769169165597534e+11,1.262541053292931537e-05,1.391574563791575514e-05,2.758475025323731415e+02
5.930000000000000000e+02,2.209550776515735168e+11,1.843983218292845459e+11,1.398912302852384215e-05,9.788737582172579721e-06,2.771940697875888873e+02
5.940000000000000000e+02,2.217009148200265503e+11,1.850207918994116821e+11,1.080184673518669314e-05,1.038887844184710474e-05,2.778196252256407206e+02
5.950000000000000000e+02,2.224480105709927368e+11,1.856443066834548035e+11,1.367660795037473065e-05,6.228166024246917232e-06,2.787677393286852521e+02
5.960000000000000000e+02,2.231963688158706055e+11,1.862688459417808838e+11,1.911001185106453448e-05,9.084792924607398845e-06,2.795404142629599846e+02
5.970000000000000000e+02,2.239459909308829651e+11,1.868944535798851929e+11,1.137916903604097030e-05,1.071798151075498140e-05,2.803147757074571587e+02
5.980000000000000000e+02,2.246968498626792603e+11,1.875211052297345581e+11,1.437956404803930610e-05,1.838300782575075232e-05,2.825251450774950968e+02
5.990000000000000000e+02,2.254489760124083862e+11,1.881488183006416321e+11,1.450143122250224792e-05,1.232476700141482695e-05,2.845460032621925279e+02
6.000000000000000000e+02,2.262023485599553223e+11,1.887775630427501221e+11,8.522699484148077431e-06,1.460965852151385747e-05,2.858283048801378072e+02
6.010000000000000000e+02,2.269569948299477844e+11,1.894073639907447510e+11,7.691909720164424868e-06,9.608253927373411329e-06,2.882402834581723710e+02
6.020000000000000000e+02,2.277128710058188477e+11,1.900381950354270020e+11,1.239042280765101367e-05,1.074415770130343617e-05,2.897000556709698458e+02
6.030000000000000000e+02,2.284700158890576172e+11,1.906701101896989441e+11,1.379080800512078042e-05,1.195268347586875279e-05,2.912980048114624196e+02
6.040000000000000000e+02,2.292284232141473999e+11,1.913030620491071167e+11,1.177130916885094081e-05,1.271113178868965576e-05,2.925661544898886746e+02
6.050000000000000000e+02,2.299880978849940186e+11,1.919370627586496887e+11,1.341187113779174211e-05,9.815326293183268547e-06,2.941985491730757758e+02
6.060000000000000000e+02,2.307490233441155396e+11,1.925721093200437622e+11,1.356068116409314683e-05,1.320141749605596715e-05,2.964639486680021037e+02
6.070000000000000000e+02,2.315111910927462769e+11,1.932081839419843750e+11,1.356853982881212062e-05,1.776424646382501749e-05,2.973146422537093940e+02
6.080000000000000000e+02,2.322746273945307007e+11,1.938453280086075439e+11,1.294817191543895518e-05,1.648699162803968221e-05,2.993491914006971228e+02
6.090000000000000000e+02,2.330393095098966980e+11,1.944835067231213379e+11,8.737981569417740957e-06,8.986405629518579019e-06,3.016404462826993722e+02
6.100000000000000000e+02,2.338052540933597412e+11,1.951227228978704834e+11,9.420175559049503988e-06,1.460233975114633154e-05,3.020591773800337023e+02
6.110000000000000000e+02,2.345724700289878540e+11,1.957630206217881470e+11,1.665839604414465214e-05,1.312668483899326333e-05,3.029774304390307975e+02
6.120000000000000000e+02,2.353409320227240906e+11,1.964043541812998657e+11,1.774809519383691025e-05,9.958648577557127624e-06,3.034228118665168950e+02
6.130000000000000000e+02,2.361106471200282288e+11,1.970467362890052795e+11,8.161175061638381578e-06,1.330715671177262749e-05,3.053988145043207396e+02
6.140000000000000000e+02,2.368816100252586060e+11,1.976901527845025330e+11,1.269785764057562716e-05,1.579997485978701377e-05,3.066450240338245976e+02
6.150000000000000000e+02,2.376538423726525574e+11,1.983346271179696655e+11,1.367172489619150610e-05,1.369909161363924710e-05,3.075189686715527841e+02
6.160000000000000000e+02,2.384273436167521667e+11,1.989801670489498901e+11,1.973449244785374646e-05,1.375297266625885584e-05,3.098831651626086341e+02
6.170000000000000000e+02,2.392020812103977356e+11,1.996267309907391357e+11,1.019901775822784629e-05,1.226858935410302109e-05,3.103493239805518442e+02
6.180000000000000000e+02,2.399780822666843872e+11,2.002743642790180054e+11,1.168844273125024813e-05,1.103999636076213875e-05,3.117672861050990605e+02
6.190000000000000000e+02,2.407553283389056091e+11,2.009230485016358337e+11,1.466701823193972132e-05,9.621659889713640723e-06,3.123181857272769548e+02
6.200000000000000000e+02,2.415338430463383179e+11,2.015727851512348938e+11,1.463477360885701017e-05,8.329127780704048689e-06,3.141969969980115707e+02
6.210000000000000000e+02,2.423136127699913940e+11,2.022235560737966309e+11,1.048462807640149208e-05,1.163703996676090924e-05,3.161088082061674527e+02
6.220000000000000000e+02,2.430946423639673157e+11,2.028753721873109436e+11,1.503770673638715749e-05,1.640740585384659056e-05,3.179289917775635104e+02
6.230000000000000000e+02,2.438769015077709351e+11,2.035282432149550171e+11,1.077775838231875838e-05,8.361133257306363475e-06,3.196931665751168339e+02
6.240000000000000000e+02,2.446604412441769409e+11,2.041821703145076294e+11,1.215077091076821603e-05,9.400204079357266096e-06,3.221003798660161692e+02
6.250000000000000000e+02,2.454452560092406616e+11,2.048371568726280212e+11,1.265485832879775785e-05,8.960759317777622357e-06,3.235268949673838961e+02
6.260000000000000000e+02,2.462313028418027344e+11,2.054931609614738770e+11,1.202071700101559060e-05,1.000495584746463607e-05,3.257559530625096613e+02
6.270000000000000000e+02,2.470186047985242920e+11,2.061502010316287537e+11,1.130727177822699048e-05,1.131829577916132479e-05,3.268999542017157864e+02
6.280000000000000000e+02,2.478071672645511475e+11,2.068083118826591187e+11,1.053602730816116662e-05,1.064777513426484745e-05,3.281556087061048856e+02
6.290000000000000000e+02,2.485969783843807373e+11,2.074674477561234741e+11,1.334547397346952380e-05,1.534217265108939188e-05,3.292902252575024136e+02
6.300000000000000000e+02,2.493880614152994995e+11,2.081276523693985596e+11,8.759994471252419146e-06,9.837544842072887263e-06,3.307553708740167622e+02
6.310000000000000000e+02,2.501803555484135132e+11,2.087889110013397217e+11,1.316627609682097244e-05,8.209077810072962222e-06,3.317322568762539277e+02
6.320000000000000000e+02,2.509739438413710938e+11,2.094512189886503906e+11,9.667028936899413338e-06,1.227759132860217761e-05,3.326983526772705773e+02
6.330000000000000000e+02,2.517687925307269287e+11,2.101145657294406128e+11,1.094868172346608048e-05,1.517741069734235282e-05,3.344250971744843355e+02
6.340000000000000000e+02,2.525648839084610901e+11,2.107789720181228027e+11,7.437302462443007300e-06,8.673140352022379318e-06,3.374318773783503502e+02
6.350000000000000000e+02,2.533622409366952820e+11,2.114444166025515137e+11,7.674328281193076862e-06,9.614007445368777383e-06,3.387211859639432419e+02
6.360000000000000000e+02,2.541608541660978394e+11,2.121109335675993652e+11,7.512995451985915452e-06,1.304118613865146159e-05,3.401254943989551975e+02
6.370000000000000000e+02,2.549607309059030151e+11,2.127784828760411072e+11,1.607600169217793251e-05,1.274865120570733978e-05,3.405996408766390005e+02
6.380000000000000000e+02,2.557618783914044189e+11,2.134470858108101196e+11,1.037579780427400067e-05,1.130791174863698956e-05,3.423070173436283312e+02
6.390000000000000000e+02,2.565642461560632019e+11,2.141167222834711304e+11,1.457558262729641285e-05,1.389222473446860562e-05,3.440543153240199672e+02
6.400000000000000000e+02,2.573678874438676758e+11,2.147874451441389160e+11,1.491086454541434847e-05,7.078379122948952329e-06,3.456879937343968550e+02
6.410000000000000000e+02,2.581727833524738159e+11,2.154592174831943970e+11,1.209956917225252226e-05,1.223727011501196671e-05,3.486810796594858175e+02
6.420000000000000000e+02,2.589789440992119751e+11,2.161320201600848389e+11,1.259047775137300818e-05,1.453918318861102676e-05,3.500791654422308739e+02
6.430000000000000000e+02,2.597863657834985352e+11,2.168058564389403381e+11,1.360687146068073616e-05,6.787049264267430715e-06,3.518644989902843463e+02
6.440000000000000000e+02,2.605950539291029663e+11,2.174807578955626526e+11,1.069237204398554297e-05,1.064433864195191148e-05,3.530922978967032577e+02
6.450000000000000000e+02,2.614049980123653259e+11,2.181566770435490112e+11,1.237865654590830644e-05,1.179427193909177163e-05,3.550062949359297590e+02
6.460000000000000000e+02,2.622161885400134888e+11,2.188336674514815063e+11,1.031897321812635937e-05,1.490426088546215055e-05,3.565115514183636378e+02
6.470000000000000000e+02,2.630286196017796021e+11,2.195117059307027588e+11,1.111096669215161370e-05,1.020214276126196751e-05,3.586769545910358374e+02
6.480000000000000000e+02,2.638423085798030396e+11,2.201907937908480530e+11,1.283997611989384779e-05,1.024342736133387888e-05,3.605116016398023930e+02
6.490000000000000000e+02,2.646572802655769653e+11,2.208709253876140747e+11,8.909809105728250245e-06,1.220144003621914663e-05,3.616997290286502675e+02
6.500000000000000000e+02,2.654734766838846436e+11,2.215521038707604065e+11,1.210212471269844769e-05,9.585364105557658831e-06,3.643781195287235164e+02
6.510000000000000000e+02,2.662909333934687805e+11,2.222343509382867432e+11,1.101601641295690825e-05,1.366254115486853493e-05,3.651513917792207735e+02
6.520000000000000000e+02,2.671096400473973389e+11,2.229176372188615723e+11,9.111098332792444410e-06,1.464303452802795391e-05,3.673287592739214915e+02
6.530000000000000000e+02,2.679296280932282410e+11,2.236019682268645325e+11,6.891908431616577957e-06,8.908581294320150334e-06,3.691849515024432549e+02
6.540000000000000000e+02,2.687508681909898682e+11,2.242873613359381104e+11,1.387061106494780205e-05,8.768172119588690805e-06,3.707303815514152916e+02
6.550000000000000000e+02,2.695733287198352661e+11,2.249738173511852417e+11,1.129001963995346358e-05,1.029477937153355782e-05,3.724430321222355929e+02
6.560000000000000000e+02,2.703971044573811951e+11,2.256613031835783997e+11,9.099106241805543505e-06,9.950262767288720056e-06,3.736603541676892632e+02
6.570000000000000000e+02,2.712221316260942993e+11,2.263498143110426025e+11,1.459860016184144627e-05,1.041281386393588804e-05,3.755023947567602818e+02
6.580000000000000000e+02,2.720483847507051086e+11,2.270393827437517700e+11,1.014399289600564913e-05,1.014240292707135893e-05,3.783758387556792968e+02
6.590000000000000000e+02,2.728759167860337524e+11,2.277300080514970703e+11,1.271609794428751883e-05,1.060921976125950295e-05,3.806047871735117383e+02
6.600000000000000000e+02,2.737047094096508789e+11,2.284216646077418213e+11,1.335445786132538615e-05,1.007230850980089798e-05,3.807799876470276104e+02
6.610000000000000000e+02,2.745347466046336060e+11,2.291143807126888428e+11,1.038865731473048726e-05,1.938217395092145523e-05,3.830584020972064536e+02
6.620000000000000000e+02,2.753660135776292725e+11,2.298081410008502808e+11,1.185750102339344636e-05,1.406181593621713688e-05,3.868120062118908891e+02
6.630000000000000000e+02,2.761985507935200195e+11,2.305029708083074341e+11,9.348544620313425924e-06,1.030634760967874541e-05,3.887988851500788883e+02
6.640000000000000000e+02,2.770323519700863037e+11,2.311988300023592529e+11,1.275008384160614128e-05,1.529973112979199357e-05,3.902100036638178153e+02
6.650000000000000000e+02,2.778674395893632812e+11,2.318957657719238281e+11,1.681896013605577167e-05,1.026786294744397310e-05,3.925613334677692592e+02
6.660000000000000000e+02,2.787037681479219971e+11,2.325937523483363647e+11,9.550902592803112157e-06,1.008495670995479543e-05,3.944902522720198021e+02
6.670000000000000000e+02,2.795413414919606934e+11,2.332927718131665955e+11,1.282879777497747398e-05,7.828499616113759885e-06,3.958036738713796581e+02
6.680000000000000000e+02,2.803801494311053467e+11,2.339928460755888062e+11,1.269760584776680190e-05,1.043738411765637863e-05,3.968329071040444660e+02
6.690000000000000000e+02,2.812202167566343994e+11,2.346939562996012878e+11,1.238842172357479399e-05,1.359415702539834570e-05,3.995214857740094203e+02
6.700000000000000000e+02,2.820615544678027344e+11,2.353961045380311890e+11,1.566001838071429120e-05,1.104145146313406656e-05,4.009827512564115182e+02
6.710000000000000000e+02,2.829041710159790039e+11,2.360993085929190063e+11,1.256056135612304558e-05,1.193049220871156280e-05,4.021591672799222579e+02
6.720000000000000000e+02,2.837480358967299805e+11,2.368035483543393555e+11,1.406212924615068971e-05,1.294336582868815810e-05,4.038202871124119042e+02
6.730000000000000000e+02,2.845931688326297607e+11,2.375088418060942993e+11,7.992007484802776673e-06,9.976381003307110973e-06,4.052839943083573075e+02
6.740000000000000000e+02,2.854395391905826416e+11,2.382152093567479858e+11,1.387338361225065597e-05,1.167414957725654290e-05,4.077828865366208220e+02
6.750000000000000000e+02,2.862871643956798706e+11,2.389226083750898743e+11,8.588422470534595732e-06,1.207638030009672292e-05,4.094585120099955020e+02
6.760000000000000000e+02,2.871360365047130127e+11,2.396310543663826599e+11,1.134668681745942820e-05,1.048203154396798453e-05,4.112910970515034137e+02
6.770000000000000000e+02,2.879861715513013306e+11,2.403405582282097168e+11,1.068282825966715421e-05,1.262368014809389649e-05,4.138008687937962122e+02
6.780000000000000000e+02,2.888375577848112793e+11,2.410511073987083130e+11,7.054894712199555329e-06,1.389971071663609337e-05,4.155470776820685614e+02
6.790000000000000000e+02,2.896902403687330322e+11,2.417627105169025269e+11,1.043466657979497114e-05,1.249661226732090569e-05,4.158748992013984207e+02
6.800000000000000000e+02,2.905441412613153076e+11,2.424753527149558716e+11,1.672202000402300825e-05,1.210330598822029202e-05,4.170604348051376746e+02
6.810000000000000000e+02,2.913993353049197998e+11,2.431890369954489746e+11,1.125683783409492378e-05,1.064770151992799896e-05,4.192552324384618032e+02
6.820000000000000000e+02,2.922557635687730713e+11,2.439037889445687866e+11,9.200001157894099890e-06,1.249327991326154574e-05,4.218677377148479763e+02
6.830000000000000000e+02,2.931134473227877197e+11,2.446195845252864075e+11,1.099302371798671629e-05,9.500654579275291667e-06,4.235982937528754064e+02
6.840000000000000000e+02,2.939724051948282471e+11,2.453364304334591064e+11,1.201803371253529207e-05,1.030121108125392482e-05,4.261132968041616778e+02
6.850000000000000000e+02,2.948326052016076660e+11,2.460543432338252869e+11,1.244961647928199966e-05,1.126167817655510106e-05,4.278089971301351397e+02
6.860000000000000000e+02,2.956940513081259766e+11,2.467732814005324097e+11,1.331254873282450291e-05,1.049096198080246012e-05,4.295752993161937070e+02
6.870000000000000000e+02,2.965567609749137573e+11,2.474932771257656860e+11,9.688009873665137661e-06,9.094356192118624449e-06,4.320049916259613951e+02
6.880000000000000000e+02,2.974207448379426270e+11,2.482142975079906006e+11,1.646910470676221649e-05,1.030634497756199863e-05,4.339154283291571801e+02
6.890000000000000000e+02,2.982859628238222656e+11,2.489363975907754517e+11,1.312706236322735975e-05,7.227277305288382081e-06,4.350485921529115103e+02
6.900000000000000000e+02,2.991524217710888062e+11,2.496595287706080322e+11,9.673712224489428024e-06,1.247629478429157501e-05,4.363943632280728480e+02
6.910000000000000000e+02,3.000201527257412720e+11,2.503837092094521179e+11,1.156931430756902301e-05,7.577821659277006461e-06,4.385128306801449867e+02
6.920000000000000000e+02,3.008891461039464111e+11,2.511089532827885132e+11,9.186255863546932687e-06,9.113813544847637615e-06,4.387367613089061251e+02
6.930000000000000000e+02,3.017593846118623047e+11,2.518352401369233398e+11,7.774883787781128319e-06,8.113476760884807959e-06,4.407496121432855603e+02
6.940000000000000000e+02,3.026308841920474854e+11,2.525625733171988525e+11,1.386314302209701310e-05,1.227347312260373968e-05,4.425537910614059456e+02
6.950000000000000000e+02,3.035036431582257690e+11,2.532909806394050903e+11,1.129917830300364301e-05,8.260659570491490911e-06,4.440392806743386700e+02
6.960000000000000000e+02,3.043776569128564453e+11,2.540204176951539612e+11,8.351928858285617707e-06,1.197181773604505395e-05,4.457043074538605651e+02
6.970000000000000000e+02,3.052528986550074463e+11,2.547509051261981201e+11,1.115249257332973087e-05,1.037369348411143477e-05,4.479215623345639870e+02
6.980000000000000000e+02,3.061294530316824951e+11,2.554824504281703186e+11,1.483489467679621754e-05,9.250775125146937228e-06,4.495180813349849132e+02
6.990000000000000000e+02,3.070072441275613403e+11,2.562150261487947998e+11,1.108237349478624623e-05,9.935819425321845699e-06,4.518273231793700688e+02
7.000000000000000000e+02,3.078862795582607422e+11,2.569486680406541748e+11,1.312827537214289464e-05,5.620206144918427071e-06,4.524266451944042728e+02
7.010000000000000000e+02,3.087665845036671753e+11,2.576833452909285583e+11,1.286642284403782810e-05,8.424839157972208170e-06,4.530271905570367608e+02
7.020000000000000000e+02,3.096481617759708252e+11,2.584190616214187012e+11,1.406651737079211983e-05,1.247136196458331625e-05,4.554472880693765546e+02
7.030000000000000000e+02,3.105309861396630859e+11,2.591558180976683350e+11,9.791671059078410622e-06,1.179033557530129173e-05,4.564249926306663951e+02
7.040000000000000000e+02,3.114150560015650635e+11,2.598936272568129883e+11,1.165130358959931556e-05,7.938287139297450778e-06,4.586965237430256934e+02
7.050000000000000000e+02,3.123003963426612549e+11,2.606324962345633850e+11,1.922208433946526185e-05,1.257484840289091466e-05,4.591603343430718951e+02
7.060000000000000000e+02,3.131869799144749146e+11,2.613724113009276428e+11,9.416916462834379331e-06,1.828353814581351600e-05,4.608205686783015835e+02
7.070000000000000000e+02,3.140748332957037964e+11,2.621133764428372192e+11,1.931070388627720291e-05,1.276600270283534400e-05,4.632424927504090988e+02
7.080000000000000000e+02,3.149639387125607910e+11,2.628553883252434692e+11,1.772150647427750414e-05,1.126276770835321628e-05,4.654315742419332764e+02
7.090000000000000000e+02,3.158543056806243286e+11,2.635984573909060364e+11,1.080276499121346490e-05,9.968625430012423294e-06,4.682359782588440567e+02
7.100000000000000000e+02,3.167459371801105957e+11,2.643425584553451843e+11,1.242557832736856938e-05,1.135066228075132244e-05,4.702954543593226617e+02
7.110000000000000000e+02,3.176388017299294434e+11,2.650877265686729126e+11,1.463855203587272058e-05,1.455964682728350112e-05,4.723800959785821760e+02
7.120000000000000000e+02,3.185329335718704224e+11,2.658339541470110779e+11,1.701855516222927633e-05,2.010417368880634825e-05,4.753201801979767538e+02
7.130000000000000000e+02,3.194283306741241455e+11,2.665812363226995239e+11,1.221841469289941529e-05,8.976373598867937176e-06,4.779324200161660201e+02
7.140000000000000000e+02,3.203249699786250610e+11,2.673295459720766296e+11,1.214912258395983713e-05,1.064424905183880554e-05,4.802607205828895758e+02
7.150000000000000000e+02,3.212228419750096436e+11,2.680788801190478821e+11,7.774429828688589339e-06,1.089732934356213434e-05,4.826826301644779278e+02
7.160000000000000000e+02,3.221219748041405640e+11,2.688292934244271851e+11,9.049006667205539145e-06,1.039912056965963671e-05,4.845851170374331787e+02
7.170000000000000000e+02,3.230223693231845703e+11,2.695807539343610535e+11,9.193084505643156490e-06,1.464592705513467763e-05,4.859712256464117672e+02
7.180000000000000000e+02,3.239240044814187012e+11,2.703332639189246216e+11,1.123033869687706243e-05,8.118785952970775099e-06,4.871735648100567460e+02
7.190000000000000000e+02,3.248269321452637329e+11,2.710868084058517151e+11,1.257826123668426277e-05,1.356864681578695553e-05,4.908952550413339964e+02
7.200000000000000000e+02,3.257311096205790405e+11,2.718413746235278625e+11,1.642220016706552599e-05,9.471817825512651723e-06,4.922362240504476176e+02
7.210000000000000000e+02,3.266365510139433594e+11,2.725970259937445068e+11,1.430302506910674509e-05,1.632125816664053986e-05,4.932402675466529445e+02
7.220000000000000000e+02,3.275432600499220581e+11,2.733537158283585815e+11,1.741390105758355844e-05,7.573101678981508655e-06,4.954641962016837624e+02
7.230000000000000000e+02,3.284512314719721680e+11,2.741114841854768066e+11,1.082589619694207528e-05,1.256788750603199389e-05,4.966856012928246287e+02
7.240000000000000000e+02,3.293604263076635132e+11,2.748702856837155762e+11,1.548817862861984196e-05,1.058537961085015411e-05,4.986939063015880720e+02
7.250000000000000000e+02,3.302708944705606689e+11,2.756301233662192383e+11,1.164765383276922250e-05,9.304662548004216660e-06,5.007568227744972091e+02
7.260000000000000000e+02,3.311826116872976685e+11,2.763910255681215820e+11,1.495549764096715251e-05,1.214451681230688251e-05,5.026344792741089691e+02
7.270000000000000000e+02,3.320955944583299561e+11,2.771529626119078369e+11,1.420299001864133714e-05,1.173924183250907305e-05,5.048604745311291708e+02
7.280000000000000000e+02,3.330098458868029785e+11,2.779159349480233154e+11,1.441152624492847423e-05,1.534160178395804763e-05,5.074047484192233810e+02
7.290000000000000000e+02,3.339253440341525879e+11,2.786799693862564087e+11,1.273153323544384818e-05,1.235195150295353983e-05,5.107928726210397485e+02
7.300000000000000000e+02,3.348420835207537842e+11,2.794450782223055420e+11,1.527895904329668042e-05,1.018135237673689630e-05,5.123805780504414997e+02
7.310000000000000000e+02,3.357601177717109375e+11,2.802112079728255615e+11,1.322427517347346537e-05,1.177541732511055983e-05,5.134000570011237414e+02
7.320000000000000000e+02,3.366794028860205688e+11,2.809783882918394775e+11,9.963579262195487729e-06,1.045950820321994712e-05,5.154767164079365784e+02
7.330000000000000000e+02,3.375999298443251953e+11,2.817466428167480469e+11,1.320358966949708446e-05,1.277478217731609078e-05,5.180957229371288122e+02
7.340000000000000000e+02,3.385217302135354004e+11,2.825159286337937622e+11,1.025340789684303644e-05,1.325131113028010788e-05,5.199349845878492715e+02
7.350000000000000000e+02,3.394447394761026001e+11,2.832862520608773193e+11,1.676213175227925234e-05,1.071834508958868781e-05,5.215291283947744887e+02
7.360000000000000000e+02,3.403690266169060059e+11,2.840576262456242676e+11,1.246723710768282700e-05,9.347671569459592433e-06,5.235716126313978975e+02
7.370000000000000000e+02,3.412945727902252197e+11,2.848300231703456421e+11,1.241070358626306103e-05,1.115803227680345344e-05,5.248416359686474379e+02
7.380000000000000000e+02,3.422213628138585205e+11,2.856035092396456299e+11,1.110369655532572608e-05,9.298045172689839433e-06,5.267348141522501237e+02
7.390000000000000000e+02,3.431494373489922485e+11,2.863780295704509888e+11,1.356506524519129897e-05,1.406928833624920827e-05,5.287708677002240165e+02
7.400000000000000000e+02,3.440787229575108643e+11,2.871536038289714355e+11,1.172594607434795932e-05,1.454083595486821423e-05,5.306623981437689963e+02
7.410000000000000000e+02,3.450093048997800903e+11,2.879302102968088379e+11,9.413828288784564791e-06,1.429541823527724631e-05,5.326201708751906381e+02
7.420000000000000000e+02,3.459411484578697510e+11,2.887078837736561279e+11,1.188228927850865091e-05,2.037792616749189989e-05,5.342260312441221686e+02
7.430000000000000000e+02,3.468742418109429932e+11,2.894866223294384766e+11,1.238695176808413123e-05,1.085116550492148946e-05,5.364351771180587320e+02
7.440000000000000000e+02,3.478085805890581665e+11,2.902664103867075195e+11,1.161514771885752140e-05,1.151600364324156800e-05,5.394963782546566335e+02
7.450000000000000000e+02,3.487441802396268921e+11,2.910472234659868164e+11,1.007417955056766345e-05,1.136917400657022625e-05,5.426143023517329311e+02
7.460000000000000000e+02,3.496810460636442261e+11,2.918290914895743408e+11,1.599222737092009794e-05,1.774747665161946486e-05,5.459099211966710072e+02
7.470000000000000000e+02,3.506191594498283691e+11,2.926119972909368896e+11,7.619142619041952003e-06,1.065142096712268227e-05,5.477275330048566957e+02
7.480000000000000000e+02,3.515585633897207031e+11,2.933959419810941162e+11,1.243728910504948715e-05,1.190851568755313394e-05,5.497021131281162525e+02
7.490000000000000000e+02,3.524991927721956787e+11,2.941809645629501343e+11,1.231401095569406579e-05,1.450625579479947191e-05,5.499434088723625109e+02


==> figs/sim/train_loss_edge_07_mal_8_out_max_alpha_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.008190926401425713e+01,9.712037305909696272e+00,9.847862289992129092e+00,9.996909007949003723e+00,9.827418894481178668e+00
1.000000000000000000e+00,7.729794544358617792e+00,7.449459611657442082e+00,7.290253064815289896e+00,7.810151242324831600e+00,7.171265898513533799e+00
2.000000000000000000e+00,6.497891333216532672e+00,6.349565146037137175e+00,6.230983361394041964e+00,6.775048237352899072e+00,6.210337828227318724e+00
3.000000000000000000e+00,5.481358018020796585e+00,5.458479223983051298e+00,5.238433635549762712e+00,5.646122090553081563e+00,5.421252200882238803e+00
4.000000000000000000e+00,4.579757505158182695e+00,4.473414659256350845e+00,4.460019288708929608e+00,4.671039924665130627e+00,4.569709758873557348e+00
5.000000000000000000e+00,3.779297425029970015e+00,3.706464049627913759e+00,3.647851416421714177e+00,3.898864654797703277e+00,3.890392042661248162e+00
6.000000000000000000e+00,3.102828039019648543e+00,2.985370243340251140e+00,2.927224830692638058e+00,3.174628327279314099e+00,3.323490008087222058e+00
7.000000000000000000e+00,2.486378387994664152e+00,2.343645325445373295e+00,2.251954860970445615e+00,2.495935946444804543e+00,2.730903135271352866e+00
8.000000000000000000e+00,1.898902633616849522e+00,1.690738169597468143e+00,1.755784876047384646e+00,1.909020362216202304e+00,2.156438864485891838e+00
9.000000000000000000e+00,1.414905436697485364e+00,1.184177628775324731e+00,1.348257308435531154e+00,1.364801316956227639e+00,1.769236018824150936e+00
1.000000000000000000e+01,1.013311262207615915e+00,8.131862063182230260e-01,9.960388043112602396e-01,9.889320351077912630e-01,1.372818557959873509e+00
1.100000000000000000e+01,6.678156006244838627e-01,5.216471649332372618e-01,6.966327713883351258e-01,7.303307691727823903e-01,1.021391196758133724e+00
1.200000000000000000e+01,4.577157999895907770e-01,3.038297921081971609e-01,5.327412525464623183e-01,5.067770798884336791e-01,6.576510749607027417e-01
1.300000000000000000e+01,2.759617039399629990e-01,1.751081916022869667e-01,3.311603319436223769e-01,3.306701930093520758e-01,4.760386616171681240e-01
1.400000000000000000e+01,1.569554675496691587e-01,1.022841283896660514e-01,2.173335732427081890e-01,2.008380175286499369e-01,3.679245754992448436e-01
1.500000000000000000e+01,7.931846069321846215e-02,5.901119216598105233e-02,1.345964200094438290e-01,1.440019194491852783e-01,2.879865577422705547e-01
1.600000000000000000e+01,4.640988253585542900e-02,3.042880282412641080e-02,8.592926573250037059e-02,9.888086211140267867e-02,2.236424095261358991e-01
1.700000000000000000e+01,2.287204200105941165e-02,2.254190163005131975e-02,5.936189744610798069e-02,7.177038816550629363e-02,1.486483623079029037e-01
1.800000000000000000e+01,1.597248111433091644e-02,1.610238012087439330e-02,4.354099681630685392e-02,4.576940157227560313e-02,1.146202474812730854e-01
1.900000000000000000e+01,6.287472332381915940e-03,1.288290698429128689e-02,3.537401051639521565e-02,3.390876041547508102e-02,9.177289836734592310e-02
2.000000000000000000e+01,3.607446744523290505e-03,1.113888450223565751e-02,2.858509378359008757e-02,2.516586905036910515e-02,6.823812102029935822e-02
2.100000000000000000e+01,2.145233264953305685e-03,1.042082875202043901e-02,2.274740414064535532e-02,1.741747488242473274e-02,4.796301800394331405e-02
2.200000000000000000e+01,1.413301662224974997e-03,1.035314412683696617e-02,1.670813309117524792e-02,1.411085516238552717e-02,3.347535064744222577e-02
2.300000000000000000e+01,9.208536138665124327e-04,1.057479599326194286e-02,1.280667303768989740e-02,1.250669831055628567e-02,2.215081500464211040e-02
2.400000000000000000e+01,7.698883939333267534e-04,1.153190135749604384e-02,1.165392345783899941e-02,1.071177409390478008e-02,1.795096006531249344e-02
2.500000000000000000e+01,6.268442534722584725e-04,1.175702123759780893e-02,9.837132404108106520e-03,8.921432188062516921e-03,1.407896581854528595e-02
2.600000000000000000e+01,5.919857935926531312e-04,1.220652224159746169e-02,9.409709151319667342e-03,7.981948558313245456e-03,1.111855819831797376e-02
2.700000000000000000e+01,5.718281381383860662e-04,1.344499823227129909e-02,9.197774276530346071e-03,7.971205298510253279e-03,8.990369084642679809e-03
2.800000000000000000e+01,5.562704649664240719e-04,1.552948806444676144e-02,9.250426645567411121e-03,7.537239048770572047e-03,7.419500188226124671e-03
2.900000000000000000e+01,5.259547465963354540e-04,1.735525162086748452e-02,9.399518336974166388e-03,8.150032047730904061e-03,6.086811487194920822e-03
3.000000000000000000e+01,5.122898654204011137e-04,1.838433490346969013e-02,9.613644108429908464e-03,8.115794254773267546e-03,5.291336498127074961e-03
3.100000000000000000e+01,5.004545644969882190e-04,1.967141666823701840e-02,9.827767251782137947e-03,8.913569767648898967e-03,4.679442722992033232e-03
3.200000000000000000e+01,5.588297660741314843e-04,2.105221157753678352e-02,1.072843333267448074e-02,9.125137530911597850e-03,4.149165056282044795e-03
3.300000000000000000e+01,6.213937034836858331e-04,2.232851910960831354e-02,1.130835603561808345e-02,9.001089195018852074e-03,3.793324161540212458e-03
3.400000000000000000e+01,6.730448828816681939e-04,2.531387777856630716e-02,1.240453983479050670e-02,9.464402947558792079e-03,3.569194757735427714e-03
3.500000000000000000e+01,6.837576689729951696e-04,2.754785547974791804e-02,1.241109011359098346e-02,1.000952323678805378e-02,3.309962925201026529e-03
3.600000000000000000e+01,7.088465935430887654e-04,3.083576981538249662e-02,1.405384888397631649e-02,1.091448166390751595e-02,3.149600428953847064e-03
3.700000000000000000e+01,7.160973644709800467e-04,3.281914365137672540e-02,1.392761270156384068e-02,1.226440160600705820e-02,3.016744783259750484e-03
3.800000000000000000e+01,7.300522045994295439e-04,3.630778964539382869e-02,1.565669776227596177e-02,1.364181574931577767e-02,2.863179056262543654e-03
3.900000000000000000e+01,8.099293599327372917e-04,3.873666002228381977e-02,1.635832389728342218e-02,1.510545526189543963e-02,2.812859312109949883e-03
4.000000000000000000e+01,8.158376663448541066e-04,4.117244611426928991e-02,1.742236790757811793e-02,1.584707364712401034e-02,2.768483037474678277e-03
4.100000000000000000e+01,8.663967305807540598e-04,4.524791885517265300e-02,1.765061721233684988e-02,1.786308143457826514e-02,2.842691409460029739e-03
4.200000000000000000e+01,8.856877302845234112e-04,4.712612296891316443e-02,1.997742980833161486e-02,1.952900348402264452e-02,2.776137836689285265e-03
4.300000000000000000e+01,9.426077794256748632e-04,5.231899632461856076e-02,2.112368529055608235e-02,2.109649779621292076e-02,2.814349319209541456e-03
4.400000000000000000e+01,1.047667418253794835e-03,5.739000161571472525e-02,2.303674526672239153e-02,2.217650392489667333e-02,2.839339522434314311e-03
4.500000000000000000e+01,1.210221934000776933e-03,6.219492996355879821e-02,2.511567780717416376e-02,2.478906360150701094e-02,2.917096847258049408e-03
4.600000000000000000e+01,1.207408401520670971e-03,7.196709347164931270e-02,2.684938159780703160e-02,2.756607225151586071e-02,3.037546426264525756e-03
4.700000000000000000e+01,1.236096618080773091e-03,8.244667875305999871e-02,2.839911865360389420e-02,3.043117542334261572e-02,3.021295156114711666e-03
4.800000000000000000e+01,1.338481948980896341e-03,9.233742779187004146e-02,3.061488474237550328e-02,3.374675553763450964e-02,3.057724273758499756e-03
4.900000000000000000e+01,1.508345398623434086e-03,1.021916456040111720e-01,3.469202772124391210e-02,3.597229595003803571e-02,3.263366098012032701e-03
5.000000000000000000e+01,1.631061205621620047e-03,1.127553806832003458e-01,3.567625131899365698e-02,4.073157678339811572e-02,3.263316086972278818e-03
5.100000000000000000e+01,1.689615940455913012e-03,1.228692422533503859e-01,4.005880910574999287e-02,4.540659410135539087e-02,3.374327615825234439e-03
5.200000000000000000e+01,1.842559669714693982e-03,1.267150227691383746e-01,4.296302767996373895e-02,4.894088887190006787e-02,3.457392894614663703e-03
5.300000000000000000e+01,1.887283925763871828e-03,1.399823646907296659e-01,4.501894761842029080e-02,5.111482074620721239e-02,3.495462567539742160e-03
5.400000000000000000e+01,2.085323341198264124e-03,1.529930989263884600e-01,4.976137653737944255e-02,5.554859563022274127e-02,3.767086886830028902e-03
5.500000000000000000e+01,2.156292851521857123e-03,1.655837449077387502e-01,5.446652015407049685e-02,6.169944630798540608e-02,4.017916520748232578e-03
5.600000000000000000e+01,2.216740393975125123e-03,1.928262726801319715e-01,5.991115458180829023e-02,6.513681256540504450e-02,4.035818381023625889e-03
5.700000000000000000e+01,2.309252685428475615e-03,2.207245269772379892e-01,6.540982333446110353e-02,6.967499953424904913e-02,4.469552963281331337e-03
5.800000000000000000e+01,2.522953743000377891e-03,2.269199870148222997e-01,7.463905902003731274e-02,7.999032432477826138e-02,4.527518466272306696e-03
5.900000000000000000e+01,2.714735105553534034e-03,2.511224071717713668e-01,8.042167530328558911e-02,8.654750072484940215e-02,4.560610692215805173e-03
6.000000000000000000e+01,2.778367790716607111e-03,2.698643706794029429e-01,9.159712245571216549e-02,9.621287783129484072e-02,4.705977499455338275e-03
6.100000000000000000e+01,2.979561646097916849e-03,2.911973516651319427e-01,1.030777589018812002e-01,1.053770009442892563e-01,4.893620066242165834e-03
6.200000000000000000e+01,3.138121376446645350e-03,3.161448239858032361e-01,1.029702052026134629e-01,1.179525998936482578e-01,5.092276072665491427e-03
6.300000000000000000e+01,3.065318423739027409e-03,3.419882922571697570e-01,1.141786209004578279e-01,1.303548297532408640e-01,5.454868039435734062e-03
6.400000000000000000e+01,3.227404503673758640e-03,3.681813961287270232e-01,1.202809066018534212e-01,1.456611567028153198e-01,5.606636671080744705e-03
6.500000000000000000e+01,3.275404435860163055e-03,4.130417205197673969e-01,1.381457872209042037e-01,1.552687334755018522e-01,5.942530056160411078e-03
6.600000000000000000e+01,3.593761538594142380e-03,4.582831848160764388e-01,1.445693168639319293e-01,1.742137091199508214e-01,6.338746955453888887e-03
6.700000000000000000e+01,3.764186838653205136e-03,4.741390400475720135e-01,1.623534917461753047e-01,1.794215960132575782e-01,6.481136113059005055e-03
6.800000000000000000e+01,4.100995404101137609e-03,5.231032031617401934e-01,1.830343807874053041e-01,2.025452156793554614e-01,6.571059383769561890e-03
6.900000000000000000e+01,4.491429517196610099e-03,5.695243258065222358e-01,1.946133138733837642e-01,2.171433820994107533e-01,7.043946305648529638e-03
7.000000000000000000e+01,4.660536219497690702e-03,6.292592498013855895e-01,2.173579311344578935e-01,2.433023725417833294e-01,7.371613595698711663e-03
7.100000000000000000e+01,4.633347504874651968e-03,6.643962255152673357e-01,2.354998614488503783e-01,2.576046595870720157e-01,7.780548719397151203e-03
7.200000000000000000e+01,4.869283153570269640e-03,7.018632809979702403e-01,2.632356777073264764e-01,2.874995466590112292e-01,8.377091078124565549e-03
7.300000000000000000e+01,4.926275685277037297e-03,7.381701719087745417e-01,2.730968550192758304e-01,3.172849734609666239e-01,8.912725013264677365e-03
7.400000000000000000e+01,5.243392890178721899e-03,7.828406715444038433e-01,2.985097513849105377e-01,3.364575094482253892e-01,9.778428910350633885e-03
7.500000000000000000e+01,5.541281390690100395e-03,8.816327453475572007e-01,3.208637809795990004e-01,3.721541139991512148e-01,9.811216010426782042e-03
7.600000000000000000e+01,5.848210794015651359e-03,9.248326485231559424e-01,3.494998479267817926e-01,4.033369586272944618e-01,1.027061947752183624e-02
7.700000000000000000e+01,5.811775715041878065e-03,9.812235636816489803e-01,3.884079746740380923e-01,4.416443458822421064e-01,1.060576438097826646e-02
7.800000000000000000e+01,6.212179536113859868e-03,1.063584528085822711e+00,4.120989565283820211e-01,4.642109178066018416e-01,1.103961269470798978e-02
7.900000000000000000e+01,6.352197675685289369e-03,1.113437183308854994e+00,4.654011587667717942e-01,5.054010081097065621e-01,1.164963143058039829e-02
8.000000000000000000e+01,6.645517385530652632e-03,1.236527691592050893e+00,4.802583761818660646e-01,5.613078407051387275e-01,1.173793131516187582e-02
8.100000000000000000e+01,7.145373536549426419e-03,1.300358520484178992e+00,5.093396172978345016e-01,6.163458131206507318e-01,1.266789988234906517e-02
8.200000000000000000e+01,7.655708273736072655e-03,1.406938579594689376e+00,5.312663127057170032e-01,6.444584589817839992e-01,1.306460780350371387e-02
8.300000000000000000e+01,8.000538269602897046e-03,1.515781410279230190e+00,5.890969654621314167e-01,7.058073305230495587e-01,1.377525464230999752e-02
8.400000000000000000e+01,8.516603189955729292e-03,1.595139471202562831e+00,6.151297230808029370e-01,7.610972742721626716e-01,1.471619696652592957e-02
8.500000000000000000e+01,8.625356149981611154e-03,1.722106045931042217e+00,6.741704029001187592e-01,7.959109489920310754e-01,1.441889458030742865e-02
8.600000000000000000e+01,9.059548329817035395e-03,1.765069852712093823e+00,7.185393953298944147e-01,8.381919239226707230e-01,1.483147422135500104e-02
8.700000000000000000e+01,9.531230877264817991e-03,1.920123177660244096e+00,7.614386673478562573e-01,9.326548533066058022e-01,1.577472134984625463e-02
8.800000000000000000e+01,1.002815219260866364e-02,2.062648140467386426e+00,8.183505268743239691e-01,1.006459757463361804e+00,1.638832753432262201e-02
8.900000000000000000e+01,1.032754134525726286e-02,2.207131181193041858e+00,8.964034530623341546e-01,1.087783488785420083e+00,1.724455585327511198e-02
9.000000000000000000e+01,1.037252571786195787e-02,2.291521691525601589e+00,9.487234253486618307e-01,1.184544929698535309e+00,1.794606565662315578e-02
9.100000000000000000e+01,1.178585443867241622e-02,2.353154191620955515e+00,1.028752974206709858e+00,1.297298517811287688e+00,1.913757643627234106e-02
9.200000000000000000e+01,1.205836018538430920e-02,2.550963902863134791e+00,1.097296885802631294e+00,1.345948396625624710e+00,1.889332290290324234e-02
9.300000000000000000e+01,1.203614036703615220e-02,2.763631788316244897e+00,1.185639827636956412e+00,1.427034099318932547e+00,2.009050530602518592e-02
9.400000000000000000e+01,1.237225959078369630e-02,2.824035635427013968e+00,1.245777591535385032e+00,1.558641129513091972e+00,2.070358250372827946e-02
9.500000000000000000e+01,1.265809911225679318e-02,2.977579155506512087e+00,1.298073986542541913e+00,1.602523517532346897e+00,2.230741908819711128e-02
9.600000000000000000e+01,1.403410713217778660e-02,3.242100603317515262e+00,1.397202099366046113e+00,1.719397725372143526e+00,2.383412067079337948e-02
9.700000000000000000e+01,1.445505824441684073e-02,3.457743459019359644e+00,1.481150399389713268e+00,1.791301888452445645e+00,2.386808933240314179e-02
9.800000000000000000e+01,1.406476549174640045e-02,3.749801375251923918e+00,1.580248259500758756e+00,1.877789887508466204e+00,2.390517829620375512e-02
9.900000000000000000e+01,1.444706349745050744e-02,3.940920761034179876e+00,1.653313291154008713e+00,2.005877806718769474e+00,2.526991547455503806e-02
1.000000000000000000e+02,1.505318357922813544e-02,4.154207907430834013e+00,1.738912730791868810e+00,2.074501879797071791e+00,2.763173859533318844e-02
1.010000000000000000e+02,1.635000453733526093e-02,4.317053201913604532e+00,1.790968706150530831e+00,2.131861910605536092e+00,2.967960758649157427e-02
1.020000000000000000e+02,1.768363534540862148e-02,4.537845644173497561e+00,1.888546320491946595e+00,2.237632204829010263e+00,2.996301969893488959e-02
1.030000000000000000e+02,1.835147525141545000e-02,4.749178313543659158e+00,1.960250696721353325e+00,2.353218876208646559e+00,3.313104280146872416e-02
1.040000000000000000e+02,1.842510084012460858e-02,5.081624002430952913e+00,2.052161502750716959e+00,2.447781251092618238e+00,3.370163473280274324e-02
1.050000000000000000e+02,1.823971078835040505e-02,5.208947426588865781e+00,2.166797898624333474e+00,2.586349445081566056e+00,3.420170946537526291e-02
1.060000000000000000e+02,1.881010849251962824e-02,5.449345663551926400e+00,2.259267218186941761e+00,2.696455536636028771e+00,3.612949997295944460e-02
1.070000000000000000e+02,2.017489176754772018e-02,5.815800340604228680e+00,2.373180643090815334e+00,2.861049877123612806e+00,3.919473709075915746e-02
1.080000000000000000e+02,2.159860832206628167e-02,6.077299704363095856e+00,2.505275048700043694e+00,3.036973515049923744e+00,4.034373327610685234e-02
1.090000000000000000e+02,2.277907466913708934e-02,6.367537850787964970e+00,2.645883651488943666e+00,3.228795121092668197e+00,4.340448964491816497e-02
1.100000000000000000e+02,2.417722979167369335e-02,6.540587281361182725e+00,2.794247120284982788e+00,3.367384518102322311e+00,4.387356847868595366e-02
1.110000000000000000e+02,2.446064276670401050e-02,6.719105402788539294e+00,2.970904987961707544e+00,3.522559345638138772e+00,4.722406047837857113e-02
1.120000000000000000e+02,2.593291086996818429e-02,6.957503275083901428e+00,3.133321664840015952e+00,3.759007514418299500e+00,4.809860623375483701e-02
1.130000000000000000e+02,2.628253719550377454e-02,7.304173096901376283e+00,3.315582907492486520e+00,3.873514224126929584e+00,5.083891405708229616e-02
1.140000000000000000e+02,2.846443060205627873e-02,7.576990581123753898e+00,3.455299805444032035e+00,4.017892975033594993e+00,5.203049022115935340e-02
1.150000000000000000e+02,3.071807423099615075e-02,7.823777275202729697e+00,3.551018293100200562e+00,4.201372286193036487e+00,5.677312424158531545e-02
1.160000000000000000e+02,3.017319827175024560e-02,8.042752761356521063e+00,3.727655643561393006e+00,4.416047135367922039e+00,5.925518054065903595e-02
1.170000000000000000e+02,3.217548210226583993e-02,8.261442609307096063e+00,3.855936299278209578e+00,4.548931550868399398e+00,6.175227665558968848e-02
1.180000000000000000e+02,3.501400872110849161e-02,8.570411314739715181e+00,4.074200140348015253e+00,4.797707478847241802e+00,6.752716443708517424e-02
1.190000000000000000e+02,3.645745090413021749e-02,8.914992308158630863e+00,4.207978406923355230e+00,4.950071289381045680e+00,6.696919029619796682e-02
1.200000000000000000e+02,3.796046635977423644e-02,9.201367246679359013e+00,4.362468318628998531e+00,5.197586758323375911e+00,7.300288086836193013e-02
1.210000000000000000e+02,3.162715571503438294e-02,9.650041267290054847e+00,4.619331970780151231e+00,5.416111697603550823e+00,7.336091642653008726e-02
1.220000000000000000e+02,3.465445123256816196e-02,9.978305674970112449e+00,4.786373525991882261e+00,5.617621079281118313e+00,7.595425764315433259e-02
1.230000000000000000e+02,3.800070897444296492e-02,1.041065094026874682e+01,5.143292717646373191e+00,5.848161710608627217e+00,8.201006329182114474e-02
1.240000000000000000e+02,3.985176485742547570e-02,1.068937729690928151e+01,5.331581917771482715e+00,6.078213226835476490e+00,7.941246299892612548e-02
1.250000000000000000e+02,4.354880680138206728e-02,1.114316901539231708e+01,5.496876827962633882e+00,6.316117080664497507e+00,8.395257220158180989e-02
1.260000000000000000e+02,4.659617720759667847e-02,1.121229210662603393e+01,5.781953348428434225e+00,6.532649516419373192e+00,8.898675197971861461e-02
1.270000000000000000e+02,4.785200897147667831e-02,1.153825723559454808e+01,5.965946698518450830e+00,6.695953669401596642e+00,9.265907494648562004e-02
1.280000000000000000e+02,4.965358951320941738e-02,1.188192112303644699e+01,6.178066126589863316e+00,7.025983908305169834e+00,9.719019988897714679e-02
1.290000000000000000e+02,5.051638722042040008e-02,1.229266879107795774e+01,6.513866015093462636e+00,7.433840030148644473e+00,1.006238115109110431e-01
1.300000000000000000e+02,5.303700767844488073e-02,1.276011145776228695e+01,6.656102352936595246e+00,7.663229590199087227e+00,1.041265670579979430e-01
1.310000000000000000e+02,5.847133302090345985e-02,1.295528122090576773e+01,6.829036641501691207e+00,8.014888260634849715e+00,1.092327166876072564e-01
1.320000000000000000e+02,5.623940710290242784e-02,1.330009739830117610e+01,7.117577905433138064e+00,8.290190220141404609e+00,1.127577860968503876e-01
1.330000000000000000e+02,5.630660601998471737e-02,1.342992725584852742e+01,7.367721036276743796e+00,8.630429626033311763e+00,1.206485020424699073e-01
1.340000000000000000e+02,5.674333190457736542e-02,1.390781154794538566e+01,7.563224734828438045e+00,9.000114460694534912e+00,1.275660056262740705e-01
1.350000000000000000e+02,6.027350934037944974e-02,1.432199501779041384e+01,7.872794356261214155e+00,9.248996146209591984e+00,1.375821381297498425e-01
1.360000000000000000e+02,6.048016280994961136e-02,1.472552545720980000e+01,8.049115243985578871e+00,9.426703164158647397e+00,1.402402864115501746e-01
1.370000000000000000e+02,6.440121035241053171e-02,1.510697104584912509e+01,8.354074593839758478e+00,9.700987688367815664e+00,1.433454633966831926e-01
1.380000000000000000e+02,6.810207763168640849e-02,1.562751717737701895e+01,8.649731645674878067e+00,1.000337675843007190e+01,1.535009714822377358e-01
1.390000000000000000e+02,7.088940673005361681e-02,1.606073748526706169e+01,8.925615730145731064e+00,1.026377152639456014e+01,1.560901084161200325e-01
1.400000000000000000e+02,7.771130255468838843e-02,1.627330898611259258e+01,9.238922840117963275e+00,1.061022451051063697e+01,1.699127309088783733e-01
1.410000000000000000e+02,8.081031338263078290e-02,1.638153448754280817e+01,9.577579802879816029e+00,1.092107889893139294e+01,1.773341296062603822e-01
1.420000000000000000e+02,8.812934084769286081e-02,1.676780901134297963e+01,9.826697577852028687e+00,1.124900188888649843e+01,1.814076630955168135e-01
1.430000000000000000e+02,9.309755008698139545e-02,1.712896322610940913e+01,1.002508957045357363e+01,1.161281236791895566e+01,1.976791898172380879e-01
1.440000000000000000e+02,1.011656627336293690e-01,1.768234347699653952e+01,1.033992494651582206e+01,1.198222864250639574e+01,2.095764673770411646e-01
1.450000000000000000e+02,1.025570074575431478e-01,1.803460752250435917e+01,1.067957715065341517e+01,1.224327871055801253e+01,2.045151969953432625e-01
1.460000000000000000e+02,1.054982694559430945e-01,1.832127652765272074e+01,1.078185527855035275e+01,1.261692931115082139e+01,2.248406803343839799e-01
1.470000000000000000e+02,1.077730733991576484e-01,1.845262486411751723e+01,1.114636947862503469e+01,1.304061377027174196e+01,2.327176776027553018e-01
1.480000000000000000e+02,1.149574115585745293e-01,1.876410343848840867e+01,1.144384965978130353e+01,1.345720867246382468e+01,2.363652443231057942e-01
1.490000000000000000e+02,1.187577485876700756e-01,1.927233324599183817e+01,1.159941451451914496e+01,1.380918779422914255e+01,2.533673575978950820e-01
1.500000000000000000e+02,1.280357025010899763e-01,1.981574175802693105e+01,1.163254330089259270e+01,1.411660439621399021e+01,2.626404065435089530e-01
1.510000000000000000e+02,1.309710019696527228e-01,2.027316721778391440e+01,1.209611312820491946e+01,1.460031279072643784e+01,2.865376510825665690e-01
1.520000000000000000e+02,1.310758555230511213e-01,2.078211538283265725e+01,1.227414543840405692e+01,1.479213436577980012e+01,2.891788809802517957e-01
1.530000000000000000e+02,1.369954948618524737e-01,2.140439663165473405e+01,1.252776493190063789e+01,1.513247565436781272e+01,2.971729918053549468e-01
1.540000000000000000e+02,1.441780943947214011e-01,2.212027456222228494e+01,1.271293283060433943e+01,1.554104938322776341e+01,3.172444403683272185e-01
1.550000000000000000e+02,1.547176673253637391e-01,2.260807948894152020e+01,1.301477963246531289e+01,1.597851205028384669e+01,3.263875757250970233e-01
1.560000000000000000e+02,1.695850004792125443e-01,2.340763890325861851e+01,1.325734602958210751e+01,1.621448467780095370e+01,3.438026727811269723e-01
1.570000000000000000e+02,1.753363103243784638e-01,2.372744925839310426e+01,1.365919975130293018e+01,1.654497107932503752e+01,3.609531112119578333e-01
1.580000000000000000e+02,1.810086916338278229e-01,2.419161608533415375e+01,1.381639818424931576e+01,1.675234511395137460e+01,3.599419885142162157e-01
1.590000000000000000e+02,1.903278974407890400e-01,2.472875482064450381e+01,1.425165854795757348e+01,1.710552322758480415e+01,3.845585927510435376e-01
1.600000000000000000e+02,1.882110510636220146e-01,2.530684528295171276e+01,1.456945367478566133e+01,1.756852596556430868e+01,4.181015401083715277e-01
1.610000000000000000e+02,1.979667613997104780e-01,2.618436349630657034e+01,1.498349456225249909e+01,1.800297370745569481e+01,4.213043007740113755e-01
1.620000000000000000e+02,2.075450819911894840e-01,2.677291013239171491e+01,1.525156430557535359e+01,1.863419837151054281e+01,4.343172056724928787e-01
1.630000000000000000e+02,2.235784134957777836e-01,2.760271006542769356e+01,1.570643510001761634e+01,1.895016710076871647e+01,4.442954838755209801e-01
1.640000000000000000e+02,2.358122134681617244e-01,2.838363774001852491e+01,1.614394083163046290e+01,1.958423248744019318e+01,4.451811114442886241e-01
1.650000000000000000e+02,2.495009576138544904e-01,2.899639346172090271e+01,1.652571299333041921e+01,2.024471590936268939e+01,4.548998379756270527e-01
1.660000000000000000e+02,2.510678832614340328e-01,2.974982003964613853e+01,1.693008157359549770e+01,2.088294712528706754e+01,4.833809227426529853e-01
1.670000000000000000e+02,2.704569931416744843e-01,3.018367035627618122e+01,1.733333139375417176e+01,2.133027607685409777e+01,4.898117425686105975e-01
1.680000000000000000e+02,2.801465654808827921e-01,3.093000437602454156e+01,1.784999766620466488e+01,2.160865876732606949e+01,5.379585709140847216e-01
1.690000000000000000e+02,2.758418790130972020e-01,3.156517363117434627e+01,1.812023984951169098e+01,2.191942519698500647e+01,5.407391231148440669e-01
1.700000000000000000e+02,2.997593584869606698e-01,3.231032250630206448e+01,1.846179225063079343e+01,2.241529757948218560e+01,5.745814482214757213e-01
1.710000000000000000e+02,3.058301204506189697e-01,3.277434869887945723e+01,1.893543869999823670e+01,2.272025097083379563e+01,6.155337805853005051e-01
1.720000000000000000e+02,3.046751207120662608e-01,3.315804630496136696e+01,1.944834089161388491e+01,2.328518243857853776e+01,6.115820162009645289e-01
1.730000000000000000e+02,3.304773981511287539e-01,3.376420967943295892e+01,1.968536398700015155e+01,2.382213297740518243e+01,6.508683276502229553e-01
1.740000000000000000e+02,3.394833094929057271e-01,3.479767495675081790e+01,2.010557650215428538e+01,2.436353485912493966e+01,6.644117158704156978e-01
1.750000000000000000e+02,3.565765891405699994e-01,3.551574823257217872e+01,2.077269406849800504e+01,2.488956860916291092e+01,6.755633192191512482e-01
1.760000000000000000e+02,3.807999644626888225e-01,3.642152533132378522e+01,2.100086209427094630e+01,2.556601399105588257e+01,7.048453010176763955e-01
1.770000000000000000e+02,3.907670550253002917e-01,3.706037396914035753e+01,2.136863194637927421e+01,2.611034828042525646e+01,7.325109692865923172e-01
1.780000000000000000e+02,4.289626263342510848e-01,3.796021897522884103e+01,2.181345886552753655e+01,2.660197795926614361e+01,7.584229818524717004e-01
1.790000000000000000e+02,4.371298931424796308e-01,3.856374253446149680e+01,2.223744643712501201e+01,2.710010098214749519e+01,8.025635555997024939e-01
1.800000000000000000e+02,4.473832150688165088e-01,3.907019272230363072e+01,2.252137053626165653e+01,2.748023311124790524e+01,8.343038971758076627e-01
1.810000000000000000e+02,4.571263045441980033e-01,3.977552825650054302e+01,2.296711084875446574e+01,2.805494954320441536e+01,8.315277584341480566e-01
1.820000000000000000e+02,4.927907877636426015e-01,4.046431613887615697e+01,2.357858019983530085e+01,2.838730471298567437e+01,8.571112397665707761e-01
1.830000000000000000e+02,5.205719886798056972e-01,4.068530691621619155e+01,2.396856318671081709e+01,2.887957042166222976e+01,9.039374795842461952e-01
1.840000000000000000e+02,5.611521716271595794e-01,4.141101800358566720e+01,2.424939535851179784e+01,2.951823900463283934e+01,9.402076935120846635e-01
1.850000000000000000e+02,6.074762467811882782e-01,4.232969752559039023e+01,2.480657549312360288e+01,3.016975785064179405e+01,9.647203170627340896e-01
1.860000000000000000e+02,6.088252621735841252e-01,4.328280896718032977e+01,2.528002443939613642e+01,3.080635729299298475e+01,9.740529757848858106e-01
1.870000000000000000e+02,6.413527322438961065e-01,4.368559778408309313e+01,2.571084733137155709e+01,3.159923150973425621e+01,1.038377390771630715e+00
1.880000000000000000e+02,7.023336833239968158e-01,4.427319481455857897e+01,2.611353868645556631e+01,3.218863708665794832e+01,1.046301475416476556e+00
1.890000000000000000e+02,7.211020112144794769e-01,4.513310754285650717e+01,2.675138486231703183e+01,3.278914289650155212e+01,1.086487429563362639e+00
1.900000000000000000e+02,7.648822138442996632e-01,4.591369734043046691e+01,2.728143232617820502e+01,3.338467576749002319e+01,1.125095567821806419e+00
1.910000000000000000e+02,7.902449794421727569e-01,4.664496948273858834e+01,2.789089641651131402e+01,3.420380442699959644e+01,1.206406730419201434e+00
1.920000000000000000e+02,8.073217476988583385e-01,4.762518167424659055e+01,2.781955261464838003e+01,3.474033893073502099e+01,1.211159783236889442e+00
1.930000000000000000e+02,8.603325599188704764e-01,4.856628457591494197e+01,2.847978417754160674e+01,3.523624364712953394e+01,1.251816827401139420e+00
1.940000000000000000e+02,9.095806855291219684e-01,4.924802027677094429e+01,2.913664912786377670e+01,3.582939219560135058e+01,1.236510813744537085e+00
1.950000000000000000e+02,9.930944513018808983e-01,5.002901608017339186e+01,2.978175289679986548e+01,3.638285250163998796e+01,1.278454521294459134e+00
1.960000000000000000e+02,1.028128254389406138e+00,5.094361892012044990e+01,3.001290359679641639e+01,3.688492796997403644e+01,1.344396717888637571e+00
1.970000000000000000e+02,1.086251968231239040e+00,5.217544061598472638e+01,3.058172927435540345e+01,3.776396374445003801e+01,1.371772691733811111e+00
1.980000000000000000e+02,1.076938486874522205e+00,5.269223628339490517e+01,3.077968056106533368e+01,3.853904771940950980e+01,1.444122412043988835e+00
1.990000000000000000e+02,1.159751491065803108e+00,5.321678894208422150e+01,3.143195068132195047e+01,3.954603929254393790e+01,1.523394935070849776e+00
2.000000000000000000e+02,1.216711565850270738e+00,5.426949333673132969e+01,3.226540340441671617e+01,4.019925474982462532e+01,1.571176675940296530e+00
2.010000000000000000e+02,1.272560752188418132e+00,5.508151610418038047e+01,3.289427853089658527e+01,4.094788604485849248e+01,1.681718027231071222e+00
2.020000000000000000e+02,1.348280245915506548e+00,5.617130498642917757e+01,3.329659412432803833e+01,4.156352232130028312e+01,1.751167207380506685e+00
2.030000000000000000e+02,1.432938978374403316e+00,5.754130758628436126e+01,3.387914816753281144e+01,4.203321122222342865e+01,1.800642198007403660e+00
2.040000000000000000e+02,1.452046966315242216e+00,5.861095087301080753e+01,3.466841634660928406e+01,4.227152362092792259e+01,1.897521348874051217e+00
2.050000000000000000e+02,1.504864165384369290e+00,5.921064530931329273e+01,3.546554622034894066e+01,4.347843638894372731e+01,1.934336513089833787e+00
2.060000000000000000e+02,1.580729773570706431e+00,5.984107952418976595e+01,3.644424258072132261e+01,4.420104222683163187e+01,1.944882762825742795e+00
2.070000000000000000e+02,1.650512572899106800e+00,6.098206739599084614e+01,3.707296471108933389e+01,4.520010810913467481e+01,2.018754319068729597e+00
2.080000000000000000e+02,1.770013347560328132e+00,6.223385204043314189e+01,3.774832120698199844e+01,4.565030405080882048e+01,2.055608243491249709e+00
2.090000000000000000e+02,1.818368578651564871e+00,6.304447244904091008e+01,3.862981255080861587e+01,4.663052353160169616e+01,2.108320978580533023e+00
2.100000000000000000e+02,1.887220324322596898e+00,6.409752776940261754e+01,3.896353115952145174e+01,4.739321430333431806e+01,2.218704647100326888e+00
2.110000000000000000e+02,1.987487194692044490e+00,6.491406962092872845e+01,3.958313464067033749e+01,4.773190762161848966e+01,2.310451930855045521e+00
2.120000000000000000e+02,2.075887620817093993e+00,6.597469838790908625e+01,4.007496506482348764e+01,4.800791230064346848e+01,2.375562970211321900e+00
2.130000000000000000e+02,2.132147701579838461e+00,6.657322126188233824e+01,4.080819569255577051e+01,4.864335825012118164e+01,2.428775959722622169e+00
2.140000000000000000e+02,2.245461642118782741e+00,6.748049502419060275e+01,4.134666231274487558e+01,4.948610115883226968e+01,2.602974851627688047e+00
2.150000000000000000e+02,2.345039765995387882e+00,6.830227782602727871e+01,4.181158769639488071e+01,5.033953746383915018e+01,2.686748398355703227e+00
2.160000000000000000e+02,2.474844606355419696e+00,6.968369679671494055e+01,4.257306533241509783e+01,5.119459199410930239e+01,2.832125125139731914e+00
2.170000000000000000e+02,2.582122671889075516e+00,7.084889317616831761e+01,4.341020806820941402e+01,5.191355163674909079e+01,2.903781556338477010e+00
2.180000000000000000e+02,2.697818414178908331e+00,7.203588394844595655e+01,4.404805350994648450e+01,5.248014193871271971e+01,2.958274685978176333e+00
2.190000000000000000e+02,2.821606265330323993e+00,7.313713990437545931e+01,4.484729765498451570e+01,5.327713128638563944e+01,3.000803061548715345e+00
2.200000000000000000e+02,3.015480892468225260e+00,7.471339230050654123e+01,4.553441713612328101e+01,5.385288894535726456e+01,3.190342669143799270e+00
2.210000000000000000e+02,3.186861064776062680e+00,7.565924318169992091e+01,4.649840739883691754e+01,5.490365948294401477e+01,3.299518250204980241e+00
2.220000000000000000e+02,3.282967161283377067e+00,7.648713883695731397e+01,4.733918989423031576e+01,5.614031195249796724e+01,3.408822894280101767e+00
2.230000000000000000e+02,3.477759249252273310e+00,7.751243248238912997e+01,4.799519188384170576e+01,5.704980413008415496e+01,3.567677948450401093e+00
2.240000000000000000e+02,3.576874770553839955e+00,7.886354419652516867e+01,4.858903322752870224e+01,5.779043611616120302e+01,3.679090570728622112e+00
2.250000000000000000e+02,3.698154331585973953e+00,8.019205638310621964e+01,4.905719683185263591e+01,5.864879112017298723e+01,3.783237348150724877e+00
2.260000000000000000e+02,3.780236279344723282e+00,8.116305163513179366e+01,4.970055348324510192e+01,5.905897236256522831e+01,3.892277068275963980e+00
2.270000000000000000e+02,3.860670308432035291e+00,8.199101254213030643e+01,5.027533628873202076e+01,5.964967938871043884e+01,4.026004453873898825e+00
2.280000000000000000e+02,4.022466135896418216e+00,8.301686809524497335e+01,5.115826631152925330e+01,6.025358918913157424e+01,4.124761075877446004e+00
2.290000000000000000e+02,4.181980610537173959e+00,8.406028706498945269e+01,5.198869046732453114e+01,6.086704380438071382e+01,4.302241611825159850e+00
2.300000000000000000e+02,4.375869358859264757e+00,8.510561604682469294e+01,5.270309652037072112e+01,6.150005721108399825e+01,4.413463203703289039e+00
2.310000000000000000e+02,4.527467729380846961e+00,8.630634007082014136e+01,5.335766401491880373e+01,6.232986145291644675e+01,4.519244236192863085e+00
2.320000000000000000e+02,4.799422052948804307e+00,8.730142336305597439e+01,5.412232329056323721e+01,6.288678996479413286e+01,4.642493941593659912e+00
2.330000000000000000e+02,5.037186289965022823e+00,8.877342045662666692e+01,5.460612031361141305e+01,6.394282518456573428e+01,4.784482178853075141e+00
2.340000000000000000e+02,5.246080089780314815e+00,8.966187665733386325e+01,5.520770973801746351e+01,6.485350816714705502e+01,4.826418325454627123e+00
2.350000000000000000e+02,5.400307706599246416e+00,9.110552564167275591e+01,5.599134376564980187e+01,6.554559529486100189e+01,4.904914548129630347e+00
2.360000000000000000e+02,5.468472808808759744e+00,9.214620246427978145e+01,5.642567728433693475e+01,6.652714059442590155e+01,5.061107207165788324e+00
2.370000000000000000e+02,5.592227265621632526e+00,9.333702041115745374e+01,5.723848608131740434e+01,6.681933156009550601e+01,5.234602741800114423e+00
2.380000000000000000e+02,5.832079892276624378e+00,9.485368111495165522e+01,5.790398382317690817e+01,6.762348381171359790e+01,5.322989277277907938e+00
2.390000000000000000e+02,5.975439960467193501e+00,9.607594390327749068e+01,5.873856328834720841e+01,6.882889714677926918e+01,5.433782066619288642e+00
2.400000000000000000e+02,6.233474316872744225e+00,9.708611326602741087e+01,5.925619953928761419e+01,6.952227578703663369e+01,5.748849651508905367e+00
2.410000000000000000e+02,6.356659563775371780e+00,9.826670154041053706e+01,5.982403724801561395e+01,7.051410983706099955e+01,6.040099913748761651e+00
2.420000000000000000e+02,6.479297162070798421e+00,9.947778070488060109e+01,6.078156613893096250e+01,7.167099472427959483e+01,6.107219604182340333e+00
2.430000000000000000e+02,6.796153528926574872e+00,1.003799692157745653e+02,6.173576014716175564e+01,7.284433466726211748e+01,6.123992583869750206e+00
2.440000000000000000e+02,6.933752998329445916e+00,1.017271828023555145e+02,6.254859598376322083e+01,7.403518278653241680e+01,6.395879085568912714e+00
2.450000000000000000e+02,7.186641952793886290e+00,1.023390613621317726e+02,6.314935828876022583e+01,7.508833111709165564e+01,6.586819142418464779e+00
2.460000000000000000e+02,7.283189551326303857e+00,1.036964136643270251e+02,6.422593811272884068e+01,7.537725453992237590e+01,6.838302925388054732e+00
2.470000000000000000e+02,7.425895049109547230e+00,1.046937277143704961e+02,6.488736567432755464e+01,7.663625602903547929e+01,6.978776505481636860e+00
2.480000000000000000e+02,7.454955074378813329e+00,1.055612975081797913e+02,6.606932674252001902e+01,7.758697417317404188e+01,7.041878626907925209e+00
2.490000000000000000e+02,7.815501963627179194e+00,1.066874691303652867e+02,6.672348857914336406e+01,7.887459415732382695e+01,7.438160325883398372e+00
2.500000000000000000e+02,7.967900377628978958e+00,1.080161129485556728e+02,6.725338404367916212e+01,7.991352515272902224e+01,7.637832621681694079e+00
2.510000000000000000e+02,7.956290511133272680e+00,1.092720381076403839e+02,6.820295825010111912e+01,8.107211306796850181e+01,7.804805280404178092e+00
2.520000000000000000e+02,8.240480308026729261e+00,1.105211932696131498e+02,6.930355084036619928e+01,8.227086926123047306e+01,7.875948357238348407e+00
2.530000000000000000e+02,8.525138913977997390e+00,1.120928873972567885e+02,7.014524889334495583e+01,8.317052962125049476e+01,8.152834774174777976e+00
2.540000000000000000e+02,8.768291795037708170e+00,1.137818741823814577e+02,7.082324275508847222e+01,8.431847457976739690e+01,8.264012837903273123e+00
2.550000000000000000e+02,8.958762751331395435e+00,1.150535081513609157e+02,7.174998492866585309e+01,8.541734534863424244e+01,8.415101868629498938e+00
2.560000000000000000e+02,9.364297953285152687e+00,1.168750464486355440e+02,7.220508757671871081e+01,8.626795097189670969e+01,8.578893256625963915e+00
2.570000000000000000e+02,9.694704934967795396e+00,1.178701700243640005e+02,7.331672712239227963e+01,8.767847310936021188e+01,8.708236725000549683e+00
2.580000000000000000e+02,9.904294856499184618e+00,1.189969791916965960e+02,7.454953263381138129e+01,8.860528892609021057e+01,8.786489641229852765e+00
2.590000000000000000e+02,1.016290754566009014e+01,1.203952249022490548e+02,7.584799719398719731e+01,8.964487104327865552e+01,8.959295168673595100e+00
2.600000000000000000e+02,1.040003981286103851e+01,1.215192800333520609e+02,7.685100788655279302e+01,9.039085542864954448e+01,9.175815384573514422e+00
2.610000000000000000e+02,1.060239611257805592e+01,1.229668935041944309e+02,7.808274635232902483e+01,9.111441967248177320e+01,9.471304285874325046e+00
2.620000000000000000e+02,1.076711691424931772e+01,1.246580547342297223e+02,7.925130685282417176e+01,9.186686898756015296e+01,9.635375991941987905e+00
2.630000000000000000e+02,1.110279324621772545e+01,1.256664732332257302e+02,7.976946135662446125e+01,9.309325309129425818e+01,9.730838605836868993e+00
2.640000000000000000e+02,1.122660473182223484e+01,1.272102868797067714e+02,8.045572593910432602e+01,9.428227888189883288e+01,9.818748818211517460e+00
2.650000000000000000e+02,1.131045333640980211e+01,1.281280343465850535e+02,8.139186648263364532e+01,9.555436042354612880e+01,1.001276906105903741e+01
2.660000000000000000e+02,1.151509693411698620e+01,1.293431045152774175e+02,8.247410221406022401e+01,9.630189885689898688e+01,1.013795665596233597e+01
2.670000000000000000e+02,1.198291452012622749e+01,1.303926126672074304e+02,8.344143100371888977e+01,9.754923038797682011e+01,1.027087051603138335e+01
2.680000000000000000e+02,1.245592706483311396e+01,1.316956921113807368e+02,8.433586857499425093e+01,9.858843488126348120e+01,1.044098835691197813e+01
2.690000000000000000e+02,1.281368991287772907e+01,1.332561264737680347e+02,8.581279538593420853e+01,9.942753440343869897e+01,1.074480457896731522e+01
2.700000000000000000e+02,1.312613215847911974e+01,1.344591965996423539e+02,8.600421723224715720e+01,1.001847417202869508e+02,1.100384735235082800e+01
2.710000000000000000e+02,1.344343358596583826e+01,1.358642274153418441e+02,8.641558326265530354e+01,1.012531350776371823e+02,1.124166973426802763e+01
2.720000000000000000e+02,1.367577673394791127e+01,1.372224525287645918e+02,8.831622268819711508e+01,1.024556232195215841e+02,1.147651459954379050e+01
2.730000000000000000e+02,1.388642080355931085e+01,1.389466509256477593e+02,8.906297415278345397e+01,1.036053246825927943e+02,1.170826108636908280e+01
2.740000000000000000e+02,1.417292950757486025e+01,1.397913579275619611e+02,8.951693423169604102e+01,1.050909262128865294e+02,1.185735317600355643e+01
2.750000000000000000e+02,1.432913324112660369e+01,1.411748556521082492e+02,9.060038053815168269e+01,1.059716251186235638e+02,1.204725344186761049e+01
2.760000000000000000e+02,1.452715692730796704e+01,1.425432139777329610e+02,9.163823446383841542e+01,1.073310194874244985e+02,1.222097799469420920e+01
2.770000000000000000e+02,1.493184060283499548e+01,1.441070764298416975e+02,9.272650894789620679e+01,1.086423152964511019e+02,1.234033072816448495e+01
2.780000000000000000e+02,1.499158037808905597e+01,1.454094694756832382e+02,9.372848374896631185e+01,1.101781542951197821e+02,1.260612715345936152e+01
2.790000000000000000e+02,1.537106304781315913e+01,1.464592678057360899e+02,9.514438694544087127e+01,1.111822487587301111e+02,1.281816138619731404e+01
2.800000000000000000e+02,1.579672809053436922e+01,1.476098589457709522e+02,9.615575778492626569e+01,1.122774234529659481e+02,1.322443145158668898e+01
2.810000000000000000e+02,1.616258630964252774e+01,1.487741667439030948e+02,9.740708347467476358e+01,1.131236930723913474e+02,1.321872111955354256e+01
2.820000000000000000e+02,1.658241852634285607e+01,1.503948063092678922e+02,9.842769994681033552e+01,1.137324401091220523e+02,1.335374197805836971e+01
2.830000000000000000e+02,1.680473764085612487e+01,1.522975244154995664e+02,9.986204336976604168e+01,1.147892342205560396e+02,1.400379108293014241e+01
2.840000000000000000e+02,1.717976926571915897e+01,1.533579117149868694e+02,1.007832179526545531e+02,1.159344276460840319e+02,1.392770837658605920e+01
2.850000000000000000e+02,1.757819622840909091e+01,1.547953839380309944e+02,1.026994549284322602e+02,1.169785145984904204e+02,1.431239819470539132e+01
2.860000000000000000e+02,1.806414567331763621e+01,1.565185331434288400e+02,1.036535557070913001e+02,1.187061228165851219e+02,1.460146580627423596e+01
2.870000000000000000e+02,1.845517926960361876e+01,1.582158862328824398e+02,1.046003496992604198e+02,1.202423108435426968e+02,1.483888649903094326e+01
2.880000000000000000e+02,1.879185425351358063e+01,1.593224773953697877e+02,1.051673306899652118e+02,1.218520247328785899e+02,1.512438019558397073e+01
2.890000000000000000e+02,1.930731756784572184e+01,1.605589467933144192e+02,1.065599878653716814e+02,1.229816730731515406e+02,1.521821734894823663e+01
2.900000000000000000e+02,1.979947211123168671e+01,1.624398176078303493e+02,1.071555939232733721e+02,1.241511709336937770e+02,1.553167939650179008e+01
2.910000000000000000e+02,2.026055025963387379e+01,1.644232218966306505e+02,1.080440234497973080e+02,1.253957009472723882e+02,1.570198489395529862e+01
2.920000000000000000e+02,2.040605520858633781e+01,1.654884938405630237e+02,1.094383711497492868e+02,1.259890155959199944e+02,1.614727427335670384e+01
2.930000000000000000e+02,2.064248894599756312e+01,1.669080657338110996e+02,1.104966269085661139e+02,1.270589758452561284e+02,1.655002311214381905e+01
2.940000000000000000e+02,2.090883881645793707e+01,1.676098690759445731e+02,1.113706837331012878e+02,1.284683508883584295e+02,1.691531152730774679e+01
2.950000000000000000e+02,2.144271616224458654e+01,1.686768732927675387e+02,1.125364434955000945e+02,1.297809182711500853e+02,1.722365517978593630e+01
2.960000000000000000e+02,2.175671699511358526e+01,1.698977501457195558e+02,1.139008909615943423e+02,1.316050175274592675e+02,1.730130536320000090e+01
2.970000000000000000e+02,2.224198669032355014e+01,1.718730904558933901e+02,1.151562140341391398e+02,1.321871708282802445e+02,1.763489735935849723e+01
2.980000000000000000e+02,2.238315708125702486e+01,1.733035728730298501e+02,1.164381203712001422e+02,1.334754974887765400e+02,1.798557253077856899e+01
2.990000000000000000e+02,2.288922117276465684e+01,1.746206442530405525e+02,1.177520338928661658e+02,1.344179086100758695e+02,1.814422599945555703e+01
3.000000000000000000e+02,2.319231860485052366e+01,1.761996195863375192e+02,1.186990954302210923e+02,1.355920306286433572e+02,1.854671415123557310e+01
3.010000000000000000e+02,2.365001517800052966e+01,1.780367323272453746e+02,1.201238959189088291e+02,1.369779449137841993e+02,1.923794189062146387e+01
3.020000000000000000e+02,2.383835192174574757e+01,1.790890147987165335e+02,1.212867805548915783e+02,1.377100803347648252e+02,1.998269077450594366e+01
3.030000000000000000e+02,2.407150090224643790e+01,1.807412472083039177e+02,1.223955039709203447e+02,1.393685871299393568e+02,2.016010341339516287e+01
3.040000000000000000e+02,2.439682632105765947e+01,1.827282357818376397e+02,1.234368882952222748e+02,1.406945040545453480e+02,2.069799293766941872e+01
3.050000000000000000e+02,2.486102863043940303e+01,1.837527302466130266e+02,1.245391591858775229e+02,1.419130283313837708e+02,2.123647676926786687e+01
3.060000000000000000e+02,2.526652284469363252e+01,1.861155674451616449e+02,1.258654238315357645e+02,1.430995868976092424e+02,2.149521490855938666e+01
3.070000000000000000e+02,2.566015249346988725e+01,1.876201202225377642e+02,1.269222078273164982e+02,1.443127131131365104e+02,2.189420904139755919e+01
3.080000000000000000e+02,2.609364803489402362e+01,1.891002486514516363e+02,1.278663443512579221e+02,1.457637204973183600e+02,2.244208346809700316e+01
3.090000000000000000e+02,2.646790674997290438e+01,1.908950240612840048e+02,1.298274923791120727e+02,1.473444082023494843e+02,2.287561453684721968e+01
3.100000000000000000e+02,2.683942725545087882e+01,1.934319432269208505e+02,1.308371133107199569e+02,1.479699267109569121e+02,2.347291107226575235e+01
3.110000000000000000e+02,2.711497540145649765e+01,1.950300855197912142e+02,1.321107880545869762e+02,1.489693391208033120e+02,2.369574588260873682e+01
3.120000000000000000e+02,2.781020849455087074e+01,1.965706699082557236e+02,1.334209649801940714e+02,1.503227149093112871e+02,2.417272838275419389e+01
3.130000000000000000e+02,2.810204967491571892e+01,1.979371425476580555e+02,1.344335259005642911e+02,1.515444167509747331e+02,2.437896094892174403e+01
3.140000000000000000e+02,2.866618583729168535e+01,1.994525377886982938e+02,1.356053836151917835e+02,1.528678453998712712e+02,2.460165974698057312e+01
3.150000000000000000e+02,2.918613516676026975e+01,2.007871624273017233e+02,1.364660686616219891e+02,1.536891474511632509e+02,2.495164346834638280e+01
3.160000000000000000e+02,2.973067414180574275e+01,2.026542897663737222e+02,1.373354142465037455e+02,1.545369723921686500e+02,2.538359705669454058e+01
3.170000000000000000e+02,3.041230765943867453e+01,2.036229510388981510e+02,1.387925799353503180e+02,1.555357110652095116e+02,2.557395339006538038e+01
3.180000000000000000e+02,3.082953940362753542e+01,2.061493705235574794e+02,1.401962439335515853e+02,1.573973500577260438e+02,2.595862909305127175e+01
3.190000000000000000e+02,3.118534997104184470e+01,2.073676941866685581e+02,1.416442663688237360e+02,1.577502996865557350e+02,2.665333083798144287e+01
3.200000000000000000e+02,3.208909394863577802e+01,2.096184143396844206e+02,1.432622367892840032e+02,1.589679184021855178e+02,2.726638621339846225e+01
3.210000000000000000e+02,3.272021741342395273e+01,2.113817367471543776e+02,1.442978167739554465e+02,1.606301782312643240e+02,2.766311452561781792e+01
3.220000000000000000e+02,3.316670688842435766e+01,2.133944508742132768e+02,1.453106311444317953e+02,1.620722041082648843e+02,2.807193923445736417e+01
3.230000000000000000e+02,3.378118263527250775e+01,2.152358035719660165e+02,1.463044397535152825e+02,1.632134457319508556e+02,2.844124590337431968e+01
3.240000000000000000e+02,3.421682497133333811e+01,2.172244854132098908e+02,1.469804173941255669e+02,1.642857417070524377e+02,2.881055856411428095e+01
3.250000000000000000e+02,3.459474772905939943e+01,2.192299597353009233e+02,1.478017580591227897e+02,1.655998391924903785e+02,2.927449560629827374e+01
3.260000000000000000e+02,3.512952004714664156e+01,2.207885610093242121e+02,1.495760625337466934e+02,1.667794564726864337e+02,2.983615094978868143e+01
3.270000000000000000e+02,3.541109373672760086e+01,2.233934518645597507e+02,1.507820356701593880e+02,1.681519396773098265e+02,3.043153725117200281e+01
3.280000000000000000e+02,3.601643237779584439e+01,2.252416335439912984e+02,1.525331359548321473e+02,1.699752294076868679e+02,3.071300419525109504e+01
3.290000000000000000e+02,3.686426151927616957e+01,2.279062037726459380e+02,1.540110512842017556e+02,1.713516348682812236e+02,3.097867013446029461e+01
3.300000000000000000e+02,3.743163831449791701e+01,2.293982184088482654e+02,1.550915603911253697e+02,1.724316417890814250e+02,3.135834845046095154e+01
3.310000000000000000e+02,3.840536370416273826e+01,2.314145971437186233e+02,1.570187122697585949e+02,1.733590692645482534e+02,3.217123081091650505e+01
3.320000000000000000e+02,3.942535819166666755e+01,2.336197116219652798e+02,1.579932101752836218e+02,1.747569794175440734e+02,3.271743600939210239e+01
3.330000000000000000e+02,4.027094004027479457e+01,2.363664863839699137e+02,1.598123539187985784e+02,1.766951766660514522e+02,3.297496289543641979e+01
3.340000000000000000e+02,4.076939541411455536e+01,2.379437393348399041e+02,1.608555255150215544e+02,1.782057850193581316e+02,3.343552893572232421e+01
3.350000000000000000e+02,4.125321105597221560e+01,2.395637524440742254e+02,1.623426192692644179e+02,1.794062541743013242e+02,3.412529821562296917e+01
3.360000000000000000e+02,4.176960809475174585e+01,2.426516225623321077e+02,1.641129031648292766e+02,1.805663489313735681e+02,3.442345049154521774e+01
3.370000000000000000e+02,4.232511067148280404e+01,2.446182881354607161e+02,1.655590226056378924e+02,1.814693135461163820e+02,3.507635788535776555e+01
3.380000000000000000e+02,4.243265966819179624e+01,2.468360611224676973e+02,1.662409919556853310e+02,1.833196442058372782e+02,3.559013475203035171e+01
3.390000000000000000e+02,4.319266586927896867e+01,2.492164000123457868e+02,1.676711061446607118e+02,1.850984100327046917e+02,3.605938167853184240e+01
3.400000000000000000e+02,4.377822427902059843e+01,2.517262506723933200e+02,1.689069868578021101e+02,1.859360236933667352e+02,3.657775406029906407e+01
3.410000000000000000e+02,4.439308063769500734e+01,2.532457266399571552e+02,1.699629519001739482e+02,1.878842341923667050e+02,3.706950823145603380e+01
3.420000000000000000e+02,4.504036266980236292e+01,2.548021284603311187e+02,1.710628284726183210e+02,1.891411876090782300e+02,3.738067876175865933e+01
3.430000000000000000e+02,4.565292605760234323e+01,2.561205288437890317e+02,1.720992647567406664e+02,1.897904374835553085e+02,3.801950326125221125e+01
3.440000000000000000e+02,4.620741069013812563e+01,2.576475443342858398e+02,1.738917448305001017e+02,1.918425529756223114e+02,3.873972982847273272e+01
3.450000000000000000e+02,4.667255154449968302e+01,2.593756308749074151e+02,1.754117486621717319e+02,1.931693277718119930e+02,3.920963858790339884e+01
3.460000000000000000e+02,4.744642087450726819e+01,2.619859085084177650e+02,1.763855070387467094e+02,1.948493731970664840e+02,3.980016137412921040e+01
3.470000000000000000e+02,4.783299919349478557e+01,2.638463816572248106e+02,1.776214528555614720e+02,1.970466646023196233e+02,3.993089141541440767e+01
3.480000000000000000e+02,4.877799989555506244e+01,2.659975169910084105e+02,1.787918258115381320e+02,1.993467250228454475e+02,4.073504392316542067e+01
3.490000000000000000e+02,4.944062493552811333e+01,2.679120111320127648e+02,1.803552072263440778e+02,2.005698915151410233e+02,4.108125170631210210e+01
3.500000000000000000e+02,5.036455402552076066e+01,2.700918177455522482e+02,1.811753364902737076e+02,2.018433919855507384e+02,4.197899088829821324e+01
3.510000000000000000e+02,5.097616064489982080e+01,2.719727065408990256e+02,1.818940269010593624e+02,2.031094287851715876e+02,4.293274271243086559e+01
3.520000000000000000e+02,5.165702355819898628e+01,2.742296456312529926e+02,1.834607234781956322e+02,2.052234989308956301e+02,4.341762303994940453e+01
3.530000000000000000e+02,5.258378843735920327e+01,2.765859562142918548e+02,1.849093814894151251e+02,2.072971208714087652e+02,4.424757383404132582e+01
3.540000000000000000e+02,5.303797047766754247e+01,2.781822316271882300e+02,1.859893549116083022e+02,2.089388883594159267e+02,4.496517108121335582e+01
3.550000000000000000e+02,5.358002054272981241e+01,2.795213694995298965e+02,1.869979385447821016e+02,2.103379781514171896e+02,4.503790828852746841e+01
3.560000000000000000e+02,5.453614796554826682e+01,2.820451277944029016e+02,1.872955423048611578e+02,2.123099649544734859e+02,4.577697008981370175e+01
3.570000000000000000e+02,5.519429026332448984e+01,2.839182053771456822e+02,1.883238884718265922e+02,2.140150771185919893e+02,4.639753889728230263e+01
3.580000000000000000e+02,5.600980545556625145e+01,2.856624954240536454e+02,1.891464951913581558e+02,2.153419558777484610e+02,4.696770917198895745e+01
3.590000000000000000e+02,5.657965260700595422e+01,2.876169051047040170e+02,1.904568945434070315e+02,2.170369316120197709e+02,4.697931882923462155e+01
3.600000000000000000e+02,5.756059857762667775e+01,2.891206898041624527e+02,1.910019188247919715e+02,2.187294243561283906e+02,4.756494910030985324e+01
3.610000000000000000e+02,5.816306690618527853e+01,2.909925953221799091e+02,1.922022821963270474e+02,2.204953666261937713e+02,4.829057833854957948e+01
3.620000000000000000e+02,5.875354536201624711e+01,2.939407649209942974e+02,1.941896035205525095e+02,2.220465887078602520e+02,4.866283057096580933e+01
3.630000000000000000e+02,5.942554291868741956e+01,2.944931804731996863e+02,1.951224064871257440e+02,2.232047068499571196e+02,4.901616834483461105e+01
3.640000000000000000e+02,6.030877154897719805e+01,2.964467542807383325e+02,1.968825801231813557e+02,2.252779800016209606e+02,4.952609861749118636e+01
3.650000000000000000e+02,6.111414442103429678e+01,2.993537858591528220e+02,1.983835808958414759e+02,2.268397639002814685e+02,4.993765069316140881e+01
3.660000000000000000e+02,6.185676506136381647e+01,3.008911948255722564e+02,1.989012220576095444e+02,2.282160328281593138e+02,5.032627803227106966e+01
3.670000000000000000e+02,6.269359033574232143e+01,3.030381551664066251e+02,2.003724182863259102e+02,2.293302090272909766e+02,5.114582131999073056e+01
3.680000000000000000e+02,6.319699520402102166e+01,3.049251072568757763e+02,2.017515126083147834e+02,2.316969702531857251e+02,5.185091537457518029e+01
3.690000000000000000e+02,6.405723945956646048e+01,3.068062917327067680e+02,2.034965664947156654e+02,2.334612125882749467e+02,5.261910759700162288e+01
3.700000000000000000e+02,6.480477450190343802e+01,3.094654298799779895e+02,2.045663924324617255e+02,2.355147559286861565e+02,5.325928140807541666e+01
3.710000000000000000e+02,6.548220338527625017e+01,3.118649786609745433e+02,2.064825664937732199e+02,2.371792798253653700e+02,5.406000592052697584e+01
3.720000000000000000e+02,6.613808716320045278e+01,3.147276442110903076e+02,2.079415388935892963e+02,2.389449724707962446e+02,5.461697044042183791e+01
3.730000000000000000e+02,6.712673446106893493e+01,3.175629259949519678e+02,2.100871223914801931e+02,2.409565649666113814e+02,5.526327364762828154e+01
3.740000000000000000e+02,6.793796025480042999e+01,3.190494547248815707e+02,2.116663201949653512e+02,2.420187879736462833e+02,5.614526356839227361e+01
3.750000000000000000e+02,6.916159497594114214e+01,3.216765954103321974e+02,2.132296591762193998e+02,2.443260360378221776e+02,5.712115399057064735e+01
3.760000000000000000e+02,6.998493544675886824e+01,3.237742839655402349e+02,2.150720746982761966e+02,2.464041922432406295e+02,5.791249114158145517e+01
3.770000000000000000e+02,7.117651863748469054e+01,3.260752246457676620e+02,2.161394638634178023e+02,2.484945362412386203e+02,5.831514003687806280e+01
3.780000000000000000e+02,7.199241131532372151e+01,3.270688370993275385e+02,2.178524076337632209e+02,2.503106548839114112e+02,5.892664558968795063e+01
3.790000000000000000e+02,7.287078286366642033e+01,3.289997255862976431e+02,2.187562668113082509e+02,2.516090023643764937e+02,5.972744150465632629e+01
3.800000000000000000e+02,7.388790263611700482e+01,3.315443495149182240e+02,2.208015737215748402e+02,2.526264615378375140e+02,6.021654139699680286e+01
3.810000000000000000e+02,7.479687488339641277e+01,3.345638220516008232e+02,2.230567933067110289e+02,2.545773684664278278e+02,6.094298056636547756e+01
3.820000000000000000e+02,7.560635714105751504e+01,3.374949927943088142e+02,2.245421515588649299e+02,2.565482362753227790e+02,6.138814743165281129e+01
3.830000000000000000e+02,7.681328254924468979e+01,3.396122157055295929e+02,2.255794672453001795e+02,2.588561202240086914e+02,6.188717487193258648e+01
3.840000000000000000e+02,7.766553586245430552e+01,3.407642008707512105e+02,2.272839660026302511e+02,2.603744781934649950e+02,6.219864848756552078e+01
3.850000000000000000e+02,7.849547744564037544e+01,3.428387079492238172e+02,2.287929839339038836e+02,2.615352863975864466e+02,6.267887313821876916e+01
3.860000000000000000e+02,7.945352319523007623e+01,3.456820897783373994e+02,2.301094286316672424e+02,2.628791561110268162e+02,6.303496352663920277e+01
3.870000000000000000e+02,8.041604050097242862e+01,3.483161384010400639e+02,2.313929086868255638e+02,2.635298089151364138e+02,6.374212181522320009e+01
3.880000000000000000e+02,8.118319865779452016e+01,3.503561945684734837e+02,2.324902251130855575e+02,2.657259069577424953e+02,6.393396177897808741e+01
3.890000000000000000e+02,8.216880845337384187e+01,3.522373100908160382e+02,2.338479204330114385e+02,2.678538280601211454e+02,6.447218099641062850e+01
3.900000000000000000e+02,8.293717660509221901e+01,3.550045491360261281e+02,2.352590725448472995e+02,2.693919400763930980e+02,6.490761233172838729e+01
3.910000000000000000e+02,8.377714297905018270e+01,3.573927714858602940e+02,2.368308446899217188e+02,2.714073517063036434e+02,6.567025313959231880e+01
3.920000000000000000e+02,8.455604642201026877e+01,3.590485926806341013e+02,2.390551840408745079e+02,2.729185275536373751e+02,6.633119070121527727e+01
3.930000000000000000e+02,8.572898978479796028e+01,3.610085930655501443e+02,2.406471778815039499e+02,2.751379227023231806e+02,6.646372498957931896e+01
3.940000000000000000e+02,8.619560750731018572e+01,3.637357160913979897e+02,2.422804946913987010e+02,2.772960071873921493e+02,6.690121817295880646e+01
3.950000000000000000e+02,8.726638845709078396e+01,3.653113973792262641e+02,2.434043759923802384e+02,2.794492205550868675e+02,6.759529231199520893e+01
3.960000000000000000e+02,8.832213459196742633e+01,3.685405700189470508e+02,2.447200998376586085e+02,2.817929105053282797e+02,6.825554004437611866e+01
3.970000000000000000e+02,8.929231199386209994e+01,3.709437440340783496e+02,2.472437439149677516e+02,2.833689336109391661e+02,6.909836334221384391e+01
3.980000000000000000e+02,9.042108320531031040e+01,3.732426261780488517e+02,2.496157692687455096e+02,2.845996658584629699e+02,7.011107553704536599e+01
3.990000000000000000e+02,9.144538055667450749e+01,3.751332581795373358e+02,2.510924473870201723e+02,2.852997660042792063e+02,7.141828594840735889e+01
4.000000000000000000e+02,9.205216577969903824e+01,3.773291674820817434e+02,2.516643908716685019e+02,2.870508431365334445e+02,7.175418689172872178e+01
4.010000000000000000e+02,9.280109595962944979e+01,3.796654991570509310e+02,2.533954842548938871e+02,2.887499022476001755e+02,7.245112120767765873e+01
4.020000000000000000e+02,9.352824902305692945e+01,3.829438582352560161e+02,2.551030868249208083e+02,2.903473468478671862e+02,7.307323622040061650e+01
4.030000000000000000e+02,9.440039206831144725e+01,3.845767902168572050e+02,2.567647991699694785e+02,2.919971696671811401e+02,7.345285002056232315e+01
4.040000000000000000e+02,9.512316054619100214e+01,3.872214081406904711e+02,2.585171830294714255e+02,2.943946496536498216e+02,7.487662572536042660e+01
4.050000000000000000e+02,9.630727487487925487e+01,3.903998796353970420e+02,2.603038688307029247e+02,2.968677427764696404e+02,7.552123348368810696e+01
4.060000000000000000e+02,9.740198261620383846e+01,3.917856774862195834e+02,2.616555651915118119e+02,2.984697482261021833e+02,7.640696523656674799e+01
4.070000000000000000e+02,9.796922254915112660e+01,3.935928127011612219e+02,2.634745274552925594e+02,3.012576625956073713e+02,7.753863855314813236e+01
4.080000000000000000e+02,9.889769988295712722e+01,3.961990107731920148e+02,2.650546630702997959e+02,3.027600255689331448e+02,7.849306619137190921e+01
4.090000000000000000e+02,9.936538019474107841e+01,3.986377759084642776e+02,2.667228228374323180e+02,3.046517311839672857e+02,7.906477109537654258e+01
4.100000000000000000e+02,1.000595220443934750e+02,4.016974380515805478e+02,2.671057443304414960e+02,3.071426797084266695e+02,7.973930061444517037e+01
4.110000000000000000e+02,1.008239197000444847e+02,4.052882539788843133e+02,2.683212541491296292e+02,3.081048652264050816e+02,7.985443595526395200e+01
4.120000000000000000e+02,1.023820383471837943e+02,4.078264516610382202e+02,2.706232945036244359e+02,3.095841064631010795e+02,8.116571034697059872e+01
4.130000000000000000e+02,1.029116920119125211e+02,4.113270505693575956e+02,2.724188135806134596e+02,3.113417497117261519e+02,8.169859845837370926e+01
4.140000000000000000e+02,1.037430875161288100e+02,4.137446878529589185e+02,2.731015136333415967e+02,3.139221641556219424e+02,8.213365670144563069e+01
4.150000000000000000e+02,1.045564366330821287e+02,4.159384921210652237e+02,2.740071963150157330e+02,3.158219363299048155e+02,8.310648811580816187e+01
4.160000000000000000e+02,1.059986566111482205e+02,4.187287628372727681e+02,2.750224162329745923e+02,3.176516537117128109e+02,8.365043985972494056e+01
4.170000000000000000e+02,1.071694308516375713e+02,4.211706570266807717e+02,2.775749854331160691e+02,3.197927547929689922e+02,8.442019048827239658e+01
4.180000000000000000e+02,1.084054178607626682e+02,4.242971884543009082e+02,2.787155856907984344e+02,3.220934544894188321e+02,8.547978821698546881e+01
4.190000000000000000e+02,1.096676459135120041e+02,4.264256711554943422e+02,2.802206318389085595e+02,3.242377565116310052e+02,8.544746060554113853e+01
4.200000000000000000e+02,1.103654439746128446e+02,4.287377955869993684e+02,2.822493504316406074e+02,3.260966707236132152e+02,8.616166136017004362e+01
4.210000000000000000e+02,1.112338596583017676e+02,4.327013303608133583e+02,2.845269207749107068e+02,3.267588055192815091e+02,8.715887398660434826e+01
4.220000000000000000e+02,1.121449994971053741e+02,4.356676465455548168e+02,2.857799167078184155e+02,3.289545078995029144e+02,8.837020676206661562e+01
4.230000000000000000e+02,1.127109845113273252e+02,4.386795896402951485e+02,2.871636615644150652e+02,3.303156774703507494e+02,8.897609465390567607e+01
4.240000000000000000e+02,1.133884509861338614e+02,4.414394018341959054e+02,2.886881907171385819e+02,3.333221705440209917e+02,8.962343608631917391e+01
4.250000000000000000e+02,1.141380473580048829e+02,4.441823250598218920e+02,2.909267763197336762e+02,3.357536474001707347e+02,8.973030094283836888e+01
4.260000000000000000e+02,1.156349005251514939e+02,4.466348374945985142e+02,2.929841763754689055e+02,3.373493090075962186e+02,9.106047090664284838e+01
4.270000000000000000e+02,1.162451912925711497e+02,4.504388129933523714e+02,2.948256811633727921e+02,3.384336141900664074e+02,9.182779930319742334e+01
4.280000000000000000e+02,1.169901766266605136e+02,4.533126206926261261e+02,2.959604947064906355e+02,3.411948981036591704e+02,9.243418863354789039e+01
4.290000000000000000e+02,1.181757728661618216e+02,4.561484644408392342e+02,2.973758699656975750e+02,3.427971644309820931e+02,9.353475840638287764e+01
4.300000000000000000e+02,1.189401946715035621e+02,4.570575296863186168e+02,2.988383077726707597e+02,3.446084696016808380e+02,9.441497190102113279e+01
4.310000000000000000e+02,1.203280841633958005e+02,4.594603511790637640e+02,3.000264791116444485e+02,3.471959036158265235e+02,9.539440519984165689e+01
4.320000000000000000e+02,1.211926858227749051e+02,4.630459184232820462e+02,3.019861200376618626e+02,3.492645763982628750e+02,9.614134329929655109e+01
4.330000000000000000e+02,1.218095333659773871e+02,4.662264031104688797e+02,3.040193283283820165e+02,3.510417147359088403e+02,9.671222680135548444e+01
4.340000000000000000e+02,1.225076577495071035e+02,4.687493493464089624e+02,3.054903362262289761e+02,3.536261288499960074e+02,9.776494007451570667e+01
4.350000000000000000e+02,1.240299917308971089e+02,4.727312999289255799e+02,3.068585832240830769e+02,3.551772791395161448e+02,9.839800599417314686e+01
4.360000000000000000e+02,1.249532026362812900e+02,4.741370814632026054e+02,3.087973367754851779e+02,3.573203451394360854e+02,9.946360134379986562e+01
4.370000000000000000e+02,1.262423603793488098e+02,4.763932451599841897e+02,3.122166913403897865e+02,3.593792482595487741e+02,1.004221364545974922e+02
4.380000000000000000e+02,1.272583153587105471e+02,4.792696145798356042e+02,3.141978536640711468e+02,3.619988951009011089e+02,1.013586903498396339e+02
4.390000000000000000e+02,1.285448064087538853e+02,4.818176240732757947e+02,3.161676134373623199e+02,3.640040558167441986e+02,1.011721053681459779e+02
4.400000000000000000e+02,1.296091605497787782e+02,4.840823756716754360e+02,3.174735256817893969e+02,3.662728834398192248e+02,1.014002820622927459e+02
4.410000000000000000e+02,1.305952074853910574e+02,4.869481187427165878e+02,3.197375922786717979e+02,3.690293490055906886e+02,1.011108902967980185e+02
4.420000000000000000e+02,1.314809975431508633e+02,4.895535976423096258e+02,3.216051007664669328e+02,3.707890934277961037e+02,1.027649076306461779e+02
4.430000000000000000e+02,1.326715821175455403e+02,4.913069661830049313e+02,3.230432249689459923e+02,3.726169430546514718e+02,1.034259295008117761e+02
4.440000000000000000e+02,1.341319019934545338e+02,4.934508047669775124e+02,3.254234395566726334e+02,3.750398506335163802e+02,1.043401092044250902e+02
4.450000000000000000e+02,1.349730102721267144e+02,4.962377345348137396e+02,3.271984599018422273e+02,3.780062550526328096e+02,1.052669512982350000e+02
4.460000000000000000e+02,1.355701342215562022e+02,4.991941944858925240e+02,3.297262171170177680e+02,3.797986126600695798e+02,1.063779228754155355e+02
4.470000000000000000e+02,1.376786783972841022e+02,5.018011575539591149e+02,3.324662741225283753e+02,3.813392294103178415e+02,1.071744461131379751e+02
4.480000000000000000e+02,1.391267949782976530e+02,5.049734074303838725e+02,3.347616231326773004e+02,3.837791885956769988e+02,1.077406152060085560e+02
4.490000000000000000e+02,1.402894510224759870e+02,5.074079115435429230e+02,3.365384529243908105e+02,3.856519986225542880e+02,1.083099479964629097e+02
4.500000000000000000e+02,1.419156144863802069e+02,5.096843055959257072e+02,3.384330569170197123e+02,3.870049517096735485e+02,1.094575830576574020e+02
4.510000000000000000e+02,1.430273054619120785e+02,5.128572396814902277e+02,3.404120936074120891e+02,3.880403797274983049e+02,1.096945718417152733e+02
4.520000000000000000e+02,1.444431879299358172e+02,5.163910276270923987e+02,3.420957118159476522e+02,3.898183168829231136e+02,1.107663203990033196e+02
4.530000000000000000e+02,1.459388411474685086e+02,5.178933222243360888e+02,3.440634934126172197e+02,3.919215483381350396e+02,1.118582685316443843e+02
4.540000000000000000e+02,1.469310518183055763e+02,5.201724250971340098e+02,3.458126264739063345e+02,3.941576653789684315e+02,1.126264168224641651e+02
4.550000000000000000e+02,1.479944388851129133e+02,5.229836461932070506e+02,3.476921851567305453e+02,3.963763012759109188e+02,1.134187588162426437e+02
4.560000000000000000e+02,1.494187103841802582e+02,5.256025246577760299e+02,3.500670019438992995e+02,3.990847513310643535e+02,1.146733613031848904e+02
4.570000000000000000e+02,1.509571133226130257e+02,5.291208651629342512e+02,3.515388711530833916e+02,4.016224279801093644e+02,1.155896121541369723e+02
4.580000000000000000e+02,1.518895511687932753e+02,5.317552014819144688e+02,3.532149904513848924e+02,4.042425166172521358e+02,1.165804170186903690e+02
4.590000000000000000e+02,1.530642755408044877e+02,5.338161242673893412e+02,3.552670609479732207e+02,4.074119037084436741e+02,1.176338171496954033e+02
4.600000000000000000e+02,1.541609678786950326e+02,5.351052152789200136e+02,3.572475366987517873e+02,4.093029563239622348e+02,1.189156030875151657e+02
4.610000000000000000e+02,1.553666383460274574e+02,5.372751455402554939e+02,3.582117901832978077e+02,4.113776504409191830e+02,1.198973626356521720e+02
4.620000000000000000e+02,1.566563685955119922e+02,5.416872130435808685e+02,3.606522114911440440e+02,4.131722718154838390e+02,1.207030692690853755e+02
4.630000000000000000e+02,1.581216183995125846e+02,5.458038157975572631e+02,3.623460439707962450e+02,4.160087891320184781e+02,1.215025790424954550e+02
4.640000000000000000e+02,1.593405323113649956e+02,5.490070860579081682e+02,3.637813912206639770e+02,4.178711555828765540e+02,1.222273790867139951e+02
4.650000000000000000e+02,1.607379072872324173e+02,5.522408699745266176e+02,3.662435616081952503e+02,4.198924335822535454e+02,1.232525882831970421e+02
4.660000000000000000e+02,1.622629021074684488e+02,5.556734786861776456e+02,3.691949960063973322e+02,4.230389445778108666e+02,1.237383704312553334e+02
4.670000000000000000e+02,1.634537252596148562e+02,5.574212542651813465e+02,3.713714526098995066e+02,4.247917208598649950e+02,1.248366831276507014e+02
4.680000000000000000e+02,1.647425035998620331e+02,5.592155253106774353e+02,3.732412845370816967e+02,4.275207128105341212e+02,1.260121697880635736e+02
4.690000000000000000e+02,1.661745672268024521e+02,5.622644086850121994e+02,3.753932866654845384e+02,4.304480321591980214e+02,1.272105448713471958e+02
4.700000000000000000e+02,1.670164272263307055e+02,5.663049780284217150e+02,3.778051995349853769e+02,4.323970055236227381e+02,1.286717961313274827e+02
4.710000000000000000e+02,1.683657883748908262e+02,5.696483642650507591e+02,3.796640226769621904e+02,4.344335645994541437e+02,1.300113800948630285e+02
4.720000000000000000e+02,1.694622986912539773e+02,5.730167768111479063e+02,3.820686935124175534e+02,4.362327639663443506e+02,1.312016861461144117e+02
4.730000000000000000e+02,1.706746504634705843e+02,5.763097641684111068e+02,3.829902181510313994e+02,4.397281536760613676e+02,1.319354410771393304e+02
4.740000000000000000e+02,1.721177880509215470e+02,5.780690189898671179e+02,3.840947085974434003e+02,4.427804477583798644e+02,1.325185850607462612e+02
4.750000000000000000e+02,1.729221203453674320e+02,5.800738877996582232e+02,3.863068190946822824e+02,4.456791438206344083e+02,1.333284068450338111e+02
4.760000000000000000e+02,1.740126753965719502e+02,5.834317993329084402e+02,3.875414098329474086e+02,4.478289780230261385e+02,1.338559823738660270e+02
4.770000000000000000e+02,1.749387555032585908e+02,5.874656819244349890e+02,3.904622248272254978e+02,4.483751066620455958e+02,1.341095527270628622e+02
4.780000000000000000e+02,1.756311831036218223e+02,5.895416120723664335e+02,3.916648563327967736e+02,4.521113504646377237e+02,1.355096449819363329e+02
4.790000000000000000e+02,1.768620317102667059e+02,5.929481767009758642e+02,3.924889902519673797e+02,4.536928996447511508e+02,1.363585307297423128e+02
4.800000000000000000e+02,1.789124958705748725e+02,5.943110649528043723e+02,3.945594146991031153e+02,4.547502527550581135e+02,1.374536448064081355e+02
4.810000000000000000e+02,1.800739551124955256e+02,5.974771738186016137e+02,3.969187069107141497e+02,4.564369365615253855e+02,1.382173746846095810e+02
4.820000000000000000e+02,1.811600296232149390e+02,6.007771835799517248e+02,3.990088438696440107e+02,4.591265633539188684e+02,1.396298798534363925e+02
4.830000000000000000e+02,1.822360148461783069e+02,6.048806287831829422e+02,4.013709683096520848e+02,4.609178205395552368e+02,1.414550534020331440e+02
4.840000000000000000e+02,1.848930308401285743e+02,6.074156840619305058e+02,4.038152297597365532e+02,4.627214343548063198e+02,1.420054610496806049e+02
4.850000000000000000e+02,1.862080951638909596e+02,6.098721618758193017e+02,4.053604460156827827e+02,4.647344829056040680e+02,1.427464902500458663e+02
4.860000000000000000e+02,1.875115089376011213e+02,6.122212371363451666e+02,4.073267364357816405e+02,4.671260446875810430e+02,1.445095550426094633e+02
4.870000000000000000e+02,1.888079246326808800e+02,6.146911235815688315e+02,4.097360960634116509e+02,4.693925696234642260e+02,1.457172650985144742e+02
4.880000000000000000e+02,1.897756969720410325e+02,6.164934907615617021e+02,4.119156193060354099e+02,4.715433934781927974e+02,1.469198784813063696e+02
4.890000000000000000e+02,1.912411662796391738e+02,6.196317469523169166e+02,4.149981761975318477e+02,4.752894599511313913e+02,1.482794087854277905e+02
4.900000000000000000e+02,1.926504399044166007e+02,6.231304594575217379e+02,4.167658851552971555e+02,4.774336752228514911e+02,1.484113097712267404e+02
4.910000000000000000e+02,1.940085983289835667e+02,6.250722127280780569e+02,4.183024699126964379e+02,4.798995608131019139e+02,1.495893603849555689e+02
4.920000000000000000e+02,1.955158594555656464e+02,6.286979358849629307e+02,4.203128052938745896e+02,4.822386040136779002e+02,1.505293870312971194e+02
4.930000000000000000e+02,1.966109373427320293e+02,6.317159381518816872e+02,4.227608926067042603e+02,4.847577053189218077e+02,1.506412054429253828e+02
4.940000000000000000e+02,1.978074601827811421e+02,6.356761612519848086e+02,4.256644502539767245e+02,4.886093646680782285e+02,1.514458135610977365e+02
4.950000000000000000e+02,1.986682758371317448e+02,6.379604849840734460e+02,4.274415620756730050e+02,4.914749157097868419e+02,1.526674048434421707e+02
4.960000000000000000e+02,1.998982852242931472e+02,6.403696875672579836e+02,4.286186580548128404e+02,4.951758537135323195e+02,1.536230884037056796e+02
4.970000000000000000e+02,2.010913912768615717e+02,6.433432371535657239e+02,4.304594989952994410e+02,4.980099936629492277e+02,1.543648588233594410e+02
4.980000000000000000e+02,2.027659238329563038e+02,6.474938783521402001e+02,4.319687330390116813e+02,5.011367647458069428e+02,1.552918556814530291e+02
4.990000000000000000e+02,2.038744060092633958e+02,6.508737188104216784e+02,4.348571524273239675e+02,5.035685338586428088e+02,1.563787799927486617e+02
5.000000000000000000e+02,2.048877962776404047e+02,6.531279558797082245e+02,4.365592117382893775e+02,5.058282378974298581e+02,1.579305802186071901e+02
5.010000000000000000e+02,2.063921671984161890e+02,6.558268989242370708e+02,4.399868351403794122e+02,5.093133497449808829e+02,1.588755092099000592e+02
5.020000000000000000e+02,2.082344673249488096e+02,6.584512278885974865e+02,4.420833404281790990e+02,5.113134349773483791e+02,1.593097252893774680e+02
5.030000000000000000e+02,2.094848139972883700e+02,6.616940879222969443e+02,4.451140878244614214e+02,5.140648068407062965e+02,1.611319024905782840e+02
5.040000000000000000e+02,2.109285113124261386e+02,6.649618001120575173e+02,4.469408949571162566e+02,5.154771549676748919e+02,1.626908252248013298e+02
5.050000000000000000e+02,2.124509941878171162e+02,6.672457105771621855e+02,4.482932785328952150e+02,5.192461129755652109e+02,1.630286574571410370e+02
5.060000000000000000e+02,2.133077071556829765e+02,6.710568452185466413e+02,4.507247919779994731e+02,5.224477077217720762e+02,1.639420165671513416e+02
5.070000000000000000e+02,2.140423917259045652e+02,6.734833368911827165e+02,4.540812964295349161e+02,5.250002866452589387e+02,1.655311282541258890e+02
5.080000000000000000e+02,2.158554207105798923e+02,6.765852133949347262e+02,4.562906028897547230e+02,5.275291031783162907e+02,1.665300672684496703e+02
5.090000000000000000e+02,2.171803514142421250e+02,6.800186516183794083e+02,4.590548278191438953e+02,5.303370622840168380e+02,1.683591421604521088e+02
5.100000000000000000e+02,2.182959386748655675e+02,6.830068189777078942e+02,4.609288962935667087e+02,5.328436461655544463e+02,1.689219166472326492e+02
5.110000000000000000e+02,2.197862889919912277e+02,6.878740596674952030e+02,4.628017020887325543e+02,5.356628719283443161e+02,1.697726117506701371e+02
5.120000000000000000e+02,2.213975234890680213e+02,6.906929517320058949e+02,4.645689657211567578e+02,5.371705516358398427e+02,1.705791060232130860e+02
5.130000000000000000e+02,2.228175409052265650e+02,6.946315753270680489e+02,4.675304144476572219e+02,5.397690594931841588e+02,1.718352415457153484e+02
5.140000000000000000e+02,2.244120621283298647e+02,6.988007105247337449e+02,4.701063555678255170e+02,5.422745067915502659e+02,1.730792742650169771e+02
5.150000000000000000e+02,2.261493489963571619e+02,7.036118219015811519e+02,4.724256331839346785e+02,5.456228663224612774e+02,1.736823315183770262e+02
5.160000000000000000e+02,2.275367897406736120e+02,7.065091780899596188e+02,4.752749735894814762e+02,5.478438318485452783e+02,1.745866401302911868e+02
5.170000000000000000e+02,2.287798303736428522e+02,7.092256889628386034e+02,4.769600431166578574e+02,5.508802019957703351e+02,1.754401293868591551e+02
5.180000000000000000e+02,2.302297242315457311e+02,7.125900289129569956e+02,4.792729251434635671e+02,5.546736938220909678e+02,1.763323712805637058e+02
5.190000000000000000e+02,2.318647086772463410e+02,7.172401958458845002e+02,4.828754522145479768e+02,5.579112112588684340e+02,1.771106940040220934e+02
5.200000000000000000e+02,2.341175412083765650e+02,7.208755794948057201e+02,4.842901880755338766e+02,5.612471308973873647e+02,1.781892344023659689e+02
5.210000000000000000e+02,2.359145310610948627e+02,7.250931498285971202e+02,4.869148115123972502e+02,5.631770012427321035e+02,1.791661151858517655e+02
5.220000000000000000e+02,2.364335627891714182e+02,7.294609344513780798e+02,4.877196092369638336e+02,5.645855629928528288e+02,1.803563836470468118e+02
5.230000000000000000e+02,2.369999290121023421e+02,7.328246200617788872e+02,4.900218737187838087e+02,5.665077418486196166e+02,1.818556780900838135e+02
5.240000000000000000e+02,2.378017691224933685e+02,7.361950367330326799e+02,4.923010129639289971e+02,5.687455977294387139e+02,1.840649184420098550e+02
5.250000000000000000e+02,2.380650617606009973e+02,7.384406825160576773e+02,4.941925960674154226e+02,5.719698394892599254e+02,1.850273378793811503e+02
5.260000000000000000e+02,2.393798498816054803e+02,7.423622780468735982e+02,4.967665858138429371e+02,5.756265383781912988e+02,1.867919285045896913e+02
5.270000000000000000e+02,2.408827132498764172e+02,7.453339024259373673e+02,4.987074425037661740e+02,5.776430476057844317e+02,1.882491780177887790e+02
5.280000000000000000e+02,2.425537526114562752e+02,7.481290340993609789e+02,5.008538665290756740e+02,5.800833039780037552e+02,1.893281902376809285e+02
5.290000000000000000e+02,2.442344854763657054e+02,7.509974566412295189e+02,5.046858912894761033e+02,5.832645920173634977e+02,1.909299392019273114e+02
5.300000000000000000e+02,2.453791122070189203e+02,7.550742359066775862e+02,5.075113031479393157e+02,5.860832399644680208e+02,1.918762684490142192e+02
5.310000000000000000e+02,2.470410919046641709e+02,7.579259391756341984e+02,5.100814068188372516e+02,5.890666555945152822e+02,1.932498356582007091e+02
5.320000000000000000e+02,2.483881281920107540e+02,7.617313315464178913e+02,5.125455790774464049e+02,5.926184064568142276e+02,1.941311529387131429e+02
5.330000000000000000e+02,2.492676330098920516e+02,7.658310992416012368e+02,5.157067750645442175e+02,5.954807555033128210e+02,1.960042817359531000e+02
5.340000000000000000e+02,2.507648403082914399e+02,7.680563825045242083e+02,5.192025057844418825e+02,5.983849618127218264e+02,1.970878871306038604e+02
5.350000000000000000e+02,2.532759105779455240e+02,7.723406770940438264e+02,5.207756720271703443e+02,6.002980409275617149e+02,1.982074740299269706e+02
5.360000000000000000e+02,2.546064883845920690e+02,7.759036685155766691e+02,5.230289726798732772e+02,6.040780810345702321e+02,1.991524295370009270e+02
5.370000000000000000e+02,2.563887464218958030e+02,7.800198268580836611e+02,5.255417714549948869e+02,6.076383205752808863e+02,2.003568305322519905e+02
5.380000000000000000e+02,2.579342689195410685e+02,7.830449238996549184e+02,5.270310099340119905e+02,6.120038274252615338e+02,2.019946585430960226e+02
5.390000000000000000e+02,2.593803174522747668e+02,7.857191759749948687e+02,5.292371583892606850e+02,6.147996748417274375e+02,2.031591274134933656e+02
5.400000000000000000e+02,2.613021699173731349e+02,7.896121654150222184e+02,5.327455438654092177e+02,6.171661111467350338e+02,2.052628480106748441e+02
5.410000000000000000e+02,2.630410784229313776e+02,7.922561258118545311e+02,5.342557343751959706e+02,6.210858370838237761e+02,2.063898975854574758e+02
5.420000000000000000e+02,2.645657110145206161e+02,7.954724023177951722e+02,5.361690413272626756e+02,6.241702140200811755e+02,2.076305459367020205e+02
5.430000000000000000e+02,2.665532956860124045e+02,7.997150738690079379e+02,5.398353820815464132e+02,6.277162382868757504e+02,2.093194994208597564e+02
5.440000000000000000e+02,2.681659042246386093e+02,8.027573647632638085e+02,5.421471994216353778e+02,6.291591903836949768e+02,2.115852034675514233e+02
5.450000000000000000e+02,2.692585448786278448e+02,8.062321801155554795e+02,5.437700871923148043e+02,6.316357295301716022e+02,2.120013498474530138e+02
5.460000000000000000e+02,2.715139649209065169e+02,8.093746399693459352e+02,5.462061652806658003e+02,6.352405845392711399e+02,2.139526200924929356e+02
5.470000000000000000e+02,2.732333891668976094e+02,8.126490959956072402e+02,5.481619042688289483e+02,6.372882361522549672e+02,2.145686031219994447e+02
5.480000000000000000e+02,2.745678495399710073e+02,8.171939592202875247e+02,5.515803761611671234e+02,6.396402037442263691e+02,2.161207646649522758e+02
5.490000000000000000e+02,2.766844055067945760e+02,8.199989864852210530e+02,5.528922850111850948e+02,6.434351357100277937e+02,2.169376453625651209e+02
5.500000000000000000e+02,2.780633974779226492e+02,8.227047151579077990e+02,5.559429497405050142e+02,6.447201643557336865e+02,2.188375880881477542e+02
5.510000000000000000e+02,2.800514047133841586e+02,8.263145801014520657e+02,5.586138146280253522e+02,6.482073896735562357e+02,2.202519900470470589e+02
5.520000000000000000e+02,2.805097461375022476e+02,8.299849266766789242e+02,5.619593343226056277e+02,6.509412683394327814e+02,2.209844369924633725e+02
5.530000000000000000e+02,2.814883290942402709e+02,8.328550635896384620e+02,5.652074429651038372e+02,6.542497771153332451e+02,2.210882076660314794e+02
5.540000000000000000e+02,2.841321503251025433e+02,8.364486577108289111e+02,5.672359228347042972e+02,6.583004782651233882e+02,2.227447731333937782e+02
5.550000000000000000e+02,2.859124647891450195e+02,8.392169069130352455e+02,5.691562968475537900e+02,6.612035763005942499e+02,2.234016191993661664e+02
5.560000000000000000e+02,2.870595601764962339e+02,8.417319399862244609e+02,5.723634294046761397e+02,6.628027369392530090e+02,2.247873892919513992e+02
5.570000000000000000e+02,2.880231048590708269e+02,8.458680162654203514e+02,5.735311200980945614e+02,6.661792823997711821e+02,2.257993310631231907e+02
5.580000000000000000e+02,2.888178141462719850e+02,8.491305539346046771e+02,5.755924136225191887e+02,6.690493036819502777e+02,2.272477567580260995e+02
5.590000000000000000e+02,2.903023185563870356e+02,8.530665965639326487e+02,5.785265609436667091e+02,6.719032860474696918e+02,2.280481092851883034e+02
5.600000000000000000e+02,2.929852505911512708e+02,8.556587354701009644e+02,5.818579242467151289e+02,6.757071017580527723e+02,2.299002045830555687e+02
5.610000000000000000e+02,2.942664388497628352e+02,8.603278400398947952e+02,5.837851925007560112e+02,6.777374356193126914e+02,2.307880403565783922e+02
5.620000000000000000e+02,2.950946941250834357e+02,8.635797620612672745e+02,5.865197738695862881e+02,6.804429985303661397e+02,2.322087181579688036e+02
5.630000000000000000e+02,2.965733794538624011e+02,8.674652142497509431e+02,5.891506062730750273e+02,6.841436311218587889e+02,2.329118765333408874e+02
5.640000000000000000e+02,2.982427563179491017e+02,8.699908849420595516e+02,5.911620565730347607e+02,6.860320363580478897e+02,2.347451150983596619e+02
5.650000000000000000e+02,3.006973024751069943e+02,8.748868455116660243e+02,5.938041833560218947e+02,6.886199360143455124e+02,2.360179032435545139e+02
5.660000000000000000e+02,3.018922885682395076e+02,8.771330896723720798e+02,5.958417256730813278e+02,6.904578198952390267e+02,2.376342524980001940e+02
5.670000000000000000e+02,3.032588242375216510e+02,8.817054268824709879e+02,5.988085113380450366e+02,6.936771056037916878e+02,2.398414739721762317e+02
5.680000000000000000e+02,3.043700042757080837e+02,8.853600353258591440e+02,6.014861508669782779e+02,6.973853028430719405e+02,2.409938581651042000e+02
5.690000000000000000e+02,3.058506160981352195e+02,8.901257254259589899e+02,6.039984836149942566e+02,7.001264382206742312e+02,2.421478365209874823e+02
5.700000000000000000e+02,3.072927674270828220e+02,8.927302396088350633e+02,6.074419722285067564e+02,7.028833738075566089e+02,2.433319748093117028e+02
5.710000000000000000e+02,3.081665873645805505e+02,8.973141051697987223e+02,6.099438174692604662e+02,7.052491659109531383e+02,2.445347659638337348e+02
5.720000000000000000e+02,3.099934141239216387e+02,9.012666331404502671e+02,6.123140171921386354e+02,7.094257821798026953e+02,2.453147041979880782e+02
5.730000000000000000e+02,3.113867052239849613e+02,9.059771164460117916e+02,6.160580756906817896e+02,7.132861369789765149e+02,2.473001723114523998e+02
5.740000000000000000e+02,3.133137923066879011e+02,9.099020895442731671e+02,6.179244020943394844e+02,7.174559542318808099e+02,2.491311342066019847e+02
5.750000000000000000e+02,3.154353104541687003e+02,9.130422930739312051e+02,6.212171453957480480e+02,7.214719485379475827e+02,2.501097573237898075e+02
5.760000000000000000e+02,3.173699469498554890e+02,9.166062259641569199e+02,6.224346166334245254e+02,7.231653716804365786e+02,2.517973556906939905e+02
5.770000000000000000e+02,3.193004449913079270e+02,9.212600478267052040e+02,6.260003565983558929e+02,7.260037303562512534e+02,2.531167032192311410e+02
5.780000000000000000e+02,3.219009784200337663e+02,9.256420259710680511e+02,6.283212447582496907e+02,7.289084643338667320e+02,2.535447113264297059e+02
5.790000000000000000e+02,3.228098409149375243e+02,9.284188149239896575e+02,6.310193878693917213e+02,7.312569124887625094e+02,2.550762908568066507e+02
5.800000000000000000e+02,3.244901268557924823e+02,9.319822323985047205e+02,6.344091173863097310e+02,7.353171389305525736e+02,2.552728345935997254e+02
5.810000000000000000e+02,3.258312731912592426e+02,9.369444289418349854e+02,6.374970342941758190e+02,7.382000305496314922e+02,2.568630902866923407e+02
5.820000000000000000e+02,3.271084276670181907e+02,9.408920598765466821e+02,6.408423857988907457e+02,7.424776625920926563e+02,2.585370440840109723e+02
5.830000000000000000e+02,3.294902686853990872e+02,9.456287694201905651e+02,6.430813700541658591e+02,7.450617365774742211e+02,2.605927990044735907e+02
5.840000000000000000e+02,3.308738033527380367e+02,9.476721584022927800e+02,6.461569975079405594e+02,7.501529455744180268e+02,2.611402339745590098e+02
5.850000000000000000e+02,3.322595298475713435e+02,9.512605101986411000e+02,6.496117676018136535e+02,7.524481653834106964e+02,2.623499582372822942e+02
5.860000000000000000e+02,3.337236729258913783e+02,9.553981091523652367e+02,6.514721246037618130e+02,7.560441270101855480e+02,2.634986841205885639e+02
5.870000000000000000e+02,3.354536220354112857e+02,9.585564801021268977e+02,6.542786826791716521e+02,7.596968529099581247e+02,2.653343113234170687e+02
5.880000000000000000e+02,3.376522221007754752e+02,9.626259840545503721e+02,6.567439112059633999e+02,7.623983924452436440e+02,2.660898483928954192e+02
5.890000000000000000e+02,3.380348723198906100e+02,9.672522565548185867e+02,6.600921695099010549e+02,7.655781029534673507e+02,2.680702960629699874e+02
5.900000000000000000e+02,3.394556793834807422e+02,9.730793446293932902e+02,6.619448897006100196e+02,7.701835590311137594e+02,2.698349870738225036e+02
5.910000000000000000e+02,3.414012204524896106e+02,9.785682697827244283e+02,6.637911070311665753e+02,7.716334301993047120e+02,2.713482901752871612e+02
5.920000000000000000e+02,3.437196570611933453e+02,9.840026303283738116e+02,6.654199231037252957e+02,7.737814879668026151e+02,2.732649744270440806e+02
5.930000000000000000e+02,3.450719467426148981e+02,9.886110757874686215e+02,6.682250969927980577e+02,7.768128875458562561e+02,2.739755360250264857e+02
5.940000000000000000e+02,3.477743517801330313e+02,9.929624027290387858e+02,6.717999760325059242e+02,7.803213356423287905e+02,2.749033179378581053e+02
5.950000000000000000e+02,3.495650369798818247e+02,9.954085467691029407e+02,6.734597880144565352e+02,7.850377139640353334e+02,2.764129275300448398e+02
5.960000000000000000e+02,3.509317320523430226e+02,9.991675369778470213e+02,6.760677047588467303e+02,7.888536585917621551e+02,2.776737002548775877e+02
5.970000000000000000e+02,3.531323644068769454e+02,1.001881363827189716e+03,6.778784286643382302e+02,7.905292638910505048e+02,2.788239746955051714e+02
5.980000000000000000e+02,3.554078117271366750e+02,1.006309960069512613e+03,6.801904771396286833e+02,7.942308587093251617e+02,2.798069042833050730e+02
5.990000000000000000e+02,3.572249370269686892e+02,1.008800562895125495e+03,6.828767518027848382e+02,7.978869342399514153e+02,2.819375123670442918e+02
6.000000000000000000e+02,3.593586561885360311e+02,1.011601474742546770e+03,6.849404321711724606e+02,8.024767642789123556e+02,2.838231622338644797e+02
6.010000000000000000e+02,3.611169656146958005e+02,1.015763554168511178e+03,6.882578249884957131e+02,8.054317208541818900e+02,2.850284246406525881e+02
6.020000000000000000e+02,3.629521263538576932e+02,1.018221999683346212e+03,6.916163541823211744e+02,8.074664861387418568e+02,2.876886448040025925e+02
6.030000000000000000e+02,3.651369237394376341e+02,1.019699631977587501e+03,6.952264058526626513e+02,8.119961186476715511e+02,2.890464104324353798e+02
6.040000000000000000e+02,3.659088790566719354e+02,1.024882579102115187e+03,6.988172244767824850e+02,8.149767290199997660e+02,2.904168132199798151e+02
6.050000000000000000e+02,3.666554831724356518e+02,1.027901039346756761e+03,7.022581391430862823e+02,8.164442159625468776e+02,2.928228398226058289e+02
6.060000000000000000e+02,3.682831712625042542e+02,1.029097431684284629e+03,7.048469542067289240e+02,8.189213106356639855e+02,2.940122502895196703e+02
6.070000000000000000e+02,3.700472089337839066e+02,1.033495351243282585e+03,7.070743323740146025e+02,8.226473978805942124e+02,2.959678281870200749e+02
6.080000000000000000e+02,3.722268738460171562e+02,1.034924086516625266e+03,7.092112569157364987e+02,8.244673353250152559e+02,2.976216601133742188e+02
6.090000000000000000e+02,3.748272274126344428e+02,1.039167767874084120e+03,7.104856924986057720e+02,8.267359430269762015e+02,2.982908727021386426e+02
6.100000000000000000e+02,3.767011275212650503e+02,1.044839782007648409e+03,7.133124489000074391e+02,8.296964166642688951e+02,3.001961901030211948e+02
6.110000000000000000e+02,3.783878540507269577e+02,1.047873012948187579e+03,7.168760353046523051e+02,8.342561326829516020e+02,3.006822310760721848e+02
6.120000000000000000e+02,3.798844864455055017e+02,1.052612252966342112e+03,7.195485224694911039e+02,8.381270077196916191e+02,3.030982505687688899e+02
6.130000000000000000e+02,3.817535035289338339e+02,1.056098948294189995e+03,7.218629225196091284e+02,8.414297551697769677e+02,3.039632042227891588e+02
6.140000000000000000e+02,3.844306790448738411e+02,1.061787951781799393e+03,7.243683014308535348e+02,8.448912078139594541e+02,3.058184463375739597e+02
6.150000000000000000e+02,3.865831120100621661e+02,1.064273110510869401e+03,7.267673929502606143e+02,8.474114143429884507e+02,3.065961752620776224e+02
6.160000000000000000e+02,3.880149713949671764e+02,1.068562047174789996e+03,7.299513366789462907e+02,8.511457677693072128e+02,3.084453507619282391e+02
6.170000000000000000e+02,3.900688598731082948e+02,1.072898620145960649e+03,7.328967054823054923e+02,8.541985321120689605e+02,3.105594023586668300e+02
6.180000000000000000e+02,3.921197950497113425e+02,1.077029714188642629e+03,7.364539978953216632e+02,8.576628722782788827e+02,3.114901982992090552e+02
6.190000000000000000e+02,3.948079809690648290e+02,1.081208211703704592e+03,7.378406322640114468e+02,8.597068314036380343e+02,3.131474922112605555e+02
6.200000000000000000e+02,3.965674700336002161e+02,1.084842199206677378e+03,7.424587194072944385e+02,8.611722944797588752e+02,3.143507670074477574e+02
6.210000000000000000e+02,3.979537998449537781e+02,1.088423597939298361e+03,7.452430103025039898e+02,8.633799641792331840e+02,3.157727557651387542e+02
6.220000000000000000e+02,3.996542051201071217e+02,1.093118190738859766e+03,7.478404708204709550e+02,8.657078694976432871e+02,3.176077312405323028e+02
6.230000000000000000e+02,4.016234613228791090e+02,1.095806298645498373e+03,7.524219464905107770e+02,8.698609743022906287e+02,3.190183052836736124e+02
6.240000000000000000e+02,4.039312255752654437e+02,1.100370789497026635e+03,7.530253581529682378e+02,8.726216383104799661e+02,3.200258245008257063e+02
6.250000000000000000e+02,4.057501354794082431e+02,1.105853472446513933e+03,7.542566174274633113e+02,8.762053806487072052e+02,3.214418404329134660e+02
6.260000000000000000e+02,4.081605294740428462e+02,1.109241037089598649e+03,7.574701225965079630e+02,8.791516040258851490e+02,3.224944997116478476e+02
6.270000000000000000e+02,4.101295105693827168e+02,1.114026194800399480e+03,7.608701517923457232e+02,8.836587727606003000e+02,3.253705143112067617e+02
6.280000000000000000e+02,4.119270398553434802e+02,1.115803137506352869e+03,7.629622018152592773e+02,8.859395771706206233e+02,3.270128237682744157e+02
6.290000000000000000e+02,4.132610039650030558e+02,1.120239890097845091e+03,7.642964062405335426e+02,8.905186221347257742e+02,3.295869673168112968e+02
6.300000000000000000e+02,4.147074006334077012e+02,1.124169808938571805e+03,7.673555121028666690e+02,8.935031037296931800e+02,3.306567965028334584e+02
6.310000000000000000e+02,4.169869687061876675e+02,1.128057473997580928e+03,7.706233973038470140e+02,8.955676743457665907e+02,3.337741010586859147e+02
6.320000000000000000e+02,4.186541388063712930e+02,1.131061869555988096e+03,7.740706617976858297e+02,8.992365379660114968e+02,3.346502073932142025e+02
6.330000000000000000e+02,4.194135379479208154e+02,1.135491160169507566e+03,7.779326294451515196e+02,9.017577683831027571e+02,3.355419484665926575e+02
6.340000000000000000e+02,4.213019860259386178e+02,1.141405493413332579e+03,7.811162421016477992e+02,9.063068132337386942e+02,3.370501518806746617e+02
6.350000000000000000e+02,4.221514023490735781e+02,1.145418520112516489e+03,7.846233721154652585e+02,9.082218833131702240e+02,3.392355996061167502e+02
6.360000000000000000e+02,4.244138664596026729e+02,1.149158442775704316e+03,7.886743483819702760e+02,9.132010785667250730e+02,3.404608284603244783e+02
6.370000000000000000e+02,4.256099844671803112e+02,1.153342956662092547e+03,7.902604141003091627e+02,9.174582248016088215e+02,3.423468136304084055e+02
6.380000000000000000e+02,4.281731089966424975e+02,1.157545457334853836e+03,7.928693731587111415e+02,9.193903194578347211e+02,3.437882626893140809e+02
6.390000000000000000e+02,4.316761829293326400e+02,1.162809498519931822e+03,7.947537042408388288e+02,9.230540276874069150e+02,3.446530464346156464e+02
6.400000000000000000e+02,4.336816922869545010e+02,1.166004738682364405e+03,7.991968233989341570e+02,9.261284458831138409e+02,3.468754271602151675e+02
6.410000000000000000e+02,4.350621908489580960e+02,1.171161590836527921e+03,8.016408560234231118e+02,9.302778158523597085e+02,3.473550592970244679e+02
6.420000000000000000e+02,4.384007592460224032e+02,1.176870922105287718e+03,8.041970119369965460e+02,9.331311762770257019e+02,3.488533159768148835e+02
6.430000000000000000e+02,4.391967588796204609e+02,1.179583841460511394e+03,8.071645744923516759e+02,9.356241901157995926e+02,3.504155279900611504e+02
6.440000000000000000e+02,4.413452229638387507e+02,1.183065645626517835e+03,8.092388317309168997e+02,9.382565647718726041e+02,3.519079519312539333e+02
6.450000000000000000e+02,4.423200577896923278e+02,1.189001471157878314e+03,8.122699178368839057e+02,9.432650439234099622e+02,3.528718892349046428e+02
6.460000000000000000e+02,4.451565793995878835e+02,1.192417875726698639e+03,8.152634480126303060e+02,9.481800345911813110e+02,3.551104750727411101e+02
6.470000000000000000e+02,4.466113824967023334e+02,1.196727671272015641e+03,8.178793031212835558e+02,9.519346557543376548e+02,3.570491806251282014e+02
6.480000000000000000e+02,4.484485480670490460e+02,1.202661763604415228e+03,8.208826192569752038e+02,9.555658627269328917e+02,3.585421050984764406e+02
6.490000000000000000e+02,4.507275973755722589e+02,1.207192294305546966e+03,8.253493464075734209e+02,9.598884522285668481e+02,3.607683996974718070e+02
6.500000000000000000e+02,4.536003822445361493e+02,1.211406594489211784e+03,8.281226728447336427e+02,9.639091695394126873e+02,3.622620021990499026e+02
6.510000000000000000e+02,4.565287588003884593e+02,1.215710646061778334e+03,8.324136430871112680e+02,9.681734732230377176e+02,3.629605643419182002e+02
6.520000000000000000e+02,4.592500256964426626e+02,1.219465755129922854e+03,8.353724439585876098e+02,9.714898419695293796e+02,3.650763708337449884e+02
6.530000000000000000e+02,4.615630918050055129e+02,1.224632848929268448e+03,8.384511370684508620e+02,9.757081044145486430e+02,3.663378078898477952e+02
6.540000000000000000e+02,4.637116943222980012e+02,1.228325493053801893e+03,8.427121193493719602e+02,9.793927138671200510e+02,3.673941705917307559e+02
6.550000000000000000e+02,4.650660025096597110e+02,1.232463081905244053e+03,8.452714874674583143e+02,9.849483338641425689e+02,3.690586418076533164e+02
6.560000000000000000e+02,4.678126617776792955e+02,1.235712632539079095e+03,8.498916728584912335e+02,9.881080665857207350e+02,3.711630632223244675e+02
6.570000000000000000e+02,4.699559813375204840e+02,1.243009182652567461e+03,8.531568627593976544e+02,9.914478979349642032e+02,3.736078602685264514e+02
6.580000000000000000e+02,4.729807567801806272e+02,1.246052721691325132e+03,8.569884256173190806e+02,9.950979141725779300e+02,3.759251938944867106e+02
6.590000000000000000e+02,4.746886185701155227e+02,1.249773232000311964e+03,8.592472855703335881e+02,9.978603862732036305e+02,3.784633355388306200e+02
6.600000000000000000e+02,4.778138339386246116e+02,1.255255859794747721e+03,8.617382232353760401e+02,1.001979342226137646e+03,3.803472074230211319e+02
6.610000000000000000e+02,4.796964159556187042e+02,1.260739321859851998e+03,8.651931231285343529e+02,1.005395157050797593e+03,3.811876029229573533e+02
6.620000000000000000e+02,4.802015800399264549e+02,1.264105613462442761e+03,8.676214594238205109e+02,1.009364269963313632e+03,3.834201505615973247e+02
6.630000000000000000e+02,4.825499952707180000e+02,1.268879690219231861e+03,8.720895614819070261e+02,1.013703128481490921e+03,3.847135521363679800e+02
6.640000000000000000e+02,4.843694356675971449e+02,1.273087703148642049e+03,8.759661808796222431e+02,1.016147768292651108e+03,3.867858806896356327e+02
6.650000000000000000e+02,4.863609286745151508e+02,1.278342686181231784e+03,8.776255360649191744e+02,1.019851059216549174e+03,3.890763319793518349e+02
6.660000000000000000e+02,4.881353387291774766e+02,1.281238576734050184e+03,8.796418128303962476e+02,1.023747571557808783e+03,3.906126075186599564e+02
6.670000000000000000e+02,4.886269354959611633e+02,1.283687605883074411e+03,8.816535701487764527e+02,1.027238568803997168e+03,3.926426174973115053e+02
6.680000000000000000e+02,4.911832525767869129e+02,1.286988999331551440e+03,8.847390209584086733e+02,1.029748276604823786e+03,3.941447812809003608e+02
6.690000000000000000e+02,4.941460866626514417e+02,1.291755262969781143e+03,8.880975612428936756e+02,1.034122036556433613e+03,3.955616843838835734e+02
6.700000000000000000e+02,4.955054392743639369e+02,1.293919277339149176e+03,8.913176336380968223e+02,1.036611058624945599e+03,3.970123229971466117e+02
6.710000000000000000e+02,4.967625382703728292e+02,1.297642490717264081e+03,8.945718918961961208e+02,1.040808963166871990e+03,3.974746368320875831e+02
6.720000000000000000e+02,4.984032802939559588e+02,1.303629892305714293e+03,8.981675992059522287e+02,1.044391883679462808e+03,3.997901309302944810e+02
6.730000000000000000e+02,5.011997284090410290e+02,1.307391106123365716e+03,9.007421256092352451e+02,1.047216310203820740e+03,4.010018779567243428e+02
6.740000000000000000e+02,5.024004314072811894e+02,1.313704058510597861e+03,9.045418073174871552e+02,1.050028070584466604e+03,4.021812308344100302e+02
6.750000000000000000e+02,5.039385446406021742e+02,1.320293669838518781e+03,9.085233945534873783e+02,1.052590540685098858e+03,4.045591080487938598e+02
6.760000000000000000e+02,5.055789344257636344e+02,1.324271935601802625e+03,9.098394801668209766e+02,1.054883832889744099e+03,4.060631095788349967e+02
6.770000000000000000e+02,5.073409857182354017e+02,1.329415023959867540e+03,9.132802891224969244e+02,1.058827351617646400e+03,4.089265057389334288e+02
6.780000000000000000e+02,5.100061763431325517e+02,1.333153287133714912e+03,9.173103092267391503e+02,1.061699361643152088e+03,4.108948057594078591e+02
6.790000000000000000e+02,5.126589758189771828e+02,1.338863365564411197e+03,9.212769871313673775e+02,1.066213028414259952e+03,4.125649910973436363e+02
6.800000000000000000e+02,5.160043954193711215e+02,1.345422536346953393e+03,9.259200410431776618e+02,1.069813037646919611e+03,4.129808339018866832e+02
6.810000000000000000e+02,5.170131702705979251e+02,1.350415477488349097e+03,9.281201255340672560e+02,1.073683997321901188e+03,4.140672278949215297e+02
6.820000000000000000e+02,5.186035876578088164e+02,1.354768271051322245e+03,9.318684307323810572e+02,1.077768792634116380e+03,4.163939627615372956e+02
6.830000000000000000e+02,5.208970165753189576e+02,1.360017072138854019e+03,9.361122125486809864e+02,1.081521648080560226e+03,4.173321411039618170e+02
6.840000000000000000e+02,5.235649146890428938e+02,1.364629901184849587e+03,9.387389914719628905e+02,1.085598794259237820e+03,4.196055331905262165e+02
6.850000000000000000e+02,5.262421529470841506e+02,1.368711060164901482e+03,9.423197499057099549e+02,1.088964728472931711e+03,4.203497364538712873e+02
6.860000000000000000e+02,5.289084082213846614e+02,1.374016367637677831e+03,9.446242069204456584e+02,1.091917338233324926e+03,4.223326943893396788e+02
6.870000000000000000e+02,5.314569723957415590e+02,1.376722525611327683e+03,9.490179859391057562e+02,1.094458636424672022e+03,4.243024928282509336e+02
6.880000000000000000e+02,5.324744519950307904e+02,1.380715996807351303e+03,9.509862970468805088e+02,1.096418447055920751e+03,4.268190095018887291e+02
6.890000000000000000e+02,5.337015956922940632e+02,1.383722688796631246e+03,9.537599077231783440e+02,1.100233428931472190e+03,4.284148171940168481e+02
6.900000000000000000e+02,5.353105430563133496e+02,1.391231656279976960e+03,9.566984980599879691e+02,1.104414500795334334e+03,4.299361207364726738e+02
6.910000000000000000e+02,5.373193291739254391e+02,1.397430921050953202e+03,9.600683942592308995e+02,1.108658171611592934e+03,4.315849943997242804e+02
6.920000000000000000e+02,5.404858998926040385e+02,1.401756398380187193e+03,9.622985625893145425e+02,1.112889239008135746e+03,4.332144465689664230e+02
6.930000000000000000e+02,5.434182534223739367e+02,1.404675653819465879e+03,9.647673879717265208e+02,1.117380812325465740e+03,4.351900465542112215e+02
6.940000000000000000e+02,5.448919374847948802e+02,1.410857349319259583e+03,9.676592258174690642e+02,1.122558655938825268e+03,4.374949886179075520e+02
6.950000000000000000e+02,5.479368858138482210e+02,1.416856188847953035e+03,9.704074374224131816e+02,1.128193657207738397e+03,4.403267628109837233e+02
6.960000000000000000e+02,5.507589924377929265e+02,1.423038573148035084e+03,9.722391166928086932e+02,1.132056390987636405e+03,4.422665169689104232e+02
6.970000000000000000e+02,5.529975108851037930e+02,1.426626310752564677e+03,9.745529505418835470e+02,1.136626549264005916e+03,4.447287222713060828e+02
6.980000000000000000e+02,5.542738626610698702e+02,1.431045446974350170e+03,9.778787135254285658e+02,1.139355138231685942e+03,4.469832283881008834e+02
6.990000000000000000e+02,5.569351631975011969e+02,1.435253338044618204e+03,9.813586287119951521e+02,1.144365094661750845e+03,4.478000438587316694e+02
7.000000000000000000e+02,5.584725035675227218e+02,1.439423899252039973e+03,9.842129173474206709e+02,1.147023475967242575e+03,4.499428804018941150e+02
7.010000000000000000e+02,5.614086932051832264e+02,1.446477901998202015e+03,9.865578921084101012e+02,1.150877602493731956e+03,4.525146295711308539e+02
7.020000000000000000e+02,5.628890096582904334e+02,1.451000734512509098e+03,9.898036881397035813e+02,1.151387401126584791e+03,4.541304355935190529e+02
7.030000000000000000e+02,5.663248099110379599e+02,1.457020546191419498e+03,9.931618592952777362e+02,1.155148959144878290e+03,4.558159056357627605e+02
7.040000000000000000e+02,5.682353636460825328e+02,1.461406342902325605e+03,9.958534985570108802e+02,1.158873314267084879e+03,4.576483391084157688e+02
7.050000000000000000e+02,5.703767820028689357e+02,1.464634921808014951e+03,9.975211282146265148e+02,1.161508012787854113e+03,4.593570059906035112e+02
7.060000000000000000e+02,5.728557872850642525e+02,1.469285997946481530e+03,1.001159545196888416e+03,1.165779406750678845e+03,4.614934215136935336e+02
7.070000000000000000e+02,5.758905268762700871e+02,1.473395700085062799e+03,1.005294343277946723e+03,1.169098633869738478e+03,4.642467461294277769e+02
7.080000000000000000e+02,5.781810119539669586e+02,1.476998625296067530e+03,1.006417488579193673e+03,1.172673444416358052e+03,4.660574965621465253e+02
7.090000000000000000e+02,5.799162436854987845e+02,1.481621302696937164e+03,1.010298111255501681e+03,1.176517706489816646e+03,4.689050501170435723e+02
7.100000000000000000e+02,5.823678397538271838e+02,1.489108981553829835e+03,1.015138314737056817e+03,1.180425003722244583e+03,4.703358605946510806e+02
7.110000000000000000e+02,5.847261307524712493e+02,1.491176717490157671e+03,1.018910386558497521e+03,1.184934098828697870e+03,4.715544895217670955e+02
7.120000000000000000e+02,5.872140224858505917e+02,1.496734675820244092e+03,1.022349121588575485e+03,1.187497468322172836e+03,4.732771685380980671e+02
7.130000000000000000e+02,5.905913543458689219e+02,1.501900540715158968e+03,1.024819362403146897e+03,1.194560308689464364e+03,4.745915860094431764e+02
7.140000000000000000e+02,5.930357936325742685e+02,1.504980711378546403e+03,1.027570034292864875e+03,1.197950613864356228e+03,4.764519375399552246e+02
7.150000000000000000e+02,5.952862935842957768e+02,1.511229034129973570e+03,1.030371189646356697e+03,1.201060665793717362e+03,4.793880315921026067e+02
7.160000000000000000e+02,5.973433493663953868e+02,1.515814155409997056e+03,1.033433601418942771e+03,1.205621677862363867e+03,4.821279907141109788e+02
7.170000000000000000e+02,5.993882490505638998e+02,1.519531027150689624e+03,1.037868973653978628e+03,1.208951864658871727e+03,4.839706543283284645e+02
7.180000000000000000e+02,6.010764277946849461e+02,1.525632154982024076e+03,1.043350297869523729e+03,1.212090327191617916e+03,4.862183862462497927e+02
7.190000000000000000e+02,6.050556072062103112e+02,1.530585332759673747e+03,1.045068894497966539e+03,1.214991945842325777e+03,4.888810220198208754e+02
7.200000000000000000e+02,6.067784204259826311e+02,1.536353901640801723e+03,1.050034571547725818e+03,1.219698276316387592e+03,4.905699069260595024e+02
7.210000000000000000e+02,6.089810179839608963e+02,1.541024278364233396e+03,1.054161498682142792e+03,1.224163175157854312e+03,4.917744381942205791e+02
7.220000000000000000e+02,6.108739784175991190e+02,1.545160206203353937e+03,1.058753407403986785e+03,1.228169208671758724e+03,4.951970079723444087e+02
7.230000000000000000e+02,6.137240136854555885e+02,1.549991027685415247e+03,1.062456401561125404e+03,1.232325591743390078e+03,4.975904185050629280e+02
7.240000000000000000e+02,6.157171119589435193e+02,1.554386589725326758e+03,1.064985599371157832e+03,1.237808632737927837e+03,4.993995006053809220e+02
7.250000000000000000e+02,6.188975587927108108e+02,1.559786658999255451e+03,1.067778084332460367e+03,1.241839086929583118e+03,5.015212146274679412e+02
7.260000000000000000e+02,6.213734004972013736e+02,1.565313493491370309e+03,1.069824321179672097e+03,1.245929239788087671e+03,5.033576974889455755e+02
7.270000000000000000e+02,6.241943259388540355e+02,1.570469995672741334e+03,1.072018027963928716e+03,1.249439867202530422e+03,5.045731184405714203e+02
7.280000000000000000e+02,6.269119295856914960e+02,1.577029879295297633e+03,1.077431311179345357e+03,1.252190550548917599e+03,5.080411236594347884e+02
7.290000000000000000e+02,6.294075372881148951e+02,1.581984196344099018e+03,1.080689884868377703e+03,1.254950067245174523e+03,5.088970838234043867e+02
7.300000000000000000e+02,6.335765255638757480e+02,1.586801156227855699e+03,1.083047406960919943e+03,1.258940958645497176e+03,5.120645541266570717e+02
7.310000000000000000e+02,6.346058178865773698e+02,1.592453569605084795e+03,1.087672171434322308e+03,1.261830905619355917e+03,5.142184080288517407e+02
7.320000000000000000e+02,6.367443717438887916e+02,1.597661151442252958e+03,1.092172153777397398e+03,1.265958254207462687e+03,5.158106204327929163e+02
7.330000000000000000e+02,6.376273666367554824e+02,1.602075984071908806e+03,1.095022354607830266e+03,1.271376439258714299e+03,5.182359130120988766e+02
7.340000000000000000e+02,6.397982079805253761e+02,1.605682241767013920e+03,1.099698203732020374e+03,1.273890068444677127e+03,5.202286102923883391e+02
7.350000000000000000e+02,6.420217288135579565e+02,1.609720286832574857e+03,1.103597638495608862e+03,1.279760495227652427e+03,5.211893290503028311e+02
7.360000000000000000e+02,6.451230439758288639e+02,1.613251450173581588e+03,1.105770781943717111e+03,1.284428195875714664e+03,5.234105450916185873e+02
7.370000000000000000e+02,6.478556801678134889e+02,1.617352885303208950e+03,1.108299163230823524e+03,1.289388063922518086e+03,5.268154478428472203e+02
7.380000000000000000e+02,6.507555042064474264e+02,1.623052376922388248e+03,1.111065070693195139e+03,1.295160339478730748e+03,5.303446715039674473e+02
7.390000000000000000e+02,6.528574202330489697e+02,1.626311512074024904e+03,1.113314365382541837e+03,1.299761459337897122e+03,5.333691250214928914e+02
7.400000000000000000e+02,6.557721302946940796e+02,1.628194733362494389e+03,1.117865785807793600e+03,1.304911655937436535e+03,5.349224186676534600e+02
7.410000000000000000e+02,6.591612616721826043e+02,1.635462087972825884e+03,1.121049078395370998e+03,1.308503493923218230e+03,5.372933156398623851e+02
7.420000000000000000e+02,6.599516325659005815e+02,1.643265610743037996e+03,1.124483747428876541e+03,1.312405880542386058e+03,5.399076243775983812e+02
7.430000000000000000e+02,6.637019934382229849e+02,1.646331967295734330e+03,1.126776328928592875e+03,1.316183134856975812e+03,5.426161406516818033e+02
7.440000000000000000e+02,6.673509006276779019e+02,1.652147639857532340e+03,1.129221400465800798e+03,1.321717574182160661e+03,5.451106785619729180e+02
7.450000000000000000e+02,6.694794318490210117e+02,1.657476541845426027e+03,1.133880813249740640e+03,1.325016763719647997e+03,5.475948333374068397e+02
7.460000000000000000e+02,6.713212698408303822e+02,1.661431973997396653e+03,1.136070360020821454e+03,1.329196498719316651e+03,5.497924450006941015e+02
7.470000000000000000e+02,6.726091724501774252e+02,1.667179197268302232e+03,1.140766932962612373e+03,1.333143632146792697e+03,5.524790066842099350e+02
7.480000000000000000e+02,6.754030123249440294e+02,1.674184680549572931e+03,1.143658494570026733e+03,1.337896368340650497e+03,5.557706227708465576e+02
7.490000000000000000e+02,6.775868401962407006e+02,1.681031132107481881e+03,1.145913328305003688e+03,1.343516888529245762e+03,5.578898953433053975e+02


==> figs/sim/train_loss_edge_07_mal_8_out_max_talwar_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.690952517071041328e+00,9.789333633909439669e+00,9.771293185419619221e+00,9.861250778815211504e+00,9.830325691394060428e+00
1.000000000000000000e+00,4.692332513497418311e+00,4.998634845061623366e+00,4.629308905891472037e+00,5.912091536702042127e+00,7.297628762647011769e+00
2.000000000000000000e+00,2.720267963790327315e+00,2.996237128431364471e+00,2.520883039752870314e+00,4.338372788831126314e+00,6.484015460856916491e+00
3.000000000000000000e+00,1.541406430464141497e+00,1.717676100452853127e+00,1.336741535487851795e+00,3.250878241647268574e+00,5.772066072889086463e+00
4.000000000000000000e+00,7.948745293721337646e-01,8.961610607283450047e-01,5.979078625927205515e-01,2.383323999668309767e+00,5.086111857378095458e+00
5.000000000000000000e+00,3.480117538677685030e-01,3.874477697834717294e-01,2.003307679252912532e-01,1.650055651555133895e+00,4.281423605064876625e+00
6.000000000000000000e+00,1.229318436566028128e-01,1.709498323258664687e-01,5.501252057480232605e-02,1.080495978627082687e+00,3.632493542940432363e+00
7.000000000000000000e+00,5.960501340404933401e-02,6.784550122449062304e-02,3.076189705140008890e-02,6.817842965994546089e-01,2.990940317302168250e+00
8.000000000000000000e+00,5.420124082214594630e-02,2.491165477550161267e-02,3.418560081938848416e-02,4.222893857418240637e-01,2.407765226132335901e+00
9.000000000000000000e+00,6.188338109518931596e-02,1.237114603019928705e-02,4.689929411861049058e-02,2.281408812626488647e-01,1.939593840548869075e+00
1.000000000000000000e+01,8.370151178472517994e-02,9.323139892640219806e-03,7.005459622676990517e-02,1.307691023083344950e-01,1.667681926387174052e+00
1.100000000000000000e+01,1.136999171821198029e-01,1.046073545514025760e-02,9.112628174845827100e-02,7.881241203314393040e-02,1.401006244477847495e+00
1.200000000000000000e+01,1.619639076394389088e-01,1.147019190438880454e-02,1.237899289148126636e-01,4.925304928138340976e-02,1.136250528584141994e+00
1.300000000000000000e+01,2.324932806122980145e-01,1.471073469932526745e-02,1.838038478055409319e-01,2.941588459666522049e-02,8.918994604820411620e-01
1.400000000000000000e+01,3.078883694498634194e-01,2.070782730407627614e-02,2.853352530761139594e-01,2.042535320509564212e-02,6.566089235421036507e-01
1.500000000000000000e+01,4.502997980150078572e-01,2.780789713673215147e-02,4.170728515524291247e-01,1.541306066896286353e-02,4.946716951137782869e-01
1.600000000000000000e+01,5.851672567736042607e-01,3.575224724100545259e-02,6.125835965481352119e-01,1.218623160829446217e-02,3.663240403694709713e-01
1.700000000000000000e+01,8.487529280220048600e-01,4.918374283820348136e-02,8.122947602239164455e-01,1.076995386253298825e-02,2.600507824183548866e-01
1.800000000000000000e+01,1.290006973915191146e+00,7.471872929165090937e-02,1.292961045961694033e+00,1.015002258808384017e-02,1.951066723958275739e-01
1.900000000000000000e+01,1.760306547172662661e+00,1.106293907640727436e-01,1.837985897778871891e+00,1.040507981279514826e-02,1.403590519352351240e-01
2.000000000000000000e+01,2.290015512131070352e+00,1.522107733378272876e-01,2.466802624913861930e+00,1.092086615208798239e-02,1.057975181913443086e-01
2.100000000000000000e+01,3.178303044470087713e+00,2.370598382818782657e-01,3.001734213596743750e+00,1.205354245161893711e-02,8.799420351639197779e-02
2.200000000000000000e+01,4.131381232261302827e+00,3.313159697946197468e-01,3.694454334478811663e+00,1.365292616376179158e-02,6.885187202481390933e-02
2.300000000000000000e+01,5.228806283683697487e+00,4.579879806096101014e-01,4.955285437546455896e+00,1.531298459407071100e-02,5.390370890140283588e-02
2.400000000000000000e+01,6.442357297122495829e+00,6.113695079710530500e-01,6.121072786549985878e+00,1.760664353065066745e-02,3.842416380556124000e-02
2.500000000000000000e+01,7.835654420329241532e+00,8.967553742357666779e-01,7.513867117727489386e+00,2.145529636750920233e-02,2.695896890109317212e-02
2.600000000000000000e+01,9.512599331190759955e+00,1.301454359735062294e+00,9.250462364339142596e+00,2.613093980304803665e-02,1.919104796704218518e-02
2.700000000000000000e+01,1.157849576645094025e+01,1.793496500128316740e+00,1.087859538223521838e+01,3.339008808469667855e-02,1.468435079772811847e-02
2.800000000000000000e+01,1.365941236408836801e+01,2.543165504443347213e+00,1.313710023474336275e+01,4.145017716450349887e-02,1.173815471020456247e-02
2.900000000000000000e+01,1.632993037089807586e+01,3.486487466601946306e+00,1.548441514890766513e+01,4.794000556967059623e-02,8.714620613437640273e-03
3.000000000000000000e+01,1.895948485066769251e+01,4.383699546038062778e+00,1.802093251454290268e+01,5.662597086431631066e-02,6.402234614840907057e-03
3.100000000000000000e+01,2.138609947304582803e+01,5.420987396643987211e+00,2.029449295179211532e+01,7.009049435883218937e-02,4.927218826478840796e-03
3.200000000000000000e+01,2.424745489423068534e+01,6.699621884284656659e+00,2.289541561931147129e+01,8.294479294903822630e-02,3.397261720451072442e-03
3.300000000000000000e+01,2.787657228377440788e+01,8.226992141522838864e+00,2.532926773247468333e+01,1.050877341131822851e-01,2.504424255756476647e-03
3.400000000000000000e+01,3.076149123776967897e+01,9.810762502595835599e+00,2.814560828624401267e+01,1.263535993998519125e-01,2.009592069385224278e-03
3.500000000000000000e+01,3.422412951092378819e+01,1.164092297606121207e+01,3.156252462140232495e+01,1.521735726156030477e-01,1.265042814801886628e-03
3.600000000000000000e+01,3.729676309458587014e+01,1.338010495721922766e+01,3.542992527848242901e+01,1.852297493022231345e-01,1.098640345909229765e-03
3.700000000000000000e+01,4.120778348965394855e+01,1.541109045761553453e+01,3.864002569438571300e+01,2.307692176122497774e-01,9.497119788378638461e-04
3.800000000000000000e+01,4.509895393621263082e+01,1.751986005847192729e+01,4.189856718453129503e+01,2.875001630272595587e-01,7.683628716690371618e-04
3.900000000000000000e+01,4.965115715947515440e+01,2.002834839204073347e+01,4.506803487074716941e+01,3.429616263144827926e-01,6.971939828993578558e-04
4.000000000000000000e+01,5.387275181909386390e+01,2.277430232836444901e+01,4.869519767830892221e+01,4.043701464295338388e-01,5.994425283160076390e-04
4.100000000000000000e+01,5.827574979622610840e+01,2.513228463416640324e+01,5.277400179848490325e+01,4.773324149425540730e-01,5.463303457969859167e-04
4.200000000000000000e+01,6.327943326320310291e+01,2.786435872552552695e+01,5.736204580741313919e+01,6.147193248353874928e-01,5.111940952716720332e-04
4.300000000000000000e+01,6.817594104451816861e+01,3.086673872863101309e+01,6.197903072901252131e+01,7.449293718319278668e-01,4.731251825556004320e-04
4.400000000000000000e+01,7.400702242652485552e+01,3.384214886754863016e+01,6.706660665956023593e+01,9.747218802937789306e-01,4.559304010900433468e-04
4.500000000000000000e+01,7.864045507063852369e+01,3.737974913818504774e+01,7.268736324394328108e+01,1.120135347244267443e+00,4.360254953382769472e-04
4.600000000000000000e+01,8.301182648030433597e+01,4.121430117801910598e+01,7.860107949986584686e+01,1.217674353414487154e+00,4.444031527562897210e-04
4.700000000000000000e+01,8.806207510140814065e+01,4.519397167940408622e+01,8.446967831820688843e+01,1.432288664647840992e+00,4.246810653834032223e-04
4.800000000000000000e+01,9.428640322028465448e+01,4.933033400561100734e+01,8.949333074045404146e+01,1.629579103163331766e+00,4.254960854658262903e-04
4.900000000000000000e+01,1.005495398225499173e+02,5.393615738224092837e+01,9.659850134405598965e+01,1.942639449523039907e+00,4.004432956932202359e-04
5.000000000000000000e+01,1.062459530952370699e+02,5.776151008140203658e+01,1.025048962563366217e+02,2.261164547318613494e+00,4.474992553258339001e-04
5.100000000000000000e+01,1.128780850054410365e+02,6.246588204667195754e+01,1.086309746817692883e+02,2.570331474149557760e+00,4.393108086298003201e-04
5.200000000000000000e+01,1.197799780950850135e+02,6.702976162854380959e+01,1.158467318248486322e+02,2.974738079353234532e+00,4.624254173951625191e-04
5.300000000000000000e+01,1.255744157134259069e+02,7.265746364045361361e+01,1.224907430833772821e+02,3.333104757015250552e+00,4.577341395521905554e-04
5.400000000000000000e+01,1.314062216385577813e+02,7.815865481389531055e+01,1.298820149149989049e+02,3.811613622241494248e+00,4.857292154745174173e-04
5.500000000000000000e+01,1.394805619769266514e+02,8.444824219813604316e+01,1.368286037214093369e+02,4.421925943939264414e+00,5.058250844821587933e-04
5.600000000000000000e+01,1.476848263948876365e+02,9.012641060428899209e+01,1.444705719901506598e+02,4.870110032133329270e+00,4.977661576296421586e-04
5.700000000000000000e+01,1.554331236429766250e+02,9.555456784888525590e+01,1.518820173901649753e+02,5.442928665737239768e+00,5.195172741726539201e-04
5.800000000000000000e+01,1.641754947320435747e+02,1.004353175465447663e+02,1.591702762016268764e+02,6.092577101145964846e+00,5.524127232088282824e-04
5.900000000000000000e+01,1.717960456945484395e+02,1.070855176183906252e+02,1.669624722191291539e+02,6.639537502592586904e+00,5.453264926539302948e-04
6.000000000000000000e+01,1.811244135460402731e+02,1.134223369084091644e+02,1.759603863350041308e+02,7.281293674683976036e+00,5.711108357446814665e-04
6.100000000000000000e+01,1.896540010144881307e+02,1.197748195159925899e+02,1.859275812665111971e+02,7.974559221273928244e+00,5.820061738376347549e-04
6.200000000000000000e+01,1.982473880743359018e+02,1.264074129491236675e+02,1.951216703829601329e+02,8.736055142087547409e+00,6.185730993902849306e-04
6.300000000000000000e+01,2.076473685458473710e+02,1.331734534408644777e+02,2.044936189494462724e+02,9.600618682187310071e+00,6.088130778391098730e-04
6.400000000000000000e+01,2.164509078582711368e+02,1.406963462265802605e+02,2.132834352553047665e+02,1.054875260820930372e+01,6.386160013148733938e-04
6.500000000000000000e+01,2.264495478272100399e+02,1.482935321641836310e+02,2.229856594724627712e+02,1.147995501315969946e+01,6.582763230320587411e-04
6.600000000000000000e+01,2.369831524228059152e+02,1.558546294653436348e+02,2.317381960577689313e+02,1.230033011228619166e+01,7.035483485406945903e-04
6.700000000000000000e+01,2.451839242124292468e+02,1.635821690934949402e+02,2.440257808101580963e+02,1.332106079407882149e+01,7.260636602467451794e-04
6.800000000000000000e+01,2.534800619892826603e+02,1.721178734184510404e+02,2.545926491456049234e+02,1.436837293160403917e+01,7.637072129593747150e-04
6.900000000000000000e+01,2.627454366788352900e+02,1.807876666285555416e+02,2.651838310900886313e+02,1.528339185096609043e+01,8.040372438171683456e-04
7.000000000000000000e+01,2.727233319698207765e+02,1.900351185049671017e+02,2.770941387326832910e+02,1.631770428024837827e+01,8.298250391544081950e-04
7.100000000000000000e+01,2.827622363711477078e+02,1.998541104680405738e+02,2.877519724316285306e+02,1.736712576028636335e+01,9.009147439259512780e-04
7.200000000000000000e+01,2.938655978383460479e+02,2.079815921668414376e+02,2.991810841748252301e+02,1.859985254188143244e+01,8.970024744565652242e-04
7.300000000000000000e+01,3.061000002373953066e+02,2.155511763403995928e+02,3.098102465666247554e+02,2.007496964562837150e+01,9.021072145685149479e-04
7.400000000000000000e+01,3.187988090085690374e+02,2.243339961401233325e+02,3.204316480863312222e+02,2.131064773812976298e+01,9.840060995310873082e-04
7.500000000000000000e+01,3.309368018604661188e+02,2.346712161365289830e+02,3.307003704493686200e+02,2.264190943655968979e+01,1.081636213957182235e-03
7.600000000000000000e+01,3.424950514585298151e+02,2.441027373723759695e+02,3.429761024077622551e+02,2.373413491956716470e+01,1.126524432409348186e-03
7.700000000000000000e+01,3.539557078409570749e+02,2.535559639430400694e+02,3.565974559616017245e+02,2.527177551527306321e+01,1.209697258075626003e-03
7.800000000000000000e+01,3.666657480778902709e+02,2.624966579056762157e+02,3.686353060995104443e+02,2.653062100007227286e+01,1.328963287192230780e-03
7.900000000000000000e+01,3.794905989531465593e+02,2.727950463262272933e+02,3.813660485512216951e+02,2.780501397063121516e+01,1.425130865856716333e-03
8.000000000000000000e+01,3.923337422560372829e+02,2.829364391554620397e+02,3.947403345327110173e+02,2.909201364368425402e+01,1.519822762568567853e-03
8.100000000000000000e+01,4.059417777846393278e+02,2.929345288169785135e+02,4.071960462770042568e+02,3.062201709299069563e+01,1.579515406357145935e-03
8.200000000000000000e+01,4.196257349790843705e+02,3.027035872004637440e+02,4.199951357637379488e+02,3.258059651084963804e+01,1.642731344921100067e-03
8.300000000000000000e+01,4.319458926123710398e+02,3.135297945719851214e+02,4.314749191396182937e+02,3.435694823470883819e+01,1.690095633509636208e-03
8.400000000000000000e+01,4.454199563707701373e+02,3.245595423780047213e+02,4.434140961319897087e+02,3.611899713574548798e+01,1.732632420445856525e-03
8.500000000000000000e+01,4.587787204075025329e+02,3.349041062127224677e+02,4.560945285740078816e+02,3.767696464126800748e+01,1.704973155861377876e-03
8.600000000000000000e+01,4.728418336952133245e+02,3.457831788764938779e+02,4.685119078884430337e+02,3.963629705015409854e+01,1.722057904131157891e-03
8.700000000000000000e+01,4.853252502062278495e+02,3.574767851945844086e+02,4.816679902775539404e+02,4.164455034650188736e+01,1.844495338721996447e-03
8.800000000000000000e+01,5.016747896069203989e+02,3.675366837629322276e+02,4.959215880001771666e+02,4.311891158058831053e+01,1.995361240393567215e-03
8.900000000000000000e+01,5.169965899704825461e+02,3.795974858584462481e+02,5.112339719488686569e+02,4.541350090862805189e+01,2.114815148044124626e-03
9.000000000000000000e+01,5.307987862633419809e+02,3.903304094102153385e+02,5.244438854945690309e+02,4.753068695115350550e+01,2.190203680686897414e-03
9.100000000000000000e+01,5.452510124372444125e+02,4.023125027372096838e+02,5.384301788832307238e+02,4.938054648245611844e+01,2.295001837126831035e-03
9.200000000000000000e+01,5.607914768957734850e+02,4.148139385539642490e+02,5.531893926465170352e+02,5.138269358137767284e+01,2.440569455312235903e-03
9.300000000000000000e+01,5.757541091696064086e+02,4.267392062609891354e+02,5.667700860868155814e+02,5.366873577437036147e+01,2.361921246944675978e-03
9.400000000000000000e+01,5.891983369691636199e+02,4.405348096198032977e+02,5.803174566808579584e+02,5.603822657564042231e+01,2.525771768031592757e-03
9.500000000000000000e+01,6.044300247097746706e+02,4.560703576982010645e+02,5.936572947835038576e+02,5.798486220620247167e+01,2.644741581128151608e-03
9.600000000000000000e+01,6.206323420964231445e+02,4.704190494057905880e+02,6.064750828690173421e+02,6.071916480835181318e+01,2.768240802730526084e-03
9.700000000000000000e+01,6.351525602425587067e+02,4.831840357672838309e+02,6.206677929472525648e+02,6.365189134833129714e+01,3.024248921928096578e-03
9.800000000000000000e+01,6.513562914152319081e+02,4.986711827198657829e+02,6.359747813699566450e+02,6.635108163799338854e+01,3.181918738185629536e-03
9.900000000000000000e+01,6.685164370804518512e+02,5.145083134242298684e+02,6.527923313061198769e+02,6.900109302604886352e+01,3.393164197439957341e-03
1.000000000000000000e+02,6.855364519801496499e+02,5.283156023706530959e+02,6.698460060298132248e+02,7.097764288492021478e+01,3.357433656903885399e-03
1.010000000000000000e+02,7.022047308569487996e+02,5.447675649825819164e+02,6.855962200268996867e+02,7.349809227043051862e+01,3.572273903388545335e-03
1.020000000000000000e+02,7.206475355965993685e+02,5.628287315443105854e+02,7.030823217138423615e+02,7.636114384203565919e+01,3.698950696856551090e-03
1.030000000000000000e+02,7.385901899282889644e+02,5.763536630197945669e+02,7.206693239156342088e+02,7.892174537190122408e+01,4.128635194449725709e-03
1.040000000000000000e+02,7.554645693298430160e+02,5.884828429702208723e+02,7.368907039567245647e+02,8.164570054026629009e+01,4.399513258080745004e-03
1.050000000000000000e+02,7.740094990121081082e+02,6.019350611383194973e+02,7.558524038644984557e+02,8.396772298154840541e+01,4.514011613089174979e-03
1.060000000000000000e+02,7.892482437253701164e+02,6.162568343891748555e+02,7.739236496906640923e+02,8.617214046886493861e+01,4.775148258233441467e-03
1.070000000000000000e+02,8.103690966926321835e+02,6.306436942814118538e+02,7.936031289591028326e+02,8.838721079443345729e+01,5.072243123443787027e-03
1.080000000000000000e+02,8.302951223486765002e+02,6.461556069921116432e+02,8.115942620948718513e+02,9.098430299067651106e+01,5.224875448697430258e-03
1.090000000000000000e+02,8.523872622978331037e+02,6.607160416251890638e+02,8.331558401213571869e+02,9.377840976855364374e+01,5.682174351996249761e-03
1.100000000000000000e+02,8.719749215497815840e+02,6.756757864503792916e+02,8.542214679997277926e+02,9.634365719157844410e+01,5.927555863759481625e-03
1.110000000000000000e+02,8.925839465479477894e+02,6.917259795554798529e+02,8.733377327382054318e+02,9.900518114857621299e+01,6.122906196123101275e-03
1.120000000000000000e+02,9.109441909231873069e+02,7.082553985422955520e+02,8.920813716504047761e+02,1.020350166356015933e+02,6.674363886068013230e-03
1.130000000000000000e+02,9.287179518975765404e+02,7.248443987128944173e+02,9.129633148802319056e+02,1.059944779400054102e+02,6.810772632458772513e-03
1.140000000000000000e+02,9.492768842930489654e+02,7.421933667405523920e+02,9.333559661577774023e+02,1.096969771473635262e+02,7.087970980269142629e-03
1.150000000000000000e+02,9.662556752607168846e+02,7.609494230809659712e+02,9.498221638224297294e+02,1.122857391579071873e+02,7.152674887016319261e-03
1.160000000000000000e+02,9.858990034239208171e+02,7.783637393507548268e+02,9.697576210983527289e+02,1.156278761004212186e+02,7.560235048729602170e-03
1.170000000000000000e+02,1.004053078251122088e+03,7.959749850271642799e+02,9.925272322708763113e+02,1.184241778969452099e+02,7.881052848484726425e-03
1.180000000000000000e+02,1.021786050891173772e+03,8.136888416966712612e+02,1.013546571789750260e+03,1.221826487047935075e+02,8.160432433702680122e-03
1.190000000000000000e+02,1.043082432000138851e+03,8.321542151298328918e+02,1.034978026467561904e+03,1.256696638658663403e+02,8.526116549985363058e-03
1.200000000000000000e+02,1.061846041741850286e+03,8.489339719210533985e+02,1.059781659788164689e+03,1.291364901890785575e+02,8.742300772982214419e-03
1.210000000000000000e+02,1.082234807135223264e+03,8.674207893443633566e+02,1.082230832794365597e+03,1.334034113081380042e+02,9.312929677275261220e-03
1.220000000000000000e+02,1.104411202871389833e+03,8.829244274155896619e+02,1.105949727316135522e+03,1.366550738278613153e+02,9.771669576965291704e-03
1.230000000000000000e+02,1.127565144053590529e+03,9.016249243467229917e+02,1.123966381235521112e+03,1.403197400427872594e+02,1.013802364069316120e-02
1.240000000000000000e+02,1.147133539725540231e+03,9.197003082586847995e+02,1.147398814259893243e+03,1.434845351476205906e+02,1.007011724179607270e-02
1.250000000000000000e+02,1.171611137122561558e+03,9.383943869658326093e+02,1.168978083100795629e+03,1.467722853624015045e+02,1.016902168588618149e-02
1.260000000000000000e+02,1.193467858138134034e+03,9.592799343748473575e+02,1.191624978454065058e+03,1.508382955102335927e+02,1.082923627247123211e-02
1.270000000000000000e+02,1.218449502293654859e+03,9.777272847764198787e+02,1.215990993902141781e+03,1.546440585663007710e+02,1.105388794007411413e-02
1.280000000000000000e+02,1.242623946884191582e+03,9.976772790128667339e+02,1.237945018237075601e+03,1.590650779620652600e+02,1.177621040754328607e-02
1.290000000000000000e+02,1.263870220549703845e+03,1.016967931335759886e+03,1.261693745329027024e+03,1.632849443456937024e+02,1.206198758203314014e-02
1.300000000000000000e+02,1.286836484173960343e+03,1.038066701548562833e+03,1.284116679150170057e+03,1.664494733563462887e+02,1.333473351936387274e-02
1.310000000000000000e+02,1.306444295949044090e+03,1.058594972474129463e+03,1.305504004632702845e+03,1.695562427070321405e+02,1.304661666376172313e-02
1.320000000000000000e+02,1.332672953455601601e+03,1.078672032248839741e+03,1.327568320300665619e+03,1.739064429972021344e+02,1.369046210271196440e-02
1.330000000000000000e+02,1.357948259466146283e+03,1.097541748713474590e+03,1.352909313673186489e+03,1.780144414681220155e+02,1.439359615463875475e-02
1.340000000000000000e+02,1.381977122151774438e+03,1.119577171709208415e+03,1.373950239284666168e+03,1.811802385391468988e+02,1.547788009122441633e-02
1.350000000000000000e+02,1.402497664592497131e+03,1.141004862715963100e+03,1.394365394354092359e+03,1.854362999222975361e+02,1.620704479215051563e-02
1.360000000000000000e+02,1.423864464660381145e+03,1.161207816525265116e+03,1.417206004816213408e+03,1.896587452313508493e+02,1.634436506478520457e-02
1.370000000000000000e+02,1.449449440117866288e+03,1.180644783644220979e+03,1.439514906379881950e+03,1.929056226844040225e+02,1.721357940445444878e-02
1.380000000000000000e+02,1.477147873980509530e+03,1.198142619091282768e+03,1.463903522424509674e+03,1.963481022274570478e+02,1.812142111526526822e-02
1.390000000000000000e+02,1.499537539647257745e+03,1.222553470848740290e+03,1.487198539817694837e+03,2.013666405546191811e+02,1.901536579759466328e-02
1.400000000000000000e+02,1.526769443338479050e+03,1.246298587399724511e+03,1.509746167674647950e+03,2.071491242850530057e+02,1.927639734009090056e-02
1.410000000000000000e+02,1.552799042659813949e+03,1.265112874327512600e+03,1.535551275442880296e+03,2.113158856601914977e+02,1.982895004259022098e-02
1.420000000000000000e+02,1.577306774264047363e+03,1.287339608029572219e+03,1.559431252500567325e+03,2.161295481085151664e+02,2.068080735609123533e-02
1.430000000000000000e+02,1.605277581553456457e+03,1.308732188759075370e+03,1.584675174928110891e+03,2.203395350563142188e+02,2.108021059847131617e-02
1.440000000000000000e+02,1.632824859108967530e+03,1.331909311273750973e+03,1.612171913340284391e+03,2.249164013557855242e+02,2.326227059997565405e-02
1.450000000000000000e+02,1.657878030014248225e+03,1.354593563878361692e+03,1.637035429505140200e+03,2.294017692226705663e+02,2.378060344572807683e-02
1.460000000000000000e+02,1.684687099658829993e+03,1.380298992775119132e+03,1.661112809283814840e+03,2.344707929038615362e+02,2.520141843099288348e-02
1.470000000000000000e+02,1.711449750392472197e+03,1.402603851657157293e+03,1.688535975620612589e+03,2.388374419639557402e+02,2.570872973564264363e-02
1.480000000000000000e+02,1.738127515801342724e+03,1.427821617878154029e+03,1.716615676193100626e+03,2.429523337665347071e+02,2.709963965990069834e-02
1.490000000000000000e+02,1.767830390357956503e+03,1.453049038849678254e+03,1.743762973846878594e+03,2.482304327533050810e+02,2.771722608673832244e-02
1.500000000000000000e+02,1.792531579519701836e+03,1.478310665893565783e+03,1.772183314280851846e+03,2.530050311992863215e+02,2.747701799754409535e-02
1.510000000000000000e+02,1.814735087628108431e+03,1.500287487764417165e+03,1.797520266227052616e+03,2.575883233318570547e+02,2.872548687136888823e-02
1.520000000000000000e+02,1.841554042085971105e+03,1.523071715016209964e+03,1.826570523660590652e+03,2.618456482659489097e+02,3.029595828199094232e-02
1.530000000000000000e+02,1.870435757505580114e+03,1.549566491459421741e+03,1.854085372447657392e+03,2.668472127615721661e+02,3.066254675532398277e-02
1.540000000000000000e+02,1.898534988544321322e+03,1.575252794848350959e+03,1.880106653511624245e+03,2.719022846862811775e+02,3.184915969763801868e-02
1.550000000000000000e+02,1.924129404265079074e+03,1.599631598932245879e+03,1.908012944627052775e+03,2.769952510916218671e+02,3.208769915736442435e-02
1.560000000000000000e+02,1.952508750783492133e+03,1.627878575040648002e+03,1.935424412966164255e+03,2.825829431351423295e+02,3.349774652684889276e-02
1.570000000000000000e+02,1.979974357645829059e+03,1.650047731350273352e+03,1.962228864829118265e+03,2.878294134139316043e+02,3.506085194651442638e-02
1.580000000000000000e+02,2.009871758257418605e+03,1.678319678334357832e+03,1.992588527004905700e+03,2.930367269922713831e+02,3.691112834471432791e-02
1.590000000000000000e+02,2.037880015916425691e+03,1.701010640893360687e+03,2.020398700377995965e+03,2.970793719132336719e+02,3.724168121110160712e-02
1.600000000000000000e+02,2.066741695451235046e+03,1.729046788799884098e+03,2.048903093588599404e+03,3.026946474349068694e+02,3.994370535116487098e-02
1.610000000000000000e+02,2.091536508610316559e+03,1.752260516970091430e+03,2.076074149245275294e+03,3.073821364551304214e+02,4.045784483840553225e-02
1.620000000000000000e+02,2.121569133223747485e+03,1.780053262077058662e+03,2.106205933567517604e+03,3.126665371489547169e+02,4.495394642495875726e-02
1.630000000000000000e+02,2.151166438130314418e+03,1.807777889620983387e+03,2.133368730099248751e+03,3.171211967685898117e+02,4.657063000348937720e-02
1.640000000000000000e+02,2.178726374502718500e+03,1.833517134938153731e+03,2.162651020155263723e+03,3.227487590922265781e+02,4.849623529972069136e-02
1.650000000000000000e+02,2.207182165879130480e+03,1.861219133714192139e+03,2.197662496053443192e+03,3.286749058942805846e+02,5.045936550168306223e-02
1.660000000000000000e+02,2.236263282460614391e+03,1.888005166270231030e+03,2.231444030161549563e+03,3.348111268503113820e+02,5.206563467439284665e-02
1.670000000000000000e+02,2.264531732752510834e+03,1.912621169463006026e+03,2.259522788883370595e+03,3.399668949624465313e+02,5.428798651611643766e-02
1.680000000000000000e+02,2.293791387698029666e+03,1.941449511442993298e+03,2.290620265556442064e+03,3.449601583313673245e+02,5.776774735827150398e-02
1.690000000000000000e+02,2.326801404853699751e+03,1.965930098998164112e+03,2.320638725617348427e+03,3.515212337775725473e+02,6.226590764245110154e-02
1.700000000000000000e+02,2.353261528637511219e+03,1.993516090517619887e+03,2.352516632000191748e+03,3.574781710139803295e+02,6.306348234017733478e-02
1.710000000000000000e+02,2.390213071957792636e+03,2.021505679380274387e+03,2.385637284641718907e+03,3.628362712872949487e+02,6.413077920868515136e-02
1.720000000000000000e+02,2.416871751080176182e+03,2.050422295681840296e+03,2.414275611379055135e+03,3.683088524154283050e+02,6.857007225947964191e-02
1.730000000000000000e+02,2.447716999546634725e+03,2.081567369362996942e+03,2.445190829703582040e+03,3.736456433396040211e+02,7.000323076904668707e-02
1.740000000000000000e+02,2.477629827614107398e+03,2.108838882001979982e+03,2.478161803371937822e+03,3.778012387017602691e+02,7.320149871703429678e-02
1.750000000000000000e+02,2.505915091559436405e+03,2.138230267556553372e+03,2.507063709212881349e+03,3.836018006308659096e+02,7.698798345213708760e-02
1.760000000000000000e+02,2.537068167819321388e+03,2.163551363532094001e+03,2.540036620939109071e+03,3.902425084589578432e+02,8.107046745017854050e-02
1.770000000000000000e+02,2.571795595780230087e+03,2.192115953013108083e+03,2.576273317507135289e+03,3.964975199301288740e+02,8.167017502635232074e-02
1.780000000000000000e+02,2.600617843458768220e+03,2.223301148000118701e+03,2.609369593527003417e+03,4.031805107572541829e+02,8.591703293752517290e-02
1.790000000000000000e+02,2.632344987080776718e+03,2.250614138347053540e+03,2.646192476521201115e+03,4.090514280586537552e+02,9.040521156020608906e-02
1.800000000000000000e+02,2.664522580320919587e+03,2.277447020922323645e+03,2.681594869376659517e+03,4.156371681028508647e+02,9.774413805402082378e-02
1.810000000000000000e+02,2.699442568424277852e+03,2.306089307313588051e+03,2.715479322703904472e+03,4.226286423378192012e+02,9.817215836737458456e-02
1.820000000000000000e+02,2.731084758969892391e+03,2.334046829784476358e+03,2.745841844834412768e+03,4.295081506084760576e+02,1.012737160321458552e-01
1.830000000000000000e+02,2.764819322359307080e+03,2.360215407966335079e+03,2.781913555426657695e+03,4.368936891732454342e+02,1.100568177074303655e-01
1.840000000000000000e+02,2.799852066615052536e+03,2.390560027678044662e+03,2.818643250222446113e+03,4.437980301714468396e+02,1.117141622165613857e-01
1.850000000000000000e+02,2.833619017792925661e+03,2.425576553569898351e+03,2.845612445972920796e+03,4.484159551498660790e+02,1.154539785383185135e-01
1.860000000000000000e+02,2.865095531103032044e+03,2.454222559296574218e+03,2.878778066087535080e+03,4.553255841855336143e+02,1.207788586072984227e-01
1.870000000000000000e+02,2.900827553007860843e+03,2.484983470272645718e+03,2.913020422501615940e+03,4.623465387595448988e+02,1.242729122599374181e-01
1.880000000000000000e+02,2.936985546610785605e+03,2.518170372465961918e+03,2.951640889433594111e+03,4.694528290615026549e+02,1.323574497606527789e-01
1.890000000000000000e+02,2.973841190811767774e+03,2.545617948203770084e+03,2.985399944367095486e+03,4.760256536211385878e+02,1.382010413453409470e-01
1.900000000000000000e+02,3.007334606742991127e+03,2.572113738423098766e+03,3.021008661378017223e+03,4.826123382369855790e+02,1.431407417371916013e-01
1.910000000000000000e+02,3.042784935465625949e+03,2.603983982996206123e+03,3.052433851549712017e+03,4.889425295558476705e+02,1.444087431115611553e-01
1.920000000000000000e+02,3.078001068397833933e+03,2.634678125154493500e+03,3.089878659478986265e+03,4.949483845260153316e+02,1.568859918616820615e-01
1.930000000000000000e+02,3.115358579495329650e+03,2.669511130553286876e+03,3.126076969883259608e+03,5.005037783571333989e+02,1.627326263571310383e-01
1.940000000000000000e+02,3.154475188231921493e+03,2.703501602783985163e+03,3.159495601728779548e+03,5.066821757495302450e+02,1.638552899603841206e-01
1.950000000000000000e+02,3.184155126751166335e+03,2.737650243773780858e+03,3.191783473157252047e+03,5.134821007918293390e+02,1.613770248598029866e-01
1.960000000000000000e+02,3.217739699400590780e+03,2.771216102943868464e+03,3.228843225158172118e+03,5.207949225467796168e+02,1.758703511716281920e-01
1.970000000000000000e+02,3.255335972165573367e+03,2.805415792853988933e+03,3.264867057868091251e+03,5.271740412395309932e+02,1.854102914425355131e-01
1.980000000000000000e+02,3.289340612568418692e+03,2.839850496632177055e+03,3.297839665658336344e+03,5.333388430819943551e+02,1.960454747643110007e-01
1.990000000000000000e+02,3.332272115530761766e+03,2.870497709370553366e+03,3.337303095726410447e+03,5.419348630465342467e+02,1.984056819886865775e-01
2.000000000000000000e+02,3.366895387300980019e+03,2.902824292251901170e+03,3.369375919513294320e+03,5.491908465052151769e+02,2.184138322203927896e-01
2.010000000000000000e+02,3.402430988757375417e+03,2.938932312568736961e+03,3.408016605761811661e+03,5.566665845448973187e+02,2.282951868867822975e-01
2.020000000000000000e+02,3.442623083449074784e+03,2.974348496951817651e+03,3.446133125537943670e+03,5.651460977107967665e+02,2.370409281056029549e-01
2.030000000000000000e+02,3.483005713826948522e+03,3.010861629068194816e+03,3.487332953821418869e+03,5.733067645858400283e+02,2.463186864304628410e-01
2.040000000000000000e+02,3.520058158914331216e+03,3.045852219822086681e+03,3.519681314853494769e+03,5.801191402355007085e+02,2.470888280999512521e-01
2.050000000000000000e+02,3.565851759359768039e+03,3.078568751034608340e+03,3.558613744700475763e+03,5.874880578424410942e+02,2.520863516795330828e-01
2.060000000000000000e+02,3.606016323773390923e+03,3.112495084119186686e+03,3.596670952572602801e+03,5.952905693071729729e+02,2.659026985442124458e-01
2.070000000000000000e+02,3.644881197401204190e+03,3.149949909491152539e+03,3.631015755041777084e+03,6.023591563509522757e+02,2.796031754956302962e-01
2.080000000000000000e+02,3.686952194529374538e+03,3.185161662185014393e+03,3.669264262662284636e+03,6.104538925786233676e+02,2.751218399612805898e-01
2.090000000000000000e+02,3.725834692009937498e+03,3.223037224823879114e+03,3.706633320663026552e+03,6.185143959205228157e+02,2.959642932896744405e-01
2.100000000000000000e+02,3.761843308490648269e+03,3.257553094390456863e+03,3.745878027081634627e+03,6.243246703904430888e+02,3.158899811772584165e-01
2.110000000000000000e+02,3.797121009569016678e+03,3.290241521962335810e+03,3.787767429987995456e+03,6.310126424564790568e+02,3.094912580173702077e-01
2.120000000000000000e+02,3.836736733846185416e+03,3.328810678481517243e+03,3.824868680867362855e+03,6.400826726546686132e+02,3.515177447140882538e-01
2.130000000000000000e+02,3.877260660809076398e+03,3.362617265454650351e+03,3.867129132636192480e+03,6.481245907891136540e+02,3.681179847964387575e-01
2.140000000000000000e+02,3.913599860340343184e+03,3.397873240314401301e+03,3.913269556976273179e+03,6.576276821031901818e+02,3.714589050594274688e-01
2.150000000000000000e+02,3.955880295571836541e+03,3.430237351438736823e+03,3.956117607094528012e+03,6.648632235559855417e+02,3.953968417880201480e-01
2.160000000000000000e+02,3.992681939267188682e+03,3.470920676051963255e+03,4.001046820906716221e+03,6.706594925323242933e+02,3.963192351826591020e-01
2.170000000000000000e+02,4.026438824397830103e+03,3.504733209748854279e+03,4.043610715680194517e+03,6.792738778785559361e+02,4.231879664284868836e-01
2.180000000000000000e+02,4.066404490979699403e+03,3.542429152043238446e+03,4.084361870567918231e+03,6.866828272227480738e+02,4.396910940997031947e-01
2.190000000000000000e+02,4.107741180259204157e+03,3.578407788878198517e+03,4.125244418201720691e+03,6.960780391544913073e+02,4.617623880357033528e-01
2.200000000000000000e+02,4.154809119366234881e+03,3.612705794817090464e+03,4.171105190699729064e+03,7.042180010646738992e+02,4.870476160715156988e-01
2.210000000000000000e+02,4.201024021846252253e+03,3.651553381686506782e+03,4.209961237663454995e+03,7.130112912261060956e+02,4.968241953966117119e-01
2.220000000000000000e+02,4.239140218985690808e+03,3.687479043180315330e+03,4.252038919290223930e+03,7.205190673692266046e+02,4.940439870966178981e-01
2.230000000000000000e+02,4.280839817082431182e+03,3.724321778731095947e+03,4.298755131534388056e+03,7.272086061412891240e+02,5.173071293793716219e-01
2.240000000000000000e+02,4.321791719642099451e+03,3.766840858213274714e+03,4.341324203257290719e+03,7.340685190932329078e+02,5.395647060147897855e-01
2.250000000000000000e+02,4.357052742605605090e+03,3.800941072257395717e+03,4.381863225680600408e+03,7.437526460321332706e+02,5.781018362812503364e-01
2.260000000000000000e+02,4.398902375710653359e+03,3.835974861797374615e+03,4.421963369358405544e+03,7.498671649014871718e+02,6.050917902984229713e-01
2.270000000000000000e+02,4.434615293604127146e+03,3.868740304007071245e+03,4.462619374374692597e+03,7.583772740645124486e+02,6.268259952864880802e-01
2.280000000000000000e+02,4.474455939986695739e+03,3.907502551922043949e+03,4.498550586342404131e+03,7.657578351758264716e+02,6.689282607316804352e-01
2.290000000000000000e+02,4.512720271730100649e+03,3.939993832823551202e+03,4.542704338790041220e+03,7.753273121216325308e+02,7.133695996997273525e-01
2.300000000000000000e+02,4.548186864160443292e+03,3.974036046685606379e+03,4.582677302687988231e+03,7.853939516436206532e+02,7.183307155636385888e-01
2.310000000000000000e+02,4.589635696579358410e+03,4.013576794433788564e+03,4.620471589748542101e+03,7.932280297973741199e+02,7.045312178613759579e-01
2.320000000000000000e+02,4.634958273435593583e+03,4.061050646762879296e+03,4.666785074815031294e+03,8.023062460602278634e+02,7.601533434416736235e-01
2.330000000000000000e+02,4.681268984067028214e+03,4.092836939509069907e+03,4.713607831264293054e+03,8.131731615781135361e+02,7.750479409211040727e-01
2.340000000000000000e+02,4.724496291608411411e+03,4.127138235048971183e+03,4.756028573665303156e+03,8.213879525971869953e+02,7.931218457668385291e-01
2.350000000000000000e+02,4.766732897419547953e+03,4.165520106495938307e+03,4.797650584917482774e+03,8.305249436178644373e+02,8.202040607775642478e-01
2.360000000000000000e+02,4.804356189153037121e+03,4.205248448244105020e+03,4.839080514373243204e+03,8.406076917406205666e+02,8.677836838247641182e-01
2.370000000000000000e+02,4.841024992207332616e+03,4.247057854290782416e+03,4.882149576189641266e+03,8.507174180557558429e+02,8.721178031480425474e-01
2.380000000000000000e+02,4.878525278877665187e+03,4.292256004557923006e+03,4.924028850360740762e+03,8.603527758973958726e+02,9.161412837922524588e-01
2.390000000000000000e+02,4.921637817909338082e+03,4.336690805149240077e+03,4.969322644890113224e+03,8.694145479022331529e+02,9.732196736745741816e-01
2.400000000000000000e+02,4.968333839419900869e+03,4.375611443388192129e+03,5.015607652344022426e+03,8.793296135829950799e+02,9.743874018760735334e-01
2.410000000000000000e+02,5.011475365621845413e+03,4.415232877850993646e+03,5.059275692666673422e+03,8.894950976758869956e+02,1.023193424075715452e+00
2.420000000000000000e+02,5.057298951923468849e+03,4.463125881800071511e+03,5.099738476314486434e+03,8.976852850259308525e+02,1.041569890626997008e+00
2.430000000000000000e+02,5.099675887648269963e+03,4.500142810081473726e+03,5.142626057872075762e+03,9.059174178584667061e+02,1.059430861069051044e+00
2.440000000000000000e+02,5.144940511726848854e+03,4.539379302270423068e+03,5.192309990782089699e+03,9.130597547606323587e+02,1.114352271836806629e+00
2.450000000000000000e+02,5.187258124111580400e+03,4.582210761428887054e+03,5.241297704144682029e+03,9.225903899483603254e+02,1.153903822060411866e+00
2.460000000000000000e+02,5.241232176046655695e+03,4.628326435367338490e+03,5.285118782786861630e+03,9.332337831536883641e+02,1.270900066497815839e+00
2.470000000000000000e+02,5.291832144398003948e+03,4.665884083987477425e+03,5.328363214086502921e+03,9.439593675866055946e+02,1.338292347443084562e+00
2.480000000000000000e+02,5.337471239758394404e+03,4.702517184627375173e+03,5.370491078700863909e+03,9.523108158504569474e+02,1.379663136352365260e+00
2.490000000000000000e+02,5.380550880594475530e+03,4.743285023284880481e+03,5.423061456795763661e+03,9.650494444744877001e+02,1.391243653556878179e+00
2.500000000000000000e+02,5.434117868890830323e+03,4.794158354951737238e+03,5.468178859014545196e+03,9.725054440118744878e+02,1.406730381078271197e+00
2.510000000000000000e+02,5.484732543566679851e+03,4.841128459947229203e+03,5.526530290074909317e+03,9.812074005780959851e+02,1.501745773408827755e+00
2.520000000000000000e+02,5.538967615956265945e+03,4.881093383158829965e+03,5.571548633115182383e+03,9.910905367949148967e+02,1.558404695760829295e+00
2.530000000000000000e+02,5.582949432674553464e+03,4.922759844948424870e+03,5.626529087024824548e+03,1.000740751672805345e+03,1.683855036095093016e+00
2.540000000000000000e+02,5.628741418212726785e+03,4.962694638291755837e+03,5.666950553730733191e+03,1.009920759179449874e+03,1.724575252947183834e+00
2.550000000000000000e+02,5.689311634024699742e+03,5.004776245437329635e+03,5.716515431022181474e+03,1.018261390811000865e+03,1.776789104200643621e+00
2.560000000000000000e+02,5.743046470105531625e+03,5.049182767332993535e+03,5.767986728482057515e+03,1.028135062834611517e+03,1.837871215704204975e+00
2.570000000000000000e+02,5.791366365035502895e+03,5.089348696271458721e+03,5.819464859322261873e+03,1.038194849448857440e+03,1.965494187377325730e+00
2.580000000000000000e+02,5.837160214170750805e+03,5.129183349207522042e+03,5.866754549309702270e+03,1.046966671953365221e+03,1.993542542796566508e+00
2.590000000000000000e+02,5.892012231222920491e+03,5.180313949231179322e+03,5.916428010992153759e+03,1.056990536929760310e+03,2.060536769353919606e+00
2.600000000000000000e+02,5.945683975653904781e+03,5.224230072530834150e+03,5.965212003068449121e+03,1.067798418125449643e+03,2.125952148093175786e+00
2.610000000000000000e+02,5.993379228127638271e+03,5.275391468697665005e+03,6.012407846261221493e+03,1.077689777633009271e+03,2.195614608744404173e+00
2.620000000000000000e+02,6.036322922924796330e+03,5.327902785423786554e+03,6.057471428905707398e+03,1.086309479312152689e+03,2.276195718035307625e+00
2.630000000000000000e+02,6.090101666479465166e+03,5.375999847238230359e+03,6.110083161539061621e+03,1.096711429679630328e+03,2.361626566698833418e+00
2.640000000000000000e+02,6.131538255542951447e+03,5.427762131814458371e+03,6.161271791285675135e+03,1.105644679998461470e+03,2.454884894531042416e+00
2.650000000000000000e+02,6.174756343412414026e+03,5.472693947082482737e+03,6.203806370013755441e+03,1.118725253657562462e+03,2.512702230888074872e+00
2.660000000000000000e+02,6.227047438232259083e+03,5.517313754036540558e+03,6.257857707517299787e+03,1.127010999322354110e+03,2.620562103337470639e+00
2.670000000000000000e+02,6.279374629197656759e+03,5.561655708310368937e+03,6.310524287088393066e+03,1.137095973093097655e+03,2.760808524583851398e+00
2.680000000000000000e+02,6.322038146269599565e+03,5.613339621284746499e+03,6.361455128227045861e+03,1.148415626382530263e+03,2.686437291808193351e+00
2.690000000000000000e+02,6.375620505402021081e+03,5.656787305467363694e+03,6.405963380226583467e+03,1.157348384132005776e+03,2.769101840815994642e+00
2.700000000000000000e+02,6.427343407638914869e+03,5.707265367922394944e+03,6.447507129798412279e+03,1.166423836402000234e+03,2.782597071556537127e+00
2.710000000000000000e+02,6.485810360992460119e+03,5.748200864384331908e+03,6.495251751234793119e+03,1.178014143508859433e+03,2.886829343110016044e+00
2.720000000000000000e+02,6.535142550630327605e+03,5.802600396389885645e+03,6.542875083344015366e+03,1.188950761444951922e+03,2.914180611342949145e+00
2.730000000000000000e+02,6.588416864392729622e+03,5.843244583981089818e+03,6.591863385839376861e+03,1.200036961921599641e+03,3.079670485548812398e+00
2.740000000000000000e+02,6.630330018994043712e+03,5.887019419299157562e+03,6.636796767069610723e+03,1.212478751622817526e+03,3.138270139407247861e+00
2.750000000000000000e+02,6.678215622075286774e+03,5.936885446997907820e+03,6.694553124338437556e+03,1.224080298677856717e+03,3.229537776360968504e+00
2.760000000000000000e+02,6.732049176100568729e+03,5.986571664726316158e+03,6.748155338322048920e+03,1.234480329676278416e+03,3.432430199575546403e+00
2.770000000000000000e+02,6.789075540891626588e+03,6.032798779535991343e+03,6.801417500468664002e+03,1.246741528407995247e+03,3.491499097826426201e+00
2.780000000000000000e+02,6.847335127840548921e+03,6.086428093914959391e+03,6.847788386607672692e+03,1.258323900760055039e+03,3.543475889088133712e+00
2.790000000000000000e+02,6.904582279788954111e+03,6.128961507530437302e+03,6.905936884725500022e+03,1.269367939336873860e+03,3.673621269778665432e+00
2.800000000000000000e+02,6.959831192208652283e+03,6.179519463349888611e+03,6.963518472038785148e+03,1.281469027940556316e+03,3.835982079243124065e+00
2.810000000000000000e+02,7.012870951225393583e+03,6.227332398871487385e+03,7.013795546180446763e+03,1.293127490497999361e+03,3.945307519318115741e+00
2.820000000000000000e+02,7.058803163946929999e+03,6.278451636895876618e+03,7.072681042513198918e+03,1.302134654755839847e+03,4.109341310313445739e+00
2.830000000000000000e+02,7.108861680022944711e+03,6.323340614204973463e+03,7.127687852076327545e+03,1.312541592096039039e+03,4.187154937114955899e+00
2.840000000000000000e+02,7.158810128791476018e+03,6.369159460198538000e+03,7.184201254470102867e+03,1.324397126935803499e+03,4.230320861557904877e+00
2.850000000000000000e+02,7.216173166150293582e+03,6.419055726042008246e+03,7.240288533985365575e+03,1.334784297500485081e+03,4.334496377003443257e+00
2.860000000000000000e+02,7.272417151340091550e+03,6.479535149399250258e+03,7.297139519762527925e+03,1.344396498016482383e+03,4.580803188609090526e+00
2.870000000000000000e+02,7.334052431097457884e+03,6.528653427167388145e+03,7.352103364383052394e+03,1.357999962850345128e+03,4.615578855945441816e+00
2.880000000000000000e+02,7.392808900832691506e+03,6.577916509127656354e+03,7.410105983788030244e+03,1.370537543781707427e+03,4.719785992625386228e+00
2.890000000000000000e+02,7.443215958901162594e+03,6.625158670877637633e+03,7.466976620390793869e+03,1.379616795613669638e+03,4.819566682849785622e+00
2.900000000000000000e+02,7.506247125581665387e+03,6.677309302918142748e+03,7.523304417291570644e+03,1.389918145248661403e+03,4.993113521735726756e+00
2.910000000000000000e+02,7.566192750876790342e+03,6.725902831135559609e+03,7.575878048155125725e+03,1.400430213350799022e+03,5.061456850497401128e+00
2.920000000000000000e+02,7.621517333124822471e+03,6.783545201323344372e+03,7.626249886293202508e+03,1.413478996401959876e+03,5.192828084023606294e+00
2.930000000000000000e+02,7.679142831683029726e+03,6.835476252253724851e+03,7.683246754310512188e+03,1.424071874487266086e+03,5.337641366058980985e+00
2.940000000000000000e+02,7.745470556006893275e+03,6.884133749361857554e+03,7.737805329129627353e+03,1.436409591667637869e+03,5.477220819000704566e+00
2.950000000000000000e+02,7.810697443283173016e+03,6.927526505551106311e+03,7.794286345363854707e+03,1.447349708305337117e+03,5.495406419904226958e+00
2.960000000000000000e+02,7.866575645961107512e+03,6.978521357515070122e+03,7.850924960561374974e+03,1.461022838920976028e+03,5.747508228889688375e+00
2.970000000000000000e+02,7.914248227274239980e+03,7.026613626531770933e+03,7.907732252952995623e+03,1.473208079402147632e+03,5.996621516368588978e+00
2.980000000000000000e+02,7.978481038992342292e+03,7.071545117741877220e+03,7.956924396668868212e+03,1.485399960857709402e+03,6.122855064195503516e+00
2.990000000000000000e+02,8.046389225205726689e+03,7.127164864542460236e+03,8.009168665539658832e+03,1.494260053443184461e+03,6.357746560452280704e+00
3.000000000000000000e+02,8.102635043888550172e+03,7.182579417220807954e+03,8.073279273786540216e+03,1.504890041964697048e+03,6.627784266989465323e+00
3.010000000000000000e+02,8.162693301643146697e+03,7.231141123289254210e+03,8.131167073446677932e+03,1.516613301608925667e+03,6.890788891238784686e+00
3.020000000000000000e+02,8.227012558713488033e+03,7.284739925649481847e+03,8.186692360184922109e+03,1.529824198702131525e+03,6.883833797873879945e+00
3.030000000000000000e+02,8.281505826243899719e+03,7.336569671920071414e+03,8.242626214130843437e+03,1.540092613459879431e+03,7.003088990936802816e+00
3.040000000000000000e+02,8.339709130877257849e+03,7.395938937488384909e+03,8.303455964250908437e+03,1.553025443752443834e+03,7.179613022018873636e+00
3.050000000000000000e+02,8.401038022008775442e+03,7.453278240516565347e+03,8.360708870933016442e+03,1.565409646575600846e+03,7.448018296615088296e+00
3.060000000000000000e+02,8.456549867946141603e+03,7.511067102805093782e+03,8.428448736465412367e+03,1.579657160716824592e+03,7.671544999786581442e+00
3.070000000000000000e+02,8.520015432154359587e+03,7.561677869901554004e+03,8.489485759616651194e+03,1.592918706172815746e+03,8.165847816942747528e+00
3.080000000000000000e+02,8.583526037947271107e+03,7.619596942993516677e+03,8.550641748703983467e+03,1.604932159498776855e+03,8.372484480797709239e+00
3.090000000000000000e+02,8.641781462168499274e+03,7.674757388313471893e+03,8.615326568492213482e+03,1.616937665757239301e+03,8.671239104561518474e+00
3.100000000000000000e+02,8.696872374921873416e+03,7.729576534348272617e+03,8.680104266120299144e+03,1.630060586721986510e+03,8.873282980575751822e+00
3.110000000000000000e+02,8.751661059636739083e+03,7.781520890462174066e+03,8.735906287156602048e+03,1.643059410999077500e+03,9.004237597529344939e+00
3.120000000000000000e+02,8.810996508234171415e+03,7.835690816384132631e+03,8.784671764285720201e+03,1.656866616701221119e+03,9.067010187983331804e+00
3.130000000000000000e+02,8.877844457722510924e+03,7.886567947989878121e+03,8.849353766483873187e+03,1.668448946009698830e+03,9.296259889709762803e+00
3.140000000000000000e+02,8.936966449772640772e+03,7.942624321668348784e+03,8.905256892716084621e+03,1.680942803742241267e+03,9.667886832436135336e+00
3.150000000000000000e+02,8.994775214927638444e+03,7.999550856952277172e+03,8.962512286625940760e+03,1.695528052523665792e+03,9.919475658158159348e+00
3.160000000000000000e+02,9.051431931144967166e+03,8.050776994652218491e+03,9.014481044316809857e+03,1.709338082183061488e+03,1.019631870547916108e+01
3.170000000000000000e+02,9.112118684870973084e+03,8.105643120714795259e+03,9.073691697597014354e+03,1.722244628027943008e+03,1.023002502415588388e+01
3.180000000000000000e+02,9.163923107570448337e+03,8.160625141915714266e+03,9.138424467980625195e+03,1.733633463458988444e+03,1.049034164583564888e+01
3.190000000000000000e+02,9.222707031622368959e+03,8.218229608394314710e+03,9.195840429044150369e+03,1.747806217166634269e+03,1.071680898686859607e+01
3.200000000000000000e+02,9.287283202078517206e+03,8.277745960048689085e+03,9.262478398940918851e+03,1.759065530269689589e+03,1.101017124862844199e+01
3.210000000000000000e+02,9.351629065256494869e+03,8.331550477062939535e+03,9.334927765416257898e+03,1.770353498188300364e+03,1.127962276144451081e+01
3.220000000000000000e+02,9.418283297743859293e+03,8.385252050260927717e+03,9.397558721504268760e+03,1.781286544881827922e+03,1.148147361284429024e+01
3.230000000000000000e+02,9.480548971589745634e+03,8.452790855404800823e+03,9.465608582045417279e+03,1.793410672011661518e+03,1.171111459883616845e+01
3.240000000000000000e+02,9.549596036065973749e+03,8.506277085121277196e+03,9.537227232391483994e+03,1.805564658816221254e+03,1.205081781340059877e+01
3.250000000000000000e+02,9.615080965017721610e+03,8.576267548390100274e+03,9.601041121757987639e+03,1.817951497597762000e+03,1.234759537097423987e+01
3.260000000000000000e+02,9.679369560215840465e+03,8.638974375865278489e+03,9.670835604476298613e+03,1.832122060842155861e+03,1.256590228303048384e+01
3.270000000000000000e+02,9.738721957187841326e+03,8.691959030827987590e+03,9.724608253829994283e+03,1.845674902444642157e+03,1.280625299204550593e+01
3.280000000000000000e+02,9.802097502498307222e+03,8.749225530747218727e+03,9.786330487136619922e+03,1.859060276663182776e+03,1.287848325418627482e+01
3.290000000000000000e+02,9.853486084508414933e+03,8.804723418352114095e+03,9.849841534249346296e+03,1.874563576773376099e+03,1.297533564442261778e+01
3.300000000000000000e+02,9.908278949220028153e+03,8.867804885599078261e+03,9.913525012521186000e+03,1.889464580140284852e+03,1.328810731940913215e+01
3.310000000000000000e+02,9.975751296889433434e+03,8.925794453236467234e+03,9.976483238680240902e+03,1.900702867702615094e+03,1.333415697436588232e+01
3.320000000000000000e+02,1.002372003426029551e+04,8.989225729586572925e+03,1.003517554171687152e+04,1.916265424726516585e+03,1.346310739101906329e+01
3.330000000000000000e+02,1.008175299190110672e+04,9.046897874039585076e+03,1.009774752429477303e+04,1.928329822159207652e+03,1.379708604728981314e+01
3.340000000000000000e+02,1.014540890880299594e+04,9.095162344279271565e+03,1.017061820073684248e+04,1.941437708157685393e+03,1.385773136986685294e+01
3.350000000000000000e+02,1.020780440342664224e+04,9.152847598121847113e+03,1.023900742754140811e+04,1.956067257797890534e+03,1.440568104418396445e+01
3.360000000000000000e+02,1.027300868223409998e+04,9.212553422577559104e+03,1.031246228149532908e+04,1.969352519009653406e+03,1.493405377575795612e+01
3.370000000000000000e+02,1.034232747185541302e+04,9.272329297473757833e+03,1.037794612267651792e+04,1.981592337523689139e+03,1.532394530292263113e+01
3.380000000000000000e+02,1.041070834718206243e+04,9.332786938668166840e+03,1.044639504768919141e+04,1.993084827810402885e+03,1.524859554635322212e+01
3.390000000000000000e+02,1.047435157316245022e+04,9.390875858518207679e+03,1.050204645457248262e+04,2.005595007733836610e+03,1.567694799638928949e+01
3.400000000000000000e+02,1.054675032056243253e+04,9.451733632221910739e+03,1.056771682530386897e+04,2.018449365747002730e+03,1.567221318524283191e+01
3.410000000000000000e+02,1.062177907688228152e+04,9.512043517461381271e+03,1.062411063347598974e+04,2.029274036733427465e+03,1.606019499811481310e+01
3.420000000000000000e+02,1.068576017782540657e+04,9.576662951987145789e+03,1.068987067328421290e+04,2.045263868491735138e+03,1.636729046162907864e+01
3.430000000000000000e+02,1.075125274709229052e+04,9.641747891417508072e+03,1.076367148892684418e+04,2.057805349110981751e+03,1.675122566421050863e+01
3.440000000000000000e+02,1.081532067796183946e+04,9.702993318022163294e+03,1.083034464232294704e+04,2.071959792874798950e+03,1.687126113875748246e+01
3.450000000000000000e+02,1.088326500488924285e+04,9.762919239238126465e+03,1.089384456300443708e+04,2.086371958828962306e+03,1.718711893516161382e+01
3.460000000000000000e+02,1.096183823625185869e+04,9.830458056193459925e+03,1.096457537276389121e+04,2.104230312452052203e+03,1.733391127680939192e+01
3.470000000000000000e+02,1.102949740474438295e+04,9.882565748380879086e+03,1.102913121006753317e+04,2.120488754716458516e+03,1.759552994725515873e+01
3.480000000000000000e+02,1.109538635482911013e+04,9.939911574985289917e+03,1.109674017018894301e+04,2.132783290329069132e+03,1.813972269017754613e+01
3.490000000000000000e+02,1.116109490194145656e+04,1.000332065233015965e+04,1.116357298392639132e+04,2.145447374587232844e+03,1.850465128361600975e+01
3.500000000000000000e+02,1.123942331708317579e+04,1.006131972261361079e+04,1.123581900773682719e+04,2.162344063333170197e+03,1.882943429561435877e+01
3.510000000000000000e+02,1.130471992260456682e+04,1.012537569256838833e+04,1.129997051789745638e+04,2.177645168294146060e+03,1.926416188158728460e+01
3.520000000000000000e+02,1.136601573484456458e+04,1.019235998646046937e+04,1.136855384260394385e+04,2.195326847800773066e+03,1.950578423543438333e+01
3.530000000000000000e+02,1.143701874520169804e+04,1.025738466372325638e+04,1.144813554264745108e+04,2.207717537058751986e+03,1.993291145828266764e+01
3.540000000000000000e+02,1.150596660446859460e+04,1.031147923354013619e+04,1.151587465644990880e+04,2.224090193444157649e+03,2.033024344526140226e+01
3.550000000000000000e+02,1.157375254620340274e+04,1.037080216328634560e+04,1.158634239846012133e+04,2.238814419524028381e+03,2.065201149250000867e+01
3.560000000000000000e+02,1.163785816249377058e+04,1.043447576155239403e+04,1.166226825495842058e+04,2.256061937973625845e+03,2.113405954119486196e+01
3.570000000000000000e+02,1.171298856213572253e+04,1.049530916414262720e+04,1.173762076670587703e+04,2.269815868177104676e+03,2.135522283127172471e+01
3.580000000000000000e+02,1.178925846555267162e+04,1.055984649493517645e+04,1.181368301884075481e+04,2.282644950788940150e+03,2.158988301012579214e+01
3.590000000000000000e+02,1.185447958010771254e+04,1.060956904864413445e+04,1.188072327645514451e+04,2.297874575229003767e+03,2.168354145620327245e+01
3.600000000000000000e+02,1.192715917720019388e+04,1.066382264361568014e+04,1.194342725490556040e+04,2.314020352472776722e+03,2.200191528134649488e+01
3.610000000000000000e+02,1.199733967212857897e+04,1.072877110939361228e+04,1.201390099193972128e+04,2.325284487888736294e+03,2.242147907208556745e+01
3.620000000000000000e+02,1.206808809631598524e+04,1.079054616089822957e+04,1.209344945119285694e+04,2.338411373686715251e+03,2.282981284289680346e+01
3.630000000000000000e+02,1.213008463672425569e+04,1.084929290175017559e+04,1.216644463508778790e+04,2.352768796580523940e+03,2.334490200147011763e+01
3.640000000000000000e+02,1.219735116884351373e+04,1.092284939946628219e+04,1.224291887301577481e+04,2.366477318930990350e+03,2.351299508275990036e+01
3.650000000000000000e+02,1.227147000447442588e+04,1.098987374157723025e+04,1.231942188910988989e+04,2.382617552589836123e+03,2.398915300820836194e+01
3.660000000000000000e+02,1.234112391147675771e+04,1.106490326657198966e+04,1.239620741891928083e+04,2.395898391548476866e+03,2.442963750885083840e+01
3.670000000000000000e+02,1.241500568621349339e+04,1.112289710885664681e+04,1.247243849910607059e+04,2.412300457060192457e+03,2.489856363422889629e+01
3.680000000000000000e+02,1.248476198530209331e+04,1.118933510280805058e+04,1.253686508906799099e+04,2.430327505064310571e+03,2.525850518693896873e+01
3.690000000000000000e+02,1.255182229608767011e+04,1.125449890822795714e+04,1.260773587460288945e+04,2.446558059919786501e+03,2.564313454009369053e+01
3.700000000000000000e+02,1.262562248523336893e+04,1.132641130126920689e+04,1.267533185041177785e+04,2.460916428092522892e+03,2.594605908149184614e+01
3.710000000000000000e+02,1.269165824731013709e+04,1.138678355488698071e+04,1.276133590738639759e+04,2.474257125561122393e+03,2.646220374189888247e+01
3.720000000000000000e+02,1.276402307031066266e+04,1.146169540481489457e+04,1.283421598862893916e+04,2.490412192605927885e+03,2.645768616791694328e+01
3.730000000000000000e+02,1.284044550004230769e+04,1.152557018687975506e+04,1.291416695550560326e+04,2.506847230770403712e+03,2.699154252321424607e+01
3.740000000000000000e+02,1.291338970044451889e+04,1.159138336695756516e+04,1.299100325198382416e+04,2.523049929478925151e+03,2.728124149103504692e+01
3.750000000000000000e+02,1.299101096321711157e+04,1.165731240200023967e+04,1.306456462375338560e+04,2.538292577872513903e+03,2.807492164637426413e+01
3.760000000000000000e+02,1.306759427003771998e+04,1.172717899751693403e+04,1.314012281972029086e+04,2.552721743251400767e+03,2.835236931645441416e+01
3.770000000000000000e+02,1.313097429097849817e+04,1.178894979862639957e+04,1.320672535570993568e+04,2.569578842255520613e+03,2.848056500104648592e+01
3.780000000000000000e+02,1.320261706300670085e+04,1.186085079582423350e+04,1.328478594614055328e+04,2.584043259984136967e+03,2.927103541924947905e+01
3.790000000000000000e+02,1.328469162915164816e+04,1.193490303233231680e+04,1.335546453595369530e+04,2.599578688096504266e+03,2.974066299093236765e+01
3.800000000000000000e+02,1.336351022945841214e+04,1.201173882299730576e+04,1.343054219259239653e+04,2.615578003117564549e+03,3.018136985320168364e+01
3.810000000000000000e+02,1.344133225036719887e+04,1.207623426832498444e+04,1.350003288001090004e+04,2.632769210427885355e+03,3.070325611880129202e+01
3.820000000000000000e+02,1.352013221868897381e+04,1.213250233309852047e+04,1.356661307815768487e+04,2.649250989958925857e+03,3.147741142317088503e+01
3.830000000000000000e+02,1.359032719893447211e+04,1.220082993008885569e+04,1.364936794866188939e+04,2.659795509772820424e+03,3.183939040385484276e+01
3.840000000000000000e+02,1.366514227246691371e+04,1.227624867509671094e+04,1.372375343822620744e+04,2.674354990877650380e+03,3.248916318671798820e+01
3.850000000000000000e+02,1.373714781725701505e+04,1.235813711578179937e+04,1.380153113020171804e+04,2.690429221385389610e+03,3.280856434677257027e+01
3.860000000000000000e+02,1.381539990136620327e+04,1.242281813641568806e+04,1.387223670875164862e+04,2.709167309614689657e+03,3.323633882012703111e+01
3.870000000000000000e+02,1.388320287333117813e+04,1.248711547664873797e+04,1.393911214021023261e+04,2.724714309387291451e+03,3.383240004558264502e+01
3.880000000000000000e+02,1.395341928160192947e+04,1.255317893573224683e+04,1.401269046377799532e+04,2.741809712968499298e+03,3.438519926529318838e+01
3.890000000000000000e+02,1.403007951712421345e+04,1.262422168881563084e+04,1.408448140192822393e+04,2.757325373269806732e+03,3.495974400159080631e+01
3.900000000000000000e+02,1.410274351017952722e+04,1.269401268973435981e+04,1.416095682255166139e+04,2.777469413762303702e+03,3.560023461188652050e+01
3.910000000000000000e+02,1.417459920972539112e+04,1.276606658084407172e+04,1.424418608721977580e+04,2.797503850510976918e+03,3.616122096180708922e+01
3.920000000000000000e+02,1.425624306041019554e+04,1.283534609749801530e+04,1.432821331905054467e+04,2.814268352675107963e+03,3.652904201888551938e+01
3.930000000000000000e+02,1.432874906412688142e+04,1.290956134427308280e+04,1.439686116683924229e+04,2.830551927343831267e+03,3.744238002157155876e+01
3.940000000000000000e+02,1.441145740203349487e+04,1.297406189424700642e+04,1.446521669504837337e+04,2.846034423160560891e+03,3.790118913529343558e+01
3.950000000000000000e+02,1.448456515402015793e+04,1.304525548492105008e+04,1.455060906588649596e+04,2.864359532551583925e+03,3.853783970840805750e+01
3.960000000000000000e+02,1.455877595558322173e+04,1.311461632588130851e+04,1.462983605530683417e+04,2.882251634626561099e+03,3.927282473079755931e+01
3.970000000000000000e+02,1.464535029587649478e+04,1.319047923678680309e+04,1.470834826483495272e+04,2.898952332640148143e+03,3.965261227141294142e+01
3.980000000000000000e+02,1.473614658707445415e+04,1.326600547772859863e+04,1.478443186527082435e+04,2.915836679093516523e+03,3.979685015826825634e+01
3.990000000000000000e+02,1.480760537086549448e+04,1.334142119609028305e+04,1.485379823576552735e+04,2.931826861390335580e+03,4.049093592536141273e+01
4.000000000000000000e+02,1.488663574873457401e+04,1.340021602516911844e+04,1.491721003479870706e+04,2.947609412927167796e+03,4.069721775061384506e+01
4.010000000000000000e+02,1.496080221327798063e+04,1.346157951293947553e+04,1.499252995191081391e+04,2.961187656227893058e+03,4.149702704733256553e+01
4.020000000000000000e+02,1.504689332131806077e+04,1.352957681950488586e+04,1.507078851952358309e+04,2.979240909963677041e+03,4.227768765310879218e+01
4.030000000000000000e+02,1.512412697990659035e+04,1.359812929329703911e+04,1.515081163756444948e+04,2.991860334086607509e+03,4.274783070664028628e+01
4.040000000000000000e+02,1.520320698845777588e+04,1.366383337011616459e+04,1.522857750348276022e+04,3.011514409876974696e+03,4.344959735822217084e+01
4.050000000000000000e+02,1.527716200128924174e+04,1.373330342642835967e+04,1.531286736240608298e+04,3.030437923050079917e+03,4.409770268336343690e+01
4.060000000000000000e+02,1.536101988246322799e+04,1.379738230702774854e+04,1.540296672090024731e+04,3.046657475027932378e+03,4.487549444783213914e+01
4.070000000000000000e+02,1.544438768272417656e+04,1.387393188427157111e+04,1.547264930886559887e+04,3.066248876834904877e+03,4.570980416166484872e+01
4.080000000000000000e+02,1.552759665339188359e+04,1.394722750445506790e+04,1.554881539746542876e+04,3.082342651080013638e+03,4.623977012796703434e+01
4.090000000000000000e+02,1.561483239315025639e+04,1.402553707633414342e+04,1.562965735358316306e+04,3.098732820791425183e+03,4.632638653443988375e+01
4.100000000000000000e+02,1.569664087460469091e+04,1.410938241322752219e+04,1.570799568810160781e+04,3.117548638388750533e+03,4.701127092026190013e+01
4.110000000000000000e+02,1.578257104172030449e+04,1.418190403972748572e+04,1.578562173880628325e+04,3.134277631913110781e+03,4.755353476739598761e+01
4.120000000000000000e+02,1.586243455700485356e+04,1.425746663521399023e+04,1.585299052522665079e+04,3.153412121512453268e+03,4.811135305968360854e+01
4.130000000000000000e+02,1.593749755596342402e+04,1.433993235705863117e+04,1.592344524944799196e+04,3.170593739458595337e+03,4.896364550215933065e+01
4.140000000000000000e+02,1.601722365772434023e+04,1.442446210823970250e+04,1.600205044209844164e+04,3.189679590528387507e+03,4.941415926833688843e+01
4.150000000000000000e+02,1.610268905349414672e+04,1.448804435213963734e+04,1.608063933735775208e+04,3.206323449827912555e+03,4.959618322745234309e+01
4.160000000000000000e+02,1.618750525794923851e+04,1.455386387132204982e+04,1.616455560117349887e+04,3.221000951368569986e+03,5.008152537858556030e+01
4.170000000000000000e+02,1.626958608115423885e+04,1.462060114966442961e+04,1.623884444892217107e+04,3.236966136281468152e+03,5.036460177922924686e+01
4.180000000000000000e+02,1.634902823466575501e+04,1.469465071924384210e+04,1.632481446599929041e+04,3.255235997257947929e+03,5.094352567163501533e+01
4.190000000000000000e+02,1.642977323767282724e+04,1.477159650051997232e+04,1.640672407916800876e+04,3.275401641865585589e+03,5.127259073362758102e+01
4.200000000000000000e+02,1.650496283229442270e+04,1.483857148458497977e+04,1.649015844130527694e+04,3.295163337056170349e+03,5.184572811611298704e+01
4.210000000000000000e+02,1.658079781272890978e+04,1.491831844220521816e+04,1.657928698992685531e+04,3.316866898258789661e+03,5.274431922008936624e+01
4.220000000000000000e+02,1.666593646280808753e+04,1.498797071629893617e+04,1.666805756161163299e+04,3.337816389899034220e+03,5.357285210509084550e+01
4.230000000000000000e+02,1.673722085220966983e+04,1.507077203461003410e+04,1.675995291531483235e+04,3.353537214884234345e+03,5.388883024442193914e+01
4.240000000000000000e+02,1.682050057269657555e+04,1.513444099872407423e+04,1.684141067613599444e+04,3.371193631799982995e+03,5.480016862983469395e+01
4.250000000000000000e+02,1.690634407595405355e+04,1.520631130796896105e+04,1.691768518090421276e+04,3.389918862729552984e+03,5.540299707728331668e+01
4.260000000000000000e+02,1.699415407655104354e+04,1.528314198140726148e+04,1.700258851556518857e+04,3.408310855946943775e+03,5.605370994146949926e+01
4.270000000000000000e+02,1.708484064010842121e+04,1.535259423683024033e+04,1.708539868438084886e+04,3.430222792983295221e+03,5.662053653346666948e+01
4.280000000000000000e+02,1.715972001855027338e+04,1.543198623071653492e+04,1.717473462871997253e+04,3.449756864942967695e+03,5.729075392249001908e+01
4.290000000000000000e+02,1.724011508617702566e+04,1.550440479856310776e+04,1.726262917501026823e+04,3.468851806419932018e+03,5.796888092293483652e+01
4.300000000000000000e+02,1.731804831973363616e+04,1.557350739836070898e+04,1.734893955804382495e+04,3.490832984059460159e+03,5.863951051096358924e+01
4.310000000000000000e+02,1.738879212804931740e+04,1.565066165073478987e+04,1.743603989469585940e+04,3.510626390155441641e+03,5.928822317787825114e+01
4.320000000000000000e+02,1.747521867547154397e+04,1.572274840651224258e+04,1.751953132142417962e+04,3.527895160900699011e+03,5.958810181593526067e+01
4.330000000000000000e+02,1.755017765268594667e+04,1.581109496750360086e+04,1.759593682085300316e+04,3.546793442359117762e+03,5.975270959383448144e+01
4.340000000000000000e+02,1.763508904155168420e+04,1.588872869435802932e+04,1.767769853989279000e+04,3.565166775522234275e+03,6.067881534158965451e+01
4.350000000000000000e+02,1.771792034204342417e+04,1.597141931009539258e+04,1.776793199144084792e+04,3.583302721613614267e+03,6.120390007772847696e+01
4.360000000000000000e+02,1.780592510506745748e+04,1.604685513367926069e+04,1.784490817840925592e+04,3.600731528759027242e+03,6.159207118762302002e+01
4.370000000000000000e+02,1.789868720023779315e+04,1.612821624878676812e+04,1.793656900294437946e+04,3.623141363112974432e+03,6.222793672686531607e+01
4.380000000000000000e+02,1.798276149010290828e+04,1.620839582074915961e+04,1.802670358692070295e+04,3.643786487170508735e+03,6.283748038912443690e+01
4.390000000000000000e+02,1.806870836574312852e+04,1.629223432649693677e+04,1.811095707454892545e+04,3.662666968415144311e+03,6.330130094107562400e+01
4.400000000000000000e+02,1.815757230719712970e+04,1.637576792456044859e+04,1.819164511570322065e+04,3.686422110950747538e+03,6.382412685229859051e+01
4.410000000000000000e+02,1.823559906715973921e+04,1.645481915548851975e+04,1.828173025298166613e+04,3.707589343836496028e+03,6.409393304279295478e+01
4.420000000000000000e+02,1.832716956941380340e+04,1.653582006501527940e+04,1.837156327183743269e+04,3.725311497537653850e+03,6.471777036825338314e+01
4.430000000000000000e+02,1.843143941895647731e+04,1.661034776136818618e+04,1.845798063899289991e+04,3.746506186112977048e+03,6.593431292882583250e+01
4.440000000000000000e+02,1.850784699860544060e+04,1.668634032008859140e+04,1.854260018500877050e+04,3.766012317720559622e+03,6.671701622312869517e+01
4.450000000000000000e+02,1.859794690159949096e+04,1.677627502201680545e+04,1.862720449326833477e+04,3.787462593192441091e+03,6.697973575643509037e+01
4.460000000000000000e+02,1.866571844863319711e+04,1.686806902003050345e+04,1.872408562562902807e+04,3.805433151120384537e+03,6.766604974281783313e+01
4.470000000000000000e+02,1.874246124862173019e+04,1.695415559015345207e+04,1.881102087194022897e+04,3.823816329809765648e+03,6.859627825504048815e+01
4.480000000000000000e+02,1.882964355035477274e+04,1.703877475404740107e+04,1.890635858400567668e+04,3.839526838959280212e+03,6.909721092444519286e+01
4.490000000000000000e+02,1.891335251083625553e+04,1.712374315455306350e+04,1.899554700003939433e+04,3.859448383787868352e+03,6.947413931636192785e+01
4.500000000000000000e+02,1.899642363381168252e+04,1.721716968092748721e+04,1.907796615376477712e+04,3.879786054216633602e+03,7.016979122967921967e+01
4.510000000000000000e+02,1.908770175024002674e+04,1.728976246120650467e+04,1.916903857851697103e+04,3.896338496824687354e+03,7.087883337184408106e+01
4.520000000000000000e+02,1.916693595443590675e+04,1.737402756121740458e+04,1.924393307224679302e+04,3.913551369753826748e+03,7.135953386363121353e+01
4.530000000000000000e+02,1.926394210415778798e+04,1.745612389273625740e+04,1.932286693146095786e+04,3.931899414713370334e+03,7.180371091067308953e+01
4.540000000000000000e+02,1.936788574399670324e+04,1.754122686403050830e+04,1.941063952630764834e+04,3.952218365548627844e+03,7.258169469069463275e+01
4.550000000000000000e+02,1.947138191455112246e+04,1.762207912170958662e+04,1.948472759347673855e+04,3.973387350118879112e+03,7.356667175440959738e+01
4.560000000000000000e+02,1.955680963411772245e+04,1.771065977284187829e+04,1.956187497074522980e+04,3.994716250046880305e+03,7.447169809536980267e+01
4.570000000000000000e+02,1.965800829745168085e+04,1.780016384964741155e+04,1.964900931836577001e+04,4.016069130000429141e+03,7.521255383038116804e+01
4.580000000000000000e+02,1.973959851504833932e+04,1.787449817752090166e+04,1.974368193057907047e+04,4.038735767399293309e+03,7.574476367925555564e+01
4.590000000000000000e+02,1.983360326876178806e+04,1.795939190846549900e+04,1.984089375592587749e+04,4.055779482918314898e+03,7.650941702196068661e+01
4.600000000000000000e+02,1.992350569086057294e+04,1.804886111206022906e+04,1.993052821263143414e+04,4.076432803753896678e+03,7.723081492723963493e+01
4.610000000000000000e+02,2.002323385739035439e+04,1.813309644705930987e+04,2.002691929014047128e+04,4.091706325337798262e+03,7.806949586570353006e+01
4.620000000000000000e+02,2.011023521053502554e+04,1.821397106186175006e+04,2.012654659075324889e+04,4.106782145005966413e+03,7.857718028824268686e+01
4.630000000000000000e+02,2.021941057202209777e+04,1.828854763354548049e+04,2.023544935919106865e+04,4.125211750066971945e+03,7.930850914919410855e+01
4.640000000000000000e+02,2.032087967500906234e+04,1.837597324557721731e+04,2.033501077046793944e+04,4.145937107196406032e+03,8.015857899095806260e+01
4.650000000000000000e+02,2.041455233400463840e+04,1.845857959926318290e+04,2.042879499531915644e+04,4.166759142446861006e+03,8.099144593717019802e+01
4.660000000000000000e+02,2.050432285411432895e+04,1.853641240165241470e+04,2.052517765496842912e+04,4.191068666048999148e+03,8.140701392530652925e+01
4.670000000000000000e+02,2.059672837062898907e+04,1.862639410392149512e+04,2.063117525613011821e+04,4.209345049047649809e+03,8.196435592613590870e+01
4.680000000000000000e+02,2.069515927399096108e+04,1.870667332480467303e+04,2.072767594151436060e+04,4.232813181576841089e+03,8.287438373845542117e+01
4.690000000000000000e+02,2.078762208764438401e+04,1.878928789870375113e+04,2.083658160501447128e+04,4.252068012653156984e+03,8.284682600638916483e+01
4.700000000000000000e+02,2.089031826425732288e+04,1.886153851410053176e+04,2.092926019491491024e+04,4.274245456711498264e+03,8.393795433519989047e+01
4.710000000000000000e+02,2.097900431034100620e+04,1.895349404014753600e+04,2.102519575150019227e+04,4.295379648721029298e+03,8.442904566778113917e+01
4.720000000000000000e+02,2.107765590908318336e+04,1.903046883756286115e+04,2.113087723303385428e+04,4.316268777391806907e+03,8.543287246527174261e+01
4.730000000000000000e+02,2.116051209978122642e+04,1.911106543919230171e+04,2.122019489850230093e+04,4.337144789425998169e+03,8.608236002881733384e+01
4.740000000000000000e+02,2.126875692923954193e+04,1.920456646535063555e+04,2.130771309415821452e+04,4.360707649862313701e+03,8.695153353364477766e+01
4.750000000000000000e+02,2.137239470624293608e+04,1.929948042161784906e+04,2.141532198545170104e+04,4.385189046798737763e+03,8.805015398636084001e+01
4.760000000000000000e+02,2.146442743485199026e+04,1.938746953155475785e+04,2.150316576488625651e+04,4.407634630201358959e+03,8.870242558459526094e+01
4.770000000000000000e+02,2.157161449302457186e+04,1.947699722497524635e+04,2.159195509030652102e+04,4.431071940714900848e+03,8.955608209549365029e+01
4.780000000000000000e+02,2.166459148380831175e+04,1.956527096838096986e+04,2.168965630852980030e+04,4.449934340636318666e+03,9.073603004027617658e+01
4.790000000000000000e+02,2.175841745577892652e+04,1.964766249671080732e+04,2.177935598285246306e+04,4.474317029897772954e+03,9.148245537658604576e+01
4.800000000000000000e+02,2.187134094293927046e+04,1.973563328222383279e+04,2.187620557478621413e+04,4.492187768729971140e+03,9.266654960503470306e+01
4.810000000000000000e+02,2.197775250525106458e+04,1.982144626989091194e+04,2.197545715620440751e+04,4.511418449440805489e+03,9.367907098878600891e+01
4.820000000000000000e+02,2.208063349084820948e+04,1.990461710017456790e+04,2.206909715061868701e+04,4.531667134539506151e+03,9.411223582656492681e+01
4.830000000000000000e+02,2.218609779484056344e+04,1.998283040380183957e+04,2.214967517625946493e+04,4.554415931168368843e+03,9.427549575614632715e+01
4.840000000000000000e+02,2.227145752003016969e+04,2.006559872776810880e+04,2.225082676544786227e+04,4.575251395293819769e+03,9.495284523420298228e+01
4.850000000000000000e+02,2.237251891180724851e+04,2.016107898572200065e+04,2.234835494518961059e+04,4.598603904908245568e+03,9.539674446622765913e+01
4.860000000000000000e+02,2.246968900714892152e+04,2.024974273974715470e+04,2.244258449920689600e+04,4.620762297572597163e+03,9.607084863794625562e+01
4.870000000000000000e+02,2.254971811818848437e+04,2.035327823065783014e+04,2.252995032699069270e+04,4.641241041096586741e+03,9.723995215518928603e+01
4.880000000000000000e+02,2.263496186321217101e+04,2.044838053725040663e+04,2.262814930457487935e+04,4.663364739987668145e+03,9.761035376061093416e+01
4.890000000000000000e+02,2.270695150336914230e+04,2.052866402645913695e+04,2.273935664167852519e+04,4.681551127402703059e+03,9.867235179840920978e+01
4.900000000000000000e+02,2.281693806300820142e+04,2.061504255444995215e+04,2.283904894781639450e+04,4.702566961264014026e+03,9.968133431929595645e+01
4.910000000000000000e+02,2.291836078467132756e+04,2.071092246462728144e+04,2.294926550941673122e+04,4.724673782854415549e+03,1.010226060074357690e+02
4.920000000000000000e+02,2.302977711163090862e+04,2.080170347452868009e+04,2.305742413788858903e+04,4.747248703135383948e+03,1.021855577868185918e+02
4.930000000000000000e+02,2.313502962396317525e+04,2.088806525576517015e+04,2.314832980100939676e+04,4.758647399970760489e+03,1.027544213542396250e+02
4.940000000000000000e+02,2.323825594403137075e+04,2.096728509717726411e+04,2.325675839779785747e+04,4.782215019974513780e+03,1.041565071395722271e+02
4.950000000000000000e+02,2.334913623679339435e+04,2.106703767167052138e+04,2.334245934270044381e+04,4.802208730376199128e+03,1.047835756897109718e+02
4.960000000000000000e+02,2.343356753291351197e+04,2.116898797268919589e+04,2.342724509596638381e+04,4.825817967357668749e+03,1.057704124405863269e+02
4.970000000000000000e+02,2.352351758428075846e+04,2.126698207351383826e+04,2.352084971261044848e+04,4.844863390410032480e+03,1.067511800795751071e+02
4.980000000000000000e+02,2.361122215465471527e+04,2.136034697108019463e+04,2.361488371792835096e+04,4.867686477921351980e+03,1.076310458311082101e+02
4.990000000000000000e+02,2.373197679544309722e+04,2.145445962595146557e+04,2.372293118822405813e+04,4.885149368805021368e+03,1.087252290459940980e+02
5.000000000000000000e+02,2.382795104657261618e+04,2.156165355576122238e+04,2.383367031362900525e+04,4.907779395346321508e+03,1.095168958296389690e+02
5.010000000000000000e+02,2.392294064642511512e+04,2.165443791480400614e+04,2.394675585204001254e+04,4.929445013571117670e+03,1.105444090222565166e+02
5.020000000000000000e+02,2.402159444364007504e+04,2.175661101926841366e+04,2.405568103970069205e+04,4.948033973446225900e+03,1.116386515733208284e+02
5.030000000000000000e+02,2.411984094041144999e+04,2.184881358333711250e+04,2.415068844716138119e+04,4.970777120623621158e+03,1.129008017329492333e+02
5.040000000000000000e+02,2.423109729320543556e+04,2.193189401770655240e+04,2.425897474272484396e+04,4.990469204042545243e+03,1.131447600587510181e+02
5.050000000000000000e+02,2.436181219127650547e+04,2.201332667280705937e+04,2.434388909594190773e+04,5.007297818467270190e+03,1.134614154320110657e+02
5.060000000000000000e+02,2.447067283236976800e+04,2.209805710223696951e+04,2.445378458544551177e+04,5.025906071460010935e+03,1.147618783863840690e+02
5.070000000000000000e+02,2.457905426712492044e+04,2.219192849189371191e+04,2.455572294659851104e+04,5.050867962147951403e+03,1.152559552160645353e+02
5.080000000000000000e+02,2.467471637351723621e+04,2.228528985759908755e+04,2.466880573040056697e+04,5.071662886348409302e+03,1.159315528810284945e+02
5.090000000000000000e+02,2.476391248499042922e+04,2.238740589078141056e+04,2.477934281817762530e+04,5.094090887046259013e+03,1.170015181869803484e+02
5.100000000000000000e+02,2.487536337981590623e+04,2.247290660110029421e+04,2.487905220422524872e+04,5.114658680469055980e+03,1.178604123981344571e+02
5.110000000000000000e+02,2.498169931400619680e+04,2.255696018617758818e+04,2.497087805056526486e+04,5.132822687596613832e+03,1.187872492895044729e+02
5.120000000000000000e+02,2.508898862134708907e+04,2.264538051328305664e+04,2.505893718236285349e+04,5.152008317796173287e+03,1.193244797298718822e+02
5.130000000000000000e+02,2.519857409837938758e+04,2.273196966618888837e+04,2.515519531265546902e+04,5.169380738891253714e+03,1.202181876108622731e+02
5.140000000000000000e+02,2.529553780231691781e+04,2.280938306560097044e+04,2.524382275427864079e+04,5.192092029079512031e+03,1.206227615359393468e+02
5.150000000000000000e+02,2.540035361491553340e+04,2.290253877190355706e+04,2.533101436241664851e+04,5.218104695587728202e+03,1.209322016802312021e+02
5.160000000000000000e+02,2.549036409710520456e+04,2.299391462356777629e+04,2.543338931836118354e+04,5.236233569811354755e+03,1.217620315904904373e+02
5.170000000000000000e+02,2.560277579055550086e+04,2.308645756098045240e+04,2.553465668573806761e+04,5.260505135732614690e+03,1.228833866288572381e+02
5.180000000000000000e+02,2.570892783740163577e+04,2.318612035078215922e+04,2.564834138451841136e+04,5.284400103134622441e+03,1.236201296159029823e+02
5.190000000000000000e+02,2.580667156319891365e+04,2.328210794438960875e+04,2.576078445456992267e+04,5.303512970860811038e+03,1.239704951806535718e+02
5.200000000000000000e+02,2.591320803016684295e+04,2.338711216096726275e+04,2.587914198512379517e+04,5.323849265392103007e+03,1.253524684807843244e+02
5.210000000000000000e+02,2.601560078008928394e+04,2.347594743292285784e+04,2.596677515379571196e+04,5.348192898007353506e+03,1.268079599115886822e+02
5.220000000000000000e+02,2.611379582284425123e+04,2.358409706587673645e+04,2.606667191103651567e+04,5.369220171299246431e+03,1.267757173570900306e+02
5.230000000000000000e+02,2.620872386195170111e+04,2.368450288567449024e+04,2.616895366556946828e+04,5.391570789431701996e+03,1.278629175266430025e+02
5.240000000000000000e+02,2.630288066190636164e+04,2.379548496733905267e+04,2.626148134064557962e+04,5.414345016913574000e+03,1.282963089934478944e+02
5.250000000000000000e+02,2.639771438996803045e+04,2.389092465242045728e+04,2.636839230275599039e+04,5.435574258935607759e+03,1.290851855247838387e+02
5.260000000000000000e+02,2.648327756842134841e+04,2.400241852002019732e+04,2.648748199134803872e+04,5.461584204940760173e+03,1.300534689987707679e+02
5.270000000000000000e+02,2.658000445340426813e+04,2.409459019303807145e+04,2.658864929290854343e+04,5.485137363031488348e+03,1.303986572068332634e+02
5.280000000000000000e+02,2.668964393935813860e+04,2.418568930305496906e+04,2.668663212306613059e+04,5.509517720789315717e+03,1.314514708230704798e+02
5.290000000000000000e+02,2.679484006229933948e+04,2.427767027648627845e+04,2.681086275912985730e+04,5.536511433454522376e+03,1.320537674592498831e+02
5.300000000000000000e+02,2.691622906159948980e+04,2.437355726883794705e+04,2.691064767929706795e+04,5.558584124681689900e+03,1.328341588276225309e+02
5.310000000000000000e+02,2.702021620377488216e+04,2.447994318345831562e+04,2.702272907096894778e+04,5.581852233285218063e+03,1.341432903025859957e+02
5.320000000000000000e+02,2.712399642008271258e+04,2.456645727374445414e+04,2.714533736246854096e+04,5.600946862147160573e+03,1.358426762032568718e+02
5.330000000000000000e+02,2.723572815785577768e+04,2.467895717893824622e+04,2.726297445451952080e+04,5.626609446561241384e+03,1.365211338709447091e+02
5.340000000000000000e+02,2.733774891436555481e+04,2.477620709754800919e+04,2.736892544841800554e+04,5.650488625833091646e+03,1.369479035093141306e+02
5.350000000000000000e+02,2.742863772283664730e+04,2.486158696021199648e+04,2.747133805294132617e+04,5.674031110570955207e+03,1.379570109340978092e+02
5.360000000000000000e+02,2.752054806392142928e+04,2.495302157672771500e+04,2.755993687530510942e+04,5.696315394753220971e+03,1.386652300130244271e+02
5.370000000000000000e+02,2.764312061191104658e+04,2.505605142300541047e+04,2.765541206309929839e+04,5.714447309886647417e+03,1.389908925767933567e+02
5.380000000000000000e+02,2.775246117399656941e+04,2.516426865311739675e+04,2.775711577353582106e+04,5.738270826386873523e+03,1.401063418841327461e+02
5.390000000000000000e+02,2.785620046883331815e+04,2.526946690380686050e+04,2.785771581582724320e+04,5.763391108445798636e+03,1.411181573612009288e+02
5.400000000000000000e+02,2.796715692529883381e+04,2.536556115115294961e+04,2.796760289023954101e+04,5.787883235522786890e+03,1.423010693224182432e+02
5.410000000000000000e+02,2.806014232901970536e+04,2.546241296095988946e+04,2.806792744287467940e+04,5.813600490648417690e+03,1.434078690009744150e+02
5.420000000000000000e+02,2.816523894014922917e+04,2.556054914277412172e+04,2.816405107406117895e+04,5.836052564157633242e+03,1.441849570389096584e+02
5.430000000000000000e+02,2.827534355775814765e+04,2.566414289180802007e+04,2.826978014738760248e+04,5.866659156012852691e+03,1.451451417960475396e+02
5.440000000000000000e+02,2.836204974313593993e+04,2.577495810509224248e+04,2.838610128403369163e+04,5.887563529821709380e+03,1.466572566639835316e+02
5.450000000000000000e+02,2.845728298280892341e+04,2.586557483771070838e+04,2.850387889868988714e+04,5.916714637526774823e+03,1.477019984888792692e+02
5.460000000000000000e+02,2.856905680483273318e+04,2.595340586458748294e+04,2.860989591160248528e+04,5.934663652260323943e+03,1.482393853372305728e+02
5.470000000000000000e+02,2.868733624818253156e+04,2.604270306059503491e+04,2.870869613580854639e+04,5.960353717147907446e+03,1.496236562678340078e+02
5.480000000000000000e+02,2.879728382600162877e+04,2.615022011799981556e+04,2.883118958360666147e+04,5.982414293356340750e+03,1.510078419162521755e+02
5.490000000000000000e+02,2.890125247336790562e+04,2.623767109233323936e+04,2.894949908015275287e+04,6.004827631704220039e+03,1.518680248978792520e+02
5.500000000000000000e+02,2.900350923028286343e+04,2.634120453920883301e+04,2.906506112634206147e+04,6.035957834948605523e+03,1.527968358198795613e+02
5.510000000000000000e+02,2.910864199559472763e+04,2.644650965768480455e+04,2.917171178705629791e+04,6.056095655037122015e+03,1.538207677241016995e+02
5.520000000000000000e+02,2.922549284254590384e+04,2.656029715475442572e+04,2.928706506276463188e+04,6.081340261954349444e+03,1.541163635112555710e+02
5.530000000000000000e+02,2.933070618158747675e+04,2.666067513844695350e+04,2.939889746583625674e+04,6.102546497335936692e+03,1.558784130984196565e+02
5.540000000000000000e+02,2.942800954524985355e+04,2.676007172578378959e+04,2.951567589672013855e+04,6.132446995365888142e+03,1.569746090621839869e+02
5.550000000000000000e+02,2.953268364407130139e+04,2.686074043404238910e+04,2.962734660510359390e+04,6.162743106264598282e+03,1.583797203208739290e+02
5.560000000000000000e+02,2.962549687504783651e+04,2.696520880576739000e+04,2.973582151888541557e+04,6.186056944886734527e+03,1.599938998587969934e+02
5.570000000000000000e+02,2.973979819598529866e+04,2.707443359505124681e+04,2.982982908882237825e+04,6.215862623401815654e+03,1.610737193336883024e+02
5.580000000000000000e+02,2.985620975756328698e+04,2.717046632418798254e+04,2.993209772106105811e+04,6.239649217234754360e+03,1.627166127280563330e+02
5.590000000000000000e+02,2.995232436480157412e+04,2.728186543387708662e+04,3.003530949749601859e+04,6.263336545993452091e+03,1.634064852916988002e+02
5.600000000000000000e+02,3.005434106178318325e+04,2.740250105434163561e+04,3.014765740814814490e+04,6.288458047437579808e+03,1.646020956637371739e+02
5.610000000000000000e+02,3.017889110792241991e+04,2.749835572474715082e+04,3.025267725168196193e+04,6.307358757008292741e+03,1.667486448249906061e+02
5.620000000000000000e+02,3.028338746640134559e+04,2.761777588306723919e+04,3.035951489296930231e+04,6.333109185534775861e+03,1.678667695723343058e+02
5.630000000000000000e+02,3.039936868351938392e+04,2.770811423222973099e+04,3.048489460938612319e+04,6.357553620469114321e+03,1.689434067638886177e+02
5.640000000000000000e+02,3.050979693007890091e+04,2.781091152196550684e+04,3.059933530643082122e+04,6.377403357434457575e+03,1.699487140048861988e+02
5.650000000000000000e+02,3.061144726711870317e+04,2.789733833604201936e+04,3.070105527858043934e+04,6.404225807204393277e+03,1.705896867660466683e+02
5.660000000000000000e+02,3.074027570771984028e+04,2.799722827920259806e+04,3.082307881955044286e+04,6.428337766136864957e+03,1.718513697616205320e+02
5.670000000000000000e+02,3.084820900667388196e+04,2.808623801944445950e+04,3.093315981048068352e+04,6.449393217692355393e+03,1.731354359786768100e+02
5.680000000000000000e+02,3.095966445585594920e+04,2.819766877081607163e+04,3.105174327747625284e+04,6.482980506873755076e+03,1.741447500308726433e+02
5.690000000000000000e+02,3.107993207039686968e+04,2.830242755072094951e+04,3.116155236700839305e+04,6.510055248084478080e+03,1.748677672190758585e+02
5.700000000000000000e+02,3.119670821239792349e+04,2.840657576925725880e+04,3.127582131126695458e+04,6.531982192112784105e+03,1.763843714891729633e+02
5.710000000000000000e+02,3.130375196492332543e+04,2.850794764959819804e+04,3.138651503386594413e+04,6.556946386325718777e+03,1.783835757644096702e+02
5.720000000000000000e+02,3.142015738790610339e+04,2.861090951628360926e+04,3.149245454459553366e+04,6.582558769440051037e+03,1.794032403899541350e+02
5.730000000000000000e+02,3.155123836252225010e+04,2.870838360950467904e+04,3.160764306138337633e+04,6.606896180081497732e+03,1.805732001330140974e+02
5.740000000000000000e+02,3.165714516155908495e+04,2.880234003115636733e+04,3.172604228099184547e+04,6.636834214307336879e+03,1.814017891617009184e+02
5.750000000000000000e+02,3.177277683527558838e+04,2.890163667663689921e+04,3.185438718736896044e+04,6.663203063261093121e+03,1.834608460418389200e+02
5.760000000000000000e+02,3.188932322564898277e+04,2.900889818286719674e+04,3.197415404614699582e+04,6.687963493877661676e+03,1.843278430953093334e+02
5.770000000000000000e+02,3.202600432333897334e+04,2.911195120648156808e+04,3.207838690840706840e+04,6.713610941484279465e+03,1.863420197755702361e+02
5.780000000000000000e+02,3.214205388060129553e+04,2.920973249580576521e+04,3.219022258028028955e+04,6.733200551098619144e+03,1.868964748516732186e+02
5.790000000000000000e+02,3.227312579888125765e+04,2.931067987395564705e+04,3.232395196312312328e+04,6.760886772366827245e+03,1.881782607568005972e+02
5.800000000000000000e+02,3.239719884344089223e+04,2.942969519245937408e+04,3.244616185830305767e+04,6.780381790779435505e+03,1.891221386805304405e+02
5.810000000000000000e+02,3.250889020399716537e+04,2.952812756715995420e+04,3.255445633717210876e+04,6.797860182909522337e+03,1.901081299092197696e+02
5.820000000000000000e+02,3.262048514702451212e+04,2.963348360421187317e+04,3.266974250673539427e+04,6.822185988586508756e+03,1.908944795053974701e+02
5.830000000000000000e+02,3.275636837821625522e+04,2.975927917341055581e+04,3.277169183133794286e+04,6.849981343894804013e+03,1.913761216610340625e+02
5.840000000000000000e+02,3.286194473527481750e+04,2.987184163475805326e+04,3.289821910465447581e+04,6.879602649825279514e+03,1.918449181424819869e+02
5.850000000000000000e+02,3.298581127935137192e+04,2.999188610306595365e+04,3.301644587700979901e+04,6.906520154369677584e+03,1.931005094127411326e+02
5.860000000000000000e+02,3.309710805561835150e+04,3.010216071779124832e+04,3.314001261480234825e+04,6.935217202310741413e+03,1.941360514231977845e+02
5.870000000000000000e+02,3.319871253151355631e+04,3.019878457939406871e+04,3.324704269008072151e+04,6.967009479880860454e+03,1.953696111830842028e+02
5.880000000000000000e+02,3.332721146563485672e+04,3.031424119266202979e+04,3.337572049705692916e+04,6.988218041522460226e+03,1.966232017280177047e+02
5.890000000000000000e+02,3.344326435550529277e+04,3.041903367041238744e+04,3.350160416978115245e+04,7.019762472941838496e+03,1.977447733156479899e+02
5.900000000000000000e+02,3.355813672798261541e+04,3.051918425328968442e+04,3.362111406079789595e+04,7.041529130450055163e+03,1.987798753338766460e+02
5.910000000000000000e+02,3.367297374993514677e+04,3.062118306829450012e+04,3.374067460360543919e+04,7.068412131948434762e+03,2.001073544452127635e+02
5.920000000000000000e+02,3.379437536084315798e+04,3.072964286810680642e+04,3.385096700559432793e+04,7.092314481421730306e+03,2.012345414475442169e+02
5.930000000000000000e+02,3.392691198940921458e+04,3.084237909237550775e+04,3.397720305644323525e+04,7.118772745651365767e+03,2.028733620741642767e+02
5.940000000000000000e+02,3.406278406242049823e+04,3.095078176389180226e+04,3.410847027935156075e+04,7.143488471573411516e+03,2.044171403379152707e+02
5.950000000000000000e+02,3.419619873778233887e+04,3.106415168233848090e+04,3.423639385919906636e+04,7.165529939795324026e+03,2.062937045107932477e+02
5.960000000000000000e+02,3.431801810313487658e+04,3.117482709511117719e+04,3.435161546519119292e+04,7.196864209315090193e+03,2.070620564891408435e+02
5.970000000000000000e+02,3.443058631421049358e+04,3.129164207402186003e+04,3.447789684337102517e+04,7.220913688507303050e+03,2.077448458067790398e+02
5.980000000000000000e+02,3.454569181426453724e+04,3.137896215837987984e+04,3.460851840941814589e+04,7.246730223461791866e+03,2.090325002578550766e+02
5.990000000000000000e+02,3.466931129523660638e+04,3.148831313045713614e+04,3.472673292656672129e+04,7.271591134227439397e+03,2.104579061545526883e+02
6.000000000000000000e+02,3.478416983269720367e+04,3.159008866294376639e+04,3.486007159115128161e+04,7.298824607695002669e+03,2.122031804706647051e+02
6.010000000000000000e+02,3.490126503469821182e+04,3.169667213751966847e+04,3.498407940215632698e+04,7.320432303945378408e+03,2.127981838315290304e+02
6.020000000000000000e+02,3.500453866504760663e+04,3.177927406825071375e+04,3.509008618544397177e+04,7.345591749598463139e+03,2.133650232278629915e+02
6.030000000000000000e+02,3.513320791787437338e+04,3.188480454475591250e+04,3.520728409236043808e+04,7.374049097067279035e+03,2.150550536876605463e+02
6.040000000000000000e+02,3.524526791326490638e+04,3.200299765247254982e+04,3.533245903546477348e+04,7.401461618442404870e+03,2.163154361691063059e+02
6.050000000000000000e+02,3.536282834106757946e+04,3.211347792994884367e+04,3.545110346430889331e+04,7.427405389387309697e+03,2.184048920297906591e+02
6.060000000000000000e+02,3.547556430829672900e+04,3.222345008375178804e+04,3.558303699591875193e+04,7.457194030418862894e+03,2.195213952055875097e+02
6.070000000000000000e+02,3.559768763519823551e+04,3.233446756353850651e+04,3.570165926329145441e+04,7.478095310360947224e+03,2.212569342808634474e+02
6.080000000000000000e+02,3.571970615134323452e+04,3.245059744002024672e+04,3.583791922407173843e+04,7.505693290242119474e+03,2.218140771671393452e+02
6.090000000000000000e+02,3.583703165415860713e+04,3.256608421547981561e+04,3.595692851028515724e+04,7.535469385111896372e+03,2.229819897532787536e+02
6.100000000000000000e+02,3.595792713112978527e+04,3.265598645570321969e+04,3.608103409503665171e+04,7.561676711923905714e+03,2.245340029779430893e+02
6.110000000000000000e+02,3.607866249577369308e+04,3.275602747750785056e+04,3.619967634843103588e+04,7.593255371944313083e+03,2.260798508774345805e+02
6.120000000000000000e+02,3.620260700990719488e+04,3.285958659683119913e+04,3.631923141650734760e+04,7.619646355836418479e+03,2.271497456115181706e+02
6.130000000000000000e+02,3.631631302941709873e+04,3.295399301278848725e+04,3.643931145779234066e+04,7.645974474047408876e+03,2.285479979078076269e+02
6.140000000000000000e+02,3.643294351546854887e+04,3.307660973216881393e+04,3.655631723592347407e+04,7.673938910804414263e+03,2.304667697705563683e+02
6.150000000000000000e+02,3.657184060936483729e+04,3.319494613487855531e+04,3.667007500088150118e+04,7.700756256483663492e+03,2.315155962374725505e+02
6.160000000000000000e+02,3.668997816106596292e+04,3.331372364754956652e+04,3.678548784392831294e+04,7.732040462022199790e+03,2.335439305642864269e+02
6.170000000000000000e+02,3.684798060717333283e+04,3.342600012023358431e+04,3.690021117298739409e+04,7.755246094134757186e+03,2.358366505086222844e+02
6.180000000000000000e+02,3.697359300443547545e+04,3.353751230214661337e+04,3.703365351201011799e+04,7.785065564149883357e+03,2.371597503770042010e+02
6.190000000000000000e+02,3.708869060532667208e+04,3.363008434642515203e+04,3.717107813422370964e+04,7.815031096155851628e+03,2.380458382942990170e+02
6.200000000000000000e+02,3.720460203155589988e+04,3.373803639303296222e+04,3.729069327315426926e+04,7.840303570822152324e+03,2.387314350258965874e+02
6.210000000000000000e+02,3.732137212496223947e+04,3.384361762552891014e+04,3.742810770003710786e+04,7.869219146747703235e+03,2.402189182534229985e+02
6.220000000000000000e+02,3.744746990797325270e+04,3.395985337836525287e+04,3.755447634781411034e+04,7.900960141463635409e+03,2.415368788571724394e+02
6.230000000000000000e+02,3.756742842590520740e+04,3.407048996387000079e+04,3.768567556197097292e+04,7.927499343656823839e+03,2.423566477624813160e+02
6.240000000000000000e+02,3.766974713163558044e+04,3.418611446807974426e+04,3.782252965081938601e+04,7.955090142688544802e+03,2.441482871822362029e+02
6.250000000000000000e+02,3.779110083047585795e+04,3.429613245170583832e+04,3.794433640769051271e+04,7.976583862706889704e+03,2.465887723518211772e+02
6.260000000000000000e+02,3.790376781660702545e+04,3.441052487548906356e+04,3.806175311447025888e+04,8.003322573170431497e+03,2.480754191872178467e+02
6.270000000000000000e+02,3.802202105684120033e+04,3.452719198122422677e+04,3.820010046288085869e+04,8.032629529958533567e+03,2.492499266290406013e+02
6.280000000000000000e+02,3.815652754120736790e+04,3.463110253951804043e+04,3.832374076744676131e+04,8.059251724262159769e+03,2.504979040287396970e+02
6.290000000000000000e+02,3.828292906242188474e+04,3.475603266581564094e+04,3.843756465466181544e+04,8.082574066651079193e+03,2.512260316527945179e+02
6.300000000000000000e+02,3.840168904772990936e+04,3.486336838769829046e+04,3.856144969665938697e+04,8.105977710263176050e+03,2.527898552356684831e+02
6.310000000000000000e+02,3.852355193241362576e+04,3.497386147595162038e+04,3.869881754990629270e+04,8.133477241109008901e+03,2.536787820989396778e+02
6.320000000000000000e+02,3.865172309004401905e+04,3.510093570502012153e+04,3.883854263134179928e+04,8.162749775145752210e+03,2.555125792855445468e+02
6.330000000000000000e+02,3.877712256707910274e+04,3.520077854305416986e+04,3.898040435095685825e+04,8.191829802919633948e+03,2.559021203393155304e+02
6.340000000000000000e+02,3.891122203321525012e+04,3.532167404341301881e+04,3.913118743689783150e+04,8.218811601747249370e+03,2.568801946521790569e+02
6.350000000000000000e+02,3.901879513781534479e+04,3.544113659408292006e+04,3.926209869008293026e+04,8.246327931934432854e+03,2.576087356024994506e+02
6.360000000000000000e+02,3.912640391106688185e+04,3.555629546900050627e+04,3.939586015932064038e+04,8.272210874706817776e+03,2.581719535434327781e+02
6.370000000000000000e+02,3.926231438123543194e+04,3.567833162976473977e+04,3.952824350628512911e+04,8.301931287215265911e+03,2.597734593047822500e+02
6.380000000000000000e+02,3.938006265099059237e+04,3.579259004798941169e+04,3.964476321821835882e+04,8.336216524166626186e+03,2.614631011560414890e+02
6.390000000000000000e+02,3.950774647086395271e+04,3.592423598986340221e+04,3.978764323224728287e+04,8.365447721204154732e+03,2.625756363460822627e+02
6.400000000000000000e+02,3.961358082943844056e+04,3.605896584543837525e+04,3.993231984434351034e+04,8.383125797821443484e+03,2.637236811739171571e+02
6.410000000000000000e+02,3.972115775420049613e+04,3.619739214143894787e+04,4.008166637764603365e+04,8.409089322369629372e+03,2.649188088402343055e+02
6.420000000000000000e+02,3.985309500977402786e+04,3.631370741235021706e+04,4.022359435351006687e+04,8.438725428510126221e+03,2.664356054616606571e+02
6.430000000000000000e+02,3.998885684743111779e+04,3.644223872838941315e+04,4.036518235403278231e+04,8.469345713646158401e+03,2.681921054920891265e+02
6.440000000000000000e+02,4.010885905616752279e+04,3.655356901518693485e+04,4.049914815076724335e+04,8.493634860216843663e+03,2.680095062927709364e+02
6.450000000000000000e+02,4.025198580621135625e+04,3.666307126315891219e+04,4.063566217011120170e+04,8.520171880451260222e+03,2.688393200424868610e+02
6.460000000000000000e+02,4.038377829879682395e+04,3.676956771651669260e+04,4.074155810357107111e+04,8.554201592156536208e+03,2.698344256731203359e+02
6.470000000000000000e+02,4.051999580251767475e+04,3.688489345484322985e+04,4.088017641268652369e+04,8.582487827947585174e+03,2.715572136205976790e+02
6.480000000000000000e+02,4.066725554643847863e+04,3.700931621393687965e+04,4.100298202870024397e+04,8.612216637707871996e+03,2.726467265602594239e+02
6.490000000000000000e+02,4.080285876093049592e+04,3.712929002717536059e+04,4.114067437062386307e+04,8.644379203126143693e+03,2.734744946648459063e+02
6.500000000000000000e+02,4.093049952902733639e+04,3.725974395253382681e+04,4.127140632692447252e+04,8.673852494994975132e+03,2.744568625576453655e+02
6.510000000000000000e+02,4.105838405627735483e+04,3.738956719893628178e+04,4.140450420256108191e+04,8.701464438701579638e+03,2.752696358529941563e+02
6.520000000000000000e+02,4.118668764175819524e+04,3.751381256382392166e+04,4.152960780254098790e+04,8.735753049591387025e+03,2.770149580621050518e+02
6.530000000000000000e+02,4.133630950446835050e+04,3.764311881988741516e+04,4.166827845676567813e+04,8.760713344371411949e+03,2.778364896309469145e+02
6.540000000000000000e+02,4.147998577173273952e+04,3.776209876994340448e+04,4.179125008054514183e+04,8.793855098032780006e+03,2.785860147720831037e+02
6.550000000000000000e+02,4.161847283793799579e+04,3.787367605709215422e+04,4.194544770230971335e+04,8.826452204493936733e+03,2.807389823259661625e+02
6.560000000000000000e+02,4.175595144852968224e+04,3.799150216851537698e+04,4.207120019510858401e+04,8.859856131538788759e+03,2.820536090397066005e+02
6.570000000000000000e+02,4.189229742082224402e+04,3.811534637088882300e+04,4.218725840484458604e+04,8.890215230164061722e+03,2.835086026992841539e+02
6.580000000000000000e+02,4.201573348270948918e+04,3.823611621493972780e+04,4.233123270936952758e+04,8.925238767874816403e+03,2.842787203369883287e+02
6.590000000000000000e+02,4.216029514921623922e+04,3.834228420697210822e+04,4.247122969497463055e+04,8.957189753716667838e+03,2.858378432734616013e+02
6.600000000000000000e+02,4.228374908304213022e+04,3.844938131443462044e+04,4.260743245194508927e+04,8.985911748451315361e+03,2.875582165925732738e+02
6.610000000000000000e+02,4.241896867072474561e+04,3.857187959683895315e+04,4.272782307514954300e+04,9.018008490850043017e+03,2.890468707643304924e+02
6.620000000000000000e+02,4.254368282030943374e+04,3.870226623772075982e+04,4.285836484072869644e+04,9.047979615878690311e+03,2.905341175314970315e+02
6.630000000000000000e+02,4.268833953390773240e+04,3.883016574184740603e+04,4.299202089425049780e+04,9.074269728771963855e+03,2.922408365867988778e+02
6.640000000000000000e+02,4.283014133091935946e+04,3.894018633214029978e+04,4.312050797875314311e+04,9.104404276597304488e+03,2.935856441721325041e+02
6.650000000000000000e+02,4.296732861983688781e+04,3.907647999128287483e+04,4.326201172711708932e+04,9.138359889875911904e+03,2.957211205659650659e+02
6.660000000000000000e+02,4.309784732668537617e+04,3.919340625275033381e+04,4.340694504613491154e+04,9.169569071768715730e+03,2.964336951021711002e+02
6.670000000000000000e+02,4.325463618257948838e+04,3.930403861088700796e+04,4.353999454939486895e+04,9.196701937392088439e+03,2.974170053061989165e+02
6.680000000000000000e+02,4.342888090476724028e+04,3.942813402858771587e+04,4.368220838289686071e+04,9.226061508780077929e+03,2.996921137729807469e+02
6.690000000000000000e+02,4.355128674963786034e+04,3.956475813640321576e+04,4.380274049985783495e+04,9.261463367600870697e+03,3.012704657571774760e+02
6.700000000000000000e+02,4.369592206968468236e+04,3.969437209755405638e+04,4.393408668301547004e+04,9.288626449923205655e+03,3.035677672712876642e+02
6.710000000000000000e+02,4.381706609879804455e+04,3.983385548062420276e+04,4.406362054203901062e+04,9.321305248561375265e+03,3.048642894052550218e+02
6.720000000000000000e+02,4.397181604649839574e+04,3.994281090230814880e+04,4.421974901282443898e+04,9.351930552117199113e+03,3.063569897422511872e+02
6.730000000000000000e+02,4.410959766554225644e+04,4.007104400975661702e+04,4.435705429889718653e+04,9.387473914301464902e+03,3.071394429352072848e+02
6.740000000000000000e+02,4.422927113119788555e+04,4.020103342992380931e+04,4.450514410059937654e+04,9.419629590388816723e+03,3.084280889210489249e+02
6.750000000000000000e+02,4.435321674427606922e+04,4.031512348495534388e+04,4.463096946835441486e+04,9.449480643430641067e+03,3.099687269092037241e+02
6.760000000000000000e+02,4.447398596518539853e+04,4.044009274572758295e+04,4.477988767459432711e+04,9.474647117821652500e+03,3.109940474154833510e+02
6.770000000000000000e+02,4.461622346746866970e+04,4.057835667004113930e+04,4.493234848061933008e+04,9.499482475941535085e+03,3.130506904212036261e+02
6.780000000000000000e+02,4.474378562785164104e+04,4.069173040580449742e+04,4.510340942449550494e+04,9.527892291047399340e+03,3.153449278027748051e+02
6.790000000000000000e+02,4.488712766399748216e+04,4.082362123921834427e+04,4.524037806918968272e+04,9.559783356776741130e+03,3.169369994723432455e+02
6.800000000000000000e+02,4.505928899245087814e+04,4.095171370771287911e+04,4.537274657219866640e+04,9.594994589594285571e+03,3.189234229377206020e+02
6.810000000000000000e+02,4.521458766541554360e+04,4.109490587633939867e+04,4.549995003511224058e+04,9.631244031008935053e+03,3.213280876701020361e+02
6.820000000000000000e+02,4.533677920185359108e+04,4.122509048926784453e+04,4.562976084052111401e+04,9.664660557803657866e+03,3.235249841225432306e+02
6.830000000000000000e+02,4.546745403721781622e+04,4.135759885952487821e+04,4.576493726933957805e+04,9.699290831333722963e+03,3.240430408876134152e+02
6.840000000000000000e+02,4.560079883104517648e+04,4.148834130961584742e+04,4.591841015426263039e+04,9.731971318646479631e+03,3.262604793370879293e+02
6.850000000000000000e+02,4.571459412267199514e+04,4.162431183361459989e+04,4.606301424748143472e+04,9.762073034979388467e+03,3.281900971228863568e+02
6.860000000000000000e+02,4.587187828598520719e+04,4.173885034538694163e+04,4.619857473677517555e+04,9.788728501510082424e+03,3.292641853172292485e+02
6.870000000000000000e+02,4.600173463911711588e+04,4.186406233898401115e+04,4.635514976136587939e+04,9.821287808174853126e+03,3.305067191925452903e+02
6.880000000000000000e+02,4.614625624885347497e+04,4.198012460404974991e+04,4.648738789874743088e+04,9.851802965582184697e+03,3.326291280825317926e+02
6.890000000000000000e+02,4.626080382886607549e+04,4.210688377398955345e+04,4.661759351801186858e+04,9.883744254449440632e+03,3.348533479116666740e+02
6.900000000000000000e+02,4.638739104845025577e+04,4.224467900212560198e+04,4.675999432822821836e+04,9.913364135317955515e+03,3.359126951539155925e+02
6.910000000000000000e+02,4.654952174195885891e+04,4.237855836512162205e+04,4.691027678283420391e+04,9.941060345435924319e+03,3.378134187039278800e+02
6.920000000000000000e+02,4.668348225139611168e+04,4.251284943875676254e+04,4.703370747144690540e+04,9.960562519800721930e+03,3.392641209379829093e+02
6.930000000000000000e+02,4.681831908265872335e+04,4.265871351556785521e+04,4.716916758637146995e+04,9.995950531850676271e+03,3.415522357308134929e+02
6.940000000000000000e+02,4.696202685879614000e+04,4.278414006077170779e+04,4.731351653112279746e+04,1.003599889935665487e+04,3.431926397546023964e+02
6.950000000000000000e+02,4.709869899456192798e+04,4.291734794875376247e+04,4.744617281281133182e+04,1.006563436030693811e+04,3.450012448918904511e+02
6.960000000000000000e+02,4.723649513133747678e+04,4.304078837591832416e+04,4.760184435608802596e+04,1.009224435001079109e+04,3.462556926436111553e+02
6.970000000000000000e+02,4.736421297018880432e+04,4.315176686041223002e+04,4.773556466198632552e+04,1.012504936826553967e+04,3.473488114351978311e+02
6.980000000000000000e+02,4.747926099869231984e+04,4.326915152105729067e+04,4.787322051415649912e+04,1.015399999109138662e+04,3.486273401349889127e+02
6.990000000000000000e+02,4.762783567245522863e+04,4.338519156457677309e+04,4.802415287584119505e+04,1.018468874880635121e+04,3.489369241787704823e+02
7.000000000000000000e+02,4.776829744340333855e+04,4.350687263406490820e+04,4.816243018763850705e+04,1.021703914841761980e+04,3.509755583119047628e+02
7.010000000000000000e+02,4.789129829744162271e+04,4.364618560284876003e+04,4.829262593192813074e+04,1.025421881484722144e+04,3.517302982316566045e+02
7.020000000000000000e+02,4.803881365759567416e+04,4.376532527562014729e+04,4.843230516608076869e+04,1.028601735037297476e+04,3.530492687169819419e+02
7.030000000000000000e+02,4.817463211087980017e+04,4.389316582741196908e+04,4.857373400222103373e+04,1.032118870646161304e+04,3.544771597917344934e+02
7.040000000000000000e+02,4.831542142557087936e+04,4.404269360807719931e+04,4.870361909736929374e+04,1.034687759012649258e+04,3.565764951199744246e+02
7.050000000000000000e+02,4.845563612586881209e+04,4.418379000519721012e+04,4.885566387398329971e+04,1.037916890303736000e+04,3.582504597716612125e+02
7.060000000000000000e+02,4.858318641895925248e+04,4.430931973981819465e+04,4.899129444142978173e+04,1.040677666559226054e+04,3.608267872333126434e+02
7.070000000000000000e+02,4.873844160858775285e+04,4.443263565353035665e+04,4.915671518625025055e+04,1.043734119281113453e+04,3.617288838928587325e+02
7.080000000000000000e+02,4.888832505273034621e+04,4.454742096595360636e+04,4.929010212024077191e+04,1.047607132246022957e+04,3.638761652426823048e+02
7.090000000000000000e+02,4.904487920747981116e+04,4.467557779111556010e+04,4.942942638877217541e+04,1.050488217308239109e+04,3.677113961196884020e+02
7.100000000000000000e+02,4.919798774512464297e+04,4.479267107628874510e+04,4.957280369965921273e+04,1.053010966176076545e+04,3.696911236868244259e+02
7.110000000000000000e+02,4.934794666475604026e+04,4.490811982038479618e+04,4.968841506860015215e+04,1.055866564556295634e+04,3.718010980229053075e+02
7.120000000000000000e+02,4.948213210618850280e+04,4.503559422321825696e+04,4.983045951309161319e+04,1.059407218828027726e+04,3.745358188614050619e+02
7.130000000000000000e+02,4.964015798617111432e+04,4.515741386298596626e+04,4.998963182971242350e+04,1.062299866345831833e+04,3.763470264270763437e+02
7.140000000000000000e+02,4.978848175264002930e+04,4.530781123038430815e+04,5.011881810162402689e+04,1.065983705508272215e+04,3.779989053185594230e+02
7.150000000000000000e+02,4.993317084575875197e+04,4.541861997319653165e+04,5.026267143276538991e+04,1.069012531972220495e+04,3.799658367445671274e+02
7.160000000000000000e+02,5.008265944428618241e+04,4.554544810749273165e+04,5.040508425142320630e+04,1.071556085194245861e+04,3.809103947766680562e+02
7.170000000000000000e+02,5.023880039532125375e+04,4.568683991145851905e+04,5.055292725085708662e+04,1.075016174355077965e+04,3.829794383563038878e+02
7.180000000000000000e+02,5.036304240414359083e+04,4.581409674948507745e+04,5.069999066641303216e+04,1.077762224869234524e+04,3.836940490348072217e+02
7.190000000000000000e+02,5.051370652947642520e+04,4.593523623078991659e+04,5.083965879258993664e+04,1.080897869836655082e+04,3.856157704692866446e+02
7.200000000000000000e+02,5.066080798086653522e+04,4.606000421000138158e+04,5.099000375404252554e+04,1.084044268927636949e+04,3.870481291985850589e+02
7.210000000000000000e+02,5.080463693522191898e+04,4.618729452029652748e+04,5.114155306481315347e+04,1.086627338757052166e+04,3.889277463462128708e+02
7.220000000000000000e+02,5.094572172186577518e+04,4.630427926902208856e+04,5.127865465562340978e+04,1.089857140636876647e+04,3.906731962556544886e+02
7.230000000000000000e+02,5.106373229803016147e+04,4.645130372869630082e+04,5.143306545710269711e+04,1.093075465200212420e+04,3.913080427225798985e+02
7.240000000000000000e+02,5.122442766534454131e+04,4.657139177690185898e+04,5.156710125810928730e+04,1.096524918385598903e+04,3.936379899826729343e+02
7.250000000000000000e+02,5.137574201470101980e+04,4.669287374277818890e+04,5.172085121797306056e+04,1.099698989723510022e+04,3.956781722967064070e+02
7.260000000000000000e+02,5.153403948641482566e+04,4.681586202964840049e+04,5.186315486343624070e+04,1.103367829839806473e+04,3.979723469936217839e+02
7.270000000000000000e+02,5.167872550611777842e+04,4.693595815667188435e+04,5.202990701414291107e+04,1.106204010386658956e+04,3.999945128019699041e+02
7.280000000000000000e+02,5.180239444049995654e+04,4.706936134869839589e+04,5.218513895442531793e+04,1.108971215805800239e+04,4.025150483819105602e+02
7.290000000000000000e+02,5.193171607714530546e+04,4.720643271901532717e+04,5.234253195205288648e+04,1.112085149656453723e+04,4.037759453858839720e+02
7.300000000000000000e+02,5.207007145362754818e+04,4.732935830157464079e+04,5.250706673273167689e+04,1.115208619330512738e+04,4.059799970264809872e+02
7.310000000000000000e+02,5.221891509390049032e+04,4.747536154870594328e+04,5.263799594758168678e+04,1.118594160602799275e+04,4.085804341190003584e+02
7.320000000000000000e+02,5.237481127625724184e+04,4.760398160659795394e+04,5.280907298713052296e+04,1.121678259438280656e+04,4.095210691833613055e+02
7.330000000000000000e+02,5.248940948246628250e+04,4.772396907524159178e+04,5.296040403923699341e+04,1.124673307213256157e+04,4.108753437156940436e+02
7.340000000000000000e+02,5.261370802507436019e+04,4.785744767098808370e+04,5.310619578645001457e+04,1.128810640836664243e+04,4.137385570438782452e+02
7.350000000000000000e+02,5.274071790846467775e+04,4.799775426086998777e+04,5.322421243915612285e+04,1.132387461128990617e+04,4.152079873712059452e+02
7.360000000000000000e+02,5.290076820401286386e+04,4.813567030451971368e+04,5.336277172789532051e+04,1.135718421727207897e+04,4.176140480168547811e+02
7.370000000000000000e+02,5.304659532449554536e+04,4.826876822282654030e+04,5.350644843156119896e+04,1.139610450566891268e+04,4.179513176576131173e+02
7.380000000000000000e+02,5.318757446146027360e+04,4.840745202462424641e+04,5.363530449100847181e+04,1.142997550063140443e+04,4.192858999839709213e+02
7.390000000000000000e+02,5.334410585798622924e+04,4.854028662765520858e+04,5.379266304746654350e+04,1.146690227695772774e+04,4.213766574020650637e+02
7.400000000000000000e+02,5.353597587071789894e+04,4.866918805546839576e+04,5.396221555772787542e+04,1.149749500980461380e+04,4.233385930484230357e+02
7.410000000000000000e+02,5.369957847219672112e+04,4.880352155189461337e+04,5.412324620404848974e+04,1.153420304187910733e+04,4.259050873366450105e+02
7.420000000000000000e+02,5.383988957965216105e+04,4.893070716301641369e+04,5.427297380382944539e+04,1.156662529134636134e+04,4.271416434162489963e+02
7.430000000000000000e+02,5.398680468647937232e+04,4.906248583413138113e+04,5.441146113955198962e+04,1.160380256948359965e+04,4.288588510925156925e+02
7.440000000000000000e+02,5.413644111712686572e+04,4.919683964368024317e+04,5.455373029762970691e+04,1.163336892657437784e+04,4.310233959791426059e+02
7.450000000000000000e+02,5.429966863194530015e+04,4.934011382486928778e+04,5.472540293834899785e+04,1.166505749892475433e+04,4.339583154739053157e+02
7.460000000000000000e+02,5.444301985620493360e+04,4.949591513562347245e+04,5.487557750746749662e+04,1.170119974959651881e+04,4.367885401810349322e+02
7.470000000000000000e+02,5.461275294830562780e+04,4.962797412134458136e+04,5.501040541501688858e+04,1.173156247906852877e+04,4.387234187054879158e+02
7.480000000000000000e+02,5.474597282871574862e+04,4.977004884411560488e+04,5.513017619336918870e+04,1.176674799868265654e+04,4.414102063967950471e+02
7.490000000000000000e+02,5.491590329481630761e+04,4.991072976699171704e+04,5.526978256109569338e+04,1.179884955812486805e+04,4.430628616413745249e+02


==> figs/sim/train_loss_edge_07_mal_8_out_max_tukey.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,1.024434978882987757e+01,9.964943916265678325e+00,9.783905672761530781e+00,9.550236100398638683e+00,9.971638278771283836e+00
1.000000000000000000e+00,6.352813811859560289e+00,5.959009907806401607e+00,5.493654518393240593e+00,5.773445830948872093e+00,7.156101815799403632e+00
2.000000000000000000e+00,4.680521019580177189e+00,4.224774332544091848e+00,3.733111418063758791e+00,4.282011663746162711e+00,6.120540959367010814e+00
3.000000000000000000e+00,3.530569122123355719e+00,2.977841571754081595e+00,2.608377152002369748e+00,3.350809959837846463e+00,5.427508890012021858e+00
4.000000000000000000e+00,2.433126184364115652e+00,2.067411611859204967e+00,1.804642316408494818e+00,2.413778482830889693e+00,4.843072680208786451e+00
5.000000000000000000e+00,1.561484924524401796e+00,1.241795119385357360e+00,1.089424357637285068e+00,1.698821522656625671e+00,4.231176555311177978e+00
6.000000000000000000e+00,9.225814085049515167e-01,7.301813797526376382e-01,6.157301353262565335e-01,1.176872800792675200e+00,3.609873359733207998e+00
7.000000000000000000e+00,5.304380210986704425e-01,4.548746882217075127e-01,3.555436208941640253e-01,7.631190093034505573e-01,3.054756598585617766e+00
8.000000000000000000e+00,3.640708777480451408e-01,2.812335231586088335e-01,2.125985304151076782e-01,4.315544989208878190e-01,2.655539000742649147e+00
9.000000000000000000e+00,2.029035842618825969e-01,1.614608003999191688e-01,8.606089012210094147e-02,2.411939267300882150e-01,2.221402773565655409e+00
1.000000000000000000e+01,1.052697587807753798e-01,9.029302050391840861e-02,4.298629668812392612e-02,1.278152466901081308e-01,1.902274742140153574e+00
1.100000000000000000e+01,6.518689557229895293e-02,4.186093753968955777e-02,2.464906606964700764e-02,7.000697415817314084e-02,1.483673678719503286e+00
1.200000000000000000e+01,3.339271207013339016e-02,1.954071514861599468e-02,1.518677869378592948e-02,3.769045626513001235e-02,1.161607709900230212e+00
1.300000000000000000e+01,2.222890688590084540e-02,1.230491309030290470e-02,1.133878006189958931e-02,2.222515569295613336e-02,9.624369593843468129e-01
1.400000000000000000e+01,1.681735608691015127e-02,9.235428369777420876e-03,9.743253392112793954e-03,1.498397924663374958e-02,7.930362351929938214e-01
1.500000000000000000e+01,1.435317849166861670e-02,8.348491918848455207e-03,8.582384221355154885e-03,1.099804180004537724e-02,5.900030064119970996e-01
1.600000000000000000e+01,1.605685053649130722e-02,8.553776202336327295e-03,8.790655251510459678e-03,9.647214337739185019e-03,4.082062673483679571e-01
1.700000000000000000e+01,1.649310426416472630e-02,9.595639358953134135e-03,9.433826042452797545e-03,8.829554013244145239e-03,2.855375167651575952e-01
1.800000000000000000e+01,1.901092821993000115e-02,1.036808872656302949e-02,1.045425810331401806e-02,8.192298121013186218e-03,2.078612652118825288e-01
1.900000000000000000e+01,2.184794719643556871e-02,1.329746124076047753e-02,1.198251326785626514e-02,8.961079847354835870e-03,1.511018543252929947e-01
2.000000000000000000e+01,2.544932882610440039e-02,1.593724614576919052e-02,1.350067565815915582e-02,1.028859540618942692e-02,1.215282370801347156e-01
2.100000000000000000e+01,3.100964185189103439e-02,2.109820670152984246e-02,1.750199321473733249e-02,1.129704870613501555e-02,9.491912200400054456e-02
2.200000000000000000e+01,3.689680009004259187e-02,2.551621199584730437e-02,2.141288729121393342e-02,1.283942613021704648e-02,7.814461053565768811e-02
2.300000000000000000e+01,4.251687414944471666e-02,3.189087573078575044e-02,2.651546121293490987e-02,1.413982198225471887e-02,6.362277405762239990e-02
2.400000000000000000e+01,5.724012814620160761e-02,4.254613603339940653e-02,3.145417978929632152e-02,1.747998473929057717e-02,4.624746348390484929e-02
2.500000000000000000e+01,7.138216043990952553e-02,5.023754526925161557e-02,4.018427454267048393e-02,2.168581364524535537e-02,3.493649358805828165e-02
2.600000000000000000e+01,9.544448041353059686e-02,6.510192207764053940e-02,4.731987882227495223e-02,2.731942255054564672e-02,2.664637016749715759e-02
2.700000000000000000e+01,1.183572393168806913e-01,8.831678943442866636e-02,6.282116770819523577e-02,3.218834848735108167e-02,2.073362448581206330e-02
2.800000000000000000e+01,1.281686527592751368e-01,1.121475132580375123e-01,7.418710020201246813e-02,4.152959244329312849e-02,1.611159896860725471e-02
2.900000000000000000e+01,1.482741896623333000e-01,1.485577665975931216e-01,1.035777112024114377e-01,4.934946051549782275e-02,1.375788378069542350e-02
3.000000000000000000e+01,1.865729673249738596e-01,1.904702983743157274e-01,1.460242369909534599e-01,6.175683203567938762e-02,1.077591716392378718e-02
3.100000000000000000e+01,2.182975849497555965e-01,2.314762129908189969e-01,1.952747996368061623e-01,7.809665083659866891e-02,8.793502749575021760e-03
3.200000000000000000e+01,2.694877217990383489e-01,2.934994982882321857e-01,2.471359135108105454e-01,9.462532734948470026e-02,6.857894088786231634e-03
3.300000000000000000e+01,3.199614145679481325e-01,3.501968090752271001e-01,3.136410937138656152e-01,1.148289922699028409e-01,5.311110497289273091e-03
3.400000000000000000e+01,3.856183103231564102e-01,4.327590126413692895e-01,3.785952765857986124e-01,1.412335128406428941e-01,4.616330702464810365e-03
3.500000000000000000e+01,4.898429680916634998e-01,5.303628358846081969e-01,4.931050243090681073e-01,1.609207174815401320e-01,4.086846729716486770e-03
3.600000000000000000e+01,5.732311521565415235e-01,7.100346865199732571e-01,6.365007512052245353e-01,1.940594314649448648e-01,3.612144212025714118e-03
3.700000000000000000e+01,7.573123074953659328e-01,8.592568575804584441e-01,7.563413104894944894e-01,2.475739873990242534e-01,3.001761196407159993e-03
3.800000000000000000e+01,9.584451409502046104e-01,1.155436579982470846e+00,9.369863324276077599e-01,3.011644123049904698e-01,2.562593459463080592e-03
3.900000000000000000e+01,1.161788645308908130e+00,1.424792051570795692e+00,1.199869296472563462e+00,3.718331346780540114e-01,2.434660999215854105e-03
4.000000000000000000e+01,1.366043721130221655e+00,1.702716855871426294e+00,1.516790273609659678e+00,4.378887698276536788e-01,2.371725567246185662e-03
4.100000000000000000e+01,1.555586509609124590e+00,2.158794568902636879e+00,1.766626793772966941e+00,5.414684742894722014e-01,2.223417089128321145e-03
4.200000000000000000e+01,1.822415707662595530e+00,2.586537317589181928e+00,2.186396110546948268e+00,6.256239467303674751e-01,2.197232453115649520e-03
4.300000000000000000e+01,2.145291275077275905e+00,2.973886944968129775e+00,2.536981323989166537e+00,7.204945374620490561e-01,2.132792050231868686e-03
4.400000000000000000e+01,2.694223682400941122e+00,3.492278750458157610e+00,3.010475543238081197e+00,9.271690429201906447e-01,2.032343964209593068e-03
4.500000000000000000e+01,3.151431829348010805e+00,4.242019566233899752e+00,3.640267472462648257e+00,1.121196387571633313e+00,2.070971302860269425e-03
4.600000000000000000e+01,3.667357235193684950e+00,4.792603820141063231e+00,4.254939545561612135e+00,1.324390651434647737e+00,2.060016849921741944e-03
4.700000000000000000e+01,4.301252976583977983e+00,5.452233653992607287e+00,4.964980775501862453e+00,1.560509511320904430e+00,2.119346601426319587e-03
4.800000000000000000e+01,4.900344396643571798e+00,6.165163113636120684e+00,5.539839988592218489e+00,1.799482857318073226e+00,2.094850759431721166e-03
4.900000000000000000e+01,5.610633886747041998e+00,6.936748571429838250e+00,6.556648041105696656e+00,2.036082965269780498e+00,2.057649304700981396e-03
5.000000000000000000e+01,6.414725343339403807e+00,7.848581195248439002e+00,7.457058700734307877e+00,2.387622690203858422e+00,2.049018415674952465e-03
5.100000000000000000e+01,7.392078092440595327e+00,8.875305095835759772e+00,8.263029334870772402e+00,2.796051658581001131e+00,2.072364322395214842e-03
5.200000000000000000e+01,8.413972032233168363e+00,1.004286888510410947e+01,9.328737512638873852e+00,3.227054032637788783e+00,2.114441604372685468e-03
5.300000000000000000e+01,9.629828651223593994e+00,1.102527100425667150e+01,1.029797513385467589e+01,3.683784710341753144e+00,2.276981549068635147e-03
5.400000000000000000e+01,1.037759254282787147e+01,1.210726064859668938e+01,1.123838357636674345e+01,4.139452728337101206e+00,2.414394348228432463e-03
5.500000000000000000e+01,1.125551116832431120e+01,1.349998954476170177e+01,1.246611512369632102e+01,4.562668572752599516e+00,2.406673221268862406e-03
5.600000000000000000e+01,1.260630494920767397e+01,1.500218604981519377e+01,1.368491007390380787e+01,5.120769991382268849e+00,2.516081975461825770e-03
5.700000000000000000e+01,1.362139210513702281e+01,1.594056434811197320e+01,1.496046223313963353e+01,5.628337862446799456e+00,2.618491145144119514e-03
5.800000000000000000e+01,1.493398139468271246e+01,1.728612114309344605e+01,1.626561367810735703e+01,6.474896379945278113e+00,2.727695635663662799e-03
5.900000000000000000e+01,1.618779058838789808e+01,1.872250123719881998e+01,1.776374721611352570e+01,6.987145841357696341e+00,2.954216261624953432e-03
6.000000000000000000e+01,1.775830041648849544e+01,2.001941200410198718e+01,1.909421424878446771e+01,7.730050740858260383e+00,3.257555633461639566e-03
6.100000000000000000e+01,1.926145027271057586e+01,2.197714947509541972e+01,2.053667310450494199e+01,8.273307674266314748e+00,3.227310591346510549e-03
6.200000000000000000e+01,2.073301851849274158e+01,2.380485025460562554e+01,2.214713402637529072e+01,9.035461632810985577e+00,3.352625944703313543e-03
6.300000000000000000e+01,2.247593371722472000e+01,2.527836724284042091e+01,2.416531672394216557e+01,9.968634008704022165e+00,3.420530533208121504e-03
6.400000000000000000e+01,2.419081833240057833e+01,2.726382819186562401e+01,2.653214202975510361e+01,1.097262830806795009e+01,3.604667371769010309e-03
6.500000000000000000e+01,2.583576964101741424e+01,2.916729506514875681e+01,2.859414499965209089e+01,1.180727697105311336e+01,3.764852378094984964e-03
6.600000000000000000e+01,2.759837348068090535e+01,3.109815370285620872e+01,3.017224151540173693e+01,1.274961213456798248e+01,3.886802935530342396e-03
6.700000000000000000e+01,2.951428347486565684e+01,3.331578280073898668e+01,3.185223023863944292e+01,1.388734670150405570e+01,3.882791329285706361e-03
6.800000000000000000e+01,3.156542171973077160e+01,3.527492225707212015e+01,3.410129011224262996e+01,1.490193622668118323e+01,3.961488622455267006e-03
6.900000000000000000e+01,3.322120848031835294e+01,3.796942853252401306e+01,3.601606173436559999e+01,1.582673325415131771e+01,4.060152226992741475e-03
7.000000000000000000e+01,3.540359852358999859e+01,4.044484072698050170e+01,3.777063357907857721e+01,1.696235434958259702e+01,4.147802461699656718e-03
7.100000000000000000e+01,3.785767989333390204e+01,4.303637725255521218e+01,3.984125544482826342e+01,1.802207153533522188e+01,4.524375540756575553e-03
7.200000000000000000e+01,3.993976699440969469e+01,4.589859184784226898e+01,4.216200442439127016e+01,1.930666825942745746e+01,4.573883843558501638e-03
7.300000000000000000e+01,4.226492285488487255e+01,4.896216526263539492e+01,4.484397420987566107e+01,2.052604093754209202e+01,4.774857287749734169e-03
7.400000000000000000e+01,4.485423327315978526e+01,5.154284201812978239e+01,4.744861654838474863e+01,2.183311501204484628e+01,5.001833291548352101e-03
7.500000000000000000e+01,4.706384256368355778e+01,5.423371971215804166e+01,5.003208013481483363e+01,2.306988313461169327e+01,4.974685951424806518e-03
7.600000000000000000e+01,4.953035492918736793e+01,5.657459443972623347e+01,5.267036007022215927e+01,2.442853657323025374e+01,5.350700145417719433e-03
7.700000000000000000e+01,5.246193486728193278e+01,5.990681546340044861e+01,5.575473330725810683e+01,2.608085252440624657e+01,5.437876650832729197e-03
7.800000000000000000e+01,5.481253643054528624e+01,6.298852513406106368e+01,5.950090196323792924e+01,2.767222361286108878e+01,5.653902588245052208e-03
7.900000000000000000e+01,5.725218320774921210e+01,6.625653534919273113e+01,6.170532766852328166e+01,2.912476692583233984e+01,5.877176548963580771e-03
8.000000000000000000e+01,6.013590301518014059e+01,6.866748959474308833e+01,6.526263668948067220e+01,3.070768346218721945e+01,6.203317710145928032e-03
8.100000000000000000e+01,6.303458429575010769e+01,7.165706905180482522e+01,6.866453201808145934e+01,3.217949665097849277e+01,6.660559461015180815e-03
8.200000000000000000e+01,6.612903317730444996e+01,7.494007970100622629e+01,7.148623570586295273e+01,3.361757999146584552e+01,6.955797697363319543e-03
8.300000000000000000e+01,6.931130868452669347e+01,7.783535226583076394e+01,7.436166549699035500e+01,3.556698609137357181e+01,6.948265338062142860e-03
8.400000000000000000e+01,7.239020792621795408e+01,8.141731144759256722e+01,7.765948564540181565e+01,3.742065923908677405e+01,7.352582807284235855e-03
8.500000000000000000e+01,7.529529801492785168e+01,8.530514815373209103e+01,8.038341358709423901e+01,3.970278110813670480e+01,7.644400650106630835e-03
8.600000000000000000e+01,7.882954570303559194e+01,8.873850928170764973e+01,8.385003931706101810e+01,4.183671569568523552e+01,8.595946223531658603e-03
8.700000000000000000e+01,8.246533338039579064e+01,9.194364742557564796e+01,8.777930146690978574e+01,4.363812890938550026e+01,8.803964840247702206e-03
8.800000000000000000e+01,8.600073547877394731e+01,9.595570490333477665e+01,9.177069734863482608e+01,4.557751632292687560e+01,9.308186167457210836e-03
8.900000000000000000e+01,8.958509912792011676e+01,9.949342653844632878e+01,9.577532068152112288e+01,4.771518002363301747e+01,9.693455953719731788e-03
9.000000000000000000e+01,9.322040758371799996e+01,1.035535211337635673e+02,1.001196377914727691e+02,5.014182815829934725e+01,1.054763003147696221e-02
9.100000000000000000e+01,9.729765762810865226e+01,1.073798353307419120e+02,1.039147483992161369e+02,5.222027861496896151e+01,1.107787199527132671e-02
9.200000000000000000e+01,1.017461967777293239e+02,1.110519568091290807e+02,1.075632128308810707e+02,5.431837953931049867e+01,1.090455472564355599e-02
9.300000000000000000e+01,1.053812839531270242e+02,1.150596811762848262e+02,1.117572713299791189e+02,5.683944657909445652e+01,1.107557795732794226e-02
9.400000000000000000e+01,1.093955143358306543e+02,1.187306101104410061e+02,1.158981628782442073e+02,5.943619038990944148e+01,1.221520958257349410e-02
9.500000000000000000e+01,1.133805723930591398e+02,1.225092281858854619e+02,1.197858658590175480e+02,6.189759476427489204e+01,1.227993730458432076e-02
9.600000000000000000e+01,1.181387628771784222e+02,1.265141004729342740e+02,1.248420292995676277e+02,6.451796730114132572e+01,1.318249294530449145e-02
9.700000000000000000e+01,1.227402166284276888e+02,1.306844767164640189e+02,1.289079438827090769e+02,6.698785617065459519e+01,1.315209690472596282e-02
9.800000000000000000e+01,1.262883745324523090e+02,1.345335684091936059e+02,1.347844676071147774e+02,6.976033605251386405e+01,1.437520712789475130e-02
9.900000000000000000e+01,1.305905243920866496e+02,1.385808767104254571e+02,1.402169888460195182e+02,7.261058295355655900e+01,1.493814162790652045e-02
1.000000000000000000e+02,1.355669395837537081e+02,1.430704325045920484e+02,1.441194598281855406e+02,7.493204302246402904e+01,1.530346194606335697e-02
1.010000000000000000e+02,1.401063300716787694e+02,1.478483767063868868e+02,1.475884494457625919e+02,7.789839437850477566e+01,1.542346758108292804e-02
1.020000000000000000e+02,1.450370810588805170e+02,1.540814939492093743e+02,1.532551335997533215e+02,8.052503692426287785e+01,1.645862864780212043e-02
1.030000000000000000e+02,1.494605290419619337e+02,1.590507018232612495e+02,1.580816051194462943e+02,8.352282536269639479e+01,1.721434896479423493e-02
1.040000000000000000e+02,1.535211838473575767e+02,1.642880791731953423e+02,1.636265999528256430e+02,8.608797090094682858e+01,1.732943348789228732e-02
1.050000000000000000e+02,1.577998527969299971e+02,1.694430781833914637e+02,1.689065837765114679e+02,8.939285369822218286e+01,1.908565039665144347e-02
1.060000000000000000e+02,1.623315450028056830e+02,1.747090718942789067e+02,1.741622481352749503e+02,9.264619666627227446e+01,1.954975741419129331e-02
1.070000000000000000e+02,1.673269619073294905e+02,1.796762853612854087e+02,1.800550346019705898e+02,9.514665728850053483e+01,1.955236992443354360e-02
1.080000000000000000e+02,1.732188025104726989e+02,1.843452517579126493e+02,1.864609204584592987e+02,9.764233210704773569e+01,2.073878067633339040e-02
1.090000000000000000e+02,1.780651511602522419e+02,1.898502699018106625e+02,1.919027621929617453e+02,1.005767214339693112e+02,2.113377052470688522e-02
1.100000000000000000e+02,1.831333057923007175e+02,1.949924947094147285e+02,1.965275378086615490e+02,1.039311845456113303e+02,2.323035962409003563e-02
1.110000000000000000e+02,1.890967429973160563e+02,2.017044280873561206e+02,2.025185372453999264e+02,1.067908635260034345e+02,2.417584179330090066e-02
1.120000000000000000e+02,1.940220963274731503e+02,2.075824907109377193e+02,2.078518207059748306e+02,1.104223815736499716e+02,2.442959973034730670e-02
1.130000000000000000e+02,1.994863621823697031e+02,2.142824903715571736e+02,2.145943598958770906e+02,1.136502602532590345e+02,2.590351941850377315e-02
1.140000000000000000e+02,2.040350770696742870e+02,2.197526677605498833e+02,2.197929052085227681e+02,1.164910642472605105e+02,2.721203726155851932e-02
1.150000000000000000e+02,2.096246784791340474e+02,2.260078518714561255e+02,2.260888937308134246e+02,1.198818792886713993e+02,2.644022550152513862e-02
1.160000000000000000e+02,2.160771232508582216e+02,2.310604735256812887e+02,2.323835703941830104e+02,1.228233082257074784e+02,2.885773351287412858e-02
1.170000000000000000e+02,2.222232326173677563e+02,2.368308466304161186e+02,2.385435498311761648e+02,1.257197976799513128e+02,3.001345693284740435e-02
1.180000000000000000e+02,2.279363987773670033e+02,2.412109905908518499e+02,2.444410212973790522e+02,1.297944964445340474e+02,3.041827311486255958e-02
1.190000000000000000e+02,2.329621909894784153e+02,2.470795248929860009e+02,2.514507427487778841e+02,1.334864463089933793e+02,3.260638554019845703e-02
1.200000000000000000e+02,2.392805227260367928e+02,2.530020050717976687e+02,2.587807377229202643e+02,1.374107423288265295e+02,3.524714454400690311e-02
1.210000000000000000e+02,2.459105364304274417e+02,2.591513215611809073e+02,2.659905201199308067e+02,1.407945561581400398e+02,3.794687069730262596e-02
1.220000000000000000e+02,2.519529730952883710e+02,2.660275180553961718e+02,2.723211757212953330e+02,1.447520652175596751e+02,4.098496070038049055e-02
1.230000000000000000e+02,2.580857310868107106e+02,2.741812852960390501e+02,2.789302144047628644e+02,1.488822335750210755e+02,4.166370721087653273e-02
1.240000000000000000e+02,2.639764682441813193e+02,2.797276221221421793e+02,2.858153355469928556e+02,1.525498074186251927e+02,4.420043655028227381e-02
1.250000000000000000e+02,2.705342179619133276e+02,2.856719108090467216e+02,2.925250232502153835e+02,1.570977574564427925e+02,4.508154302053135609e-02
1.260000000000000000e+02,2.768550016230427673e+02,2.935251940540682654e+02,2.989439275071725888e+02,1.603130785356461843e+02,4.708131737618670432e-02
1.270000000000000000e+02,2.836431485493163223e+02,3.001387050859570991e+02,3.062808360952581097e+02,1.642352664591213625e+02,4.860281358468199198e-02
1.280000000000000000e+02,2.901869303460126730e+02,3.070721627938644929e+02,3.133412798725640869e+02,1.679012035350760357e+02,5.031304371369293982e-02
1.290000000000000000e+02,2.959627147125930264e+02,3.137049467104128553e+02,3.214830872980291474e+02,1.724088812859175448e+02,5.388087853318479503e-02
1.300000000000000000e+02,3.028507709578599361e+02,3.215825826216774885e+02,3.290271382675848031e+02,1.766991577540959497e+02,5.293379526575003879e-02
1.310000000000000000e+02,3.090176160739940201e+02,3.281498481348703535e+02,3.347539538498629099e+02,1.800658381625353286e+02,5.795277353980221591e-02
1.320000000000000000e+02,3.172685057772616233e+02,3.354611332392113354e+02,3.419344481070997972e+02,1.830282973918147036e+02,5.992414686538516388e-02
1.330000000000000000e+02,3.249494411776761353e+02,3.432700555940193112e+02,3.502349540055707848e+02,1.879375773361983306e+02,6.283152923031609660e-02
1.340000000000000000e+02,3.323798873100006404e+02,3.507109511296941946e+02,3.583962208360879345e+02,1.933093503179304662e+02,6.651988325692159698e-02
1.350000000000000000e+02,3.393304510222041586e+02,3.585309073164365827e+02,3.650361009725576764e+02,1.976051004698802558e+02,6.664292300835861216e-02
1.360000000000000000e+02,3.466019692015757983e+02,3.660413502206218368e+02,3.715811086080083214e+02,2.022352280416257599e+02,6.963770876652153330e-02
1.370000000000000000e+02,3.549710495780127530e+02,3.735206994238824336e+02,3.803380609860232084e+02,2.068117620923302411e+02,7.163035231575409778e-02
1.380000000000000000e+02,3.639978880048769270e+02,3.822288185975330634e+02,3.872494588390140962e+02,2.113539181261214992e+02,7.581638612069119265e-02
1.390000000000000000e+02,3.707108386698639038e+02,3.888977292901606688e+02,3.961121259772502299e+02,2.166318862113107002e+02,7.953269187505851434e-02
1.400000000000000000e+02,3.781494985553338779e+02,3.982002745944981825e+02,4.040288471721513019e+02,2.213485871347333500e+02,8.028688093018221394e-02
1.410000000000000000e+02,3.844557076933893995e+02,4.063893475316046988e+02,4.118048242112748767e+02,2.253765072566386891e+02,8.325445173450207736e-02
1.420000000000000000e+02,3.919393176131300152e+02,4.141906394702264151e+02,4.197832073001627009e+02,2.295133351463793190e+02,8.632730847700897936e-02
1.430000000000000000e+02,4.004815191324502734e+02,4.224235868414588140e+02,4.296464775318165721e+02,2.346248238608705492e+02,9.325433893640255878e-02
1.440000000000000000e+02,4.088916984008389477e+02,4.300145659737757455e+02,4.393951773738753559e+02,2.392963429260221915e+02,9.558877816001798422e-02
1.450000000000000000e+02,4.178678174076622440e+02,4.354375712185672000e+02,4.464839376005768372e+02,2.446610397350971766e+02,1.025140042504349980e-01
1.460000000000000000e+02,4.253584524744766213e+02,4.431728553018049865e+02,4.557171596422870152e+02,2.494360637421521005e+02,1.040522253176425771e-01
1.470000000000000000e+02,4.331402448609579210e+02,4.505544265002380371e+02,4.647219734491523013e+02,2.537532820618985738e+02,1.015255490948928641e-01
1.480000000000000000e+02,4.408785033851933690e+02,4.575407521955744414e+02,4.743856124880909420e+02,2.578950034609745785e+02,1.097072796954106089e-01
1.490000000000000000e+02,4.499228324594524793e+02,4.654121946004589176e+02,4.829222846013878438e+02,2.627775616386455795e+02,1.196598489720603897e-01
1.500000000000000000e+02,4.583090205046775054e+02,4.742083422743129972e+02,4.910193917424891197e+02,2.681957860948456300e+02,1.214757334926668264e-01
1.510000000000000000e+02,4.660110699672595729e+02,4.824225172821654724e+02,4.997917783729093344e+02,2.726669435193721256e+02,1.284559997715897239e-01
1.520000000000000000e+02,4.749803544737196717e+02,4.914278058342301847e+02,5.093293070843596979e+02,2.783027440038861187e+02,1.300607366169439505e-01
1.530000000000000000e+02,4.855395218315892976e+02,5.005578085830599093e+02,5.189799403893090357e+02,2.832221392445312063e+02,1.414512537761983824e-01
1.540000000000000000e+02,4.938860816952818595e+02,5.094392521281770314e+02,5.276378004859524253e+02,2.886524351937243864e+02,1.463296785130303590e-01
1.550000000000000000e+02,5.042379653197911011e+02,5.183165910241292522e+02,5.366474482157027523e+02,2.928801724394932648e+02,1.509188529725757899e-01
1.560000000000000000e+02,5.129585903551505908e+02,5.259975917629321884e+02,5.445510838982063433e+02,2.979532725929271919e+02,1.525596157702708844e-01
1.570000000000000000e+02,5.242601947732327972e+02,5.351033722334918821e+02,5.534648870715061548e+02,3.029149021054986974e+02,1.595597768944433392e-01
1.580000000000000000e+02,5.332526552612749811e+02,5.455052876983313581e+02,5.608029110859527009e+02,3.091760232220327680e+02,1.530789023164254026e-01
1.590000000000000000e+02,5.417333518556490617e+02,5.548943676674984999e+02,5.700548429496277549e+02,3.139598086860362400e+02,1.749712023352876233e-01
1.600000000000000000e+02,5.506665647614911450e+02,5.638965937080040476e+02,5.828763526955293628e+02,3.199158340099681936e+02,1.736524738515692334e-01
1.610000000000000000e+02,5.583864426090838151e+02,5.730629409046556475e+02,5.914915118857494463e+02,3.258438096085591837e+02,1.772457590654955562e-01
1.620000000000000000e+02,5.681324009850355878e+02,5.825189331370856962e+02,6.026726465347690009e+02,3.314767462890196725e+02,1.981607203660215033e-01
1.630000000000000000e+02,5.768847675214371975e+02,5.919941581957759809e+02,6.135572843589554850e+02,3.384149363942901232e+02,2.071723058582972676e-01
1.640000000000000000e+02,5.887109719234517797e+02,6.024062652767988766e+02,6.244859464661680022e+02,3.447603248560260454e+02,2.152308418401046586e-01
1.650000000000000000e+02,6.000170495779879047e+02,6.127915860756650090e+02,6.360210350606985230e+02,3.507281285995057942e+02,2.223043521646846932e-01
1.660000000000000000e+02,6.087907097000685326e+02,6.224108240642336796e+02,6.469913493156120694e+02,3.562207820135182601e+02,2.222867315135659272e-01
1.670000000000000000e+02,6.175268435870618760e+02,6.308305546413550928e+02,6.552177263972550918e+02,3.603964832585701288e+02,2.407862449126350057e-01
1.680000000000000000e+02,6.271429349895934138e+02,6.407052315799895723e+02,6.657787325659194266e+02,3.673138503176397194e+02,2.509181353666564140e-01
1.690000000000000000e+02,6.373475538073361122e+02,6.511375736668060199e+02,6.765219301503288989e+02,3.727868873562118779e+02,2.638506719441537918e-01
1.700000000000000000e+02,6.484737654648051830e+02,6.604935290613381085e+02,6.861480319849802072e+02,3.792557511764440505e+02,2.736868477095721897e-01
1.710000000000000000e+02,6.592579901463578835e+02,6.695969450053231640e+02,6.963295977425286765e+02,3.855373052461446264e+02,2.661677762133244363e-01
1.720000000000000000e+02,6.692595592108874598e+02,6.798392009298920584e+02,7.086733008074431837e+02,3.920576453218613437e+02,2.946801209476146433e-01
1.730000000000000000e+02,6.795351842998173879e+02,6.899300053817412390e+02,7.197953289049647765e+02,3.979753675626257063e+02,3.149206606734046288e-01
1.740000000000000000e+02,6.907653874786813049e+02,7.032883806214076685e+02,7.314140186922157909e+02,4.052717838440415221e+02,3.207754098108497320e-01
1.750000000000000000e+02,7.004302061299866864e+02,7.165905539782359028e+02,7.417363235482850996e+02,4.111978633563123253e+02,3.551341742374970467e-01
1.760000000000000000e+02,7.106655873070175176e+02,7.275061497801576706e+02,7.505349658357044973e+02,4.167085582785036877e+02,3.763270554981930083e-01
1.770000000000000000e+02,7.218265936553952997e+02,7.401574099128583839e+02,7.624830855302918735e+02,4.223844416604543994e+02,3.711897117818803160e-01
1.780000000000000000e+02,7.351854868319903744e+02,7.509267344522722851e+02,7.740748957352884645e+02,4.284295898273680336e+02,3.814069002096782679e-01
1.790000000000000000e+02,7.446518731197916168e+02,7.610618237920702995e+02,7.858143881975242948e+02,4.355597376649024000e+02,4.075925974953997777e-01
1.800000000000000000e+02,7.569392168146832773e+02,7.723964867119857445e+02,7.957920597505022897e+02,4.422581955405034932e+02,4.243123141553662991e-01
1.810000000000000000e+02,7.680123251284342132e+02,7.833819266969005639e+02,8.059179375223386614e+02,4.497806314401092322e+02,4.327414733184072881e-01
1.820000000000000000e+02,7.771090762417727547e+02,7.949089492511222943e+02,8.173052883751994386e+02,4.565064350295390341e+02,4.338258270334376387e-01
1.830000000000000000e+02,7.867079606379689949e+02,8.064932206341281926e+02,8.286600864117970104e+02,4.637059399132278941e+02,4.852142029632734443e-01
1.840000000000000000e+02,7.958773815541414933e+02,8.197032030637305979e+02,8.403186551664630315e+02,4.688599017215565254e+02,4.827888876541082119e-01
1.850000000000000000e+02,8.068633545132266818e+02,8.338982514501103651e+02,8.539616156323220366e+02,4.764398774582942906e+02,5.027475984156335453e-01
1.860000000000000000e+02,8.204635318719095949e+02,8.452876615991951894e+02,8.664258485732092367e+02,4.833562790889862981e+02,5.440546337738656479e-01
1.870000000000000000e+02,8.323111590115038325e+02,8.571249715102184155e+02,8.766432366602987258e+02,4.907311839026866664e+02,5.837141890994077542e-01
1.880000000000000000e+02,8.438302315100322630e+02,8.685766438554264823e+02,8.890724486151177643e+02,4.992877145868048956e+02,6.045868802540219633e-01
1.890000000000000000e+02,8.557416091656107255e+02,8.826244516234112325e+02,8.996644023568430839e+02,5.057876670069012448e+02,6.291807012919679032e-01
1.900000000000000000e+02,8.659984476950558019e+02,8.950695200240252234e+02,9.124325480439283638e+02,5.128895921937161120e+02,6.685905782812402443e-01
1.910000000000000000e+02,8.779521305334608314e+02,9.066473610972648203e+02,9.242365090400412555e+02,5.205461285830519955e+02,6.883171210218756997e-01
1.920000000000000000e+02,8.913321013463819327e+02,9.200521464472881235e+02,9.387370606778733872e+02,5.278294469410132024e+02,7.096301842530863269e-01
1.930000000000000000e+02,9.037090915275376801e+02,9.287469524212121996e+02,9.516585666326502633e+02,5.358413518401946476e+02,7.421398748061336370e-01
1.940000000000000000e+02,9.172527225045961359e+02,9.414484040831432594e+02,9.644098088559831012e+02,5.420636216442806017e+02,7.808967403297472076e-01
1.950000000000000000e+02,9.294776890040488979e+02,9.541839996357090286e+02,9.753774969510639039e+02,5.481030864915780967e+02,8.050120273367592505e-01
1.960000000000000000e+02,9.409009899120932232e+02,9.676270732375170383e+02,9.876210946710477856e+02,5.548348539748131998e+02,8.687902210001889891e-01
1.970000000000000000e+02,9.550529879589325901e+02,9.793588864539422048e+02,9.992137699578178172e+02,5.629538915034812590e+02,8.866346036463000901e-01
1.980000000000000000e+02,9.686171462231607165e+02,9.893062885898091281e+02,1.010696080430941151e+03,5.716178891837412266e+02,9.287757776725085179e-01
1.990000000000000000e+02,9.835108568414646015e+02,1.003364226262804323e+03,1.020127713860700169e+03,5.784184870527662952e+02,9.712388246490131216e-01
2.000000000000000000e+02,9.959849561433029521e+02,1.015469888233848678e+03,1.031787933831722967e+03,5.852135898557260134e+02,1.021848299199384691e+00
2.010000000000000000e+02,1.005877281084364768e+03,1.028818465003484107e+03,1.046187514712567008e+03,5.923159414435340295e+02,1.050220104700481105e+00
2.020000000000000000e+02,1.017596394058043188e+03,1.042316178489737467e+03,1.060664757217016358e+03,5.993835287337212776e+02,1.050200364150863930e+00
2.030000000000000000e+02,1.029256718296945564e+03,1.057129413298672262e+03,1.073094379139412922e+03,6.067173492809392883e+02,1.122041233951363015e+00
2.040000000000000000e+02,1.041521253851442452e+03,1.068028183783572558e+03,1.087256144090430553e+03,6.134369209544738624e+02,1.189988408621866167e+00
2.050000000000000000e+02,1.054636462516715028e+03,1.080665499662903585e+03,1.103112356807337164e+03,6.202865937182129983e+02,1.182432899917818858e+00
2.060000000000000000e+02,1.064670976206083196e+03,1.091479680386535392e+03,1.115717850928332609e+03,6.285302070276115955e+02,1.222863627974730694e+00
2.070000000000000000e+02,1.078708009361764198e+03,1.106427062660122829e+03,1.131079599550759440e+03,6.378611482660489855e+02,1.230311330698000472e+00
2.080000000000000000e+02,1.091397644034437008e+03,1.122319002208920210e+03,1.146218604787477489e+03,6.458819238599161281e+02,1.322938029392713322e+00
2.090000000000000000e+02,1.105193505854377463e+03,1.136845332587112807e+03,1.158460743863520747e+03,6.519801930156650087e+02,1.341336190975892073e+00
2.100000000000000000e+02,1.115714176087057695e+03,1.151986083265503794e+03,1.174565902260437724e+03,6.611809617621540838e+02,1.411482325188740283e+00
2.110000000000000000e+02,1.128135215581431794e+03,1.163693852661414894e+03,1.187587425354373408e+03,6.680817044576544959e+02,1.471882911874883959e+00
2.120000000000000000e+02,1.143630832494170136e+03,1.176056672623617942e+03,1.200438495264645780e+03,6.748091022297161317e+02,1.543768476869547435e+00
2.130000000000000000e+02,1.157328822362957908e+03,1.189202008358563262e+03,1.215052317393088060e+03,6.834243426326434019e+02,1.575036989991602798e+00
2.140000000000000000e+02,1.172324886713142405e+03,1.199822642033940610e+03,1.229876852809925822e+03,6.921039087421231670e+02,1.673532592886000980e+00
2.150000000000000000e+02,1.186694502966998243e+03,1.214706088479250184e+03,1.244830530510959079e+03,7.000676926971457306e+02,1.748027281898586249e+00
2.160000000000000000e+02,1.204357494673807196e+03,1.229086358389683483e+03,1.258824471359459039e+03,7.091760419564841413e+02,1.801756718978789529e+00
2.170000000000000000e+02,1.219218886817767725e+03,1.245723818216691370e+03,1.274655968033698173e+03,7.180513114111545292e+02,1.881375976017724660e+00
2.180000000000000000e+02,1.234473498643008952e+03,1.257576405432980891e+03,1.290823800987370305e+03,7.260785302029455579e+02,1.973606563402218406e+00
2.190000000000000000e+02,1.247735481567574652e+03,1.271865872454292912e+03,1.303337250686742664e+03,7.342637070499947640e+02,2.039469324789643601e+00
2.200000000000000000e+02,1.261953262931496056e+03,1.283729804646579851e+03,1.316891940772793532e+03,7.414481300072870908e+02,2.176279909675110869e+00
2.210000000000000000e+02,1.276762476808755991e+03,1.300730897334541623e+03,1.331249497683008940e+03,7.498975290700391270e+02,2.265171504770921551e+00
2.220000000000000000e+02,1.292737773460570679e+03,1.312104501980134501e+03,1.347696765871223079e+03,7.582535924769108533e+02,2.359442407869649205e+00
2.230000000000000000e+02,1.309105816359500068e+03,1.326511256949042036e+03,1.363465864640171731e+03,7.683311615859640824e+02,2.422169775691795035e+00
2.240000000000000000e+02,1.325636173302967563e+03,1.344665786117396010e+03,1.379174312421145714e+03,7.781015096039673153e+02,2.505879560624171276e+00
2.250000000000000000e+02,1.341914717249793966e+03,1.358761366545526471e+03,1.392996824993213522e+03,7.872642129053549525e+02,2.524408672227856698e+00
2.260000000000000000e+02,1.355964652842709711e+03,1.372400394376140866e+03,1.407924063136268387e+03,7.964171016523505386e+02,2.653143043071832796e+00
2.270000000000000000e+02,1.370651441366073186e+03,1.387987102638987380e+03,1.423530044710759284e+03,8.051509258511310918e+02,2.611057337880566376e+00
2.280000000000000000e+02,1.384866975866682651e+03,1.403486046428514783e+03,1.438782323159521411e+03,8.149857637435036395e+02,2.715863321798779317e+00
2.290000000000000000e+02,1.400591394365245606e+03,1.420286610767137972e+03,1.453288921504111840e+03,8.240443303670087971e+02,2.776815874866016998e+00
2.300000000000000000e+02,1.416239703231880867e+03,1.436243535974937004e+03,1.465265744664436170e+03,8.318416731555388424e+02,2.823771953315865169e+00
2.310000000000000000e+02,1.430641369261338241e+03,1.454635436334468523e+03,1.479197545415353488e+03,8.393958652137580430e+02,2.872018053366306667e+00
2.320000000000000000e+02,1.445562043729331208e+03,1.471307942275218920e+03,1.494487291659067068e+03,8.478863872078147779e+02,3.060510577147278255e+00
2.330000000000000000e+02,1.457719709181828648e+03,1.487659863311202116e+03,1.511416761600385371e+03,8.565413877279727330e+02,3.053495167373639241e+00
2.340000000000000000e+02,1.472666002411648606e+03,1.502668333336830756e+03,1.526164757975524481e+03,8.672415678822778773e+02,3.116391381594433074e+00
2.350000000000000000e+02,1.484934516779374917e+03,1.517930492434851658e+03,1.543255646239382258e+03,8.769454667787002791e+02,3.248621377370283003e+00
2.360000000000000000e+02,1.502837792034046743e+03,1.536843649656511388e+03,1.559800020332764689e+03,8.845377789743189396e+02,3.405651480868078451e+00
2.370000000000000000e+02,1.521269673978898936e+03,1.551906740644685215e+03,1.573373556096683615e+03,8.928795896650628947e+02,3.587661706614110990e+00
2.380000000000000000e+02,1.537023902387718408e+03,1.568770730206079179e+03,1.590577979456901858e+03,9.009879252202244970e+02,3.604444734543461148e+00
2.390000000000000000e+02,1.554111158004576055e+03,1.584439419790074226e+03,1.605195013604462474e+03,9.099554989169876080e+02,3.696560409815719872e+00
2.400000000000000000e+02,1.569149171406955247e+03,1.597287079431138409e+03,1.624701187388164726e+03,9.218422928365304188e+02,3.784812548260051646e+00
2.410000000000000000e+02,1.587017217850675479e+03,1.610469988824370830e+03,1.641993023789549625e+03,9.307018850698149208e+02,3.890219604766043560e+00
2.420000000000000000e+02,1.604434879268141231e+03,1.625749647042527386e+03,1.656401127519694001e+03,9.391210452265521553e+02,4.079340066272362009e+00
2.430000000000000000e+02,1.619838771417511452e+03,1.641971144053709850e+03,1.677401910684173117e+03,9.475596749293176799e+02,4.139135312676482492e+00
2.440000000000000000e+02,1.637691527543860957e+03,1.656297590586933438e+03,1.692598793239879342e+03,9.581890769324193116e+02,4.313171893370156162e+00
2.450000000000000000e+02,1.651775881006914005e+03,1.672490187444793264e+03,1.707467365236033856e+03,9.677899309981312399e+02,4.384248137189675987e+00
2.460000000000000000e+02,1.665097687661610735e+03,1.688446965110062820e+03,1.723986101942914956e+03,9.776713448289572170e+02,4.382985089964956060e+00
2.470000000000000000e+02,1.684597893091252899e+03,1.702025594822081530e+03,1.741250364753517260e+03,9.874061143111903220e+02,4.722040687246865431e+00
2.480000000000000000e+02,1.700180152222737888e+03,1.720650041217975058e+03,1.758429724106068988e+03,9.976238429430364931e+02,4.848981873386472685e+00
2.490000000000000000e+02,1.717236867619099485e+03,1.735611790517043573e+03,1.775187330872659004e+03,1.007684647125672427e+03,4.961554907958300120e+00
2.500000000000000000e+02,1.736120427613823267e+03,1.752189675834648597e+03,1.791351059544557984e+03,1.018565201462161099e+03,5.156689087690501161e+00
2.510000000000000000e+02,1.752337693151961048e+03,1.765447316079264738e+03,1.807538747042232899e+03,1.029764737275721018e+03,5.293569991670675989e+00
2.520000000000000000e+02,1.765347041840093425e+03,1.782034788542756814e+03,1.824333322572888392e+03,1.040662433892128547e+03,5.477978359565873312e+00
2.530000000000000000e+02,1.778784567531203720e+03,1.797253886124821292e+03,1.841267966068705846e+03,1.053492727735394965e+03,5.632564276828428973e+00
2.540000000000000000e+02,1.792690000068638255e+03,1.814059984969670495e+03,1.859903228408560153e+03,1.062397606690508837e+03,5.866421718190046874e+00
2.550000000000000000e+02,1.809102105840960576e+03,1.833830150361680808e+03,1.879384695722675360e+03,1.073094147520885144e+03,6.142178917375419545e+00
2.560000000000000000e+02,1.825109389450475646e+03,1.851086406326021688e+03,1.895297329535843119e+03,1.083819358213718715e+03,6.298662973434087320e+00
2.570000000000000000e+02,1.840581845289667854e+03,1.867477078871339017e+03,1.911573030785472383e+03,1.093670805591927547e+03,6.458133732654719239e+00
2.580000000000000000e+02,1.855145991931428625e+03,1.886989679991381536e+03,1.930458204242678676e+03,1.103347108678522773e+03,6.597975162219428924e+00
2.590000000000000000e+02,1.868358749207457095e+03,1.902468172089549171e+03,1.949413982118221611e+03,1.113154620057435750e+03,6.672037162283452894e+00
2.600000000000000000e+02,1.885950181034013895e+03,1.917335121279108535e+03,1.969738370085884981e+03,1.124024822344574659e+03,6.962559076567103489e+00
2.610000000000000000e+02,1.902595685027526088e+03,1.936838508510146767e+03,1.986441913526889721e+03,1.132092318973412148e+03,7.211744999988217941e+00
2.620000000000000000e+02,1.918241449277303900e+03,1.954047531098904528e+03,2.008702699877621626e+03,1.142350122163997412e+03,7.410228733721368144e+00
2.630000000000000000e+02,1.936208326814348311e+03,1.968160786905184523e+03,2.029111014971954091e+03,1.153034514169113208e+03,7.702193101684214227e+00
2.640000000000000000e+02,1.951526563544386818e+03,1.984633504075925885e+03,2.048288861528228153e+03,1.164885572310825410e+03,7.824395779188726863e+00
2.650000000000000000e+02,1.969502331728831450e+03,2.005177683889926357e+03,2.066581975242558201e+03,1.177058238615210939e+03,7.927530259916037991e+00
2.660000000000000000e+02,1.987716364935847650e+03,2.023459124695214086e+03,2.085987277330055804e+03,1.187947501887637145e+03,8.103258377743454588e+00
2.670000000000000000e+02,2.003299291546606810e+03,2.038685903061821591e+03,2.104388891345124648e+03,1.198262495458116746e+03,8.338240849089411100e+00
2.680000000000000000e+02,2.021968754962257208e+03,2.056477473040434234e+03,2.128076607410514043e+03,1.210809177117867875e+03,8.593141229785288715e+00
2.690000000000000000e+02,2.039522240654966936e+03,2.071945365628946092e+03,2.150736939665636328e+03,1.222015930154090938e+03,8.934092647984122948e+00
2.700000000000000000e+02,2.055824503744216599e+03,2.090367010880985163e+03,2.171714201027846684e+03,1.235157983104069672e+03,9.324058340009308665e+00
2.710000000000000000e+02,2.070970059661553023e+03,2.107957259197512030e+03,2.189379495021262301e+03,1.247561039113307743e+03,9.652463118938396036e+00
2.720000000000000000e+02,2.087095380327022212e+03,2.125470062756735388e+03,2.209183215319503688e+03,1.256184884595599215e+03,9.780246796184165703e+00
2.730000000000000000e+02,2.106289747874217483e+03,2.145686853358328335e+03,2.227869181716238018e+03,1.265563509098883515e+03,9.909758296397763289e+00
2.740000000000000000e+02,2.126446549691491782e+03,2.166291971653657129e+03,2.246644542041997283e+03,1.276946616673083554e+03,1.019827756509402761e+01
2.750000000000000000e+02,2.144443841307690036e+03,2.182020527702185063e+03,2.267619268863413708e+03,1.290678896922099739e+03,1.054717291065163209e+01
2.760000000000000000e+02,2.161017148046756574e+03,2.196858190219074459e+03,2.289286790540209040e+03,1.302446607121533361e+03,1.075704121729631169e+01
2.770000000000000000e+02,2.184793784039425645e+03,2.213962531984007910e+03,2.312307458368022708e+03,1.314082134968191895e+03,1.096568409221210416e+01
2.780000000000000000e+02,2.207293071682855043e+03,2.231135179346360928e+03,2.331116567349291017e+03,1.325335598897009731e+03,1.121251882628423502e+01
2.790000000000000000e+02,2.224987285695729042e+03,2.252960988856784297e+03,2.348763826062512180e+03,1.335822298432841308e+03,1.147318216004284785e+01
2.800000000000000000e+02,2.242173253051887968e+03,2.271669208855728812e+03,2.365086659192369552e+03,1.347581833028061965e+03,1.182845381102862170e+01
2.810000000000000000e+02,2.259954672724762531e+03,2.288222902066847837e+03,2.388067550833146015e+03,1.359520442801771878e+03,1.206835727908620903e+01
2.820000000000000000e+02,2.282524620136763588e+03,2.307998973230241063e+03,2.409945104139718751e+03,1.371747940448809686e+03,1.239517509447840737e+01
2.830000000000000000e+02,2.303689724212587862e+03,2.323168017545510338e+03,2.427112042789822226e+03,1.385518519900529327e+03,1.258105257058149640e+01
2.840000000000000000e+02,2.322452275748265038e+03,2.341043079191597826e+03,2.448298333373345486e+03,1.398259360296310206e+03,1.281571564745940606e+01
2.850000000000000000e+02,2.339154868940968754e+03,2.362652655915495870e+03,2.469276714535272731e+03,1.407879829521856436e+03,1.305755809439239457e+01
2.860000000000000000e+02,2.361528431296618692e+03,2.382305145038782030e+03,2.487618061156406839e+03,1.420847815993373160e+03,1.344610233500256236e+01
2.870000000000000000e+02,2.381987539855471368e+03,2.406207780497101339e+03,2.507461754207741251e+03,1.433321302063202438e+03,1.391479690660061408e+01
2.880000000000000000e+02,2.399411245211973437e+03,2.426750001791009709e+03,2.530725357372928556e+03,1.444861951911882443e+03,1.415269289029394528e+01
2.890000000000000000e+02,2.421273567886277306e+03,2.446091857969216562e+03,2.551706647867006723e+03,1.454640619844907633e+03,1.433853281731935070e+01
2.900000000000000000e+02,2.441944490003842475e+03,2.463902901571667826e+03,2.572841610919635968e+03,1.466451021613576359e+03,1.465312881912256060e+01
2.910000000000000000e+02,2.463860565945927647e+03,2.484739939882780163e+03,2.592288901123392861e+03,1.478138435084018056e+03,1.515789154773869818e+01
2.920000000000000000e+02,2.483660033592944728e+03,2.505655031272946417e+03,2.610783582464649044e+03,1.488491266304503370e+03,1.564865524100702387e+01
2.930000000000000000e+02,2.505195420627128897e+03,2.520602804956974524e+03,2.631401745719983410e+03,1.500770378501619007e+03,1.606517025694387257e+01
2.940000000000000000e+02,2.526613967207929818e+03,2.540028778842975044e+03,2.654195570224489074e+03,1.513289100702633050e+03,1.630469526815997483e+01
2.950000000000000000e+02,2.542981432418870099e+03,2.562825892504978583e+03,2.671692697775539727e+03,1.527616823132272657e+03,1.646782728577609589e+01
2.960000000000000000e+02,2.564889541912517416e+03,2.582517672257198683e+03,2.693631053430792690e+03,1.543142525877456592e+03,1.660706290380056060e+01
2.970000000000000000e+02,2.583629289344450626e+03,2.601048578139158963e+03,2.716331271759900119e+03,1.555031800208932736e+03,1.694184204631367408e+01
2.980000000000000000e+02,2.602061612209719897e+03,2.625529455674750807e+03,2.738671556470413179e+03,1.567154576813331005e+03,1.721588514183029162e+01
2.990000000000000000e+02,2.624877826484515026e+03,2.646753234424917991e+03,2.756310343441955411e+03,1.579021487439503744e+03,1.737437716364545537e+01
3.000000000000000000e+02,2.645320105599139424e+03,2.664935272891370914e+03,2.779948793902721263e+03,1.590122877043246262e+03,1.742917106748819833e+01
3.010000000000000000e+02,2.670019499595984598e+03,2.688966121703991121e+03,2.799739087565349564e+03,1.602209695772914301e+03,1.775486701678084245e+01
3.020000000000000000e+02,2.688125590908860886e+03,2.711260371104556725e+03,2.821375509457822773e+03,1.614636533034886725e+03,1.810011670138735695e+01
3.030000000000000000e+02,2.706284948623665514e+03,2.730407249643239993e+03,2.842241479632875325e+03,1.627707931152609035e+03,1.842016796843991244e+01
3.040000000000000000e+02,2.728147071322809097e+03,2.748946872827329571e+03,2.865865431016759885e+03,1.638207526067402341e+03,1.897357932307532380e+01
3.050000000000000000e+02,2.747218735301365541e+03,2.768316019474421864e+03,2.890992975430692695e+03,1.647063534835491282e+03,1.924251276601717109e+01
3.060000000000000000e+02,2.767359446549584391e+03,2.788010125333737960e+03,2.916542780593111274e+03,1.660228702333432921e+03,1.960448982278166596e+01
3.070000000000000000e+02,2.794621246678003445e+03,2.810138131973877080e+03,2.939535300888372149e+03,1.672034834905961816e+03,1.997763118246804481e+01
3.080000000000000000e+02,2.817443415015679420e+03,2.835625260550178155e+03,2.962977833186370844e+03,1.682650724574169317e+03,2.021619254892762285e+01
3.090000000000000000e+02,2.837989619276316262e+03,2.857240130545778356e+03,2.984602405460685532e+03,1.696481823268722792e+03,2.033685184249467426e+01
3.100000000000000000e+02,2.861259811144934247e+03,2.879294315298809124e+03,3.010336707198227487e+03,1.710356155661358116e+03,2.059561110893186253e+01
3.110000000000000000e+02,2.886801208247868999e+03,2.900695302359903508e+03,3.033328391550208835e+03,1.725130935168195037e+03,2.082946626173579574e+01
3.120000000000000000e+02,2.907974826020029468e+03,2.919809481923981821e+03,3.056966216827880999e+03,1.739207758641224700e+03,2.127191009434555014e+01
3.130000000000000000e+02,2.933622952625879407e+03,2.940527334333733506e+03,3.077974012536106784e+03,1.754362686778816624e+03,2.169372853306796856e+01
3.140000000000000000e+02,2.963571447364556661e+03,2.959477420671819345e+03,3.102309877880057684e+03,1.763608975927645815e+03,2.213511927983937966e+01
3.150000000000000000e+02,2.985235369578688733e+03,2.975099888033005300e+03,3.124705667831636674e+03,1.775235886143086191e+03,2.233121493802917712e+01
3.160000000000000000e+02,3.004670160722671426e+03,3.003175758075279191e+03,3.147685355016806170e+03,1.789610564869017935e+03,2.294502695773649492e+01
3.170000000000000000e+02,3.030690776068820469e+03,3.028166180326612903e+03,3.172715671146819659e+03,1.802721232517458702e+03,2.331047639817019501e+01
3.180000000000000000e+02,3.048794376951192135e+03,3.054151281409810508e+03,3.193835131702263425e+03,1.817007245038910241e+03,2.365126830852060635e+01
3.190000000000000000e+02,3.073430956823586712e+03,3.076843108133992246e+03,3.217286526832187519e+03,1.829850306515531202e+03,2.392432730387224638e+01
3.200000000000000000e+02,3.095614200373679523e+03,3.097804137581506438e+03,3.239083665999167806e+03,1.844721432523529074e+03,2.403923313250732718e+01
3.210000000000000000e+02,3.120261176343251009e+03,3.121348855051718601e+03,3.261851870505377519e+03,1.858128315865097647e+03,2.446021323605728526e+01
3.220000000000000000e+02,3.145815497795754254e+03,3.143075255338181705e+03,3.287363568940470032e+03,1.872170525015852263e+03,2.495302466131315811e+01
3.230000000000000000e+02,3.170135303415093858e+03,3.162706912488000853e+03,3.309491026506777871e+03,1.883636102410331659e+03,2.518276544523989813e+01
3.240000000000000000e+02,3.193564586031238832e+03,3.184153649155849962e+03,3.336363946942499751e+03,1.898210005752369852e+03,2.552265725917294503e+01
3.250000000000000000e+02,3.215954248789294070e+03,3.205970755411194659e+03,3.356981040614418362e+03,1.912884520970994345e+03,2.570997307269458076e+01
3.260000000000000000e+02,3.236239888705475551e+03,3.226311632529790586e+03,3.381261549241875855e+03,1.924014315188902856e+03,2.598145737509765496e+01
3.270000000000000000e+02,3.257542092606487131e+03,3.250607351883831143e+03,3.403637272984124138e+03,1.938608299377516232e+03,2.630207786373892631e+01
3.280000000000000000e+02,3.283570517290285352e+03,3.272247197296065224e+03,3.423343965114674575e+03,1.954125817829260995e+03,2.648670561858095596e+01
3.290000000000000000e+02,3.304745146921295600e+03,3.296426981603584863e+03,3.443451973323036782e+03,1.967623670523742931e+03,2.672461792389058388e+01
3.300000000000000000e+02,3.333729970625277929e+03,3.317127620057251534e+03,3.465499183373031883e+03,1.981149964137258394e+03,2.724722514305292975e+01
3.310000000000000000e+02,3.356380573745228503e+03,3.338442121430011412e+03,3.489209241563684373e+03,1.996055744487134234e+03,2.753435622996910936e+01
3.320000000000000000e+02,3.379422006466355015e+03,3.362072849020815738e+03,3.514033644550028839e+03,2.010876765196659562e+03,2.793015487983549505e+01
3.330000000000000000e+02,3.401998447195662720e+03,3.384246259627811014e+03,3.542098642229528650e+03,2.026613817441961601e+03,2.876414276662959679e+01
3.340000000000000000e+02,3.430347232104027171e+03,3.408610465801668852e+03,3.564829764682705445e+03,2.039729115456074396e+03,2.923763445435670150e+01
3.350000000000000000e+02,3.454380947692920927e+03,3.430613787822083850e+03,3.587949244507706680e+03,2.057721166765501039e+03,2.968486429248079617e+01
3.360000000000000000e+02,3.477110279350490600e+03,3.454497819473388518e+03,3.614385793549462960e+03,2.071652782835102244e+03,2.996991099472631248e+01
3.370000000000000000e+02,3.502116325408660941e+03,3.482610649697351619e+03,3.638219820382548278e+03,2.083590544140286511e+03,3.038587291305849902e+01
3.380000000000000000e+02,3.529242827092314656e+03,3.505364880322074896e+03,3.661138868834495952e+03,2.100256841787909707e+03,3.102778259952906481e+01
3.390000000000000000e+02,3.559384541683936277e+03,3.530557356338370482e+03,3.690579090865211583e+03,2.112836808916897098e+03,3.127777158979790784e+01
3.400000000000000000e+02,3.583161225660892342e+03,3.558517253174250072e+03,3.715312599448110632e+03,2.127370519945564411e+03,3.178098445925345317e+01
3.410000000000000000e+02,3.603714717737838328e+03,3.581679031863890941e+03,3.743154782751433231e+03,2.143538114979573038e+03,3.211342884744193782e+01
3.420000000000000000e+02,3.632009596277903711e+03,3.606691985500388455e+03,3.768534907864129309e+03,2.157055442312605919e+03,3.209951934682372610e+01
3.430000000000000000e+02,3.653282969706625408e+03,3.636585600644107217e+03,3.795903790868962005e+03,2.169061081221382210e+03,3.219385498803865175e+01
3.440000000000000000e+02,3.678288382360763080e+03,3.659523930830855988e+03,3.823930712705869155e+03,2.185912906701685642e+03,3.280242540410721119e+01
3.450000000000000000e+02,3.705064703951315096e+03,3.687046271684709609e+03,3.850943085819896169e+03,2.200067615852651215e+03,3.320934496107810929e+01
3.460000000000000000e+02,3.729042708011796094e+03,3.708916011809806150e+03,3.880377039954195425e+03,2.216672814408688282e+03,3.394971638080603782e+01
3.470000000000000000e+02,3.753848494680483782e+03,3.736261454004054940e+03,3.907561032833012177e+03,2.231423477596551038e+03,3.440619121926425095e+01
3.480000000000000000e+02,3.781040074829502828e+03,3.759628460031967734e+03,3.930634239440959391e+03,2.245975798612438211e+03,3.448101466633856660e+01
3.490000000000000000e+02,3.807833958886972141e+03,3.784316133610405814e+03,3.955542881793303422e+03,2.260533414868049476e+03,3.514258096839819245e+01
3.500000000000000000e+02,3.835703158949580484e+03,3.805043784180785224e+03,3.977504169992796051e+03,2.278776112397489669e+03,3.568464876996098667e+01
3.510000000000000000e+02,3.860160584835499776e+03,3.830270627965275708e+03,4.007531082632591279e+03,2.293177522943446547e+03,3.620515637724217584e+01
3.520000000000000000e+02,3.881984853642518829e+03,3.856749858109316847e+03,4.034802092801980507e+03,2.304640528293079115e+03,3.656246814120272148e+01
3.530000000000000000e+02,3.907294376769257269e+03,3.879399212237472057e+03,4.059637720220904157e+03,2.320538058483368332e+03,3.693763450835700723e+01
3.540000000000000000e+02,3.935938259964452300e+03,3.906023559008454868e+03,4.085075940773228467e+03,2.339518721723363797e+03,3.742160271674660521e+01
3.550000000000000000e+02,3.961763039308446423e+03,3.933889318220543373e+03,4.109312607716863567e+03,2.355811044862116887e+03,3.783919720050590740e+01
3.560000000000000000e+02,3.987470137254807014e+03,3.959786854758346635e+03,4.141206028300260186e+03,2.374943763707166909e+03,3.785738485144485566e+01
3.570000000000000000e+02,4.014001134132611696e+03,3.986190439386688013e+03,4.169060108933195806e+03,2.388429049324906373e+03,3.850337324170553899e+01
3.580000000000000000e+02,4.046355348770996898e+03,4.012223850613893774e+03,4.199748498183068477e+03,2.407929591014746620e+03,3.927512046625975017e+01
3.590000000000000000e+02,4.072231618319357040e+03,4.040908361893850270e+03,4.226740463027237638e+03,2.423079728590484592e+03,3.963800341661439575e+01
3.600000000000000000e+02,4.101004621210241567e+03,4.067267117194300226e+03,4.254035159548322554e+03,2.440957046584166164e+03,4.001778014057600075e+01
3.610000000000000000e+02,4.125706565805745413e+03,4.093665820325779350e+03,4.282825615819476297e+03,2.457556625002217970e+03,4.037138471885757696e+01
3.620000000000000000e+02,4.152104305897877566e+03,4.120914388170187522e+03,4.310163003470229341e+03,2.472107211290140185e+03,4.057978424221036562e+01
3.630000000000000000e+02,4.179679535443077839e+03,4.143069161704577709e+03,4.331492136540898173e+03,2.486975023071106079e+03,4.115923135704899494e+01
3.640000000000000000e+02,4.210543135054066624e+03,4.170890565374500511e+03,4.359036217315210706e+03,2.504442288648886461e+03,4.161144165880114087e+01
3.650000000000000000e+02,4.231969855089414523e+03,4.198350730037499488e+03,4.386029573921003248e+03,2.518632099906755229e+03,4.234606791971536666e+01
3.660000000000000000e+02,4.256691348663968711e+03,4.226545986966256351e+03,4.410512819672574551e+03,2.534531725732435007e+03,4.285490248306637540e+01
3.670000000000000000e+02,4.288720893603869627e+03,4.245967527981079911e+03,4.436844023361660220e+03,2.549954228513843191e+03,4.328994007100691732e+01
3.680000000000000000e+02,4.315116545291962211e+03,4.268154544201765020e+03,4.464435343496392306e+03,2.568077330261030511e+03,4.403857514207291501e+01
3.690000000000000000e+02,4.341406327422033428e+03,4.298893735755676971e+03,4.493535839630777446e+03,2.581944921873640851e+03,4.456958976243259940e+01
3.700000000000000000e+02,4.365279174388358115e+03,4.323330862160935794e+03,4.518966027226209007e+03,2.598056496612286537e+03,4.509548249386881480e+01
3.710000000000000000e+02,4.401152027718108002e+03,4.348572049169528327e+03,4.544274678639968442e+03,2.615539905499417728e+03,4.610184167198482896e+01
3.720000000000000000e+02,4.428541050848999475e+03,4.378253160224884596e+03,4.579139718191598149e+03,2.630525957824222587e+03,4.679146058102062966e+01
3.730000000000000000e+02,4.452360023017831736e+03,4.406961070763257339e+03,4.602491246054051771e+03,2.644506805077658100e+03,4.770197776336886619e+01
3.740000000000000000e+02,4.476475654642066729e+03,4.434849389204449835e+03,4.630916961932466620e+03,2.658314030338903194e+03,4.842715156552806377e+01
3.750000000000000000e+02,4.503516361095686079e+03,4.457444026050240609e+03,4.661079506444837534e+03,2.673481054473796121e+03,4.853077782708803056e+01
3.760000000000000000e+02,4.527359736318079740e+03,4.480430079962437048e+03,4.690448231004950685e+03,2.689145008989544294e+03,4.847735664073184125e+01
3.770000000000000000e+02,4.558807286688137538e+03,4.504015236185894537e+03,4.719983324889279174e+03,2.708586431054976856e+03,4.882397282529743165e+01
3.780000000000000000e+02,4.588636588005114390e+03,4.533061558736879306e+03,4.744010537577798459e+03,2.719630830178318774e+03,4.920855622175527344e+01
3.790000000000000000e+02,4.616027097166301246e+03,4.561679462287555907e+03,4.776866934745355138e+03,2.737383176766863471e+03,4.972329851505300269e+01
3.800000000000000000e+02,4.645557203504273275e+03,4.593169054725977730e+03,4.807708195346305729e+03,2.753425693106495146e+03,5.026722728670991813e+01
3.810000000000000000e+02,4.671762800502086975e+03,4.618909586106292409e+03,4.833424668076628222e+03,2.767451597370192758e+03,5.066020140180421549e+01
3.820000000000000000e+02,4.702164654425856497e+03,4.644539573755705533e+03,4.862711647834156793e+03,2.782704803305150108e+03,5.118440201790789956e+01
3.830000000000000000e+02,4.732813050623930394e+03,4.672553146813640524e+03,4.891530512946907038e+03,2.800430921587639205e+03,5.201768397974252878e+01
3.840000000000000000e+02,4.760899337775008462e+03,4.699809181749872550e+03,4.915707952687185752e+03,2.816780022298531549e+03,5.260851816999809927e+01
3.850000000000000000e+02,4.788759281371718316e+03,4.728276799581963132e+03,4.942432322415030285e+03,2.832751561548626341e+03,5.290384266224319276e+01
3.860000000000000000e+02,4.819658497133636956e+03,4.759470460311398710e+03,4.972197843243716306e+03,2.849638016199374761e+03,5.377174126924922604e+01
3.870000000000000000e+02,4.846771309241357812e+03,4.789113076342713612e+03,5.005395834832031142e+03,2.869113193711635631e+03,5.404648624080287789e+01
3.880000000000000000e+02,4.868820631958107697e+03,4.813389179025506564e+03,5.037152229355509917e+03,2.887137692666017756e+03,5.488647952044215828e+01
3.890000000000000000e+02,4.897688998003021879e+03,4.839963956590504495e+03,5.067426854149395695e+03,2.904607872144812063e+03,5.538355522008804854e+01
3.900000000000000000e+02,4.925115054386818883e+03,4.866599492138120695e+03,5.097983262930170895e+03,2.921720386479990339e+03,5.626481070002936491e+01
3.910000000000000000e+02,4.957783994165529293e+03,4.893952251685563169e+03,5.130933413252834725e+03,2.936984991923551206e+03,5.645465015003659204e+01
3.920000000000000000e+02,4.983799706348274412e+03,4.924628695235729538e+03,5.161663658299049530e+03,2.953012477600846069e+03,5.728608397119589313e+01
3.930000000000000000e+02,5.010719750502283205e+03,4.956989151728854267e+03,5.189662417941597596e+03,2.970879786603517459e+03,5.820189207591132430e+01
3.940000000000000000e+02,5.036247837175664245e+03,4.989389664777583675e+03,5.214627919472178291e+03,2.988311671510045471e+03,5.909205334899515094e+01
3.950000000000000000e+02,5.069428405813379868e+03,5.016760942752260235e+03,5.238731609348415077e+03,3.005566658155879395e+03,5.962114664926672702e+01
3.960000000000000000e+02,5.095805102681004428e+03,5.044551834799713106e+03,5.269730189558047641e+03,3.024375258562732597e+03,6.067229470054907381e+01
3.970000000000000000e+02,5.131360667260454647e+03,5.073151822438103409e+03,5.305528914901675307e+03,3.040296588516724569e+03,6.158858424327307546e+01
3.980000000000000000e+02,5.162128760894417610e+03,5.096820820717332026e+03,5.336406903189457807e+03,3.060951409447715378e+03,6.186962096055135873e+01
3.990000000000000000e+02,5.187788130781453219e+03,5.126275432707192522e+03,5.372818161291057550e+03,3.079813070782649447e+03,6.269538190941310063e+01
4.000000000000000000e+02,5.218554273174967420e+03,5.155866284927807101e+03,5.407863875012119024e+03,3.098969483311371732e+03,6.337941866061972007e+01
4.010000000000000000e+02,5.252451891845084901e+03,5.186657871767873075e+03,5.437728837834266415e+03,3.117075567667879568e+03,6.399455367303305309e+01
4.020000000000000000e+02,5.281501289624931815e+03,5.217368271460281903e+03,5.465095035663655835e+03,3.138499081622048834e+03,6.433646505581094743e+01
4.030000000000000000e+02,5.304948254234184787e+03,5.249487542556598783e+03,5.492885553294112469e+03,3.158738311938986044e+03,6.511604221807844795e+01
4.040000000000000000e+02,5.333045168161359470e+03,5.277170942871452098e+03,5.518781988425478630e+03,3.176157030448538990e+03,6.610786764659398784e+01
4.050000000000000000e+02,5.368565528550869203e+03,5.303418830562472976e+03,5.549984190323484654e+03,3.195135260296924571e+03,6.670386244260794228e+01
4.060000000000000000e+02,5.404655526013078997e+03,5.331576842901073178e+03,5.582778434332666620e+03,3.210818534878148057e+03,6.697264118719749604e+01
4.070000000000000000e+02,5.440490743138205289e+03,5.366434752191816187e+03,5.619640262698223523e+03,3.226212920543863220e+03,6.808781637946552223e+01
4.080000000000000000e+02,5.471856149440342051e+03,5.396385230266419967e+03,5.653117550239356206e+03,3.245299763633509883e+03,6.905967554563609667e+01
4.090000000000000000e+02,5.508876667738904871e+03,5.427003175490008289e+03,5.681695152844182303e+03,3.261333238378050282e+03,6.956509998725860555e+01
4.100000000000000000e+02,5.535714532577560021e+03,5.456551809813253385e+03,5.711332979541157329e+03,3.276963151295869466e+03,7.005380226013335232e+01
4.110000000000000000e+02,5.568443613811563409e+03,5.483636320824557515e+03,5.751032808220435982e+03,3.296493869100997927e+03,7.040126014319582737e+01
4.120000000000000000e+02,5.596901024677064925e+03,5.517175206877617711e+03,5.782558730495480631e+03,3.316456029977992785e+03,7.123201329902802570e+01
4.130000000000000000e+02,5.630574210452074112e+03,5.546569333628220193e+03,5.822136580919409425e+03,3.332127227016736470e+03,7.182191755023617930e+01
4.140000000000000000e+02,5.663525492624708022e+03,5.573152879822981049e+03,5.854037838072681552e+03,3.353664985540468479e+03,7.271743940184282451e+01
4.150000000000000000e+02,5.692418075953199150e+03,5.603831753049378676e+03,5.890160126536900862e+03,3.367844858048637434e+03,7.300369927505323631e+01
4.160000000000000000e+02,5.721636485962563711e+03,5.629613149374712521e+03,5.917592392382313847e+03,3.381618532143677839e+03,7.372154611391630397e+01
4.170000000000000000e+02,5.751039601719490747e+03,5.662921930362266721e+03,5.951097437462621201e+03,3.402703999650223523e+03,7.376386572958600141e+01
4.180000000000000000e+02,5.779626076115630894e+03,5.689199592391174519e+03,5.982318432790028055e+03,3.419673563108004601e+03,7.440698610139776292e+01
4.190000000000000000e+02,5.807612502599848995e+03,5.715412839729325242e+03,6.010562424926392850e+03,3.440530969605134032e+03,7.570757940002503972e+01
4.200000000000000000e+02,5.835373464526020143e+03,5.747413121068611872e+03,6.037301831666154612e+03,3.461118808316608011e+03,7.622381031045000555e+01
4.210000000000000000e+02,5.860721982840419514e+03,5.777870894115418196e+03,6.069175436895655366e+03,3.478844814685112397e+03,7.752073557404034432e+01
4.220000000000000000e+02,5.888430412044905097e+03,5.814103857659070854e+03,6.100857083030184185e+03,3.495684107847177529e+03,7.869367477559535473e+01
4.230000000000000000e+02,5.924878022447157491e+03,5.847550065684528818e+03,6.130839311805317266e+03,3.511750984848457847e+03,7.954352802701889402e+01
4.240000000000000000e+02,5.960368395614552355e+03,5.876517804122911002e+03,6.163005321046051904e+03,3.532468989256132772e+03,8.068806397072833647e+01
4.250000000000000000e+02,5.993957366121587256e+03,5.911053094270851943e+03,6.193333140104265112e+03,3.550987737303738868e+03,8.096856342408351281e+01
4.260000000000000000e+02,6.021842258256710920e+03,5.939076996903140753e+03,6.219806920078968687e+03,3.566625847451259688e+03,8.171735554481546160e+01
4.270000000000000000e+02,6.051743424967446117e+03,5.978612250721575037e+03,6.250445478781425663e+03,3.583264857903301163e+03,8.213179610239664896e+01
4.280000000000000000e+02,6.088607659709199652e+03,6.006729049805565410e+03,6.285444690224939222e+03,3.602875249902927862e+03,8.295897521521963824e+01
4.290000000000000000e+02,6.122535214652134528e+03,6.038549703140555721e+03,6.318578066243214380e+03,3.625855876713641919e+03,8.372857123470588192e+01
4.300000000000000000e+02,6.153975582515495262e+03,6.072501354004272798e+03,6.352450333946631872e+03,3.647750819751741801e+03,8.468140433038489334e+01
4.310000000000000000e+02,6.190663434641615822e+03,6.100841593437315169e+03,6.386368385842730277e+03,3.672325024696352557e+03,8.570399950040518888e+01
4.320000000000000000e+02,6.218040977393036883e+03,6.133328618888513120e+03,6.416729283258800024e+03,3.690028094294200855e+03,8.638480742508730259e+01
4.330000000000000000e+02,6.247931862053432269e+03,6.172531456312339287e+03,6.449000404245123718e+03,3.709222882006578402e+03,8.720262373690768243e+01
4.340000000000000000e+02,6.280516314300443810e+03,6.208571229710905754e+03,6.488890510326135882e+03,3.729092517714472251e+03,8.800530180171537609e+01
4.350000000000000000e+02,6.314512476159768994e+03,6.238137028109846142e+03,6.525581294071759658e+03,3.752347298816987404e+03,8.871767109395526063e+01
4.360000000000000000e+02,6.340043666559658050e+03,6.265954686716027936e+03,6.553439067738241647e+03,3.769791019396358024e+03,8.941972060947453826e+01
4.370000000000000000e+02,6.370812856944463419e+03,6.294819696744611065e+03,6.588125270249514870e+03,3.790559093454003232e+03,9.078194052163384242e+01
4.380000000000000000e+02,6.402162974837407091e+03,6.323704814414541943e+03,6.623739037114831262e+03,3.808187350428846457e+03,9.161693709230488025e+01
4.390000000000000000e+02,6.429586774333534777e+03,6.362054259508237010e+03,6.652832500536856969e+03,3.828531943468898589e+03,9.292157477479726424e+01
4.400000000000000000e+02,6.467039528707409772e+03,6.394849187156301923e+03,6.688702801820420973e+03,3.851629237177990944e+03,9.371554339680754708e+01
4.410000000000000000e+02,6.500962193112171917e+03,6.424077797643032682e+03,6.727673546687358794e+03,3.869278047985062585e+03,9.457564110653379430e+01
4.420000000000000000e+02,6.535246412984522976e+03,6.458034914239214231e+03,6.767591927048763864e+03,3.885630321312600245e+03,9.505275034596755290e+01
4.430000000000000000e+02,6.563275422972252272e+03,6.493661900017241351e+03,6.802909497763059335e+03,3.906133983692461243e+03,9.562391125928976976e+01
4.440000000000000000e+02,6.593896322522426999e+03,6.528083902009608209e+03,6.832387114750559704e+03,3.925364042560051530e+03,9.659670502980070239e+01
4.450000000000000000e+02,6.622347673061456589e+03,6.563134243418994629e+03,6.870024655542049913e+03,3.949047594702040897e+03,9.703472298680910058e+01
4.460000000000000000e+02,6.650113597853516694e+03,6.597404490931618056e+03,6.902933233843066773e+03,3.970087400660048843e+03,9.823609831552928995e+01
4.470000000000000000e+02,6.685459323674643201e+03,6.628194380797371196e+03,6.934871725388895356e+03,3.992191357277427414e+03,9.905163866641912307e+01
4.480000000000000000e+02,6.715700908729559160e+03,6.655705777313711224e+03,6.968096540342618937e+03,4.012534104515994841e+03,1.002331653459514769e+02
4.490000000000000000e+02,6.753025557040834428e+03,6.683155310464492686e+03,7.007961446253938448e+03,4.032056973314843162e+03,1.007548843108477428e+02
4.500000000000000000e+02,6.788762793852134564e+03,6.714877211817848547e+03,7.039375264197240540e+03,4.047635214211945367e+03,1.019461089941011522e+02
4.510000000000000000e+02,6.818763902491480621e+03,6.748513471610942361e+03,7.071868696305878075e+03,4.066478293973637847e+03,1.030008933232589357e+02
4.520000000000000000e+02,6.853126216540003952e+03,6.783062633322615511e+03,7.104824697956157252e+03,4.085721652851894305e+03,1.035794220372214767e+02
4.530000000000000000e+02,6.882989650708681438e+03,6.812384222705912180e+03,7.142642172556870719e+03,4.108092489096509780e+03,1.048200400843206950e+02
4.540000000000000000e+02,6.920624817638961758e+03,6.844485768432143232e+03,7.183540171663111323e+03,4.126220716115216419e+03,1.055622924437166432e+02
4.550000000000000000e+02,6.952405918416163331e+03,6.876117532938950717e+03,7.219152774371357737e+03,4.147796113798018268e+03,1.063513009073796951e+02
4.560000000000000000e+02,6.987171999763737404e+03,6.907164706274191303e+03,7.253277335344206222e+03,4.176226876904262099e+03,1.072451535257661703e+02
4.570000000000000000e+02,7.021599012652209240e+03,6.944885232653941785e+03,7.291801120257781804e+03,4.200400702962553623e+03,1.076763938760259691e+02
4.580000000000000000e+02,7.055344890031650721e+03,6.978595720201199583e+03,7.326366719664687480e+03,4.217002456466345393e+03,1.084721760645914230e+02
4.590000000000000000e+02,7.089719165293725382e+03,7.005217421418352387e+03,7.357823451698906865e+03,4.235945662865826307e+03,1.086580246220649713e+02
4.600000000000000000e+02,7.124463222855163622e+03,7.033960985501451432e+03,7.391023706457805019e+03,4.258370038830013073e+03,1.101339260979125356e+02
4.610000000000000000e+02,7.153160193742918636e+03,7.067120008573121595e+03,7.420513897662385716e+03,4.280144510224536134e+03,1.111220542454416034e+02
4.620000000000000000e+02,7.190150590294068024e+03,7.105533911000085936e+03,7.460951036083184590e+03,4.297661528989137878e+03,1.118330020050095897e+02
4.630000000000000000e+02,7.229152041847397413e+03,7.136515325269696405e+03,7.497691936480261575e+03,4.316856650361231004e+03,1.131023854388415941e+02
4.640000000000000000e+02,7.264805014893261614e+03,7.168936874115795945e+03,7.529156476775174269e+03,4.331658340464364301e+03,1.139261889705635724e+02
4.650000000000000000e+02,7.303994709982107452e+03,7.202421806659400318e+03,7.568759159003002424e+03,4.349666244263822591e+03,1.151642730342126413e+02
4.660000000000000000e+02,7.341937335707638340e+03,7.236038916847614928e+03,7.597072460568210772e+03,4.374083071852839566e+03,1.160212320314881254e+02
4.670000000000000000e+02,7.377643314190984711e+03,7.258111178080488571e+03,7.634009093754021706e+03,4.395232725836069221e+03,1.167416530212824455e+02
4.680000000000000000e+02,7.406617168972938089e+03,7.293532924634149822e+03,7.670302648333352408e+03,4.415890918109575068e+03,1.174466108147249201e+02
4.690000000000000000e+02,7.439565939385422098e+03,7.321721803598240513e+03,7.708710265254301703e+03,4.431043434654176053e+03,1.184866319102481498e+02
4.700000000000000000e+02,7.469273250108231878e+03,7.357052090087976467e+03,7.746834203354876081e+03,4.450143843329855372e+03,1.187176551929241981e+02
4.710000000000000000e+02,7.506729569393460224e+03,7.394249334393457502e+03,7.780325248337822813e+03,4.467766924140551055e+03,1.197027995591424485e+02
4.720000000000000000e+02,7.547904338177748286e+03,7.421708747698068692e+03,7.815341372322001916e+03,4.490433328446455562e+03,1.209981805607165484e+02
4.730000000000000000e+02,7.585535355133205485e+03,7.455798619903925101e+03,7.850628797952409514e+03,4.511707246728245082e+03,1.222878237709621772e+02
4.740000000000000000e+02,7.620989431980009613e+03,7.486408353966529830e+03,7.882991995095229868e+03,4.535172846511430180e+03,1.235736437594742796e+02
4.750000000000000000e+02,7.655314352130881161e+03,7.518134090666075281e+03,7.911825443243296831e+03,4.554837276473268503e+03,1.243115811745747266e+02
4.760000000000000000e+02,7.692064047583253341e+03,7.557604487110831542e+03,7.946682573428159230e+03,4.578929888599713195e+03,1.259649398695525235e+02
4.770000000000000000e+02,7.733268236071851788e+03,7.593120008676925863e+03,7.983011413065523811e+03,4.603470920215335354e+03,1.265791141053124704e+02
4.780000000000000000e+02,7.767392052972277270e+03,7.629359284564829068e+03,8.011486928129410444e+03,4.623599932395478390e+03,1.277747153654760126e+02
4.790000000000000000e+02,7.797755339028442904e+03,7.657832490142029201e+03,8.046115979219903238e+03,4.645807778508044976e+03,1.287583935770724395e+02
4.800000000000000000e+02,7.836329138310013150e+03,7.696313938530445739e+03,8.082949885457353957e+03,4.669090831559270555e+03,1.303544221651372084e+02
4.810000000000000000e+02,7.871160629870149933e+03,7.726446099432334449e+03,8.120168134675011970e+03,4.691810166522366671e+03,1.313097896370693434e+02
4.820000000000000000e+02,7.909233452144050716e+03,7.758626364359117360e+03,8.159733718954792494e+03,4.714341243521121214e+03,1.319689919038968924e+02
4.830000000000000000e+02,7.949912319221056350e+03,7.796023786153097717e+03,8.198825726948678493e+03,4.732880935908551692e+03,1.334509400944231174e+02
4.840000000000000000e+02,7.982268707566415287e+03,7.833779798779883095e+03,8.241031368939056847e+03,4.752460727903035149e+03,1.344032244470022022e+02
4.850000000000000000e+02,8.021775010135042976e+03,7.870051534702364734e+03,8.283098754047774491e+03,4.773965362509899933e+03,1.357593006764953429e+02
4.860000000000000000e+02,8.058294856731467007e+03,7.905138460042597217e+03,8.319311811008972654e+03,4.796024592630750703e+03,1.362212904227003492e+02
4.870000000000000000e+02,8.092204256802369855e+03,7.945547536125175611e+03,8.357684181834911215e+03,4.814992204727045646e+03,1.368208427052366858e+02
4.880000000000000000e+02,8.126335615671005144e+03,7.981107850550835792e+03,8.390149011207733565e+03,4.837115719284345687e+03,1.371793712744884317e+02
4.890000000000000000e+02,8.163251306849841058e+03,8.008332036557838364e+03,8.417106531680870830e+03,4.857002860793979380e+03,1.384024314269711908e+02
4.900000000000000000e+02,8.197461070426032165e+03,8.040668976457054669e+03,8.450574534963699989e+03,4.876356920487984098e+03,1.396057795432823241e+02
4.910000000000000000e+02,8.233441516187605885e+03,8.078294108373481322e+03,8.492537881125845161e+03,4.900352057244903335e+03,1.398701623956342246e+02
4.920000000000000000e+02,8.270138716185647354e+03,8.123256739071343873e+03,8.530371115687488782e+03,4.922749548661718109e+03,1.406319517325271136e+02
4.930000000000000000e+02,8.310529056388293611e+03,8.165641517861322427e+03,8.568862299597038145e+03,4.945182264318824309e+03,1.410926412104955148e+02
4.940000000000000000e+02,8.346990234590808541e+03,8.205130568332951952e+03,8.603526011553078206e+03,4.963805930091515620e+03,1.426339691450154135e+02
4.950000000000000000e+02,8.386892371425925376e+03,8.245206688128793758e+03,8.648994732162384025e+03,4.982666551912641808e+03,1.441079477683576329e+02
4.960000000000000000e+02,8.427273500113511545e+03,8.278934276881194819e+03,8.693050957383566129e+03,5.009722777562646115e+03,1.449412864817845730e+02
4.970000000000000000e+02,8.462130932955133176e+03,8.315311989204295969e+03,8.724344221575804113e+03,5.033893534849266871e+03,1.459816137135091196e+02
4.980000000000000000e+02,8.493054311906606017e+03,8.350868137737174038e+03,8.760260825923644006e+03,5.055059248041164210e+03,1.468505798372326581e+02
4.990000000000000000e+02,8.534197729265515591e+03,8.380880873520936802e+03,8.797250880352514287e+03,5.077806058229085465e+03,1.477378508133627406e+02
5.000000000000000000e+02,8.572416685482501634e+03,8.425085886370841763e+03,8.835404636735420354e+03,5.100847498356966753e+03,1.490839406459683687e+02
5.010000000000000000e+02,8.607876727562786982e+03,8.463259066278786122e+03,8.880987957793888199e+03,5.124098407773739382e+03,1.512259933550631672e+02
5.020000000000000000e+02,8.650619819220890349e+03,8.491934408238314063e+03,8.917144523003513314e+03,5.145283928577200641e+03,1.519755116898068366e+02
5.030000000000000000e+02,8.683389057095628232e+03,8.527915880996770284e+03,8.958906452788432944e+03,5.167038026533865377e+03,1.524534175508949829e+02
5.040000000000000000e+02,8.721196606598459766e+03,8.564208341226665652e+03,8.997582404231616238e+03,5.184942384224317721e+03,1.534098977321920643e+02
5.050000000000000000e+02,8.765698610372082840e+03,8.608712643211361865e+03,9.035337954093221924e+03,5.207180328414488031e+03,1.538299262896929065e+02
5.060000000000000000e+02,8.803894996236223960e+03,8.647874495174442927e+03,9.075773556757603728e+03,5.227457896773195898e+03,1.546981687094516644e+02
5.070000000000000000e+02,8.839060220106122870e+03,8.682407793169320939e+03,9.108478380627911974e+03,5.252288539607201528e+03,1.562676567805961270e+02
5.080000000000000000e+02,8.873788180988360182e+03,8.728939584399910018e+03,9.150416082862297117e+03,5.276107259508477000e+03,1.566930875753650412e+02
5.090000000000000000e+02,8.907325587976209135e+03,8.767548196333736996e+03,9.192346342320608528e+03,5.296718165110605696e+03,1.585517990691206478e+02
5.100000000000000000e+02,8.948159808546048225e+03,8.805960929845676219e+03,9.227365900520188006e+03,5.320636461154339486e+03,1.596892189046205885e+02
5.110000000000000000e+02,8.988841588140381646e+03,8.847095026286702705e+03,9.270678109476899408e+03,5.339828804234892232e+03,1.611878567616431042e+02
5.120000000000000000e+02,9.027219274578475961e+03,8.886970152822730597e+03,9.315002011594726355e+03,5.361690006886943593e+03,1.617351066247128983e+02
5.130000000000000000e+02,9.059285491144328262e+03,8.925847583913748167e+03,9.358035455297123917e+03,5.385665925731000243e+03,1.626453534589928722e+02
5.140000000000000000e+02,9.097033958675408940e+03,8.966660242663729150e+03,9.400429776471948571e+03,5.408599091534677427e+03,1.633464735204195222e+02
5.150000000000000000e+02,9.133189713052364823e+03,9.004857514066858130e+03,9.440566698920196359e+03,5.427048517447848099e+03,1.649023568289175046e+02
5.160000000000000000e+02,9.171663789830341557e+03,9.048895285245505875e+03,9.474569272139435270e+03,5.456072290775935471e+03,1.657079900429959594e+02
5.170000000000000000e+02,9.206265410522824823e+03,9.084798388960214652e+03,9.513601824340334133e+03,5.478247924574531680e+03,1.666922862630879649e+02
5.180000000000000000e+02,9.240467174369998247e+03,9.122468955931906748e+03,9.554136275075299636e+03,5.499261386888832931e+03,1.679262210310552064e+02
5.190000000000000000e+02,9.288035632870542031e+03,9.170856189959931726e+03,9.596236442544830425e+03,5.529783060613118323e+03,1.687257490441457435e+02
5.200000000000000000e+02,9.334162092565627972e+03,9.212217818624445499e+03,9.633398002466634352e+03,5.554218451557420849e+03,1.695433964221994927e+02
5.210000000000000000e+02,9.371395985218690839e+03,9.255949729930009198e+03,9.675593299749876678e+03,5.576514283004519712e+03,1.703105390713186011e+02
5.220000000000000000e+02,9.407028999777150602e+03,9.301353516939019755e+03,9.719085466847154748e+03,5.600936467800930586e+03,1.709884809052412322e+02
5.230000000000000000e+02,9.444361377299792366e+03,9.335141940837846050e+03,9.758803457299653019e+03,5.620699726336355525e+03,1.722511160374414487e+02
5.240000000000000000e+02,9.485049316864497086e+03,9.377406520278658718e+03,9.805744765053956144e+03,5.645543426441281554e+03,1.735809948356730388e+02
5.250000000000000000e+02,9.518812212891331001e+03,9.414097457000476425e+03,9.846311592657461006e+03,5.671050045918382239e+03,1.742560986607384450e+02
5.260000000000000000e+02,9.560470150569264661e+03,9.454358228609855360e+03,9.880882740110129816e+03,5.691687321544954102e+03,1.758159196320555111e+02
5.270000000000000000e+02,9.599879531767350272e+03,9.494617771660286962e+03,9.926114273347264316e+03,5.710360776213771715e+03,1.769539891458070429e+02
5.280000000000000000e+02,9.642324300049225712e+03,9.538069422757755092e+03,9.973707677324338874e+03,5.730732712232715130e+03,1.779543731040136549e+02
5.290000000000000000e+02,9.682948962940688943e+03,9.583951578485564823e+03,1.002088980985559101e+04,5.754649915549162870e+03,1.789110904510811224e+02
5.300000000000000000e+02,9.722742860465570629e+03,9.628077111702947150e+03,1.005972980919618567e+04,5.784778716539785819e+03,1.802177972981983771e+02
5.310000000000000000e+02,9.754734509995319968e+03,9.663308028643157741e+03,1.009602766043581505e+04,5.806203628559483150e+03,1.813929615005709479e+02
5.320000000000000000e+02,9.793564857882411161e+03,9.709306513711380831e+03,1.013518272383432486e+04,5.838933307073686592e+03,1.821849425282318009e+02
5.330000000000000000e+02,9.822894205269414670e+03,9.754791914695233572e+03,1.016302833123270830e+04,5.862982121093641581e+03,1.832098616412170031e+02
5.340000000000000000e+02,9.871359885162211867e+03,9.796555594823006686e+03,1.019469363811456788e+04,5.888762324332624303e+03,1.846790316239430751e+02
5.350000000000000000e+02,9.919200009545747889e+03,9.842618136128818151e+03,1.023542227626197018e+04,5.911582316862297375e+03,1.856969867431543264e+02
5.360000000000000000e+02,9.952883834475120238e+03,9.879196774769872718e+03,1.028318642341050872e+04,5.941853373470219594e+03,1.873677686115198071e+02
5.370000000000000000e+02,9.991030003675805347e+03,9.923276026660983916e+03,1.032605564469758610e+04,5.968267940931965313e+03,1.882874152567572708e+02
5.380000000000000000e+02,1.002744560581489350e+04,9.963897304306847218e+03,1.036148424588922717e+04,5.989709783562166194e+03,1.900039337255086593e+02
5.390000000000000000e+02,1.006639947065157321e+04,1.000541685644295649e+04,1.039636636833542070e+04,6.021028174327313536e+03,1.918330993790735306e+02
5.400000000000000000e+02,1.011105686216772301e+04,1.004758326114431111e+04,1.043521330523409779e+04,6.045091445370881047e+03,1.929868458910542870e+02
5.410000000000000000e+02,1.015582560904750608e+04,1.008824378507723304e+04,1.046880356836857391e+04,6.073104238593647096e+03,1.946656306007497506e+02
5.420000000000000000e+02,1.019590036002103625e+04,1.013337981087528897e+04,1.051396791973107247e+04,6.103297003671801576e+03,1.962061443710258288e+02
5.430000000000000000e+02,1.023746423490433699e+04,1.016934566106903003e+04,1.055439520306607483e+04,6.124139763538909392e+03,1.974618470727672559e+02
5.440000000000000000e+02,1.028107481784041920e+04,1.020788938302146198e+04,1.059659148211534739e+04,6.151900555139405697e+03,1.984476492784475568e+02
5.450000000000000000e+02,1.032080132634596339e+04,1.025284949421198689e+04,1.062764966970346541e+04,6.183503634434210653e+03,1.994198315892686253e+02
5.460000000000000000e+02,1.036326530638408076e+04,1.029299601563406577e+04,1.067280899695502922e+04,6.206217094591399473e+03,2.004696406747831645e+02
5.470000000000000000e+02,1.040244752413815877e+04,1.033709968209970430e+04,1.071420230222029022e+04,6.235471292344520407e+03,2.016742441655028415e+02
5.480000000000000000e+02,1.045030790040808279e+04,1.038180935339143798e+04,1.075453875597144724e+04,6.259530583697314796e+03,2.026367150034589599e+02
5.490000000000000000e+02,1.050005734343963559e+04,1.041727076414197290e+04,1.079185025668108938e+04,6.284558346752970465e+03,2.032348436864265864e+02
5.500000000000000000e+02,1.054382237529299528e+04,1.046314778985511839e+04,1.082727886293434858e+04,6.310383614675733043e+03,2.053030255224595351e+02
5.510000000000000000e+02,1.058560807641164138e+04,1.050355589350975970e+04,1.087175571928679710e+04,6.336067429249211273e+03,2.066999851943448334e+02
5.520000000000000000e+02,1.062558054803912455e+04,1.054533355209181536e+04,1.091606991305777228e+04,6.364812085087384730e+03,2.081091675449985701e+02
5.530000000000000000e+02,1.066010023693869698e+04,1.059292406238099284e+04,1.096221207817000868e+04,6.387475487092529875e+03,2.087363277888998141e+02
5.540000000000000000e+02,1.070750256799323688e+04,1.064104904530954809e+04,1.099935399483790025e+04,6.417801851170605005e+03,2.098076135020137940e+02
5.550000000000000000e+02,1.075248099177758195e+04,1.068952760326404132e+04,1.105010157365367922e+04,6.446943626933967607e+03,2.106182195142704927e+02
5.560000000000000000e+02,1.079416440307006633e+04,1.072873341012458877e+04,1.109504462848699404e+04,6.473907703417021366e+03,2.121073455798834289e+02
5.570000000000000000e+02,1.083667778375420494e+04,1.077489878680600305e+04,1.113631469747385017e+04,6.502261228553454202e+03,2.132548812378508387e+02
5.580000000000000000e+02,1.088151364798562827e+04,1.081887824689724221e+04,1.117724258720270154e+04,6.525855572339569335e+03,2.134444560771721910e+02
5.590000000000000000e+02,1.093088893116867985e+04,1.086275061955392084e+04,1.121302351923327114e+04,6.549993125790173508e+03,2.152819860878103100e+02
5.600000000000000000e+02,1.096596299317385638e+04,1.090369946905450706e+04,1.125671635373151003e+04,6.576979468082792664e+03,2.167886159323911670e+02
5.610000000000000000e+02,1.101251963512140355e+04,1.094639191771791229e+04,1.129692529467072563e+04,6.601554615534300865e+03,2.186942771299611081e+02
5.620000000000000000e+02,1.105599525099220409e+04,1.098436489051763056e+04,1.134159272151522237e+04,6.624247149256092598e+03,2.210665920873854873e+02
5.630000000000000000e+02,1.108850861691141108e+04,1.103322856893287826e+04,1.139054226688402923e+04,6.654062394035942816e+03,2.226331226815535445e+02
5.640000000000000000e+02,1.113403077871734604e+04,1.106812431517840741e+04,1.143728067608284255e+04,6.673343732439824635e+03,2.247676849803119126e+02
5.650000000000000000e+02,1.116786239870574354e+04,1.111310046639535176e+04,1.148084415595843166e+04,6.698084699038422514e+03,2.251895229532847793e+02
5.660000000000000000e+02,1.121040068255080041e+04,1.115551535583421901e+04,1.151985929583622055e+04,6.723564689745705437e+03,2.269152163628368726e+02
5.670000000000000000e+02,1.126288310705477852e+04,1.119941190249481224e+04,1.155974160570203276e+04,6.752172216380082318e+03,2.286831586232994482e+02
5.680000000000000000e+02,1.130977111986979980e+04,1.124042037936137604e+04,1.159783517878177190e+04,6.775796916356919610e+03,2.302507590081897320e+02
5.690000000000000000e+02,1.134763687135760665e+04,1.127638884891838825e+04,1.164053317380931185e+04,6.796509243081912246e+03,2.313103552695965845e+02
5.700000000000000000e+02,1.138614854943489627e+04,1.132075374500038197e+04,1.168988246197712215e+04,6.820083502242989198e+03,2.324824428175664934e+02
5.710000000000000000e+02,1.142656530858776568e+04,1.136499797339141878e+04,1.173599118751568858e+04,6.845843681425770228e+03,2.339468038340780822e+02
5.720000000000000000e+02,1.147329000541947607e+04,1.141129090498514415e+04,1.177677995818902309e+04,6.875199011813190737e+03,2.339202618491872840e+02
5.730000000000000000e+02,1.151880606732960405e+04,1.145702019513730556e+04,1.182491138893223615e+04,6.896716877407873653e+03,2.356571807599878809e+02
5.740000000000000000e+02,1.156271633547412421e+04,1.149235949069829803e+04,1.186606030912010101e+04,6.924044888981605254e+03,2.380962043187517452e+02
5.750000000000000000e+02,1.160389464506444165e+04,1.153194115326778774e+04,1.190826240666008198e+04,6.952089507888259504e+03,2.388663844945110100e+02
5.760000000000000000e+02,1.164159430034680918e+04,1.157118172452638828e+04,1.195145582933353398e+04,6.983841640336620912e+03,2.400389151667507974e+02
5.770000000000000000e+02,1.168786465790534567e+04,1.161767554166912305e+04,1.199883920540788313e+04,7.011228874212971277e+03,2.423553001971613128e+02
5.780000000000000000e+02,1.174381727212937767e+04,1.165943271686849766e+04,1.204787147193586134e+04,7.037229989479048527e+03,2.425402664813872207e+02
5.790000000000000000e+02,1.179473460137540678e+04,1.170465706972426051e+04,1.210158884596851021e+04,7.060716019845241135e+03,2.434716458897557061e+02
5.800000000000000000e+02,1.184199512101018991e+04,1.174515251552163318e+04,1.214662819801654405e+04,7.086161755654546141e+03,2.455640077523568721e+02
5.810000000000000000e+02,1.188262107567403473e+04,1.178406264536880190e+04,1.218559352524020869e+04,7.113253389542265722e+03,2.472373136731768852e+02
5.820000000000000000e+02,1.192247761766467193e+04,1.182925230995870697e+04,1.222846300486855216e+04,7.136799634132126812e+03,2.477087627045339957e+02
5.830000000000000000e+02,1.196343256907449177e+04,1.186554882783789435e+04,1.227148967516768971e+04,7.160737445695800488e+03,2.485977456431766086e+02
5.840000000000000000e+02,1.200676466996115960e+04,1.191501810068982923e+04,1.231403909047098023e+04,7.185537231511696518e+03,2.482224339071952954e+02
5.850000000000000000e+02,1.203813855982567111e+04,1.196073975298894402e+04,1.235449146541797018e+04,7.212044098820057116e+03,2.505743016451590393e+02
5.860000000000000000e+02,1.208072153178651024e+04,1.199586107063770760e+04,1.240177293465472758e+04,7.242038683245329594e+03,2.515691276413681976e+02
5.870000000000000000e+02,1.211910655047890032e+04,1.203245022757417792e+04,1.244467412865796359e+04,7.269779975307415953e+03,2.526682748091635062e+02
5.880000000000000000e+02,1.215960123134064634e+04,1.207491303423891804e+04,1.249664909537008134e+04,7.305940238732901889e+03,2.544830953799238955e+02
5.890000000000000000e+02,1.220052202383241456e+04,1.211141637666786664e+04,1.254546665436508374e+04,7.332971183091251078e+03,2.560487857711983111e+02
5.900000000000000000e+02,1.223670545801883964e+04,1.215189501640486560e+04,1.259130479530491175e+04,7.355365062018398930e+03,2.569986521650229179e+02
5.910000000000000000e+02,1.227452375393801231e+04,1.219850574884469461e+04,1.263861639683609610e+04,7.389889954821177525e+03,2.579575267087158750e+02
5.920000000000000000e+02,1.232281450540232618e+04,1.223375966588770461e+04,1.268377712871583026e+04,7.418856117325169180e+03,2.588243116932707721e+02
5.930000000000000000e+02,1.236665314874125033e+04,1.228315193315665420e+04,1.273054473693669206e+04,7.447729713402929519e+03,2.605234822125327696e+02
5.940000000000000000e+02,1.240289990770819713e+04,1.232207100212681144e+04,1.276695077418717301e+04,7.471433335949874163e+03,2.616666835504621531e+02
5.950000000000000000e+02,1.244386614301219561e+04,1.236959999505971791e+04,1.281879916010882880e+04,7.493430715282796882e+03,2.638855269864120601e+02
5.960000000000000000e+02,1.248687609396734661e+04,1.240852885278068061e+04,1.286298360364962355e+04,7.522123279159934100e+03,2.645735254633621594e+02
5.970000000000000000e+02,1.252641412676694927e+04,1.244711682757644303e+04,1.290611401831761395e+04,7.550313603529930333e+03,2.668134260470820323e+02
5.980000000000000000e+02,1.257258731619106766e+04,1.248874241049509328e+04,1.295358057574659324e+04,7.574461298396368875e+03,2.679735898395974232e+02
5.990000000000000000e+02,1.262216918473247279e+04,1.253683105673511091e+04,1.300567843701085076e+04,7.606090114032661404e+03,2.687570350479446120e+02
6.000000000000000000e+02,1.266959044551561419e+04,1.258623935657242691e+04,1.305748542690097383e+04,7.627698050570937085e+03,2.703111777457953622e+02
6.010000000000000000e+02,1.271468316764515293e+04,1.263427191697562012e+04,1.310337180473682747e+04,7.657310712470449289e+03,2.719537115133232419e+02
6.020000000000000000e+02,1.276786670502105335e+04,1.267886343261944057e+04,1.315789375550553450e+04,7.686265231146269798e+03,2.734069511204512537e+02
6.030000000000000000e+02,1.281517863441121699e+04,1.272589271192560955e+04,1.321014445188046011e+04,7.709315486593143760e+03,2.761572878027999423e+02
6.040000000000000000e+02,1.287059233141150980e+04,1.278113983437560637e+04,1.325611024831875147e+04,7.737166710084984516e+03,2.770518896199127994e+02
6.050000000000000000e+02,1.292566121691438821e+04,1.283451078497857452e+04,1.329544458524099173e+04,7.768035547769180994e+03,2.793779343029071924e+02
6.060000000000000000e+02,1.297266449951993854e+04,1.288005026580272533e+04,1.333797440772246773e+04,7.801442369206790318e+03,2.803811545685106807e+02
6.070000000000000000e+02,1.302567553381200560e+04,1.292748577030069282e+04,1.337883306348203223e+04,7.826884913659925587e+03,2.805000823087094091e+02
6.080000000000000000e+02,1.307000850609312693e+04,1.296928633845111653e+04,1.342757688262723968e+04,7.852402893965656403e+03,2.821230270331005840e+02
6.090000000000000000e+02,1.311071567773474453e+04,1.302155421300330272e+04,1.347018195423844372e+04,7.879139282244845162e+03,2.835946749212052964e+02
6.100000000000000000e+02,1.316388604785740790e+04,1.307015247912419363e+04,1.352184539345910525e+04,7.908247289531376737e+03,2.860196076663166878e+02
6.110000000000000000e+02,1.320525554732212004e+04,1.312132512398824110e+04,1.357440977130872852e+04,7.935577429082024537e+03,2.878980116128786904e+02
6.120000000000000000e+02,1.325212619298736900e+04,1.315881794058030755e+04,1.362821842000046308e+04,7.964746098394372893e+03,2.900899584884480191e+02
6.130000000000000000e+02,1.330214603146319132e+04,1.320798493876213251e+04,1.367878342825296204e+04,7.990247422188951532e+03,2.911901709860227356e+02
6.140000000000000000e+02,1.334558305931730501e+04,1.325507769500285394e+04,1.373335341062565567e+04,8.016841457073106540e+03,2.929248047239477728e+02
6.150000000000000000e+02,1.339763349287340316e+04,1.330299224258228423e+04,1.378363203850003265e+04,8.044830882925320111e+03,2.946434536085111517e+02
6.160000000000000000e+02,1.344972881339187006e+04,1.335481082486043124e+04,1.383751695449463477e+04,8.074377254358603750e+03,2.961674654526079848e+02
6.170000000000000000e+02,1.348717563188220447e+04,1.340284396265280157e+04,1.387966015205381700e+04,8.110812719019444557e+03,2.971784883192607936e+02
6.180000000000000000e+02,1.353081106018106038e+04,1.344315490516895443e+04,1.393604486454391372e+04,8.138151601929293975e+03,2.984895056887775127e+02
6.190000000000000000e+02,1.358460454380301962e+04,1.350156961472063085e+04,1.397669650064382768e+04,8.163771716746450693e+03,2.999297930678587818e+02
6.200000000000000000e+02,1.363223870408614675e+04,1.355472786886356153e+04,1.401837215374470179e+04,8.198200177583452387e+03,3.011657070160574108e+02
6.210000000000000000e+02,1.367826818952106987e+04,1.360197978750453331e+04,1.407441502272537582e+04,8.228991996681295859e+03,3.028137731070468135e+02
6.220000000000000000e+02,1.372384722013372448e+04,1.365760474013014027e+04,1.412150383984438304e+04,8.256495788158008509e+03,3.037781437915579090e+02
6.230000000000000000e+02,1.376790732415326238e+04,1.369470732193454387e+04,1.416676305388590845e+04,8.286610549046677988e+03,3.059042452801158447e+02
6.240000000000000000e+02,1.380734790825847813e+04,1.374112669587783239e+04,1.421381650947182970e+04,8.313718009101587086e+03,3.075734714093108551e+02
6.250000000000000000e+02,1.385047337100491131e+04,1.379072414142293565e+04,1.426473232324519631e+04,8.347137879209178209e+03,3.094963366683080039e+02
6.260000000000000000e+02,1.388791485445331818e+04,1.384125229356854470e+04,1.431324177895642970e+04,8.374291586386560084e+03,3.108565344398854222e+02
6.270000000000000000e+02,1.393693027702554900e+04,1.388559874368618148e+04,1.435794206693206434e+04,8.404874558794370387e+03,3.117338815817518025e+02
6.280000000000000000e+02,1.398244257791687778e+04,1.393713341270249475e+04,1.441185529414429584e+04,8.435096610215427063e+03,3.127980244088252562e+02
6.290000000000000000e+02,1.402704814976445778e+04,1.399607713041146781e+04,1.446349582598749475e+04,8.461581336384137103e+03,3.141609669157316489e+02
6.300000000000000000e+02,1.407837191051779519e+04,1.404025148714203351e+04,1.451607566574835619e+04,8.496394161041505868e+03,3.161314769833706464e+02
6.310000000000000000e+02,1.412655446230942107e+04,1.409025549900349870e+04,1.456444360338451588e+04,8.524294381917205101e+03,3.178896837226213847e+02
6.320000000000000000e+02,1.417003303670864807e+04,1.413494239958414983e+04,1.461406039121593130e+04,8.551594421178102493e+03,3.198597230912565692e+02
6.330000000000000000e+02,1.421917567456747565e+04,1.418760719549591158e+04,1.466449651309460023e+04,8.583324593225926947e+03,3.208219211136706122e+02
6.340000000000000000e+02,1.426496336932929444e+04,1.423549124217142526e+04,1.470889871262482120e+04,8.613789714052083582e+03,3.230514199576138026e+02
6.350000000000000000e+02,1.431211074934513272e+04,1.428818513554999663e+04,1.475585720136947748e+04,8.641807831156313114e+03,3.244861369343954038e+02
6.360000000000000000e+02,1.436123103866243946e+04,1.433838607970320663e+04,1.480335020338905451e+04,8.669576467703165690e+03,3.270727021379128701e+02
6.370000000000000000e+02,1.440375678518244604e+04,1.438689640962463272e+04,1.485319042637887833e+04,8.701394066863362241e+03,3.283524103723064513e+02
6.380000000000000000e+02,1.445469643133722093e+04,1.443155953950048570e+04,1.489763166977969377e+04,8.736165120656958607e+03,3.312210100576563718e+02
6.390000000000000000e+02,1.450900327822352847e+04,1.447745829202308232e+04,1.494092339895836631e+04,8.762853557863047172e+03,3.328747634720635915e+02
6.400000000000000000e+02,1.456335359803579195e+04,1.452056524837518555e+04,1.498591174656507064e+04,8.790086803953077833e+03,3.344831821258813420e+02
6.410000000000000000e+02,1.460846074067763038e+04,1.457237418414345302e+04,1.503539628443053880e+04,8.813967772534189862e+03,3.365937549103422270e+02
6.420000000000000000e+02,1.464718438805017104e+04,1.462732110807404388e+04,1.508041891924349875e+04,8.846228322742430464e+03,3.385040336469448334e+02
6.430000000000000000e+02,1.470245426208561912e+04,1.467437927339557064e+04,1.513816924455872504e+04,8.879591412251447764e+03,3.402313085848473975e+02
6.440000000000000000e+02,1.474611541631270848e+04,1.471854596334352027e+04,1.519756050043346113e+04,8.910372952920790340e+03,3.423015099032013495e+02
6.450000000000000000e+02,1.479713428978597767e+04,1.477047963651916689e+04,1.524577456600337428e+04,8.939838280338823097e+03,3.432015344418816198e+02
6.460000000000000000e+02,1.484427000151919128e+04,1.482505784891889198e+04,1.530522133731706344e+04,8.972500246382143814e+03,3.449999662902848172e+02
6.470000000000000000e+02,1.488837520805105487e+04,1.487548766665216135e+04,1.535556133480466087e+04,9.000525264040745242e+03,3.460051236997318256e+02
6.480000000000000000e+02,1.494025496431591819e+04,1.492957088075830688e+04,1.540710733333293138e+04,9.033072730741303531e+03,3.473802603996306857e+02
6.490000000000000000e+02,1.499599571562695564e+04,1.497412665596715487e+04,1.546462312160605507e+04,9.061059416388583486e+03,3.491427132970234766e+02
6.500000000000000000e+02,1.504305035272823261e+04,1.502205781837731047e+04,1.551901035020093695e+04,9.091519132152025122e+03,3.506436664550191153e+02
6.510000000000000000e+02,1.509500735788041675e+04,1.508036240007317974e+04,1.557189711424951383e+04,9.118884602219326553e+03,3.520191198388106955e+02
6.520000000000000000e+02,1.513942492904536994e+04,1.513141206082495046e+04,1.562726107375092033e+04,9.149067669653897610e+03,3.534214660851619101e+02
6.530000000000000000e+02,1.518862938583510004e+04,1.518116856920677492e+04,1.568555243088137831e+04,9.180080732330909086e+03,3.547863330860276392e+02
6.540000000000000000e+02,1.524149745097212144e+04,1.522602562511980614e+04,1.573357052175650824e+04,9.218186282935483177e+03,3.566709430188429337e+02
6.550000000000000000e+02,1.529195388826812450e+04,1.528481338839118871e+04,1.578372370389440039e+04,9.245169904454507559e+03,3.577611527487514422e+02
6.560000000000000000e+02,1.534501950250867230e+04,1.534171658128873605e+04,1.583940481665054540e+04,9.271663331087938786e+03,3.609921629077394414e+02
6.570000000000000000e+02,1.539735160385613199e+04,1.538396359400003530e+04,1.589332883533530003e+04,9.304590033319826034e+03,3.622280204632569962e+02
6.580000000000000000e+02,1.544540133089815936e+04,1.542452833800292501e+04,1.593398185366666075e+04,9.335680507082855911e+03,3.638667361409990804e+02
6.590000000000000000e+02,1.549808626824432577e+04,1.546509938954810241e+04,1.598126868565486438e+04,9.365115425092670193e+03,3.642601165522254405e+02
6.600000000000000000e+02,1.554923152462744474e+04,1.551254988467637486e+04,1.602818765857827748e+04,9.392842115115372508e+03,3.656314476470647605e+02
6.610000000000000000e+02,1.560722931386024356e+04,1.556567965491900577e+04,1.607351000038458733e+04,9.425095721935882466e+03,3.669459874262242920e+02
6.620000000000000000e+02,1.566132867494871607e+04,1.561695745293427899e+04,1.612473821326504185e+04,9.460868060186061484e+03,3.691339934440628667e+02
6.630000000000000000e+02,1.571058027597836008e+04,1.566947877980704834e+04,1.617850747189946378e+04,9.491862890338925354e+03,3.705178058067898519e+02
6.640000000000000000e+02,1.576056549752304818e+04,1.571497480846823419e+04,1.622941059885396862e+04,9.522993401222851389e+03,3.727144579967425102e+02
6.650000000000000000e+02,1.580988646027449067e+04,1.576660177583925542e+04,1.627417581550895375e+04,9.558966501368278841e+03,3.747201238106206915e+02
6.660000000000000000e+02,1.586005569507290420e+04,1.581036367419892304e+04,1.632137854914867239e+04,9.584927981615977842e+03,3.768113125237626377e+02
6.670000000000000000e+02,1.590676084020764392e+04,1.585263857359742906e+04,1.636595267692817833e+04,9.610428997606664780e+03,3.788721841773278811e+02
6.680000000000000000e+02,1.594705800105891831e+04,1.590245112021283057e+04,1.641977668501141670e+04,9.645006926828978976e+03,3.799181296607652030e+02
6.690000000000000000e+02,1.600283071540408309e+04,1.595746278084122969e+04,1.647342201482962628e+04,9.673150792965145229e+03,3.808522528474255751e+02
6.700000000000000000e+02,1.605587182620132080e+04,1.601330990016340729e+04,1.653400926980867735e+04,9.708537203685427812e+03,3.818243492809652366e+02
6.710000000000000000e+02,1.611672114737436459e+04,1.607832823492424541e+04,1.659222527125527267e+04,9.738211925602588963e+03,3.833934957807709907e+02
6.720000000000000000e+02,1.617130385794745598e+04,1.612744586770533351e+04,1.663887946685534553e+04,9.770994160185844521e+03,3.855004200151720397e+02
6.730000000000000000e+02,1.622089983605405541e+04,1.617779163355487981e+04,1.669272415531212391e+04,9.799931856234503357e+03,3.873773150542183430e+02
6.740000000000000000e+02,1.627377255809697090e+04,1.622834847986181740e+04,1.674880818986356826e+04,9.831288334341425070e+03,3.895943768402491969e+02
6.750000000000000000e+02,1.633484450098497291e+04,1.626817116074078149e+04,1.679401928548601791e+04,9.861646475348668901e+03,3.919151063462758771e+02
6.760000000000000000e+02,1.638791899773592013e+04,1.632514927900004113e+04,1.684942126773339623e+04,9.891614848784105561e+03,3.940749432416267837e+02
6.770000000000000000e+02,1.644275794013201084e+04,1.638581421712028168e+04,1.690611446082378097e+04,9.924451990638419375e+03,3.963101794647471934e+02
6.780000000000000000e+02,1.649300093561177709e+04,1.643581726110137242e+04,1.695600539941351963e+04,9.955802292050258984e+03,3.982620536574841594e+02
6.790000000000000000e+02,1.654719985086992529e+04,1.649184723546219175e+04,1.701217660463479115e+04,9.985045393393455015e+03,3.991443886773760141e+02
6.800000000000000000e+02,1.659495350323758976e+04,1.654029513907365617e+04,1.706668642241170528e+04,1.001343295703450349e+04,4.013292396055664994e+02
6.810000000000000000e+02,1.664806784445644735e+04,1.658585900328609569e+04,1.712432319509941954e+04,1.004321786919816805e+04,4.044579707832214126e+02
6.820000000000000000e+02,1.669106112584783841e+04,1.662614120414547142e+04,1.717900205518776056e+04,1.007011230617839283e+04,4.069421071366201659e+02
6.830000000000000000e+02,1.673963515877389000e+04,1.667787967567115993e+04,1.724374908116706501e+04,1.010091138479671645e+04,4.079273094243666264e+02
6.840000000000000000e+02,1.678024881467625528e+04,1.672401856128229701e+04,1.729009805428467735e+04,1.013466952113000298e+04,4.094695322072864201e+02
6.850000000000000000e+02,1.684575142415720620e+04,1.678001939857722027e+04,1.734577553829349927e+04,1.016560035785831133e+04,4.103743470270071043e+02
6.860000000000000000e+02,1.690136135053166436e+04,1.682906458064261824e+04,1.741362008295734267e+04,1.019200852609940739e+04,4.123303019936982992e+02
6.870000000000000000e+02,1.694735006368172617e+04,1.687605678184797216e+04,1.746776796130219009e+04,1.022716808337429575e+04,4.141860557256684388e+02
6.880000000000000000e+02,1.699946805954365846e+04,1.693268369696004083e+04,1.752897568394822156e+04,1.026475670813304714e+04,4.162413792867487246e+02
6.890000000000000000e+02,1.704290365550771457e+04,1.699163057638911050e+04,1.759175961254025606e+04,1.029483820385918807e+04,4.179250317441603784e+02
6.900000000000000000e+02,1.709642884553063050e+04,1.704093581802165136e+04,1.764058600482111069e+04,1.032675315678063816e+04,4.186281734980834699e+02
6.910000000000000000e+02,1.714963829173777776e+04,1.709511705063464615e+04,1.769136926274434518e+04,1.035962238732716651e+04,4.209193204003289566e+02
6.920000000000000000e+02,1.721704631283805793e+04,1.715210825345278136e+04,1.774200508990259550e+04,1.039214779810259279e+04,4.223988956013142797e+02
6.930000000000000000e+02,1.727421091810493817e+04,1.720621596243289969e+04,1.780089399379417227e+04,1.042221404845616962e+04,4.240772404172447523e+02
6.940000000000000000e+02,1.732344219573771261e+04,1.725671677681564324e+04,1.785291754532008417e+04,1.045321818976513714e+04,4.256590067275070624e+02
6.950000000000000000e+02,1.737841490283065650e+04,1.730396306978849680e+04,1.790783838132735400e+04,1.049688867187951473e+04,4.280948159216515023e+02
6.960000000000000000e+02,1.743120889132666707e+04,1.735560237498306378e+04,1.795639986076805872e+04,1.053075728553091722e+04,4.306023556135501167e+02
6.970000000000000000e+02,1.748212347166992913e+04,1.740430506246547156e+04,1.801649294176199328e+04,1.056395793663289987e+04,4.327119399736616288e+02
6.980000000000000000e+02,1.754050017673844559e+04,1.745949678614312143e+04,1.806779936807545891e+04,1.059925082464270963e+04,4.354544080649238253e+02
6.990000000000000000e+02,1.759147916088594866e+04,1.751593827362333832e+04,1.811511120561957068e+04,1.063340420412069761e+04,4.365969874931748222e+02
7.000000000000000000e+02,1.763803606084241619e+04,1.756932747997428669e+04,1.816404014121755608e+04,1.067158196659110763e+04,4.390072479798866993e+02
7.010000000000000000e+02,1.769618364778496471e+04,1.762192941442453593e+04,1.822249449274660583e+04,1.070562008053352474e+04,4.414604884661821416e+02
7.020000000000000000e+02,1.774857399738719687e+04,1.768190060549668488e+04,1.827786962286326889e+04,1.073199073077093271e+04,4.430848754139499306e+02
7.030000000000000000e+02,1.780714041125004587e+04,1.773684539366223180e+04,1.833846602524047921e+04,1.076260360315944490e+04,4.436157286624883795e+02
7.040000000000000000e+02,1.786143121039668404e+04,1.779511403344477003e+04,1.838895683419042325e+04,1.080029440057586180e+04,4.456466664371287720e+02
7.050000000000000000e+02,1.791953523908890929e+04,1.784307436218832299e+04,1.844797583171067527e+04,1.082763825130272016e+04,4.469376715353317309e+02
7.060000000000000000e+02,1.796686112101411709e+04,1.789301312392271211e+04,1.848458339661514765e+04,1.085709867363457670e+04,4.478981557173112833e+02
7.070000000000000000e+02,1.802241491528099141e+04,1.794754470162859434e+04,1.852786706968304497e+04,1.089207531886771540e+04,4.495218933184213483e+02
7.080000000000000000e+02,1.808415664266568274e+04,1.799789114580010937e+04,1.858629046370224023e+04,1.092021022614941830e+04,4.504070766254652085e+02
7.090000000000000000e+02,1.814173188279154783e+04,1.805611812779057072e+04,1.863493042739384691e+04,1.095831478822406280e+04,4.525116062447372087e+02
7.100000000000000000e+02,1.820361856474888555e+04,1.810673557718490338e+04,1.868764389337360990e+04,1.098815169943480578e+04,4.553219874890597794e+02
7.110000000000000000e+02,1.826331487822581403e+04,1.815974348887976885e+04,1.874725524155338644e+04,1.102614361220248793e+04,4.583530021781774622e+02
7.120000000000000000e+02,1.831379694847232895e+04,1.821370805151916284e+04,1.881078968998336859e+04,1.106226426993337736e+04,4.610648991245467982e+02
7.130000000000000000e+02,1.837298805197463662e+04,1.828083537305721620e+04,1.885897219466893148e+04,1.110054234207224727e+04,4.611762898926657499e+02
7.140000000000000000e+02,1.842405623602390551e+04,1.833063555255631218e+04,1.892225928489851503e+04,1.113353040399748352e+04,4.630120631845977641e+02
7.150000000000000000e+02,1.847839250348250789e+04,1.838819370947071729e+04,1.897662094360930496e+04,1.116901377539021632e+04,4.640358148937679061e+02
7.160000000000000000e+02,1.852959650539556606e+04,1.843318767943149578e+04,1.903578195906761175e+04,1.120817160310970030e+04,4.682722224349041085e+02
7.170000000000000000e+02,1.858913396049270159e+04,1.848764905579106562e+04,1.908573663566481628e+04,1.124753408062348535e+04,4.701605702532028772e+02
7.180000000000000000e+02,1.863523875680442870e+04,1.852975990213575278e+04,1.914171069298787188e+04,1.128004902780429984e+04,4.718760441090293511e+02
7.190000000000000000e+02,1.869714576773310546e+04,1.858169420669580722e+04,1.919313570020542829e+04,1.131452370222812533e+04,4.737609778353910883e+02
7.200000000000000000e+02,1.874910629791107203e+04,1.862311333775370076e+04,1.923878103668393305e+04,1.134596121159864197e+04,4.759319375192751522e+02
7.210000000000000000e+02,1.879954296824127232e+04,1.868085651391391366e+04,1.929623066168473451e+04,1.138281524025515682e+04,4.773153595290733051e+02
7.220000000000000000e+02,1.885495104932483810e+04,1.874593950004639919e+04,1.934536508874866558e+04,1.142221226876800938e+04,4.806559650117023352e+02
7.230000000000000000e+02,1.890203578095066041e+04,1.880609956105949095e+04,1.940820898841240705e+04,1.145384675940605121e+04,4.823728792296847132e+02
7.240000000000000000e+02,1.895262401220147149e+04,1.886342292769267806e+04,1.946515107328902377e+04,1.147969441145175006e+04,4.839789106074114216e+02
7.250000000000000000e+02,1.899824231537502055e+04,1.892599151150118269e+04,1.951977710985553858e+04,1.152113274054286740e+04,4.858647028345195622e+02
7.260000000000000000e+02,1.905893991120681676e+04,1.898906774079817114e+04,1.957491313129819900e+04,1.154930729654703828e+04,4.879203016180866825e+02
7.270000000000000000e+02,1.912249847481457982e+04,1.904025409109171233e+04,1.962990763021320163e+04,1.158145621207087243e+04,4.904466853322476254e+02
7.280000000000000000e+02,1.917321077444488037e+04,1.909310217892250512e+04,1.968432551978289484e+04,1.161312587368341883e+04,4.927286485996885403e+02
7.290000000000000000e+02,1.923499903883773368e+04,1.914434167668148439e+04,1.973385306358500384e+04,1.164541210659668286e+04,4.941466565122202610e+02
7.300000000000000000e+02,1.928777561854427040e+04,1.919734377377401688e+04,1.978794099883203671e+04,1.167635277258138376e+04,4.969033420911540020e+02
7.310000000000000000e+02,1.934074260886190314e+04,1.924975948301141761e+04,1.985361955488546664e+04,1.171534258838025926e+04,4.983099729565633424e+02
7.320000000000000000e+02,1.939352747602124873e+04,1.929730221939303010e+04,1.989928698453364996e+04,1.174440822585220667e+04,5.009249753636619289e+02
7.330000000000000000e+02,1.945236910059364527e+04,1.936168067540995980e+04,1.996099235271929501e+04,1.178009072640469822e+04,5.035930723874390651e+02
7.340000000000000000e+02,1.951072720785462297e+04,1.941499648115780292e+04,2.001015371876033169e+04,1.181127937389673934e+04,5.064481420239220029e+02
7.350000000000000000e+02,1.957069464135029921e+04,1.947862410036723668e+04,2.006264123407926672e+04,1.184231918610926368e+04,5.078523099349021663e+02
7.360000000000000000e+02,1.963390029013849562e+04,1.952671554822104372e+04,2.012582724891969701e+04,1.187578740358956748e+04,5.088531530355378436e+02
7.370000000000000000e+02,1.968390515547891482e+04,1.958490647308920234e+04,2.018786722726216249e+04,1.191203979837252336e+04,5.112501716503138596e+02
7.380000000000000000e+02,1.974528580201434306e+04,1.963689651075284564e+04,2.023980080439236190e+04,1.194687678467930164e+04,5.137431906450025281e+02
7.390000000000000000e+02,1.980031566188693978e+04,1.969241994707212871e+04,2.029932346736962063e+04,1.198133769116363146e+04,5.146592316416911217e+02
7.400000000000000000e+02,1.985366819328106794e+04,1.975025226669489348e+04,2.035324434971125083e+04,1.201575797752974722e+04,5.180261855987688477e+02
7.410000000000000000e+02,1.991754551376195013e+04,1.980343334063168368e+04,2.040003933636831061e+04,1.205196963163744294e+04,5.194198702041047682e+02
7.420000000000000000e+02,1.996438021212142485e+04,1.986484367858022597e+04,2.045209103050818157e+04,1.208103546546742655e+04,5.195278167203100566e+02
7.430000000000000000e+02,2.003021413471882261e+04,1.992610128820078171e+04,2.051649857548665022e+04,1.211884346878916949e+04,5.209011140855227495e+02
7.440000000000000000e+02,2.008651782504178118e+04,1.997793449280159984e+04,2.057425841664771724e+04,1.215018219336779293e+04,5.232817210883085863e+02
7.450000000000000000e+02,2.014236582181833364e+04,2.002704606471517764e+04,2.063421994707226622e+04,1.218105669119973027e+04,5.254047637999746030e+02
7.460000000000000000e+02,2.019823086191532275e+04,2.008929206479207642e+04,2.068997807871006080e+04,1.221301678823061229e+04,5.282602667522922957e+02
7.470000000000000000e+02,2.025857933185949878e+04,2.014610842802990737e+04,2.075301614808206796e+04,1.224720810386170706e+04,5.305504407402801235e+02
7.480000000000000000e+02,2.031110303394671791e+04,2.019905918534085868e+04,2.081268790827687189e+04,1.228510834969449752e+04,5.330006646967364077e+02
7.490000000000000000e+02,2.036280649294301111e+04,2.025198842510810209e+04,2.087361867691364023e+04,1.232360019503825970e+04,5.356854556467849307e+02


==> figs/sim/train_loss_edge_07_mal_9_out_large_value.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.873323954557585935e+00,9.997682952795557298e+00,1.024206258670256275e+01,9.975820932863779689e+00,9.824641638407435096e+00
1.000000000000000000e+00,8.097462401710810373e+05,6.997091801288297866e+05,9.446462766395722355e+00,9.202290246562862208e+00,6.937835288812236101e+00
2.000000000000000000e+00,3.179441980600234121e+06,2.713684305028442759e+06,9.035161873123552567e+00,8.643357543044933422e+00,6.007177548664782485e+00
3.000000000000000000e+00,7.124711601854667068e+06,6.056455266333298758e+06,8.575993678148220667e+00,8.095488614282933426e+00,5.178758902331811242e+00
4.000000000000000000e+00,1.264945854775599018e+07,1.073390822565363161e+07,8.211052828721957297e+00,7.767902765765501982e+00,4.367651818488482718e+00
5.000000000000000000e+00,1.975491887883514911e+07,1.674717296935680509e+07,7.821156452489518074e+00,7.462950690919575081e+00,3.761977749037729968e+00
6.000000000000000000e+00,2.844111942022574693e+07,2.409688629599648714e+07,7.325880070154049406e+00,7.027497694441973586e+00,3.043805918496375718e+00
7.000000000000000000e+00,3.870814671819979697e+07,3.278259403312036395e+07,7.004994435346029391e+00,6.578008802502988139e+00,2.415767904362413177e+00
8.000000000000000000e+00,5.055567912196514755e+07,4.280466789798037708e+07,6.530744972488101041e+00,6.227491677965515393e+00,1.897423332180360633e+00
9.000000000000000000e+00,6.398399067382922024e+07,5.416288006873882562e+07,6.184334112155901231e+00,5.888150427485461691e+00,1.511725256352909330e+00
1.000000000000000000e+01,7.899318688415271044e+07,6.685739545567747205e+07,5.863921645590382425e+00,5.507350517567925152e+00,1.193004158129302050e+00
1.100000000000000000e+01,9.558308937932991982e+07,8.088829547220507264e+07,5.459349389363550742e+00,5.143140826194088966e+00,9.386897113749860244e-01
1.200000000000000000e+01,1.137542046306159496e+08,9.625523671300441027e+07,5.160135715133430168e+00,4.834365316746276342e+00,6.085608798161087352e-01
1.300000000000000000e+01,1.335051084887196422e+08,1.129584172473371327e+08,4.828238717028279225e+00,4.578897638625583966e+00,5.006262833154935254e-01
1.400000000000000000e+01,1.548372425756053925e+08,1.309977145110191554e+08,4.468993414350954652e+00,4.236423091548735975e+00,3.771854213213214901e-01
1.500000000000000000e+01,1.777503367713988423e+08,1.503732871813996732e+08,4.136702387409187054e+00,3.894171233734128101e+00,2.812546010300420729e-01
1.600000000000000000e+01,2.022438704054871500e+08,1.710853700063415766e+08,3.851473483458632163e+00,3.596551642541754745e+00,1.952904156670173252e-01
1.700000000000000000e+01,2.283185304549511075e+08,1.931341173604934812e+08,3.639254525395670292e+00,3.321527030255759350e+00,1.531854156772153308e-01
1.800000000000000000e+01,2.559734536252387762e+08,2.165190451959556639e+08,3.361483151018629378e+00,3.112609254299164352e+00,1.081786724967722657e-01
1.900000000000000000e+01,2.852097753672930598e+08,2.412398031648375690e+08,3.018828843482079805e+00,2.887282669492104326e+00,7.986985789434686289e-02
2.000000000000000000e+01,3.160266740848875046e+08,2.672974701111454070e+08,2.730334037640655964e+00,2.710218725846450738e+00,5.670547175921647476e-02
2.100000000000000000e+01,3.484245665620236993e+08,2.946912327796701193e+08,2.506234318103182979e+00,2.496911440960381867e+00,4.220137505938026390e-02
2.200000000000000000e+01,3.824030444432973266e+08,3.234203362676953077e+08,2.160476341437360670e+00,2.237311084859655352e+00,3.069176824904606971e-02
2.300000000000000000e+01,4.179623462808004618e+08,3.534864900694476962e+08,1.937410908644700891e+00,2.069933987060506464e+00,2.271254854173798687e-02
2.400000000000000000e+01,4.551021172028371096e+08,3.848881119360194206e+08,1.808657371778226164e+00,1.907862728561414922e+00,1.568166481932875556e-02
2.500000000000000000e+01,4.938228285267299414e+08,4.176260679292295575e+08,1.637834912006759680e+00,1.644421906275358003e+00,1.135908684340913855e-02
2.600000000000000000e+01,5.341243816978173852e+08,4.517002420025653839e+08,1.448486145074984632e+00,1.434070412279268458e+00,8.288184612539994944e-03
2.700000000000000000e+01,5.760062029634844065e+08,4.871122329932490587e+08,1.287853024610179364e+00,1.284462839082847863e+00,6.674528307685001494e-03
2.800000000000000000e+01,6.194699437695729733e+08,5.238590193485079408e+08,1.184946198733307643e+00,1.163069005405649392e+00,5.393071941425242599e-03
2.900000000000000000e+01,6.645142584672154188e+08,5.619427938000237942e+08,1.080611790654616655e+00,1.012839235026763429e+00,4.038246163265979405e-03
3.000000000000000000e+01,7.111392506453449726e+08,6.013629997899703979e+08,9.384159269143298454e-01,8.689628398389358521e-01,3.418307075442217347e-03
3.100000000000000000e+01,7.593441925791078806e+08,6.421190075275235176e+08,8.405678251578604376e-01,7.112654009646915965e-01,2.516561153863783318e-03
3.200000000000000000e+01,8.091303495315219164e+08,6.842126872330224514e+08,7.109552344001818236e-01,6.104196283641857290e-01,2.239612017165160118e-03
3.300000000000000000e+01,8.604972768003196716e+08,7.276414236175926924e+08,6.377759269868557013e-01,4.871427970076843694e-01,1.789894059531116355e-03
3.400000000000000000e+01,9.134439681090012789e+08,7.724071471494961977e+08,5.685041148505773911e-01,4.111472183551677650e-01,1.730512629865232910e-03
3.500000000000000000e+01,9.679738848172106743e+08,8.185087224270385504e+08,4.967565707656920182e-01,3.654025654763531916e-01,1.670540351435767512e-03
3.600000000000000000e+01,1.024082485575912476e+09,8.659469990744036436e+08,4.205831245032602972e-01,3.148905876046467212e-01,1.525204812728220283e-03
3.700000000000000000e+01,1.081771878864466667e+09,9.147199334829441309e+08,3.581299016014841685e-01,2.791516537345889448e-01,1.588314843840255008e-03
3.800000000000000000e+01,1.141042590057851791e+09,9.648292694253258705e+08,3.046463632424541990e-01,2.486868497078972284e-01,1.444211314076793151e-03
3.900000000000000000e+01,1.201893317319610119e+09,1.016274035762814999e+09,2.666943652635667128e-01,2.083021145143965080e-01,1.443138732601489949e-03
4.000000000000000000e+01,1.264325939167450905e+09,1.069056739319014788e+09,2.231982863812246309e-01,1.842590912160901873e-01,1.440171958564051558e-03
4.100000000000000000e+01,1.328339709573130846e+09,1.123174569825159550e+09,1.943870571479235920e-01,1.560787534489731510e-01,1.427964880377996515e-03
4.200000000000000000e+01,1.393933124131649971e+09,1.178629211027986526e+09,1.643525792991656909e-01,1.415110998772741713e-01,1.512959294496796225e-03
4.300000000000000000e+01,1.461107680794172764e+09,1.235420297688580751e+09,1.417534274634811853e-01,1.228999474314803608e-01,1.540521440675512999e-03
4.400000000000000000e+01,1.529862237753205299e+09,1.293547691685136318e+09,1.173274629411468206e-01,1.012716711958133731e-01,1.593186909190635880e-03
4.500000000000000000e+01,1.600198008257009983e+09,1.353012226210748196e+09,9.385948737228910765e-02,9.010362805511018536e-02,1.662901605197220078e-03
4.600000000000000000e+01,1.672114287133019209e+09,1.413812176531282663e+09,7.887891761959064940e-02,7.688684243968435528e-02,1.861702396966702366e-03
4.700000000000000000e+01,1.745612499289882183e+09,1.475948060876890182e+09,6.661444853117093334e-02,5.956729635643553955e-02,1.967074395814227827e-03
4.800000000000000000e+01,1.820691303653560638e+09,1.539418464023215771e+09,5.948865964587590760e-02,4.949435789675715736e-02,2.086701565186754870e-03
4.900000000000000000e+01,1.897350731534539223e+09,1.604228152660992384e+09,4.759738266219903924e-02,4.423816649323719652e-02,2.207306212873016982e-03
5.000000000000000000e+01,1.975590426484058857e+09,1.670372152478894711e+09,3.891783111316371446e-02,3.667493662225984608e-02,2.331181094791134889e-03
5.100000000000000000e+01,2.055412691588103771e+09,1.737852389875872612e+09,2.836283430340302836e-02,3.251216951607016625e-02,2.481504794964783933e-03
5.200000000000000000e+01,2.136815139154793739e+09,1.806667525935267925e+09,2.539161129736933198e-02,2.852274336724192061e-02,2.626403311204672519e-03
5.300000000000000000e+01,2.219797817487087250e+09,1.876820388702786446e+09,2.135510089842729275e-02,2.484889997063999267e-02,2.779789947001232164e-03
5.400000000000000000e+01,2.304360170506799698e+09,1.948309677656490803e+09,1.895418775472279549e-02,2.150018696247724126e-02,2.958507555716916038e-03
5.500000000000000000e+01,2.390503677664044857e+09,2.021136095237224102e+09,1.488965824457566534e-02,1.973571170106069861e-02,3.134478039157340135e-03
5.600000000000000000e+01,2.478229092549213409e+09,2.095296239808101177e+09,1.191054164028237938e-02,1.652360901050853315e-02,3.424903753193486722e-03
5.700000000000000000e+01,2.567533859839357376e+09,2.170794654648452282e+09,9.875266292957651793e-03,1.253059966448877294e-02,3.740299507780875388e-03
5.800000000000000000e+01,2.658421102308453560e+09,2.247630257869844437e+09,8.027747785170902262e-03,1.052962400737267323e-02,4.054307598472361995e-03
5.900000000000000000e+01,2.750888509653207779e+09,2.325798638205857754e+09,7.106783508006753181e-03,9.101081279643818966e-03,4.436024487255330051e-03
6.000000000000000000e+01,2.844935266402581215e+09,2.405303898326869011e+09,6.240491969970896058e-03,7.832174579562423133e-03,4.616548363660433196e-03
6.100000000000000000e+01,2.940563263436800480e+09,2.486147711849407673e+09,5.241780071550627973e-03,6.915145176434545071e-03,4.609227274778304739e-03
6.200000000000000000e+01,3.037770081780000687e+09,2.568327526446910858e+09,4.438617561743574136e-03,5.463974428431273012e-03,5.086964758945766718e-03
6.300000000000000000e+01,3.136558838347098351e+09,2.651842552465627193e+09,3.357454257303271739e-03,4.638114538537574383e-03,5.351405089604965859e-03
6.400000000000000000e+01,3.236930884691749573e+09,2.736694462787608624e+09,2.896367296097879240e-03,4.152239991100037386e-03,5.859975710263309878e-03
6.500000000000000000e+01,3.338880009014126778e+09,2.822883282650223732e+09,2.507586586156018704e-03,3.667805353396058621e-03,5.693432480514570848e-03
6.600000000000000000e+01,3.442413708160993576e+09,2.910408091081377029e+09,2.100488266772004842e-03,3.148324271019076193e-03,6.486425087721015004e-03
6.700000000000000000e+01,3.547526048086710930e+09,2.999269470495449066e+09,1.756808333261195010e-03,2.609831698859310656e-03,6.576875566853379595e-03
6.800000000000000000e+01,3.654218946005369186e+09,3.089466845425973892e+09,1.336396708924381116e-03,2.160690371676765587e-03,7.336886394148645074e-03
6.900000000000000000e+01,3.762489577001284599e+09,3.181002023951961517e+09,1.096164559564183349e-03,1.901127422999526750e-03,8.052992562727290249e-03
7.000000000000000000e+01,3.872345802980360031e+09,3.273870831807439804e+09,9.419947034209341652e-04,1.699399552804070623e-03,7.916551252689973950e-03
7.100000000000000000e+01,3.983783063763485909e+09,3.368075412390506268e+09,8.178441991842921865e-04,1.527786088695859412e-03,8.352919139849923624e-03
7.200000000000000000e+01,4.096799127480394363e+09,3.463616028728673935e+09,6.863386588406017452e-04,1.271494531438932540e-03,9.525999492514647393e-03
7.300000000000000000e+01,4.211398125935527802e+09,3.560495175886950970e+09,5.791653115977402067e-04,1.049276725205716687e-03,9.585671428759434676e-03
7.400000000000000000e+01,4.327576041468744278e+09,3.658710477195914745e+09,4.992345046522794760e-04,9.107207883759516065e-04,1.011079126755864976e-02
7.500000000000000000e+01,4.445335070197380066e+09,3.758260448239099503e+09,3.738979292435828938e-04,7.562390485814640684e-04,1.104449272105367807e-02
7.600000000000000000e+01,4.564674562062734604e+09,3.859148938981159687e+09,3.122264658337314813e-04,6.717664787569965767e-04,1.202731258459588393e-02
7.700000000000000000e+01,4.685594883512506485e+09,3.961372373460819244e+09,2.594169953540337303e-04,5.467583776268547524e-04,1.327594430619960519e-02
7.800000000000000000e+01,4.808097365434511185e+09,4.064930413778397560e+09,2.324192305500627498e-04,4.383087926393969269e-04,1.335718729007195904e-02
7.900000000000000000e+01,4.932179536329503059e+09,4.169825331456930161e+09,2.168591905663541652e-04,3.877108629295467068e-04,1.430176869227639536e-02
8.000000000000000000e+01,5.057843047977204323e+09,4.276056926901638031e+09,1.838891500628436759e-04,3.337388387110173937e-04,1.514164820163887981e-02
8.100000000000000000e+01,5.185086924589950562e+09,4.383625954858036041e+09,1.416188087209890867e-04,2.597534222161801409e-04,1.681476756977995368e-02
8.200000000000000000e+01,5.313913181839880943e+09,4.492530027220832825e+09,1.164566611832063003e-04,2.122565638694728918e-04,1.715934731743073982e-02
8.300000000000000000e+01,5.444319008288508415e+09,4.602770417461588860e+09,9.083520318464710641e-05,1.837914179804167603e-04,1.838661190887946884e-02
8.400000000000000000e+01,5.576304912552494049e+09,4.714348750357417107e+09,8.600255952251334435e-05,1.655962497676410905e-04,1.972234405917727695e-02
8.500000000000000000e+01,5.709870180097862244e+09,4.827263353004731178e+09,7.668766966861806367e-05,1.470657132708330650e-04,2.065020278189722003e-02
8.600000000000000000e+01,5.845019811682206154e+09,4.941514955464236259e+09,6.969711281845647477e-05,1.169020134897946761e-04,2.269198640575820214e-02
8.700000000000000000e+01,5.981747953852447510e+09,5.057101340054620743e+09,5.904222663122293824e-05,1.078641180316530779e-04,2.379129937567414643e-02
8.800000000000000000e+01,6.120056516954807281e+09,5.174024658889556885e+09,5.233378068847382991e-05,8.536176764584180177e-05,2.526020961227137818e-02
8.900000000000000000e+01,6.259947516554287910e+09,5.292283349707889557e+09,4.724526463673051069e-05,7.619638377265314233e-05,2.613237596992179501e-02
9.000000000000000000e+01,6.401420007934473038e+09,5.411878672250848770e+09,4.103899475538241859e-05,6.707106587111599794e-05,2.840952649018235743e-02
9.100000000000000000e+01,6.544473239395347595e+09,5.532809875509437561e+09,3.607116621839878690e-05,6.001540181488351777e-05,2.939808314417813317e-02
9.200000000000000000e+01,6.689106369301254272e+09,5.655076714329828262e+09,3.471855018899461243e-05,5.520775012035628038e-05,3.042528697523760872e-02
9.300000000000000000e+01,6.835317736625372887e+09,5.778682906677228928e+09,3.081001513560721605e-05,5.051316134441208305e-05,3.406213394475399170e-02
9.400000000000000000e+01,6.983109162853977203e+09,5.903619046184312820e+09,2.929161575604410928e-05,4.574270953117132166e-05,3.695237874716528204e-02
9.500000000000000000e+01,7.132484787635801315e+09,6.029893140051464081e+09,2.921479652917557956e-05,4.484742121091400691e-05,3.865151260385135679e-02
9.600000000000000000e+01,7.283439683147060394e+09,6.157502944008116722e+09,2.469587083131496996e-05,3.903277241545932696e-05,4.308843036401399651e-02
9.700000000000000000e+01,7.435974933188985825e+09,6.286451743875974655e+09,1.971685669488465464e-05,3.515257571706786877e-05,4.485076948933996999e-02
9.800000000000000000e+01,7.590094707002906799e+09,6.416734442987932205e+09,1.922837702361679391e-05,2.632078210851318545e-05,4.649119637492515889e-02
9.900000000000000000e+01,7.745795311678514481e+09,6.548357958489450455e+09,2.719837531206525938e-05,2.962538279616122594e-05,5.020773035027226161e-02
1.000000000000000000e+02,7.903071299169326782e+09,6.681315993607413292e+09,2.427359231438330767e-05,3.398673298016241517e-05,5.373293166864501202e-02
1.010000000000000000e+02,8.061930190129940033e+09,6.815611560418753624e+09,2.088487878770806105e-05,2.688865598288181502e-05,5.684368616600121715e-02
1.020000000000000000e+02,8.222372044855690002e+09,6.951243595783201218e+09,1.478341056904142192e-05,2.773837545400059668e-05,5.997098440893799953e-02
1.030000000000000000e+02,8.384393270101333618e+09,7.088208706670574188e+09,1.875541482654341507e-05,2.761410445306644590e-05,6.390703208728598650e-02
1.040000000000000000e+02,8.547996783478689194e+09,7.226510300615365982e+09,1.254251900140168630e-05,2.423728841682848412e-05,6.947778651128166949e-02
1.050000000000000000e+02,8.713180266996866226e+09,7.366151055877351761e+09,1.095589867861068711e-05,3.241530348230270420e-05,7.573751760906755059e-02
1.060000000000000000e+02,8.879942257765068054e+09,7.507123078746929169e+09,1.137986603738649904e-05,3.203219160974324353e-05,8.181218033658299582e-02
1.070000000000000000e+02,9.048289487849128723e+09,7.649432467757440567e+09,1.206066604519939744e-05,2.245894788066582493e-05,8.291354084720936601e-02
1.080000000000000000e+02,9.218215133554737091e+09,7.793081451360174179e+09,1.231787790245686409e-05,2.768127705876644029e-05,8.527025941255195196e-02
1.090000000000000000e+02,9.389721220018772125e+09,7.938064566652942657e+09,6.760448881037994795e-06,1.725036942323843192e-05,9.290120683124503120e-02
1.100000000000000000e+02,9.562809045823104858e+09,8.084383426323928833e+09,1.372121877862841899e-05,1.776719221979750074e-05,9.973545242333536898e-02
1.110000000000000000e+02,9.737471904515459061e+09,8.232043398871328354e+09,1.502355497617902103e-05,1.504235659677277681e-05,1.055324009338143298e-01
1.120000000000000000e+02,9.913721072804084778e+09,8.381038512307308197e+09,1.144025493515776759e-05,1.915289458420676993e-05,1.127224174927692335e-01
1.130000000000000000e+02,1.009154869860925293e+10,8.531364232845936775e+09,8.656835169928989160e-06,1.918260899014256893e-05,1.251898378862064121e-01
1.140000000000000000e+02,1.027096111630892754e+10,8.683026349118148804e+09,1.497072308631608450e-05,8.965746800981833076e-06,1.317349072446502012e-01
1.150000000000000000e+02,1.045194973692836380e+10,8.836027030658315659e+09,1.017158291849451501e-05,1.453579177324026972e-05,1.369062203675021072e-01
1.160000000000000000e+02,1.063452295262836838e+10,8.990363644776935577e+09,8.534562388473609928e-06,1.496677910306498660e-05,1.491099620666469505e-01
1.170000000000000000e+02,1.081867254911680603e+10,9.146036183352508545e+09,1.025570213764037675e-05,1.464141757689940704e-05,1.587367996290497407e-01
1.180000000000000000e+02,1.100440564246079636e+10,9.303045616065179825e+09,1.051342656011033938e-05,1.390731805495093454e-05,1.650033290078871673e-01
1.190000000000000000e+02,1.119172146971211815e+10,9.461392478075275421e+09,1.127159977754033093e-05,1.082830202059348323e-05,1.809644297626158416e-01
1.200000000000000000e+02,1.138061653191651535e+10,9.621072785467781067e+09,1.579773453952437734e-05,1.038373621153887427e-05,1.925889741957398371e-01
1.210000000000000000e+02,1.157109012572980881e+10,9.782092611166748047e+09,7.684447964617646676e-06,1.368183514005583135e-05,2.101618009878845061e-01
1.220000000000000000e+02,1.176314492349365616e+10,9.944444630365190506e+09,1.070190766216949640e-05,1.482296582389075468e-05,2.231007422401855012e-01
1.230000000000000000e+02,1.195677506231635094e+10,1.010813443380261230e+10,1.113680677156114740e-05,1.055770649505127778e-05,2.570921625978458414e-01
1.240000000000000000e+02,1.215199240364006615e+10,1.027316157673263550e+10,1.232160213915367564e-05,1.188784107386542388e-05,2.640977693939163817e-01
1.250000000000000000e+02,1.234878891494941711e+10,1.043952442556666946e+10,1.109096139617626875e-05,1.011646631787765926e-05,2.839350767204000814e-01
1.260000000000000000e+02,1.254716706029054070e+10,1.060722326689687157e+10,7.489490522094577329e-06,7.862891155063778115e-06,2.908513874573858127e-01
1.270000000000000000e+02,1.274712979819551659e+10,1.077625537170688820e+10,1.056906512675315213e-05,1.525236476329627777e-05,3.110767128662313974e-01
1.280000000000000000e+02,1.294867006385421371e+10,1.094663081816001129e+10,1.195527498942805522e-05,1.465622544127853644e-05,3.422267024915290889e-01
1.290000000000000000e+02,1.315178898114289474e+10,1.111833937285028267e+10,1.535970470500913621e-05,1.275521170818194605e-05,3.571096454639514084e-01
1.300000000000000000e+02,1.335648971810972404e+10,1.129138353667954636e+10,8.895528849750533595e-06,1.258495925982039410e-05,3.829978817337442720e-01
1.310000000000000000e+02,1.356277221071383095e+10,1.146576380916512680e+10,1.193161245038876217e-05,1.145707473271251331e-05,4.060380099458239522e-01
1.320000000000000000e+02,1.377063415040128899e+10,1.164148603532714653e+10,1.387906715610842667e-05,1.483697720550125609e-05,4.458970737517067295e-01
1.330000000000000000e+02,1.398008166135687637e+10,1.181854033533979416e+10,1.045262675769542682e-05,1.064682534146488280e-05,4.987724421454695634e-01
1.340000000000000000e+02,1.419110837083427811e+10,1.199693045337431526e+10,1.187799791335653055e-05,1.363982894886373032e-05,5.148375404454951232e-01
1.350000000000000000e+02,1.440371746217515564e+10,1.217665183040045738e+10,5.160679831583969701e-06,1.770781931609288762e-05,5.745047582340656600e-01
1.360000000000000000e+02,1.461790236904020119e+10,1.235771266558053207e+10,1.489871928439523430e-05,1.232050494082148617e-05,6.007430433979613627e-01
1.370000000000000000e+02,1.483367161252794647e+10,1.254010808290821457e+10,1.034756058748698138e-05,1.593376853381567315e-05,6.325053792113202178e-01
1.380000000000000000e+02,1.505102503434696579e+10,1.272384646783423233e+10,1.453857955779902511e-05,1.512523010427369030e-05,6.914430027126510225e-01
1.390000000000000000e+02,1.526995462667193222e+10,1.290891711346220589e+10,1.164562504984978375e-05,9.992162130934012509e-06,7.578915455086826514e-01
1.400000000000000000e+02,1.549046236380042076e+10,1.309532527388637161e+10,1.028939688885177617e-05,1.268420729272357050e-05,7.923986862455724145e-01
1.410000000000000000e+02,1.571254948094297409e+10,1.328306934887245178e+10,1.480323828240148742e-05,1.047875068416193045e-05,8.709062502207056689e-01
1.420000000000000000e+02,1.593622191763469887e+10,1.347215006597410583e+10,1.165269684377800985e-05,1.238396621183746049e-05,9.394741455131843111e-01
1.430000000000000000e+02,1.616147456908236313e+10,1.366256257189497757e+10,1.269781486312737684e-05,1.342363872314233930e-05,1.036285766076874726e+00
1.440000000000000000e+02,1.638830481244376755e+10,1.385431597851243401e+10,1.092270515912208140e-05,1.616974507534507666e-05,1.058330029930694582e+00
1.450000000000000000e+02,1.661672135763996887e+10,1.404740169829063034e+10,9.089904989711961036e-06,1.244312411863290890e-05,1.153111065488500842e+00
1.460000000000000000e+02,1.684671741158099365e+10,1.424182344053895569e+10,1.611269057710806862e-05,1.843267380674529221e-05,1.200218839566046913e+00
1.470000000000000000e+02,1.707829217485425186e+10,1.443758596359636307e+10,1.256393896331697846e-05,1.526468358747923304e-05,1.223777326409996480e+00
1.480000000000000000e+02,1.731145153142718506e+10,1.463468757769270325e+10,1.283422300590864040e-05,1.823046158855312626e-05,1.330075575086253625e+00
1.490000000000000000e+02,1.754618687777799225e+10,1.483311560033843994e+10,1.080656614738106924e-05,1.224373468922124175e-05,1.394296496079622916e+00
1.500000000000000000e+02,1.778250061222346497e+10,1.503288561275404358e+10,1.239198960434340080e-05,1.112716613194120185e-05,1.457929548680533038e+00
1.510000000000000000e+02,1.802040234754013824e+10,1.523399579313388062e+10,1.386250000434685603e-05,1.743314941915485861e-05,1.506917296896435055e+00
1.520000000000000000e+02,1.825987901425280762e+10,1.543643241839509201e+10,1.512983736007278424e-05,1.585934271286504327e-05,1.559346074801542414e+00
1.530000000000000000e+02,1.850093865114215469e+10,1.564020838802028275e+10,1.468556815586996578e-05,1.671237123634927713e-05,1.638283756831075966e+00
1.540000000000000000e+02,1.874358234592363739e+10,1.584532828933145714e+10,9.970921700963586431e-06,1.058199441283935727e-05,1.717449753085073194e+00
1.550000000000000000e+02,1.898780600800620651e+10,1.605178144624450874e+10,9.891090938629609752e-06,1.256371377877929518e-05,1.841172921963357023e+00
1.560000000000000000e+02,1.923361055402248001e+10,1.625956806710680199e+10,1.312421702492905240e-05,1.155428681776093924e-05,1.918096501019004307e+00
1.570000000000000000e+02,1.948099896815979004e+10,1.646869350754137039e+10,1.523688813787060781e-05,1.205839814177878111e-05,2.000026099706929461e+00
1.580000000000000000e+02,1.972996070140841675e+10,1.667915494519885254e+10,1.241456655554085131e-05,1.589670360524486625e-05,2.144181999803757677e+00
1.590000000000000000e+02,1.998050549012899780e+10,1.689094977372212219e+10,1.493434288590833603e-05,1.280511786083682324e-05,2.226407124270316285e+00
1.600000000000000000e+02,2.023262913865414429e+10,1.710408385773064041e+10,1.547808565627306621e-05,1.133891940041653612e-05,2.320838969014722419e+00
1.610000000000000000e+02,2.048633365411502838e+10,1.731855436859269714e+10,1.076165502833514864e-05,9.970924774282963199e-06,2.506198865947804499e+00
1.620000000000000000e+02,2.074161660332720947e+10,1.753435702684269714e+10,7.762640448327751130e-06,1.628126144248565055e-05,2.618378479672441639e+00
1.630000000000000000e+02,2.099848017420690155e+10,1.775149435998905182e+10,8.589924433199946918e-06,9.329786804457285143e-06,2.668049959028365947e+00
1.640000000000000000e+02,2.125692508153385925e+10,1.796997398769898987e+10,7.903565326983219563e-06,8.611643650513478576e-06,2.840229406683758562e+00
1.650000000000000000e+02,2.151695859502278137e+10,1.818978801266893768e+10,1.206856094071451224e-05,1.530422050211033280e-05,3.024231206614411693e+00
1.660000000000000000e+02,2.177856956265434265e+10,1.841093369380476761e+10,1.447742932647599901e-05,9.072394493658819670e-06,3.175507120495083324e+00
1.670000000000000000e+02,2.204175560722718048e+10,1.863341953898587799e+10,1.067383546260458616e-05,9.136654807728739058e-06,3.285847109249475650e+00
1.680000000000000000e+02,2.230653081248699951e+10,1.885723627830236816e+10,8.321515776232857320e-06,1.137787292637693071e-05,3.437613200745639919e+00
1.690000000000000000e+02,2.257288537084290314e+10,1.908239603276942444e+10,1.016468371650702807e-05,1.055822827744634651e-05,3.612108783513504839e+00
1.700000000000000000e+02,2.284082074946435547e+10,1.930889200271849823e+10,1.054863362470737087e-05,9.993289945886552061e-06,3.816654508332589568e+00
1.710000000000000000e+02,2.311032980899113464e+10,1.953672197558939362e+10,1.432336027318292793e-05,1.809884672754336066e-05,3.988043481756815112e+00
1.720000000000000000e+02,2.338142424254444885e+10,1.976589127558769226e+10,1.230205046176546801e-05,2.253316580724806784e-05,4.294740008522318853e+00
1.730000000000000000e+02,2.365410126704930496e+10,1.999639395117639923e+10,1.355111240153306085e-05,1.612591880839620018e-05,4.366751960813108013e+00
1.740000000000000000e+02,2.392835783810009384e+10,2.022823240079299164e+10,8.772401712153765629e-06,1.382053247944714514e-05,4.465266637795883398e+00
1.750000000000000000e+02,2.420419789693930817e+10,2.046140872162967682e+10,1.398432677768290944e-05,1.620363855925344154e-05,4.648363617451375163e+00
1.760000000000000000e+02,2.448161881978908539e+10,2.069591877301509857e+10,1.640865636998167787e-05,1.614530983196083014e-05,4.764530525392965288e+00
1.770000000000000000e+02,2.476062242337672424e+10,2.093177123841161346e+10,1.330601299009970262e-05,1.305942822493744160e-05,5.035841527650141813e+00
1.780000000000000000e+02,2.504120094432159424e+10,2.116895579661097336e+10,1.806600925857715367e-05,1.088499366430628612e-05,5.295057651521370090e+00
1.790000000000000000e+02,2.532335961397954941e+10,2.140747952134056854e+10,1.168332500289803733e-05,8.992951059938469882e-06,5.495165889835147865e+00
1.800000000000000000e+02,2.560709855249903488e+10,2.164733665232540512e+10,9.120040816434915598e-06,7.750410435325427727e-06,5.609968743294255766e+00
1.810000000000000000e+02,2.589241633001607513e+10,2.188853158970611954e+10,1.488985153119681826e-05,1.458749915883572612e-05,5.901927609358557092e+00
1.820000000000000000e+02,2.617932530877202606e+10,2.213106198674032593e+10,1.404284297945590509e-05,1.270049712243093154e-05,6.185028956636161368e+00
1.830000000000000000e+02,2.646781682434792328e+10,2.237492673446264267e+10,1.186619435655789090e-05,1.434980359005244566e-05,6.497365069032939644e+00
1.840000000000000000e+02,2.675787655946894073e+10,2.262012871449264145e+10,1.446014927886096757e-05,1.569890965436027130e-05,6.631371443781509001e+00
1.850000000000000000e+02,2.704952153578862000e+10,2.286666981085664368e+10,1.314206658176164666e-05,1.439727047292116424e-05,6.892157417660293994e+00
1.860000000000000000e+02,2.734274536031420898e+10,2.311455099449872589e+10,1.732400444109938320e-05,1.001790859356255226e-05,7.063621848756371335e+00
1.870000000000000000e+02,2.763754949657614899e+10,2.336376552483063126e+10,1.337887417829364267e-05,1.705527000828155337e-05,7.239499099063763765e+00
1.880000000000000000e+02,2.793393189390062332e+10,2.361431421712567520e+10,1.475733329947548356e-05,1.288834371759861597e-05,7.728412798886863833e+00
1.890000000000000000e+02,2.823189824375576019e+10,2.386619652942044449e+10,9.019275653554537087e-06,8.231468863084678844e-06,7.883098845024346879e+00
1.900000000000000000e+02,2.853144913204441071e+10,2.411941273304548645e+10,1.663364236736963875e-05,1.223940654193622635e-05,8.141622792968906452e+00
1.910000000000000000e+02,2.883258024901319122e+10,2.437396691563731766e+10,1.547373307186905578e-05,1.310003626053823922e-05,8.494655298937420440e+00
1.920000000000000000e+02,2.913529279722066498e+10,2.462986197389379120e+10,1.004588212882850939e-05,1.405865169290532180e-05,8.828990573263126862e+00
1.930000000000000000e+02,2.943958832256321716e+10,2.488709675153888702e+10,1.193142873179287022e-05,1.070646091583249415e-05,9.178976735986262625e+00
1.940000000000000000e+02,2.974545938194827271e+10,2.514565912482260132e+10,1.321512360863419389e-05,9.178345425353562348e-06,9.599451506835611880e+00
1.950000000000000000e+02,3.005290812148057175e+10,2.540556114838395691e+10,1.049345496917375442e-05,8.834473109509133337e-06,9.926677353017595351e+00
1.960000000000000000e+02,3.036193509610692596e+10,2.566679558822164154e+10,1.457539042737376889e-05,1.280658311542115513e-05,1.025417112850656665e+01
1.970000000000000000e+02,3.067255546899228668e+10,2.592937299041253662e+10,1.081076755959919922e-05,9.884245917191059050e-06,1.043155820082150775e+01
1.980000000000000000e+02,3.098475617628695679e+10,2.619328656456743240e+10,6.558748953389148539e-06,1.137882389723454679e-05,1.076028135458632562e+01
1.990000000000000000e+02,3.129852832388009644e+10,2.645852717453510284e+10,1.500123822828491882e-05,9.801696532640846726e-06,1.099124304665939178e+01
2.000000000000000000e+02,3.161388637278086472e+10,2.672511363906258774e+10,8.941536961737384104e-06,1.221735661394163230e-05,1.142907260518505197e+01
2.010000000000000000e+02,3.193082278965436554e+10,2.699303391703364563e+10,7.278154822931703904e-06,9.400064306830380190e-06,1.191227570681964210e+01
2.020000000000000000e+02,3.224933883817110062e+10,2.726228670925146484e+10,1.048805105385852698e-05,1.163208250842817648e-05,1.234612576936746819e+01
2.030000000000000000e+02,3.256944450153960037e+10,2.753286575558825684e+10,1.215896507511526892e-05,1.420572718791035527e-05,1.262106654609966228e+01
2.040000000000000000e+02,3.289112815064798737e+10,2.780479175903073883e+10,1.964799318177057330e-05,1.547349866148906017e-05,1.274061038188730777e+01
2.050000000000000000e+02,3.321438251200501251e+10,2.807805210768041992e+10,1.022504315517647200e-05,1.233668795452835809e-05,1.325402628780807035e+01
2.060000000000000000e+02,3.353922141202472687e+10,2.835265179264727783e+10,7.585157322353985876e-06,1.234914572967316104e-05,1.381927368864430861e+01
2.070000000000000000e+02,3.386564633807035065e+10,2.862858429297402954e+10,1.320233974289042322e-05,1.393102540081514462e-05,1.414985781700382717e+01
2.080000000000000000e+02,3.419365528673828125e+10,2.890585580272387695e+10,1.218454934437396275e-05,1.250050796686164034e-05,1.452938699801801903e+01
2.090000000000000000e+02,3.452324236266862488e+10,2.918446506086483383e+10,1.379824766056803043e-05,1.819191995022784170e-05,1.504289408511217907e+01
2.100000000000000000e+02,3.485440425610512543e+10,2.946440492285607529e+10,1.823263584843637375e-05,1.011239005999087226e-05,1.560321156211043458e+01
2.110000000000000000e+02,3.518715546058203888e+10,2.974567721803768921e+10,1.079816646654130352e-05,1.078201349102858586e-05,1.597011005702703912e+01
2.120000000000000000e+02,3.552148672528732300e+10,3.002829677204457474e+10,6.933916548157448290e-06,1.615311489988613403e-05,1.631623654481414221e+01
2.130000000000000000e+02,3.585738976762077332e+10,3.031224961925240707e+10,1.729794451121868804e-05,1.150269479033294573e-05,1.710847948393204021e+01
2.140000000000000000e+02,3.619487160167360687e+10,3.059753512723496246e+10,9.836471013158210042e-06,8.417421290762838737e-06,1.720977733407547916e+01
2.150000000000000000e+02,3.653394280602963257e+10,3.088416383581451035e+10,1.531791010267458120e-05,8.661034417323243417e-06,1.786294857250584656e+01
2.160000000000000000e+02,3.687458560199232483e+10,3.117213428537176132e+10,1.158549244506534848e-05,1.499802142546080574e-05,1.816883193167651811e+01
2.170000000000000000e+02,3.721682328066296387e+10,3.146143878139039612e+10,1.820415189979218695e-05,8.823707902116950663e-06,1.864855253817075820e+01
2.180000000000000000e+02,3.756062313696518707e+10,3.175207748363867569e+10,1.337313642302273564e-05,1.138874968009684352e-05,1.908903134583000494e+01
2.190000000000000000e+02,3.790601473862687683e+10,3.204403873033524323e+10,1.480437057588268601e-05,6.894458935313707570e-06,1.985911641020789631e+01
2.200000000000000000e+02,3.825298386766946411e+10,3.233734827308140945e+10,1.325657982187422590e-05,6.861503849764361007e-06,2.010688468267143492e+01
2.210000000000000000e+02,3.860153791480101013e+10,3.263198169244400024e+10,1.268923678110489561e-05,1.033460190014157121e-05,2.057308372756639514e+01
2.220000000000000000e+02,3.895166573534863281e+10,3.292796682355908585e+10,1.405888750338757376e-05,1.075513024983987265e-05,2.095444523014929672e+01
2.230000000000000000e+02,3.930337511514585876e+10,3.322528384613095856e+10,1.627598232012417157e-05,1.321046973701278660e-05,2.174689217408885256e+01
2.240000000000000000e+02,3.965666465565633392e+10,3.352393465941092682e+10,1.265452989951398877e-05,9.715563615064759517e-06,2.251087554212117325e+01
2.250000000000000000e+02,4.001154455157986450e+10,3.382392262531945419e+10,1.328468642936009303e-05,1.589553772141094612e-05,2.304404070536848792e+01
2.260000000000000000e+02,4.036799752610277557e+10,3.412525199186216354e+10,1.202238724273829718e-05,9.630469186783230384e-06,2.355011223767518302e+01
2.270000000000000000e+02,4.072602699270836639e+10,3.442792031031320190e+10,1.227378737533868502e-05,1.118852301229544821e-05,2.406962097722028204e+01
2.280000000000000000e+02,4.108563715178572083e+10,3.473191813424710083e+10,1.087949337352789314e-05,1.211596167705053517e-05,2.448219726671342400e+01
2.290000000000000000e+02,4.144682851832824707e+10,3.503724980652558899e+10,1.439349239085174759e-05,1.301274364684523732e-05,2.548644609760003732e+01
2.300000000000000000e+02,4.180961069973146057e+10,3.534391363050900269e+10,9.986357806801571257e-06,1.097492083157458609e-05,2.641724977677286290e+01
2.310000000000000000e+02,4.217396449633526611e+10,3.565191225100315857e+10,1.163124690017891538e-05,1.242900014730707881e-05,2.722124472038777654e+01
2.320000000000000000e+02,4.253990571798345947e+10,3.596125540750137329e+10,1.926730709900237315e-05,1.006497043565257599e-05,2.778808819544241260e+01
2.330000000000000000e+02,4.290742993952348328e+10,3.627193311909706116e+10,1.167035936444626998e-05,1.240073395047947002e-05,2.830932812617538730e+01
2.340000000000000000e+02,4.327653688493977356e+10,3.658394671006052399e+10,1.589634862952937766e-05,8.766047348229832892e-06,2.878558942452579572e+01
2.350000000000000000e+02,4.364721165948905945e+10,3.689729292812606812e+10,2.152802984967117084e-05,1.388777456878820260e-05,2.974770689570168969e+01
2.360000000000000000e+02,4.401947349137001038e+10,3.721197379082638550e+10,1.342874780618785735e-05,1.109042734459553259e-05,3.066583447391558082e+01
2.370000000000000000e+02,4.439331732442192841e+10,3.752799889696001434e+10,1.609950796432890741e-05,7.632646497279793607e-06,3.111607650874532283e+01
2.380000000000000000e+02,4.476874548192774963e+10,3.784536971992237854e+10,1.413235945268986882e-05,6.652666749151769920e-06,3.193114600138032699e+01
2.390000000000000000e+02,4.514574134924170685e+10,3.816406247716686249e+10,1.518716588055912808e-05,1.342019223171675435e-05,3.238461851880064302e+01
2.400000000000000000e+02,4.552432801940646362e+10,3.848409673933947754e+10,9.249222429952297375e-06,7.808737220060812945e-06,3.322281830428193672e+01
2.410000000000000000e+02,4.590449230824714661e+10,3.880545987663151550e+10,1.189481555108340416e-05,1.375740061582142459e-05,3.409265876434142939e+01
2.420000000000000000e+02,4.628623896767044067e+10,3.912816248266511536e+10,1.153865936986964158e-05,1.065501749564212730e-05,3.410375779622817305e+01
2.430000000000000000e+02,4.666957039007223511e+10,3.945220581641835022e+10,1.383890285211464288e-05,8.893475546889462180e-06,3.503385715295906522e+01
2.440000000000000000e+02,4.705448174307073975e+10,3.977757833043396759e+10,1.541075121569424056e-05,1.231035059789942210e-05,3.554897467025006819e+01
2.450000000000000000e+02,4.744096653451451111e+10,4.010429202185366821e+10,1.327763747493992952e-05,1.299039612490115844e-05,3.622045778692410067e+01
2.460000000000000000e+02,4.782903719343727875e+10,4.043233808411488342e+10,1.014449491010260829e-05,7.476032466313675684e-06,3.663555304608279783e+01
2.470000000000000000e+02,4.821867850954399109e+10,4.076172214374282837e+10,1.395916893387472157e-05,1.031057627542963928e-05,3.713368120615057677e+01
2.480000000000000000e+02,4.860990381229697418e+10,4.109243854973350525e+10,1.092583362305443728e-05,1.043852602178318989e-05,3.810684093432363539e+01
2.490000000000000000e+02,4.900271768237081909e+10,4.142449694916517639e+10,1.397020375459856467e-05,8.060388375530358473e-06,3.888058961981375461e+01
2.500000000000000000e+02,4.939710969579758453e+10,4.175789552438925934e+10,1.818010145460124960e-05,1.195195311942676142e-05,3.981233297571841945e+01
2.510000000000000000e+02,4.979308617737416840e+10,4.209262906112850952e+10,1.007796532159765945e-05,1.050419399428736966e-05,4.032091335249441499e+01
2.520000000000000000e+02,5.019064523779264832e+10,4.242869285150478363e+10,1.410000117463283686e-05,8.996471052347132513e-06,4.114142138280180916e+01
2.530000000000000000e+02,5.058978707338287354e+10,4.276609488420633698e+10,1.014084544814775057e-05,8.772024673531220174e-06,4.214413289186381206e+01
2.540000000000000000e+02,5.099050950919380951e+10,4.310483657359339905e+10,1.487099974473160557e-05,9.468393962430710076e-06,4.321552020102267022e+01
2.550000000000000000e+02,5.139280947358319855e+10,4.344491482712071228e+10,1.635739490424281684e-05,8.143706756169599714e-06,4.376902859085547703e+01
2.560000000000000000e+02,5.179669317182963562e+10,4.378633174099725342e+10,1.628952902865687946e-05,6.872637565935590942e-06,4.416510391177323669e+01
2.570000000000000000e+02,5.220215319827956390e+10,4.412908562111203766e+10,1.747672599616834077e-05,1.063452394867159256e-05,4.519907769086205462e+01
2.580000000000000000e+02,5.260919003702133179e+10,4.447317211171103668e+10,1.160945740508179114e-05,1.089131324516490196e-05,4.597805898930633361e+01
2.590000000000000000e+02,5.301781396682546997e+10,4.481859070728581238e+10,1.170301671216122941e-05,1.450724436846684284e-05,4.685613106205116196e+01
2.600000000000000000e+02,5.342802051909518433e+10,4.516534636621920013e+10,1.039552958814748962e-05,8.683220302674321545e-06,4.747729329955225808e+01
2.610000000000000000e+02,5.383979375014916229e+10,4.551344431751203918e+10,1.213433759172932724e-05,1.019948257807712366e-05,4.832337263675836425e+01
2.620000000000000000e+02,5.425315718015869141e+10,4.586287948996631622e+10,1.327659491279220561e-05,8.892784613689919127e-06,4.852080685691993267e+01
2.630000000000000000e+02,5.466808907268341064e+10,4.621364802935959625e+10,1.244032373270975711e-05,6.261783872085757707e-06,4.940296548908420249e+01
2.640000000000000000e+02,5.508462218995727539e+10,4.656575280375547791e+10,1.526030139664680263e-05,1.346827191073263208e-05,4.993728491054383056e+01
2.650000000000000000e+02,5.550272773562545776e+10,4.691919392483860779e+10,1.052069829687862779e-05,1.125460810624812069e-05,5.094623297486606361e+01
2.660000000000000000e+02,5.592241448533659363e+10,4.727396263864505768e+10,8.582125475387059055e-06,1.119948220884570134e-05,5.184120737159382486e+01
2.670000000000000000e+02,5.634367760178959656e+10,4.763007767434765625e+10,1.226147138200239795e-05,1.073168260001811092e-05,5.267595482935864482e+01
2.680000000000000000e+02,5.676652999807051086e+10,4.798752127369938660e+10,1.511333165138406542e-05,1.234831266749836232e-05,5.307741763735750595e+01
2.690000000000000000e+02,5.719095048959524536e+10,4.834631156611723328e+10,1.027374156958860141e-05,1.238839021366899829e-05,5.388317793124348043e+01
2.700000000000000000e+02,5.761696860033311462e+10,4.870643764548013306e+10,1.867522818999045597e-05,1.026680632965071283e-05,5.495110284671185497e+01
2.710000000000000000e+02,5.804455563205558777e+10,4.906788674105043030e+10,9.628949171003320373e-06,1.324148324022278445e-05,5.613665296371445379e+01
2.720000000000000000e+02,5.847372583785765839e+10,4.943067297724890900e+10,1.142911970941629107e-05,8.908283626540836053e-06,5.725101542552881995e+01
2.730000000000000000e+02,5.890447507885524750e+10,4.979481236562950897e+10,1.486610172940494579e-05,1.083836997950449188e-05,5.796656872861487386e+01
2.740000000000000000e+02,5.933680858048016357e+10,5.016028226880839539e+10,1.537696101594487885e-05,9.102951188277863537e-06,5.873413619921538498e+01
2.750000000000000000e+02,5.977072273162303925e+10,5.052707531456188965e+10,2.130801724098407846e-05,6.596128536706657997e-06,5.974864963219516767e+01
2.760000000000000000e+02,6.020621293299441528e+10,5.089521033673310852e+10,9.484384402624890242e-06,9.223721050499733565e-06,6.087495304209996050e+01
2.770000000000000000e+02,6.064329581121384430e+10,5.126468477003583527e+10,1.151311132441268370e-05,7.979317370732097459e-06,6.174391109364829333e+01
2.780000000000000000e+02,6.108194428137966156e+10,5.163548648706810760e+10,1.521188878339518880e-05,1.045174331071319074e-05,6.310923542390625585e+01
2.790000000000000000e+02,6.152218470023841858e+10,5.200762212335523987e+10,1.018985893852519808e-05,1.150352436407597878e-05,6.365759283769616417e+01
2.800000000000000000e+02,6.196400402647267151e+10,5.238111419653472900e+10,1.056985083536243764e-05,9.845776925199167806e-06,6.466829318667518578e+01
2.810000000000000000e+02,6.240738744228697968e+10,5.275593263239535522e+10,9.506079888477181328e-06,1.490440497897704830e-05,6.573433259716297528e+01
2.820000000000000000e+02,6.285236050620658875e+10,5.313208212549679565e+10,1.030070623375678451e-05,2.091034504547728545e-05,6.703507242406936939e+01
2.830000000000000000e+02,6.329891818027459717e+10,5.350957203381210327e+10,1.168532219475437728e-05,8.041146575821223053e-06,6.791527199494375111e+01
2.840000000000000000e+02,6.374704525397760010e+10,5.388840220577101135e+10,1.594260925630308634e-05,1.438552849941654443e-05,6.881243825352947852e+01
2.850000000000000000e+02,6.419676789465784454e+10,5.426857022637242126e+10,9.440911171831878335e-06,1.389474735069562428e-05,6.999522685078196105e+01
2.860000000000000000e+02,6.464806996107354736e+10,5.465006013708203888e+10,1.397549731563252351e-05,1.217157220489983871e-05,7.085332181598860757e+01
2.870000000000000000e+02,6.510094895007403564e+10,5.503290570154415894e+10,1.266587243931027729e-05,1.192546057526833181e-05,7.170999085558634079e+01
2.880000000000000000e+02,6.555541678115997314e+10,5.541707240278594208e+10,1.333018061411284094e-05,1.288733768789462886e-05,7.293977799438229681e+01
2.890000000000000000e+02,6.601146652498104858e+10,5.580257972503750610e+10,1.028402059199962082e-05,1.888371142999556440e-05,7.331047428944921762e+01
2.900000000000000000e+02,6.646908881048304749e+10,5.618941981326170349e+10,9.949782287299591133e-06,1.082416706443822818e-05,7.446236607366056148e+01
2.910000000000000000e+02,6.692829507486836243e+10,5.657760673662496185e+10,1.083106605026529223e-05,6.731616620347935509e-06,7.516085843116024989e+01
2.920000000000000000e+02,6.738908050998130798e+10,5.696712759501355743e+10,1.256138921956750920e-05,1.775875605614096742e-05,7.616596602028849361e+01
2.930000000000000000e+02,6.785144836183927155e+10,5.735798401649380493e+10,1.162144589006430806e-05,1.608926442209224206e-05,7.708888667492298907e+01
2.940000000000000000e+02,6.831539895966329956e+10,5.775017394195405579e+10,9.836965868537106417e-06,1.065278925505008800e-05,7.822126278642312514e+01
2.950000000000000000e+02,6.878091832048359680e+10,5.814370181874536896e+10,1.278634698509417689e-05,8.661844747126501431e-06,7.897064687669364957e+01
2.960000000000000000e+02,6.924802582419487000e+10,5.853856298040270996e+10,1.568368508386708271e-05,8.271222702860292486e-06,7.996612854555104377e+01
2.970000000000000000e+02,6.971670539588647461e+10,5.893475460867985535e+10,2.066432359904002425e-05,1.295905828446741737e-05,8.071172334923078040e+01
2.980000000000000000e+02,7.018697770211523438e+10,5.933229492585829163e+10,1.241958450326485774e-05,1.116776007403785798e-05,8.210782231327570457e+01
2.990000000000000000e+02,7.065883643910409546e+10,5.973116685121283722e+10,1.029365123306202889e-05,8.980639767397491369e-06,8.321149264151048897e+01
3.000000000000000000e+02,7.113226619451731873e+10,6.013137230688742828e+10,6.708733539473321628e-06,1.028778724876389106e-05,8.429672320731883417e+01
3.010000000000000000e+02,7.160728290627337646e+10,6.053291650649980164e+10,1.086792608007147720e-05,1.378095027082526514e-05,8.578372759463650254e+01
3.020000000000000000e+02,7.208388235046365356e+10,6.093579090893528748e+10,8.325018091004388054e-06,6.802725701304801476e-06,8.662342160059631624e+01
3.030000000000000000e+02,7.256206148306127930e+10,6.134000523682106781e+10,1.207968348027055328e-05,1.095469033685070315e-05,8.871553217973530536e+01
3.040000000000000000e+02,7.304182320718688965e+10,6.174555502479383850e+10,1.179021927877332843e-05,7.617159195616451939e-06,8.976941859832695059e+01
3.050000000000000000e+02,7.352316134387002563e+10,6.215244806248672485e+10,1.349890596569203183e-05,7.628219575006589537e-06,9.082001864968665927e+01
3.060000000000000000e+02,7.400608042701144409e+10,6.256066695223944855e+10,1.157001697738024859e-05,9.322456050564476016e-06,9.223420614626701308e+01
3.070000000000000000e+02,7.449057620230999756e+10,6.297022577461251831e+10,8.246209534323867274e-06,1.177514943673241277e-05,9.300541533920377901e+01
3.080000000000000000e+02,7.497665464708792114e+10,6.338112344860530853e+10,1.162750007788204698e-05,1.140906890184645306e-05,9.397303805569330848e+01
3.090000000000000000e+02,7.546431461040545654e+10,6.379335553227296448e+10,1.086028326768850860e-05,1.013834883900610606e-05,9.559176792529325439e+01
3.100000000000000000e+02,7.595354276160668945e+10,6.420692736479455566e+10,1.527287217006900732e-05,1.229770541366637104e-05,9.669458620434538432e+01
3.110000000000000000e+02,7.644436077910313416e+10,6.462183144328161621e+10,7.924304505024792888e-06,1.121715315066662555e-05,9.761042365756431138e+01
3.120000000000000000e+02,7.693676066041146851e+10,6.503807430376818848e+10,1.134304303351818533e-05,1.130727963960520555e-05,9.921770343306249629e+01
3.130000000000000000e+02,7.743073773688272095e+10,6.545565934843605042e+10,8.807896724194463900e-06,1.224374322494892198e-05,1.007167837285438168e+02
3.140000000000000000e+02,7.792630850843444824e+10,6.587458208446742249e+10,7.867728798349737929e-06,6.786350067122803864e-06,1.026657143830976509e+02
3.150000000000000000e+02,7.842345206558442688e+10,6.629483919967962646e+10,1.188175169086758132e-05,8.326640347777747309e-06,1.042494247736460125e+02
3.160000000000000000e+02,7.892217889912693787e+10,6.671643014096454620e+10,9.976297660641009202e-06,1.583360277834788832e-05,1.054260568225139139e+02
3.170000000000000000e+02,7.942247777781585693e+10,6.713935595489952087e+10,9.149255764673291935e-06,1.119306321739621524e-05,1.068823342300901231e+02
3.180000000000000000e+02,7.992437396145037842e+10,6.756361345460697937e+10,1.444349336920947025e-05,1.124222210624470364e-05,1.083200371386303118e+02
3.190000000000000000e+02,8.042783333742248535e+10,6.798921407297444153e+10,8.121577499409227130e-06,1.134513549716498204e-05,1.094893880442894840e+02
3.200000000000000000e+02,8.093288423343124390e+10,6.841613994357426453e+10,1.236259128722938527e-05,1.465991128846155789e-05,1.105706120721647494e+02
3.210000000000000000e+02,8.143951693791262817e+10,6.884441256197418213e+10,1.056021937007045608e-05,9.357034249313223029e-06,1.118486612255395016e+02
3.220000000000000000e+02,8.194773410712658691e+10,6.927401219413912964e+10,1.250201565927699932e-05,1.241798575135621974e-05,1.135531417316886120e+02
3.230000000000000000e+02,8.245752840704756165e+10,6.970494731099957275e+10,1.061126870849360415e-05,1.242503629117486241e-05,1.151503205072272920e+02
3.240000000000000000e+02,8.296890123485327148e+10,7.013722395221287537e+10,1.237532905584703968e-05,8.656436396359268315e-06,1.161967168424663157e+02
3.250000000000000000e+02,8.348185394895355225e+10,7.057082769687896729e+10,1.732210737848127735e-05,8.330559980507246109e-06,1.172351399581977489e+02
3.260000000000000000e+02,8.399639043441238403e+10,7.100578631761264038e+10,1.532944131499291984e-05,9.618068711358951361e-06,1.187395500277239364e+02
3.270000000000000000e+02,8.451250727300189209e+10,7.144207797905210876e+10,1.643116493288410140e-05,1.082145229114317431e-05,1.194905086541839978e+02
3.280000000000000000e+02,8.503020647380328369e+10,7.187969726943382263e+10,1.145091324483704653e-05,9.545855455317386884e-06,1.207273669282104862e+02
3.290000000000000000e+02,8.554948254271391296e+10,7.231865220726350403e+10,8.315629900890186832e-06,1.126681795260431329e-05,1.219647522836458222e+02
3.300000000000000000e+02,8.607034796501760864e+10,7.275895532999505615e+10,9.222657960106239727e-06,1.103918899914013707e-05,1.239338406308997662e+02
3.310000000000000000e+02,8.659278942175021362e+10,7.320059546705563354e+10,1.066636417035304873e-05,8.788695521677603040e-06,1.254077897433310227e+02
3.320000000000000000e+02,8.711680641767356873e+10,7.364356369990029907e+10,1.450507903111297736e-05,1.085056347294166557e-05,1.269635079028548432e+02
3.330000000000000000e+02,8.764240571756701660e+10,7.408787120882585144e+10,9.824673270375505751e-06,9.715913036556500515e-06,1.286213463538772430e+02
3.340000000000000000e+02,8.816958867856259155e+10,7.453351043751235962e+10,1.442378977090097436e-05,1.160428119328926755e-05,1.302929065746236006e+02
3.350000000000000000e+02,8.869834904198497009e+10,7.498049404407476807e+10,1.070843743311566953e-05,9.581108198153387434e-06,1.309736958015756159e+02
3.360000000000000000e+02,8.922869945210626221e+10,7.542880570579212952e+10,1.328878957662649185e-05,1.796787056529414173e-05,1.323843809698055338e+02
3.370000000000000000e+02,8.976062189348751831e+10,7.587845281605458069e+10,1.495353911484809117e-05,9.530516968281332879e-06,1.334140887297992606e+02
3.380000000000000000e+02,9.029413324243891907e+10,7.632942755073831177e+10,1.220616753283554345e-05,1.019075539843150580e-05,1.351746218172146143e+02
3.390000000000000000e+02,9.082920384810168457e+10,7.678175630928854370e+10,8.117433754728509143e-06,1.190298048625582084e-05,1.364202794844071605e+02
3.400000000000000000e+02,9.136586964787982178e+10,7.723540931337509155e+10,1.644776257536673114e-05,1.137060606393180962e-05,1.379379723455566022e+02
3.410000000000000000e+02,9.190412357331561279e+10,7.769040950212905884e+10,1.263026342990247741e-05,1.090340344367390912e-05,1.400375975958110928e+02
3.420000000000000000e+02,9.244395001165014648e+10,7.814673455919963074e+10,1.186771848815659780e-05,9.958731169379397841e-06,1.415340228933023070e+02
3.430000000000000000e+02,9.298536330732131958e+10,7.860439333399064636e+10,2.331242805519995187e-05,1.010393090761230184e-05,1.429323572923989900e+02
3.440000000000000000e+02,9.352834819049645996e+10,7.906339928405532837e+10,1.639406441633628475e-05,1.609600972807267993e-05,1.448787704196796540e+02
3.450000000000000000e+02,9.407290783775094604e+10,7.952373445925119019e+10,8.224368417630856243e-06,1.312848807666355810e-05,1.460271109714750537e+02
3.460000000000000000e+02,9.461905275014273071e+10,7.998540201333026123e+10,1.177611668246036913e-05,8.132444950348372004e-06,1.475425920702568874e+02
3.470000000000000000e+02,9.516677748075440979e+10,8.044841038795977783e+10,9.578768320972486094e-06,2.097825076519121978e-05,1.495151218749176394e+02
3.480000000000000000e+02,9.571608032899847412e+10,8.091276733193939209e+10,1.108875514321816524e-05,9.852580514779774035e-06,1.513587579312047637e+02
3.490000000000000000e+02,9.626695671028021240e+10,8.137844784949468994e+10,1.601585280097683750e-05,1.011589871269258367e-05,1.530713141174376233e+02
3.500000000000000000e+02,9.681943462112588501e+10,8.184545996776174927e+10,1.938348678742762843e-05,7.367490700960210859e-06,1.543341534917782383e+02
3.510000000000000000e+02,9.737347639675942993e+10,8.231380081316406250e+10,1.062033444920729153e-05,1.336074807900544670e-05,1.566263092219486168e+02
3.520000000000000000e+02,9.792910951866885376e+10,8.278349971678129578e+10,1.361494522167383536e-05,1.384945678450932860e-05,1.584901749104705004e+02
3.530000000000000000e+02,9.848633183745001221e+10,8.325452608710101318e+10,1.037036220385978424e-05,1.066426946805254516e-05,1.606512759251410216e+02
3.540000000000000000e+02,9.904512107703048706e+10,8.372688725795834351e+10,1.136989856587167225e-05,1.099091263867535417e-05,1.621231059603082940e+02
3.550000000000000000e+02,9.960550509196931458e+10,8.420058802528668213e+10,1.134225649368492128e-05,8.104839754108361660e-06,1.634067813029759577e+02
3.560000000000000000e+02,1.001674788722055969e+11,8.467562077944252014e+10,1.786228877853623942e-05,8.622391706070153816e-06,1.651215532663440229e+02
3.570000000000000000e+02,1.007310174580910187e+11,8.515198934980551147e+10,1.669664286407801512e-05,6.806905475609248413e-06,1.666588602379621875e+02
3.580000000000000000e+02,1.012961341062214050e+11,8.562969824985420227e+10,1.304737356377927426e-05,1.125620719266695602e-05,1.682344975973452392e+02
3.590000000000000000e+02,1.018628247247210846e+11,8.610875432823585510e+10,1.375099645706256979e-05,6.560332330263207723e-06,1.696093479895134237e+02
3.600000000000000000e+02,1.024310976631064758e+11,8.658914193427603149e+10,1.190529495276315686e-05,1.510822536421319029e-05,1.713644097355065981e+02
3.610000000000000000e+02,1.030009530127421570e+11,8.707086077031849670e+10,1.178953120040127089e-05,1.356852403022745790e-05,1.726978680199686664e+02
3.620000000000000000e+02,1.035723821866191254e+11,8.755392873141256714e+10,1.023656415022333732e-05,1.150861825505167246e-05,1.740989630055001669e+02
3.630000000000000000e+02,1.041453970791115417e+11,8.803832130274366760e+10,1.149220127238947953e-05,9.517772059819407104e-06,1.754478674131156595e+02
3.640000000000000000e+02,1.047199915458134460e+11,8.852405929582550049e+10,8.588339654669319145e-06,6.169975983683073650e-06,1.776049894119251462e+02
3.650000000000000000e+02,1.052961772158608704e+11,8.901112137100701904e+10,8.780014714271366927e-06,1.112944923342684689e-05,1.797539484258275593e+02
3.660000000000000000e+02,1.058739510451883545e+11,8.949951695648019409e+10,7.685434313953187768e-06,1.830358535281906285e-05,1.814886714560948917e+02
3.670000000000000000e+02,1.064532884334133911e+11,8.998926265297845459e+10,8.013220140767884914e-06,1.403773079777792532e-05,1.834647122306233769e+02
3.680000000000000000e+02,1.070342146847954102e+11,9.048034461653216553e+10,8.182109682119964589e-06,1.437560941985882579e-05,1.851541652657684836e+02
3.690000000000000000e+02,1.076167152260071411e+11,9.097275678780984497e+10,8.654780025652009101e-06,1.013078767608810438e-05,1.879238325757942221e+02
3.700000000000000000e+02,1.082008043869269714e+11,9.146649929126042175e+10,1.019653892331273681e-05,1.522738024384295841e-05,1.888697666805412609e+02
3.710000000000000000e+02,1.087864738269241180e+11,9.196158631786451721e+10,8.201543949204470607e-06,1.279703590006953107e-05,1.911168119899241447e+02
3.720000000000000000e+02,1.093737079366955872e+11,9.245799755309779358e+10,9.598583748826605699e-06,1.461996816143340538e-05,1.929692252463771922e+02
3.730000000000000000e+02,1.099625320304934998e+11,9.295574742320094299e+10,1.330232232865657949e-05,9.963150424119326942e-06,1.944565501644343612e+02
3.740000000000000000e+02,1.105529450284496613e+11,9.345483525968180847e+10,1.032454735327981155e-05,1.589396806167542309e-05,1.966087846293128791e+02
3.750000000000000000e+02,1.111449332491287079e+11,9.395526407702636719e+10,9.494401301379795655e-06,1.505641515897604421e-05,1.985563170241524347e+02
3.760000000000000000e+02,1.117385174102066345e+11,9.445703303920245361e+10,1.389793572570408031e-05,1.202345306272611936e-05,1.997172454402635822e+02
3.770000000000000000e+02,1.123336744972710114e+11,9.496013048804382324e+10,9.213164826049613509e-06,1.220702690452046824e-05,2.004625167114780311e+02
3.780000000000000000e+02,1.129304240501942902e+11,9.546456900851330566e+10,1.121089600519820095e-05,1.561140233985458536e-05,2.018732386515358712e+02
3.790000000000000000e+02,1.135287391646520233e+11,9.597033331967932129e+10,1.616328897913188456e-05,1.400457765199369931e-05,2.035171500861812035e+02
3.800000000000000000e+02,1.141286313023442078e+11,9.647743140408567810e+10,9.115675210669138551e-06,1.234550075235318900e-05,2.060153820956785182e+02
3.810000000000000000e+02,1.147301029384173889e+11,9.698588515067810059e+10,1.356279646602676081e-05,1.296055592003853008e-05,2.073707310281476452e+02
3.820000000000000000e+02,1.153331602587557831e+11,9.749565379878358459e+10,1.058124829123041621e-05,1.228920347340345387e-05,2.099818953418964043e+02
3.830000000000000000e+02,1.159378052028669434e+11,9.800676482206066895e+10,1.649470508380268541e-05,1.192539327721231501e-05,2.107344440405569230e+02
3.840000000000000000e+02,1.165440302676563416e+11,9.851920684919311523e+10,1.131520757102766339e-05,1.428643771728133061e-05,2.124940113430133692e+02
3.850000000000000000e+02,1.171518332822746582e+11,9.903300285902743530e+10,1.267161993112608798e-05,1.038960586630111038e-05,2.150902662816228599e+02
3.860000000000000000e+02,1.177612145545161896e+11,9.954813500172096252e+10,1.127536774581106016e-05,9.642951121158205297e-06,2.171820589555342735e+02
3.870000000000000000e+02,1.183721833567979889e+11,1.000645814463648376e+11,1.243611702828051335e-05,1.225828220641211885e-05,2.194468892722517808e+02
3.880000000000000000e+02,1.189847221528833771e+11,1.005823905136038055e+11,1.308274110445317717e-05,1.473107250038463434e-05,2.220523580589895687e+02
3.890000000000000000e+02,1.195988517633146515e+11,1.011015235255833740e+11,1.303859273238394678e-05,1.114360238918532531e-05,2.236166803084902881e+02
3.900000000000000000e+02,1.202145474595383301e+11,1.016219954558090820e+11,1.322480269760895055e-05,1.237993136837811647e-05,2.263179021250423091e+02
3.910000000000000000e+02,1.208318325294463806e+11,1.021438020907737885e+11,1.560451808046980915e-05,9.744814505108223557e-06,2.285800697359974833e+02
3.920000000000000000e+02,1.214507086143853149e+11,1.026669451444248810e+11,1.292427212862268249e-05,1.078352389360937025e-05,2.303451322390935729e+02
3.930000000000000000e+02,1.220711412977006836e+11,1.031914316361838379e+11,2.486999790785038300e-05,1.000111049742624658e-05,2.334035265797618877e+02
3.940000000000000000e+02,1.226931710234104767e+11,1.037172512915332336e+11,1.299805992327485171e-05,1.421323691352949226e-05,2.351137136511351287e+02
3.950000000000000000e+02,1.233167770586665955e+11,1.042444010423650360e+11,1.268246264851669025e-05,1.346945532154641967e-05,2.375127475874198240e+02
3.960000000000000000e+02,1.239419647156863403e+11,1.047728940796554871e+11,1.011962170471836231e-05,9.257060129108651836e-06,2.398604893088347012e+02
3.970000000000000000e+02,1.245687448134926453e+11,1.053027032049308319e+11,1.310834746448552579e-05,1.646203469163332045e-05,2.412063526412635213e+02
3.980000000000000000e+02,1.251970902931637268e+11,1.058338559526421204e+11,1.032393450861590622e-05,1.575684039811786619e-05,2.422493747519413887e+02
3.990000000000000000e+02,1.258270200266688995e+11,1.063663572294850464e+11,1.530090647194892739e-05,9.500495117720220151e-06,2.435212931288304503e+02
4.000000000000000000e+02,1.264585127967838287e+11,1.069001753133649902e+11,1.568349254055245723e-05,1.412264261335671733e-05,2.448325068942413623e+02
4.010000000000000000e+02,1.270916021091608582e+11,1.074353452093005524e+11,1.420737198698507342e-05,8.770327252105580840e-06,2.466412212389781473e+02
4.020000000000000000e+02,1.277262706383279724e+11,1.079718553238773499e+11,1.812276836843373928e-05,1.301192047509225347e-05,2.483488336071772551e+02
4.030000000000000000e+02,1.283625246840399323e+11,1.085096817256228485e+11,1.769464329692826965e-05,7.505343657121521517e-06,2.503387003733973586e+02
4.040000000000000000e+02,1.290003576217056885e+11,1.090488623930744629e+11,8.432698237803570862e-06,1.201752896684560312e-05,2.525776810696806933e+02
4.050000000000000000e+02,1.296397708702045746e+11,1.095893714139939117e+11,1.233383064991322442e-05,1.133160355570872468e-05,2.544820934883926498e+02
4.060000000000000000e+02,1.302807625099819641e+11,1.101312270158065491e+11,1.476999886318441924e-05,8.304328801722604680e-06,2.569185389542802795e+02
4.070000000000000000e+02,1.309233349600921631e+11,1.106744207881873016e+11,1.145867168850234208e-05,1.112256325142002567e-05,2.583229999527700329e+02
4.080000000000000000e+02,1.315674915800262146e+11,1.112189477193722992e+11,1.027294261579658752e-05,1.332393288022704070e-05,2.603804203900036214e+02
4.090000000000000000e+02,1.322132303142056274e+11,1.117648120051233521e+11,1.135906398708197429e-05,1.258830230144170059e-05,2.620258683635565262e+02
4.100000000000000000e+02,1.328605394264601440e+11,1.123120096681812439e+11,1.410603198459536856e-05,1.161732145260607751e-05,2.639984163979659115e+02
4.110000000000000000e+02,1.335094281870431061e+11,1.128605411151837769e+11,1.766230505206856094e-05,1.042785231442078242e-05,2.661712942242555187e+02
4.120000000000000000e+02,1.341599137406610718e+11,1.134103878000059814e+11,1.242693806446926175e-05,1.558789879896327335e-05,2.690096670103576457e+02
4.130000000000000000e+02,1.348119756665392456e+11,1.139615847514536438e+11,1.078570021117997157e-05,1.456975889935208102e-05,2.714835741212446010e+02
4.140000000000000000e+02,1.354656202556384277e+11,1.145141288602409058e+11,9.808247118936463949e-06,8.958869091246768335e-06,2.738923607472039521e+02
4.150000000000000000e+02,1.361208462019393768e+11,1.150680008524761963e+11,1.046098817059082364e-05,9.090442002812615385e-06,2.752892722995507029e+02
4.160000000000000000e+02,1.367776503628624573e+11,1.156231947872493134e+11,1.502311656520483041e-05,6.227517443613272974e-06,2.773095824909855196e+02
4.170000000000000000e+02,1.374360328530377808e+11,1.161797399999063416e+11,1.392152812673685958e-05,2.106654174027777771e-05,2.799143621228045049e+02
4.180000000000000000e+02,1.380959951317973022e+11,1.167376277691670837e+11,1.015625399536368434e-05,8.038918274722028912e-06,2.823372900893477322e+02
4.190000000000000000e+02,1.387575467466868591e+11,1.172968572541415405e+11,1.661409113573597551e-05,5.938420382323172930e-06,2.842730022468027755e+02
4.200000000000000000e+02,1.394206821076015015e+11,1.178574093608294067e+11,1.376265705466117595e-05,9.734001991335006210e-06,2.858045641629993270e+02
4.210000000000000000e+02,1.400853741293870239e+11,1.184193046410980988e+11,1.536982955552268493e-05,8.063151265003121182e-06,2.866403650857512275e+02
4.220000000000000000e+02,1.407516626578080139e+11,1.189825259614648743e+11,1.248957557409280383e-05,1.167361463461080717e-05,2.881710782309190790e+02
4.230000000000000000e+02,1.414195268057527466e+11,1.195470912806050873e+11,1.538258856970120547e-05,1.369812621110355622e-05,2.903457952185381146e+02
4.240000000000000000e+02,1.420889756610544434e+11,1.201129999210897980e+11,1.138166714031996207e-05,1.379492420905403804e-05,2.937251548407102177e+02
4.250000000000000000e+02,1.427600072873534851e+11,1.206802495555713196e+11,1.098885001959981622e-05,8.682981511132226160e-06,2.957665570798769750e+02
4.260000000000000000e+02,1.434326138341542664e+11,1.212488145203881989e+11,1.351546655781188377e-05,1.368343862562237945e-05,2.970437377794132772e+02
4.270000000000000000e+02,1.441068218829067993e+11,1.218187156992829285e+11,1.331090534517631596e-05,8.576944390714658084e-06,2.989596790889969498e+02
4.280000000000000000e+02,1.447825852919014587e+11,1.223899604243497925e+11,1.268204931526017987e-05,1.360203057299003149e-05,3.004075412449845999e+02
4.290000000000000000e+02,1.454599303710346069e+11,1.229625394410125427e+11,1.323164368594031970e-05,8.929746867836207969e-06,3.034761106759519862e+02
4.300000000000000000e+02,1.461388578536303101e+11,1.235364552326335449e+11,1.349025850583274178e-05,7.989991677836982831e-06,3.053621878643626815e+02
4.310000000000000000e+02,1.468193915016868896e+11,1.241117217801559143e+11,1.086937415861743972e-05,1.344549819592977258e-05,3.079213177753418336e+02
4.320000000000000000e+02,1.475014836053488770e+11,1.246883236402834015e+11,1.361063905902515359e-05,1.380935583816800261e-05,3.099449977766177540e+02
4.330000000000000000e+02,1.481851668090856628e+11,1.252662579177545624e+11,1.284595167694302376e-05,7.703158450889091569e-06,3.120858958428115102e+02
4.340000000000000000e+02,1.488704039038409424e+11,1.258455273695796509e+11,1.194141693150463368e-05,1.055284508899578810e-05,3.154828465834588656e+02
4.350000000000000000e+02,1.495572444766139526e+11,1.264261346288845367e+11,1.404313501951470755e-05,1.125122891432184247e-05,3.181653976199175986e+02
4.360000000000000000e+02,1.502456675131028442e+11,1.270080673995681000e+11,1.163718111474310035e-05,1.539254507820775331e-05,3.192617069605758502e+02
4.370000000000000000e+02,1.509356614988786011e+11,1.275913410794061432e+11,1.711035759832668646e-05,1.149355822660513837e-05,3.208262587601969926e+02
4.380000000000000000e+02,1.516272368567686768e+11,1.281759489129463806e+11,1.109158137191368354e-05,5.221100394581235093e-06,3.231275833382318297e+02
4.390000000000000000e+02,1.523204179058211670e+11,1.287618960313571777e+11,1.529041272241293825e-05,6.424528808945950686e-06,3.257109634061308725e+02
4.400000000000000000e+02,1.530151569371732788e+11,1.293491787320106049e+11,1.375988056218080402e-05,9.009387485381381566e-06,3.268361061079118599e+02
4.410000000000000000e+02,1.537114647990929871e+11,1.299378098875656738e+11,1.333826510507840624e-05,1.081174236527981947e-05,3.288676519559333542e+02
4.420000000000000000e+02,1.544093600916723022e+11,1.305277634496483307e+11,1.441278456615346926e-05,8.584358512142564734e-06,3.311737968687468765e+02
4.430000000000000000e+02,1.551088473953827515e+11,1.311190584585922241e+11,2.091726641917368568e-05,8.102025586320671380e-06,3.341617040880605600e+02
4.440000000000000000e+02,1.558099058603233032e+11,1.317116746091408691e+11,1.559190976296864761e-05,1.115618052582867392e-05,3.361716363168991393e+02
4.450000000000000000e+02,1.565125608110504150e+11,1.323056358378706665e+11,1.584542406696254346e-05,1.198684945302730398e-05,3.387333450187865083e+02
4.460000000000000000e+02,1.572167755882090759e+11,1.329009406766525879e+11,1.788467887386957500e-05,1.149987032766919270e-05,3.404588486433810886e+02
4.470000000000000000e+02,1.579225846032335815e+11,1.334975723174884033e+11,1.060650577733301958e-05,7.739236614567879258e-06,3.431623617559047261e+02
4.480000000000000000e+02,1.586299735232236328e+11,1.340955337081091003e+11,1.501926330749192573e-05,8.422334860758162733e-06,3.467443053625912626e+02
4.490000000000000000e+02,1.593389397151107178e+11,1.346948596765077820e+11,8.173764882601908255e-06,5.301676254787501819e-06,3.496676918796812288e+02
4.500000000000000000e+02,1.600494944502167358e+11,1.352955108306477661e+11,1.376646586048746457e-05,1.327705217779584501e-05,3.513170174358091344e+02
4.510000000000000000e+02,1.607616204585387573e+11,1.358974937014367371e+11,1.216709925477843512e-05,1.112846876538675644e-05,3.543088890975614049e+02
4.520000000000000000e+02,1.614753343515941467e+11,1.365008154642068787e+11,1.616065289500312474e-05,6.246149164446102020e-06,3.576973865426703014e+02
4.530000000000000000e+02,1.621906178322446899e+11,1.371054704017264404e+11,1.021015564661720276e-05,1.167960050829641716e-05,3.592939938391923533e+02
4.540000000000000000e+02,1.629075041245026855e+11,1.377114611962651978e+11,1.573684176192635675e-05,1.223506124348183732e-05,3.615134388281594511e+02
4.550000000000000000e+02,1.636259293439528809e+11,1.383187786067516479e+11,1.571321313786899765e-05,6.068157391569961590e-06,3.644416157526329698e+02
4.560000000000000000e+02,1.643459718863660278e+11,1.389274466053070679e+11,8.547786285895142555e-06,8.819895980560765736e-06,3.673392584368683629e+02
4.570000000000000000e+02,1.650675990113602600e+11,1.395374396955829468e+11,1.064685515839158825e-05,8.129003898793563110e-06,3.698482398991312721e+02
4.580000000000000000e+02,1.657908071450198364e+11,1.401487731108902283e+11,8.528976257249354376e-06,1.235648462005745074e-05,3.732413056817594565e+02
4.590000000000000000e+02,1.665155784741817322e+11,1.407614493825023193e+11,1.820688468578968155e-05,9.380363262589952456e-06,3.761127105679628357e+02
4.600000000000000000e+02,1.672419406582726440e+11,1.413754572797861938e+11,1.802757250457531768e-05,1.425975738855722597e-05,3.782097936758989363e+02
4.610000000000000000e+02,1.679698778829661865e+11,1.419908039807757874e+11,1.471033981403913060e-05,1.020022424103039782e-05,3.805489182642233459e+02
4.620000000000000000e+02,1.686993851639345398e+11,1.426074765685544434e+11,1.403465007343562831e-05,1.003679581790262176e-05,3.831670434952472988e+02
4.630000000000000000e+02,1.694304880345977173e+11,1.432255021071948242e+11,1.263464004686021269e-05,1.114551428915699915e-05,3.854336764258480912e+02
4.640000000000000000e+02,1.701631659655199585e+11,1.438448465917174377e+11,1.149740548778144245e-05,1.203721264808610414e-05,3.882900680143543468e+02
4.650000000000000000e+02,1.708974314280603638e+11,1.444655360345593262e+11,1.094360805675709258e-05,6.065020734635773181e-06,3.918652306579011793e+02
4.660000000000000000e+02,1.716332698119385986e+11,1.450875610216121216e+11,1.129282652312380009e-05,8.702301907081988475e-06,3.948572846258161917e+02
4.670000000000000000e+02,1.723706822253083496e+11,1.457109478433907166e+11,1.241653038641654661e-05,1.080789780827373647e-05,3.980646589481551700e+02
4.680000000000000000e+02,1.731096631725816650e+11,1.463356494206453857e+11,1.063699889214397842e-05,1.407392187402489725e-05,4.004738117601211798e+02
4.690000000000000000e+02,1.738502544059992981e+11,1.469616799068081360e+11,1.032269931755536163e-05,9.374818815799379479e-06,4.021625171571788542e+02
4.700000000000000000e+02,1.745924174110452881e+11,1.475890407652431946e+11,1.295926665267899125e-05,1.123308923112187330e-05,4.042695915298334057e+02
4.710000000000000000e+02,1.753361871752374268e+11,1.482177644062349854e+11,1.408176032591246241e-05,1.439973672434646801e-05,4.079130642283294605e+02
4.720000000000000000e+02,1.760815141119655151e+11,1.488478159738197021e+11,1.106602956890689882e-05,1.349770309311271177e-05,4.113051196193248416e+02
4.730000000000000000e+02,1.768284310336572876e+11,1.494791950045590210e+11,1.006848540408000758e-05,8.657389870214693417e-06,4.139235214191994601e+02
4.740000000000000000e+02,1.775769208379394836e+11,1.501119037046462097e+11,1.545426401883265299e-05,1.890398920201263877e-05,4.160764277640894306e+02
4.750000000000000000e+02,1.783269799505370178e+11,1.507459464522234497e+11,1.058344031024116561e-05,1.682298919303271134e-05,4.185033656628872905e+02
4.760000000000000000e+02,1.790786271129631042e+11,1.513813324585944214e+11,1.584390200659591130e-05,1.155498093607931764e-05,4.198333844042722376e+02
4.770000000000000000e+02,1.798318664412204590e+11,1.520180533185861816e+11,1.281188817170431093e-05,9.927465049686112764e-06,4.221534653115584206e+02
4.780000000000000000e+02,1.805866805370330200e+11,1.526561096320613403e+11,8.562490488306373493e-06,1.232833685893552911e-05,4.232080956024068428e+02
4.790000000000000000e+02,1.813430622714053040e+11,1.532955269746542358e+11,1.209915236011216422e-05,1.729502370251267962e-05,4.259079729740822131e+02
4.800000000000000000e+02,1.821010252569284973e+11,1.539362661734034424e+11,1.304695213877327120e-05,1.120029143353296064e-05,4.285272710532186693e+02
4.810000000000000000e+02,1.828605684554128113e+11,1.545783411066102600e+11,1.278170019325397533e-05,1.925162415095105217e-05,4.305836869393156121e+02
4.820000000000000000e+02,1.836216839233076782e+11,1.552217275028152466e+11,9.459539684231188517e-06,1.137896516623104759e-05,4.351946574945842485e+02
4.830000000000000000e+02,1.843843898932455444e+11,1.558664640272018433e+11,9.955931295824171912e-06,1.231088770026200763e-05,4.376525281260087468e+02
4.840000000000000000e+02,1.851486780672322083e+11,1.565125494107821350e+11,1.965880066789882363e-05,1.526849632282889502e-05,4.416726170641798035e+02
4.850000000000000000e+02,1.859145561668360291e+11,1.571599674176772461e+11,1.288016186595797308e-05,1.304820648817539563e-05,4.447114638178558153e+02
4.860000000000000000e+02,1.866820030481996460e+11,1.578087297289004517e+11,1.187532094315546516e-05,1.038077034765105822e-05,4.466546692413395476e+02
4.870000000000000000e+02,1.874510368078113403e+11,1.584588206704107056e+11,9.021512197060488347e-06,2.368516568029832570e-05,4.494138944033529697e+02
4.880000000000000000e+02,1.882216574915804749e+11,1.591102373904786072e+11,1.429552226017705152e-05,1.161948637706800014e-05,4.515090445190097057e+02
4.890000000000000000e+02,1.889938609659636841e+11,1.597630056622633667e+11,1.288891105621914335e-05,1.587105447020675797e-05,4.530585977216446736e+02
4.900000000000000000e+02,1.897676346040515442e+11,1.604170957386646729e+11,1.157258847528375156e-05,1.935927662144454331e-05,4.563287923404038793e+02
4.910000000000000000e+02,1.905429762023992920e+11,1.610725235228704224e+11,1.280168053507946269e-05,1.020832328479936990e-05,4.600158016142071347e+02
4.920000000000000000e+02,1.913199357459241028e+11,1.617293042808225098e+11,1.230813876051950473e-05,1.183207420107912355e-05,4.618958758479647599e+02
4.930000000000000000e+02,1.920984337934720459e+11,1.623874264144836121e+11,1.371820795847966679e-05,1.330483156636308451e-05,4.646830569904561230e+02
4.940000000000000000e+02,1.928785488462613525e+11,1.630468612018684692e+11,1.319536714794455889e-05,1.258245641455602026e-05,4.686992240741794262e+02
4.950000000000000000e+02,1.936602479985768433e+11,1.637076330094436951e+11,1.086481924816862232e-05,1.116650778587580106e-05,4.713342878671882090e+02
4.960000000000000000e+02,1.944435258011195068e+11,1.643697349871296692e+11,1.427878337134647069e-05,1.779952124358885612e-05,4.729745826146812533e+02
4.970000000000000000e+02,1.952283714755963440e+11,1.650331937548384094e+11,1.224584806358564038e-05,1.251589923989548936e-05,4.761104583652967790e+02
4.980000000000000000e+02,1.960147836943634033e+11,1.656979612226267700e+11,1.753579799246285376e-05,1.039733940533249523e-05,4.803075098138465364e+02
4.990000000000000000e+02,1.968027969196375732e+11,1.663640839989897766e+11,1.217334685521542781e-05,1.223013262152683467e-05,4.833407935842705001e+02
5.000000000000000000e+02,1.975923923063435364e+11,1.670315330038685303e+11,1.215511502128396870e-05,1.815919278680411253e-05,4.858137915706850549e+02
5.010000000000000000e+02,1.983835651941644592e+11,1.677003217706577148e+11,1.803985798576324129e-05,1.156455745032758387e-05,4.894563881323852570e+02
5.020000000000000000e+02,1.991763107536907043e+11,1.683704585533575439e+11,1.056797133125453314e-05,6.919930037430077618e-06,4.921680057492285414e+02
5.030000000000000000e+02,1.999706547326051331e+11,1.690419172724843750e+11,1.155427773791295465e-05,1.908058584065841501e-05,4.962312101251721401e+02
5.040000000000000000e+02,2.007665773391946411e+11,1.697147218135778198e+11,1.056460583370721906e-05,8.778366781037050259e-06,4.996186191211050982e+02
5.050000000000000000e+02,2.015640602388787231e+11,1.703888746476626282e+11,1.258914473289962643e-05,1.052034070680996081e-05,5.017445799595410563e+02
5.060000000000000000e+02,2.023631123508847656e+11,1.710643465550260315e+11,1.373560696193987241e-05,9.733618627549844859e-06,5.051353013457294310e+02
5.070000000000000000e+02,2.031637638109263306e+11,1.717411565470454102e+11,1.465158250013587349e-05,1.280051336038923182e-05,5.073052142735004963e+02
5.080000000000000000e+02,2.039659968783434753e+11,1.724193070241859131e+11,1.102119311557903103e-05,1.058903740303041019e-05,5.095994192211046538e+02
5.090000000000000000e+02,2.047698255150802002e+11,1.730987840064224854e+11,9.595828418307306151e-06,1.169708337545039001e-05,5.121390661819524439e+02
5.100000000000000000e+02,2.055752324697619019e+11,1.737796044113216858e+11,1.007243490991349688e-05,1.452556422576467554e-05,5.145697197400024834e+02
5.110000000000000000e+02,2.063822126585605469e+11,1.744617569432135010e+11,9.840229446056447671e-06,1.164214403370777973e-05,5.170814198869891243e+02
5.120000000000000000e+02,2.071907850327468567e+11,1.751452525578328857e+11,9.106060841701513198e-06,1.754063089698387756e-05,5.195345220829616437e+02
5.130000000000000000e+02,2.080009178129501953e+11,1.758300810730184326e+11,7.154617737148427636e-06,8.864860865154255976e-06,5.206616019265818522e+02
5.140000000000000000e+02,2.088126377002740784e+11,1.765162320766134644e+11,9.822302594497678285e-06,6.931035839263799403e-06,5.242854356623898866e+02
5.150000000000000000e+02,2.096259373715733948e+11,1.772037247418476562e+11,9.377053012626923589e-06,1.461636314437075868e-05,5.272143979028926424e+02
5.160000000000000000e+02,2.104408224969306030e+11,1.778925585717717285e+11,1.467109195774085606e-05,1.217879135317900818e-05,5.295598596996275091e+02
5.170000000000000000e+02,2.112572827386312866e+11,1.785827388298913879e+11,1.187345293751640440e-05,1.430088395271145174e-05,5.324907939892061677e+02
5.180000000000000000e+02,2.120753263072543640e+11,1.792742486868938293e+11,1.566486424209312389e-05,1.583832840434951095e-05,5.349297625852302644e+02
5.190000000000000000e+02,2.128949562109259033e+11,1.799670913814385376e+11,1.433736008016328611e-05,9.056175341082273178e-06,5.380834075696451464e+02
5.200000000000000000e+02,2.137161596441270447e+11,1.806612776719234619e+11,1.784841932217506866e-05,7.976233802109433668e-06,5.410683340828155679e+02
5.210000000000000000e+02,2.145389415521421814e+11,1.813568066707828369e+11,1.495168453558015642e-05,8.682162944806393057e-06,5.440811675531798528e+02
5.220000000000000000e+02,2.153633029473183289e+11,1.820536616835420532e+11,1.531804641397016553e-05,6.276110965597325730e-06,5.473963005995732374e+02
5.230000000000000000e+02,2.161892367651948242e+11,1.827518658811692505e+11,1.553618023564240502e-05,8.166335735415586328e-06,5.501649586559971112e+02
5.240000000000000000e+02,2.170167756343403320e+11,1.834513801862860107e+11,1.270870788039335508e-05,8.761024238745918069e-06,5.542485939712045138e+02
5.250000000000000000e+02,2.178458994946384583e+11,1.841522306884062195e+11,1.605356670253410556e-05,7.646900558544444948e-06,5.579770934265981168e+02
5.260000000000000000e+02,2.186765932190607605e+11,1.848544317340360107e+11,1.197131109709204111e-05,7.416701756524091138e-06,5.623654248159700728e+02
5.270000000000000000e+02,2.195088607998407593e+11,1.855579557371637878e+11,1.138880269802022838e-05,6.891682204246407650e-06,5.654283523405240430e+02
5.280000000000000000e+02,2.203427042192793579e+11,1.862628400611412048e+11,1.519346861278414451e-05,9.803660915852496771e-06,5.689144507740613790e+02
5.290000000000000000e+02,2.211781381151758423e+11,1.869690323753809204e+11,6.979336270251934593e-06,8.268072071881960028e-06,5.719829744415857249e+02
5.300000000000000000e+02,2.220151458187740173e+11,1.876765869695619507e+11,9.324955695944048273e-06,1.072354452613666353e-05,5.730345539256311440e+02
5.310000000000000000e+02,2.228537469583851624e+11,1.883854770403738098e+11,1.240711606775857234e-05,9.919238269873176250e-06,5.774053166489902651e+02
5.320000000000000000e+02,2.236939020440098877e+11,1.890956973576291504e+11,1.192538998673331463e-05,1.131248439556475915e-05,5.800927242623688471e+02
5.330000000000000000e+02,2.245356429471536255e+11,1.898072361701675720e+11,9.946175594799377961e-06,1.297326286775479787e-05,5.836429437620383851e+02
5.340000000000000000e+02,2.253789761702068481e+11,1.905201265525075073e+11,1.023026195234866265e-05,7.899222050355980684e-06,5.863118536251586193e+02
5.350000000000000000e+02,2.262239011718399963e+11,1.912343608774301147e+11,1.128038337716574802e-05,8.952083916158315446e-06,5.897390205418057576e+02
5.360000000000000000e+02,2.270704019814514771e+11,1.919499255284638672e+11,8.644128295043351784e-06,1.203146600392557275e-05,5.930263201122417058e+02
5.370000000000000000e+02,2.279184577883364868e+11,1.926668302435496521e+11,1.120843585278308296e-05,1.564776198070827462e-05,5.971015454342407338e+02
5.380000000000000000e+02,2.287680967969934998e+11,1.933850595575392761e+11,1.524407957664841717e-05,1.384274885840586222e-05,5.989313759244832909e+02
5.390000000000000000e+02,2.296193492230569458e+11,1.941046061708471375e+11,1.278871373611156770e-05,1.206449909685325395e-05,6.021518336215242471e+02
5.400000000000000000e+02,2.304721818762965393e+11,1.948254889361774597e+11,1.246276761435183289e-05,1.214214874545316292e-05,6.063674524656074709e+02
5.410000000000000000e+02,2.313265600079223633e+11,1.955477365686201782e+11,1.645999947186282952e-05,1.224052680082188260e-05,6.106698591410915924e+02
5.420000000000000000e+02,2.321825310367559509e+11,1.962713091009183655e+11,1.596467749476193632e-05,8.856159047110345739e-06,6.145487471797871422e+02
5.430000000000000000e+02,2.330401032329754944e+11,1.969962266146554871e+11,1.048346986376458290e-05,8.695257977642256719e-06,6.175820037919502283e+02
5.440000000000000000e+02,2.338992502562782593e+11,1.977224825932952271e+11,1.079316371488392434e-05,8.106467860091726152e-06,6.205904351979561397e+02
5.450000000000000000e+02,2.347599493625814514e+11,1.984500738705761108e+11,1.732647041963186751e-05,1.593716622194651933e-05,6.240222076558592335e+02
5.460000000000000000e+02,2.356222709684653320e+11,1.991790045678483276e+11,1.842887630776335328e-05,1.702091431576846503e-05,6.267794879342882268e+02
5.470000000000000000e+02,2.364861432197402344e+11,1.999092560765910645e+11,1.383406241006746029e-05,1.175653088547612413e-05,6.302451751663032837e+02
5.480000000000000000e+02,2.373516034383041382e+11,2.006408588841277771e+11,1.166285541387424018e-05,1.285406733608773777e-05,6.342621657163771260e+02
5.490000000000000000e+02,2.382186588876888428e+11,2.013737896478140259e+11,1.318358720381329618e-05,1.041855316297191081e-05,6.365119620338924733e+02
5.500000000000000000e+02,2.390872745917694702e+11,2.021080584557300110e+11,1.299573406876586290e-05,9.609464578397286516e-06,6.393588945916582134e+02
5.510000000000000000e+02,2.399574919170712891e+11,2.028436692123455811e+11,9.655150743470564123e-06,1.529116213982995021e-05,6.427839170983484109e+02
5.520000000000000000e+02,2.408292703501343384e+11,2.035806048022543335e+11,1.853340500690414672e-05,1.435768697122252746e-05,6.449336392003231140e+02
5.530000000000000000e+02,2.417026457634429016e+11,2.043188897618795166e+11,1.118161131485884141e-05,1.251646144539986238e-05,6.481756507783796906e+02
5.540000000000000000e+02,2.425776141364274902e+11,2.050585011833200684e+11,9.628735623046225101e-06,1.121014662941455242e-05,6.511624239240138650e+02
5.550000000000000000e+02,2.434541315191070251e+11,2.057994453534781799e+11,1.286671934885852409e-05,1.588082877068686116e-05,6.552847952954157336e+02
5.560000000000000000e+02,2.443322361899018860e+11,2.065417323385597534e+11,1.212276460771377629e-05,1.371966375829369866e-05,6.589635082369716201e+02
5.570000000000000000e+02,2.452119287848342896e+11,2.072853545927248230e+11,9.884629221912355490e-06,1.163889305377807659e-05,6.611665907329755782e+02
5.580000000000000000e+02,2.460931933019195557e+11,2.080303264653029785e+11,9.696689858840201737e-06,1.379612074803304722e-05,6.646493826986891236e+02
5.590000000000000000e+02,2.469760790471151733e+11,2.087765968175219116e+11,1.285790920335649901e-05,1.500994953929080111e-05,6.691402489397618183e+02
5.600000000000000000e+02,2.478605029538132324e+11,2.095242334461122437e+11,1.152285640149131041e-05,1.248242774132268806e-05,6.710591416349529936e+02
5.610000000000000000e+02,2.487465282449925232e+11,2.102732102961751099e+11,1.011995880206839615e-05,9.825068774560463680e-06,6.749709793306622032e+02
5.620000000000000000e+02,2.496341400361570435e+11,2.110235288213723450e+11,1.132953825255800240e-05,8.560381344335787901e-06,6.788176440564943732e+02
5.630000000000000000e+02,2.505233196845437317e+11,2.117751597689503174e+11,1.362635396640055063e-05,1.454642148757123721e-05,6.809591148010508732e+02
5.640000000000000000e+02,2.514140757822917175e+11,2.125281297741829224e+11,1.243014437990463961e-05,1.143812865689319835e-05,6.845170485534024465e+02
5.650000000000000000e+02,2.523064185424210205e+11,2.132824417102349548e+11,8.155522302155659986e-06,1.215408121801875296e-05,6.881526507820240113e+02
5.660000000000000000e+02,2.532003222108889465e+11,2.140381131862244568e+11,6.600105472376327498e-06,1.028069920827601180e-05,6.919842446179850413e+02
5.670000000000000000e+02,2.540958327353437805e+11,2.147951053857707825e+11,1.168895417746895760e-05,1.258311715623960936e-05,6.964605707417003941e+02
5.680000000000000000e+02,2.549929083374071655e+11,2.155533961425463257e+11,1.403578034231411920e-05,1.042399125295023765e-05,7.004575841847845368e+02
5.690000000000000000e+02,2.558915692063954468e+11,2.163130295137733765e+11,1.973148343292763229e-05,9.240880419758568110e-06,7.053468666466660579e+02
5.700000000000000000e+02,2.567917939664374084e+11,2.170740206211527710e+11,1.196640833722728559e-05,1.141985150310276254e-05,7.093355945450358604e+02
5.710000000000000000e+02,2.576936030327153320e+11,2.178363334112474365e+11,1.530004630312387093e-05,1.180732359029601497e-05,7.119710024098163785e+02
5.720000000000000000e+02,2.585969821467662964e+11,2.186000030308419800e+11,1.430842691640954456e-05,9.268367391457310589e-06,7.155407545421867326e+02
5.730000000000000000e+02,2.595019773519972534e+11,2.193650138265378113e+11,1.422180265620021089e-05,1.524309225087172592e-05,7.178795476216421321e+02
5.740000000000000000e+02,2.604085511624712524e+11,2.201313472737592163e+11,1.053326904421059140e-05,1.310264589593490570e-05,7.210958832450243108e+02
5.750000000000000000e+02,2.613166865149994202e+11,2.208990220427341309e+11,7.744153857069946412e-06,1.445175877001769749e-05,7.244764992847708527e+02
5.760000000000000000e+02,2.622263943846043701e+11,2.216680283863392334e+11,7.557703822436145913e-06,1.572252070725088657e-05,7.296222543883270646e+02
5.770000000000000000e+02,2.631377100512379150e+11,2.224383845360925293e+11,1.438062234604409184e-05,1.172264719573323788e-05,7.335847627557127453e+02
5.780000000000000000e+02,2.640505947694598083e+11,2.232100661471296997e+11,1.183855535058508934e-05,9.135588244668646496e-06,7.382568141502919161e+02
5.790000000000000000e+02,2.649650632714797974e+11,2.239830829741401978e+11,1.030696773862693760e-05,1.301649949714267507e-05,7.422053742275542163e+02
5.800000000000000000e+02,2.658810791064859009e+11,2.247574470173147888e+11,9.176299076707472580e-06,1.481870705744015027e-05,7.457544697366967057e+02
5.810000000000000000e+02,2.667986985704414062e+11,2.255331259174614868e+11,8.942590494220858943e-06,1.281003758069054754e-05,7.500177678775007735e+02
5.820000000000000000e+02,2.677179034069468384e+11,2.263101655553890381e+11,1.122862346270014910e-05,1.256660063153614004e-05,7.549611831906041743e+02
5.830000000000000000e+02,2.686386819578146667e+11,2.270884923225634766e+11,4.973936385321842124e-06,1.568340328339523637e-05,7.575368827882431333e+02
5.840000000000000000e+02,2.695610511724432373e+11,2.278681810162314148e+11,8.467742404372202714e-06,1.064062606714877290e-05,7.598940019468612945e+02
5.850000000000000000e+02,2.704850013155227051e+11,2.286492407577197876e+11,1.626998719983507868e-05,1.344473228037657009e-05,7.638975702399477541e+02
5.860000000000000000e+02,2.714105301171148682e+11,2.294316192184141541e+11,1.415537786342291326e-05,1.202298308589089260e-05,7.675464614424545289e+02
5.870000000000000000e+02,2.723376493535043945e+11,2.302153120138928223e+11,9.678098610965690796e-06,6.758130156048203219e-06,7.695366968236776302e+02
5.880000000000000000e+02,2.732663618050854492e+11,2.310003611802899780e+11,1.724198731234416471e-05,7.779034899901837719e-06,7.729634236537119705e+02
5.890000000000000000e+02,2.741966332581686401e+11,2.317867604362902832e+11,1.287706601593718858e-05,1.855313885257281470e-05,7.784175456235892625e+02
5.900000000000000000e+02,2.751285125148905029e+11,2.325744720070455627e+11,1.431462963896734664e-05,1.435287490292314061e-05,7.826756422373730402e+02
5.910000000000000000e+02,2.760619610994715576e+11,2.333635041525674744e+11,1.064123543292883056e-05,2.047730979226614068e-05,7.870747899125292406e+02
5.920000000000000000e+02,2.769969748972219238e+11,2.341539030879685669e+11,9.608206680944419986e-06,1.044440305886240594e-05,7.905343627965573887e+02
5.930000000000000000e+02,2.779335681465292969e+11,2.349456392091080933e+11,1.658312830532526760e-05,1.373122346037813912e-05,7.938693152962893009e+02
5.940000000000000000e+02,2.788717463794263306e+11,2.357387049934426270e+11,9.137026852790164355e-06,1.184245380547732651e-05,7.970998231072146609e+02
5.950000000000000000e+02,2.798114782771853027e+11,2.365331184483791199e+11,1.766249211010428866e-05,1.079722514307768222e-05,7.992571727568270035e+02
5.960000000000000000e+02,2.807528248724058838e+11,2.373288488002772217e+11,1.450072994602091825e-05,7.666855830867902455e-06,8.024098252940358407e+02
5.970000000000000000e+02,2.816957265294436035e+11,2.381259275776727905e+11,9.441664001408334173e-06,9.653054427793961167e-06,8.059876609454845493e+02
5.980000000000000000e+02,2.826402686497606201e+11,2.389243379460269775e+11,8.422510780592418200e-06,1.215791277120459313e-05,8.099582771429610375e+02
5.990000000000000000e+02,2.835863584528924561e+11,2.397240798905826416e+11,1.174854243835010692e-05,1.497791168258988392e-05,8.123111489307914326e+02
6.000000000000000000e+02,2.845340142222658691e+11,2.405251677510439453e+11,1.138415404322579150e-05,1.090838322070908362e-05,8.184440106349503594e+02
6.010000000000000000e+02,2.854832602960515137e+11,2.413275909719691162e+11,7.163032513801681489e-06,1.018225566429276086e-05,8.230244767948775007e+02
6.020000000000000000e+02,2.864340734420963135e+11,2.421313299485821533e+11,1.374279716437332155e-05,1.006618755661214948e-05,8.271571699205592267e+02
6.030000000000000000e+02,2.873864962846218262e+11,2.429364020822177734e+11,1.069678784060279497e-05,1.065555143320295883e-05,8.297697633122206753e+02
6.040000000000000000e+02,2.883404982940727539e+11,2.437428163414230957e+11,7.954065155857392710e-06,1.059045600826369338e-05,8.343864028490545479e+02
6.050000000000000000e+02,2.892960606979197998e+11,2.445505961360761719e+11,1.464808895479396966e-05,9.048894054619616156e-06,8.405327890880339510e+02
6.060000000000000000e+02,2.902532176548463745e+11,2.453596872991888733e+11,1.062433904486237424e-05,9.864668310988200517e-06,8.449148412363193756e+02
6.070000000000000000e+02,2.912119525682391357e+11,2.461701376640479736e+11,8.397254311121038484e-06,1.099417153382908907e-05,8.475291326338783620e+02
6.080000000000000000e+02,2.921722562680330811e+11,2.469819051488971252e+11,1.652256917850092321e-05,1.112903419209221312e-05,8.510527324014166197e+02
6.090000000000000000e+02,2.931341502393846436e+11,2.477950294604243774e+11,1.356206641700552495e-05,1.291650241208586181e-05,8.538026505389768772e+02
6.100000000000000000e+02,2.940976281674647217e+11,2.486094799205092468e+11,1.133349521353910205e-05,1.083779241806137605e-05,8.573345504316532697e+02
6.110000000000000000e+02,2.950626988119230957e+11,2.494252503030922852e+11,1.851972239264032538e-05,1.130251022896100466e-05,8.610354998865549305e+02
6.120000000000000000e+02,2.960293546354636230e+11,2.502423675592067261e+11,1.332825292976735909e-05,1.151307319446903676e-05,8.647369954114996062e+02
6.130000000000000000e+02,2.969975785288629150e+11,2.510608232320524292e+11,1.433246914706032271e-05,1.517038298970430077e-05,8.687710550332772073e+02
6.140000000000000000e+02,2.979673643342344971e+11,2.518806019843333130e+11,9.928163161587733043e-06,1.036351197847285022e-05,8.738552284926281573e+02
6.150000000000000000e+02,2.989387366262125244e+11,2.527017391585314941e+11,1.102479404968548238e-05,1.495858242517300596e-05,8.760468645532070013e+02
6.160000000000000000e+02,2.999116938942100830e+11,2.535242099594708862e+11,1.030629511811209653e-05,1.185052656171858843e-05,8.800785630978615472e+02
6.170000000000000000e+02,3.008862017991895142e+11,2.543479863665783691e+11,1.141302724061432627e-05,9.635668178575862441e-06,8.845292191596469138e+02
6.180000000000000000e+02,3.018622929222130127e+11,2.551731131493422241e+11,1.060265442565100358e-05,8.148039606803436641e-06,8.879945549896267494e+02
6.190000000000000000e+02,3.028400140026601562e+11,2.559995680283060913e+11,9.293909352114937406e-06,9.809523656256757818e-06,8.929186102565232659e+02
6.200000000000000000e+02,3.038192955094422607e+11,2.568273888444664917e+11,8.109363658581614231e-06,1.205237707913031642e-05,8.990864139238874486e+02
6.210000000000000000e+02,3.048001647747320557e+11,2.576565122507601013e+11,1.083254986922188579e-05,1.351112727743242203e-05,9.039863387617406261e+02
6.220000000000000000e+02,3.057825960626480713e+11,2.584869958720352783e+11,1.013963715656984732e-05,1.027099344597104391e-05,9.088423518128255409e+02
6.230000000000000000e+02,3.067666373302230225e+11,2.593188110353766785e+11,8.469797722843175336e-06,8.381334561824438367e-06,9.137904734616499809e+02
6.240000000000000000e+02,3.077522404234277954e+11,2.601519462329357910e+11,1.361493090312748677e-05,2.019650661988503515e-05,9.167493017503559258e+02
6.250000000000000000e+02,3.087394316538989258e+11,2.609864125560332031e+11,8.400011644260629851e-06,1.316719285804346384e-05,9.203789726099569179e+02
6.260000000000000000e+02,3.097281945785772095e+11,2.618222278746928406e+11,1.460490365678968061e-05,1.261731844359736954e-05,9.240985539200214589e+02
6.270000000000000000e+02,3.107185284541637573e+11,2.626593908037011719e+11,1.149154694479737060e-05,1.719830282409517963e-05,9.298522845110136359e+02
6.280000000000000000e+02,3.117104761797502441e+11,2.634978815872933655e+11,1.256905990409951102e-05,1.433052630872566624e-05,9.335358322327842870e+02
6.290000000000000000e+02,3.127039741762103882e+11,2.643377112989334106e+11,9.443772026052066337e-06,1.353640999757210750e-05,9.368243458382735298e+02
6.300000000000000000e+02,3.136990572427809448e+11,2.651788909241261902e+11,8.705168463407630952e-06,9.935864276444661414e-06,9.425885428993494770e+02
6.310000000000000000e+02,3.146957340526979980e+11,2.660213917143065491e+11,1.103116765921452469e-05,1.334098079741607989e-05,9.457521305490444092e+02
6.320000000000000000e+02,3.156939977240216064e+11,2.668652662143883057e+11,1.722693366357219702e-05,1.243517370952407219e-05,9.494096583384648511e+02
6.330000000000000000e+02,3.166938333595520020e+11,2.677104593426412354e+11,1.137585703836485607e-05,1.648395089481891063e-05,9.541541605443734397e+02
6.340000000000000000e+02,3.176952579647269897e+11,2.685569844375563354e+11,1.134468906149876943e-05,1.691131240200149932e-05,9.593010772872144116e+02
6.350000000000000000e+02,3.186982419524201660e+11,2.694048487075465698e+11,1.134351302567448982e-05,1.468539024451764874e-05,9.631361716961979482e+02
6.360000000000000000e+02,3.197028356587023315e+11,2.702540362612726135e+11,8.607482633316010379e-06,1.208538275476733759e-05,9.647038194064776917e+02
6.370000000000000000e+02,3.207089797775672607e+11,2.711045647393396912e+11,1.116209848439631003e-05,1.123846306361198089e-05,9.684785867082673576e+02
6.380000000000000000e+02,3.217167174273295898e+11,2.719564301230156250e+11,1.269377045476360877e-05,1.296298621278335617e-05,9.745005279408187562e+02
6.390000000000000000e+02,3.227260449899870605e+11,2.728096296777059021e+11,1.147918375166145921e-05,1.605635382073700157e-05,9.777804889859623927e+02
6.400000000000000000e+02,3.237369487810834961e+11,2.736641756636631470e+11,1.266028857127565743e-05,8.267428595165604577e-06,9.813561208479470679e+02
6.410000000000000000e+02,3.247494300416808472e+11,2.745200488899053345e+11,1.874718496308602766e-05,1.186125978280827553e-05,9.848153006935311851e+02
6.420000000000000000e+02,3.257634936634600830e+11,2.753772590184288330e+11,1.329214388490207455e-05,1.082488789605484669e-05,9.871389152025083149e+02
6.430000000000000000e+02,3.267791161865317993e+11,2.762358010512233887e+11,1.461300054972358708e-05,1.480925861363502349e-05,9.911732227549986192e+02
6.440000000000000000e+02,3.277963553315128174e+11,2.770956790029294434e+11,8.648491911511513308e-06,1.179599675915632417e-05,9.936974762892851913e+02
6.450000000000000000e+02,3.288151740776848145e+11,2.779568974428699951e+11,9.485533385977795717e-06,1.066607884103731863e-05,9.958605225304698934e+02
6.460000000000000000e+02,3.298355456335537109e+11,2.788194482296599121e+11,1.460822917875859162e-05,1.295002409995582582e-05,1.000544580730010125e+03
6.470000000000000000e+02,3.308574920700460205e+11,2.796833507850686646e+11,8.746501421574848223e-06,1.136833764758815590e-05,1.004252185510666550e+03
6.480000000000000000e+02,3.318810371973599854e+11,2.805485780367461548e+11,5.645168323353821904e-06,1.220555212522178579e-05,1.008991573871823562e+03
6.490000000000000000e+02,3.329061474245614014e+11,2.814151266363209839e+11,8.236413571394152200e-06,1.150390264403888807e-05,1.012002397891015107e+03
6.500000000000000000e+02,3.339328592704952393e+11,2.822830283600672607e+11,9.037624555841006213e-06,9.835305181060682855e-06,1.016885030853154831e+03
6.510000000000000000e+02,3.349611417345707397e+11,2.831522431950023804e+11,8.706660964863388585e-06,1.331751485045273853e-05,1.019178922333851574e+03
6.520000000000000000e+02,3.359909913499875488e+11,2.840228017924756470e+11,1.279947300125705567e-05,1.396011184506829039e-05,1.022067772034254745e+03
6.530000000000000000e+02,3.370224573759920654e+11,2.848947214921004028e+11,1.039666286839491249e-05,1.208913169581382618e-05,1.027527889696885950e+03
6.540000000000000000e+02,3.380554912917393188e+11,2.857679657885528564e+11,1.188638839322297969e-05,1.668088687889479615e-05,1.032506235811719762e+03
6.550000000000000000e+02,3.390900918122772217e+11,2.866425431934642334e+11,1.191510319309418975e-05,9.133375080794259304e-06,1.037850834097660027e+03
6.560000000000000000e+02,3.401262439041263428e+11,2.875184581908634033e+11,8.914309498897488027e-06,1.401264010336689125e-05,1.044182503421713818e+03
6.570000000000000000e+02,3.411640156253231201e+11,2.883957054621994629e+11,9.140246078565006371e-06,1.196439010531236136e-05,1.049150603149245171e+03
6.580000000000000000e+02,3.422033451765379639e+11,2.892742962779709473e+11,1.125561951442755060e-05,1.527857425420720006e-05,1.052952608504104319e+03
6.590000000000000000e+02,3.432442527198862305e+11,2.901542189001287842e+11,7.016378340107820577e-06,1.149853532389499833e-05,1.055922535830863580e+03
6.600000000000000000e+02,3.442867728599924927e+11,2.910354784154927979e+11,1.466527317117716223e-05,8.566123719022655791e-06,1.062905895827238282e+03
6.610000000000000000e+02,3.453308554782246704e+11,2.919180783659462891e+11,1.321112944685509660e-05,1.471973449940211509e-05,1.066015117336894036e+03
6.620000000000000000e+02,3.463765224725548706e+11,2.928020084077128906e+11,9.104185462627256697e-06,9.955282307183566104e-06,1.070055985095105143e+03
6.630000000000000000e+02,3.474237778665941162e+11,2.936872892604252930e+11,1.217932677555211285e-05,1.222781564680364141e-05,1.074871971651642980e+03
6.640000000000000000e+02,3.484726310035791016e+11,2.945738945114248047e+11,1.081773079325554221e-05,1.158849872429090766e-05,1.078119452448884431e+03
6.650000000000000000e+02,3.495230644155087891e+11,2.954618210670963745e+11,1.496134637490875718e-05,1.090811456394558121e-05,1.082182396225712409e+03
6.660000000000000000e+02,3.505750766460607910e+11,2.963510941055325317e+11,1.454958934232752910e-05,1.411770120829380915e-05,1.087349345689428446e+03
6.670000000000000000e+02,3.516286239060644531e+11,2.972417118074905396e+11,9.668679252117229339e-06,9.222508208117652373e-06,1.092071318210626032e+03
6.680000000000000000e+02,3.526837665339595947e+11,2.981336578452239990e+11,1.820064288926559470e-05,1.027969445432930229e-05,1.097580072895394096e+03
6.690000000000000000e+02,3.537404663770300293e+11,2.990269360803413696e+11,1.108736651156405628e-05,1.535753140025075680e-05,1.101975501119868568e+03
6.700000000000000000e+02,3.547987882660371094e+11,2.999215475012510376e+11,9.383488897451996991e-06,1.744127386638094634e-05,1.106191112027658619e+03
6.710000000000000000e+02,3.558587119352807617e+11,3.008175037952297974e+11,8.825400897527480026e-06,1.638578734197704279e-05,1.110254626087903944e+03
6.720000000000000000e+02,3.569201878639948730e+11,3.017148099131920166e+11,8.206968311941231775e-06,1.145963294524321441e-05,1.115141305736121012e+03
6.730000000000000000e+02,3.579832473130621338e+11,3.026134195213494873e+11,1.283547674391094517e-05,1.078101251106300396e-05,1.120961249239209792e+03
6.740000000000000000e+02,3.590478638458170776e+11,3.035133704419855957e+11,9.971064774183524548e-06,1.157111414862299625e-05,1.125476640133849742e+03
6.750000000000000000e+02,3.601141196308797607e+11,3.044146839698117676e+11,1.019086840114979964e-05,1.277411690381313747e-05,1.129820276681919950e+03
6.760000000000000000e+02,3.611819032164675293e+11,3.053173228791927490e+11,1.218461114949054291e-05,8.951280344726697535e-06,1.134482743377569250e+03
6.770000000000000000e+02,3.622513102723150635e+11,3.062212922220062256e+11,8.939253963946569570e-06,1.353868826015069970e-05,1.138351605295246372e+03
6.780000000000000000e+02,3.633222659509266357e+11,3.071265863416633301e+11,1.284641222254467863e-05,1.107839054548254154e-05,1.142384454169547325e+03
6.790000000000000000e+02,3.643948303337294922e+11,3.080332308859166870e+11,1.065685694168205799e-05,6.673467670914590144e-06,1.147648186334582306e+03
6.800000000000000000e+02,3.654689692020526123e+11,3.089411895287928467e+11,8.058499300633847895e-06,7.453114720390452419e-06,1.150776364492405719e+03
6.810000000000000000e+02,3.665446873912407227e+11,3.098504852339566650e+11,1.522643507945176111e-05,1.154600396302551957e-05,1.155323368099839627e+03
6.820000000000000000e+02,3.676219880528127441e+11,3.107611353493317261e+11,1.235523674114613613e-05,1.302593762408932321e-05,1.160056749488538117e+03
6.830000000000000000e+02,3.687008562212825928e+11,3.116731144597083740e+11,1.205495872491635367e-05,1.036133736109778880e-05,1.163800611990885500e+03
6.840000000000000000e+02,3.697813260145346680e+11,3.125864316863254395e+11,1.697523721488902737e-05,9.952234939714088569e-06,1.168164521523344547e+03
6.850000000000000000e+02,3.708633596983664551e+11,3.135011135118436279e+11,1.153002114318013582e-05,1.089936011056114040e-05,1.172924126802868386e+03
6.860000000000000000e+02,3.719469408307452393e+11,3.144171200178782959e+11,9.334855718523549228e-06,1.441540868218904592e-05,1.175753300454191049e+03
6.870000000000000000e+02,3.730321448986424561e+11,3.153344361017541504e+11,1.058018582489328452e-05,1.284452285421622264e-05,1.179762359386279968e+03
6.880000000000000000e+02,3.741189076774024658e+11,3.162531429068138428e+11,1.067807809340681757e-05,1.354333987912959003e-05,1.183394724150741240e+03
6.890000000000000000e+02,3.752072667024191895e+11,3.171731314473969727e+11,1.569685499047679400e-05,1.230118329242912978e-05,1.187861418278777819e+03
6.900000000000000000e+02,3.762971756428250732e+11,3.180944946818367310e+11,1.311868101960822486e-05,1.694604101876162616e-05,1.192832019292340192e+03
6.910000000000000000e+02,3.773886907062102051e+11,3.190171553126346436e+11,1.080746861448211860e-05,1.730866442795075955e-05,1.198571632874205534e+03
6.920000000000000000e+02,3.784817835045791016e+11,3.199411896972600708e+11,2.151609173106638906e-05,1.214418952977247557e-05,1.204137382426979002e+03
6.930000000000000000e+02,3.795764848420817871e+11,3.208665553023153076e+11,1.311614462717880514e-05,1.628352402727184511e-05,1.210506740790021922e+03
6.940000000000000000e+02,3.806727567239332886e+11,3.217932703371616211e+11,1.036218332972627110e-05,1.539107849335419331e-05,1.216663809626297279e+03
6.950000000000000000e+02,3.817706012265296021e+11,3.227212878381481934e+11,8.515702194511476364e-06,9.379713730162109186e-06,1.222236936019757650e+03
6.960000000000000000e+02,3.828700137139473877e+11,3.236506742262152100e+11,9.069389034777053382e-06,1.032449056248552210e-05,1.226106082382221757e+03
6.970000000000000000e+02,3.839710004518015137e+11,3.245813878112940674e+11,1.113131433250202917e-05,1.288690412049042777e-05,1.233785946102184880e+03
6.980000000000000000e+02,3.850736047094689941e+11,3.255134130097021484e+11,1.327231916192772587e-05,1.059043824724881233e-05,1.239013713393112994e+03
6.990000000000000000e+02,3.861777466359765625e+11,3.264467855448557129e+11,1.171315569425956937e-05,2.053746645580556418e-05,1.240673403998795038e+03
7.000000000000000000e+02,3.872834681216219482e+11,3.273814961041401978e+11,7.018549457504796862e-06,1.588676364649987960e-05,1.245463262179269350e+03
7.010000000000000000e+02,3.883907699551801758e+11,3.283175223934179688e+11,8.628959914824818611e-06,1.430680151492946806e-05,1.247432708255832949e+03
7.020000000000000000e+02,3.894996573026546631e+11,3.292549385792800903e+11,1.177251092865372328e-05,1.335994742490687059e-05,1.252404796077696574e+03
7.030000000000000000e+02,3.906101547061158447e+11,3.301936570575717773e+11,1.141135149851368880e-05,1.129504700325689726e-05,1.256675714560402412e+03
7.040000000000000000e+02,3.917222478139979858e+11,3.311336911660296631e+11,1.109209714145187320e-05,8.187197338749285791e-06,1.261392696110523048e+03
7.050000000000000000e+02,3.928358931316173096e+11,3.320750637988801270e+11,1.199077912283907921e-05,8.870754953260728826e-06,1.263808333272158961e+03
7.060000000000000000e+02,3.939510878119643555e+11,3.330177752930665283e+11,1.204067811078068928e-05,1.243102552150876505e-05,1.267573233350639839e+03
7.070000000000000000e+02,3.950678961582551270e+11,3.339618253323995361e+11,1.576791082558148815e-05,1.251830434456646657e-05,1.272173203739808059e+03
7.080000000000000000e+02,3.961862681955147705e+11,3.349072224916112671e+11,1.373734530873971238e-05,1.173091622630462183e-05,1.278073570851127215e+03
7.090000000000000000e+02,3.973062386710148926e+11,3.358539836386483154e+11,8.328639038657215110e-06,8.209610381504361953e-06,1.283797031120358497e+03
7.100000000000000000e+02,3.984277702270817871e+11,3.368020438391279297e+11,1.387095522809023151e-05,8.863686975280060665e-06,1.288777589420872573e+03
7.110000000000000000e+02,3.995509071088395996e+11,3.377514350411176147e+11,1.125240013755135493e-05,1.369100359904784625e-05,1.294376136110688321e+03
7.120000000000000000e+02,4.006756200785231934e+11,3.387021809753031006e+11,9.422908679224129003e-06,1.142501076800694904e-05,1.298002852148706552e+03
7.130000000000000000e+02,4.018019375300924683e+11,3.396542513029259033e+11,8.519770018255989896e-06,1.410753658048768955e-05,1.304422058496812497e+03
7.140000000000000000e+02,4.029298244346145020e+11,3.406076985807830811e+11,9.384633989140134247e-06,1.073061955680909563e-05,1.309890581409898914e+03
7.150000000000000000e+02,4.040592733185721436e+11,3.415624699179722900e+11,1.801820431168721370e-05,9.780257320124441378e-06,1.313796663828405599e+03
7.160000000000000000e+02,4.051903064934885254e+11,3.425185634823369751e+11,9.591371814887672542e-06,9.213604836189048797e-06,1.320269731791968297e+03
7.170000000000000000e+02,4.063228830407471313e+11,3.434760088642174072e+11,1.241306481702952880e-05,1.076081059425693098e-05,1.326307736193941764e+03
7.180000000000000000e+02,4.074570881471970215e+11,3.444347729976132812e+11,1.490764063083460655e-05,1.340771710611754486e-05,1.331514346538317568e+03
7.190000000000000000e+02,4.085928868915175171e+11,3.453948862578708496e+11,1.227744122267449001e-05,1.040185648149005715e-05,1.336346623340524502e+03
7.200000000000000000e+02,4.097302431356387329e+11,3.463563318296326904e+11,7.035383170483910931e-06,1.075690167939846731e-05,1.343031607055514996e+03
7.210000000000000000e+02,4.108692058871329346e+11,3.473191014984846802e+11,9.634176885930934020e-06,1.412121767330187794e-05,1.346496831445216685e+03
7.220000000000000000e+02,4.120097120223668213e+11,3.482831979358117065e+11,1.393433936269783402e-05,1.055200758959262686e-05,1.350663069827624895e+03
7.230000000000000000e+02,4.131518284650467529e+11,3.492486099820791016e+11,1.102812696673893811e-05,1.532297866946308318e-05,1.356393950242153096e+03
7.240000000000000000e+02,4.142954994854394531e+11,3.502154078982252197e+11,1.221412244389874502e-05,1.638899365752344295e-05,1.360889230227896860e+03
7.250000000000000000e+02,4.154407659820290527e+11,3.511835163213242188e+11,1.285336889045307629e-05,1.158688735169999262e-05,1.365284672045251682e+03
7.260000000000000000e+02,4.165875660310615234e+11,3.521529465056651611e+11,1.227638726508661904e-05,1.063161095993248040e-05,1.371314806511431470e+03
7.270000000000000000e+02,4.177360024231297607e+11,3.531237435258524780e+11,1.139859699206269283e-05,8.555356235562250333e-06,1.375074811695794551e+03
7.280000000000000000e+02,4.188860168196602783e+11,3.540958477973554077e+11,1.371695660523641891e-05,9.310092357051047429e-06,1.379171206267511934e+03
7.290000000000000000e+02,4.200376348375670166e+11,3.550692965559908447e+11,1.510082880207264111e-05,1.554802434600155436e-05,1.383331481595049581e+03
7.300000000000000000e+02,4.211907900383706055e+11,3.560440804189819336e+11,1.176064027019751990e-05,1.347247455096844959e-05,1.389795876846250167e+03
7.310000000000000000e+02,4.223455141360643311e+11,3.570201933145918579e+11,7.509166826902280434e-06,1.006204770670482418e-05,1.394800176071856185e+03
7.320000000000000000e+02,4.235018520963492432e+11,3.579976518399812012e+11,9.346933890208575235e-06,9.244017220022548997e-06,1.400240870425521734e+03
7.330000000000000000e+02,4.246597763007487183e+11,3.589764389885540771e+11,1.988728012924934063e-05,1.378082655667522971e-05,1.402813742317764081e+03
7.340000000000000000e+02,4.258193202192199707e+11,3.599565882957333374e+11,1.415286569261819949e-05,1.318295630581278743e-05,1.409126828223654002e+03
7.350000000000000000e+02,4.269803718168374023e+11,3.609380403040211182e+11,9.180271721920263417e-06,1.084286812214063644e-05,1.415512969362535614e+03
7.360000000000000000e+02,4.281430182728621826e+11,3.619208463021715088e+11,1.206546045684486756e-05,1.576137956138534690e-05,1.421849837492466804e+03
7.370000000000000000e+02,4.293072529838703613e+11,3.629050077276338501e+11,1.221494335235107087e-05,1.320391616466132234e-05,1.423566215971708061e+03
7.380000000000000000e+02,4.304730656413034058e+11,3.638904953676274414e+11,1.295246932020432951e-05,9.599927243808537014e-06,1.427397287960505309e+03
7.390000000000000000e+02,4.316404592809172974e+11,3.648772890483721924e+11,1.474020305680667775e-05,1.465831612590395849e-05,1.429708013066230933e+03
7.400000000000000000e+02,4.328094332844836426e+11,3.658654203978753662e+11,1.280641440104535178e-05,1.241757789938180423e-05,1.433146546330250658e+03
7.410000000000000000e+02,4.339800031136594849e+11,3.668548937162769775e+11,1.580706712445145712e-05,1.439078062914767031e-05,1.437238115220094187e+03
7.420000000000000000e+02,4.351521337991458740e+11,3.678457244095256348e+11,1.389184497913031890e-05,1.170550838736073018e-05,1.441825280021131675e+03
7.430000000000000000e+02,4.363258729961372070e+11,3.688379117986903076e+11,1.499802742699340996e-05,1.144303079358977016e-05,1.450546993608071944e+03
7.440000000000000000e+02,4.375011442006030273e+11,3.698314180184921875e+11,1.647595361009557280e-05,1.102153221121948690e-05,1.455763904227369494e+03
7.450000000000000000e+02,4.386779987822395630e+11,3.708262785671381836e+11,1.465878279716115173e-05,1.091881506420921966e-05,1.459629815596201524e+03
7.460000000000000000e+02,4.398564649883436279e+11,3.718224643058137207e+11,1.318829775676100269e-05,1.011690679786347857e-05,1.464199100388853367e+03
7.470000000000000000e+02,4.410365158934085693e+11,3.728199748212358398e+11,1.441038932326055289e-05,9.598403004296152119e-06,1.469716146211029582e+03
7.480000000000000000e+02,4.422181461645703735e+11,3.738188166836955566e+11,1.944573221768219895e-05,1.185961331340301683e-05,1.474924376888250208e+03
7.490000000000000000e+02,4.434013512793533936e+11,3.748190148238306274e+11,1.624783957243636223e-05,1.406033219009117374e-05,1.477889506331016491e+03


==> figs/sim/train_loss_edge_07_mal_9_out_max_alpha_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.838076895952863055e+00,9.903138496002974023e+00,9.711005180474680643e+00,1.007969560105270190e+01,9.754197895305594557e+00
1.000000000000000000e+00,7.207801378432957762e+00,7.439139535778737766e+00,7.122283016884429330e+00,7.023323391790697201e+00,6.865427449758582767e+00
2.000000000000000000e+00,6.188106722800549520e+00,6.197034093020111101e+00,6.011268472790288087e+00,5.911212155541822000e+00,5.980554151682425434e+00
3.000000000000000000e+00,5.064907209958662726e+00,5.244562016502679391e+00,5.004473564651967799e+00,4.847353542801865700e+00,5.157773718494553350e+00
4.000000000000000000e+00,4.071832535349042992e+00,4.347543197415046023e+00,4.198945039866005757e+00,4.071220648610949233e+00,4.402670401309945802e+00
5.000000000000000000e+00,3.245897914438208964e+00,3.505484536982284904e+00,3.348917758342234041e+00,3.309645370187701996e+00,3.702421316654715522e+00
6.000000000000000000e+00,2.374365780003823367e+00,2.677954355933994890e+00,2.610646100685741988e+00,2.493265661078527540e+00,2.939120678017116184e+00
7.000000000000000000e+00,1.751614251664130650e+00,2.095859666015200240e+00,1.990895989251972198e+00,1.898430837834506502e+00,2.484692123967348287e+00
8.000000000000000000e+00,1.203268891258684192e+00,1.459384699973795829e+00,1.392748715505283341e+00,1.385109552292605795e+00,1.976902572608803865e+00
9.000000000000000000e+00,8.354982769407006682e-01,1.019979666250044659e+00,1.019849951580395153e+00,9.074311477893846067e-01,1.562399444823202366e+00
1.000000000000000000e+01,5.546854283869189217e-01,6.266835585166881106e-01,6.943455634462398773e-01,6.153896200672669403e-01,1.159607066935137265e+00
1.100000000000000000e+01,3.537369721583663029e-01,4.282559889443809942e-01,4.323792341701652164e-01,3.761674187246089041e-01,9.249068657329259091e-01
1.200000000000000000e+01,1.949227870256927675e-01,2.474723329502144242e-01,2.717668060213322967e-01,2.121323997660976568e-01,6.942923114693556608e-01
1.300000000000000000e+01,1.052195967443018132e-01,1.024411727704864772e-01,1.820928805070550771e-01,1.157587118485029487e-01,5.030425392567428045e-01
1.400000000000000000e+01,5.065811213870907714e-02,4.128733033760600968e-02,1.183158885508013292e-01,7.604903149446484711e-02,3.096976516395497647e-01
1.500000000000000000e+01,2.935297899990174653e-02,2.862474402680725838e-02,7.883902910666162889e-02,4.829343797737828403e-02,2.249246329884633244e-01
1.600000000000000000e+01,1.844725906409316885e-02,1.704490502580813249e-02,5.201600716190024620e-02,2.618018898816609763e-02,1.390570396413638443e-01
1.700000000000000000e+01,1.474811064585346276e-02,9.166934111811020358e-03,3.664958324711431459e-02,1.789490547984418090e-02,9.978805704851345659e-02
1.800000000000000000e+01,1.206091647066032113e-02,5.470130976903186948e-03,2.221900432942358616e-02,1.355455773605740433e-02,7.397132494223090937e-02
1.900000000000000000e+01,1.011350904885155444e-02,3.688772009172724964e-03,1.516590554554075876e-02,1.108713635237279505e-02,5.316683869847038668e-02
2.000000000000000000e+01,8.839876950424097046e-03,2.845633659168567142e-03,6.899055661216402235e-03,8.211962839850484031e-03,3.923179804270104931e-02
2.100000000000000000e+01,7.396472165077550009e-03,2.516718798536876633e-03,4.513355630213711223e-03,7.034939217531288591e-03,2.455109389916787510e-02
2.200000000000000000e+01,6.618665580677696170e-03,2.120692272800539513e-03,3.177031727395474014e-03,6.118583990150527896e-03,2.042216117997674996e-02
2.300000000000000000e+01,6.335672163694683334e-03,1.908275201868092630e-03,2.763814903940398082e-03,6.024601392315087622e-03,1.646557717108920738e-02
2.400000000000000000e+01,6.110922827948783720e-03,1.829108773780063757e-03,2.561091512844448914e-03,5.997262879196885166e-03,1.143043760990103408e-02
2.500000000000000000e+01,5.694905526295146458e-03,1.783536107786809488e-03,2.504735898270826766e-03,6.316005748275621556e-03,9.239413936932061588e-03
2.600000000000000000e+01,5.752484629612975020e-03,1.903086866374192887e-03,2.536293051617066752e-03,6.656189665387168830e-03,6.142849767478475442e-03
2.700000000000000000e+01,5.789032602459220911e-03,1.949473695429304598e-03,2.524131772213444869e-03,7.503612585632590815e-03,4.072189996168762427e-03
2.800000000000000000e+01,6.267828061038538401e-03,2.088798009588943572e-03,2.826540920708997540e-03,8.349232002831996624e-03,2.995174403190192791e-03
2.900000000000000000e+01,6.384575581716567250e-03,2.430306855756403372e-03,2.846773286895865063e-03,9.787308989721466013e-03,2.568366702340618701e-03
3.000000000000000000e+01,6.359802064067610061e-03,2.863146666749583069e-03,3.008325591319693793e-03,1.062605314306108717e-02,2.104367112870209056e-03
3.100000000000000000e+01,6.919755873412425373e-03,3.353220805761725209e-03,3.289410620281874031e-03,1.184718025382602846e-02,1.758144291043484131e-03
3.200000000000000000e+01,7.289436128342874355e-03,3.645564401720147174e-03,3.707526604695199346e-03,1.307112609100280487e-02,1.590130617729834661e-03
3.300000000000000000e+01,7.554829360239323499e-03,4.251297970123024683e-03,4.094141184523003574e-03,1.474646748188324086e-02,1.530740521913154240e-03
3.400000000000000000e+01,7.932219444653720863e-03,4.864833663051237878e-03,4.678388009948020176e-03,1.666673166451315691e-02,1.435762839295473547e-03
3.500000000000000000e+01,8.923490660966426624e-03,5.227810429054513541e-03,5.433403577521533911e-03,1.884816289420321311e-02,1.316168731008593440e-03
3.600000000000000000e+01,9.494413919289068637e-03,6.064586070751110114e-03,6.034090162916339040e-03,2.180734993433286473e-02,1.363686258905816295e-03
3.700000000000000000e+01,1.071225308695089584e-02,6.553861216219480923e-03,6.532654690925676633e-03,2.389900781202736191e-02,1.336189725962722008e-03
3.800000000000000000e+01,1.068019053364432924e-02,7.542154378187615471e-03,7.370088072443103933e-03,2.536562905453365602e-02,1.317748609555247086e-03
3.900000000000000000e+01,1.154692885864638807e-02,8.580163251367123323e-03,8.109075989483849334e-03,2.950641234502204835e-02,1.362397525003777865e-03
4.000000000000000000e+01,1.233184866753400666e-02,9.814468181468583019e-03,9.182190911993570737e-03,3.232011429494630050e-02,1.319934225986862941e-03
4.100000000000000000e+01,1.347494738444210416e-02,1.101603113670968082e-02,9.658857157582190212e-03,3.624902820264674919e-02,1.430709497714954814e-03
4.200000000000000000e+01,1.425250491773277783e-02,1.258490673992096465e-02,1.092516119719288969e-02,3.983687798729240725e-02,1.549168327428129821e-03
4.300000000000000000e+01,1.529933964930318968e-02,1.506539925981009720e-02,1.245879545681449763e-02,4.419567122200540599e-02,1.590378616475818241e-03
4.400000000000000000e+01,1.541461347852024488e-02,1.669540031101279798e-02,1.353707588484664992e-02,5.193871029458918542e-02,1.685059427159130152e-03
4.500000000000000000e+01,1.663106857160145946e-02,1.888077969490564723e-02,1.555118681207023901e-02,5.888389256485915269e-02,1.720721541375480612e-03
4.600000000000000000e+01,1.850353437091245556e-02,2.099375364556255175e-02,1.720530327051517094e-02,6.531125765550238604e-02,1.936177135111294412e-03
4.700000000000000000e+01,1.864876440092144705e-02,2.320642163352271137e-02,1.981783450669305502e-02,7.418648239603553574e-02,1.980081393754939967e-03
4.800000000000000000e+01,2.019977828322072622e-02,2.520743067902619927e-02,2.117304932108343696e-02,8.668469708517434480e-02,2.071936665120399645e-03
4.900000000000000000e+01,2.196707868025815635e-02,2.753789232411729682e-02,2.417905788641505627e-02,9.197862375577359195e-02,2.369711855102152320e-03
5.000000000000000000e+01,2.393343460005736834e-02,3.013194882979597367e-02,2.691286656756108897e-02,1.039148722886018561e-01,2.499843452739347605e-03
5.100000000000000000e+01,2.580496719406133455e-02,3.585083186262150168e-02,2.921129598521532422e-02,1.208764329574948393e-01,2.749152657698150648e-03
5.200000000000000000e+01,2.759513121150247716e-02,4.137809018013383078e-02,3.303032439327979741e-02,1.324601216221178435e-01,2.778284084295701284e-03
5.300000000000000000e+01,3.174823675860050098e-02,4.313428489430937152e-02,3.469393270458931422e-02,1.537322888298636725e-01,2.910689939068178411e-03
5.400000000000000000e+01,3.375149693506940274e-02,4.615244512315441749e-02,3.848163236725066216e-02,1.731752429581906449e-01,3.073347770966461390e-03
5.500000000000000000e+01,3.751619377240722475e-02,5.426161342066193605e-02,4.169946558180648299e-02,1.878264215150392547e-01,3.214344215272557648e-03
5.600000000000000000e+01,3.892075562013774803e-02,5.841662917594236948e-02,4.983908363997202606e-02,2.089620961825603418e-01,3.426582502065178559e-03
5.700000000000000000e+01,4.085825454986691252e-02,6.649255050890801044e-02,5.434291883623088015e-02,2.328225371440760805e-01,3.718092034112330246e-03
5.800000000000000000e+01,4.367631647857594945e-02,7.449461350678121541e-02,6.400373282283033927e-02,2.602814307933999372e-01,3.964733068460679632e-03
5.900000000000000000e+01,4.439022833193873030e-02,8.030248910531001538e-02,7.009887819785176610e-02,2.947373898968717043e-01,3.978422036957529606e-03
6.000000000000000000e+01,4.877662706282304139e-02,9.545568836834561477e-02,8.035792533855790065e-02,3.405927581077605737e-01,4.306094503701785037e-03
6.100000000000000000e+01,5.167344564355669245e-02,1.088749706108680382e-01,8.441690835863324693e-02,3.644718506714238471e-01,4.774038714372430547e-03
6.200000000000000000e+01,5.871780145139715579e-02,1.250989401476351182e-01,9.639309275160456991e-02,4.114067121663974591e-01,5.117301072547375540e-03
6.300000000000000000e+01,5.978451807971896237e-02,1.417301818660440249e-01,1.058916365597953879e-01,4.593918575509665647e-01,5.441394362570517451e-03
6.400000000000000000e+01,6.274443803574236700e-02,1.543568947497202526e-01,1.208554334333148406e-01,5.028994980984939911e-01,5.816710140893910364e-03
6.500000000000000000e+01,6.750894291683862125e-02,1.737054149853484164e-01,1.319535293711316948e-01,5.713076735777211645e-01,6.104051917298125574e-03
6.600000000000000000e+01,7.136785676487922281e-02,1.939574804912342909e-01,1.413261547573526622e-01,6.142128764183580891e-01,6.396700272599309400e-03
6.700000000000000000e+01,7.720359576712554350e-02,2.246576281354717430e-01,1.577388266806218908e-01,6.881717027017760779e-01,6.861208057012735395e-03
6.800000000000000000e+01,8.063801359159428195e-02,2.542431132061447885e-01,1.752820819445277678e-01,7.284488124347349158e-01,7.748734439522064754e-03
6.900000000000000000e+01,9.023339438460675765e-02,2.747182538706923749e-01,1.948210553902925968e-01,8.046316317579300659e-01,8.431862467236928005e-03
7.000000000000000000e+01,9.261085874477437141e-02,3.157892426525257257e-01,2.216428541394395157e-01,8.710105394843857818e-01,9.065327198717998414e-03
7.100000000000000000e+01,9.842232653145766008e-02,3.424802456805038364e-01,2.414587181765360802e-01,9.890054155254524026e-01,9.652618720643824091e-03
7.200000000000000000e+01,1.105726455686251164e-01,3.599158361449682486e-01,2.625647176406803451e-01,1.082598752522493157e+00,1.029583151782254014e-02
7.300000000000000000e+01,1.198246761372258051e-01,4.087295790179203969e-01,2.824624780406481683e-01,1.174452123229039469e+00,1.090572116437971140e-02
7.400000000000000000e+01,1.289756382013044211e-01,4.591181963785732068e-01,3.080919941060357159e-01,1.294362595896272339e+00,1.102880536850303628e-02
7.500000000000000000e+01,1.332277754060341435e-01,5.037883261151097081e-01,3.269358474183416963e-01,1.380579923116922902e+00,1.202151693554376344e-02
7.600000000000000000e+01,1.426252080696009950e-01,5.659948248017855343e-01,3.633751590585680979e-01,1.546142249374879096e+00,1.339924516644286356e-02
7.700000000000000000e+01,1.464131658805182257e-01,6.062698915979911618e-01,4.014157069981882930e-01,1.647936342439882740e+00,1.368698630138942551e-02
7.800000000000000000e+01,1.513301507420574676e-01,6.865233493856650604e-01,4.366668533298270205e-01,1.820773298537164742e+00,1.432158979378095331e-02
7.900000000000000000e+01,1.646626202266998629e-01,7.476336106759662314e-01,5.061848245488027587e-01,1.934332063185106865e+00,1.537150796997921454e-02
8.000000000000000000e+01,1.807787103635399850e-01,8.118948416782592048e-01,5.541973186542944463e-01,2.074349952573935063e+00,1.637270969761484007e-02
8.100000000000000000e+01,1.880184461080925962e-01,8.982201447045206066e-01,6.082166449151508170e-01,2.179162260286214625e+00,1.740736458385916396e-02
8.200000000000000000e+01,2.108503832752930407e-01,9.887193726688332518e-01,6.739037045024853789e-01,2.341258699625177186e+00,1.682306030310676270e-02
8.300000000000000000e+01,2.458814770795252347e-01,1.096323613412307996e+00,7.532413568930689252e-01,2.504647003384894433e+00,1.982568418853647430e-02
8.400000000000000000e+01,2.669320973340133518e-01,1.191950060393522470e+00,8.370627983866154587e-01,2.670114777753842095e+00,2.181889238397938247e-02
8.500000000000000000e+01,2.839795975004322237e-01,1.289847743680110792e+00,9.014838992740257240e-01,2.814059842233917585e+00,2.238283681031483230e-02
8.600000000000000000e+01,3.075595749160953130e-01,1.380691768643188322e+00,9.739372213872123929e-01,3.025752791970510724e+00,2.386560858565345278e-02
8.700000000000000000e+01,3.157800703238340390e-01,1.470733113006202686e+00,1.080033395821294206e+00,3.245759312309521416e+00,2.597256656488033943e-02
8.800000000000000000e+01,3.317074733639184814e-01,1.656624435995348588e+00,1.151171371270105048e+00,3.448445627342649367e+00,2.710198044977041310e-02
8.900000000000000000e+01,3.766886284304049592e-01,1.806088980437857927e+00,1.217668097706594121e+00,3.706416535699547321e+00,2.852603392998109832e-02
9.000000000000000000e+01,4.010997851847715179e-01,1.987473205134091092e+00,1.256066194917224266e+00,3.819373157545455921e+00,2.916563758584977961e-02
9.100000000000000000e+01,4.292741103144451786e-01,2.225213577654120201e+00,1.342948026154503705e+00,4.082782712528969071e+00,3.379790844720798049e-02
9.200000000000000000e+01,4.323120262828887839e-01,2.457594973829144713e+00,1.467327942521956530e+00,4.302398595364550715e+00,3.618857387494023303e-02
9.300000000000000000e+01,4.774801111650690544e-01,2.537801594335430622e+00,1.621276480019852695e+00,4.572664482191543200e+00,4.135439318768596717e-02
9.400000000000000000e+01,5.154305649287366231e-01,2.674639627723924384e+00,1.734162705677425365e+00,4.804053696086834080e+00,4.136874437317139552e-02
9.500000000000000000e+01,5.685003013594207566e-01,2.889903668481135224e+00,1.882057649624149676e+00,5.092495656017717920e+00,4.380394502350748454e-02
9.600000000000000000e+01,6.116516922129385803e-01,3.124709504023311712e+00,2.063676189923843829e+00,5.350183615977640805e+00,4.635244538144278614e-02
9.700000000000000000e+01,6.801938195306482804e-01,3.410551632657549792e+00,2.199921243916276303e+00,5.561006278391609214e+00,4.815793265237577891e-02
9.800000000000000000e+01,6.860196619161446074e-01,3.688404074424911361e+00,2.388654634323879034e+00,5.911396598144269987e+00,5.407074704669234677e-02
9.900000000000000000e+01,7.429654036873700740e-01,3.940067342477906909e+00,2.465105408583210256e+00,6.076160109720476044e+00,5.779336050258132573e-02
1.000000000000000000e+02,7.683642455703461049e-01,4.111183250479449214e+00,2.598169646402068267e+00,6.518205608572106513e+00,6.017329086956446638e-02
1.010000000000000000e+02,8.164104697309277903e-01,4.343951123778138523e+00,2.766456587556826552e+00,6.801001357532614477e+00,6.362026535814180317e-02
1.020000000000000000e+02,8.354826353918225479e-01,4.580116227427103226e+00,3.029941648853969660e+00,7.222747590500524950e+00,6.484192998783411266e-02
1.030000000000000000e+02,9.335109941461503524e-01,4.907885289955832064e+00,3.244913045290512166e+00,7.589795060804590321e+00,7.319506323452684704e-02
1.040000000000000000e+02,9.918965679117066614e-01,5.156106232137938505e+00,3.469442071989395249e+00,7.856109451715917125e+00,7.411331838446333364e-02
1.050000000000000000e+02,1.063503998560214381e+00,5.523157141978508378e+00,3.731219185820196405e+00,8.247250545095031526e+00,8.053544456457673029e-02
1.060000000000000000e+02,1.113807930443177163e+00,5.738773929493091508e+00,3.843877105888621415e+00,8.493872090199463543e+00,8.432137034662490205e-02
1.070000000000000000e+02,1.198545190411004935e+00,6.054231046412192896e+00,4.120550012653360739e+00,8.735128130787357392e+00,9.159300182676732849e-02
1.080000000000000000e+02,1.268045908168824010e+00,6.354210435560815995e+00,4.328773955040871257e+00,9.142278077815351622e+00,9.283787720486458284e-02
1.090000000000000000e+02,1.344720659974906862e+00,6.601126102561027942e+00,4.535977187932932253e+00,9.491228790487291178e+00,1.025321095555364881e-01
1.100000000000000000e+02,1.431759768165756341e+00,6.973999122172225285e+00,4.627881789326645290e+00,9.883795126263375863e+00,1.127426673697260462e-01
1.110000000000000000e+02,1.559317722361273972e+00,7.434471595571621627e+00,4.850091163292476359e+00,1.035512914538162121e+01,1.200566313735685897e-01
1.120000000000000000e+02,1.611977478484176718e+00,7.780671020101554092e+00,5.064915954281401511e+00,1.091012060520833060e+01,1.240504383815133060e-01
1.130000000000000000e+02,1.689142114053701516e+00,8.169083227538850522e+00,5.338413545135221483e+00,1.136130070059802222e+01,1.313085513945542182e-01
1.140000000000000000e+02,1.815787441608720076e+00,8.543234299905723361e+00,5.668229502499376515e+00,1.184493687073842949e+01,1.367665639509954012e-01
1.150000000000000000e+02,1.946411077657529187e+00,9.080311969033806108e+00,5.987317911475294352e+00,1.236610418107521170e+01,1.468634514066323726e-01
1.160000000000000000e+02,2.056702952225871517e+00,9.296409591548032481e+00,6.320868337986005336e+00,1.280332206104749204e+01,1.547226873186018370e-01
1.170000000000000000e+02,2.215896086725875236e+00,9.752556014205161716e+00,6.582923396564402729e+00,1.342350365684047198e+01,1.587735736864446245e-01
1.180000000000000000e+02,2.381834316081327785e+00,9.927723650482651152e+00,6.903565100143873146e+00,1.380817357563465286e+01,1.731791506523464585e-01
1.190000000000000000e+02,2.555574062572532057e+00,1.035238409490208689e+01,7.383394108240328713e+00,1.441094677480292141e+01,1.835957631650476651e-01
1.200000000000000000e+02,2.740077846602536837e+00,1.098504831038524898e+01,7.727571060560170402e+00,1.497212207776613013e+01,2.027112059027492696e-01
1.210000000000000000e+02,2.933639544543526156e+00,1.128575312381820162e+01,8.076758736377225745e+00,1.562808707664973618e+01,2.163636878341516079e-01
1.220000000000000000e+02,3.043773076581070214e+00,1.158969255173871105e+01,8.426818734811647005e+00,1.617633823382267622e+01,2.328644345258648052e-01
1.230000000000000000e+02,3.258198340171132745e+00,1.208328872504231555e+01,8.733694669319627124e+00,1.653775284066933438e+01,2.428393881128076970e-01
1.240000000000000000e+02,3.435282578721563507e+00,1.275743568753212642e+01,9.005467317612733780e+00,1.700496116458554496e+01,2.594650810448089207e-01
1.250000000000000000e+02,3.705058792797105038e+00,1.326390326072572634e+01,9.463465833843102359e+00,1.764420041687068874e+01,2.888930687482236248e-01
1.260000000000000000e+02,3.882555359933810291e+00,1.401834092367942652e+01,9.646213804642469469e+00,1.807186410010558575e+01,3.071924584673637604e-01
1.270000000000000000e+02,4.074383109693845206e+00,1.475715186469770934e+01,1.007715784603230702e+01,1.892820204737688528e+01,3.267712159056722632e-01
1.280000000000000000e+02,4.129384439378766203e+00,1.535664099901954671e+01,1.049544527709143971e+01,1.936253080200241783e+01,3.477589984073538032e-01
1.290000000000000000e+02,4.341629235345991766e+00,1.589830699647825440e+01,1.084186870090163701e+01,2.006546236796841498e+01,3.410331984055718912e-01
1.300000000000000000e+02,4.522041706685137719e+00,1.646992538245307003e+01,1.114516134188217755e+01,2.077803142542846615e+01,3.935217180975854045e-01
1.310000000000000000e+02,4.778567371422515642e+00,1.697721368460227609e+01,1.156696137870949670e+01,2.130630017349090366e+01,3.959326135709837491e-01
1.320000000000000000e+02,5.140578193550744857e+00,1.742311052578809694e+01,1.218812448497915213e+01,2.211088729737469905e+01,4.394480825367855781e-01
1.330000000000000000e+02,5.301830661971648873e+00,1.795602304343484690e+01,1.261106813713061747e+01,2.270475593127832070e+01,4.591384012341926946e-01
1.340000000000000000e+02,5.483486496840711766e+00,1.869138083005606887e+01,1.297477575364655600e+01,2.340292286254465992e+01,5.010100511495082509e-01
1.350000000000000000e+02,5.689136048142650282e+00,1.929423875070807526e+01,1.358094684625928217e+01,2.428635811121298005e+01,5.499559828661757521e-01
1.360000000000000000e+02,5.989250046151081364e+00,2.002003769612682404e+01,1.410729705301051951e+01,2.471345326775650619e+01,5.743453938197973230e-01
1.370000000000000000e+02,6.282107136214353460e+00,2.069663251972086471e+01,1.469100223391301618e+01,2.579101380803444599e+01,6.334840036925055706e-01
1.380000000000000000e+02,6.441484821476066713e+00,2.158978342750567947e+01,1.529136909733407634e+01,2.666722864283973138e+01,6.606123854034097187e-01
1.390000000000000000e+02,6.858310636180835473e+00,2.225188229086186809e+01,1.580567303722630257e+01,2.720754754206075177e+01,7.066988789193323628e-01
1.400000000000000000e+02,7.064615673341664959e+00,2.295174178510038843e+01,1.630750223974609980e+01,2.787741610911933776e+01,7.205175336410079012e-01
1.410000000000000000e+02,7.420123044658362588e+00,2.350534264071216484e+01,1.670098336615394174e+01,2.884135025094010985e+01,7.484574882996999357e-01
1.420000000000000000e+02,7.897449166240447127e+00,2.425987101833384685e+01,1.740221836298250935e+01,2.966653683850137924e+01,7.980282988441045333e-01
1.430000000000000000e+02,8.134634154770406411e+00,2.486525090316106912e+01,1.802357360552989363e+01,3.031441477820464314e+01,8.673094571259265528e-01
1.440000000000000000e+02,8.354207981879115508e+00,2.567605300862395978e+01,1.847154617118343722e+01,3.119717307901520797e+01,9.210851109244755364e-01
1.450000000000000000e+02,8.667403693391328545e+00,2.647372268710287102e+01,1.914715173269333448e+01,3.195945751840837801e+01,9.911760518697141364e-01
1.460000000000000000e+02,9.079628276711323664e+00,2.721489346399938114e+01,1.963758482150888796e+01,3.294005884199052048e+01,9.888514010503208773e-01
1.470000000000000000e+02,9.485662635295820877e+00,2.777827653059224744e+01,2.046420102653037532e+01,3.363343958569892322e+01,1.074914073847901275e+00
1.480000000000000000e+02,9.804474251067933466e+00,2.854504794265001522e+01,2.127820646148797934e+01,3.455286834395847961e+01,1.135400456925489188e+00
1.490000000000000000e+02,1.017925053312431416e+01,2.919923923498708263e+01,2.192159456364485237e+01,3.542609963176700205e+01,1.161662390206899875e+00
1.500000000000000000e+02,1.037209529870290403e+01,3.009724800155447610e+01,2.231132706346393491e+01,3.636627910557819376e+01,1.262165945372879960e+00
1.510000000000000000e+02,1.080967350366663382e+01,3.088217246422210138e+01,2.302313288723502893e+01,3.722658562399787741e+01,1.255076914176546321e+00
1.520000000000000000e+02,1.107539752358978546e+01,3.150787234797419245e+01,2.394356328889582741e+01,3.776563813622091459e+01,1.356924502574855751e+00
1.530000000000000000e+02,1.133535208531397132e+01,3.236298220197574693e+01,2.452040627791995320e+01,3.865647356115312050e+01,1.452064396528450541e+00
1.540000000000000000e+02,1.154616661161484359e+01,3.327073820600130460e+01,2.540493220680703246e+01,3.985025491626612393e+01,1.553001246203308039e+00
1.550000000000000000e+02,1.181301396825186600e+01,3.385824978465821289e+01,2.594108476084725368e+01,4.118684289419610423e+01,1.662384286170922820e+00
1.560000000000000000e+02,1.219101189075962210e+01,3.454963638361499534e+01,2.650625638501077219e+01,4.202290157588791430e+01,1.756517890240096857e+00
1.570000000000000000e+02,1.240243099336612431e+01,3.563780491303846532e+01,2.694103877452661777e+01,4.306333297958232720e+01,1.775566574678255627e+00
1.580000000000000000e+02,1.277740919120762975e+01,3.619488970636438552e+01,2.777868247889449549e+01,4.425590625201185446e+01,1.936065442863472708e+00
1.590000000000000000e+02,1.311181542744349926e+01,3.721136115849022019e+01,2.855169367189755292e+01,4.482486367584064624e+01,2.021890463467817867e+00
1.600000000000000000e+02,1.368160282388203619e+01,3.831868150754966962e+01,2.898804996803283984e+01,4.570651024642519644e+01,2.062595424567446489e+00
1.610000000000000000e+02,1.389615496753454238e+01,3.880287073422508115e+01,2.966686177061721708e+01,4.672805876943647263e+01,2.248599038394626604e+00
1.620000000000000000e+02,1.444610254179058551e+01,3.949882138503072326e+01,3.039872362710109854e+01,4.760160920208564050e+01,2.255403574493861196e+00
1.630000000000000000e+02,1.485558288393885995e+01,4.046948105722388078e+01,3.106554636858235341e+01,4.817229007227435744e+01,2.405236280193713050e+00
1.640000000000000000e+02,1.542366558470785165e+01,4.130404750397610769e+01,3.179150592347788518e+01,4.947282646359002456e+01,2.549489569817712020e+00
1.650000000000000000e+02,1.593083764484131493e+01,4.226502826987720596e+01,3.251568508504890076e+01,5.014352143855626309e+01,2.634840202441463664e+00
1.660000000000000000e+02,1.645250867753100010e+01,4.321656841270510085e+01,3.315061252558596294e+01,5.126222728058334610e+01,2.816101941034280021e+00
1.670000000000000000e+02,1.704919761959018842e+01,4.408502205566474430e+01,3.374240898348755024e+01,5.248733494386854659e+01,2.853425790761384917e+00
1.680000000000000000e+02,1.756025126837599259e+01,4.559990925388673588e+01,3.481376883405470579e+01,5.305919761966551107e+01,2.980036871499602391e+00
1.690000000000000000e+02,1.800980041637886586e+01,4.669339266765305752e+01,3.569426543413961639e+01,5.394945101756916017e+01,3.165268156090075280e+00
1.700000000000000000e+02,1.839476459136202990e+01,4.786892284060726865e+01,3.658606306959251953e+01,5.470009272962305147e+01,3.251108829594272720e+00
1.710000000000000000e+02,1.877807261570083597e+01,4.894424016131864619e+01,3.730788666773301543e+01,5.552040611592630626e+01,3.436801694553989428e+00
1.720000000000000000e+02,1.930306298210884108e+01,5.027005129673600692e+01,3.808370710387744396e+01,5.672204372589727939e+01,3.639367285360047610e+00
1.730000000000000000e+02,1.967942280545246803e+01,5.162428735987040795e+01,3.883410704255604173e+01,5.754262372536392434e+01,3.853697210112448701e+00
1.740000000000000000e+02,2.009861263155294608e+01,5.289506544959732537e+01,3.964694968880142767e+01,5.863217115682941483e+01,3.943850190713598103e+00
1.750000000000000000e+02,2.035029151120528468e+01,5.432425572651388279e+01,4.046985099008907838e+01,6.022753877748800733e+01,4.082796175862666743e+00
1.760000000000000000e+02,2.066944818780826409e+01,5.526001545230080580e+01,4.138196035233593761e+01,6.098073027172674898e+01,4.233102268292473269e+00
1.770000000000000000e+02,2.134213086526578707e+01,5.677142810830423514e+01,4.237432494421192075e+01,6.232188381785461218e+01,4.417345169387175474e+00
1.780000000000000000e+02,2.199403968866072745e+01,5.800449851532843581e+01,4.280236236914470282e+01,6.328544471569303198e+01,4.581279786691484723e+00
1.790000000000000000e+02,2.263480443918390961e+01,5.860175867705407171e+01,4.338969474673697846e+01,6.413990264995248936e+01,4.696969399468407858e+00
1.800000000000000000e+02,2.317906045036380647e+01,5.979997575100162521e+01,4.449187892820116730e+01,6.500768622236012106e+01,5.008837382472347777e+00
1.810000000000000000e+02,2.359611163112308319e+01,6.129227693228929041e+01,4.525950779093878396e+01,6.594409046694374865e+01,5.171974367042400544e+00
1.820000000000000000e+02,2.410596459036025863e+01,6.219981971147574740e+01,4.610156569707690721e+01,6.718346332441529967e+01,5.517885019367676946e+00
1.830000000000000000e+02,2.489933851092708395e+01,6.311771219347208728e+01,4.666663294332813905e+01,6.835081993082084750e+01,5.944430483419241185e+00
1.840000000000000000e+02,2.554191722353612448e+01,6.446770117838656233e+01,4.751067237402004650e+01,6.977310348460875389e+01,5.985367889502008154e+00
1.850000000000000000e+02,2.638531580511768482e+01,6.645339847580596881e+01,4.857573419055290032e+01,7.105053017616664590e+01,6.323196985724721664e+00
1.860000000000000000e+02,2.673482566444515385e+01,6.727672158927268242e+01,4.969001053090910602e+01,7.225697761413682940e+01,6.521729978293935304e+00
1.870000000000000000e+02,2.723385153452111496e+01,6.825639263805399537e+01,5.076383267975116098e+01,7.340641839228271692e+01,6.956590973368213859e+00
1.880000000000000000e+02,2.770509969824338015e+01,6.998208559834550613e+01,5.147199516169403921e+01,7.486793042176273616e+01,7.244191195957096596e+00
1.890000000000000000e+02,2.825848380524403325e+01,7.159656410745976984e+01,5.275188714996758677e+01,7.609353788466654578e+01,7.502420368418761143e+00
1.900000000000000000e+02,2.889339839637731444e+01,7.279955376630927333e+01,5.413910474001067996e+01,7.729674038890470911e+01,7.855401940980938136e+00
1.910000000000000000e+02,2.919605531898991302e+01,7.370110347142400542e+01,5.528900074735120995e+01,7.886008469193494363e+01,8.207122243025914088e+00
1.920000000000000000e+02,2.987598593784001011e+01,7.548228029050265775e+01,5.600107798131124071e+01,7.992376788322380321e+01,8.746569925964088554e+00
1.930000000000000000e+02,3.073474058757452099e+01,7.623872822752196043e+01,5.697473360016670085e+01,8.119711729382964904e+01,8.714451959528293656e+00
1.940000000000000000e+02,3.126305982402558925e+01,7.760187628167760465e+01,5.786721510410428948e+01,8.246781326001580226e+01,9.044848901628851578e+00
1.950000000000000000e+02,3.201267193357897156e+01,7.879775003986884485e+01,5.906031142676974355e+01,8.410552962159513868e+01,9.160307279187591689e+00
1.960000000000000000e+02,3.250260373066677744e+01,7.980046511116843533e+01,6.025677502141596165e+01,8.576462387398939313e+01,9.416172888286203246e+00
1.970000000000000000e+02,3.320914504918063415e+01,8.089465764567017914e+01,6.129359285793198353e+01,8.707724205301859399e+01,9.743677908791454456e+00
1.980000000000000000e+02,3.404023891268879254e+01,8.162590085062731760e+01,6.215962468562257470e+01,8.873374521879173926e+01,9.965819179028240882e+00
1.990000000000000000e+02,3.469987963095006478e+01,8.321185588974343261e+01,6.351215767461621908e+01,8.992332114478720939e+01,1.048103252677080377e+01
2.000000000000000000e+02,3.505778431915295812e+01,8.482911746871342018e+01,6.444599934012673259e+01,9.104333591778483026e+01,1.100866753515436613e+01
2.010000000000000000e+02,3.529462502616850372e+01,8.661206164633367166e+01,6.550499834487627027e+01,9.200319457344318153e+01,1.125051568842991045e+01
2.020000000000000000e+02,3.589840554581905963e+01,8.756800894005607461e+01,6.656072282370932669e+01,9.344765751835052470e+01,1.167372204791721124e+01
2.030000000000000000e+02,3.690835752932002833e+01,8.948446106540831124e+01,6.764164572988855184e+01,9.425852125090304412e+01,1.214675745144236529e+01
2.040000000000000000e+02,3.777560951748704099e+01,9.075161901160953448e+01,6.896156537896861494e+01,9.579507714708836374e+01,1.238038859175171957e+01
2.050000000000000000e+02,3.843473533865707026e+01,9.176611370620793195e+01,6.941301839221044645e+01,9.753026911366228546e+01,1.279764281796164482e+01
2.060000000000000000e+02,3.911448122679381356e+01,9.324319973728437105e+01,6.985829827330196906e+01,9.880007927076562169e+01,1.361246947639240901e+01
2.070000000000000000e+02,3.981995603494429758e+01,9.508094806832500012e+01,7.059241192934253206e+01,9.999748909547133735e+01,1.401527821930271500e+01
2.080000000000000000e+02,4.045559471397708506e+01,9.620345596731029048e+01,7.103730410056328992e+01,1.013849201381691785e+02,1.441769277723900444e+01
2.090000000000000000e+02,4.114120423270461657e+01,9.761200109469187680e+01,7.210365098639553594e+01,1.038057623231219679e+02,1.495271224218991968e+01
2.100000000000000000e+02,4.217936434174426097e+01,9.893556696054744748e+01,7.305588817559025472e+01,1.054074146082045900e+02,1.531126373435047938e+01
2.110000000000000000e+02,4.292686286110196647e+01,1.007811029888442249e+02,7.427001304422529415e+01,1.064953630739076544e+02,1.574705245087317351e+01
2.120000000000000000e+02,4.367577340145206932e+01,1.023991106085561569e+02,7.544677917010865542e+01,1.076358402559994829e+02,1.618356658644019319e+01
2.130000000000000000e+02,4.448476937563282263e+01,1.042507235486862243e+02,7.593515227972226000e+01,1.092517013703676412e+02,1.662118085435119852e+01
2.140000000000000000e+02,4.566809621986460144e+01,1.066629650079012492e+02,7.719415848232685562e+01,1.107026107775227786e+02,1.712418855292575159e+01
2.150000000000000000e+02,4.625971888637472773e+01,1.082092651847557363e+02,7.808706052167758571e+01,1.127829482987556844e+02,1.772086480800016517e+01
2.160000000000000000e+02,4.749651016450489038e+01,1.097570276411360339e+02,7.905538294419048384e+01,1.143322401246853701e+02,1.822733224314200839e+01
2.170000000000000000e+02,4.791511709471935632e+01,1.112472220253793012e+02,8.018010014748711001e+01,1.159187347330697264e+02,1.872288497240965199e+01
2.180000000000000000e+02,4.901297362922505840e+01,1.129162002924256285e+02,8.130442838901470282e+01,1.179198906516499790e+02,1.926122620709359268e+01
2.190000000000000000e+02,4.970820517002642447e+01,1.144486010063203025e+02,8.232419239352338991e+01,1.184182735966301721e+02,2.005859477511393507e+01
2.200000000000000000e+02,5.035687033851924355e+01,1.157074099909562790e+02,8.350948920092143624e+01,1.202165481205869924e+02,2.053012339476067183e+01
2.210000000000000000e+02,5.132397706703466156e+01,1.180350058743319153e+02,8.488708697023017180e+01,1.223999083100711687e+02,2.097807886649605535e+01
2.220000000000000000e+02,5.217539348270007338e+01,1.199420264781846868e+02,8.619096812238511518e+01,1.232118566426141797e+02,2.166935151066732601e+01
2.230000000000000000e+02,5.285023009439256469e+01,1.214758031034302235e+02,8.784274455078097787e+01,1.254583331854456389e+02,2.199630807381846864e+01
2.240000000000000000e+02,5.396716065011134589e+01,1.231138937889425904e+02,8.913086111272511403e+01,1.265720727128369276e+02,2.282828129919864324e+01
2.250000000000000000e+02,5.532376094640910225e+01,1.249128582034763326e+02,9.037448871418767737e+01,1.282940529734989923e+02,2.318835074492894321e+01
2.260000000000000000e+02,5.637249864504212837e+01,1.266640071291025720e+02,9.135206628153761699e+01,1.299606940719764339e+02,2.393939350222711226e+01
2.270000000000000000e+02,5.721209641967313075e+01,1.287728930970496890e+02,9.239012130023404268e+01,1.313598451970837857e+02,2.479023015789826800e+01
2.280000000000000000e+02,5.792215108065169460e+01,1.308078571357537783e+02,9.338553312588418009e+01,1.328261777207565615e+02,2.544573804092732416e+01
2.290000000000000000e+02,5.872493521669737504e+01,1.326979728517964645e+02,9.450715838162841465e+01,1.343581587424264683e+02,2.591896435323715053e+01
2.300000000000000000e+02,6.009388917245559725e+01,1.345862706746572997e+02,9.571962887922489926e+01,1.360742335027156287e+02,2.656806198829703902e+01
2.310000000000000000e+02,6.084708995801243248e+01,1.360027230044922533e+02,9.726254580956504014e+01,1.369316376624676366e+02,2.678235395148020359e+01
2.320000000000000000e+02,6.129784464391842391e+01,1.377306245802904527e+02,9.880319071077218496e+01,1.391314594259795285e+02,2.758983023678280233e+01
2.330000000000000000e+02,6.284688382831156162e+01,1.397442984803892045e+02,9.969044284078646001e+01,1.408126722169957930e+02,2.809687985823850198e+01
2.340000000000000000e+02,6.386073724317778755e+01,1.413589527219460251e+02,1.010780096622577702e+02,1.421019684051648255e+02,2.901019868194154583e+01
2.350000000000000000e+02,6.459204544127010195e+01,1.439703490688286536e+02,1.025096853682039750e+02,1.439844499874483290e+02,2.958686362833044825e+01
2.360000000000000000e+02,6.575053714288544882e+01,1.458202905146293631e+02,1.038724725651835001e+02,1.455725107445632318e+02,3.010446715177961607e+01
2.370000000000000000e+02,6.647220271531479341e+01,1.474306140345693166e+02,1.051950202396551362e+02,1.472867168408650116e+02,3.066998329603740103e+01
2.380000000000000000e+02,6.748927308857238927e+01,1.502396704553559630e+02,1.066268934796228933e+02,1.483969798813364207e+02,3.158048800645828891e+01
2.390000000000000000e+02,6.807327716369424309e+01,1.517763460171082670e+02,1.081111099321286702e+02,1.501600476407853080e+02,3.225730429813580002e+01
2.400000000000000000e+02,6.934476477453210919e+01,1.536676010269618473e+02,1.096228617185714143e+02,1.515825954907177788e+02,3.311320287588505096e+01
2.410000000000000000e+02,7.005550172132831221e+01,1.555225428542561872e+02,1.115601802939754918e+02,1.529164480144572735e+02,3.368256410798102962e+01
2.420000000000000000e+02,7.077666262939584385e+01,1.576099273419371514e+02,1.128460371882613629e+02,1.540960839893474770e+02,3.447246903042952937e+01
2.430000000000000000e+02,7.194594917148359059e+01,1.602241180984148912e+02,1.141343280832245739e+02,1.559438754373608162e+02,3.491603343067370702e+01
2.440000000000000000e+02,7.318722746353765274e+01,1.622800781145899123e+02,1.154521952908818179e+02,1.578752022752585731e+02,3.552560150166533504e+01
2.450000000000000000e+02,7.442176256241600640e+01,1.642584782870116555e+02,1.166733739338068574e+02,1.595842497221374856e+02,3.615102586472620771e+01
2.460000000000000000e+02,7.557320361511270335e+01,1.656669024045008314e+02,1.176615736197640274e+02,1.607706183046668116e+02,3.713283560354199864e+01
2.470000000000000000e+02,7.672297373409838883e+01,1.678823861853670110e+02,1.192102399697228918e+02,1.629467943270140040e+02,3.779826729485463943e+01
2.480000000000000000e+02,7.793498245060621343e+01,1.695989316569084338e+02,1.206067002142322053e+02,1.650945233906805925e+02,3.836594770274849964e+01
2.490000000000000000e+02,7.885627347174118995e+01,1.723317638985391227e+02,1.222565685209765292e+02,1.670885870240859958e+02,3.910443979109153645e+01
2.500000000000000000e+02,8.022080171832291740e+01,1.753717815101619237e+02,1.239386357865840580e+02,1.689709842892996505e+02,3.985737279716533976e+01
2.510000000000000000e+02,8.158585012139593573e+01,1.773160455743311275e+02,1.256953251304251751e+02,1.705219239318513758e+02,4.059612761981297524e+01
2.520000000000000000e+02,8.294592566437593462e+01,1.793104590442694359e+02,1.269199356841600093e+02,1.717838976592602194e+02,4.154470131131540711e+01
2.530000000000000000e+02,8.394212828481923339e+01,1.805887477493012341e+02,1.280337309987932315e+02,1.735403294503699385e+02,4.217119657293915225e+01
2.540000000000000000e+02,8.525971664019741070e+01,1.826564095073497356e+02,1.291716343650251417e+02,1.754644319332338114e+02,4.322589854661008246e+01
2.550000000000000000e+02,8.634329005976522353e+01,1.841639247118622222e+02,1.305602875335861199e+02,1.774308602596272237e+02,4.416342157872296781e+01
2.560000000000000000e+02,8.729673968362574499e+01,1.866330900646728708e+02,1.320525147183070658e+02,1.790805009095739138e+02,4.492654246948229968e+01
2.570000000000000000e+02,8.823399890472468599e+01,1.894578513881260733e+02,1.331295119974419094e+02,1.808124206972449315e+02,4.570707355199446909e+01
2.580000000000000000e+02,8.994352772701995491e+01,1.914014286473106381e+02,1.349045237414051712e+02,1.827797808460484816e+02,4.665805232992977380e+01
2.590000000000000000e+02,9.148012959850761661e+01,1.935806323202645274e+02,1.365385077954763346e+02,1.837996887904288883e+02,4.759087339270872974e+01
2.600000000000000000e+02,9.268620163716295224e+01,1.960479103973456176e+02,1.378545991227872491e+02,1.859007604668424847e+02,4.832564904354839541e+01
2.610000000000000000e+02,9.377658888525112957e+01,1.977489628602160678e+02,1.396190815652563515e+02,1.880909853073173679e+02,4.938427129421785367e+01
2.620000000000000000e+02,9.478762144274011803e+01,1.999618427647732233e+02,1.402505991477688099e+02,1.900201274992009530e+02,5.027261397079277572e+01
2.630000000000000000e+02,9.650332503462973932e+01,2.017023473951826986e+02,1.414909399419257738e+02,1.919910517960929042e+02,5.129997575505140617e+01
2.640000000000000000e+02,9.757016691977167966e+01,2.044488518781921300e+02,1.435164142601946082e+02,1.940980723495306108e+02,5.257196547331547265e+01
2.650000000000000000e+02,9.878294889840378801e+01,2.068743766947727636e+02,1.453324459576859056e+02,1.956071324931284039e+02,5.382689400079905795e+01
2.660000000000000000e+02,9.999320136457731678e+01,2.094874720659409491e+02,1.471319374784889078e+02,1.983726806127212399e+02,5.460487147800498064e+01
2.670000000000000000e+02,1.013326190704400318e+02,2.112691452386354740e+02,1.490668782935047147e+02,2.008091153445441819e+02,5.562561690872135500e+01
2.680000000000000000e+02,1.028047369982555779e+02,2.135768702894463900e+02,1.513717831181402005e+02,2.024853909327536030e+02,5.625385143571692481e+01
2.690000000000000000e+02,1.047441103127599717e+02,2.157715312068320941e+02,1.532302942592461363e+02,2.054996073627140731e+02,5.723319473428671245e+01
2.700000000000000000e+02,1.060680140355285062e+02,2.169606448869247401e+02,1.553681439691840751e+02,2.071294816274594268e+02,5.845324062773961771e+01
2.710000000000000000e+02,1.069058993270797231e+02,2.199852719626053670e+02,1.572879810410963159e+02,2.088966791640560245e+02,5.901752952480187986e+01
2.720000000000000000e+02,1.081513519482189167e+02,2.225322847549192602e+02,1.585118811719437417e+02,2.112340758981336251e+02,6.018986664459865210e+01
2.730000000000000000e+02,1.092170688867037995e+02,2.230834200129549174e+02,1.603460687962939915e+02,2.126998272131508827e+02,6.116047148784596033e+01
2.740000000000000000e+02,1.104961459516955813e+02,2.246515996305555802e+02,1.620622254305737044e+02,2.144856224638509730e+02,6.246922213273877844e+01
2.750000000000000000e+02,1.119831774114639700e+02,2.270520520239524558e+02,1.632137915768388439e+02,2.164035233055053311e+02,6.322276782157044295e+01
2.760000000000000000e+02,1.133306767553903711e+02,2.294299679823140536e+02,1.652764057905571065e+02,2.183420871939278527e+02,6.436225290760231132e+01
2.770000000000000000e+02,1.144101193950600930e+02,2.313997599440477302e+02,1.678321732907693900e+02,2.206684469182122541e+02,6.508676627922505986e+01
2.780000000000000000e+02,1.154794726441185730e+02,2.339266360479520870e+02,1.695109859138999013e+02,2.231532851818396921e+02,6.606776016436469945e+01
2.790000000000000000e+02,1.170383487466586132e+02,2.363825718347210341e+02,1.713252718534066048e+02,2.250322295637247407e+02,6.695967400809763603e+01
2.800000000000000000e+02,1.189914055803764796e+02,2.389370587414875331e+02,1.734466851335010915e+02,2.271062397390455772e+02,6.760432172083015701e+01
2.810000000000000000e+02,1.199835876369268703e+02,2.417181200588310901e+02,1.754978333795232572e+02,2.299833812212590090e+02,6.864758109493459415e+01
2.820000000000000000e+02,1.217837191205912006e+02,2.429442067670467509e+02,1.774913470025707056e+02,2.328814024016211306e+02,7.016561576254716215e+01
2.830000000000000000e+02,1.224494939536910749e+02,2.462398012988375626e+02,1.794323721090023582e+02,2.346965568360350858e+02,7.141011807474821182e+01
2.840000000000000000e+02,1.236151625218984407e+02,2.492308178747134093e+02,1.814629078753280851e+02,2.363974834275771855e+02,7.218519670496260687e+01
2.850000000000000000e+02,1.250593553944333962e+02,2.516626173003173221e+02,1.836457350431545876e+02,2.380127032506614739e+02,7.310711463383184139e+01
2.860000000000000000e+02,1.257582776565739664e+02,2.542438679397931196e+02,1.853174765722988013e+02,2.404885100953181905e+02,7.442583758742375721e+01
2.870000000000000000e+02,1.273587114830042424e+02,2.570399206775939547e+02,1.867815798472518338e+02,2.419030688636204616e+02,7.489853611666906374e+01
2.880000000000000000e+02,1.286817348930201774e+02,2.592971124937365630e+02,1.888167865520373994e+02,2.443787699160583315e+02,7.577944868304777515e+01
2.890000000000000000e+02,1.306256081880163435e+02,2.612837004758799253e+02,1.909007873193107230e+02,2.465149146879635964e+02,7.722313420114851112e+01
2.900000000000000000e+02,1.319000514271022837e+02,2.636903974545601841e+02,1.930956452727751866e+02,2.492317037430012761e+02,7.787485567784797524e+01
2.910000000000000000e+02,1.335285725381715451e+02,2.659501141661551173e+02,1.953477741401956962e+02,2.524006179130695386e+02,7.925701470686459515e+01
2.920000000000000000e+02,1.344371530936968497e+02,2.683991429329632865e+02,1.972240460898965750e+02,2.545791848854914292e+02,8.058332372193788729e+01
2.930000000000000000e+02,1.354259423326010392e+02,2.713586935335320049e+02,1.981475949397450904e+02,2.574190893739594230e+02,8.134695467176013040e+01
2.940000000000000000e+02,1.373237912265443867e+02,2.738494194096265915e+02,2.001089180143954422e+02,2.588250511851051670e+02,8.228620162235723967e+01
2.950000000000000000e+02,1.387461218990627572e+02,2.767767527947101485e+02,2.019275080104216045e+02,2.608021292973311347e+02,8.354430745592517837e+01
2.960000000000000000e+02,1.404682621262790008e+02,2.787667313128247883e+02,2.035947949810076238e+02,2.636926693533436037e+02,8.463836615114043127e+01
2.970000000000000000e+02,1.423102079293046529e+02,2.815696668882529821e+02,2.053403514456645098e+02,2.654519975416226316e+02,8.586166713167884268e+01
2.980000000000000000e+02,1.440479808898119529e+02,2.836071091875857633e+02,2.073760433963635705e+02,2.676192308845389789e+02,8.677925138380602732e+01
2.990000000000000000e+02,1.450828147143549813e+02,2.865563088594293504e+02,2.095918029039184205e+02,2.713390429132516601e+02,8.791607841398717937e+01
3.000000000000000000e+02,1.468813128838827424e+02,2.894896842179705914e+02,2.108511961213307586e+02,2.740752783717118177e+02,8.937712523011327903e+01
3.010000000000000000e+02,1.481533699106387871e+02,2.925107045643787274e+02,2.124586861329642034e+02,2.767554253729841776e+02,9.037994012576463376e+01
3.020000000000000000e+02,1.498649674065234194e+02,2.947359503443774997e+02,2.150523525386878418e+02,2.798690384471004791e+02,9.195509701729244512e+01
3.030000000000000000e+02,1.508136295134001159e+02,2.976627570189631342e+02,2.169425251565201620e+02,2.829484104390968469e+02,9.281609658345740854e+01
3.040000000000000000e+02,1.518326402906072872e+02,3.005375129818517053e+02,2.192604129650296727e+02,2.857092146332040556e+02,9.391132076483148694e+01
3.050000000000000000e+02,1.536569739208666761e+02,3.028940651107250801e+02,2.207893290262838661e+02,2.877830414054848802e+02,9.464351966438380259e+01
3.060000000000000000e+02,1.549417757757280754e+02,3.064713177533469661e+02,2.219218847782860848e+02,2.907376191386661617e+02,9.591127322441737135e+01
3.070000000000000000e+02,1.565468569249044037e+02,3.091129271182175557e+02,2.247468863136750201e+02,2.940626001775281679e+02,9.725538595042243628e+01
3.080000000000000000e+02,1.588337524024759944e+02,3.117998177483904101e+02,2.269337879493041896e+02,2.961975572747053320e+02,9.874728703826511378e+01
3.090000000000000000e+02,1.600131642150186906e+02,3.142958601914182282e+02,2.289318015392150869e+02,2.984341146277970438e+02,1.003196621508214150e+02
3.100000000000000000e+02,1.616043141423116651e+02,3.168961628074461032e+02,2.314917304248111236e+02,2.993999607177526627e+02,1.011900501709522473e+02
3.110000000000000000e+02,1.633069609772215927e+02,3.199637811749442449e+02,2.332286809967037584e+02,3.020868694719386554e+02,1.025489893051911565e+02
3.120000000000000000e+02,1.646503151612578222e+02,3.233085043634678755e+02,2.348447903125020844e+02,3.043311223900579989e+02,1.047164503988405500e+02
3.130000000000000000e+02,1.660560545628552518e+02,3.265630092320041058e+02,2.373217283225559413e+02,3.072338238368831753e+02,1.053356208479145550e+02
3.140000000000000000e+02,1.674982354843702979e+02,3.286176649571244752e+02,2.397668175053658217e+02,3.086652124360429070e+02,1.065860980171781875e+02
3.150000000000000000e+02,1.702707474500054445e+02,3.320675480182297861e+02,2.419174387388518994e+02,3.121905924235642260e+02,1.078732133219072296e+02
3.160000000000000000e+02,1.717613286432965651e+02,3.351296521537644821e+02,2.439273609736542880e+02,3.152706141765199845e+02,1.087949682377532241e+02
3.170000000000000000e+02,1.740566101836906228e+02,3.377805883634316615e+02,2.465604820284359278e+02,3.173523615021756541e+02,1.102951702073995648e+02
3.180000000000000000e+02,1.756085542311097072e+02,3.410969873269180539e+02,2.483017942695365150e+02,3.202038696515223819e+02,1.117511210750011230e+02
3.190000000000000000e+02,1.778752175156966757e+02,3.443918196473143780e+02,2.506863533203316479e+02,3.224553200502664367e+02,1.132970275537995803e+02
3.200000000000000000e+02,1.787602875042139488e+02,3.460384074363022364e+02,2.528428876570907846e+02,3.250492952878211668e+02,1.151206588619208162e+02
3.210000000000000000e+02,1.798567777762039839e+02,3.487541632799761828e+02,2.540692409608170124e+02,3.280524004242354295e+02,1.176836745267462447e+02
3.220000000000000000e+02,1.815426205729694118e+02,3.529918424231738641e+02,2.558436997358114127e+02,3.303213706743860030e+02,1.185380331079351777e+02
3.230000000000000000e+02,1.836785844648549642e+02,3.560757508283886636e+02,2.583926383659455723e+02,3.324325808509018998e+02,1.203200467758324663e+02
3.240000000000000000e+02,1.861748647865408941e+02,3.593020655162706589e+02,2.609087002621417923e+02,3.356176934831651124e+02,1.212408609233644654e+02
3.250000000000000000e+02,1.874205094276720160e+02,3.610809310885207424e+02,2.626624608822716027e+02,3.390417672759206198e+02,1.225006074867599750e+02
3.260000000000000000e+02,1.893613573542049267e+02,3.643753369020686250e+02,2.645461531823069663e+02,3.423865099147330397e+02,1.240888013459216950e+02
3.270000000000000000e+02,1.913112667443749615e+02,3.671292803569655234e+02,2.675218880856035639e+02,3.445551669363347855e+02,1.248593660826359297e+02
3.280000000000000000e+02,1.931711311879909942e+02,3.703814755188130334e+02,2.703587885332511860e+02,3.474174697237749001e+02,1.264451252045289067e+02
3.290000000000000000e+02,1.948287280185531642e+02,3.730221018889746460e+02,2.723840578652765885e+02,3.508344108002411303e+02,1.279354602398347538e+02
3.300000000000000000e+02,1.967027306915881582e+02,3.765136245253265770e+02,2.745552518071499435e+02,3.534616067692028309e+02,1.300185461349099967e+02
3.310000000000000000e+02,1.983398947785448456e+02,3.790133106560414262e+02,2.765284960338320843e+02,3.568628559252609875e+02,1.317789252537227753e+02
3.320000000000000000e+02,2.006409688770230559e+02,3.828762552761468214e+02,2.777707966291039838e+02,3.590201280437707965e+02,1.335926306378490835e+02
3.330000000000000000e+02,2.028358299554787436e+02,3.858466248751319085e+02,2.803240854457840214e+02,3.607789740547679003e+02,1.351073556892312126e+02
3.340000000000000000e+02,2.042736668166259904e+02,3.884504708398849289e+02,2.828939662381624203e+02,3.637848369789824119e+02,1.363252776328506570e+02
3.350000000000000000e+02,2.068671037378495043e+02,3.906565865534967088e+02,2.856718686380229428e+02,3.671613711516962439e+02,1.375561175561351774e+02
3.360000000000000000e+02,2.085252893355190622e+02,3.927810501897515678e+02,2.873864878637173206e+02,3.692287853550984664e+02,1.386347056757750238e+02
3.370000000000000000e+02,2.104644426439007532e+02,3.967753385516388107e+02,2.900917498839072550e+02,3.717524013535725089e+02,1.398657023296813406e+02
3.380000000000000000e+02,2.116278298779582769e+02,3.995834521310931677e+02,2.922377799944584922e+02,3.754495880913227666e+02,1.416893231017318158e+02
3.390000000000000000e+02,2.125608549416750463e+02,4.031056263047130983e+02,2.939525048409553278e+02,3.786606831733918170e+02,1.433737353883142873e+02
3.400000000000000000e+02,2.135598699151342146e+02,4.063437318897646264e+02,2.961359616872324523e+02,3.810183986510804743e+02,1.444432565808040181e+02
3.410000000000000000e+02,2.158629428083681319e+02,4.093139348572281619e+02,2.990137544570742421e+02,3.844123020613637891e+02,1.463749098302558309e+02
3.420000000000000000e+02,2.176451461509382455e+02,4.112109676288228002e+02,3.017506496537764633e+02,3.870521728731330313e+02,1.473468775395523380e+02
3.430000000000000000e+02,2.189750042135725323e+02,4.148821066198879635e+02,3.046275206578399093e+02,3.902780646059516130e+02,1.490317190832198548e+02
3.440000000000000000e+02,2.205967232041678017e+02,4.180959603432520453e+02,3.069690107843606484e+02,3.937662717099926226e+02,1.505039418025326654e+02
3.450000000000000000e+02,2.231658049466717557e+02,4.208892995189769408e+02,3.106048370985502061e+02,3.968331484556381952e+02,1.518743429299507852e+02
3.460000000000000000e+02,2.254935120089076008e+02,4.243639788078914989e+02,3.132510944452426429e+02,4.003385192291492558e+02,1.532754595458838764e+02
3.470000000000000000e+02,2.271083734401946970e+02,4.280784442115121919e+02,3.152981785530629395e+02,4.034165439096459522e+02,1.549839043028127321e+02
3.480000000000000000e+02,2.289673576372370007e+02,4.306449052392746921e+02,3.175698533640205596e+02,4.064228325600254834e+02,1.571669563733422024e+02
3.490000000000000000e+02,2.313664558564169056e+02,4.342898286128246923e+02,3.193945355647295514e+02,4.094921316150471853e+02,1.586902779351301263e+02
3.500000000000000000e+02,2.330211349026918697e+02,4.373191875601187348e+02,3.217786649838258199e+02,4.127037352020425942e+02,1.597419478771568038e+02
3.510000000000000000e+02,2.351123516463566716e+02,4.411775785452189211e+02,3.242219871618028151e+02,4.157992680925352715e+02,1.618287489593702162e+02
3.520000000000000000e+02,2.372540457170992454e+02,4.445531003548686613e+02,3.263682265757880714e+02,4.183997417626317201e+02,1.631508393675578645e+02
3.530000000000000000e+02,2.386173206216208200e+02,4.471013542117629527e+02,3.284972665339641367e+02,4.214208523624031955e+02,1.646954325562898873e+02
3.540000000000000000e+02,2.405547234997403621e+02,4.501740252646219460e+02,3.299948249105868854e+02,4.250336053399706202e+02,1.662983374621456392e+02
3.550000000000000000e+02,2.427013567958614715e+02,4.538992702841741220e+02,3.325589865291792080e+02,4.278115803164532736e+02,1.672206250564289576e+02
3.560000000000000000e+02,2.449934418521791599e+02,4.574162095136549055e+02,3.341533490469832941e+02,4.299450014071978217e+02,1.684677466475410199e+02
3.570000000000000000e+02,2.476263550324625555e+02,4.598389886683916075e+02,3.375171535768417925e+02,4.323579620161127082e+02,1.700081584026672203e+02
3.580000000000000000e+02,2.503509150327438135e+02,4.624216692828420037e+02,3.394307742656891378e+02,4.342338593218610185e+02,1.717118009524012336e+02
3.590000000000000000e+02,2.516144089684655967e+02,4.664978236498196225e+02,3.409283216312779814e+02,4.373961742506599535e+02,1.724805996716355025e+02
3.600000000000000000e+02,2.538757455180016223e+02,4.696644146268403688e+02,3.429602172434595673e+02,4.405987488558856739e+02,1.746792515634282381e+02
3.610000000000000000e+02,2.563475022222716007e+02,4.722966650606638268e+02,3.470540353324082616e+02,4.438139701974012041e+02,1.766991126527868232e+02
3.620000000000000000e+02,2.582462642503304551e+02,4.755663208940301843e+02,3.498313433606125500e+02,4.476749241059641236e+02,1.780405013590697649e+02
3.630000000000000000e+02,2.597132360293451825e+02,4.795043917823783204e+02,3.526675284045334706e+02,4.495585769615809113e+02,1.800409076968365127e+02
3.640000000000000000e+02,2.625895349454580128e+02,4.828217840808409846e+02,3.558625400837304369e+02,4.519918839607129257e+02,1.814919325796137741e+02
3.650000000000000000e+02,2.645360237655469291e+02,4.870800419439178768e+02,3.567211087743701228e+02,4.553295634427360028e+02,1.824564006450480065e+02
3.660000000000000000e+02,2.661691203450367311e+02,4.915885482704073866e+02,3.596512130407220411e+02,4.581777831424610099e+02,1.845864588957305727e+02
3.670000000000000000e+02,2.683596532252214502e+02,4.953230922148109130e+02,3.612702050914582514e+02,4.616467503252712845e+02,1.865255494906995182e+02
3.680000000000000000e+02,2.703965707803595819e+02,4.981601590670358064e+02,3.640521143687419681e+02,4.651208248193100303e+02,1.884430212545291567e+02
3.690000000000000000e+02,2.731735910835314485e+02,5.011203067643779150e+02,3.665384742270056222e+02,4.672435799526283517e+02,1.908155062897349694e+02
3.700000000000000000e+02,2.752811682770456514e+02,5.036894493392123877e+02,3.685401336501313381e+02,4.708626861400823032e+02,1.926107928560753066e+02
3.710000000000000000e+02,2.781680054766121657e+02,5.077241062623887728e+02,3.717076149271838972e+02,4.740069951742291323e+02,1.940613645913424534e+02
3.720000000000000000e+02,2.806608836163761111e+02,5.101428260224869291e+02,3.738551247037164558e+02,4.774050637088285498e+02,1.957941954312677240e+02
3.730000000000000000e+02,2.827047226592547986e+02,5.123988311784635243e+02,3.762661910224878739e+02,4.806431321456303749e+02,1.982512770497625070e+02
3.740000000000000000e+02,2.838440839024039519e+02,5.154257334249598443e+02,3.794645727074028514e+02,4.832139518090019692e+02,2.003354168086489722e+02
3.750000000000000000e+02,2.839510592512716585e+02,5.204636388125404665e+02,3.813990467529459920e+02,4.866458154250453276e+02,2.017334013244714868e+02
3.760000000000000000e+02,2.869191837866259220e+02,5.241964546740734932e+02,3.832457075714213488e+02,4.902194127173669926e+02,2.033109378737577231e+02
3.770000000000000000e+02,2.887986117872395653e+02,5.278084244783026406e+02,3.867923358455068410e+02,4.935086644137517169e+02,2.049466834907657926e+02
3.780000000000000000e+02,2.907253681621222086e+02,5.317339610529792253e+02,3.885005441719121677e+02,4.959915637133776158e+02,2.061757974800024726e+02
3.790000000000000000e+02,2.930417818363067681e+02,5.353200305677314645e+02,3.921549047921238298e+02,4.995491838830473625e+02,2.079282721904167204e+02
3.800000000000000000e+02,2.954181366895966789e+02,5.390413277229176856e+02,3.941257111577418186e+02,5.029071446986143314e+02,2.096406980759351768e+02
3.810000000000000000e+02,2.975111478116325543e+02,5.415631107703636644e+02,3.976374241464184820e+02,5.064723451190499190e+02,2.114088880913122352e+02
3.820000000000000000e+02,3.004855247100715587e+02,5.464392666617575287e+02,4.006930720688030192e+02,5.100377525868551061e+02,2.126576398818932603e+02
3.830000000000000000e+02,3.029792144062106445e+02,5.500334730675522223e+02,4.037446688702569304e+02,5.132066251814283078e+02,2.142129143402334535e+02
3.840000000000000000e+02,3.060088224663041956e+02,5.533239784680084767e+02,4.075162410857518012e+02,5.155165138506783933e+02,2.156818674193318088e+02
3.850000000000000000e+02,3.082630849495851066e+02,5.569285004263301744e+02,4.102699769653883095e+02,5.183365306830834243e+02,2.173951221640791402e+02
3.860000000000000000e+02,3.114974221211558643e+02,5.626775654688165105e+02,4.123534675450638929e+02,5.218872303233467846e+02,2.184948077784702036e+02
3.870000000000000000e+02,3.130290859723514245e+02,5.659307510838209510e+02,4.150561802835590015e+02,5.248643217003057089e+02,2.211962619808975603e+02
3.880000000000000000e+02,3.161363768190435621e+02,5.689532525595204788e+02,4.181598073271538851e+02,5.281965634321446714e+02,2.231573062890882966e+02
3.890000000000000000e+02,3.179939021825467194e+02,5.722627628413994216e+02,4.209298601771096173e+02,5.322908056988487715e+02,2.246001951482482468e+02
3.900000000000000000e+02,3.210774870804161196e+02,5.761389988211450373e+02,4.232878101016132177e+02,5.363075601399075367e+02,2.266040712694190233e+02
3.910000000000000000e+02,3.229956702634596581e+02,5.794363531591658329e+02,4.263146612483238869e+02,5.403724001111804682e+02,2.290595177133157279e+02
3.920000000000000000e+02,3.242842864584530957e+02,5.848527920866795284e+02,4.294027703379139211e+02,5.442060026521724012e+02,2.302793608472170206e+02
3.930000000000000000e+02,3.272533130973655489e+02,5.889225124490399139e+02,4.316135750370536357e+02,5.454729949458766214e+02,2.329654868595383732e+02
3.940000000000000000e+02,3.298854126030972793e+02,5.919939283689667491e+02,4.344763428261879881e+02,5.495273030004129851e+02,2.344905361494927547e+02
3.950000000000000000e+02,3.318320518309670888e+02,5.966854885607144752e+02,4.384062987105269258e+02,5.535743845056103964e+02,2.358386755035992337e+02
3.960000000000000000e+02,3.344112337047824894e+02,6.006637708399380244e+02,4.414400723177732289e+02,5.576756224444895906e+02,2.371000361267298615e+02
3.970000000000000000e+02,3.367887793752525454e+02,6.047952588681648649e+02,4.434869073053134798e+02,5.619786841281203351e+02,2.384763909751263498e+02
3.980000000000000000e+02,3.388452769627198222e+02,6.089085937722455810e+02,4.467216276599866660e+02,5.659845013060456722e+02,2.401475520528273364e+02
3.990000000000000000e+02,3.418429925360146626e+02,6.123229008775036846e+02,4.486315900299542818e+02,5.695853030286352805e+02,2.426075265903462252e+02
4.000000000000000000e+02,3.443501359764788958e+02,6.171634298576844913e+02,4.514956850094531546e+02,5.726112464331295087e+02,2.441374345306275018e+02
4.010000000000000000e+02,3.451400774443197861e+02,6.206117805406234993e+02,4.542255710454877544e+02,5.763202518902052134e+02,2.456442115736666096e+02
4.020000000000000000e+02,3.470131152861545161e+02,6.252428644796717663e+02,4.565165373893192964e+02,5.802797696093724653e+02,2.475696509196176862e+02
4.030000000000000000e+02,3.498323741823257933e+02,6.297275973319972309e+02,4.599751715971293038e+02,5.848226422778363940e+02,2.503921217584148167e+02
4.040000000000000000e+02,3.518997280548397271e+02,6.343864082148572834e+02,4.625264171740292340e+02,5.886402843549303725e+02,2.521012735580201820e+02
4.050000000000000000e+02,3.549638135034173274e+02,6.368698011604793692e+02,4.658707348774845514e+02,5.908360364151001249e+02,2.533667694350101556e+02
4.060000000000000000e+02,3.573282283163708826e+02,6.413695182946376008e+02,4.684605407624414397e+02,5.947944168039709893e+02,2.559006569628916452e+02
4.070000000000000000e+02,3.586304999658809152e+02,6.458642315641066034e+02,4.710250521597632769e+02,5.985314559422993170e+02,2.579572428546796345e+02
4.080000000000000000e+02,3.611384577253516568e+02,6.496056011251091604e+02,4.739268573180833073e+02,6.019974866964686271e+02,2.594052926025558463e+02
4.090000000000000000e+02,3.639181448510009318e+02,6.523894153583447633e+02,4.768018176958654522e+02,6.046033308626549569e+02,2.604580532824550687e+02
4.100000000000000000e+02,3.657762758619848000e+02,6.564589368870729231e+02,4.803412602632074595e+02,6.072531801548997237e+02,2.621541525422475161e+02
4.110000000000000000e+02,3.685671428819019297e+02,6.593273947611143058e+02,4.835112813558301923e+02,6.114229584819008778e+02,2.636744285568091755e+02
4.120000000000000000e+02,3.709782578437477696e+02,6.635675856904168768e+02,4.857626779197529459e+02,6.137486417409185151e+02,2.660007690539052874e+02
4.130000000000000000e+02,3.729942068494003706e+02,6.684620741182633310e+02,4.890356629473818089e+02,6.176384182791171042e+02,2.682674672438337211e+02
4.140000000000000000e+02,3.750162728536441250e+02,6.726812264852102317e+02,4.926005539119002492e+02,6.217362697781763927e+02,2.697851832178043878e+02
4.150000000000000000e+02,3.771968016316119474e+02,6.760362603085685578e+02,4.957018109195651050e+02,6.255984751283109517e+02,2.715741894989628236e+02
4.160000000000000000e+02,3.799463676987184613e+02,6.801929106034915549e+02,4.974364377076771575e+02,6.299771051852786741e+02,2.738755957179339475e+02
4.170000000000000000e+02,3.824759525194867820e+02,6.844551152512742647e+02,5.011195792229320887e+02,6.328506166473839585e+02,2.764139526082803968e+02
4.180000000000000000e+02,3.845005936159619750e+02,6.887624329555084159e+02,5.031065932092633943e+02,6.368224297696397116e+02,2.791043762252486431e+02
4.190000000000000000e+02,3.878176335728823005e+02,6.926851670185460534e+02,5.060726047701285211e+02,6.409866806551839318e+02,2.813676881682981161e+02
4.200000000000000000e+02,3.903649175778927543e+02,6.960557536729377262e+02,5.101541160834272546e+02,6.441634023850494941e+02,2.830661554923152607e+02
4.210000000000000000e+02,3.929487555655236974e+02,7.003700929215031010e+02,5.124757547138501650e+02,6.473995720129688607e+02,2.848489857313727498e+02
4.220000000000000000e+02,3.955421930785088307e+02,7.032780213718532423e+02,5.161154267002842744e+02,6.493224670178949509e+02,2.869257824203410792e+02
4.230000000000000000e+02,3.989799132439042069e+02,7.091271097324829498e+02,5.195746433019826327e+02,6.543150713774085716e+02,2.888216743376950717e+02
4.240000000000000000e+02,4.004822322312019764e+02,7.133481589886014262e+02,5.218714527499714677e+02,6.592758261311239494e+02,2.906022973044030664e+02
4.250000000000000000e+02,4.042664733758853117e+02,7.170303381377375445e+02,5.256547434042854547e+02,6.627188665150944189e+02,2.924025878824413098e+02
4.260000000000000000e+02,4.066589273195078249e+02,7.213856562011220603e+02,5.303833710044441432e+02,6.655739301521456355e+02,2.951114458112001557e+02
4.270000000000000000e+02,4.089854609771309697e+02,7.257915649486603797e+02,5.345387110490369196e+02,6.695115014405857892e+02,2.973137547679450563e+02
4.280000000000000000e+02,4.116631424034944757e+02,7.292800000885216605e+02,5.381721191793851631e+02,6.733907564217122399e+02,2.982886424412573660e+02
4.290000000000000000e+02,4.142865117663158117e+02,7.346992598457504755e+02,5.412380941424187313e+02,6.767963500180791243e+02,3.004189383096406800e+02
4.300000000000000000e+02,4.167569859066353501e+02,7.394236578696932156e+02,5.432901416642821459e+02,6.793833495970681042e+02,3.019930515835228562e+02
4.310000000000000000e+02,4.189465728279386667e+02,7.434658591472626767e+02,5.470410131280591486e+02,6.833134518121478322e+02,3.042417998584428460e+02
4.320000000000000000e+02,4.209657406746398465e+02,7.490101303755347999e+02,5.495379032793698570e+02,6.868270618256146918e+02,3.058330760022170125e+02
4.330000000000000000e+02,4.245811261669026635e+02,7.537533497437374308e+02,5.531865606668627606e+02,6.911825031695645976e+02,3.086395234727382899e+02
4.340000000000000000e+02,4.267391804946543630e+02,7.585240445371573514e+02,5.567201882622706535e+02,6.946174774051889926e+02,3.111125810952115671e+02
4.350000000000000000e+02,4.298990284481321282e+02,7.629893865871858907e+02,5.613320119605103855e+02,6.997744982834217353e+02,3.138180382793259469e+02
4.360000000000000000e+02,4.321767556741907583e+02,7.677962985002512823e+02,5.639420123718610967e+02,7.036685154999192946e+02,3.161109315770540888e+02
4.370000000000000000e+02,4.342922956324010215e+02,7.709475816420954288e+02,5.681634690838284314e+02,7.085457867950728996e+02,3.187188613797196126e+02
4.380000000000000000e+02,4.380866082846310974e+02,7.757600391156822752e+02,5.703152491378350533e+02,7.138934084196938556e+02,3.208277038757511264e+02
4.390000000000000000e+02,4.407700952178566922e+02,7.792607033295162182e+02,5.729400367756841206e+02,7.184702632748552560e+02,3.236851293188919385e+02
4.400000000000000000e+02,4.437151538467576302e+02,7.841394945566526076e+02,5.761813623827040374e+02,7.233955093919473711e+02,3.265849909158977198e+02
4.410000000000000000e+02,4.470637589828222644e+02,7.888897827332787074e+02,5.780422814956143611e+02,7.266062112235954373e+02,3.299997337388467713e+02
4.420000000000000000e+02,4.482699658883942675e+02,7.939458861431555761e+02,5.814880324799521532e+02,7.309217290504425364e+02,3.321615141360024950e+02
4.430000000000000000e+02,4.511106637669498127e+02,7.991891332157811121e+02,5.858688603509745008e+02,7.336235438801689952e+02,3.358306401251247735e+02
4.440000000000000000e+02,4.542652517579413143e+02,8.037858462884028086e+02,5.899312527917297757e+02,7.389451963161670847e+02,3.368713907660353470e+02
4.450000000000000000e+02,4.562824462781683792e+02,8.074862218175881026e+02,5.926843146451636812e+02,7.421265502420548046e+02,3.392083860248075098e+02
4.460000000000000000e+02,4.588884536017591245e+02,8.118781520240524969e+02,5.954850978990557451e+02,7.475280694532619918e+02,3.401057446527052548e+02
4.470000000000000000e+02,4.626406595200656966e+02,8.159499907135937065e+02,5.988366166189185833e+02,7.514833687862516172e+02,3.432035674365455407e+02
4.480000000000000000e+02,4.646636762781457719e+02,8.217699095531742159e+02,6.029360254737166542e+02,7.565848856912762130e+02,3.453239705185307002e+02
4.490000000000000000e+02,4.674960936023317117e+02,8.276627407678852251e+02,6.065061830042982365e+02,7.612221234985194087e+02,3.480664359973579849e+02
4.500000000000000000e+02,4.694374679448668530e+02,8.310455795923811593e+02,6.099834385985925564e+02,7.645709359759833887e+02,3.495297505137293115e+02
4.510000000000000000e+02,4.725493504704596717e+02,8.362555869229911423e+02,6.118052112637170694e+02,7.701690618075058410e+02,3.521507779182593367e+02
4.520000000000000000e+02,4.748384415505534548e+02,8.401180117340106790e+02,6.157182334653754197e+02,7.743954454034343371e+02,3.543207729006336422e+02
4.530000000000000000e+02,4.787254511175405582e+02,8.453135108132848927e+02,6.192020378309346142e+02,7.784611851955746715e+02,3.562903369391403885e+02
4.540000000000000000e+02,4.817419829705424377e+02,8.489233616039771277e+02,6.230580958044720319e+02,7.822377292660462444e+02,3.583207305630169799e+02
4.550000000000000000e+02,4.851311968724563144e+02,8.555304012136168694e+02,6.271547964272995159e+02,7.874702986210255631e+02,3.601653506469519925e+02
4.560000000000000000e+02,4.887528591574925940e+02,8.599560353695221693e+02,6.311361295692929616e+02,7.899706370759647598e+02,3.624547459685109629e+02
4.570000000000000000e+02,4.913575424949951866e+02,8.634482490383184086e+02,6.349348383886007241e+02,7.931981394593869936e+02,3.648176109599080519e+02
4.580000000000000000e+02,4.935730279567936805e+02,8.667300624763037149e+02,6.384920037536969630e+02,7.971971314582823425e+02,3.687611023557751651e+02
4.590000000000000000e+02,4.971548612902342938e+02,8.707607610066312418e+02,6.421317384366041097e+02,8.004844662561309860e+02,3.716042812507500912e+02
4.600000000000000000e+02,5.000229283235003663e+02,8.764344914533246538e+02,6.459209413407727425e+02,8.049893817492325070e+02,3.751510564890464821e+02
4.610000000000000000e+02,5.014492553355973996e+02,8.819624721685605664e+02,6.487782810877632755e+02,8.100124488609684477e+02,3.797628328607852382e+02
4.620000000000000000e+02,5.042741508209807080e+02,8.859977775946663314e+02,6.528102811554715572e+02,8.132967575179441155e+02,3.819950646956872333e+02
4.630000000000000000e+02,5.069402308495276657e+02,8.902501864721866696e+02,6.563598498527287575e+02,8.181384188006445584e+02,3.838928727474479388e+02
4.640000000000000000e+02,5.098063938950339207e+02,8.953931783412538152e+02,6.602844931303108069e+02,8.228078669223372117e+02,3.862485399023394734e+02
4.650000000000000000e+02,5.127662643839921657e+02,9.004614970267376748e+02,6.634595774257380754e+02,8.258161202982231544e+02,3.888019348632666379e+02
4.660000000000000000e+02,5.156754111125229656e+02,9.047535960239270025e+02,6.689318951446765595e+02,8.294443798530902541e+02,3.906024786833534108e+02
4.670000000000000000e+02,5.191456461498232784e+02,9.092804333284718723e+02,6.721011280834152330e+02,8.337010278630918947e+02,3.936794032159240828e+02
4.680000000000000000e+02,5.202284182415540954e+02,9.132018878863805185e+02,6.756125584866284726e+02,8.371472086844289606e+02,3.948700034238373178e+02
4.690000000000000000e+02,5.232064213408534670e+02,9.164405960453766511e+02,6.785333430061766649e+02,8.404753006184306514e+02,3.976290031570867995e+02
4.700000000000000000e+02,5.262261969671840234e+02,9.210565552451630538e+02,6.826696007544176155e+02,8.464380701460733007e+02,4.010523283965312658e+02
4.710000000000000000e+02,5.289747573825948166e+02,9.259473640395898428e+02,6.866141370237779711e+02,8.510238648856868622e+02,4.034654427614343035e+02
4.720000000000000000e+02,5.323667119400189449e+02,9.299519394978276523e+02,6.916975697337982183e+02,8.561005216187678570e+02,4.058508539782346247e+02
4.730000000000000000e+02,5.365678119095506418e+02,9.347267077995115869e+02,6.960983874037344776e+02,8.596524500139878455e+02,4.081854902504375673e+02
4.740000000000000000e+02,5.395784546129530099e+02,9.402363123141376491e+02,7.003442621288928649e+02,8.634231202004523311e+02,4.112430762114225899e+02
4.750000000000000000e+02,5.414610642741570246e+02,9.443462563224850328e+02,7.045024871826160506e+02,8.662528493414395143e+02,4.156078297114435145e+02
4.760000000000000000e+02,5.446190703393784815e+02,9.490913800249379619e+02,7.087298769304441066e+02,8.715536350545190771e+02,4.176706977570522668e+02
4.770000000000000000e+02,5.467791223198330499e+02,9.554429341563111393e+02,7.119080047161869516e+02,8.760723231469280563e+02,4.197956219371544648e+02
4.780000000000000000e+02,5.504488648859022533e+02,9.600392495468164498e+02,7.145579144786530605e+02,8.805314141573437610e+02,4.226329298450788201e+02
4.790000000000000000e+02,5.538254308352802582e+02,9.647976970816305311e+02,7.189495697843159405e+02,8.856532467295168090e+02,4.254790794960947551e+02
4.800000000000000000e+02,5.574447493395648507e+02,9.698764186125940796e+02,7.222086769884383557e+02,8.893604213366335216e+02,4.288628952404707206e+02
4.810000000000000000e+02,5.599238253082138499e+02,9.746642187236070640e+02,7.274542680646482040e+02,8.935488493934803955e+02,4.324654185016920565e+02
4.820000000000000000e+02,5.621177374470370296e+02,9.799209417442525591e+02,7.309319461400946238e+02,8.987600288839457789e+02,4.358459568740972827e+02
4.830000000000000000e+02,5.652305240371636046e+02,9.851192669618006903e+02,7.350765706779048969e+02,9.028449125647028950e+02,4.380643868534735361e+02
4.840000000000000000e+02,5.685797877938795182e+02,9.898597274483295223e+02,7.398099509855135238e+02,9.065005741950078573e+02,4.401103567750473076e+02
4.850000000000000000e+02,5.710939046942824007e+02,9.943286714009502703e+02,7.436835823788640027e+02,9.099899146919259465e+02,4.422617399021963820e+02
4.860000000000000000e+02,5.748375710312848241e+02,9.999438132371594747e+02,7.479582094801222638e+02,9.147552741102058462e+02,4.451855541878541089e+02
4.870000000000000000e+02,5.765926453005639587e+02,1.005753713325960007e+03,7.519971230153928445e+02,9.190038236126144966e+02,4.481316057976091543e+02
4.880000000000000000e+02,5.802005536578733427e+02,1.009330250996526615e+03,7.541329363232913465e+02,9.232744425576240701e+02,4.514004854687068473e+02
4.890000000000000000e+02,5.838581658528364642e+02,1.015622804342529435e+03,7.580409029524246307e+02,9.279034361603186198e+02,4.533320229074925010e+02
4.900000000000000000e+02,5.872556715616562997e+02,1.019164116660012269e+03,7.633097092055572830e+02,9.332086828982423867e+02,4.565695840482264316e+02
4.910000000000000000e+02,5.896678042739434886e+02,1.024802712500224743e+03,7.666905259793735468e+02,9.376289184576910429e+02,4.595759314527259676e+02
4.920000000000000000e+02,5.940121435122466664e+02,1.029680448673271258e+03,7.703142053500874908e+02,9.419153457800163096e+02,4.626761488947380485e+02
4.930000000000000000e+02,5.968206516747858359e+02,1.034694942693048688e+03,7.756917014842708795e+02,9.459407324059607163e+02,4.659373504800968249e+02
4.940000000000000000e+02,5.999175026581353904e+02,1.039688247248457174e+03,7.788144280168924070e+02,9.514716228448626225e+02,4.684110466374669386e+02
4.950000000000000000e+02,6.034513095747801117e+02,1.044767746529126043e+03,7.816280412051326039e+02,9.561104280419208408e+02,4.713965860869491280e+02
4.960000000000000000e+02,6.072745917796328285e+02,1.050135155435844354e+03,7.840195032049708743e+02,9.618114594883774089e+02,4.744072556810626793e+02
4.970000000000000000e+02,6.098371539227910034e+02,1.056454643518595276e+03,7.873548780033598860e+02,9.680823352781662834e+02,4.766738277496561409e+02
4.980000000000000000e+02,6.136961341599972002e+02,1.063257097383598648e+03,7.910346704526604071e+02,9.725664052559309312e+02,4.786875274959710396e+02
4.990000000000000000e+02,6.166311433196103735e+02,1.067768475196777899e+03,7.939414071743367458e+02,9.787100967665998041e+02,4.818799367721290992e+02
5.000000000000000000e+02,6.196907534653945504e+02,1.073817546990132087e+03,7.972318424169529862e+02,9.832413103616074750e+02,4.839790711849364016e+02
5.010000000000000000e+02,6.224119333062357100e+02,1.079554367752752796e+03,8.006786758892053513e+02,9.881084955404231778e+02,4.860017670579896958e+02
5.020000000000000000e+02,6.262631150638245572e+02,1.084387768031029282e+03,8.045643852321094300e+02,9.920000057548546692e+02,4.879648969420744606e+02
5.030000000000000000e+02,6.290537239833406602e+02,1.088462225113640898e+03,8.098440329434064324e+02,9.969558829447357766e+02,4.916017282348894923e+02
5.040000000000000000e+02,6.306387501390161106e+02,1.094092211621976730e+03,8.157692173863954395e+02,1.000428161541689633e+03,4.932824098186374613e+02
5.050000000000000000e+02,6.340832954877193970e+02,1.100148671150809605e+03,8.195307021113228529e+02,1.005755298109033447e+03,4.958191339602851713e+02
5.060000000000000000e+02,6.380637183901723120e+02,1.104229319067918141e+03,8.236432483977437187e+02,1.010818813021644701e+03,4.986438221855802340e+02
5.070000000000000000e+02,6.403099057947695201e+02,1.109776293629886823e+03,8.270977069208006469e+02,1.014435383546152934e+03,5.025383293961448885e+02
5.080000000000000000e+02,6.446572758070109330e+02,1.114697505927497787e+03,8.317047099527366072e+02,1.019023635118149741e+03,5.052368927653376431e+02
5.090000000000000000e+02,6.486242171074952694e+02,1.118412122453356460e+03,8.354763287306825532e+02,1.023496170593547049e+03,5.083900207292981008e+02
5.100000000000000000e+02,6.515528958080333268e+02,1.121653092143635604e+03,8.399569087670645331e+02,1.027848581517877392e+03,5.104260668285944007e+02
5.110000000000000000e+02,6.535428204269892376e+02,1.126828668201076880e+03,8.447803733810279709e+02,1.033410076722084341e+03,5.122467978693837267e+02
5.120000000000000000e+02,6.563481185547873338e+02,1.134407053036236903e+03,8.488897445562515713e+02,1.038794576322588682e+03,5.159700081073525553e+02
5.130000000000000000e+02,6.608870577609591237e+02,1.140514313678816052e+03,8.519081798406468806e+02,1.043583528825100530e+03,5.186963218529683672e+02
5.140000000000000000e+02,6.643655325253569117e+02,1.144664024725321724e+03,8.564806548616528517e+02,1.047218129786198915e+03,5.222879511604420486e+02
5.150000000000000000e+02,6.686846879825880023e+02,1.148572004021704743e+03,8.603027285578398278e+02,1.051731912538116831e+03,5.245987038963528448e+02
5.160000000000000000e+02,6.711608063673747893e+02,1.154616524844504056e+03,8.653677829485320672e+02,1.058026855288869683e+03,5.266052881426572867e+02
5.170000000000000000e+02,6.748528332443873978e+02,1.162145870053361705e+03,8.691537109928714244e+02,1.063659375565538085e+03,5.290441684391529407e+02
5.180000000000000000e+02,6.776255712704696634e+02,1.166544731985148019e+03,8.718435611788182769e+02,1.066839662419258275e+03,5.334159580220912176e+02
5.190000000000000000e+02,6.817399773687025117e+02,1.172667016652682378e+03,8.767361865023409564e+02,1.071438481362102721e+03,5.372289651335906910e+02
5.200000000000000000e+02,6.837422440615304140e+02,1.178779332256499174e+03,8.814622534579984858e+02,1.074868085697890592e+03,5.406509036280651799e+02
5.210000000000000000e+02,6.870927827446953415e+02,1.182589356680595301e+03,8.853034040781159320e+02,1.078835678638520676e+03,5.426897730549668495e+02
5.220000000000000000e+02,6.910038338694380400e+02,1.190093867998699579e+03,8.905527912515910884e+02,1.085066667659469431e+03,5.448301956802081349e+02
5.230000000000000000e+02,6.933679412791623236e+02,1.194534824466763439e+03,8.961801918046004403e+02,1.090544667879487861e+03,5.463364479692590976e+02
5.240000000000000000e+02,6.976146061215970349e+02,1.199527161668505869e+03,9.003123369225372699e+02,1.095127025350294389e+03,5.505647989580822923e+02
5.250000000000000000e+02,7.006165328417084766e+02,1.205998648121376846e+03,9.041774507306147370e+02,1.100074624039626315e+03,5.536114007018654775e+02
5.260000000000000000e+02,7.053899510731478131e+02,1.210675932403738443e+03,9.092281466047832055e+02,1.105239035248663185e+03,5.544200837462708478e+02
5.270000000000000000e+02,7.098745855523035289e+02,1.214933342034636098e+03,9.122585006196056838e+02,1.110835747796747910e+03,5.574321223948259103e+02
5.280000000000000000e+02,7.117185972162708367e+02,1.220411572228869773e+03,9.167376746137605323e+02,1.115127652111075804e+03,5.599931044758239977e+02
5.290000000000000000e+02,7.158292183852737480e+02,1.226261323320743031e+03,9.205230367202202615e+02,1.120126161796076985e+03,5.641281966881358585e+02
5.300000000000000000e+02,7.200415956735564578e+02,1.230952853355667685e+03,9.239485481715872766e+02,1.124521554097173748e+03,5.672282540789784662e+02
5.310000000000000000e+02,7.229403848202500740e+02,1.237192842152789126e+03,9.275613345361848587e+02,1.131536845717249889e+03,5.698539906328601319e+02
5.320000000000000000e+02,7.273073035015797814e+02,1.243171489171565781e+03,9.328299318804580480e+02,1.135758755620229294e+03,5.738892761646609415e+02
5.330000000000000000e+02,7.290541417077670303e+02,1.249151957245389895e+03,9.370082523447754284e+02,1.141000226568195558e+03,5.760795969693649567e+02
5.340000000000000000e+02,7.311147300381758214e+02,1.252213097431252663e+03,9.411139529105450947e+02,1.147770552312455038e+03,5.799080857562705660e+02
5.350000000000000000e+02,7.341286501597010101e+02,1.256751147487010257e+03,9.446358988055313830e+02,1.153084931158835388e+03,5.820379874112733205e+02
5.360000000000000000e+02,7.381129819110999506e+02,1.260401001188952250e+03,9.491355673628467002e+02,1.158775800930269725e+03,5.853536124154563822e+02
5.370000000000000000e+02,7.428243757207558247e+02,1.265340386178780591e+03,9.543062974444196698e+02,1.161585362089579803e+03,5.883608093809916681e+02
5.380000000000000000e+02,7.458003824417272654e+02,1.270438915177088347e+03,9.590025597713588468e+02,1.167952969749966996e+03,5.901162077986516579e+02
5.390000000000000000e+02,7.492347469406136042e+02,1.275969510669942565e+03,9.632320825699989655e+02,1.173498066938801458e+03,5.939689468171712861e+02
5.400000000000000000e+02,7.521974662142522448e+02,1.280003156417307309e+03,9.670513133168490185e+02,1.180072552718672796e+03,5.967563685431539398e+02
5.410000000000000000e+02,7.553736888753604717e+02,1.283418416099922979e+03,9.720208130356402307e+02,1.185605513112898734e+03,6.006194406941104944e+02
5.420000000000000000e+02,7.600561941599125930e+02,1.290657634821774991e+03,9.769709351736385088e+02,1.190217442847793791e+03,6.044108505738872736e+02
5.430000000000000000e+02,7.635846491637139479e+02,1.297564973510761774e+03,9.815193385254573286e+02,1.195083815512209640e+03,6.072305853886425666e+02
5.440000000000000000e+02,7.671281485080584162e+02,1.304095000566020644e+03,9.866807199554937142e+02,1.200419918655004267e+03,6.105417528182779279e+02
5.450000000000000000e+02,7.703706945014694156e+02,1.307844035906161025e+03,9.918307126721398390e+02,1.205099000214371472e+03,6.129897687625931439e+02
5.460000000000000000e+02,7.741284546052449969e+02,1.314043165217055048e+03,9.970893188656777966e+02,1.209070298129142884e+03,6.147686770515622356e+02
5.470000000000000000e+02,7.782921892733879758e+02,1.318610229035567500e+03,1.001980659883828366e+03,1.214185402601982560e+03,6.199005176227024094e+02
5.480000000000000000e+02,7.805901977814367001e+02,1.325090965075977692e+03,1.006587615733153598e+03,1.219190216879554100e+03,6.224240674995338622e+02
5.490000000000000000e+02,7.826552207537495178e+02,1.330174486425853047e+03,1.010391517242529517e+03,1.225184026650806572e+03,6.260075820550966910e+02
5.500000000000000000e+02,7.856477018278110336e+02,1.335280593333588968e+03,1.015604517014506882e+03,1.228649801980973280e+03,6.295547715519317080e+02
5.510000000000000000e+02,7.906697526702657797e+02,1.339882375620361017e+03,1.019355431613837027e+03,1.233493732314267618e+03,6.318237987423863160e+02
5.520000000000000000e+02,7.938543683437875416e+02,1.345669271892653342e+03,1.022592211604441900e+03,1.237986702426330794e+03,6.353111579026540312e+02
5.530000000000000000e+02,7.965315699497880360e+02,1.350885995925088991e+03,1.026169575532953559e+03,1.243884457817328894e+03,6.395495967403418263e+02
5.540000000000000000e+02,8.004088051067285505e+02,1.356738460745641987e+03,1.031864832014759031e+03,1.247969593456238044e+03,6.444252937912995094e+02
5.550000000000000000e+02,8.042650214798791239e+02,1.361401574300821721e+03,1.035905818758751593e+03,1.254511023266220946e+03,6.457245519068567319e+02
5.560000000000000000e+02,8.064957711651890122e+02,1.366864462461802759e+03,1.039454930082881447e+03,1.260354438725924865e+03,6.495371150329142438e+02
5.570000000000000000e+02,8.104837846505101879e+02,1.371469420781769941e+03,1.044151801494478832e+03,1.264762447489884607e+03,6.502939348131152428e+02
5.580000000000000000e+02,8.144518705459270222e+02,1.377470185441942704e+03,1.047774818934051382e+03,1.270105394898149370e+03,6.554732556737867526e+02
5.590000000000000000e+02,8.188495551815144609e+02,1.382907034120281423e+03,1.052200448667356795e+03,1.274947185898798125e+03,6.582159492812083954e+02
5.600000000000000000e+02,8.228026836892058782e+02,1.388732353709287509e+03,1.055932859876071234e+03,1.280282422005634089e+03,6.619271917996228467e+02
5.610000000000000000e+02,8.251443934518011929e+02,1.395396125912024218e+03,1.061399679617188667e+03,1.285279314372110548e+03,6.654156982838974272e+02
5.620000000000000000e+02,8.288178463261640445e+02,1.400951262645589168e+03,1.064550631425536722e+03,1.292702424440250525e+03,6.682246990113318361e+02
5.630000000000000000e+02,8.317095764283599237e+02,1.407136372155510116e+03,1.068667461606518373e+03,1.299148199643804674e+03,6.717424208335414733e+02
5.640000000000000000e+02,8.349680800723323273e+02,1.412375976081960516e+03,1.074063407416219434e+03,1.304827607530855403e+03,6.750599640279177720e+02
5.650000000000000000e+02,8.386722490431933466e+02,1.417238326085638846e+03,1.081526733139588941e+03,1.309665358259851928e+03,6.770271440847059239e+02
5.660000000000000000e+02,8.415417972121563253e+02,1.423358424701605600e+03,1.086503243840070581e+03,1.315622559664014489e+03,6.804605911324400722e+02
5.670000000000000000e+02,8.437094514203580502e+02,1.428583231121196150e+03,1.091440135624295181e+03,1.321715824932515034e+03,6.827082381327281837e+02
5.680000000000000000e+02,8.479950466020408157e+02,1.435120829902803052e+03,1.094610744231420995e+03,1.327215650550692999e+03,6.855737211911941813e+02
5.690000000000000000e+02,8.515389971091323105e+02,1.442632739187493371e+03,1.099403449948185880e+03,1.334205483387936283e+03,6.892392166092379284e+02
5.700000000000000000e+02,8.552405030450914865e+02,1.448282813350675724e+03,1.103283257376752772e+03,1.339413640996936238e+03,6.909056956726343515e+02
5.710000000000000000e+02,8.596181053432623003e+02,1.455418693532646103e+03,1.106769791485620090e+03,1.345536524597165453e+03,6.948972850788316009e+02
5.720000000000000000e+02,8.635858719684536027e+02,1.461186481458898697e+03,1.111384234100553613e+03,1.350257702717939083e+03,6.985454825744870959e+02
5.730000000000000000e+02,8.679590559367812830e+02,1.467690966384464446e+03,1.114720922983229457e+03,1.356352913780448262e+03,7.024802465632781150e+02
5.740000000000000000e+02,8.710254842425983952e+02,1.472923842480216081e+03,1.118478114734592054e+03,1.360219832942410676e+03,7.069317837004928151e+02
5.750000000000000000e+02,8.760965660922429379e+02,1.480400213240832727e+03,1.123651489485927868e+03,1.366383266527214118e+03,7.112541040284892233e+02
5.760000000000000000e+02,8.808488405579334994e+02,1.484712713658825578e+03,1.128558444813178085e+03,1.373371566669080494e+03,7.170616829378168404e+02
5.770000000000000000e+02,8.847554428632664667e+02,1.489948075506547866e+03,1.134610797511216333e+03,1.377045401975762161e+03,7.206157537973022045e+02
5.780000000000000000e+02,8.882524242818342373e+02,1.496560710975306392e+03,1.137597547048737397e+03,1.381296944981338129e+03,7.215350653223138124e+02
5.790000000000000000e+02,8.923904427602292344e+02,1.502209586445307423e+03,1.142035362812795029e+03,1.386385214195515346e+03,7.248094915418885194e+02
5.800000000000000000e+02,8.972342222131762810e+02,1.508846739945682884e+03,1.144811908410590831e+03,1.392841068400219456e+03,7.302015140907592468e+02
5.810000000000000000e+02,9.017255127446233018e+02,1.515142545000578139e+03,1.148106893401834668e+03,1.397732849946881061e+03,7.331480320349185149e+02
5.820000000000000000e+02,9.052786031322480085e+02,1.520606559110978196e+03,1.152622425835522563e+03,1.401938239139906727e+03,7.376324800700500646e+02
5.830000000000000000e+02,9.105301269687872718e+02,1.528175511033514113e+03,1.157544815229799042e+03,1.407117510697148646e+03,7.414808137047228911e+02
5.840000000000000000e+02,9.141496395307303828e+02,1.532880787222508161e+03,1.161028987995629450e+03,1.409834059186267723e+03,7.460700172209196808e+02
5.850000000000000000e+02,9.172017318783829296e+02,1.537706987097547426e+03,1.164741754134670828e+03,1.415013895936634071e+03,7.497299268530198333e+02
5.860000000000000000e+02,9.205494075216533929e+02,1.544885561728317043e+03,1.168448901712455609e+03,1.418373701265504451e+03,7.519131873751767898e+02
5.870000000000000000e+02,9.250215858548483538e+02,1.552507417440969675e+03,1.173767656038409541e+03,1.423069906829751972e+03,7.544344221614549042e+02
5.880000000000000000e+02,9.274718158554883303e+02,1.556840722772698427e+03,1.178052175712867211e+03,1.429309085180323336e+03,7.573921842345058622e+02
5.890000000000000000e+02,9.314976740134588908e+02,1.564898132652642289e+03,1.181092129904016247e+03,1.433538393135409024e+03,7.620045821342428098e+02
5.900000000000000000e+02,9.350087328587407001e+02,1.569931233045236468e+03,1.186046243966113479e+03,1.439099849783510081e+03,7.637167545833814302e+02
5.910000000000000000e+02,9.384557225750990028e+02,1.576305780972247248e+03,1.189349079061192697e+03,1.445822181885107057e+03,7.673726089802099750e+02
5.920000000000000000e+02,9.424018233513413634e+02,1.582003073566338799e+03,1.194326882912809197e+03,1.452608560018125445e+03,7.697675424475880845e+02
5.930000000000000000e+02,9.460498349304152725e+02,1.585908674339191293e+03,1.200048184281944486e+03,1.459722382358926552e+03,7.739869473653629939e+02
5.940000000000000000e+02,9.503819777194186145e+02,1.590483460454222040e+03,1.204896466993687909e+03,1.467394723815014231e+03,7.766657097420012406e+02
5.950000000000000000e+02,9.554108770254764522e+02,1.596741374338156220e+03,1.209641292610629762e+03,1.472915320495541437e+03,7.790737839352198080e+02
5.960000000000000000e+02,9.590122779305557970e+02,1.601945302750415976e+03,1.214414724056778596e+03,1.480131192798558232e+03,7.807535915541561735e+02
5.970000000000000000e+02,9.631697318593471664e+02,1.608694933210365434e+03,1.219555807398813613e+03,1.485723266997597875e+03,7.817836662688521301e+02
5.980000000000000000e+02,9.690156812452541999e+02,1.613991107215266311e+03,1.224417375085275808e+03,1.490423697772792821e+03,7.847856176610887360e+02
5.990000000000000000e+02,9.721015159237947501e+02,1.624273522325910335e+03,1.230880737942816268e+03,1.496975934651954049e+03,7.873915081603012140e+02
6.000000000000000000e+02,9.756423614352412415e+02,1.631002242406925234e+03,1.235438052868364366e+03,1.501624677393542925e+03,7.905115156800993645e+02
6.010000000000000000e+02,9.809582337831075165e+02,1.636567288905886926e+03,1.240231900900151459e+03,1.506806658471679384e+03,7.941634481834437338e+02
6.020000000000000000e+02,9.838592621688943609e+02,1.642354044264207005e+03,1.246390449526331849e+03,1.514188779603588500e+03,7.978880050730653011e+02
6.030000000000000000e+02,9.880337501180865729e+02,1.649742910673114011e+03,1.253523910275588605e+03,1.519838579976116080e+03,8.038709911355938402e+02
6.040000000000000000e+02,9.925833794149359619e+02,1.656294607550258661e+03,1.258280657537640764e+03,1.528248685820611627e+03,8.079845859618540089e+02
6.050000000000000000e+02,9.961530215037930702e+02,1.663268904504097009e+03,1.263210454157592267e+03,1.534438104328306508e+03,8.111203329415326380e+02
6.060000000000000000e+02,1.001680605142559443e+03,1.670041153217822739e+03,1.268086962067792683e+03,1.539161734522891038e+03,8.144993002097514818e+02
6.070000000000000000e+02,1.004825542296418007e+03,1.676769896534986856e+03,1.273197790319439264e+03,1.545795361167617330e+03,8.190439963478002028e+02
6.080000000000000000e+02,1.009417136625249668e+03,1.683034087398499878e+03,1.277257479438386554e+03,1.552126342228805697e+03,8.238746484614553083e+02
6.090000000000000000e+02,1.013930312332077165e+03,1.690223976044558640e+03,1.282717132598000717e+03,1.559257759809509935e+03,8.271369662354043157e+02
6.100000000000000000e+02,1.019003939708224607e+03,1.698937382601547597e+03,1.288288386716682908e+03,1.565304109552785576e+03,8.304901012355838930e+02
6.110000000000000000e+02,1.021766917132612207e+03,1.707121237199829466e+03,1.292569375781709368e+03,1.571723978491973412e+03,8.331126300296972431e+02
6.120000000000000000e+02,1.026407931119998466e+03,1.713819619437259007e+03,1.298611111378989790e+03,1.576268177809631197e+03,8.352794057091937248e+02
6.130000000000000000e+02,1.030553323771498071e+03,1.718540297564833054e+03,1.303671446470307728e+03,1.581451536548672948e+03,8.385822186921485581e+02
6.140000000000000000e+02,1.035490959827532606e+03,1.729346252273610389e+03,1.307828564357413143e+03,1.586910406505630590e+03,8.442590061649683548e+02
6.150000000000000000e+02,1.041927299524310911e+03,1.732841049693796322e+03,1.314369187004966989e+03,1.595012126821561424e+03,8.479230441613161702e+02
6.160000000000000000e+02,1.046845216292957502e+03,1.737526561964977645e+03,1.318027463897473581e+03,1.602786477025862951e+03,8.521430724695313756e+02
6.170000000000000000e+02,1.047635869175908283e+03,1.743001534166234251e+03,1.323207359252636252e+03,1.609283204419118647e+03,8.565888185847480827e+02
6.180000000000000000e+02,1.051225849092710860e+03,1.749006693543856954e+03,1.326763876591722237e+03,1.614525281624952640e+03,8.617082697158143674e+02
6.190000000000000000e+02,1.058121747487329003e+03,1.757678769175670368e+03,1.330862595341095584e+03,1.619824051937903050e+03,8.658439477187052944e+02
6.200000000000000000e+02,1.063729319038578524e+03,1.763867459927653272e+03,1.335146866774346790e+03,1.623821239180046405e+03,8.686483337505015925e+02
6.210000000000000000e+02,1.068764887060019646e+03,1.770959957022343133e+03,1.340120498383176255e+03,1.630330829621744897e+03,8.713796964959357183e+02
6.220000000000000000e+02,1.070703531344379371e+03,1.777821494642100106e+03,1.343847600582334053e+03,1.635608667705286734e+03,8.757025919712813220e+02
6.230000000000000000e+02,1.074683499284459913e+03,1.784764545155643646e+03,1.347579562199924112e+03,1.642097072759222328e+03,8.807683406015469245e+02
6.240000000000000000e+02,1.078780845800639781e+03,1.791037519433792568e+03,1.351621892183911996e+03,1.648739452125683101e+03,8.842286601987135555e+02
6.250000000000000000e+02,1.082194658902139054e+03,1.795915461861858603e+03,1.354260454021495661e+03,1.654073334130179319e+03,8.883874187034684837e+02
6.260000000000000000e+02,1.088569299998529914e+03,1.802542396996454954e+03,1.358311932707208598e+03,1.659629846622209243e+03,8.920015727156057892e+02
6.270000000000000000e+02,1.092987600391740671e+03,1.808820640393646045e+03,1.363498870225855626e+03,1.667622083918191493e+03,8.944142377922789819e+02
6.280000000000000000e+02,1.095875779225117640e+03,1.815571375823593371e+03,1.368266902353375144e+03,1.675429373064166612e+03,8.993176834927037362e+02
6.290000000000000000e+02,1.100185953512164360e+03,1.823424161128842570e+03,1.373134979883408050e+03,1.680576906207317279e+03,9.035794557616529801e+02
6.300000000000000000e+02,1.105217166747598185e+03,1.830263667482270648e+03,1.378085085215163417e+03,1.689175063821930053e+03,9.076126752631732870e+02
6.310000000000000000e+02,1.109176889689887048e+03,1.837907624293879508e+03,1.385131065231440289e+03,1.696245948333043543e+03,9.121816280776711210e+02
6.320000000000000000e+02,1.112465931880887638e+03,1.844533934565649815e+03,1.391368280035008183e+03,1.701645136865526183e+03,9.158702240307725333e+02
6.330000000000000000e+02,1.116522171613274395e+03,1.852223643410923160e+03,1.394203032393216745e+03,1.707082056273437274e+03,9.200700041237083724e+02
6.340000000000000000e+02,1.120755011015193531e+03,1.860698622411176302e+03,1.399297596402747558e+03,1.713236323312848072e+03,9.250625105831402379e+02
6.350000000000000000e+02,1.124371027630616936e+03,1.867757715570392747e+03,1.406336539476231110e+03,1.720574431838160308e+03,9.284539450705686932e+02
6.360000000000000000e+02,1.127766218995195686e+03,1.873168367474102979e+03,1.410565312145992721e+03,1.726983239719841777e+03,9.304225562423439442e+02
6.370000000000000000e+02,1.132248292636248607e+03,1.878503982322763932e+03,1.416771129724017555e+03,1.733920806917958089e+03,9.325264985871851877e+02
6.380000000000000000e+02,1.136133115276745002e+03,1.885836465411766312e+03,1.422542674731047555e+03,1.741351470943406184e+03,9.377549222540577603e+02
6.390000000000000000e+02,1.141661890710246325e+03,1.891638178417527797e+03,1.427793866896353620e+03,1.744849112371513684e+03,9.414030583320029564e+02
6.400000000000000000e+02,1.146841057117592527e+03,1.897034450580031034e+03,1.433796625307516933e+03,1.749465328071803924e+03,9.461920343460734557e+02
6.410000000000000000e+02,1.149271130226957212e+03,1.906202858932908384e+03,1.438880076419141005e+03,1.755173132684723441e+03,9.486994671943220965e+02
6.420000000000000000e+02,1.153747892321889140e+03,1.915077645848424027e+03,1.443600347786104521e+03,1.761439522531763032e+03,9.548844779002554333e+02
6.430000000000000000e+02,1.156974968529432545e+03,1.923761771313331792e+03,1.448612564991894033e+03,1.767944996780980091e+03,9.575137634645078606e+02
6.440000000000000000e+02,1.159160371157925738e+03,1.931144769076508055e+03,1.453741437501398650e+03,1.773940349765367955e+03,9.616981508293648631e+02
6.450000000000000000e+02,1.164496612172658843e+03,1.937999991923867583e+03,1.460830877841595566e+03,1.779256167889411699e+03,9.651088166873473710e+02
6.460000000000000000e+02,1.169338250267713192e+03,1.946465592438675230e+03,1.466251590020988260e+03,1.784836767208701076e+03,9.702644290595173970e+02
6.470000000000000000e+02,1.173757662254973184e+03,1.956506359837600030e+03,1.472283899450859053e+03,1.792941005528588903e+03,9.745876587501670656e+02
6.480000000000000000e+02,1.177824554274685852e+03,1.965597847519214611e+03,1.478425617551555206e+03,1.800771659600508201e+03,9.794213453598729302e+02
6.490000000000000000e+02,1.179928023326114726e+03,1.972559900573546656e+03,1.483655276060557753e+03,1.806259651777655563e+03,9.828785143893901477e+02
6.500000000000000000e+02,1.184590052179976055e+03,1.976968144763745386e+03,1.490530635883897958e+03,1.810679508353091933e+03,9.880022993549275725e+02
6.510000000000000000e+02,1.187842046085207130e+03,1.981709760684785806e+03,1.498134507553765388e+03,1.818579365167124479e+03,9.941609379851727226e+02
6.520000000000000000e+02,1.192175684223000644e+03,1.988381104908749876e+03,1.502972145672581746e+03,1.824231525855892414e+03,9.969639556923896180e+02
6.530000000000000000e+02,1.197064167427861776e+03,1.994390987285868505e+03,1.509368890455520159e+03,1.829943788824060675e+03,1.001895439124861014e+03
6.540000000000000000e+02,1.200458417387717418e+03,2.001578751937343895e+03,1.514417201528438454e+03,1.837309183297378468e+03,1.005457566294203843e+03
6.550000000000000000e+02,1.206662983024997175e+03,2.009577525939840598e+03,1.519027608022300456e+03,1.842843867458561363e+03,1.011387565030183623e+03
6.560000000000000000e+02,1.210215475061468169e+03,2.016721403411128449e+03,1.521573970099860162e+03,1.847193138119187779e+03,1.015846826412160453e+03
6.570000000000000000e+02,1.214496432686784146e+03,2.023798445075906102e+03,1.528546140405801907e+03,1.854223579235652778e+03,1.021610855577670463e+03
6.580000000000000000e+02,1.221141215013876490e+03,2.029603021061015625e+03,1.534934577919236290e+03,1.862199015660983150e+03,1.027303972762217199e+03
6.590000000000000000e+02,1.224333115441029804e+03,2.040317562128447889e+03,1.539878276007248360e+03,1.869927945079276242e+03,1.033796397472942999e+03
6.600000000000000000e+02,1.229381531410725984e+03,2.046671036962835842e+03,1.545569001466321424e+03,1.876572658170354316e+03,1.038640787718504953e+03
6.610000000000000000e+02,1.232207854895563742e+03,2.056668801527130199e+03,1.549399726251298944e+03,1.882174295013912342e+03,1.041311670523236671e+03
6.620000000000000000e+02,1.238573530874107746e+03,2.064041637388478648e+03,1.555391907958666479e+03,1.886945117846989888e+03,1.045566860522952084e+03
6.630000000000000000e+02,1.243072879161510627e+03,2.068374421879509100e+03,1.559911252818503272e+03,1.894532129964579781e+03,1.050227063795585309e+03
6.640000000000000000e+02,1.249306910697208650e+03,2.075816972774500755e+03,1.564377981801029591e+03,1.900182535103838518e+03,1.051610807280831295e+03
6.650000000000000000e+02,1.254130235537557382e+03,2.083813199524403899e+03,1.570758413686677841e+03,1.907333368349499324e+03,1.057819996170031118e+03
6.660000000000000000e+02,1.257654230198905907e+03,2.087725177453956803e+03,1.575888920380710260e+03,1.916662157785239742e+03,1.063186066870607647e+03
6.670000000000000000e+02,1.260814436387604928e+03,2.095997587933403338e+03,1.582101694202327963e+03,1.920863197324008070e+03,1.067514422190556388e+03
6.680000000000000000e+02,1.267443762651165343e+03,2.102094454737683009e+03,1.586832867581198570e+03,1.924558427271970231e+03,1.068973098391466920e+03
6.690000000000000000e+02,1.272657945867469152e+03,2.107288668780714033e+03,1.593383643739046875e+03,1.930013771157955034e+03,1.074385180543059960e+03
6.700000000000000000e+02,1.278080708683090961e+03,2.112791035838172320e+03,1.598117296210808718e+03,1.939343478394462636e+03,1.077833260267490914e+03
6.710000000000000000e+02,1.282225901801940836e+03,2.118547491956285739e+03,1.603095384932195429e+03,1.945305308117980530e+03,1.082970380667260088e+03
6.720000000000000000e+02,1.286555759455138741e+03,2.126463239132762283e+03,1.608567332670695123e+03,1.955536802624064421e+03,1.087637563250144240e+03
6.730000000000000000e+02,1.291061501495712946e+03,2.131321625107628279e+03,1.615508961840654592e+03,1.963800272741290883e+03,1.092868832416724672e+03
6.740000000000000000e+02,1.294255569581566760e+03,2.135604238191305740e+03,1.619127187225093394e+03,1.968741726281818728e+03,1.098088752367724283e+03
6.750000000000000000e+02,1.297592592756139311e+03,2.142047463658413108e+03,1.624632928871434615e+03,1.977030154781809870e+03,1.103135451332326511e+03
6.760000000000000000e+02,1.303599466538694514e+03,2.147142395655698692e+03,1.631825703644580244e+03,1.982032547576192428e+03,1.107163836282660213e+03
6.770000000000000000e+02,1.308392609529857054e+03,2.155804193131982629e+03,1.636066927654070241e+03,1.986956425195651263e+03,1.109024828209310499e+03
6.780000000000000000e+02,1.314099355220289226e+03,2.162440333621193531e+03,1.642497649882617452e+03,1.992698223836083571e+03,1.113169256901790504e+03
6.790000000000000000e+02,1.319478371368121088e+03,2.171182635138246951e+03,1.645972125232656936e+03,2.000500113208325502e+03,1.118766687476295374e+03
6.800000000000000000e+02,1.324670294405181721e+03,2.178876829221917887e+03,1.651492342988114842e+03,2.007303328224169945e+03,1.123529344884081638e+03
6.810000000000000000e+02,1.328133621741309526e+03,2.184296379084611999e+03,1.657883382811613046e+03,2.012981985795873697e+03,1.128472649584978171e+03
6.820000000000000000e+02,1.334199650263970170e+03,2.189069140764971507e+03,1.665773545713599788e+03,2.020597452139147663e+03,1.133432365140996353e+03
6.830000000000000000e+02,1.337955826651763800e+03,2.197292454236660888e+03,1.671974142948674853e+03,2.028494674554023504e+03,1.136599537820010482e+03
6.840000000000000000e+02,1.341396803893158676e+03,2.205043185146533688e+03,1.678147557409567980e+03,2.036237046586565384e+03,1.140784905099720163e+03
6.850000000000000000e+02,1.348870633147439776e+03,2.209349789199579391e+03,1.685992475927089572e+03,2.044869612797963100e+03,1.145529480503234936e+03
6.860000000000000000e+02,1.354184114422501352e+03,2.215916508478934247e+03,1.693555833063548562e+03,2.050069594543716448e+03,1.148848201840215097e+03
6.870000000000000000e+02,1.358471913966465308e+03,2.223423252112723731e+03,1.696568857948765981e+03,2.056251975569900424e+03,1.153994629475291276e+03
6.880000000000000000e+02,1.364211313620414558e+03,2.231555988952929511e+03,1.704137434960186965e+03,2.064118896027729988e+03,1.161248263747916099e+03
6.890000000000000000e+02,1.369225246453217096e+03,2.238033176687080868e+03,1.710425641136778268e+03,2.069801682180320768e+03,1.164579198643209111e+03
6.900000000000000000e+02,1.376399812968643118e+03,2.242623378052134285e+03,1.715383349551512310e+03,2.075774356352380892e+03,1.169123875470207622e+03
6.910000000000000000e+02,1.380136593472213235e+03,2.252238203688757494e+03,1.721755974579413305e+03,2.083726766289862098e+03,1.174308921876819113e+03
6.920000000000000000e+02,1.384804974945099275e+03,2.262852203986822133e+03,1.727651174461901519e+03,2.091161566486384800e+03,1.179451354625402246e+03
6.930000000000000000e+02,1.387406574139269651e+03,2.269008663733414323e+03,1.734065699780221621e+03,2.097540809063905726e+03,1.183695360311823833e+03
6.940000000000000000e+02,1.392262569990942438e+03,2.275374790600107644e+03,1.738570926543809037e+03,2.102964157914098905e+03,1.187067437551636658e+03
6.950000000000000000e+02,1.396728295534108838e+03,2.285428870497451499e+03,1.743713917859440926e+03,2.110739652651480810e+03,1.193135911596188180e+03
6.960000000000000000e+02,1.401219755788876228e+03,2.291700529541002652e+03,1.748632864903895097e+03,2.117556401016644941e+03,1.199450916824614296e+03
6.970000000000000000e+02,1.406745787596753644e+03,2.300578995157899953e+03,1.755309606104261547e+03,2.124338458155073567e+03,1.203989814455083433e+03
6.980000000000000000e+02,1.411226880010685136e+03,2.307312203954984852e+03,1.762185406897711800e+03,2.132416589952079448e+03,1.206071509434221753e+03
6.990000000000000000e+02,1.416910944471579114e+03,2.315114632930120479e+03,1.766860532650202913e+03,2.136403473536102410e+03,1.208834985492990427e+03
7.000000000000000000e+02,1.423095184330453549e+03,2.322187952331145425e+03,1.771507401769731587e+03,2.144233494332437203e+03,1.215560404205690929e+03
7.010000000000000000e+02,1.427433822613062603e+03,2.330776340722492932e+03,1.774414975071152867e+03,2.153824255312273635e+03,1.221320052514553026e+03
7.020000000000000000e+02,1.433770502095836719e+03,2.337923308359211205e+03,1.780568673596478675e+03,2.161549404993270855e+03,1.225059627617035630e+03
7.030000000000000000e+02,1.436489797715138366e+03,2.346968971040990255e+03,1.785075191451539467e+03,2.166944747937802276e+03,1.230813896034289883e+03
7.040000000000000000e+02,1.441527569086200401e+03,2.355049216862307730e+03,1.789720674618863541e+03,2.173494382388747454e+03,1.236512460478625144e+03
7.050000000000000000e+02,1.446133660214952442e+03,2.363637992712535379e+03,1.798204043238021313e+03,2.182239085733079719e+03,1.241659579530698920e+03
7.060000000000000000e+02,1.450102782201677201e+03,2.370900984165054069e+03,1.803478906690575059e+03,2.189916712879025908e+03,1.244414905617543354e+03
7.070000000000000000e+02,1.454186954709245128e+03,2.378259045142599462e+03,1.810744951314889477e+03,2.195540068016932764e+03,1.250373635335211475e+03
7.080000000000000000e+02,1.459938393698526397e+03,2.383773935375739256e+03,1.816937669512723460e+03,2.200631025143687566e+03,1.253858229072984159e+03
7.090000000000000000e+02,1.467434869323327803e+03,2.391887516181940555e+03,1.819996929535594290e+03,2.205264781390724693e+03,1.258910596305035597e+03
7.100000000000000000e+02,1.472446639363713984e+03,2.402125478508363813e+03,1.824395666483650530e+03,2.212020505342296929e+03,1.260379367010879832e+03
7.110000000000000000e+02,1.479009955863444702e+03,2.412146613748924665e+03,1.828907957660674128e+03,2.222143157108702326e+03,1.264681323499328755e+03
7.120000000000000000e+02,1.483407946638431213e+03,2.421060624874658060e+03,1.833683495386721916e+03,2.230129017119026685e+03,1.267978290114293486e+03
7.130000000000000000e+02,1.488917553702021223e+03,2.431566912251591020e+03,1.840068004652755462e+03,2.237717701019862488e+03,1.272006522051580760e+03
7.140000000000000000e+02,1.491712591745732652e+03,2.439202195311787818e+03,1.845784060248477772e+03,2.246132138717719499e+03,1.277615948483863804e+03
7.150000000000000000e+02,1.497361643047272992e+03,2.445207453478508796e+03,1.851763827260392191e+03,2.248553230617807912e+03,1.280716689355666858e+03
7.160000000000000000e+02,1.501772581790086633e+03,2.453861603781312624e+03,1.854702655717506332e+03,2.255696627471858847e+03,1.288156205590903937e+03
7.170000000000000000e+02,1.506946140009189094e+03,2.461445920067234510e+03,1.862266477678086176e+03,2.262965452678383372e+03,1.294035056305363923e+03
7.180000000000000000e+02,1.512835984968678758e+03,2.469711737731292487e+03,1.867477871782650936e+03,2.269752951283457151e+03,1.298391555432742734e+03
7.190000000000000000e+02,1.517624222258931241e+03,2.477705687781604865e+03,1.872506165867353275e+03,2.278813331088578252e+03,1.305834129197362017e+03
7.200000000000000000e+02,1.519555408262674291e+03,2.484530567498967685e+03,1.879216687068394549e+03,2.285212888404076693e+03,1.307950574371990115e+03
7.210000000000000000e+02,1.526107044785634798e+03,2.490645791219613329e+03,1.886378922512521058e+03,2.292990905166700941e+03,1.314904723133241077e+03
7.220000000000000000e+02,1.531989644390542253e+03,2.499117179062420291e+03,1.893716659672694959e+03,2.301590898522735188e+03,1.320339820635360866e+03
7.230000000000000000e+02,1.537799109981895981e+03,2.504611765124958765e+03,1.899917665072757700e+03,2.310711766005759273e+03,1.326139571135470987e+03
7.240000000000000000e+02,1.543968656078746335e+03,2.513714259061775010e+03,1.904123142790746442e+03,2.319463433008532775e+03,1.330779230698109586e+03
7.250000000000000000e+02,1.549951757662973250e+03,2.521153740414679760e+03,1.908516512575731440e+03,2.324210752922164829e+03,1.336937336621520444e+03
7.260000000000000000e+02,1.555186685575794854e+03,2.529077114597816035e+03,1.914352248949937120e+03,2.330818328040102188e+03,1.340704293232691725e+03
7.270000000000000000e+02,1.560427225970772042e+03,2.537937196072776715e+03,1.920623942386018598e+03,2.338229509819535451e+03,1.343450983285177699e+03
7.280000000000000000e+02,1.565948891178187523e+03,2.543928168828888374e+03,1.924368054792967541e+03,2.348140020657485366e+03,1.348267225506418526e+03
7.290000000000000000e+02,1.572815076685657914e+03,2.553570582569268026e+03,1.926036770800674276e+03,2.355694400504960868e+03,1.351848560540680865e+03
7.300000000000000000e+02,1.578233842871965862e+03,2.560373056423753496e+03,1.932310761137241116e+03,2.362951320063019011e+03,1.358142169013538251e+03
7.310000000000000000e+02,1.583749011255568803e+03,2.568458425181119310e+03,1.941528403961873209e+03,2.371693438760575646e+03,1.364349266939471590e+03
7.320000000000000000e+02,1.589682816957884143e+03,2.577436655073491238e+03,1.946505582584559534e+03,2.378415347634505451e+03,1.370098258351229788e+03
7.330000000000000000e+02,1.596521860743025172e+03,2.583899353802361020e+03,1.953520807935785797e+03,2.386779532053207731e+03,1.372491643626196719e+03
7.340000000000000000e+02,1.599928407325691978e+03,2.594119418731291262e+03,1.957720900927768525e+03,2.397092125847868374e+03,1.376401904015352102e+03
7.350000000000000000e+02,1.603868881767874200e+03,2.600498580175012194e+03,1.965589121968147538e+03,2.402421700115421118e+03,1.379069760654925403e+03
7.360000000000000000e+02,1.612094250954222389e+03,2.605587693095189934e+03,1.969482945856618699e+03,2.407973643338704278e+03,1.383473021693330111e+03
7.370000000000000000e+02,1.614754236607076109e+03,2.613033468785104560e+03,1.976934077225902911e+03,2.416369253884058708e+03,1.388686950383199473e+03
7.380000000000000000e+02,1.620057327306320531e+03,2.620801138386185357e+03,1.984423634304848292e+03,2.421342937846809036e+03,1.394102594807715832e+03
7.390000000000000000e+02,1.623479025745180024e+03,2.627347265271770084e+03,1.990694055949230233e+03,2.431561634009666250e+03,1.402730350045365867e+03
7.400000000000000000e+02,1.628983809914971971e+03,2.638844391313413325e+03,1.994935985297229763e+03,2.439463363486658636e+03,1.407511551598625829e+03
7.410000000000000000e+02,1.635275239328091629e+03,2.646552771051125092e+03,2.002162309810475108e+03,2.447770560755759107e+03,1.412574100879362504e+03
7.420000000000000000e+02,1.638942211073228464e+03,2.654277878224672349e+03,2.005358296698256709e+03,2.453415045110809388e+03,1.418006090838341379e+03
7.430000000000000000e+02,1.644513470774806592e+03,2.660746228861128657e+03,2.011726288137946085e+03,2.459060932701167530e+03,1.422775421361074223e+03
7.440000000000000000e+02,1.648891219926593294e+03,2.671620240244141314e+03,2.018922828814396780e+03,2.466140415180925629e+03,1.425161224920452923e+03
7.450000000000000000e+02,1.653720185918473817e+03,2.678012975255021956e+03,2.026866560829205810e+03,2.472351389347122222e+03,1.427024913090614064e+03
7.460000000000000000e+02,1.657998311543817636e+03,2.684295724610013622e+03,2.032499024577971340e+03,2.478759163226161945e+03,1.431351745364521548e+03
7.470000000000000000e+02,1.661963228406202461e+03,2.691546824657998513e+03,2.038254115535856727e+03,2.486397255805785335e+03,1.436202929461357598e+03
7.480000000000000000e+02,1.664474361994579567e+03,2.700719154330941365e+03,2.045263650826576850e+03,2.494893039570328256e+03,1.440665854940962163e+03
7.490000000000000000e+02,1.669139440435751567e+03,2.709023354003275927e+03,2.052352711605582499e+03,2.502060398347069167e+03,1.445996207361096140e+03


==> figs/sim/train_loss_edge_07_mal_9_out_max_talwar_mean.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.994615652993289245e+00,9.820438143885482418e+00,1.000647656402854757e+01,9.908081927910014741e+00,9.771764335098835019e+00
1.000000000000000000e+00,4.292321442364434247e+00,3.958558318236813811e+00,3.667741924532784026e+00,4.955455933204358843e+00,7.039313868360878246e+00
2.000000000000000000e+00,2.174854156285567441e+00,1.694481239178976750e+00,1.475199201991925557e+00,3.469625876018226585e+00,5.991201291883353264e+00
3.000000000000000000e+00,9.611200868830473976e-01,7.327431869911985585e-01,5.145908063656281506e-01,2.484635287225271050e+00,5.325096966362188766e+00
4.000000000000000000e+00,3.390225209592674371e-01,3.211769138049547223e-01,1.365418974100134353e-01,1.685969955709220258e+00,4.496393789526679896e+00
5.000000000000000000e+00,1.260829329987952496e-01,1.850883217506118505e-01,5.305085552024646489e-02,1.044092153365532960e+00,3.774781694219344175e+00
6.000000000000000000e+00,1.196156695717502938e-01,1.636927568821477941e-01,6.233004629884963954e-02,6.418305798526632300e-01,3.012038909435002410e+00
7.000000000000000000e+00,1.496431073909617604e-01,1.756549390933196397e-01,9.438394798115368189e-02,3.663204458413582554e-01,2.514828644900481525e+00
8.000000000000000000e+00,2.149988518146618288e-01,2.353635830744597035e-01,1.442604655522204959e-01,2.076713546711047575e-01,1.997318707127026860e+00
9.000000000000000000e+00,3.528913593404022775e-01,3.582847819993166816e-01,2.315283623407584646e-01,1.228587781675840596e-01,1.637977804799522374e+00
1.000000000000000000e+01,5.123478396114952149e-01,4.734284882934870486e-01,4.182213328887363080e-01,6.805620083387131647e-02,1.208372205792699994e+00
1.100000000000000000e+01,7.353986300883847971e-01,6.855248219310853264e-01,6.036095361240080281e-01,4.632089765582270147e-02,9.248979790882912999e-01
1.200000000000000000e+01,1.037256651512320715e+00,1.194592860653556965e+00,9.405550617017106596e-01,4.140434747430865592e-02,7.363766787346597287e-01
1.300000000000000000e+01,1.522988885241818746e+00,1.660529678775946927e+00,1.560881186578680691e+00,4.218470492103576497e-02,5.266834996703323446e-01
1.400000000000000000e+01,2.180842963400506651e+00,2.373600598908468307e+00,2.273659918021561754e+00,4.698562963018027006e-02,3.249439165393839257e-01
1.500000000000000000e+01,2.979585696462712985e+00,3.349899333765060661e+00,3.250457531612991779e+00,5.320303483136168410e-02,2.553626213961974756e-01
1.600000000000000000e+01,4.224295465673383987e+00,4.453804924700246914e+00,4.449875071501710799e+00,6.474457062891514347e-02,1.908190749006429821e-01
1.700000000000000000e+01,5.802895893954110207e+00,5.987415614216500259e+00,5.823030673220065623e+00,8.437332305525147014e-02,1.183641510365330829e-01
1.800000000000000000e+01,7.666313516745336010e+00,7.421407352106323962e+00,7.412994239316120115e+00,1.087323915440883138e-01,7.213147656912011207e-02
1.900000000000000000e+01,9.471109971125844851e+00,9.024787697691316168e+00,9.350538767260927031e+00,1.393721148101124685e-01,5.299575444922666190e-02
2.000000000000000000e+01,1.158254858818707689e+01,1.099756182524756554e+01,1.130468791844846521e+01,1.956572888313630187e-01,3.845924326264493764e-02
2.100000000000000000e+01,1.388101341295712743e+01,1.308425129693912581e+01,1.353415140059879818e+01,2.401213920250707679e-01,2.774926346937678368e-02
2.200000000000000000e+01,1.723001576328718443e+01,1.563509305902737090e+01,1.598672000761262524e+01,3.066696377302678966e-01,1.994238833331196670e-02
2.300000000000000000e+01,2.053174873409806978e+01,1.904854874245432583e+01,1.901216395030787965e+01,4.240667070880920209e-01,1.353968735240207444e-02
2.400000000000000000e+01,2.444675801131140247e+01,2.247953367273034431e+01,2.207406757748784543e+01,5.091487806028496266e-01,1.030188757541061761e-02
2.500000000000000000e+01,2.804473860758372084e+01,2.602326309635573409e+01,2.560263447132159342e+01,6.435732456102911669e-01,7.628133273913428880e-03
2.600000000000000000e+01,3.262346299159527518e+01,3.005571583413044223e+01,2.993212305598306244e+01,8.946086481563932935e-01,5.648287117014372249e-03
2.700000000000000000e+01,3.735519314111925127e+01,3.453224443474457672e+01,3.473880512094260098e+01,1.138103520217565556e+00,4.218038148753877614e-03
2.800000000000000000e+01,4.263093745678207824e+01,3.846388800139835951e+01,3.978559095070092155e+01,1.460996957176092348e+00,3.295817437636183733e-03
2.900000000000000000e+01,4.860196013660313952e+01,4.365606523106668391e+01,4.511906068459812502e+01,1.656454700661829094e+00,2.531846354868694249e-03
3.000000000000000000e+01,5.482962055298132498e+01,4.974672782604886834e+01,5.148896150710706365e+01,2.195820981271608296e+00,2.218750581742923167e-03
3.100000000000000000e+01,6.100906097395728267e+01,5.531362348241219706e+01,5.738655727710768417e+01,2.617462889611750665e+00,1.995986517168590879e-03
3.200000000000000000e+01,6.702358034263522768e+01,6.158132017615261589e+01,6.345258768229809476e+01,3.056974832075857851e+00,1.780856739839076219e-03
3.300000000000000000e+01,7.384534310008504576e+01,6.724832500754493481e+01,6.909879218297220405e+01,3.728229219589078269e+00,1.686329760632099273e-03
3.400000000000000000e+01,8.097618991789831000e+01,7.411733118634163020e+01,7.586197223716928306e+01,4.364786199556009549e+00,1.544320274622479339e-03
3.500000000000000000e+01,8.684831826867470284e+01,8.029431169539284951e+01,8.233336355867780298e+01,5.276110235206017407e+00,1.444669825803268637e-03
3.600000000000000000e+01,9.350965591801514165e+01,8.688709130262000713e+01,8.886719348492465542e+01,6.050938921061932874e+00,1.506842560722754243e-03
3.700000000000000000e+01,1.008642758782424664e+02,9.516193450849857527e+01,9.716089505004119076e+01,6.980646795413257166e+00,1.468641388315150564e-03
3.800000000000000000e+01,1.081809665584254105e+02,1.036293574511283850e+02,1.045677728824923349e+02,7.973804134297280299e+00,1.460464300102826130e-03
3.900000000000000000e+01,1.149922752107332258e+02,1.116120487194112485e+02,1.118046897591035247e+02,8.828210267990360904e+00,1.506200690016945565e-03
4.000000000000000000e+01,1.230713765916659668e+02,1.190607843322409991e+02,1.206422067187399705e+02,1.008127596799502257e+01,1.585253908896300246e-03
4.100000000000000000e+01,1.320962388903616329e+02,1.269696105201717273e+02,1.304919640928061710e+02,1.131984075112420385e+01,1.671851083379194414e-03
4.200000000000000000e+01,1.408876445777324022e+02,1.359981862860414594e+02,1.395672830905941453e+02,1.281468366811490789e+01,1.765220574892367722e-03
4.300000000000000000e+01,1.510165624241125784e+02,1.458615453836863480e+02,1.502768995522776549e+02,1.420175614812252718e+01,1.820895692643542674e-03
4.400000000000000000e+01,1.599761401696932239e+02,1.569722431979384965e+02,1.602728936927077825e+02,1.572431701983305707e+01,1.905526136781410251e-03
4.500000000000000000e+01,1.714551127463246019e+02,1.679925596691041960e+02,1.698856919815476090e+02,1.712637374962129044e+01,1.882562754799699256e-03
4.600000000000000000e+01,1.811565025606450376e+02,1.783975710193120392e+02,1.820477251674566901e+02,1.887390792424107033e+01,2.063605983197991378e-03
4.700000000000000000e+01,1.917642930487950252e+02,1.894656462720660102e+02,1.935850898019154442e+02,2.049601210382992988e+01,2.032152556127320153e-03
4.800000000000000000e+01,2.023753168031039991e+02,2.008079758851880570e+02,2.057571308457261239e+02,2.231262897231322739e+01,2.146752667854245900e-03
4.900000000000000000e+01,2.150409392019983557e+02,2.126282100209435839e+02,2.185891259578691574e+02,2.407441853181610014e+01,2.446429237851432958e-03
5.000000000000000000e+01,2.259911135136016469e+02,2.246404682648070548e+02,2.302305490858240944e+02,2.611226277129603091e+01,2.486064833985501821e-03
5.100000000000000000e+01,2.396253660730282036e+02,2.369462704719580302e+02,2.427466825798010746e+02,2.806726576082338198e+01,2.670017939574775845e-03
5.200000000000000000e+01,2.508618456219385848e+02,2.475231215800247355e+02,2.569086222770764039e+02,3.005990628448937940e+01,2.641565065119033662e-03
5.300000000000000000e+01,2.631559733469099456e+02,2.593936284226375619e+02,2.720711727754174944e+02,3.258638319800851235e+01,2.969924845822369264e-03
5.400000000000000000e+01,2.749544984612408030e+02,2.723048992929150245e+02,2.847730904801233578e+02,3.469701130428398272e+01,2.844054996791300916e-03
5.500000000000000000e+01,2.899848770541805152e+02,2.844139831393623581e+02,2.969320121018486702e+02,3.724502392728961553e+01,3.236163409943149105e-03
5.600000000000000000e+01,3.017039972522073867e+02,2.964900197388331549e+02,3.113194515090001460e+02,3.957812391148883080e+01,3.518362921871576177e-03
5.700000000000000000e+01,3.162761980678086502e+02,3.088796405928188733e+02,3.261133774711590831e+02,4.245077214411435307e+01,3.599085754170006091e-03
5.800000000000000000e+01,3.295013614263666568e+02,3.235527382803581986e+02,3.401012359144303900e+02,4.466453693803974545e+01,3.907639520299377445e-03
5.900000000000000000e+01,3.451731604158946993e+02,3.378490228823763459e+02,3.557898546475461217e+02,4.790637292133199310e+01,4.031488557979745480e-03
6.000000000000000000e+01,3.611227041490988086e+02,3.534672141528293992e+02,3.698783664537402274e+02,5.114338975208090687e+01,4.302454824825829860e-03
6.100000000000000000e+01,3.770024553774720744e+02,3.657832258037809652e+02,3.868081214845759064e+02,5.349173649241974715e+01,4.687122254785514031e-03
6.200000000000000000e+01,3.918219057688497742e+02,3.813043075743589156e+02,4.026281087807678887e+02,5.616469217394566016e+01,4.936158463102247040e-03
6.300000000000000000e+01,4.068773708095031338e+02,3.960339263824913019e+02,4.188070203104574034e+02,5.885891330269096500e+01,5.012468213173582043e-03
6.400000000000000000e+01,4.222946890743388053e+02,4.119592393003027837e+02,4.357147260856371531e+02,6.160969390659122524e+01,5.258301653278896204e-03
6.500000000000000000e+01,4.392209413846057942e+02,4.289087512880430495e+02,4.522687961649288013e+02,6.442706887388891346e+01,5.799631233042834566e-03
6.600000000000000000e+01,4.564873049646466825e+02,4.451303478678817669e+02,4.679793904764353556e+02,6.749119581907277166e+01,6.044075220019373695e-03
6.700000000000000000e+01,4.736236634023097167e+02,4.592754562136022400e+02,4.875920061857855217e+02,7.053967668893889709e+01,6.109530438568988586e-03
6.800000000000000000e+01,4.903630952289352649e+02,4.739108966628677990e+02,5.068235066208594617e+02,7.369403798739109845e+01,6.308028675986010470e-03
6.900000000000000000e+01,5.079197280639303926e+02,4.879585676032355650e+02,5.258015878169355801e+02,7.704540021935639516e+01,7.068552353500789920e-03
7.000000000000000000e+01,5.251205915876948893e+02,5.040174143808521876e+02,5.443735929611642632e+02,8.053250715385871672e+01,7.913122201840261383e-03
7.100000000000000000e+01,5.445054267256881531e+02,5.207974405099294017e+02,5.596894594206381726e+02,8.424951837747967431e+01,8.720811446012444179e-03
7.200000000000000000e+01,5.658799078621266290e+02,5.399900310784692010e+02,5.784716932053760274e+02,8.815797200705550551e+01,9.225988822754271901e-03
7.300000000000000000e+01,5.838917027722293369e+02,5.593864000217996590e+02,5.971599804341046820e+02,9.238711736475147518e+01,9.840497743712650625e-03
7.400000000000000000e+01,6.009420252629884089e+02,5.811774503658004960e+02,6.180315927112599184e+02,9.601191541636512738e+01,1.015410233628288861e-02
7.500000000000000000e+01,6.200300727285401763e+02,6.032576338589585703e+02,6.392628521517810896e+02,1.003404964246136046e+02,1.137982686028504720e-02
7.600000000000000000e+01,6.408300556570372919e+02,6.209294313104128378e+02,6.579460854697458672e+02,1.036883470494281028e+02,1.193688970805328875e-02
7.700000000000000000e+01,6.631742456582735485e+02,6.432549159422238745e+02,6.804620427460173460e+02,1.069799859020967574e+02,1.220937435694169348e-02
7.800000000000000000e+01,6.864380633240788256e+02,6.637037660114017399e+02,6.972990295203857158e+02,1.119415887429701826e+02,1.311279019745092977e-02
7.900000000000000000e+01,7.093501666182107783e+02,6.825344598019028126e+02,7.197286561618694805e+02,1.161523464348958044e+02,1.344762845146540986e-02
8.000000000000000000e+01,7.305171369885564445e+02,7.014050510527613369e+02,7.392711892687898398e+02,1.205849062421819156e+02,1.425917177137170366e-02
8.100000000000000000e+01,7.530470813147902618e+02,7.247804745728246871e+02,7.604736360194733606e+02,1.256606847565314524e+02,1.561770854092947580e-02
8.200000000000000000e+01,7.724583411269396720e+02,7.452514874533851525e+02,7.848439063836425476e+02,1.308957524451726329e+02,1.625654106086027451e-02
8.300000000000000000e+01,7.936438825403205328e+02,7.666048837865680525e+02,8.081524332623855571e+02,1.364655004883715606e+02,1.662441895482136278e-02
8.400000000000000000e+01,8.180446005713713475e+02,7.914597965112642441e+02,8.318509595287897582e+02,1.412721087956289239e+02,1.844783899666857518e-02
8.500000000000000000e+01,8.392533945780530757e+02,8.143734889468969413e+02,8.566825454582615293e+02,1.463770540122761190e+02,1.999425877155414089e-02
8.600000000000000000e+01,8.640637378210635688e+02,8.367340288810534048e+02,8.818678581525921345e+02,1.513832265393818375e+02,2.062293578368623592e-02
8.700000000000000000e+01,8.882619743624857165e+02,8.582130057905640115e+02,9.053807333970854643e+02,1.567819818162383001e+02,2.220623380573139016e-02
8.800000000000000000e+01,9.144616485604078662e+02,8.803349964649135018e+02,9.279789371350457259e+02,1.615073977692193239e+02,2.373737481179449826e-02
8.900000000000000000e+01,9.360941044992536035e+02,9.042770665461232511e+02,9.525900190533988052e+02,1.674126713485611617e+02,2.441073987579500670e-02
9.000000000000000000e+01,9.575799720961032335e+02,9.288403194388931752e+02,9.839557344075412857e+02,1.726548965587299165e+02,2.562710135025425551e-02
9.100000000000000000e+01,9.829240841485718647e+02,9.561508380619750369e+02,1.009241561150773691e+03,1.788142801693054480e+02,2.700086274738788816e-02
9.200000000000000000e+01,1.008208935071416818e+03,9.820402806777980231e+02,1.034855601794685754e+03,1.850964846425431460e+02,2.925664734430022396e-02
9.300000000000000000e+01,1.033538668769184596e+03,1.008938006856506490e+03,1.061819617763691895e+03,1.911488216503390163e+02,3.190967159549429333e-02
9.400000000000000000e+01,1.061008084799448397e+03,1.034838238816501644e+03,1.088266995183864310e+03,1.968200716186980515e+02,3.474813428029177587e-02
9.500000000000000000e+01,1.087575517331812762e+03,1.059832337503376266e+03,1.115802051502336099e+03,2.029565239164843433e+02,3.621508061171907489e-02
9.600000000000000000e+01,1.115912813794082467e+03,1.082278495806787305e+03,1.144255231261960034e+03,2.088311131549843935e+02,3.719639634852722754e-02
9.700000000000000000e+01,1.139922976765491967e+03,1.106600108049485925e+03,1.172720380869176552e+03,2.151817917654363157e+02,4.002299434321687777e-02
9.800000000000000000e+01,1.167841126659607198e+03,1.136320245104111109e+03,1.197691615015147363e+03,2.217840636034202362e+02,4.304320415209961226e-02
9.900000000000000000e+01,1.197015743815890801e+03,1.162843515764725680e+03,1.223902604071161022e+03,2.283822809552454487e+02,4.598629358615879958e-02
1.000000000000000000e+02,1.222243776940848875e+03,1.194929864725389052e+03,1.250515566219338325e+03,2.347909409818606434e+02,4.839586272231544140e-02
1.010000000000000000e+02,1.249234657087622963e+03,1.220425770250213645e+03,1.276453654346082203e+03,2.403768764991319244e+02,5.236755011582883146e-02
1.020000000000000000e+02,1.279132566565882371e+03,1.244645832680225340e+03,1.309071543387359043e+03,2.463807474876377341e+02,5.401386636425131726e-02
1.030000000000000000e+02,1.310810843390879199e+03,1.273188953532204096e+03,1.335971878945069648e+03,2.547292173141371450e+02,5.867724672727769875e-02
1.040000000000000000e+02,1.341482834878024732e+03,1.301281892556521825e+03,1.369086713181656251e+03,2.611004133505794584e+02,6.398495504030743408e-02
1.050000000000000000e+02,1.369046005203049390e+03,1.329093986088496649e+03,1.394205645289395306e+03,2.674869860358524534e+02,6.502342792615667388e-02
1.060000000000000000e+02,1.395437203891737227e+03,1.360416966808524194e+03,1.420556009096906564e+03,2.753232162331252084e+02,7.056836239793018439e-02
1.070000000000000000e+02,1.427826870695010712e+03,1.388223507900319419e+03,1.452869082219615166e+03,2.818054380887487014e+02,7.617527729086281951e-02
1.080000000000000000e+02,1.465238966484676894e+03,1.418694818258387386e+03,1.485260122312366093e+03,2.888119211152825869e+02,8.233742890895645594e-02
1.090000000000000000e+02,1.495649131732114483e+03,1.447238318450146835e+03,1.515645840598315317e+03,2.971473736703766235e+02,7.979997511252623354e-02
1.100000000000000000e+02,1.526329250407932250e+03,1.476782961159406796e+03,1.547734189010182490e+03,3.037671147344394740e+02,9.019389855485460128e-02
1.110000000000000000e+02,1.558655152632914906e+03,1.506525278884030286e+03,1.579079719825585926e+03,3.115608672579372183e+02,1.002858976813163494e-01
1.120000000000000000e+02,1.589846423592526662e+03,1.538803507160908566e+03,1.614732862346353386e+03,3.189603567669503263e+02,1.067375328812281143e-01
1.130000000000000000e+02,1.620018699681334965e+03,1.572170403316931470e+03,1.650837393354536744e+03,3.257716045004090120e+02,1.160226541245414911e-01
1.140000000000000000e+02,1.650582495090227440e+03,1.607711361182433620e+03,1.682765506871435264e+03,3.336653011507503948e+02,1.229169205607784088e-01
1.150000000000000000e+02,1.684557580851000239e+03,1.637438034280401098e+03,1.716614412093881128e+03,3.416524552331506470e+02,1.256821775758937276e-01
1.160000000000000000e+02,1.715512943984155754e+03,1.667438617638438700e+03,1.748235529022948867e+03,3.507501987934578551e+02,1.265551349200695341e-01
1.170000000000000000e+02,1.749396031718669292e+03,1.703134781504492366e+03,1.782565561862219056e+03,3.572792416349840892e+02,1.420326486895910900e-01
1.180000000000000000e+02,1.786278613339969752e+03,1.736827258843435402e+03,1.822729142867909104e+03,3.655164271107489071e+02,1.485046748546674511e-01
1.190000000000000000e+02,1.821363596174186114e+03,1.768457230963521624e+03,1.857848075537911427e+03,3.717554106335317101e+02,1.555652552151752799e-01
1.200000000000000000e+02,1.854927765683698453e+03,1.804143230827731259e+03,1.888400029308274497e+03,3.803887624713619857e+02,1.677770493304707733e-01
1.210000000000000000e+02,1.892419082613346745e+03,1.838707522890788141e+03,1.925887338464646973e+03,3.888751579187294283e+02,1.786201713539684599e-01
1.220000000000000000e+02,1.924416454852897459e+03,1.868755375519736390e+03,1.963271605704117974e+03,3.979455616515098768e+02,1.904891221890953057e-01
1.230000000000000000e+02,1.958715530931432795e+03,1.902605470591959374e+03,2.000155857865738199e+03,4.063742979196583747e+02,2.046901374964086306e-01
1.240000000000000000e+02,1.998292254894934558e+03,1.936117713941888496e+03,2.035322750093599097e+03,4.133673244494859773e+02,2.243359225595493722e-01
1.250000000000000000e+02,2.033446266958546630e+03,1.970698917639345837e+03,2.069715299858064100e+03,4.232846380973888358e+02,2.449831139095316468e-01
1.260000000000000000e+02,2.071671936626342358e+03,2.001228513343152827e+03,2.109965730974498001e+03,4.327042863650665367e+02,2.597555180928688978e-01
1.270000000000000000e+02,2.110099554137569612e+03,2.043768404514262329e+03,2.152826520575840732e+03,4.418647110255512871e+02,2.784248894541664354e-01
1.280000000000000000e+02,2.149364744552228331e+03,2.079774966011298602e+03,2.194495610414855491e+03,4.510512136294211132e+02,2.873120815006191542e-01
1.290000000000000000e+02,2.188117574773812976e+03,2.118474636403450404e+03,2.230893624296026701e+03,4.593147604349870221e+02,3.212463407825592032e-01
1.300000000000000000e+02,2.228630413534023774e+03,2.158349873212534021e+03,2.263463211642601891e+03,4.691451972009289761e+02,3.357617118404858658e-01
1.310000000000000000e+02,2.265462311025798044e+03,2.194438616537231610e+03,2.302389490457931515e+03,4.798873146036584671e+02,3.668329661590046253e-01
1.320000000000000000e+02,2.303436950027568855e+03,2.231982041636198574e+03,2.343869181973940613e+03,4.879804452140857620e+02,3.984235424618515209e-01
1.330000000000000000e+02,2.350218705938371386e+03,2.269088834803041209e+03,2.381744938681940766e+03,4.986180900763550881e+02,4.078814444169532871e-01
1.340000000000000000e+02,2.388251617992063984e+03,2.307269430994323557e+03,2.417738129026231491e+03,5.090230430367693089e+02,4.346077178354279535e-01
1.350000000000000000e+02,2.428458578720273181e+03,2.342634595424186955e+03,2.456611108801195769e+03,5.189515895335237019e+02,4.779734745424499831e-01
1.360000000000000000e+02,2.464555015808821281e+03,2.381792210490907564e+03,2.500396458092399826e+03,5.288491917652759184e+02,5.259991422075552814e-01
1.370000000000000000e+02,2.504271560461606896e+03,2.430611858640439550e+03,2.545217998458492275e+03,5.377002937541068377e+02,5.490819433844889019e-01
1.380000000000000000e+02,2.544170740794843368e+03,2.469376711768594760e+03,2.587196664739158678e+03,5.481776490531090076e+02,5.843652858529556626e-01
1.390000000000000000e+02,2.581286567793184986e+03,2.511000188165154668e+03,2.631255421689529612e+03,5.590913042395688990e+02,6.112678301152558724e-01
1.400000000000000000e+02,2.619677064766770854e+03,2.550214860739763935e+03,2.674408472803500445e+03,5.686483645826544944e+02,6.586161662260339167e-01
1.410000000000000000e+02,2.660549579871518290e+03,2.590372000159889467e+03,2.712904646768559815e+03,5.783689019815634538e+02,7.000201324957724403e-01
1.420000000000000000e+02,2.713862916602340192e+03,2.634258097199619442e+03,2.755233404649259228e+03,5.876655280984962246e+02,7.425416775695912186e-01
1.430000000000000000e+02,2.754308008492822410e+03,2.677638575450625467e+03,2.800696184560653819e+03,5.990928131491716613e+02,7.482818317533569408e-01
1.440000000000000000e+02,2.796202309403130130e+03,2.719788810142611055e+03,2.844397465450410891e+03,6.091697671350467544e+02,7.978334627453098626e-01
1.450000000000000000e+02,2.843262498422161570e+03,2.760370929532814898e+03,2.890748268649941565e+03,6.199683625578716146e+02,8.738349073913758147e-01
1.460000000000000000e+02,2.881706625448080558e+03,2.800843361871419347e+03,2.934430343481015825e+03,6.301392979539689350e+02,8.820594183745718020e-01
1.470000000000000000e+02,2.928516115011538204e+03,2.842610290479626656e+03,2.966963819779707137e+03,6.427571686609303470e+02,9.279200700116798650e-01
1.480000000000000000e+02,2.967059494115776033e+03,2.887595876759015482e+03,3.012912772791668431e+03,6.535221025809278217e+02,1.023352227761582078e+00
1.490000000000000000e+02,3.013264468301428678e+03,2.931334159114860086e+03,3.054769756862432587e+03,6.608864657303709009e+02,1.026111218970799488e+00
1.500000000000000000e+02,3.053934711075251471e+03,2.966176344966819670e+03,3.098989511307517660e+03,6.731064121748571552e+02,1.127242286167022822e+00
1.510000000000000000e+02,3.096403545227142331e+03,3.010143948403137529e+03,3.147832600304890093e+03,6.833277130198094937e+02,1.166894831375588470e+00
1.520000000000000000e+02,3.139771387014023276e+03,3.054796432476903192e+03,3.187420553745366760e+03,6.939283525282842220e+02,1.256030199796451807e+00
1.530000000000000000e+02,3.175657796296750348e+03,3.103092584808710853e+03,3.236708105933686056e+03,7.055992209304808966e+02,1.337093203560197896e+00
1.540000000000000000e+02,3.218929843620346674e+03,3.142106664397231725e+03,3.281321530941234414e+03,7.182804853572357615e+02,1.403516567721484254e+00
1.550000000000000000e+02,3.268302793771329561e+03,3.183338190404775560e+03,3.330709461662807371e+03,7.291362528884824314e+02,1.497594009763898448e+00
1.560000000000000000e+02,3.316754144561323301e+03,3.230999108807537596e+03,3.373853078315039056e+03,7.401175942062556032e+02,1.598263117085672924e+00
1.570000000000000000e+02,3.362491755398696114e+03,3.279036809177193845e+03,3.422870674202835289e+03,7.514615774823736274e+02,1.655516131424249693e+00
1.580000000000000000e+02,3.411324535144251968e+03,3.328296182162493096e+03,3.469579477105010938e+03,7.648436534859954463e+02,1.767476045141296304e+00
1.590000000000000000e+02,3.457110049042155879e+03,3.367453789663436510e+03,3.521542680100662437e+03,7.749811026161049767e+02,1.893926552768832927e+00
1.600000000000000000e+02,3.504600027523369135e+03,3.416800798536555703e+03,3.572224793870010672e+03,7.871423694994075504e+02,2.010187420179189388e+00
1.610000000000000000e+02,3.555080424955973285e+03,3.463335802736485221e+03,3.630478248373319275e+03,8.001839224246896265e+02,2.192092940399885670e+00
1.620000000000000000e+02,3.603714525520214920e+03,3.511941286466260863e+03,3.682292851528181927e+03,8.134209138058112103e+02,2.176555052619778774e+00
1.630000000000000000e+02,3.659742996046109511e+03,3.561295185273688276e+03,3.739972058053274850e+03,8.236230582431810490e+02,2.334705385900781582e+00
1.640000000000000000e+02,3.710028698776763122e+03,3.607102562258744456e+03,3.783147401161275411e+03,8.326454941441843403e+02,2.378623808454945809e+00
1.650000000000000000e+02,3.760007590366507429e+03,3.656262964866839411e+03,3.836041463986017334e+03,8.428197822778250838e+02,2.499803279792414568e+00
1.660000000000000000e+02,3.803958408457180667e+03,3.701617263957615705e+03,3.883324180557473483e+03,8.556399708073518013e+02,2.590109696362304259e+00
1.670000000000000000e+02,3.852983079923758396e+03,3.748608153133258384e+03,3.935026633171466528e+03,8.671572395558955577e+02,2.716287558548890146e+00
1.680000000000000000e+02,3.900406668552177962e+03,3.800857756935048201e+03,3.988211232356894470e+03,8.800037321169045299e+02,2.866156952517132872e+00
1.690000000000000000e+02,3.945583561424817162e+03,3.857114016616763365e+03,4.042683841061031671e+03,8.938784634397503623e+02,3.050090874294840937e+00
1.700000000000000000e+02,3.998144976122454409e+03,3.912928375506657176e+03,4.092451473017874378e+03,9.046214631876575822e+02,3.035556880057751261e+00
1.710000000000000000e+02,4.057692151259068851e+03,3.966037080614580191e+03,4.143298692547839892e+03,9.180510507180422337e+02,3.204543935839695212e+00
1.720000000000000000e+02,4.110900219928914339e+03,4.008687628451308228e+03,4.185833060572958857e+03,9.277412841995790131e+02,3.432793996011548554e+00
1.730000000000000000e+02,4.164569056462765730e+03,4.063929196693128688e+03,4.236073520723710317e+03,9.403754676046012264e+02,3.489930699562839855e+00
1.740000000000000000e+02,4.228948224001823291e+03,4.118292100271727577e+03,4.290662173981431806e+03,9.553168418595586218e+02,3.713363755967821866e+00
1.750000000000000000e+02,4.282856447334897894e+03,4.179787470009704521e+03,4.351819304045089666e+03,9.691469557912234905e+02,3.974070317547814479e+00
1.760000000000000000e+02,4.326221928077036864e+03,4.242538988714593870e+03,4.415590400657865757e+03,9.812638230821596608e+02,4.137096102371156547e+00
1.770000000000000000e+02,4.388498910091307152e+03,4.302580214057681587e+03,4.475923532634280491e+03,9.944894402241782245e+02,4.286730427802130983e+00
1.780000000000000000e+02,4.451868385625490191e+03,4.357093014072114784e+03,4.530194597589037585e+03,1.009264023267400489e+03,4.444233483464772760e+00
1.790000000000000000e+02,4.508534804668515790e+03,4.411740156318203844e+03,4.584215987933946053e+03,1.023245553530537336e+03,4.639259708124074066e+00
1.800000000000000000e+02,4.567424329347310959e+03,4.467347659602221029e+03,4.641571351799758304e+03,1.038725468960868056e+03,4.726046709690129077e+00
1.810000000000000000e+02,4.624370275966274676e+03,4.518010482969255463e+03,4.686560577023361475e+03,1.051520614311921690e+03,4.920589056454474530e+00
1.820000000000000000e+02,4.677984969103091316e+03,4.565296325772736964e+03,4.730940328744414728e+03,1.068387159663597913e+03,5.123046585092925653e+00
1.830000000000000000e+02,4.730916576773372071e+03,4.623867251363898504e+03,4.790626606791875020e+03,1.084954557310022665e+03,5.257609154768447368e+00
1.840000000000000000e+02,4.782561352974972579e+03,4.679509653589785557e+03,4.861564116098134036e+03,1.098815288262282593e+03,5.502232813426322977e+00
1.850000000000000000e+02,4.827858624791866532e+03,4.737993671257256210e+03,4.919189180091221715e+03,1.114838122151917105e+03,5.630436570221001524e+00
1.860000000000000000e+02,4.889072641994092919e+03,4.785197146546815020e+03,4.982986681461034095e+03,1.128807667790325013e+03,5.841807300391902658e+00
1.870000000000000000e+02,4.954489651909903841e+03,4.839534730882219264e+03,5.043937035178183578e+03,1.142646976022201216e+03,6.046955176252502007e+00
1.880000000000000000e+02,5.013260580980948362e+03,4.899588465738755986e+03,5.092782447828543809e+03,1.157276654870501716e+03,6.265923267807801622e+00
1.890000000000000000e+02,5.073803194005631667e+03,4.953994366347673349e+03,5.147418665005376170e+03,1.171744404036484411e+03,6.556692777379605985e+00
1.900000000000000000e+02,5.129667738678006572e+03,5.015324186682360960e+03,5.197705839438946896e+03,1.187277253175918759e+03,6.742118834436874764e+00
1.910000000000000000e+02,5.185603171176850083e+03,5.068007322703113459e+03,5.258607941881468832e+03,1.202156482288458164e+03,7.088950248796489717e+00
1.920000000000000000e+02,5.239934249261123114e+03,5.109781192867745631e+03,5.312067401112028165e+03,1.214854300010792940e+03,7.482121653336710310e+00
1.930000000000000000e+02,5.300843006073981996e+03,5.168772327902530378e+03,5.376446783015358960e+03,1.230817743878846613e+03,7.809268669030043242e+00
1.940000000000000000e+02,5.359547136381772361e+03,5.229776927248281936e+03,5.431744419541173556e+03,1.245337480469096590e+03,7.912099095984716612e+00
1.950000000000000000e+02,5.428274033867253820e+03,5.291645412634525201e+03,5.492229863076797301e+03,1.260155248553951878e+03,8.306412300248439351e+00
1.960000000000000000e+02,5.484350052864406280e+03,5.342142749097517481e+03,5.552996074305064212e+03,1.274184218383508551e+03,8.591831515900398841e+00
1.970000000000000000e+02,5.557244439448639241e+03,5.403799465485159089e+03,5.616851888781511661e+03,1.289522169592692990e+03,8.941859785254909099e+00
1.980000000000000000e+02,5.618196357218805133e+03,5.462838063938686901e+03,5.677221613413225896e+03,1.302322247565615726e+03,9.158986455357107204e+00
1.990000000000000000e+02,5.687491336093597056e+03,5.521953364869593315e+03,5.737059015598995757e+03,1.318064987504159944e+03,9.552758997613034708e+00
2.000000000000000000e+02,5.745961189671470493e+03,5.584952650905659539e+03,5.804999868603998038e+03,1.332862728482977673e+03,9.661659163937260431e+00
2.010000000000000000e+02,5.803055760341267160e+03,5.652692989843808391e+03,5.873115975396317481e+03,1.350446800342446295e+03,9.961386754986776282e+00
2.020000000000000000e+02,5.866142129933902652e+03,5.705273640079110010e+03,5.934665093638946928e+03,1.368027950162431807e+03,1.009681697174545434e+01
2.030000000000000000e+02,5.932043754910485404e+03,5.753276652061738787e+03,6.000154767696115414e+03,1.386533250192735522e+03,1.035945277087665239e+01
2.040000000000000000e+02,5.996571275660855463e+03,5.818030597765588936e+03,6.055043999875988447e+03,1.402649692168743968e+03,1.077106390417756998e+01
2.050000000000000000e+02,6.057604550008571096e+03,5.878986821509555739e+03,6.106401308394846637e+03,1.421459346125321417e+03,1.115266963321856153e+01
2.060000000000000000e+02,6.123338228467264344e+03,5.939309752296188890e+03,6.171329516093279381e+03,1.434192509775155258e+03,1.156772491328148789e+01
2.070000000000000000e+02,6.194689554817441604e+03,6.001573946373704530e+03,6.232766305767926497e+03,1.454280593274253533e+03,1.178311429473678018e+01
2.080000000000000000e+02,6.254137692902097115e+03,6.058195616703355881e+03,6.307053145110174228e+03,1.470510342710898385e+03,1.217459587601796756e+01
2.090000000000000000e+02,6.316761869105906044e+03,6.124737755951618965e+03,6.378140347927880612e+03,1.485094274740100445e+03,1.266501912404212149e+01
2.100000000000000000e+02,6.389751551789906443e+03,6.191369238258999758e+03,6.448446246949872148e+03,1.501489894525504496e+03,1.284978325777581887e+01
2.110000000000000000e+02,6.455576491451530273e+03,6.264875571134875827e+03,6.518551259837349789e+03,1.522081748140237778e+03,1.339939333416511502e+01
2.120000000000000000e+02,6.525840231847187169e+03,6.329043270138517073e+03,6.588172658254849011e+03,1.539628954886083420e+03,1.359628344913786080e+01
2.130000000000000000e+02,6.586829967111920269e+03,6.395555850060265584e+03,6.654348140514257466e+03,1.556068590678719602e+03,1.393326623292776567e+01
2.140000000000000000e+02,6.651505087462303891e+03,6.459705669708851019e+03,6.717097752029641015e+03,1.573024586116579940e+03,1.448478470997675416e+01
2.150000000000000000e+02,6.714614515361400663e+03,6.529746402640247652e+03,6.784609181640615134e+03,1.589380166570399069e+03,1.485254344405284499e+01
2.160000000000000000e+02,6.781948131970183567e+03,6.592554453103194646e+03,6.860401866874948610e+03,1.610274334643436305e+03,1.539461721793575499e+01
2.170000000000000000e+02,6.848774412093013780e+03,6.663053587937315569e+03,6.933215460416729911e+03,1.626679888492862574e+03,1.576427507650248749e+01
2.180000000000000000e+02,6.912220551768454243e+03,6.731951872156705576e+03,7.001589780614769552e+03,1.642826605118697671e+03,1.622234738916365870e+01
2.190000000000000000e+02,6.984995812329619184e+03,6.796357155716267698e+03,7.073535298494625749e+03,1.664897441052230079e+03,1.670242204012191678e+01
2.200000000000000000e+02,7.052593187647034938e+03,6.857910227669310189e+03,7.144688996896740719e+03,1.682129208038155184e+03,1.714100651427180821e+01
2.210000000000000000e+02,7.125205892870413663e+03,6.931499120339336514e+03,7.203680830648243500e+03,1.702469966728569943e+03,1.773735369610255930e+01
2.220000000000000000e+02,7.193769169518050148e+03,6.998787349196436480e+03,7.278338350097637885e+03,1.723704738793064280e+03,1.801655148074434010e+01
2.230000000000000000e+02,7.251240840363854659e+03,7.058111688602213690e+03,7.353708612048231771e+03,1.745288318347309769e+03,1.828963147723075622e+01
2.240000000000000000e+02,7.309156405570323841e+03,7.129607985295999242e+03,7.428237587917655219e+03,1.765282151611869949e+03,1.886569171095738540e+01
2.250000000000000000e+02,7.382667492029811910e+03,7.200900944830766093e+03,7.492569087462382413e+03,1.784871159233880689e+03,1.913194672844336708e+01
2.260000000000000000e+02,7.453225628411450998e+03,7.276015725978768387e+03,7.565012219990341691e+03,1.802897968501375090e+03,1.949434717012572094e+01
2.270000000000000000e+02,7.512454788676286626e+03,7.345923605311523715e+03,7.637484242566733883e+03,1.823717573147838266e+03,1.973952412628354125e+01
2.280000000000000000e+02,7.585062377818261666e+03,7.418573504891210177e+03,7.705893089582174071e+03,1.841260912246591943e+03,2.029172708881126752e+01
2.290000000000000000e+02,7.655745924769929843e+03,7.487553385312663522e+03,7.775253811872060396e+03,1.858002025582815349e+03,2.086305178381534375e+01
2.300000000000000000e+02,7.731556193534844169e+03,7.562728797737619061e+03,7.851581840849440596e+03,1.879968835562335926e+03,2.159583093754469729e+01
2.310000000000000000e+02,7.808715084324352574e+03,7.637343575445347597e+03,7.924290525210533815e+03,1.897089721971954532e+03,2.173185285234713149e+01
2.320000000000000000e+02,7.888188096864025283e+03,7.705604935013971044e+03,8.002614653291266222e+03,1.914648546507821266e+03,2.218489926938592305e+01
2.330000000000000000e+02,7.960783138109371066e+03,7.784188137930314042e+03,8.075357339407604741e+03,1.931979759210378916e+03,2.285561879040296063e+01
2.340000000000000000e+02,8.045069196695090795e+03,7.854930774420741727e+03,8.159979794942581066e+03,1.950392503797871996e+03,2.345052589758353179e+01
2.350000000000000000e+02,8.120612974858557209e+03,7.925049982060316324e+03,8.235337513501697686e+03,1.971786426498004857e+03,2.386312366725507417e+01
2.360000000000000000e+02,8.199059206667958279e+03,7.992718130684513199e+03,8.322585113527326030e+03,1.991473925485576956e+03,2.413660001508261388e+01
2.370000000000000000e+02,8.276089170044844650e+03,8.077594886224735092e+03,8.392509975808370655e+03,2.012833737507057322e+03,2.489630556173912623e+01
2.380000000000000000e+02,8.355550647377571295e+03,8.141108234036313661e+03,8.457566193596085213e+03,2.033115912580633449e+03,2.539056800220553356e+01
2.390000000000000000e+02,8.444403678075741482e+03,8.216785370769852307e+03,8.541082412218656827e+03,2.050233709941621328e+03,2.603016792760336884e+01
2.400000000000000000e+02,8.520634597787500752e+03,8.297199834575472778e+03,8.620527447930366179e+03,2.067143985027005783e+03,2.660512337386260384e+01
2.410000000000000000e+02,8.586238559757292023e+03,8.372340973935741204e+03,8.695755443949048640e+03,2.086023764224858951e+03,2.770234591031788796e+01
2.420000000000000000e+02,8.662451347376230842e+03,8.442418276608899760e+03,8.778195809688086229e+03,2.102826292881023619e+03,2.871560996762971385e+01
2.430000000000000000e+02,8.753901933498693325e+03,8.511186875884061010e+03,8.864820552254383074e+03,2.122016541572035749e+03,2.915470393995395426e+01
2.440000000000000000e+02,8.839001802463773856e+03,8.593246338919105256e+03,8.946596898551757477e+03,2.141677727846550624e+03,2.964289183180679998e+01
2.450000000000000000e+02,8.924320787389027828e+03,8.672227040335859783e+03,9.027257115440341295e+03,2.158542291463070796e+03,3.005769523063438697e+01
2.460000000000000000e+02,9.008790842625254299e+03,8.753134578207562299e+03,9.105653757564534317e+03,2.184558659537217864e+03,3.040111838264618171e+01
2.470000000000000000e+02,9.087189944663330607e+03,8.817215646277056294e+03,9.183250979424003162e+03,2.205100269092231429e+03,3.109491761228731832e+01
2.480000000000000000e+02,9.167884817866917729e+03,8.886940616785343082e+03,9.265290794339443892e+03,2.226396328519036615e+03,3.150533122552012344e+01
2.490000000000000000e+02,9.245819243417670805e+03,8.955474979003040062e+03,9.332194996736154280e+03,2.244436562810878968e+03,3.195044055523310433e+01
2.500000000000000000e+02,9.323384879782410280e+03,9.034433576697896569e+03,9.403854951978068129e+03,2.264030341486492034e+03,3.259083748223251575e+01
2.510000000000000000e+02,9.399998109009367909e+03,9.116572750823741444e+03,9.492797679084840638e+03,2.282406637812702684e+03,3.288475388925693466e+01
2.520000000000000000e+02,9.473293376351539337e+03,9.196983125437887793e+03,9.575975395400670095e+03,2.300324280788197029e+03,3.356579987325470427e+01
2.530000000000000000e+02,9.548161921989689290e+03,9.276358881042689973e+03,9.654449848701902738e+03,2.322162028293696039e+03,3.432519536282303108e+01
2.540000000000000000e+02,9.620516289721517751e+03,9.339713018761296553e+03,9.731611051194162428e+03,2.343014833984692814e+03,3.530616076944868098e+01
2.550000000000000000e+02,9.701309016688275733e+03,9.412001070694506780e+03,9.812628294297579487e+03,2.366042410191031195e+03,3.587297684227571892e+01
2.560000000000000000e+02,9.780604000203909891e+03,9.483539724401125568e+03,9.884111797194176688e+03,2.382514482934434909e+03,3.620943563426725120e+01
2.570000000000000000e+02,9.871417099336234969e+03,9.562807302509614601e+03,9.968435471969578430e+03,2.403960015143556120e+03,3.680304390566681860e+01
2.580000000000000000e+02,9.946973174894834301e+03,9.646740000034629702e+03,1.005671555201641240e+04,2.428415328991673960e+03,3.740591099283363263e+01
2.590000000000000000e+02,1.002280245982367705e+04,9.734838906906623379e+03,1.014328844790822768e+04,2.450765383447573186e+03,3.816227781373110872e+01
2.600000000000000000e+02,1.010086451621112974e+04,9.813818694185729328e+03,1.023052137967262752e+04,2.472353345948786682e+03,3.877939129044173683e+01
2.610000000000000000e+02,1.017611597678497674e+04,9.886887816415301131e+03,1.031003139011842723e+04,2.495554267382029138e+03,3.977609389449915511e+01
2.620000000000000000e+02,1.025505928139152820e+04,9.959721889784015730e+03,1.041085361570398891e+04,2.513115979807981603e+03,4.062761998051841061e+01
2.630000000000000000e+02,1.033726026496568193e+04,1.003964700347640246e+04,1.050762702140032525e+04,2.534971450276937048e+03,4.165945896070761023e+01
2.640000000000000000e+02,1.043204495631773534e+04,1.012102121620498838e+04,1.058796745174278294e+04,2.556732365827724152e+03,4.252039715083871130e+01
2.650000000000000000e+02,1.052183808453960592e+04,1.020660714819429995e+04,1.066215382455767576e+04,2.577112145877395960e+03,4.351064007184564986e+01
2.660000000000000000e+02,1.061637567009688428e+04,1.028677140263097681e+04,1.074947958463141549e+04,2.599220262146409823e+03,4.397575388060148072e+01
2.670000000000000000e+02,1.070018293071962398e+04,1.035677120129638206e+04,1.083877136813671677e+04,2.621280284519756606e+03,4.486396788305884797e+01
2.680000000000000000e+02,1.079008020210250834e+04,1.043433936777147028e+04,1.093100951200661257e+04,2.643367212072596885e+03,4.548025687122834171e+01
2.690000000000000000e+02,1.087620160411724282e+04,1.052022655464886702e+04,1.101630397402782182e+04,2.661082337332088173e+03,4.640495614604126473e+01
2.700000000000000000e+02,1.097301806874496833e+04,1.059367447060352970e+04,1.109298296807701445e+04,2.682525450776040088e+03,4.757468830538608273e+01
2.710000000000000000e+02,1.105654641464142333e+04,1.067198106720440774e+04,1.117564766929911093e+04,2.707531354344087504e+03,4.871146954732819268e+01
2.720000000000000000e+02,1.114339415603847192e+04,1.075618245740160091e+04,1.126027834539458490e+04,2.731905426503196395e+03,4.949224369881073926e+01
2.730000000000000000e+02,1.123251624702538538e+04,1.083705176763289455e+04,1.133845001992746074e+04,2.752117485624204619e+03,5.055145642592295019e+01
2.740000000000000000e+02,1.131780713255466435e+04,1.093163522025491875e+04,1.143154740675854373e+04,2.776967911818594075e+03,5.158991441451401982e+01
2.750000000000000000e+02,1.139966704318951452e+04,1.102883731255575549e+04,1.152200662698863744e+04,2.802339359308995881e+03,5.293709883906748104e+01
2.760000000000000000e+02,1.148924019710394350e+04,1.111347662986764954e+04,1.160721487813215936e+04,2.827223873166695284e+03,5.348438487602406610e+01
2.770000000000000000e+02,1.156230461522125552e+04,1.120308633782717516e+04,1.169717637954322527e+04,2.854307531354923867e+03,5.458066635417707602e+01
2.780000000000000000e+02,1.165745099189608300e+04,1.129031257022308637e+04,1.180054696017520837e+04,2.875497566192891554e+03,5.541108778222350395e+01
2.790000000000000000e+02,1.174078088555704744e+04,1.137040420738323155e+04,1.190483368945042093e+04,2.897565171371458291e+03,5.677343648265480169e+01
2.800000000000000000e+02,1.183091221348090403e+04,1.144919925501726721e+04,1.199766789857486037e+04,2.918784287903379663e+03,5.787662849584420144e+01
2.810000000000000000e+02,1.192800465710682874e+04,1.153019423876152359e+04,1.207679908800960766e+04,2.944095510542547345e+03,5.849079807333757941e+01
2.820000000000000000e+02,1.202636170269086870e+04,1.162148334017775596e+04,1.216857509056714116e+04,2.969576764228379943e+03,5.968384063261170525e+01
2.830000000000000000e+02,1.212767343372754840e+04,1.171304361942356627e+04,1.225340439745057665e+04,2.993571246456692279e+03,6.070666651260335556e+01
2.840000000000000000e+02,1.222094537921715346e+04,1.179489766690811302e+04,1.234328431639297924e+04,3.017742641075200027e+03,6.163841824544233816e+01
2.850000000000000000e+02,1.232188183510825183e+04,1.189347897492526499e+04,1.243833257715746186e+04,3.043082380727541477e+03,6.252742836395886883e+01
2.860000000000000000e+02,1.241218857915059380e+04,1.200140875381728256e+04,1.253508078439396741e+04,3.067459609957989414e+03,6.305335037020655875e+01
2.870000000000000000e+02,1.249572433019026357e+04,1.208567966130508648e+04,1.263259194289928382e+04,3.092279288406709384e+03,6.454113633929095784e+01
2.880000000000000000e+02,1.258209675593293105e+04,1.218130387138894730e+04,1.271259663242083479e+04,3.114561633347416318e+03,6.530889219676581092e+01
2.890000000000000000e+02,1.267634861981996073e+04,1.227194681199605475e+04,1.280015762900114350e+04,3.138980044208811705e+03,6.605712142025697631e+01
2.900000000000000000e+02,1.277450578480535842e+04,1.236265376045425364e+04,1.289435269594847341e+04,3.162122361254524549e+03,6.694283279569485501e+01
2.910000000000000000e+02,1.287153699747102837e+04,1.244970493988475937e+04,1.298067187894416929e+04,3.184618146363496635e+03,6.863753284904041152e+01
2.920000000000000000e+02,1.296114600002038787e+04,1.255063327642240984e+04,1.307874027850394668e+04,3.209563522968050165e+03,6.974017823732438615e+01
2.930000000000000000e+02,1.305868594484793357e+04,1.264569130772341487e+04,1.316519459625770287e+04,3.231880378671323342e+03,7.044426364662430728e+01
2.940000000000000000e+02,1.314393439960655087e+04,1.273262182065714296e+04,1.326366776241348816e+04,3.257478401398084770e+03,7.153056033834701566e+01
2.950000000000000000e+02,1.324249765008368922e+04,1.282044051584603221e+04,1.334945966226357268e+04,3.282764068185992983e+03,7.318320751592050044e+01
2.960000000000000000e+02,1.333687659509622245e+04,1.290442529929124794e+04,1.343324672008915513e+04,3.305951039420179768e+03,7.437262850142403181e+01
2.970000000000000000e+02,1.344768712636521741e+04,1.300988461130722862e+04,1.351657165622309367e+04,3.327647937770611861e+03,7.482472208215989440e+01
2.980000000000000000e+02,1.354071053597675200e+04,1.311520834781243684e+04,1.361485998329458744e+04,3.355794511735402921e+03,7.548877124474634570e+01
2.990000000000000000e+02,1.363936825433965896e+04,1.320382458107969615e+04,1.370479100677986571e+04,3.381943655918810691e+03,7.668333471037709614e+01
3.000000000000000000e+02,1.373648139554139379e+04,1.330341538126573869e+04,1.379735367070181383e+04,3.401922917112492541e+03,7.733660756929431557e+01
3.010000000000000000e+02,1.383060756856108674e+04,1.339194573401695379e+04,1.390453759343813726e+04,3.433996008764514954e+03,7.827626643249418237e+01
3.020000000000000000e+02,1.392801398101227642e+04,1.348891004894724210e+04,1.402095669473320049e+04,3.455844218668960821e+03,7.973012829862398121e+01
3.030000000000000000e+02,1.402399020023921184e+04,1.358454146434093491e+04,1.411818100793041958e+04,3.478579108032846761e+03,8.086442610484513693e+01
3.040000000000000000e+02,1.411897588660808105e+04,1.367319007494119433e+04,1.421366021018678839e+04,3.503785426110537628e+03,8.192490757165737136e+01
3.050000000000000000e+02,1.421347742078153715e+04,1.377921915957097917e+04,1.430007271643291460e+04,3.532999534883976594e+03,8.276272861960805471e+01
3.060000000000000000e+02,1.429885202442610171e+04,1.387615811212861990e+04,1.440107436845557640e+04,3.558306495209732930e+03,8.364296194364635539e+01
3.070000000000000000e+02,1.441191999653458333e+04,1.399148541088518323e+04,1.450302577235502213e+04,3.587289647828066336e+03,8.469316380659157062e+01
3.080000000000000000e+02,1.452489652935480262e+04,1.408653826920536449e+04,1.459165132839367106e+04,3.611720821785909720e+03,8.550968836534212869e+01
3.090000000000000000e+02,1.461425538904400310e+04,1.417450043162156362e+04,1.469671512600860660e+04,3.640110002746917417e+03,8.637480799006262089e+01
3.100000000000000000e+02,1.471175094981227085e+04,1.426019943766496181e+04,1.478613069452576565e+04,3.665829735475680991e+03,8.714730938931118942e+01
3.110000000000000000e+02,1.481034668657667862e+04,1.435921177295309462e+04,1.486743672994353437e+04,3.688711775419714286e+03,8.851943028865679253e+01
3.120000000000000000e+02,1.491606765265305876e+04,1.445849035790189919e+04,1.498327808198178172e+04,3.719777453687120214e+03,9.004654833500524092e+01
3.130000000000000000e+02,1.502002337469498889e+04,1.455826295682585805e+04,1.508379953379793733e+04,3.749604251009515792e+03,9.117740009097042275e+01
3.140000000000000000e+02,1.511280941874829659e+04,1.466993534692337562e+04,1.518638872787815308e+04,3.779224857500985308e+03,9.224328719412113742e+01
3.150000000000000000e+02,1.520790204894955787e+04,1.477081339150028543e+04,1.529641493671353237e+04,3.808513202982381245e+03,9.384217892807411943e+01
3.160000000000000000e+02,1.530510721344124977e+04,1.487388373255395163e+04,1.540034462569592870e+04,3.834162002030221629e+03,9.560589705560539642e+01
3.170000000000000000e+02,1.541499821972555765e+04,1.497857495658298103e+04,1.550090549521590583e+04,3.859548390464973636e+03,9.692669871893451727e+01
3.180000000000000000e+02,1.550734665733727161e+04,1.508148466075516262e+04,1.561342436400492807e+04,3.880151888743966992e+03,9.818943558283842776e+01
3.190000000000000000e+02,1.561394326647748312e+04,1.517441661003466288e+04,1.570750370756381199e+04,3.910319601540066287e+03,9.951777556436974237e+01
3.200000000000000000e+02,1.571503210609646703e+04,1.527250636950572880e+04,1.580891042569599813e+04,3.941838237145957919e+03,1.010257376688064141e+02
3.210000000000000000e+02,1.581071010071350065e+04,1.537255873184513075e+04,1.590058202901203913e+04,3.972459753400433328e+03,1.029406984012005637e+02
3.220000000000000000e+02,1.591000504292584628e+04,1.546771985282913374e+04,1.601154735127510139e+04,4.001313549886918736e+03,1.047827599330556154e+02
3.230000000000000000e+02,1.601652426223908878e+04,1.556232896142802565e+04,1.610364431138287910e+04,4.029152786107195425e+03,1.056404748750819635e+02
3.240000000000000000e+02,1.611362788037537030e+04,1.566222870910943129e+04,1.621121588299693940e+04,4.056276131968755635e+03,1.071686745455460255e+02
3.250000000000000000e+02,1.623191599010855862e+04,1.575638848197689185e+04,1.632289456040931691e+04,4.085672205521405886e+03,1.087071405476689705e+02
3.260000000000000000e+02,1.634729089455069698e+04,1.586453760298340057e+04,1.642074740250579998e+04,4.114820696250144465e+03,1.105911112911256424e+02
3.270000000000000000e+02,1.646547014058424611e+04,1.596420835075489958e+04,1.652191363469565476e+04,4.143308754114890689e+03,1.111962109942219001e+02
3.280000000000000000e+02,1.657911908847489030e+04,1.606110967854084447e+04,1.662684042059315107e+04,4.174933267308448194e+03,1.131792642724698226e+02
3.290000000000000000e+02,1.669158572589288451e+04,1.616858090160657957e+04,1.672997336542588891e+04,4.204778880534218843e+03,1.146400245138611069e+02
3.300000000000000000e+02,1.680854020249609675e+04,1.625743161607218281e+04,1.682965859842611462e+04,4.227346956110670362e+03,1.155174450568705993e+02
3.310000000000000000e+02,1.691393616708720947e+04,1.637238012060226174e+04,1.694982946748984978e+04,4.253377369757482484e+03,1.165392889882484155e+02
3.320000000000000000e+02,1.703562738643091870e+04,1.647436022400325601e+04,1.703984391531685833e+04,4.280719399466484901e+03,1.181186315799462392e+02
3.330000000000000000e+02,1.713991886316501041e+04,1.658287008548408994e+04,1.714420527110035619e+04,4.308786564773807186e+03,1.197588127819704198e+02
3.340000000000000000e+02,1.727033809135929187e+04,1.668219882759491156e+04,1.726266844226256217e+04,4.340538452898054857e+03,1.211314150230383149e+02
3.350000000000000000e+02,1.737952132693090971e+04,1.679688295160694543e+04,1.737644438961215928e+04,4.366675572341717270e+03,1.226906646831552905e+02
3.360000000000000000e+02,1.749660642737421585e+04,1.690293353254238900e+04,1.748067117088350642e+04,4.396644586996852922e+03,1.240831266296066957e+02
3.370000000000000000e+02,1.759319809742567304e+04,1.700308967026897517e+04,1.759032102619888610e+04,4.425159448400509064e+03,1.262526035749915110e+02
3.380000000000000000e+02,1.768712851288210368e+04,1.708690443395332841e+04,1.769593147099127964e+04,4.457847929892193861e+03,1.282715745377460905e+02
3.390000000000000000e+02,1.780830014389780263e+04,1.719342866545878132e+04,1.780699137173589406e+04,4.487083768246826367e+03,1.298209468991412052e+02
3.400000000000000000e+02,1.792422523592048310e+04,1.727655241848185688e+04,1.792106352686367245e+04,4.518384421961151020e+03,1.307923937961600416e+02
3.410000000000000000e+02,1.802865074461968834e+04,1.738108650028888223e+04,1.803475377916153957e+04,4.541249605587556289e+03,1.327683464674592813e+02
3.420000000000000000e+02,1.814836304296563321e+04,1.748008431784317509e+04,1.815425274035007533e+04,4.575191215801566614e+03,1.342458536211952946e+02
3.430000000000000000e+02,1.827232236574538547e+04,1.757821707930872435e+04,1.827612349664881549e+04,4.604281095716451091e+03,1.360192034140276860e+02
3.440000000000000000e+02,1.838430568148380189e+04,1.769155567479192541e+04,1.838785930601834116e+04,4.631962270120055109e+03,1.380756189197451249e+02
3.450000000000000000e+02,1.849518604912775481e+04,1.778727080183717771e+04,1.851457513256816674e+04,4.666049522699198860e+03,1.396954803094006081e+02
3.460000000000000000e+02,1.860020776869417750e+04,1.790334493265172205e+04,1.864276050974083046e+04,4.692087793266249719e+03,1.416939007949203244e+02
3.470000000000000000e+02,1.871898115955067260e+04,1.801117367109769475e+04,1.875866815916579071e+04,4.722170632468538315e+03,1.430760017296796036e+02
3.480000000000000000e+02,1.882804184359142528e+04,1.812029282951323694e+04,1.888794452472892954e+04,4.748854757827301910e+03,1.450137829073399871e+02
3.490000000000000000e+02,1.894593765369311586e+04,1.822806389359357127e+04,1.899357608155969501e+04,4.774059611970547849e+03,1.463208765574404993e+02
3.500000000000000000e+02,1.906194364481134835e+04,1.832868996891222196e+04,1.910410851396447106e+04,4.799704432902889494e+03,1.472340467543770330e+02
3.510000000000000000e+02,1.917383931156024482e+04,1.843302946647660428e+04,1.921570286363147898e+04,4.828137650017826672e+03,1.493010797464895631e+02
3.520000000000000000e+02,1.929505575703010982e+04,1.855098598997959562e+04,1.931062691028594782e+04,4.859566326872898571e+03,1.512099059847114404e+02
3.530000000000000000e+02,1.941237355802155071e+04,1.865334533590751380e+04,1.940616448108332770e+04,4.893033383795020200e+03,1.539599912507038084e+02
3.540000000000000000e+02,1.952804191150750194e+04,1.876338563390868512e+04,1.951920121487864526e+04,4.923696664801616862e+03,1.556972027114243247e+02
3.550000000000000000e+02,1.964038257587944463e+04,1.887954634065988284e+04,1.963453035795619871e+04,4.951056324647324800e+03,1.570890765558279156e+02
3.560000000000000000e+02,1.974559986364396173e+04,1.897002539369003352e+04,1.976072702908901920e+04,4.984756465885434409e+03,1.590905063228164522e+02
3.570000000000000000e+02,1.986030883714668380e+04,1.906905602321652259e+04,1.987138329713736312e+04,5.016918487550629834e+03,1.604762634728779176e+02
3.580000000000000000e+02,1.996658883847150719e+04,1.918127853368468641e+04,1.997614988930389518e+04,5.046390835430566767e+03,1.634477154517415443e+02
3.590000000000000000e+02,2.008691159025979869e+04,1.929972005644324963e+04,2.007815227282479827e+04,5.076571901037339558e+03,1.646946967147796954e+02
3.600000000000000000e+02,2.019720943590429670e+04,1.939460274992295672e+04,2.019306634305703483e+04,5.104486881654324861e+03,1.662561816291039065e+02
3.610000000000000000e+02,2.030691887763026534e+04,1.952478457231997527e+04,2.029537791082947660e+04,5.143337769177939663e+03,1.679966517753500170e+02
3.620000000000000000e+02,2.042214369086419174e+04,1.964026701162680911e+04,2.042863646108283137e+04,5.175064227394511363e+03,1.700853400125872383e+02
3.630000000000000000e+02,2.054194492619836092e+04,1.975020767505419644e+04,2.054138721971751147e+04,5.199844920354008536e+03,1.715559284459431524e+02
3.640000000000000000e+02,2.066842015229546814e+04,1.985830130630228450e+04,2.065693948787806949e+04,5.231724324008890108e+03,1.732813306234184267e+02
3.650000000000000000e+02,2.077793642473312138e+04,1.998119958538602805e+04,2.077622600111329302e+04,5.264459927470583352e+03,1.743264569136467230e+02
3.660000000000000000e+02,2.090216597229969557e+04,2.008689146199821698e+04,2.088953209144073480e+04,5.289871457106920388e+03,1.756997364590201300e+02
3.670000000000000000e+02,2.101545316990149877e+04,2.020252023762653698e+04,2.099414850949297397e+04,5.318903056618814844e+03,1.782731541546164067e+02
3.680000000000000000e+02,2.113115193680976517e+04,2.031493659375827701e+04,2.111588708833637429e+04,5.355519830972341879e+03,1.790050387992715457e+02
3.690000000000000000e+02,2.124958121556697006e+04,2.041712694719158026e+04,2.125220698054318200e+04,5.384680231155035472e+03,1.804013103742952353e+02
3.700000000000000000e+02,2.135463796838888084e+04,2.054158366416305216e+04,2.138293104053417483e+04,5.419068431016674367e+03,1.820665161153594340e+02
3.710000000000000000e+02,2.148142661497335575e+04,2.064947843709261360e+04,2.150629778833232558e+04,5.453150674875913865e+03,1.831670537981780171e+02
3.720000000000000000e+02,2.160156570716253555e+04,2.077857888255888247e+04,2.162784139506109204e+04,5.491391414986223026e+03,1.843841116206204447e+02
3.730000000000000000e+02,2.171911417907397845e+04,2.088347272238619189e+04,2.175704228086858348e+04,5.520157436107931971e+03,1.863599646716184566e+02
3.740000000000000000e+02,2.183528316460426868e+04,2.100907711203268991e+04,2.186440811582515016e+04,5.550440610546047537e+03,1.881644281980215965e+02
3.750000000000000000e+02,2.197036200077135436e+04,2.111187620176249766e+04,2.198144968351437274e+04,5.586103947926089859e+03,1.896654598142369537e+02
3.760000000000000000e+02,2.211192390319367405e+04,2.123394430866931361e+04,2.210091973838044214e+04,5.621557419476410359e+03,1.907379243541055303e+02
3.770000000000000000e+02,2.223659135648403753e+04,2.135569341775178691e+04,2.222064557241243892e+04,5.649826507915186085e+03,1.924749505940610561e+02
3.780000000000000000e+02,2.236415200048077168e+04,2.148891153332858812e+04,2.235181725899398589e+04,5.683942409269313430e+03,1.949221654462417632e+02
3.790000000000000000e+02,2.248000299639144941e+04,2.161998247282268858e+04,2.246392890548864671e+04,5.713756270140292145e+03,1.967089093906346022e+02
3.800000000000000000e+02,2.261493298554779176e+04,2.175889563457109034e+04,2.258398488977455781e+04,5.745036644252119004e+03,1.991627173018387680e+02
3.810000000000000000e+02,2.274331449597979736e+04,2.187235487725640269e+04,2.270924858054642391e+04,5.773082200887986801e+03,2.008048687912377375e+02
3.820000000000000000e+02,2.287412191192449245e+04,2.197773797905180254e+04,2.285106988083988108e+04,5.804751617342183636e+03,2.029117540711062588e+02
3.830000000000000000e+02,2.301599453888965218e+04,2.209591101654944214e+04,2.299698420790999080e+04,5.842175092446108465e+03,2.053402454863365847e+02
3.840000000000000000e+02,2.314604717377685301e+04,2.221672450154389662e+04,2.311610646599985193e+04,5.872164886998440124e+03,2.064625437440237192e+02
3.850000000000000000e+02,2.326897216425518855e+04,2.231453170030232286e+04,2.323205167384127708e+04,5.909695386657031122e+03,2.086499607119552877e+02
3.860000000000000000e+02,2.339721857339479175e+04,2.243057654126254056e+04,2.335987920155120446e+04,5.939997580801802542e+03,2.105303086474634995e+02
3.870000000000000000e+02,2.350961470034978993e+04,2.254267897842859384e+04,2.347537577429599332e+04,5.972114186070750293e+03,2.128843165473626300e+02
3.880000000000000000e+02,2.363292734403225768e+04,2.266426120527820603e+04,2.360022434329389944e+04,6.005424779197598582e+03,2.154447226145518925e+02
3.890000000000000000e+02,2.373864563597579763e+04,2.280026960582724496e+04,2.373179567356674670e+04,6.033937841169346939e+03,2.174404939537669179e+02
3.900000000000000000e+02,2.386557804000131728e+04,2.292496888067234977e+04,2.385042361520203849e+04,6.063881296297198787e+03,2.177209386345812732e+02
3.910000000000000000e+02,2.398762554007443032e+04,2.304006637325177144e+04,2.398742439489130629e+04,6.097225236051557658e+03,2.194107258525417308e+02
3.920000000000000000e+02,2.412174245677427825e+04,2.316493668086738762e+04,2.411400469887886720e+04,6.130369355276009628e+03,2.217313164028074084e+02
3.930000000000000000e+02,2.424018235447398911e+04,2.330638258808197497e+04,2.425471716836353517e+04,6.162506595746244784e+03,2.240038033425170170e+02
3.940000000000000000e+02,2.438432032502182119e+04,2.343063872381018518e+04,2.438718849996760400e+04,6.197946391771022718e+03,2.256238343167974847e+02
3.950000000000000000e+02,2.449534255707187913e+04,2.356770171870988997e+04,2.452912606877796497e+04,6.231764168382101161e+03,2.275219922855947345e+02
3.960000000000000000e+02,2.460940924827644631e+04,2.368576662961998954e+04,2.465742238412210281e+04,6.267279853398482373e+03,2.305002808812843682e+02
3.970000000000000000e+02,2.472528499443370674e+04,2.381140931262150480e+04,2.476132269138500487e+04,6.300024684961059393e+03,2.315313712651251876e+02
3.980000000000000000e+02,2.485406436462671627e+04,2.394314141080617628e+04,2.489771661987417974e+04,6.333403670350504399e+03,2.331342638335588333e+02
3.990000000000000000e+02,2.498724083273254291e+04,2.405938665530820435e+04,2.503888123085450934e+04,6.366623806659915317e+03,2.347758995543131277e+02
4.000000000000000000e+02,2.513184238059143536e+04,2.417555276712386694e+04,2.516057030700700852e+04,6.401515714484525233e+03,2.363778465286031860e+02
4.010000000000000000e+02,2.524545849224406993e+04,2.427902590548386070e+04,2.528744271924053464e+04,6.435113208321063212e+03,2.387892251618885666e+02
4.020000000000000000e+02,2.537050197817523076e+04,2.439834054768040733e+04,2.541871473251755742e+04,6.472990569888146638e+03,2.412872209026111818e+02
4.030000000000000000e+02,2.550114448219886617e+04,2.451210095702181570e+04,2.554077603736403398e+04,6.506730980032344632e+03,2.425315716437656590e+02
4.040000000000000000e+02,2.565148183971386607e+04,2.463237494196868647e+04,2.567374258432077841e+04,6.544223099432925665e+03,2.448316261098422615e+02
4.050000000000000000e+02,2.579338827775315076e+04,2.478514962310954070e+04,2.581605229126688937e+04,6.580580678574473495e+03,2.464051885694464374e+02
4.060000000000000000e+02,2.591974606546837822e+04,2.490633962670298206e+04,2.597098265577822895e+04,6.615446763353373171e+03,2.490345007471569261e+02
4.070000000000000000e+02,2.604072468383288287e+04,2.502753017133111280e+04,2.610187402008625213e+04,6.653820714678293371e+03,2.518027787961688091e+02
4.080000000000000000e+02,2.617631664782641747e+04,2.515870344441143607e+04,2.623397175121711189e+04,6.685876918099706018e+03,2.542060276638976575e+02
4.090000000000000000e+02,2.631058486129415178e+04,2.528165341988328873e+04,2.635156366082906243e+04,6.727486880074516193e+03,2.567561813997439231e+02
4.100000000000000000e+02,2.643869036131601024e+04,2.540338066119763243e+04,2.647920246581636820e+04,6.761717917302386013e+03,2.592145764299688153e+02
4.110000000000000000e+02,2.658523888092310517e+04,2.552389042660161067e+04,2.660170984121553192e+04,6.791248940469721674e+03,2.610703244399727510e+02
4.120000000000000000e+02,2.669141097378410632e+04,2.564312383808303275e+04,2.673880863388870421e+04,6.825585123091472269e+03,2.625247840411528841e+02
4.130000000000000000e+02,2.682973109322026721e+04,2.575470826357697661e+04,2.686744466939857375e+04,6.863278543719733534e+03,2.649917804613457974e+02
4.140000000000000000e+02,2.696733850258562597e+04,2.588135179393138242e+04,2.699719030516628845e+04,6.894914651625213992e+03,2.677788119099176356e+02
4.150000000000000000e+02,2.710550897808020454e+04,2.600275691597810146e+04,2.711218076004104660e+04,6.931200789192387674e+03,2.694450965712693460e+02
4.160000000000000000e+02,2.724438423159170634e+04,2.611412035261542769e+04,2.724434350688977429e+04,6.965312326618617590e+03,2.719107613915191450e+02
4.170000000000000000e+02,2.736685742554167518e+04,2.625286791732005076e+04,2.735201943380977173e+04,7.001676684762283003e+03,2.741777880088587835e+02
4.180000000000000000e+02,2.750824184410897942e+04,2.638114128835132578e+04,2.748986492004810862e+04,7.039201599741564678e+03,2.753381212562712221e+02
4.190000000000000000e+02,2.765236401393500273e+04,2.651666643150831806e+04,2.761455002766329562e+04,7.074917204802333799e+03,2.778412264036655870e+02
4.200000000000000000e+02,2.781378764650283847e+04,2.665967631819831513e+04,2.774706187644272359e+04,7.104111728067606236e+03,2.807060161080657963e+02
4.210000000000000000e+02,2.793006138177330286e+04,2.679576252608803406e+04,2.786237408978741223e+04,7.149170356720649579e+03,2.828334151182070286e+02
4.220000000000000000e+02,2.807812474892273531e+04,2.691245327709640696e+04,2.799933287461394502e+04,7.189067473691176929e+03,2.848440508152079929e+02
4.230000000000000000e+02,2.821983215734268742e+04,2.704570930633390890e+04,2.813053046177604119e+04,7.227849572943381645e+03,2.869382114900070633e+02
4.240000000000000000e+02,2.835555606637613892e+04,2.718605011964465302e+04,2.826011100379327399e+04,7.266188924283529559e+03,2.893891315557378334e+02
4.250000000000000000e+02,2.850085350799738080e+04,2.732009659855000064e+04,2.840195512929625329e+04,7.301939866163465922e+03,2.917160034729532185e+02
4.260000000000000000e+02,2.862883344655820110e+04,2.744155489409055735e+04,2.853803948776175821e+04,7.333176812957259244e+03,2.935660346521839301e+02
4.270000000000000000e+02,2.875648649533329444e+04,2.756538749878990347e+04,2.867826125761351432e+04,7.371038689043009981e+03,2.958100470971112372e+02
4.280000000000000000e+02,2.889397836096958054e+04,2.770017818997567520e+04,2.881562761323977247e+04,7.408269819825072773e+03,2.978450439176619966e+02
4.290000000000000000e+02,2.902296212179910071e+04,2.783174986216111574e+04,2.894203320876657017e+04,7.447271658586802005e+03,3.002101370265215223e+02
4.300000000000000000e+02,2.918567272286776279e+04,2.796700595520499337e+04,2.907724788591068500e+04,7.496070173645598516e+03,3.033599286547321867e+02
4.310000000000000000e+02,2.933678809927309339e+04,2.809563660736304882e+04,2.921420925311460451e+04,7.536520704942764496e+03,3.065649008880459405e+02
4.320000000000000000e+02,2.949753972244001125e+04,2.823597458197516971e+04,2.936328053090006870e+04,7.576370136731029561e+03,3.088023473844925775e+02
4.330000000000000000e+02,2.965856310343768928e+04,2.835244356129905282e+04,2.949177062917452713e+04,7.619800114191237299e+03,3.118079573356255310e+02
4.340000000000000000e+02,2.983130261632016482e+04,2.847280180775675399e+04,2.963925532585659676e+04,7.661418128731907018e+03,3.129107638470342749e+02
4.350000000000000000e+02,2.998512020273587041e+04,2.861207245547230559e+04,2.977538220395526878e+04,7.697230958081016979e+03,3.140073003095026252e+02
4.360000000000000000e+02,3.012425413534702602e+04,2.876055653502392306e+04,2.992790469185750408e+04,7.738514114051712568e+03,3.164844605656046497e+02
4.370000000000000000e+02,3.027552578894222825e+04,2.889862180489997991e+04,3.008900288274471313e+04,7.773003370548545718e+03,3.187985540313912338e+02
4.380000000000000000e+02,3.043257562583351682e+04,2.904936074918649683e+04,3.026244280988154060e+04,7.811696305502326140e+03,3.213723576787164120e+02
4.390000000000000000e+02,3.056339250144344260e+04,2.916630365839111619e+04,3.040235951662041407e+04,7.854604392107699823e+03,3.246250846843804538e+02
4.400000000000000000e+02,3.069268536046010195e+04,2.929910792892410245e+04,3.054239223186293748e+04,7.895481942447555411e+03,3.268827467815976888e+02
4.410000000000000000e+02,3.081490862544497941e+04,2.944891067899497648e+04,3.066052317087513438e+04,7.932176178979822907e+03,3.294908539368617539e+02
4.420000000000000000e+02,3.096350064860429848e+04,2.959580810530929739e+04,3.079891552116008461e+04,7.972252230292555396e+03,3.326097591881746780e+02
4.430000000000000000e+02,3.109029350936700939e+04,2.975180843050730982e+04,3.092131278754926825e+04,8.010480525248610320e+03,3.338378821289072675e+02
4.440000000000000000e+02,3.122613620718139282e+04,2.986689746287987509e+04,3.106920095000759102e+04,8.052072576149923407e+03,3.367191774602280248e+02
4.450000000000000000e+02,3.136136653831613512e+04,3.000976073445939255e+04,3.121608536232766346e+04,8.091690159837071405e+03,3.396977781955993123e+02
4.460000000000000000e+02,3.150662862913914796e+04,3.015768147590675289e+04,3.135553785870102729e+04,8.127283174649605826e+03,3.424496799845902615e+02
4.470000000000000000e+02,3.164291488048535393e+04,3.028278322799855232e+04,3.148404634313523275e+04,8.168952655779170527e+03,3.443437702018413802e+02
4.480000000000000000e+02,3.178161988012688016e+04,3.040240320892050659e+04,3.163146771189520950e+04,8.212831543266656809e+03,3.470890579103591449e+02
4.490000000000000000e+02,3.192421449052205935e+04,3.054287506350867625e+04,3.178027029695224337e+04,8.254379016216997115e+03,3.491440259614390698e+02
4.500000000000000000e+02,3.206878085601558996e+04,3.068934410103877599e+04,3.190139342759280407e+04,8.300105835254922567e+03,3.517919213162307415e+02
4.510000000000000000e+02,3.219558166899596836e+04,3.081474384359320538e+04,3.205272367972526263e+04,8.337792987294591512e+03,3.544627937376581599e+02
4.520000000000000000e+02,3.233702564478059139e+04,3.096032775222528289e+04,3.220419725716765606e+04,8.378763550707464674e+03,3.581827298868079765e+02
4.530000000000000000e+02,3.245839481265551876e+04,3.111982261375858798e+04,3.236181007868459710e+04,8.415617205599817680e+03,3.611843966017736420e+02
4.540000000000000000e+02,3.262341032885386812e+04,3.125601634707517223e+04,3.251034969098689908e+04,8.455379370833659777e+03,3.639781162673826884e+02
4.550000000000000000e+02,3.277737653960633179e+04,3.138897812477757179e+04,3.266753041455554194e+04,8.494264182474849804e+03,3.670214489218657263e+02
4.560000000000000000e+02,3.291584860750420921e+04,3.151321907065136838e+04,3.283851854705481674e+04,8.540084466907970636e+03,3.685231941260505550e+02
4.570000000000000000e+02,3.307910463157438789e+04,3.164050144096707299e+04,3.299819271632214804e+04,8.578403858572033641e+03,3.708104342732439704e+02
4.580000000000000000e+02,3.322079929103580071e+04,3.176807312032041955e+04,3.315387586750337505e+04,8.623853742848681577e+03,3.716938571286430602e+02
4.590000000000000000e+02,3.337094342889006657e+04,3.190251885005860458e+04,3.331534993295844470e+04,8.664657089194544824e+03,3.753028728717786180e+02
4.600000000000000000e+02,3.353036783243763057e+04,3.202432545237300656e+04,3.346007296849021805e+04,8.693835131790699961e+03,3.771952909110320888e+02
4.610000000000000000e+02,3.367888560534703720e+04,3.216509060971996223e+04,3.360590539727878058e+04,8.735982537385827527e+03,3.783274432004604932e+02
4.620000000000000000e+02,3.381805207125528250e+04,3.230103461739810155e+04,3.377888388682032382e+04,8.774009940024172465e+03,3.801315661378263258e+02
4.630000000000000000e+02,3.395776536999177188e+04,3.243389428231850616e+04,3.392381800864676188e+04,8.814652821110146760e+03,3.832318143952816172e+02
4.640000000000000000e+02,3.411086051113450958e+04,3.258508231209580481e+04,3.406791241786754836e+04,8.855650883481041092e+03,3.845680347145833480e+02
4.650000000000000000e+02,3.427560773255256936e+04,3.275071413731712528e+04,3.422275931889326603e+04,8.896615506758302217e+03,3.859575233289289145e+02
4.660000000000000000e+02,3.444778852363217447e+04,3.290762229001363448e+04,3.438305132177560881e+04,8.937668600462522591e+03,3.896749772289220459e+02
4.670000000000000000e+02,3.461574876794109150e+04,3.306203888560334599e+04,3.452168773860666261e+04,8.980132897187238996e+03,3.922317260572689293e+02
4.680000000000000000e+02,3.479267250238207635e+04,3.319906352698653063e+04,3.466466509932679764e+04,9.017988926617708785e+03,3.953034119746553188e+02
4.690000000000000000e+02,3.498840945782876224e+04,3.335222312637167488e+04,3.479461535997867031e+04,9.064305283138086452e+03,3.976770614159390220e+02
4.700000000000000000e+02,3.515111139701319917e+04,3.349704544516074384e+04,3.496448443856199447e+04,9.107338355942234557e+03,3.992445104095011175e+02
4.710000000000000000e+02,3.529106966767581616e+04,3.364227803021059663e+04,3.509466985725636187e+04,9.144997225757704655e+03,4.028369216873393270e+02
4.720000000000000000e+02,3.544797123256430496e+04,3.380169488308273867e+04,3.525850228647018957e+04,9.182877563776362877e+03,4.047957992176549169e+02
4.730000000000000000e+02,3.559563253724397509e+04,3.394336221708748781e+04,3.541423927515615651e+04,9.227160973025038402e+03,4.075585237519793509e+02
4.740000000000000000e+02,3.577791028327400272e+04,3.409473478852421977e+04,3.561342362373904325e+04,9.265625307716727548e+03,4.102152534694772612e+02
4.750000000000000000e+02,3.593149003658696893e+04,3.425292095590778627e+04,3.577626730596767447e+04,9.309075833132308617e+03,4.126500620042052105e+02
4.760000000000000000e+02,3.609607070461648982e+04,3.439555240699193382e+04,3.593151087963236205e+04,9.355075763258235384e+03,4.164370442390445533e+02
4.770000000000000000e+02,3.625827483732250403e+04,3.455929538583685644e+04,3.608971383688341302e+04,9.397372569712040786e+03,4.193866633240357373e+02
4.780000000000000000e+02,3.642028167866397416e+04,3.470191692269976193e+04,3.624316158447044290e+04,9.442545458379192496e+03,4.225575821616163239e+02
4.790000000000000000e+02,3.658486933013855014e+04,3.483878685343721008e+04,3.637143002396378142e+04,9.487003599450486945e+03,4.247848414647038453e+02
4.800000000000000000e+02,3.673479362040782871e+04,3.498269182791744242e+04,3.652632803543496993e+04,9.533557093542465736e+03,4.265942602396572738e+02
4.810000000000000000e+02,3.690417917345961905e+04,3.512427271014646976e+04,3.668604784375226154e+04,9.574269210638156437e+03,4.290826921205146505e+02
4.820000000000000000e+02,3.708521656016095949e+04,3.524660571352970146e+04,3.683616429322648037e+04,9.612535831745024552e+03,4.318303474507540614e+02
4.830000000000000000e+02,3.724088764869105216e+04,3.539823996967416315e+04,3.699557916453275539e+04,9.653973137948461954e+03,4.354672099182955662e+02
4.840000000000000000e+02,3.743377280831500684e+04,3.553407168348353298e+04,3.716098455894372455e+04,9.699857367748998513e+03,4.381053533306018153e+02
4.850000000000000000e+02,3.759848843965166452e+04,3.566189145625197852e+04,3.731862909786596720e+04,9.738740579282537510e+03,4.404416551955358727e+02
4.860000000000000000e+02,3.774970558955398155e+04,3.581753790630038566e+04,3.747831175497137156e+04,9.782718261140820687e+03,4.419129605185373748e+02
4.870000000000000000e+02,3.790475221912655252e+04,3.598899432631867967e+04,3.764408112028203323e+04,9.821640583378362862e+03,4.440114440207871098e+02
4.880000000000000000e+02,3.806314457177255827e+04,3.613863882059772732e+04,3.781037686187027430e+04,9.861785047424724326e+03,4.460096688236618547e+02
4.890000000000000000e+02,3.822915217180058971e+04,3.628583473987194157e+04,3.796514785887509788e+04,9.910145720749336760e+03,4.489934929305859441e+02
4.900000000000000000e+02,3.841007570926914923e+04,3.643715257964035845e+04,3.812798650702059967e+04,9.956769922333036448e+03,4.521175774964304424e+02
4.910000000000000000e+02,3.856372555520977039e+04,3.658370711927385128e+04,3.827501640785593190e+04,1.000610198415506966e+04,4.551239043894765928e+02
4.920000000000000000e+02,3.872487208666303195e+04,3.673014175875240471e+04,3.843819087705391576e+04,1.004722882986774493e+04,4.579410120494807757e+02
4.930000000000000000e+02,3.888686333125660894e+04,3.687639245193618262e+04,3.863247760407412716e+04,1.009480696445204740e+04,4.606084069945942474e+02
4.940000000000000000e+02,3.903621331732541148e+04,3.700708315365455928e+04,3.879711714485885022e+04,1.013872841323681860e+04,4.618192874838373996e+02
4.950000000000000000e+02,3.919991077975372900e+04,3.714798702883165242e+04,3.897869790078105871e+04,1.018134996844150191e+04,4.638039191559985284e+02
4.960000000000000000e+02,3.937649177270353539e+04,3.727533363010560424e+04,3.914911762062643538e+04,1.022094141648557161e+04,4.675274286766046998e+02
4.970000000000000000e+02,3.953657509765282157e+04,3.743761540211430838e+04,3.930537232624323224e+04,1.025610390445236044e+04,4.685164478642662971e+02
4.980000000000000000e+02,3.972257596639171243e+04,3.760404451269470155e+04,3.946224459943394322e+04,1.030502823413136139e+04,4.714067306564397768e+02
4.990000000000000000e+02,3.987889019472063956e+04,3.774335451873268175e+04,3.961869275125896093e+04,1.034901706458255831e+04,4.741091679885228132e+02
5.000000000000000000e+02,4.003208455879667599e+04,3.788156396379224316e+04,3.978819832526956452e+04,1.038288312788947587e+04,4.762877659521757892e+02
5.010000000000000000e+02,4.018594610320815991e+04,3.801831949454754067e+04,3.995069916104446020e+04,1.042554404462608181e+04,4.798458802886793251e+02
5.020000000000000000e+02,4.035376122340970323e+04,3.817074511032331793e+04,4.011476299671495508e+04,1.047367516268857980e+04,4.811931178489826948e+02
5.030000000000000000e+02,4.052619091015698359e+04,3.831765557541642920e+04,4.028829046966591704e+04,1.051278848917881987e+04,4.838656626368780280e+02
5.040000000000000000e+02,4.070605851761197846e+04,3.846967374389963516e+04,4.045144494503662281e+04,1.055843769968850938e+04,4.864571954845470145e+02
5.050000000000000000e+02,4.088731638966919854e+04,3.863145007153338520e+04,4.061371609491540585e+04,1.060637407286955204e+04,4.889454204345698827e+02
5.060000000000000000e+02,4.105617412319753930e+04,3.879864477716189140e+04,4.077445692857300310e+04,1.065577186906358838e+04,4.915687523978600666e+02
5.070000000000000000e+02,4.120964093363288703e+04,3.895177561659207277e+04,4.092495201387380803e+04,1.068809411796260792e+04,4.933539772189892574e+02
5.080000000000000000e+02,4.136705593114873045e+04,3.910686258512006316e+04,4.109007007365025493e+04,1.073366076195216374e+04,4.971721712736430163e+02
5.090000000000000000e+02,4.154116345021235611e+04,3.926682027243608172e+04,4.126390031414647819e+04,1.078327491904207818e+04,4.994397163519675473e+02
5.100000000000000000e+02,4.170698503461256041e+04,3.941632223259462626e+04,4.141543097505260084e+04,1.082825591584645372e+04,5.019164434962472114e+02
5.110000000000000000e+02,4.190139859988650278e+04,3.957182277234400681e+04,4.157643679022303695e+04,1.087584300827562583e+04,5.034204385662400227e+02
5.120000000000000000e+02,4.207944894940123777e+04,3.973377862841713068e+04,4.175300034711524495e+04,1.091789562276451761e+04,5.077415438599397248e+02
5.130000000000000000e+02,4.223913764223383623e+04,3.987508106147563376e+04,4.191073291318552219e+04,1.095832897446103379e+04,5.127923005557456690e+02
5.140000000000000000e+02,4.239341445890791510e+04,4.003369374283319485e+04,4.208273998244340328e+04,1.100452190218377655e+04,5.142774128545228223e+02
5.150000000000000000e+02,4.253756725567336252e+04,4.017817429391166661e+04,4.224165767967015563e+04,1.104827082315648295e+04,5.164238664578776934e+02
5.160000000000000000e+02,4.269591130717976193e+04,4.031566631268025958e+04,4.243918876871515386e+04,1.109520875596444603e+04,5.191200564598741494e+02
5.170000000000000000e+02,4.285227996046617045e+04,4.047085468836654036e+04,4.263422325790635659e+04,1.113831482748399321e+04,5.220318593000197325e+02
5.180000000000000000e+02,4.300965171428622853e+04,4.064312028000532155e+04,4.282531090769534057e+04,1.118383542967553149e+04,5.242484713065814503e+02
5.190000000000000000e+02,4.317744042400025501e+04,4.078956378568185028e+04,4.301770358277868945e+04,1.122946896491783627e+04,5.260222158070750993e+02
5.200000000000000000e+02,4.334727174550799828e+04,4.095896996353645227e+04,4.319235380567023094e+04,1.127152841525088661e+04,5.291839390211426917e+02
5.210000000000000000e+02,4.349419529293043888e+04,4.111016669458145043e+04,4.337158033523429185e+04,1.131430226812681576e+04,5.304580658889692586e+02
5.220000000000000000e+02,4.366288253234529111e+04,4.130006693817228370e+04,4.355376413424934435e+04,1.136003723009007444e+04,5.342413075926021975e+02
5.230000000000000000e+02,4.382366528048987675e+04,4.146335555682102859e+04,4.372068064499786851e+04,1.140789776123382035e+04,5.372202371114319703e+02
5.240000000000000000e+02,4.399577659078700526e+04,4.164768357264772931e+04,4.387986302157763566e+04,1.145049363292069938e+04,5.406314368359304581e+02
5.250000000000000000e+02,4.415699940059184155e+04,4.181196297293194220e+04,4.405011745758034522e+04,1.149710303394885523e+04,5.431554473239892786e+02
5.260000000000000000e+02,4.433268668201594846e+04,4.198931942983687622e+04,4.422128571598214330e+04,1.153818999522483864e+04,5.457998623185673068e+02
5.270000000000000000e+02,4.451171129963229760e+04,4.214372008889290009e+04,4.441162543719517998e+04,1.159226108132950503e+04,5.485490618465820489e+02
5.280000000000000000e+02,4.469838737843738636e+04,4.231503097513591638e+04,4.462317317977402126e+04,1.164006429664295683e+04,5.522478833273717100e+02
5.290000000000000000e+02,4.487048505812988878e+04,4.248145330525081954e+04,4.479954588413267629e+04,1.168670463952903447e+04,5.565700651292427210e+02
5.300000000000000000e+02,4.504534529003471835e+04,4.266645558529171103e+04,4.498942333473415056e+04,1.173192507040159035e+04,5.608987724749555355e+02
5.310000000000000000e+02,4.522933562219115993e+04,4.284071769893482997e+04,4.517373403704796510e+04,1.177870104133737550e+04,5.643871787095558830e+02
5.320000000000000000e+02,4.541656399092161155e+04,4.301005329468666605e+04,4.533428462744846183e+04,1.182571090684009141e+04,5.664958656050482659e+02
5.330000000000000000e+02,4.557989918430683610e+04,4.317451643628335296e+04,4.551996370189842855e+04,1.187388825214040844e+04,5.694458641878737808e+02
5.340000000000000000e+02,4.573902550602500560e+04,4.338682049180454487e+04,4.567665093602669367e+04,1.192210401910719156e+04,5.723348473688031390e+02
5.350000000000000000e+02,4.593395022549033456e+04,4.355811885232869827e+04,4.588679875203155825e+04,1.196771690062071502e+04,5.761047173681005233e+02
5.360000000000000000e+02,4.612219004188185500e+04,4.373531494848532748e+04,4.606066938919073436e+04,1.201510551812632184e+04,5.793467278144901229e+02
5.370000000000000000e+02,4.629345753695620806e+04,4.389773096603530576e+04,4.624472769924211025e+04,1.205836813614487437e+04,5.833197338419967082e+02
5.380000000000000000e+02,4.648166245020146744e+04,4.408515368682846747e+04,4.641329405254901212e+04,1.210322805156203140e+04,5.876627951175810267e+02
5.390000000000000000e+02,4.664841112399675330e+04,4.425424770217126934e+04,4.659231507183761278e+04,1.214760816343947226e+04,5.911501712322523190e+02
5.400000000000000000e+02,4.682916247405837203e+04,4.443639477771921520e+04,4.677557406378562155e+04,1.219908209574274952e+04,5.934764390478753739e+02
5.410000000000000000e+02,4.701189185697759967e+04,4.461194301536426065e+04,4.694856340000525233e+04,1.224897837346628148e+04,5.971138310966289282e+02
5.420000000000000000e+02,4.721021220756984985e+04,4.479883103649161058e+04,4.714142786975187482e+04,1.229662132009787092e+04,5.996139432158022373e+02
5.430000000000000000e+02,4.738467010236892384e+04,4.499853686127508263e+04,4.731725792094552889e+04,1.235071681328679551e+04,6.038635842158735159e+02
5.440000000000000000e+02,4.756744228497234872e+04,4.517509543833190401e+04,4.753946342680788075e+04,1.239536496644764702e+04,6.068778602676485434e+02
5.450000000000000000e+02,4.775803467230184469e+04,4.533689377154012618e+04,4.772639265532239369e+04,1.244720233786295466e+04,6.110647980153116805e+02
5.460000000000000000e+02,4.794380287192559626e+04,4.548164508582414419e+04,4.792464478890047758e+04,1.249727042188257838e+04,6.128397944999607034e+02
5.470000000000000000e+02,4.812371167299395893e+04,4.566380159995528084e+04,4.810661782646965003e+04,1.255470809492192711e+04,6.150867185466242972e+02
5.480000000000000000e+02,4.829504290471241984e+04,4.582100967130373465e+04,4.829066774415367399e+04,1.261029525968397320e+04,6.201979441970148628e+02
5.490000000000000000e+02,4.845523080963105895e+04,4.598728446707611874e+04,4.845974862378380203e+04,1.265513971556183242e+04,6.238061929329053328e+02
5.500000000000000000e+02,4.862617365063133184e+04,4.615356822269203258e+04,4.862703861548317218e+04,1.271200934717620476e+04,6.285927764777621860e+02
5.510000000000000000e+02,4.881834757533745142e+04,4.630629821648743382e+04,4.879315440155357646e+04,1.275731775880875648e+04,6.307860724824963654e+02
5.520000000000000000e+02,4.900322344075489673e+04,4.646752930332173855e+04,4.897174860403942876e+04,1.280696243012835475e+04,6.348700735026041002e+02
5.530000000000000000e+02,4.917012980346337281e+04,4.664668627372195624e+04,4.915890095094428398e+04,1.285894283211860238e+04,6.369909444533342366e+02
5.540000000000000000e+02,4.934788600188340934e+04,4.685435696163142711e+04,4.935605693852173863e+04,1.290119975074633840e+04,6.401137629368547550e+02
5.550000000000000000e+02,4.955303778150462313e+04,4.702887463850803761e+04,4.953159953801591473e+04,1.294708785846823048e+04,6.442047631392695166e+02
5.560000000000000000e+02,4.977166545388646045e+04,4.719411369265793473e+04,4.972146206651152170e+04,1.299625760571651153e+04,6.453082247684129698e+02
5.570000000000000000e+02,4.996937823310354725e+04,4.737868230275682436e+04,4.990156401990801533e+04,1.304376887038537825e+04,6.503886694772642159e+02
5.580000000000000000e+02,5.013495419864197902e+04,4.753994505354450666e+04,5.008364268232163158e+04,1.309547389663127433e+04,6.529340774550064452e+02
5.590000000000000000e+02,5.033749882680452720e+04,4.773056456797273131e+04,5.026047096146046533e+04,1.314906977855142759e+04,6.568451014309940774e+02
5.600000000000000000e+02,5.053303930051875068e+04,4.789572545492293284e+04,5.043148074500700750e+04,1.319734576694786119e+04,6.608282582501128672e+02
5.610000000000000000e+02,5.072044463658974564e+04,4.809078835356122727e+04,5.059992613728350261e+04,1.323887489241649018e+04,6.637505983379890040e+02
5.620000000000000000e+02,5.090982259821976913e+04,4.824625497849880776e+04,5.078067724603177339e+04,1.328742389477437973e+04,6.676891062735347759e+02
5.630000000000000000e+02,5.108713826108161447e+04,4.843060254328783776e+04,5.096563893572900997e+04,1.334235498943826315e+04,6.722747688607582859e+02
5.640000000000000000e+02,5.127016720509958395e+04,4.859612835039677884e+04,5.115994908126816881e+04,1.338495970876595675e+04,6.763988332153344345e+02
5.650000000000000000e+02,5.146234143931699509e+04,4.876569216927457455e+04,5.134372172145196237e+04,1.343641886684270139e+04,6.791760476433175882e+02
5.660000000000000000e+02,5.165345522818045720e+04,4.895629646144443541e+04,5.155959586035067332e+04,1.348539228393744634e+04,6.827307561159025227e+02
5.670000000000000000e+02,5.182948882251415489e+04,4.916055999156017788e+04,5.175648256864356517e+04,1.353560341385012907e+04,6.869239071391067455e+02
5.680000000000000000e+02,5.200621421723400999e+04,4.932649046052934136e+04,5.193799800843042613e+04,1.358892972301049667e+04,6.901548600600132204e+02
5.690000000000000000e+02,5.219076551998009381e+04,4.951740132195868500e+04,5.209996202758928848e+04,1.364558853490952242e+04,6.945885735191136519e+02
5.700000000000000000e+02,5.236363413900152955e+04,4.969688935032893642e+04,5.227553585609712172e+04,1.369126349080944055e+04,6.972933406885638306e+02
5.710000000000000000e+02,5.257600547860538791e+04,4.988231890039929567e+04,5.245783372154916287e+04,1.374530496208605473e+04,7.015234396141693196e+02
5.720000000000000000e+02,5.274543166173534701e+04,5.006374272372832638e+04,5.265999892262005596e+04,1.379205516991847071e+04,7.032748955725832047e+02
5.730000000000000000e+02,5.293348390051604656e+04,5.022903021883939800e+04,5.288292751840343408e+04,1.384540045842444852e+04,7.076088209970813523e+02
5.740000000000000000e+02,5.310086123605220200e+04,5.042557231287873583e+04,5.310619009400599316e+04,1.389677893917933397e+04,7.113891181525550564e+02
5.750000000000000000e+02,5.329314129619926098e+04,5.057427511122961005e+04,5.332763953226761078e+04,1.394397367304763975e+04,7.165139732787818048e+02
5.760000000000000000e+02,5.347285902283930045e+04,5.074488486597972224e+04,5.352570072977112432e+04,1.399346231946187254e+04,7.191428558151197876e+02
5.770000000000000000e+02,5.370196658205038693e+04,5.092331519508124620e+04,5.372405344649285689e+04,1.404588773783827128e+04,7.228180261622495664e+02
5.780000000000000000e+02,5.390579799903667299e+04,5.109734443867157097e+04,5.389258714430063264e+04,1.409859758274239357e+04,7.255819650223590997e+02
5.790000000000000000e+02,5.406433100796910003e+04,5.128074818787674303e+04,5.409872158030384162e+04,1.414146084854043875e+04,7.313817176339364323e+02
5.800000000000000000e+02,5.428375983372855990e+04,5.146431887816100789e+04,5.430856217089032725e+04,1.419414467905553647e+04,7.350127620091932386e+02
5.810000000000000000e+02,5.450310080053983984e+04,5.160499062393821805e+04,5.450594811044942617e+04,1.424704486228329552e+04,7.385999313968208071e+02
5.820000000000000000e+02,5.469571324323012959e+04,5.178769657283442939e+04,5.470183702553055628e+04,1.430736379602887064e+04,7.425656342619795396e+02
5.830000000000000000e+02,5.488571723484784889e+04,5.200023134731022583e+04,5.490849356751859159e+04,1.436005377078432502e+04,7.453757904039350706e+02
5.840000000000000000e+02,5.507424460000918043e+04,5.220321915505058860e+04,5.510119471823204367e+04,1.440416602442170733e+04,7.488358387029413734e+02
5.850000000000000000e+02,5.527893938411361160e+04,5.234384988012172107e+04,5.529586521728352818e+04,1.446176740009044443e+04,7.533448038285174562e+02
5.860000000000000000e+02,5.548505310067764367e+04,5.253107813661410910e+04,5.549531576573169150e+04,1.451436146477236798e+04,7.555676310346441369e+02
5.870000000000000000e+02,5.568995371671284374e+04,5.269226070933351730e+04,5.569035085974153480e+04,1.456634082401776504e+04,7.587016860421435922e+02
5.880000000000000000e+02,5.589564792551609571e+04,5.287915436116860656e+04,5.589006520701250702e+04,1.460852205951937503e+04,7.622023464315352612e+02
5.890000000000000000e+02,5.610407285282907833e+04,5.305756001626035140e+04,5.610632076227573270e+04,1.466412322880453939e+04,7.658845076316770246e+02
5.900000000000000000e+02,5.628397576528988429e+04,5.323453009552184085e+04,5.630359018578515679e+04,1.471505306908297280e+04,7.694457002670494603e+02
5.910000000000000000e+02,5.648430618836237409e+04,5.340746517716659582e+04,5.650274794900625420e+04,1.476902195715039124e+04,7.723503305540268684e+02
5.920000000000000000e+02,5.668435931725750561e+04,5.359411474165386608e+04,5.669996522690454731e+04,1.482074520889627638e+04,7.760839767003967609e+02
5.930000000000000000e+02,5.690981167587361415e+04,5.374675656308312318e+04,5.690141015179988608e+04,1.488000477784516261e+04,7.780447790244531916e+02
5.940000000000000000e+02,5.712304218216060690e+04,5.395024866995993216e+04,5.710580249022872886e+04,1.492583154040067711e+04,7.816155799826257180e+02
5.950000000000000000e+02,5.730713150997310731e+04,5.414507018558612617e+04,5.729677223141891591e+04,1.498554168085063793e+04,7.881202251730339867e+02
5.960000000000000000e+02,5.750403618817433744e+04,5.435579593205988931e+04,5.748131499269647611e+04,1.503898848508039009e+04,7.922862188644758135e+02
5.970000000000000000e+02,5.768353609960280301e+04,5.453651591556490894e+04,5.768629872557664930e+04,1.509872649043767888e+04,7.974972215433842848e+02
5.980000000000000000e+02,5.789795182169397594e+04,5.472447307092191477e+04,5.788158613737265841e+04,1.514647371816419400e+04,8.006074977074551953e+02
5.990000000000000000e+02,5.808659976980816282e+04,5.493053761454047344e+04,5.807717224503555190e+04,1.519677615374453671e+04,8.029048850750943984e+02
6.000000000000000000e+02,5.827126899796827638e+04,5.512839071586144564e+04,5.827037579962343443e+04,1.525445217644726654e+04,8.083551404484621798e+02
6.010000000000000000e+02,5.845567168658084120e+04,5.534587540442141471e+04,5.844191391566862876e+04,1.531486026186332674e+04,8.123973724645672974e+02
6.020000000000000000e+02,5.864654482304692647e+04,5.551320898044235946e+04,5.865179218941907311e+04,1.536856026723926880e+04,8.161639383810668278e+02
6.030000000000000000e+02,5.882936396881572000e+04,5.568287036340954364e+04,5.886134640019293875e+04,1.542510625388970038e+04,8.190342323242660996e+02
6.040000000000000000e+02,5.902071266288149491e+04,5.585579300586706086e+04,5.906859362024152506e+04,1.548479274265850108e+04,8.224519579055155418e+02
6.050000000000000000e+02,5.923088909909375070e+04,5.604005449045453861e+04,5.929100144079505117e+04,1.555590700299132732e+04,8.286923190994843935e+02
6.060000000000000000e+02,5.943876442336025502e+04,5.623308986923973862e+04,5.950017424532600126e+04,1.560954539090168328e+04,8.319244482330129813e+02
6.070000000000000000e+02,5.965557732490959461e+04,5.640953329705595388e+04,5.968894171988247399e+04,1.567336112152424539e+04,8.352340835707173028e+02
6.080000000000000000e+02,5.986395314361934288e+04,5.661417480962479021e+04,5.986637196937894623e+04,1.572496959057153072e+04,8.401668621920176747e+02
6.090000000000000000e+02,6.008895567525835941e+04,5.681924718098220183e+04,6.006101524451904697e+04,1.577652556812083094e+04,8.453590948744279103e+02
6.100000000000000000e+02,6.030192941338390665e+04,5.704326220392574032e+04,6.026517813658480009e+04,1.583073438854141750e+04,8.478447218851304115e+02
6.110000000000000000e+02,6.052343534362059290e+04,5.722908044486128347e+04,6.044682615534668730e+04,1.589537144260964487e+04,8.511218357063330586e+02
6.120000000000000000e+02,6.073635681459298939e+04,5.742270720796899695e+04,6.067151612998211931e+04,1.595034912421003355e+04,8.545250359888806315e+02
6.130000000000000000e+02,6.094808773664847831e+04,5.760738094841627753e+04,6.086106713237712393e+04,1.601078637428797083e+04,8.593719945533491682e+02
6.140000000000000000e+02,6.115169439691331354e+04,5.779015821770540788e+04,6.104076642668357817e+04,1.605965448803704385e+04,8.641376357410425726e+02
6.150000000000000000e+02,6.136398044132888754e+04,5.802953714849443350e+04,6.126043693492891907e+04,1.611521350836047350e+04,8.691373197229549987e+02
6.160000000000000000e+02,6.156575734162799199e+04,5.822198971134212479e+04,6.149622324732447305e+04,1.616475730254542577e+04,8.729600461004774843e+02
6.170000000000000000e+02,6.176325381420175836e+04,5.842122890988510335e+04,6.170032709578352660e+04,1.622102298863664691e+04,8.762013939932019184e+02
6.180000000000000000e+02,6.194565674577772734e+04,5.859868076682934043e+04,6.189259707541052921e+04,1.628268423081396031e+04,8.791855641926990756e+02
6.190000000000000000e+02,6.216475931769576709e+04,5.879857178819028923e+04,6.210920107037687558e+04,1.634108088559260614e+04,8.839674132792429191e+02
6.200000000000000000e+02,6.236464264282623481e+04,5.898537580412051466e+04,6.231927324432072055e+04,1.640586050208466622e+04,8.873701630107082110e+02
6.210000000000000000e+02,6.256365977892447700e+04,5.918782656378277898e+04,6.248820789017833886e+04,1.646442876368845464e+04,8.913769056769006056e+02
6.220000000000000000e+02,6.274456467659218470e+04,5.938089789334862144e+04,6.268624323806036409e+04,1.652182548110865173e+04,8.945630151603061222e+02
6.230000000000000000e+02,6.295288877688488719e+04,5.956758687387967075e+04,6.290156819121738954e+04,1.657873247466063185e+04,8.957252362398572814e+02
6.240000000000000000e+02,6.316463351262176002e+04,5.979601535343909927e+04,6.312538703564392927e+04,1.664263326754507580e+04,8.990821434822800029e+02
6.250000000000000000e+02,6.336209881652062177e+04,6.002630616984361404e+04,6.333887091787371901e+04,1.669726296097280283e+04,9.040039561989062804e+02
6.260000000000000000e+02,6.359864671463900595e+04,6.022517331049293716e+04,6.355317252699052915e+04,1.675803510052615457e+04,9.078550002734268674e+02
6.270000000000000000e+02,6.381334624102814996e+04,6.040392898366498412e+04,6.379174442531025852e+04,1.680287861947691272e+04,9.110742955759728829e+02
6.280000000000000000e+02,6.404949525381341664e+04,6.059175345622112218e+04,6.402776138642832666e+04,1.684591626288975749e+04,9.163347420139873520e+02
6.290000000000000000e+02,6.428141527580140973e+04,6.077471964299688989e+04,6.421606853051490907e+04,1.690274563915373437e+04,9.210690930683208535e+02
6.300000000000000000e+02,6.447632458091956505e+04,6.097145513451803708e+04,6.443212074933235272e+04,1.695040196850279608e+04,9.229807605359932268e+02
6.310000000000000000e+02,6.469578727084825368e+04,6.116627190419253020e+04,6.466220093948396243e+04,1.700471505850601170e+04,9.265571121257477216e+02
6.320000000000000000e+02,6.492667783792399860e+04,6.133838398235890782e+04,6.488597923540227202e+04,1.706115035320671450e+04,9.301553394046622998e+02
6.330000000000000000e+02,6.513269386479448440e+04,6.153778533002451877e+04,6.510185081586845627e+04,1.711791714341243642e+04,9.352106830505874768e+02
6.340000000000000000e+02,6.531666701376708079e+04,6.172367080612658901e+04,6.530275139427486283e+04,1.717387680539242137e+04,9.404884031003837208e+02
6.350000000000000000e+02,6.554585739910604025e+04,6.191202934357934282e+04,6.551394161658435041e+04,1.723168340649487072e+04,9.431592212986977302e+02
6.360000000000000000e+02,6.573605145534875919e+04,6.212787894722593774e+04,6.573748518322149175e+04,1.728227430164630641e+04,9.485146649546716162e+02
6.370000000000000000e+02,6.595333946115878643e+04,6.231158890255937877e+04,6.598360771346994443e+04,1.733670813900645589e+04,9.504536040217801656e+02
6.380000000000000000e+02,6.617532367308640096e+04,6.252078810279388563e+04,6.621716744844206551e+04,1.738964523695896060e+04,9.528267977641040716e+02
6.390000000000000000e+02,6.637278079790118500e+04,6.273926425163476961e+04,6.642050555055854784e+04,1.744654507053760244e+04,9.572515179250957544e+02
6.400000000000000000e+02,6.660312042022062815e+04,6.293653710501901514e+04,6.663082266497291857e+04,1.749149411905943998e+04,9.622397161982803482e+02
6.410000000000000000e+02,6.680230492973126820e+04,6.314282963619618386e+04,6.687685156626017124e+04,1.756410054866845167e+04,9.650937717870320967e+02
6.420000000000000000e+02,6.698276597902014328e+04,6.335296884724262782e+04,6.711566633713388001e+04,1.762935139319901646e+04,9.684842587883837268e+02
6.430000000000000000e+02,6.719455672657198738e+04,6.353957757660333300e+04,6.732836396127645276e+04,1.770026826584441733e+04,9.734245163553569000e+02
6.440000000000000000e+02,6.741121716998392367e+04,6.373443370752309420e+04,6.754749113270697126e+04,1.775855750952148082e+04,9.782861430108622471e+02
6.450000000000000000e+02,6.764223742310372472e+04,6.394094253081368515e+04,6.778490543984455871e+04,1.781706652410290189e+04,9.821403977938664411e+02
6.460000000000000000e+02,6.784291076978656929e+04,6.412307682994841889e+04,6.798675133464993269e+04,1.787112556583301193e+04,9.870867026504140540e+02
6.470000000000000000e+02,6.802920204567964538e+04,6.433645641693830839e+04,6.820617130112339510e+04,1.792374200050420404e+04,9.904432309892169997e+02
6.480000000000000000e+02,6.825528994574930402e+04,6.456619293673583161e+04,6.842716983234029613e+04,1.798351204732861515e+04,9.960228890482236466e+02
6.490000000000000000e+02,6.844740718742314493e+04,6.479562308339056472e+04,6.862363238374044886e+04,1.803607335363408856e+04,1.000384556978080127e+03
6.500000000000000000e+02,6.862683648359877407e+04,6.501268624479165010e+04,6.883803782620745187e+04,1.809370925708644791e+04,1.005663139360398873e+03
6.510000000000000000e+02,6.882533738694147905e+04,6.521641681743960362e+04,6.906036957077843545e+04,1.814990402045521114e+04,1.010853307658537460e+03
6.520000000000000000e+02,6.904326049841412168e+04,6.543701858545831055e+04,6.927541171738259436e+04,1.821325756272534636e+04,1.015758127297996907e+03
6.530000000000000000e+02,6.925072278200509027e+04,6.564835660796906450e+04,6.947206922693879460e+04,1.826278890416130162e+04,1.018739182741694094e+03
6.540000000000000000e+02,6.943585189992403321e+04,6.588630828212914639e+04,6.966846463171984942e+04,1.831913520087624056e+04,1.023860113233079915e+03
6.550000000000000000e+02,6.966126382611613371e+04,6.609552501508303976e+04,6.987720574926407426e+04,1.836483387687653158e+04,1.028472272504017610e+03
6.560000000000000000e+02,6.989019734983413946e+04,6.631193823015235830e+04,7.011710803307086462e+04,1.842821583875860961e+04,1.033996747250610952e+03
6.570000000000000000e+02,7.008823300073327846e+04,6.655495756591376266e+04,7.033251507254618627e+04,1.848186939144397911e+04,1.038382054003033772e+03
6.580000000000000000e+02,7.029406081232693396e+04,6.677893033487605862e+04,7.053497772336345224e+04,1.853699848263167951e+04,1.042442969338853345e+03
6.590000000000000000e+02,7.048369178077697870e+04,6.701795125538742286e+04,7.075293644918187056e+04,1.859620992510554788e+04,1.047879760905641888e+03
6.600000000000000000e+02,7.071161951931160002e+04,6.723240785381788737e+04,7.097025089509923419e+04,1.865723469068224949e+04,1.052746477659227139e+03
6.610000000000000000e+02,7.092620015711666201e+04,6.743286914025060833e+04,7.118959163332250318e+04,1.871878253016340386e+04,1.056702397973068400e+03
6.620000000000000000e+02,7.115610498177295085e+04,6.763029283281897369e+04,7.142021018381879549e+04,1.876619347144581479e+04,1.059684466073821113e+03
6.630000000000000000e+02,7.135802768111551995e+04,6.786008331223344430e+04,7.163852280817326391e+04,1.883398171861032461e+04,1.064497575713147171e+03
6.640000000000000000e+02,7.155727369686568272e+04,6.803047337267108378e+04,7.185434864986705361e+04,1.889304037375957341e+04,1.068695155518654246e+03
6.650000000000000000e+02,7.178894679848731903e+04,6.821988516007512226e+04,7.206533837911349838e+04,1.895243910258892356e+04,1.072649474809574713e+03
6.660000000000000000e+02,7.201482429778474034e+04,6.842043668124912074e+04,7.231363066471213824e+04,1.900512332804229663e+04,1.077135526295575346e+03
6.670000000000000000e+02,7.223265506460960023e+04,6.862118842382056755e+04,7.253586724652661360e+04,1.906006785600048534e+04,1.082507520127442376e+03
6.680000000000000000e+02,7.247945306497457204e+04,6.882153329687952646e+04,7.278501103699507075e+04,1.911833479058582452e+04,1.084477943819142411e+03
6.690000000000000000e+02,7.269658436402113875e+04,6.903948454573504569e+04,7.299999962907488225e+04,1.918496616664929024e+04,1.088338896168079373e+03
6.700000000000000000e+02,7.290685824511450483e+04,6.923583995061164023e+04,7.320248531670076773e+04,1.925603926350118854e+04,1.094437313150716363e+03
6.710000000000000000e+02,7.311328863100628951e+04,6.948314799424755620e+04,7.342902250349907263e+04,1.932596492633443268e+04,1.098243861432792073e+03
6.720000000000000000e+02,7.333540615292273287e+04,6.971052287380435155e+04,7.364269836878581555e+04,1.938614217614681183e+04,1.102790672124726825e+03
6.730000000000000000e+02,7.355549907954600349e+04,6.993052037421171553e+04,7.392550068874325370e+04,1.944640188921646768e+04,1.107990697655607619e+03
6.740000000000000000e+02,7.375556560611908208e+04,7.014783122894633561e+04,7.415521269339037826e+04,1.950227558050210791e+04,1.112240570009182647e+03
6.750000000000000000e+02,7.395786568120543961e+04,7.036561577425184078e+04,7.436895040065638022e+04,1.956589947073039002e+04,1.116097129886964467e+03
6.760000000000000000e+02,7.415820641205107677e+04,7.057590358702880621e+04,7.462472276273499301e+04,1.962984849213193957e+04,1.122605626739862146e+03
6.770000000000000000e+02,7.436973275306835421e+04,7.076803788313220139e+04,7.487636225281075167e+04,1.969250584201198217e+04,1.125876298354026403e+03
6.780000000000000000e+02,7.460091209051168698e+04,7.098043559444067068e+04,7.510890093966975110e+04,1.974925798649232456e+04,1.131592876320072264e+03
6.790000000000000000e+02,7.481347420498426072e+04,7.118256885049807897e+04,7.534602277400335879e+04,1.981603939094669477e+04,1.137562431715738967e+03
6.800000000000000000e+02,7.506800787614828732e+04,7.142349286125923391e+04,7.554281157387113490e+04,1.988262393922077172e+04,1.141696489560852569e+03
6.810000000000000000e+02,7.524934949909194256e+04,7.163746085770022182e+04,7.577257322996202856e+04,1.994895545178243628e+04,1.145853888986754555e+03
6.820000000000000000e+02,7.549742895684896212e+04,7.184182806874378002e+04,7.599278887976534315e+04,2.000231096743355374e+04,1.150952122294434957e+03
6.830000000000000000e+02,7.574797815611428814e+04,7.204280455580310081e+04,7.622181541120646580e+04,2.007522022883024329e+04,1.155205448070969624e+03
6.840000000000000000e+02,7.597071253993600840e+04,7.227735859922649979e+04,7.646124791363836266e+04,2.014412053459098388e+04,1.160844694721840824e+03
6.850000000000000000e+02,7.620532489043765236e+04,7.251960247207197244e+04,7.673576565352230682e+04,2.019743280139332273e+04,1.164784190331904483e+03
6.860000000000000000e+02,7.642168538225447992e+04,7.274200845398343517e+04,7.696401476913050283e+04,2.024967405050041998e+04,1.169288469286064583e+03
6.870000000000000000e+02,7.664378101794334361e+04,7.295560647855632124e+04,7.719377606329170521e+04,2.031121676875517733e+04,1.177282374977958170e+03
6.880000000000000000e+02,7.685307555392992799e+04,7.320076326832410996e+04,7.741742466017967672e+04,2.038023563032133097e+04,1.181553680779184106e+03
6.890000000000000000e+02,7.706886298927808821e+04,7.342116246088955086e+04,7.766726999899541261e+04,2.043270299168241036e+04,1.186069362790417699e+03
6.900000000000000000e+02,7.730024451591852994e+04,7.366173950190155301e+04,7.795748170086994651e+04,2.048402506677942438e+04,1.189942311065090507e+03
6.910000000000000000e+02,7.753662946426373674e+04,7.390013003285179730e+04,7.818686185284392559e+04,2.054871066841381617e+04,1.194825484294810849e+03
6.920000000000000000e+02,7.774104791581974132e+04,7.413787939705111785e+04,7.838435300188904512e+04,2.060713833720433468e+04,1.200515762590310260e+03
6.930000000000000000e+02,7.798646283504775784e+04,7.436361318409256637e+04,7.859149803110923676e+04,2.067057778054901064e+04,1.208883720654855324e+03
6.940000000000000000e+02,7.821600958807821735e+04,7.457227421522910299e+04,7.881538632472150493e+04,2.073308544163783517e+04,1.213904087700862419e+03
6.950000000000000000e+02,7.845912599671451608e+04,7.478165462228879915e+04,7.905258213126145711e+04,2.078983318148802937e+04,1.220355448621183541e+03
6.960000000000000000e+02,7.870317095315063489e+04,7.498616599608084653e+04,7.930238580741480109e+04,2.084711629955631361e+04,1.224873763460869668e+03
6.970000000000000000e+02,7.895860183969672653e+04,7.525126879891331191e+04,7.953700790658406913e+04,2.092006369164554053e+04,1.229506543777214119e+03
6.980000000000000000e+02,7.917867361863258702e+04,7.544444336875568843e+04,7.974922519989077409e+04,2.097452214447054939e+04,1.233369591515599041e+03
6.990000000000000000e+02,7.940683936256852758e+04,7.564156501671837759e+04,7.998592679913563188e+04,2.104952871872694595e+04,1.239350678687713298e+03
7.000000000000000000e+02,7.969779812860347738e+04,7.588370099223133002e+04,8.022145275297759508e+04,2.110760258288805198e+04,1.244765336296995201e+03
7.010000000000000000e+02,7.991934811294937390e+04,7.610568853150274663e+04,8.044854135856543144e+04,2.117033483297128259e+04,1.250788073289460044e+03
7.020000000000000000e+02,8.016406988617415482e+04,7.633340042802825337e+04,8.065028649447836506e+04,2.122467163155598973e+04,1.256039193563285608e+03
7.030000000000000000e+02,8.039005432000233850e+04,7.659241609257436357e+04,8.085801313037378713e+04,2.128521210399741904e+04,1.260344142911329527e+03
7.040000000000000000e+02,8.063651949467766099e+04,7.681277910024678567e+04,8.107082420721318340e+04,2.134995519552800033e+04,1.264847732685820802e+03
7.050000000000000000e+02,8.088356496208818862e+04,7.702387457723895204e+04,8.127715587941536796e+04,2.141697763447921170e+04,1.268746046987747604e+03
7.060000000000000000e+02,8.109797339561977424e+04,7.725094706117725582e+04,8.152064048025356897e+04,2.148369391323262244e+04,1.274474828411840463e+03
7.070000000000000000e+02,8.131408927066905017e+04,7.747585323122271802e+04,8.172896150704278261e+04,2.154299267145331396e+04,1.278196340015629175e+03
7.080000000000000000e+02,8.156565750338693033e+04,7.770183752664878557e+04,8.195282709297537804e+04,2.160940836818647222e+04,1.285141801781900085e+03
7.090000000000000000e+02,8.185528547731050639e+04,7.790231865808344446e+04,8.226491487088869326e+04,2.167101865464717775e+04,1.287862893166854747e+03
7.100000000000000000e+02,8.209614268579737109e+04,7.809701254732704547e+04,8.249981531203341729e+04,2.172838955246909609e+04,1.294690991714406664e+03
7.110000000000000000e+02,8.235315841966166045e+04,7.832668757060164353e+04,8.275888925417300197e+04,2.179332848392987944e+04,1.299742362696906184e+03
7.120000000000000000e+02,8.256024972534303379e+04,7.850992329399165465e+04,8.301847338430228410e+04,2.186195745862869808e+04,1.303685242784772072e+03
7.130000000000000000e+02,8.281598369585024193e+04,7.873672490792360622e+04,8.323993164811686438e+04,2.193564755059054005e+04,1.309526669361825725e+03
7.140000000000000000e+02,8.306098744940184406e+04,7.895701872738794191e+04,8.347674170976004098e+04,2.199937106010687057e+04,1.315612982412749943e+03
7.150000000000000000e+02,8.331745244759079651e+04,7.918208801993170346e+04,8.374400347572755709e+04,2.205708606243878603e+04,1.319693916360093453e+03
7.160000000000000000e+02,8.351844878668595629e+04,7.943370211959526932e+04,8.402937596437660977e+04,2.210828667493725516e+04,1.323296936124864942e+03
7.170000000000000000e+02,8.372347504562448012e+04,7.965686783589285915e+04,8.426181236796967278e+04,2.217004881067411407e+04,1.326604814918284319e+03
7.180000000000000000e+02,8.397616107971087331e+04,7.991060224570147693e+04,8.449888217208269634e+04,2.222921230465020199e+04,1.330477152304982383e+03
7.190000000000000000e+02,8.420059607794688782e+04,8.014616379003605107e+04,8.473238596510508796e+04,2.230922018882971315e+04,1.336337451855770723e+03
7.200000000000000000e+02,8.446545114386080240e+04,8.039426376250947942e+04,8.494592285345404525e+04,2.236542199610388707e+04,1.341602876031343840e+03
7.210000000000000000e+02,8.474713994231211836e+04,8.059926043611610658e+04,8.517354823446265073e+04,2.242990701224958320e+04,1.347644243232848112e+03
7.220000000000000000e+02,8.501005613082004129e+04,8.085554298798396485e+04,8.540398800720766303e+04,2.249495217097852947e+04,1.351655770101776852e+03
7.230000000000000000e+02,8.528212187766686839e+04,8.107617093175965420e+04,8.565200388993883098e+04,2.256229085503042006e+04,1.356750620051261194e+03
7.240000000000000000e+02,8.550532270953027182e+04,8.131140200227653258e+04,8.589504928679077420e+04,2.263812831758474567e+04,1.363310175119951964e+03
7.250000000000000000e+02,8.577114867607998895e+04,8.153319614818769332e+04,8.617684925179983838e+04,2.269269364226250764e+04,1.369277883406185083e+03
7.260000000000000000e+02,8.601422469441509747e+04,8.178349955847246747e+04,8.647099956020270474e+04,2.275419449746992905e+04,1.374505162391396425e+03
7.270000000000000000e+02,8.625146952648634033e+04,8.200997338205223787e+04,8.674987413013631885e+04,2.282409591794723383e+04,1.379543653329803874e+03
7.280000000000000000e+02,8.648478304216638207e+04,8.221164241745643085e+04,8.703096486112751882e+04,2.289342082939574539e+04,1.387696767388621083e+03
7.290000000000000000e+02,8.669847573199795443e+04,8.244150036191809340e+04,8.727890544344807859e+04,2.296422547752560786e+04,1.391558601781292509e+03
7.300000000000000000e+02,8.691185971068376966e+04,8.267119176553885336e+04,8.750640431400596572e+04,2.303238871220230067e+04,1.398850801380074699e+03
7.310000000000000000e+02,8.716537129417801043e+04,8.289264410505193518e+04,8.774583257823316671e+04,2.310055335026636021e+04,1.403042836823936568e+03
7.320000000000000000e+02,8.739580009993728891e+04,8.312059214619544218e+04,8.796245893493610492e+04,2.316851115245669644e+04,1.406335364291385304e+03
7.330000000000000000e+02,8.767041533846945094e+04,8.332400478821064462e+04,8.821286447761172894e+04,2.323305122189601752e+04,1.412029300404043852e+03
7.340000000000000000e+02,8.791777273826276360e+04,8.353131591196704539e+04,8.847632751764166460e+04,2.330216614618531457e+04,1.414536046209871984e+03
7.350000000000000000e+02,8.821073748549082666e+04,8.378013666866801213e+04,8.871558136906754225e+04,2.336733273370839743e+04,1.417924567882401334e+03
7.360000000000000000e+02,8.849370074849497178e+04,8.399711269257901586e+04,8.896833175655896775e+04,2.343470880900262637e+04,1.424355130547289491e+03
7.370000000000000000e+02,8.875312224767068983e+04,8.424812977005669381e+04,8.923955515603566892e+04,2.349812750763403164e+04,1.430657089670076402e+03
7.380000000000000000e+02,8.901998040968456189e+04,8.449380942648192286e+04,8.949070484130947443e+04,2.355799252930255170e+04,1.433080529670784472e+03
7.390000000000000000e+02,8.928052315739383630e+04,8.471168537017385825e+04,8.970138407753084903e+04,2.362621751565231170e+04,1.434516363417312505e+03
7.400000000000000000e+02,8.956347495115970378e+04,8.493638218343787594e+04,8.992445685653394321e+04,2.369102543458502987e+04,1.439048635015882155e+03
7.410000000000000000e+02,8.984832890171100735e+04,8.517451110449738917e+04,9.016775428919758997e+04,2.375416177596935449e+04,1.445750831555362311e+03
7.420000000000000000e+02,9.008531125382409664e+04,8.541955368471771362e+04,9.041871995792370581e+04,2.382900558445309071e+04,1.450344676046731820e+03
7.430000000000000000e+02,9.032881773382669780e+04,8.563987313823698787e+04,9.067873835516927647e+04,2.389527095066181209e+04,1.456346737810768445e+03
7.440000000000000000e+02,9.055528354561958986e+04,8.586853817890713981e+04,9.093994140133098699e+04,2.396850755624895100e+04,1.461744261199540688e+03
7.450000000000000000e+02,9.080643028464925010e+04,8.608612634453040664e+04,9.116688037838174205e+04,2.403580912807698041e+04,1.465098513480349311e+03
7.460000000000000000e+02,9.103345586051157443e+04,8.631828342396533117e+04,9.139254266230834764e+04,2.410429468666197863e+04,1.469931774378776481e+03
7.470000000000000000e+02,9.127753858300377033e+04,8.655695610545593081e+04,9.165672723562076862e+04,2.416452186428580899e+04,1.474145410371060734e+03
7.480000000000000000e+02,9.151410134744734387e+04,8.683655189512472134e+04,9.190594093169650296e+04,2.423850821895393892e+04,1.478652248742760776e+03
7.490000000000000000e+02,9.176929123760922812e+04,8.707712940252444241e+04,9.214070244963551522e+04,2.430873960336716846e+04,1.485133270695418787e+03


==> figs/sim/train_loss_edge_07_mal_9_out_max_tukey.csv <==
# x mean, trim, trim_tal, tukey, median
0.000000000000000000e+00,9.954995935963868448e+00,9.980511945160831289e+00,9.738687713624123887e+00,9.619974415535688550e+00,1.048618701867384928e+01
1.000000000000000000e+00,4.939248413147208083e+00,5.444678245819769558e+00,5.233316450238922002e+00,5.318201922332301379e+00,7.354539818786089533e+00
2.000000000000000000e+00,3.101714824023610095e+00,3.592106219441730808e+00,3.628158260651784595e+00,3.813881756051578975e+00,6.284218936705586955e+00
3.000000000000000000e+00,2.010027587664786619e+00,2.365734476849724821e+00,2.464515137084285712e+00,2.771321930040130610e+00,5.444766340342624744e+00
4.000000000000000000e+00,1.150381799113340264e+00,1.519774622956605814e+00,1.413526509082571936e+00,1.856547406618228813e+00,4.658994063382493778e+00
5.000000000000000000e+00,5.950517584560300888e-01,8.463940410470333076e-01,7.829965541571995979e-01,1.127279792330105446e+00,4.004008333983292367e+00
6.000000000000000000e+00,2.506185829536029530e-01,4.615454308373255765e-01,3.883798352216537575e-01,6.054500977423018515e-01,3.358317356709883406e+00
7.000000000000000000e+00,1.187521569731396776e-01,1.733478476923590028e-01,1.712552395194514299e-01,2.869474654274651870e-01,2.732675532353763259e+00
8.000000000000000000e+00,4.796566966056492465e-02,5.640133997814789080e-02,7.060591510622005185e-02,1.510328115467916010e-01,2.090543473847346956e+00
9.000000000000000000e+00,2.816371633634495719e-02,2.602892600732564787e-02,3.178147136411058060e-02,8.450600317800049943e-02,1.615488976504937391e+00
1.000000000000000000e+01,1.905402166238134853e-02,1.458966792907789856e-02,2.278919502178278211e-02,4.554952512097965034e-02,1.270825004598516328e+00
1.100000000000000000e+01,1.556959767660048843e-02,1.317257001467697641e-02,1.991911122418565938e-02,2.311356406383457962e-02,9.829502165925905199e-01
1.200000000000000000e+01,1.619185205097539715e-02,1.522691468045100915e-02,2.055728616381191642e-02,1.469673479454924880e-02,7.353697776061054459e-01
1.300000000000000000e+01,1.898937360947827724e-02,1.834161813153423193e-02,2.462806641993997570e-02,1.178009279353098293e-02,6.006963244064045249e-01
1.400000000000000000e+01,2.438382102904468329e-02,2.189373896839708067e-02,2.882217675561660197e-02,1.077251346764485085e-02,4.468833369923022047e-01
1.500000000000000000e+01,2.995423047858292165e-02,2.987841992864104235e-02,3.926185042586416429e-02,1.022030795321826613e-02,3.468878038184188828e-01
1.600000000000000000e+01,3.887596694604766867e-02,3.676052384265049433e-02,5.082645694313436824e-02,1.067415386681103140e-02,2.641465403374138043e-01
1.700000000000000000e+01,5.065098784140387167e-02,4.689611197544929500e-02,7.123087361179047949e-02,1.235652959042465859e-02,1.667296856850408737e-01
1.800000000000000000e+01,7.565975025719828828e-02,5.710701166488107994e-02,8.633073842273530918e-02,1.434007638521694883e-02,1.231544555178605282e-01
1.900000000000000000e+01,1.013991374060566608e-01,7.252519395112266842e-02,1.164724645883199461e-01,1.919514317961257266e-02,9.081570694739204974e-02
2.000000000000000000e+01,1.269661181065231403e-01,9.593554615892807558e-02,1.570623731731715100e-01,2.324796872850753982e-02,6.536260894849632574e-02
2.100000000000000000e+01,1.712607010442099842e-01,1.232646423959068427e-01,2.117084325356038965e-01,3.105401197859869455e-02,4.626416755290563287e-02
2.200000000000000000e+01,2.232994008885346160e-01,1.516604662144147575e-01,2.995408866945045157e-01,3.701421118586589731e-02,3.608086090079276609e-02
2.300000000000000000e+01,2.652420683670609902e-01,2.071126784044365898e-01,3.864954559138819024e-01,4.921474158677652255e-02,2.932107156137420123e-02
2.400000000000000000e+01,3.332364334300226272e-01,3.260177126691735650e-01,5.405093630506998537e-01,6.267228162723270657e-02,2.061780586415029592e-02
2.500000000000000000e+01,4.892465661103728713e-01,4.213011458475964810e-01,6.737033624926302977e-01,7.535625880742891081e-02,1.595593617490154159e-02
2.600000000000000000e+01,6.598484914216454778e-01,5.467307632931840411e-01,8.543452972341336604e-01,9.665313868068714509e-02,1.154432979738828635e-02
2.700000000000000000e+01,8.336843708420036414e-01,7.771959907826737624e-01,1.099523993534532895e+00,1.273759355382727554e-01,9.482684457383872001e-03
2.800000000000000000e+01,1.107902774337711893e+00,1.060814938130418827e+00,1.471673584947788438e+00,1.622660468307879356e-01,6.283440560632236327e-03
2.900000000000000000e+01,1.469630583648036115e+00,1.346415704645931299e+00,1.741288045744085800e+00,1.990077074360593334e-01,4.867304077499690074e-03
3.000000000000000000e+01,1.905361531541467368e+00,1.541955368540266491e+00,2.307840991180865053e+00,2.804685590897482150e-01,4.052825679843108375e-03
3.100000000000000000e+01,2.316133763229619280e+00,2.040401079991915889e+00,2.899119591419929254e+00,3.354444662064309801e-01,3.558402260680382234e-03
3.200000000000000000e+01,3.002496723597757100e+00,2.715138006588937003e+00,3.676486928600746218e+00,4.326179938630595467e-01,2.793914477946857211e-03
3.300000000000000000e+01,3.697300321097596765e+00,3.344165222118941738e+00,4.586099381126356178e+00,5.300911261198510971e-01,2.208757357989643566e-03
3.400000000000000000e+01,4.287000371249025221e+00,4.048563422114826338e+00,5.195784407011398542e+00,6.265881117791205490e-01,1.918332901892916276e-03
3.500000000000000000e+01,5.288937021466379562e+00,4.640389262407973447e+00,6.029327306713922141e+00,8.347323757494673480e-01,1.738144699946708727e-03
3.600000000000000000e+01,6.439101119248129557e+00,5.588489011541769358e+00,7.209796168198506550e+00,9.639655844271631802e-01,1.634742230110064476e-03
3.700000000000000000e+01,7.729770212336426027e+00,6.539359323333765239e+00,8.496344869223850793e+00,1.252291911502029897e+00,1.534720579201120927e-03
3.800000000000000000e+01,8.979913331895744477e+00,7.755978902624484306e+00,1.014970172236589363e+01,1.619810119664768511e+00,1.492361844331768772e-03
3.900000000000000000e+01,1.046134655251303869e+01,9.013633005291033840e+00,1.172958626895985290e+01,2.101241316586673680e+00,1.456879117793796752e-03
4.000000000000000000e+01,1.188454175996912099e+01,1.044367714564378780e+01,1.325755031145063967e+01,2.513793437096541794e+00,1.454179778633601927e-03
4.100000000000000000e+01,1.378961566450846199e+01,1.186908629767868817e+01,1.482564750724627878e+01,2.948216170395328017e+00,1.397932624329745188e-03
4.200000000000000000e+01,1.603142941756950535e+01,1.354364640722116064e+01,1.662438981885706113e+01,3.634767604094300442e+00,1.341809775332825083e-03
4.300000000000000000e+01,1.774427593387745716e+01,1.508892456740582944e+01,1.827377600997614593e+01,4.391286140163138896e+00,1.377142272130926770e-03
4.400000000000000000e+01,1.966004184171391600e+01,1.684953085365795999e+01,1.985172295003651044e+01,5.095299381108381986e+00,1.384718161443587725e-03
4.500000000000000000e+01,2.200101043617992502e+01,1.867707661041948342e+01,2.187667335149178172e+01,5.748209193768346381e+00,1.444241845573901450e-03
4.600000000000000000e+01,2.429067956329087252e+01,2.129617211000180887e+01,2.415967624090321664e+01,6.539581261717312799e+00,1.414902705770826330e-03
4.700000000000000000e+01,2.655277838533475432e+01,2.291924618356610921e+01,2.645722139094175063e+01,7.298838245763828780e+00,1.572770947836366062e-03
4.800000000000000000e+01,2.909444267513560334e+01,2.568669057885571050e+01,2.860574512693008842e+01,8.092728220977484455e+00,1.649753439596834959e-03
4.900000000000000000e+01,3.165659234816416046e+01,2.813903444850415880e+01,3.158792008770071291e+01,9.101205290968840345e+00,1.714122981279042612e-03
5.000000000000000000e+01,3.435840836631630424e+01,3.055550462034308623e+01,3.457527137770530601e+01,9.904134397203041118e+00,1.782461169503202214e-03
5.100000000000000000e+01,3.723381161994001332e+01,3.307490746367994916e+01,3.748960666366735950e+01,1.104058526204727464e+01,1.873323730106957186e-03
5.200000000000000000e+01,3.944258014858287709e+01,3.565391743364673260e+01,4.075220486355534888e+01,1.217094817458229983e+01,1.980917132162862693e-03
5.300000000000000000e+01,4.261224456614904454e+01,3.946602504467037420e+01,4.292172667201738534e+01,1.344404208461327954e+01,2.064258445852118484e-03
5.400000000000000000e+01,4.536933993793631714e+01,4.228157850686106656e+01,4.584378455996995427e+01,1.458947278292606065e+01,2.235696434122469434e-03
5.500000000000000000e+01,4.806352221409542125e+01,4.563956923170657376e+01,4.922163179122621557e+01,1.589315586392341295e+01,2.388456884549250425e-03
5.600000000000000000e+01,5.137076037029905962e+01,4.872745462268293437e+01,5.261105060620319307e+01,1.744682130765825434e+01,2.610162286066808335e-03
5.700000000000000000e+01,5.530870241810187338e+01,5.212776321474157726e+01,5.596000814138476187e+01,1.903223798023633861e+01,2.957710269215985122e-03
5.800000000000000000e+01,5.881748315494569113e+01,5.599074245022664797e+01,5.987319649403288224e+01,2.051816782200605971e+01,3.255924165332713116e-03
5.900000000000000000e+01,6.238087774081715509e+01,5.972283160574210115e+01,6.341902217627315963e+01,2.211528455522216063e+01,3.462369681189847448e-03
6.000000000000000000e+01,6.579204897311683453e+01,6.349342706783845358e+01,6.663778302242663187e+01,2.420605397713466544e+01,3.643318840433562578e-03
6.100000000000000000e+01,6.943862790891600412e+01,6.801198724395894146e+01,7.068474347214618092e+01,2.632046075382387329e+01,3.904605557814799788e-03
6.200000000000000000e+01,7.331239394273659116e+01,7.176712415760270858e+01,7.477729493787484216e+01,2.826201679223311913e+01,4.174587656897599253e-03
6.300000000000000000e+01,7.746731484440265092e+01,7.598784364069155117e+01,7.951319357864765891e+01,3.073814926973144424e+01,4.076864993288409345e-03
6.400000000000000000e+01,8.163025877297550892e+01,7.965461048942678701e+01,8.399596378786955597e+01,3.285333069031215558e+01,4.629064542063465737e-03
6.500000000000000000e+01,8.582999630488873777e+01,8.417137457484099627e+01,8.863696260952485773e+01,3.475655463484234531e+01,4.878647350414211381e-03
6.600000000000000000e+01,9.021727658417046314e+01,8.808624912282732566e+01,9.296642587248680911e+01,3.701889554490081480e+01,5.289749166871859920e-03
6.700000000000000000e+01,9.441768702150446302e+01,9.389641528643642232e+01,9.783909874182675992e+01,3.963518503443245322e+01,5.370043306279104200e-03
6.800000000000000000e+01,9.909411765102601066e+01,9.764778005530648386e+01,1.031594057837391745e+02,4.219790238115729863e+01,5.769869032341667925e-03
6.900000000000000000e+01,1.038225487217813452e+02,1.031600530181098350e+02,1.068513136423300125e+02,4.469698650192380285e+01,6.501470563480271636e-03
7.000000000000000000e+01,1.092602392520325054e+02,1.084452360593411981e+02,1.119488124183589548e+02,4.696968723187569594e+01,6.525854947944553786e-03
7.100000000000000000e+01,1.151629097634826451e+02,1.148892299201429381e+02,1.176608201872380448e+02,4.957462477244729371e+01,6.841070143948857485e-03
7.200000000000000000e+01,1.200129005171130814e+02,1.202334943867226116e+02,1.229380627545280902e+02,5.196430431214179180e+01,7.355561929414666800e-03
7.300000000000000000e+01,1.243124732444939013e+02,1.272738923350256215e+02,1.289495128410750908e+02,5.498512432028690000e+01,7.804348550731643464e-03
7.400000000000000000e+01,1.308856847556174046e+02,1.325689717695941567e+02,1.346378180722970797e+02,5.817236903734139020e+01,8.180408058231725121e-03
7.500000000000000000e+01,1.366892710803529383e+02,1.385655840974987996e+02,1.413144972335863372e+02,6.065967283547100664e+01,8.952709570506645065e-03
7.600000000000000000e+01,1.428108820229434173e+02,1.429837590740558824e+02,1.485561666739841087e+02,6.431179066048918003e+01,9.103950272552507883e-03
7.700000000000000000e+01,1.486573964926785152e+02,1.499831746745880423e+02,1.563534417732857946e+02,6.775054113375352927e+01,1.002043737495972309e-02
7.800000000000000000e+01,1.551042804220248286e+02,1.563863264384867193e+02,1.622553858916300840e+02,7.038505805029278406e+01,1.037567403281236533e-02
7.900000000000000000e+01,1.597401071679096844e+02,1.624283302399405784e+02,1.680498248298972612e+02,7.454860058909693521e+01,1.111709261439419727e-02
8.000000000000000000e+01,1.663044002239435315e+02,1.681822091851529137e+02,1.753638557303175389e+02,7.860294006390158472e+01,1.218781400747226407e-02
8.100000000000000000e+01,1.729861333826881946e+02,1.746088200830280357e+02,1.812452105312611934e+02,8.220366233708821824e+01,1.308596736503830904e-02
8.200000000000000000e+01,1.793425031205628102e+02,1.819311065351812431e+02,1.871149077912731400e+02,8.612981260091166291e+01,1.376671973787513270e-02
8.300000000000000000e+01,1.863792342501749317e+02,1.878307928995095040e+02,1.932128429938223917e+02,8.972263075509324892e+01,1.413465707619177003e-02
8.400000000000000000e+01,1.938528360378966795e+02,1.956286354517579582e+02,2.008226799888095115e+02,9.376809072536465806e+01,1.503216855210287584e-02
8.500000000000000000e+01,1.999696406711276779e+02,2.037607575179102639e+02,2.071710155563100102e+02,9.799593307114071195e+01,1.578647425911505753e-02
8.600000000000000000e+01,2.073650638005412929e+02,2.102005329312340507e+02,2.152582172908983011e+02,1.010163788800589657e+02,1.715410010963647203e-02
8.700000000000000000e+01,2.149979676567244269e+02,2.190247747439593127e+02,2.222519422191068088e+02,1.056684633807377480e+02,1.781614204974646398e-02
8.800000000000000000e+01,2.223727449447950733e+02,2.266491915279803209e+02,2.287810920402269801e+02,1.099263949799176032e+02,1.845070848129448660e-02
8.900000000000000000e+01,2.296539766443061410e+02,2.344387536365229039e+02,2.349099867360197038e+02,1.138324026779694407e+02,2.116399802250401585e-02
9.000000000000000000e+01,2.373219496737719965e+02,2.405522914369875025e+02,2.436305133126260785e+02,1.182461793800690657e+02,2.079999131786114397e-02
9.100000000000000000e+01,2.449403888511968148e+02,2.479617802468020500e+02,2.523220141934034189e+02,1.218251874818989933e+02,2.385699721568834697e-02
9.200000000000000000e+01,2.528858207089495522e+02,2.557563332911563521e+02,2.595743426036989376e+02,1.262023125386165816e+02,2.494689990921195033e-02
9.300000000000000000e+01,2.600662015014200961e+02,2.617631689719041788e+02,2.679746793625982946e+02,1.304127115750380028e+02,2.511405559427892786e-02
9.400000000000000000e+01,2.662874729520795540e+02,2.713105166684312053e+02,2.771833514238198859e+02,1.345482502419103525e+02,2.831043545309985809e-02
9.500000000000000000e+01,2.746990641273894198e+02,2.788478201245987407e+02,2.843876291887518164e+02,1.382063701559313245e+02,3.088622323021195104e-02
9.600000000000000000e+01,2.850269429109060866e+02,2.881169784761789856e+02,2.926054411322758142e+02,1.428609367067176379e+02,3.398323088451771223e-02
9.700000000000000000e+01,2.947043599599903700e+02,2.967633229443709979e+02,3.010279352450547776e+02,1.475762894882864771e+02,3.673705378823655110e-02
9.800000000000000000e+01,3.015371359688253960e+02,3.054452592487085099e+02,3.094941516641081307e+02,1.533400175771780312e+02,3.979467155801941214e-02
9.900000000000000000e+01,3.113974695414165694e+02,3.148245401970409603e+02,3.195991930595417898e+02,1.581904287241376608e+02,4.133011294745170261e-02
1.000000000000000000e+02,3.194248428141939939e+02,3.232886331107205820e+02,3.289871928914498653e+02,1.632009257521197014e+02,4.549565718024839445e-02
1.010000000000000000e+02,3.292416960698148500e+02,3.327929066290318474e+02,3.378472400899853483e+02,1.681289670042936848e+02,4.491755055168022981e-02
1.020000000000000000e+02,3.388324234988524495e+02,3.423883626178063651e+02,3.488229616151345454e+02,1.736775487275919545e+02,5.112919582869657198e-02
1.030000000000000000e+02,3.475097017631735525e+02,3.526636878799396868e+02,3.584350444895162582e+02,1.799207713063103142e+02,5.514653008571324122e-02
1.040000000000000000e+02,3.563430968509022705e+02,3.619746852100738010e+02,3.687767798921591975e+02,1.846598905504161223e+02,5.570999301005197246e-02
1.050000000000000000e+02,3.665618004084996642e+02,3.725888064630416352e+02,3.776968093459081501e+02,1.899514735767827176e+02,6.080303336095871369e-02
1.060000000000000000e+02,3.754254637595867621e+02,3.835252635724231709e+02,3.862757810842348363e+02,1.949065699532397389e+02,6.268468176968300387e-02
1.070000000000000000e+02,3.853339295775498385e+02,3.926516533427640070e+02,3.959208416556085695e+02,2.008962307893708044e+02,6.464495881302778635e-02
1.080000000000000000e+02,3.952092830188090602e+02,4.013256443204289212e+02,4.069110788643890828e+02,2.070699778208278019e+02,7.194938740090150997e-02
1.090000000000000000e+02,4.074730893084330319e+02,4.120157829778981409e+02,4.166206697381186927e+02,2.134218086234745613e+02,7.637158110980657444e-02
1.100000000000000000e+02,4.190118364615026394e+02,4.226362107126370802e+02,4.273472519607644813e+02,2.190000300214899198e+02,8.059280436040483497e-02
1.110000000000000000e+02,4.293632792762872441e+02,4.315873206411661158e+02,4.395532111859820930e+02,2.263657512161098850e+02,8.140414416545382892e-02
1.120000000000000000e+02,4.401431004295274647e+02,4.422034359540474497e+02,4.489385446586920807e+02,2.310281117845140102e+02,8.619982361826949990e-02
1.130000000000000000e+02,4.503045588913740858e+02,4.531597470191786670e+02,4.593565879580833098e+02,2.371120749040700844e+02,9.115103502616617170e-02
1.140000000000000000e+02,4.605695893300413672e+02,4.623534770788538140e+02,4.689618767575203719e+02,2.433113186648146495e+02,9.094997962876949504e-02
1.150000000000000000e+02,4.717355378521352804e+02,4.743109127369957037e+02,4.812177832388703678e+02,2.487065495870099880e+02,1.019982963342355164e-01
1.160000000000000000e+02,4.816965207577786714e+02,4.858375533363353043e+02,4.927288127753876665e+02,2.552644696536224274e+02,1.068804511010809088e-01
1.170000000000000000e+02,4.920290111692493156e+02,4.965065185759495989e+02,5.016662613656437770e+02,2.626616355622956007e+02,1.129352512979239220e-01
1.180000000000000000e+02,5.033610953343379606e+02,5.070211099332142908e+02,5.133970329502504910e+02,2.688048648581213911e+02,1.187442483414709038e-01
1.190000000000000000e+02,5.163352655302455787e+02,5.181905770093941328e+02,5.240363265049306847e+02,2.758648229510828855e+02,1.266509787518314001e-01
1.200000000000000000e+02,5.280531525579407344e+02,5.302655026513473331e+02,5.360830517418277168e+02,2.822548048029711936e+02,1.447406084379690983e-01
1.210000000000000000e+02,5.408338034034873090e+02,5.393298654816736644e+02,5.492468604217805250e+02,2.891943168052374062e+02,1.608385948218865602e-01
1.220000000000000000e+02,5.520343636895613599e+02,5.525725086930451653e+02,5.622823943455634890e+02,2.961601091510278252e+02,1.694877099877617477e-01
1.230000000000000000e+02,5.640528231520177087e+02,5.641780420380687247e+02,5.717284300911121591e+02,3.028954189793627165e+02,1.766777368371367229e-01
1.240000000000000000e+02,5.768719753256254990e+02,5.759697475926395782e+02,5.836987407441349660e+02,3.095602031613640293e+02,1.858579244565040645e-01
1.250000000000000000e+02,5.894430666665271019e+02,5.884178549540515633e+02,5.969941202598441805e+02,3.155405035050216611e+02,1.992597925373906786e-01
1.260000000000000000e+02,6.016501095935104786e+02,6.002317154240033688e+02,6.101166107704339083e+02,3.237265686450663225e+02,2.137256657446621189e-01
1.270000000000000000e+02,6.122728251266856887e+02,6.122667721311147488e+02,6.238963872230965535e+02,3.321411919498363545e+02,2.348894956298418490e-01
1.280000000000000000e+02,6.244643519199303228e+02,6.245510752709061535e+02,6.363618799732296338e+02,3.400416163516675283e+02,2.495742682005543944e-01
1.290000000000000000e+02,6.357469842520513339e+02,6.377163320355007272e+02,6.494560945873029141e+02,3.484915829746933582e+02,2.587677755784966172e-01
1.300000000000000000e+02,6.473857629341778193e+02,6.496901359441667410e+02,6.616003604993192084e+02,3.549542375238523277e+02,2.795901217060906552e-01
1.310000000000000000e+02,6.591746986681331464e+02,6.602866446684345192e+02,6.742847208376892922e+02,3.636182232044692455e+02,2.867803589657846874e-01
1.320000000000000000e+02,6.726118485503745887e+02,6.714998987333069635e+02,6.885714988433005601e+02,3.713383301137672561e+02,3.056851777485534161e-01
1.330000000000000000e+02,6.842710485456232163e+02,6.850206125401301733e+02,7.013916244899653520e+02,3.810235989275469137e+02,3.174102355742383086e-01
1.340000000000000000e+02,6.968347731480008633e+02,6.976195854214042811e+02,7.154065120573243348e+02,3.891529450199114990e+02,3.354787539773923521e-01
1.350000000000000000e+02,7.092762584032431050e+02,7.113689837405161143e+02,7.281146885826009338e+02,3.971654663012490687e+02,3.433006160906840742e-01
1.360000000000000000e+02,7.226547617787375657e+02,7.246940321757325592e+02,7.441539079631302229e+02,4.040646865800135288e+02,3.719304610151287216e-01
1.370000000000000000e+02,7.366230890910609332e+02,7.401896076836490010e+02,7.563741278145931801e+02,4.117247907983308437e+02,4.063044250803584667e-01
1.380000000000000000e+02,7.491318066156809437e+02,7.516958751842175843e+02,7.695781779896085482e+02,4.209663714853571150e+02,4.435679963061642805e-01
1.390000000000000000e+02,7.621529199740227796e+02,7.650339501676953660e+02,7.836456523158658456e+02,4.292963083105997271e+02,4.461572024463020814e-01
1.400000000000000000e+02,7.758752986621634591e+02,7.786482734136718591e+02,7.965100769686185913e+02,4.377671306255058994e+02,4.821225540639035856e-01
1.410000000000000000e+02,7.883143061031986463e+02,7.925278380794902660e+02,8.116526453056816308e+02,4.454761300089097631e+02,5.199319596037257352e-01
1.420000000000000000e+02,8.023849719510083105e+02,8.085487292558335639e+02,8.283802948605698475e+02,4.549209707816029322e+02,5.351996841096028357e-01
1.430000000000000000e+02,8.162081538969555368e+02,8.238238268445641097e+02,8.428474965472287295e+02,4.627949767849783029e+02,5.961494080004771101e-01
1.440000000000000000e+02,8.306991686558609445e+02,8.374466769028376802e+02,8.575186221162950915e+02,4.697805898221915868e+02,6.136577694104570213e-01
1.450000000000000000e+02,8.438787164188597671e+02,8.549894172406843609e+02,8.698170946334507789e+02,4.783941444781433461e+02,6.767545756045771910e-01
1.460000000000000000e+02,8.592967999544639497e+02,8.679757529565383720e+02,8.837165544231775129e+02,4.864280195845343542e+02,7.187289925835531612e-01
1.470000000000000000e+02,8.729059326374627972e+02,8.854427514420775651e+02,8.979119624290236743e+02,4.951698045852994028e+02,7.331307422719319788e-01
1.480000000000000000e+02,8.878703464289300200e+02,8.981767800942388931e+02,9.133024458752402097e+02,5.037638795529082358e+02,7.558115041892610186e-01
1.490000000000000000e+02,9.027524867199656455e+02,9.111801297648739819e+02,9.266055188530783653e+02,5.121311092525608046e+02,8.719366856292483092e-01
1.500000000000000000e+02,9.198440197234698417e+02,9.290794804906213358e+02,9.442693729344797475e+02,5.230802464412308836e+02,8.678626981296151399e-01
1.510000000000000000e+02,9.373861810810180941e+02,9.441631470631331240e+02,9.616519539764727824e+02,5.324762698215281489e+02,9.573974949794465950e-01
1.520000000000000000e+02,9.553129874290815451e+02,9.598503421729398042e+02,9.791718057597724965e+02,5.434675015718688655e+02,1.042730620179110890e+00
1.530000000000000000e+02,9.682718026850724300e+02,9.744631489720875379e+02,9.920449842060820629e+02,5.529603848058695803e+02,1.068038951148334359e+00
1.540000000000000000e+02,9.828980695091593134e+02,9.886727347303997249e+02,1.005246166517377901e+03,5.639284412254667131e+02,1.131203980596191538e+00
1.550000000000000000e+02,1.001054636284561980e+03,1.005439473092149683e+03,1.022814414299560326e+03,5.733886306839399367e+02,1.235710719501681876e+00
1.560000000000000000e+02,1.015309954342261562e+03,1.022878933047191367e+03,1.040016816103757492e+03,5.817905865571142385e+02,1.304134823475981975e+00
1.570000000000000000e+02,1.029034472466241596e+03,1.039221400026721312e+03,1.056930319435368801e+03,5.918940526074534318e+02,1.346606754755490076e+00
1.580000000000000000e+02,1.044867267377593635e+03,1.054825434394535478e+03,1.072544813041356292e+03,6.035164027485551514e+02,1.496302411484677020e+00
1.590000000000000000e+02,1.062096648480289105e+03,1.073455342462370027e+03,1.087523978523136520e+03,6.150946666216169660e+02,1.566633269876203105e+00
1.600000000000000000e+02,1.080176478318075169e+03,1.088955608122097601e+03,1.105519666067189974e+03,6.264009966510604954e+02,1.662460044952063676e+00
1.610000000000000000e+02,1.097529958647525746e+03,1.105010739668206497e+03,1.121185817851797083e+03,6.374960945040878642e+02,1.787502762794911160e+00
1.620000000000000000e+02,1.113629079145426658e+03,1.120267769473144654e+03,1.137686990350365477e+03,6.462268076585264680e+02,1.919129801895544940e+00
1.630000000000000000e+02,1.131290103894382355e+03,1.135168386167275457e+03,1.152880265661063049e+03,6.548282175411505932e+02,2.038090107576634225e+00
1.640000000000000000e+02,1.147301964676748867e+03,1.150605483696338524e+03,1.168430057833947103e+03,6.643066776814504237e+02,2.236684667793159775e+00
1.650000000000000000e+02,1.162950230836450373e+03,1.164504707795298600e+03,1.192065553209765767e+03,6.766738672137536241e+02,2.326231154779999866e+00
1.660000000000000000e+02,1.181646249615623674e+03,1.182720962115268776e+03,1.208948773796250407e+03,6.874485610665957438e+02,2.426198902879570962e+00
1.670000000000000000e+02,1.199541612445595320e+03,1.197432413248850480e+03,1.226324193649358676e+03,6.995267372666050960e+02,2.472349070981974872e+00
1.680000000000000000e+02,1.211309360254925423e+03,1.216513251513384375e+03,1.245200932581142297e+03,7.101956275198552930e+02,2.619202523055929266e+00
1.690000000000000000e+02,1.229799068088543663e+03,1.235519634884974721e+03,1.263822870896678069e+03,7.213314265315274270e+02,2.785533082948880246e+00
1.700000000000000000e+02,1.246884950675825166e+03,1.256207766573979825e+03,1.277832006759666001e+03,7.342625831854793432e+02,2.925725468184554146e+00
1.710000000000000000e+02,1.263872850004307566e+03,1.275356611339990195e+03,1.295587340653662523e+03,7.456328511173987863e+02,3.058310999417306775e+00
1.720000000000000000e+02,1.282592883881819034e+03,1.295357836303665408e+03,1.314950704350819024e+03,7.590234226988957289e+02,3.140420602493235958e+00
1.730000000000000000e+02,1.301046810309192551e+03,1.313112329716971090e+03,1.335562007096890284e+03,7.698437535679921666e+02,3.291611473431308443e+00
1.740000000000000000e+02,1.319428714823181963e+03,1.331572563346377365e+03,1.353750777532727625e+03,7.815089368227680779e+02,3.390931326866339912e+00
1.750000000000000000e+02,1.337102284486638609e+03,1.348878524347484245e+03,1.371761634292487088e+03,7.919916921809626729e+02,3.591412016284213582e+00
1.760000000000000000e+02,1.354187117546165155e+03,1.366838627687887083e+03,1.391817210844346391e+03,8.020614516313974036e+02,3.638857596580399534e+00
1.770000000000000000e+02,1.371954844333409483e+03,1.389567202950022875e+03,1.409097998520672490e+03,8.163090813074827565e+02,3.748375061760757188e+00
1.780000000000000000e+02,1.391559253212404201e+03,1.408492371456347655e+03,1.429791404179159827e+03,8.253944923035199963e+02,3.953489364903549852e+00
1.790000000000000000e+02,1.406562543837424982e+03,1.425608181453690122e+03,1.450594412825330664e+03,8.370846181701655269e+02,4.098213638895011002e+00
1.800000000000000000e+02,1.426605755791960291e+03,1.446557286443943667e+03,1.471223893652139850e+03,8.467701645328372706e+02,4.252524009992088239e+00
1.810000000000000000e+02,1.446271389808772255e+03,1.463347314443349660e+03,1.490261000671827333e+03,8.587919127365256600e+02,4.514644020373739686e+00
1.820000000000000000e+02,1.466160485079118644e+03,1.483029758051909994e+03,1.508452128871998639e+03,8.706830792338971605e+02,4.650886050993250365e+00
1.830000000000000000e+02,1.482330779052591879e+03,1.500850470051850152e+03,1.525561831168683966e+03,8.841142798383779109e+02,4.840840302688230068e+00
1.840000000000000000e+02,1.499136916950586055e+03,1.522998978904543947e+03,1.545524426186313576e+03,8.969542019840328066e+02,4.970084411317733597e+00
1.850000000000000000e+02,1.517745788821664064e+03,1.539683885004195645e+03,1.565453459197280608e+03,9.092989622153604614e+02,5.374705366283498265e+00
1.860000000000000000e+02,1.535699174761020913e+03,1.556735416099878876e+03,1.584035539751395163e+03,9.200281514299103947e+02,5.566536608085172588e+00
1.870000000000000000e+02,1.558525737797574266e+03,1.575990485914874625e+03,1.607040701797454403e+03,9.316656531028397694e+02,5.703439238477046480e+00
1.880000000000000000e+02,1.577457600968938550e+03,1.596814095190586613e+03,1.627034407600158374e+03,9.466537955430715101e+02,6.056636759436596407e+00
1.890000000000000000e+02,1.597351241809399653e+03,1.615195566854675462e+03,1.648433647353986089e+03,9.600948948867007857e+02,6.263506988336214221e+00
1.900000000000000000e+02,1.618042782308438291e+03,1.634707515716315356e+03,1.669529537342295725e+03,9.740454601797189298e+02,6.604246576059761509e+00
1.910000000000000000e+02,1.637586650107516107e+03,1.656074250138842672e+03,1.686946554912779447e+03,9.858956262086827564e+02,6.660851430793774064e+00
1.920000000000000000e+02,1.661020600922398899e+03,1.677402949170785178e+03,1.706043318041135763e+03,9.994731891767064553e+02,7.062931238482391905e+00
1.930000000000000000e+02,1.685620895340703100e+03,1.697418900438829496e+03,1.731694543715413602e+03,1.013639926052347619e+03,7.379541601562127795e+00
1.940000000000000000e+02,1.705939426728969011e+03,1.716769673138835060e+03,1.749318839138459225e+03,1.028251990852465951e+03,7.557100330757272388e+00
1.950000000000000000e+02,1.724221142524583229e+03,1.740045594885740456e+03,1.768719286301432703e+03,1.040715025141282695e+03,7.966383601834030159e+00
1.960000000000000000e+02,1.746336179016164806e+03,1.759786161986582329e+03,1.788965002242392529e+03,1.053721810914597427e+03,8.282276273052795901e+00
1.970000000000000000e+02,1.765744389178907113e+03,1.780587565928501363e+03,1.811134545235977384e+03,1.066887513995429345e+03,8.467296187016231102e+00
1.980000000000000000e+02,1.786794951892992685e+03,1.800670266280552369e+03,1.831503812443492507e+03,1.082287485015511265e+03,8.743172626338024500e+00
1.990000000000000000e+02,1.809025756156696389e+03,1.822547549976014125e+03,1.852538268880455234e+03,1.096883000541542060e+03,8.941435337294809216e+00
2.000000000000000000e+02,1.834553639051699065e+03,1.847311866829488736e+03,1.874661236912776985e+03,1.107276440254843010e+03,9.160567943105709432e+00
2.010000000000000000e+02,1.854024614593278329e+03,1.870308154308923122e+03,1.892323228398511219e+03,1.120877627205851695e+03,9.513045579739262791e+00
2.020000000000000000e+02,1.876498355036702606e+03,1.895638676553676532e+03,1.915260130430337995e+03,1.131895010535572055e+03,9.712735453899954408e+00
2.030000000000000000e+02,1.902608652024642197e+03,1.918913671287031320e+03,1.936022094125871263e+03,1.146481321205106269e+03,9.951502543108965426e+00
2.040000000000000000e+02,1.924180188180821006e+03,1.939226888101453369e+03,1.954762906911898199e+03,1.160595948132064677e+03,1.021932250797474140e+01
2.050000000000000000e+02,1.945526507774353604e+03,1.962074297180257872e+03,1.973829971092713549e+03,1.177117318890327169e+03,1.059057767160197727e+01
2.060000000000000000e+02,1.968737176655610938e+03,1.983931449152229334e+03,1.993779281800349509e+03,1.189883593094645676e+03,1.082221429845283467e+01
2.070000000000000000e+02,1.990531614778225048e+03,2.002651304219819849e+03,2.018153689972001757e+03,1.203850811005865353e+03,1.123881020055164726e+01
2.080000000000000000e+02,2.019593706514712267e+03,2.028613322850844497e+03,2.036794593204391276e+03,1.215902730422316381e+03,1.141978720008528470e+01
2.090000000000000000e+02,2.043669018574908250e+03,2.050435322828965582e+03,2.059327014417141982e+03,1.231174025485620405e+03,1.173452835650904547e+01
2.100000000000000000e+02,2.060626916353900015e+03,2.070275209054897459e+03,2.086277587993904490e+03,1.244578317728959973e+03,1.198612836701694029e+01
2.110000000000000000e+02,2.084934109055846875e+03,2.096338399159193614e+03,2.109792172104425845e+03,1.259731466484083057e+03,1.247260160842814614e+01
2.120000000000000000e+02,2.104266656004537253e+03,2.121063790724925639e+03,2.132183176274375001e+03,1.272405864918757743e+03,1.273130946442669575e+01
2.130000000000000000e+02,2.127251486233794822e+03,2.144814318877831283e+03,2.154377714888371429e+03,1.286672768212866686e+03,1.280108644809636687e+01
2.140000000000000000e+02,2.154149449856608499e+03,2.166833402756569740e+03,2.182036055350224160e+03,1.301060237770048388e+03,1.323949771765990668e+01
2.150000000000000000e+02,2.175082543823303240e+03,2.194214643766358677e+03,2.206776378858986845e+03,1.318011480585754043e+03,1.368744846198057985e+01
2.160000000000000000e+02,2.196033072054014610e+03,2.220990136383403296e+03,2.228377136638127467e+03,1.333686104598623388e+03,1.411256882159597659e+01
2.170000000000000000e+02,2.222702557482522025e+03,2.243081225193675891e+03,2.254616847034825696e+03,1.349263472647234721e+03,1.459316832756401361e+01
2.180000000000000000e+02,2.245983868142969641e+03,2.267545824110256035e+03,2.279017270822528189e+03,1.361113266234790899e+03,1.513428186063596570e+01
2.190000000000000000e+02,2.271966307990720452e+03,2.292714028057580890e+03,2.301632152067854804e+03,1.379241211792991635e+03,1.559545834421543553e+01
2.200000000000000000e+02,2.297228135013953306e+03,2.315757710420098647e+03,2.326850165120810743e+03,1.397117864133720104e+03,1.599027626922097767e+01
2.210000000000000000e+02,2.323967241119703885e+03,2.339768602043085139e+03,2.352974225890758134e+03,1.409047361277976734e+03,1.654417321899271798e+01
2.220000000000000000e+02,2.349126266764499633e+03,2.368000563133483865e+03,2.379868057613300152e+03,1.422002395516453817e+03,1.672818193184701130e+01
2.230000000000000000e+02,2.374149817384267408e+03,2.393202897329520056e+03,2.404408747998922081e+03,1.434590918112428881e+03,1.710077059868339333e+01
2.240000000000000000e+02,2.396603282726148336e+03,2.417330750787007219e+03,2.430809834093451173e+03,1.449945866820005904e+03,1.762582535336223089e+01
2.250000000000000000e+02,2.421262920555000619e+03,2.444784910454043711e+03,2.455338285223762796e+03,1.461862264807316251e+03,1.842778585898571464e+01
2.260000000000000000e+02,2.450399595468785719e+03,2.470382520781079620e+03,2.480378863413001454e+03,1.479959025326097162e+03,1.892329055857960185e+01
2.270000000000000000e+02,2.475542702828674464e+03,2.499858117352117915e+03,2.506536635853491134e+03,1.494392802920197482e+03,1.901487873652537530e+01
2.280000000000000000e+02,2.501639328151298287e+03,2.521053369117883449e+03,2.533726352048600347e+03,1.513336033781737569e+03,1.941445131320015705e+01
2.290000000000000000e+02,2.525458284862196706e+03,2.546255407311041381e+03,2.556176453313010825e+03,1.532870515638955112e+03,2.001287353154671678e+01
2.300000000000000000e+02,2.550936541478478830e+03,2.573255264632588023e+03,2.582787558584405815e+03,1.547737550315905310e+03,2.072274257479067927e+01
2.310000000000000000e+02,2.572130646220165545e+03,2.601705472163793274e+03,2.608964374909856815e+03,1.566298275967410063e+03,2.146232754375903440e+01
2.320000000000000000e+02,2.595655446375664724e+03,2.630522991491644007e+03,2.634947426008392540e+03,1.585900480031105189e+03,2.203635608055223827e+01
2.330000000000000000e+02,2.622529077258479902e+03,2.657929456357502204e+03,2.659437037440772656e+03,1.605831933449345797e+03,2.259799798353814637e+01
2.340000000000000000e+02,2.647882188276739726e+03,2.689531266373640847e+03,2.683497532045331354e+03,1.624320544090705198e+03,2.326684469251733489e+01
2.350000000000000000e+02,2.679510902509719926e+03,2.719126405241863722e+03,2.712934348700347073e+03,1.641256497019830476e+03,2.343052735836379696e+01
2.360000000000000000e+02,2.699117911092458144e+03,2.744801276528275594e+03,2.737904168645539357e+03,1.657956231355119371e+03,2.389719468626688581e+01
2.370000000000000000e+02,2.720306980398031556e+03,2.769511440184351159e+03,2.766575826712303297e+03,1.672756196871599514e+03,2.460011028538843192e+01
2.380000000000000000e+02,2.748593520783800159e+03,2.799816518090024601e+03,2.794171953160561770e+03,1.690511225032758148e+03,2.526376687748082617e+01
2.390000000000000000e+02,2.778922669447039425e+03,2.824528170860724003e+03,2.824070628728739393e+03,1.711627963670360032e+03,2.597626871537659810e+01
2.400000000000000000e+02,2.812836968705811159e+03,2.852729208577301051e+03,2.852033581468001557e+03,1.729123000440151827e+03,2.639398400876590145e+01
2.410000000000000000e+02,2.842548919708973699e+03,2.882764741919078006e+03,2.881079329722912007e+03,1.745166602082937061e+03,2.706370007592767735e+01
2.420000000000000000e+02,2.871639296646405455e+03,2.911204848716212837e+03,2.909521919272034211e+03,1.764839632062406281e+03,2.778848070110982960e+01
2.430000000000000000e+02,2.898988343092623836e+03,2.940406229093955517e+03,2.933683133993549745e+03,1.785115621586376164e+03,2.846114570869575289e+01
2.440000000000000000e+02,2.928021430012115161e+03,2.966040842817346402e+03,2.963445384995394306e+03,1.801524777168586525e+03,2.933273278683736862e+01
2.450000000000000000e+02,2.953212384182300411e+03,2.992389352177134242e+03,2.988253928308632112e+03,1.819455204695930888e+03,3.010735994877940414e+01
2.460000000000000000e+02,2.981286483221591880e+03,3.018930440394165089e+03,3.016158447273401180e+03,1.838480711390469878e+03,3.061753203159787518e+01
2.470000000000000000e+02,3.012395291335592447e+03,3.048075966740994318e+03,3.041901143174565732e+03,1.857886111918351162e+03,3.154804302029327445e+01
2.480000000000000000e+02,3.037140693448561251e+03,3.073741077138421133e+03,3.072845304441049848e+03,1.874747181905259595e+03,3.222640443167558288e+01
2.490000000000000000e+02,3.063967361249755413e+03,3.105449609133941976e+03,3.102130631953622924e+03,1.895931712043738116e+03,3.280748749624967076e+01
2.500000000000000000e+02,3.093980968088188092e+03,3.133002501985591152e+03,3.129739667147103319e+03,1.911297607705362680e+03,3.337097972676619406e+01
2.510000000000000000e+02,3.124534318367465858e+03,3.159755727673037200e+03,3.159923402294250081e+03,1.929751952910408136e+03,3.417841972664574968e+01
2.520000000000000000e+02,3.150100917789280174e+03,3.187170615812623964e+03,3.184918888513232105e+03,1.950843324150637500e+03,3.500971033916249553e+01
2.530000000000000000e+02,3.178239592066906880e+03,3.217576190526809114e+03,3.214930385172325259e+03,1.968283848133322863e+03,3.613558148629452660e+01
2.540000000000000000e+02,3.206649522087376681e+03,3.247791188978744685e+03,3.243194659548448271e+03,1.986769403619915920e+03,3.644792963545047115e+01
2.550000000000000000e+02,3.236988402529020732e+03,3.282070473203583788e+03,3.274444436314307495e+03,2.008098193969632348e+03,3.708114398320795146e+01
2.560000000000000000e+02,3.269228022437398067e+03,3.309275616607985285e+03,3.300414005822025501e+03,2.025068671975378948e+03,3.785568096196453780e+01
2.570000000000000000e+02,3.302681201627539849e+03,3.338878248268298648e+03,3.326072096668305676e+03,2.043665738839118148e+03,3.897685999417157632e+01
2.580000000000000000e+02,3.332923940846226287e+03,3.367195713125782731e+03,3.355065466575729261e+03,2.059891447454132049e+03,3.924470953888638292e+01
2.590000000000000000e+02,3.359002375883687364e+03,3.395888313030525751e+03,3.380162501206570141e+03,2.076586103371636455e+03,3.972074763544287634e+01
2.600000000000000000e+02,3.389009852925307314e+03,3.431268958748849855e+03,3.416806086728951414e+03,2.095823277278258502e+03,4.069620689764425947e+01
2.610000000000000000e+02,3.423547575746694292e+03,3.461713040372660544e+03,3.445620014760570939e+03,2.111430118150879025e+03,4.129059013820163671e+01
2.620000000000000000e+02,3.457102087543362359e+03,3.490213485058331116e+03,3.476543762381872511e+03,2.128838772882696503e+03,4.265750663272467591e+01
2.630000000000000000e+02,3.485167609620083567e+03,3.515778713526623505e+03,3.506408008219244493e+03,2.142022127224471660e+03,4.356016429758682307e+01
2.640000000000000000e+02,3.511785160313356755e+03,3.546798814378666066e+03,3.540333508368359617e+03,2.161025735566403000e+03,4.436837899862077705e+01
2.650000000000000000e+02,3.539741921844963144e+03,3.574016511516777882e+03,3.569647326429391342e+03,2.184083241611581343e+03,4.537798100642324783e+01
2.660000000000000000e+02,3.566232861786036210e+03,3.604511356671997419e+03,3.604453473204888724e+03,2.202230768485665976e+03,4.610445102687526742e+01
2.670000000000000000e+02,3.597717961337652469e+03,3.633206147631503882e+03,3.633553354597138878e+03,2.221772521337460603e+03,4.729127899546848113e+01
2.680000000000000000e+02,3.629731468121070975e+03,3.656880125058884914e+03,3.667403049186751559e+03,2.239109541129112131e+03,4.825000109187271136e+01
2.690000000000000000e+02,3.656038785013627603e+03,3.692574507186657684e+03,3.696698908377103180e+03,2.260441463329619637e+03,4.951008716384211539e+01
2.700000000000000000e+02,3.687898642987872336e+03,3.721571253224861266e+03,3.720149856818193712e+03,2.279238829206932678e+03,5.012360886137395255e+01
2.710000000000000000e+02,3.724547790288980650e+03,3.751263693017288006e+03,3.750641868136485300e+03,2.297444496378108852e+03,5.083063555349729512e+01
2.720000000000000000e+02,3.756035827787924518e+03,3.783664898733715745e+03,3.784738625199401667e+03,2.319200851957774830e+03,5.146306092636419294e+01
2.730000000000000000e+02,3.786948478522020196e+03,3.820337555066870664e+03,3.809906624433107027e+03,2.337420087025414432e+03,5.208561477301729070e+01
2.740000000000000000e+02,3.817277343747482973e+03,3.850722806129949731e+03,3.838047944598262802e+03,2.355513735190545958e+03,5.231568103336569919e+01
2.750000000000000000e+02,3.846727797869857568e+03,3.880071865675751269e+03,3.862846991173088554e+03,2.376120711033421685e+03,5.278282744219334433e+01
2.760000000000000000e+02,3.883276699773223299e+03,3.909265626816096301e+03,3.894919746492323156e+03,2.398705791347889317e+03,5.387754835139846676e+01
2.770000000000000000e+02,3.918879724594952222e+03,3.933968989318497734e+03,3.931164150154475465e+03,2.421902873616605120e+03,5.466558482219618043e+01
2.780000000000000000e+02,3.944901411338225444e+03,3.960717035295079313e+03,3.967404383191978923e+03,2.441127593922700726e+03,5.552713945616388713e+01
2.790000000000000000e+02,3.977646963122956549e+03,3.995078615881332553e+03,3.997362959960595163e+03,2.461604955833017812e+03,5.637905350462830256e+01
2.800000000000000000e+02,4.004386777442999573e+03,4.022580814308427762e+03,4.026790942605969121e+03,2.484250335774545420e+03,5.750432886811514521e+01
2.810000000000000000e+02,4.035235585545607137e+03,4.054231772214516241e+03,4.059185156062773785e+03,2.506834651359806230e+03,5.865953020751821612e+01
2.820000000000000000e+02,4.066580750538921166e+03,4.081964400107527581e+03,4.093694125616520068e+03,2.528967348900992874e+03,5.931958480479499229e+01
2.830000000000000000e+02,4.098930308655089902e+03,4.119447706193016529e+03,4.123495555021650034e+03,2.552738604935962940e+03,6.052302333327290285e+01
2.840000000000000000e+02,4.134010893495175878e+03,4.146363204428093013e+03,4.155550395087311699e+03,2.574170119771365080e+03,6.151633994992556609e+01
2.850000000000000000e+02,4.169499659610844901e+03,4.178661130801136096e+03,4.195909495568757848e+03,2.595581699577968266e+03,6.263030662269782312e+01
2.860000000000000000e+02,4.201742766796043725e+03,4.212931794593734594e+03,4.231552746514284991e+03,2.616951866712349329e+03,6.345111651583729895e+01
2.870000000000000000e+02,4.232024739384944041e+03,4.246464137252293767e+03,4.262228411834092185e+03,2.637399955945172223e+03,6.431595563131253357e+01
2.880000000000000000e+02,4.274948471420416354e+03,4.274825204422772913e+03,4.300053794350102180e+03,2.657067821097634805e+03,6.560253055673112499e+01
2.890000000000000000e+02,4.309805708282783598e+03,4.318164386004873450e+03,4.335354979995123358e+03,2.680397798875365879e+03,6.686268631809171836e+01
2.900000000000000000e+02,4.349174307725226754e+03,4.348699378861907462e+03,4.375606994405090518e+03,2.700543507358840543e+03,6.750298266924322377e+01
2.910000000000000000e+02,4.382715072172054533e+03,4.385050932102880324e+03,4.415627312973162589e+03,2.719537224388790492e+03,6.844862347103136813e+01
2.920000000000000000e+02,4.415998179072482344e+03,4.416045611958179506e+03,4.446335808767513299e+03,2.741126449566508199e+03,6.886947354903921337e+01
2.930000000000000000e+02,4.449815396757139752e+03,4.454168217427483796e+03,4.474002137172094081e+03,2.767088108488085709e+03,7.016607717305899428e+01
2.940000000000000000e+02,4.481366771694262752e+03,4.492314220182444842e+03,4.508366596021447549e+03,2.789188824825984739e+03,7.123650587335799855e+01
2.950000000000000000e+02,4.515969267949354617e+03,4.525713273182373086e+03,4.549049055031842727e+03,2.810513915069102040e+03,7.276432627798756414e+01
2.960000000000000000e+02,4.544974234131100275e+03,4.557567176351296439e+03,4.589032173688276089e+03,2.832976628810842158e+03,7.360759299575830994e+01
2.970000000000000000e+02,4.574522867595766911e+03,4.586888180612180804e+03,4.624559691180011214e+03,2.856786324144452010e+03,7.432514447341479524e+01
2.980000000000000000e+02,4.603257337103383179e+03,4.621099628105861484e+03,4.657908762074061087e+03,2.879374861824024265e+03,7.540532757813483045e+01
2.990000000000000000e+02,4.638353881879720575e+03,4.655010334509892346e+03,4.693606352463237272e+03,2.903745099516648224e+03,7.652045489964227443e+01
3.000000000000000000e+02,4.674115773669148439e+03,4.689526624777685356e+03,4.729676721835237913e+03,2.924636664799308164e+03,7.772705280125985894e+01
3.010000000000000000e+02,4.717279264350265294e+03,4.727672068266615497e+03,4.765749825023719495e+03,2.948641612623109722e+03,7.873480265696831282e+01
3.020000000000000000e+02,4.754249050728174552e+03,4.761647873931065988e+03,4.797042166117651504e+03,2.967156479898317230e+03,7.987485611025496723e+01
3.030000000000000000e+02,4.789352041763213492e+03,4.794991100357528012e+03,4.830499093605248163e+03,2.992363291976757409e+03,8.109530272614475166e+01
3.040000000000000000e+02,4.826252611944895762e+03,4.828388433021726087e+03,4.863901872846650804e+03,3.015654162024847210e+03,8.233639153179962022e+01
3.050000000000000000e+02,4.857118149229390838e+03,4.857313732819055076e+03,4.894954154641176501e+03,3.038872192578030990e+03,8.377454668623948919e+01
3.060000000000000000e+02,4.887195870086770810e+03,4.894102809350475582e+03,4.927337700466461683e+03,3.057780559659437131e+03,8.468737270189701860e+01
3.070000000000000000e+02,4.919031629334747777e+03,4.924574848409268270e+03,4.967661017320645442e+03,3.082119375215695982e+03,8.611771411182645863e+01
3.080000000000000000e+02,4.949854843822311523e+03,4.961635050027813122e+03,5.002489525106517249e+03,3.107121430679787863e+03,8.683994643359224597e+01
3.090000000000000000e+02,4.983615066199276043e+03,4.998534153434905420e+03,5.034883789254881776e+03,3.130729845491448941e+03,8.788307383264690031e+01
3.100000000000000000e+02,5.015664727247497467e+03,5.036260982666190102e+03,5.071481943422640143e+03,3.150544078633579375e+03,8.923669404515753456e+01
3.110000000000000000e+02,5.051102856109670029e+03,5.075715463558979536e+03,5.104537280487500539e+03,3.178192138053877898e+03,9.033787565734614589e+01
3.120000000000000000e+02,5.085564088750855262e+03,5.114449481650848611e+03,5.143030418117943555e+03,3.200903731386856634e+03,9.154751912638845113e+01
3.130000000000000000e+02,5.123248175473103402e+03,5.154119259275770673e+03,5.186172187249434501e+03,3.223607542872257454e+03,9.290410683425908189e+01
3.140000000000000000e+02,5.160045738835377051e+03,5.191362191251879267e+03,5.228072049706407597e+03,3.252686653592578296e+03,9.421986863300756454e+01
3.150000000000000000e+02,5.194350683690570804e+03,5.227826075293613030e+03,5.265643875717334595e+03,3.274577460480868012e+03,9.517416905213369205e+01
3.160000000000000000e+02,5.235784286044998225e+03,5.260844672937741052e+03,5.306693390105932849e+03,3.295452482061750288e+03,9.715722533392599303e+01
3.170000000000000000e+02,5.273648219963414704e+03,5.294873699927915368e+03,5.349773945785327669e+03,3.318100726134533488e+03,9.842897869170180059e+01
3.180000000000000000e+02,5.308004675704496549e+03,5.330053770880901538e+03,5.386595680286445713e+03,3.344363451000974237e+03,9.946134311440248155e+01
3.190000000000000000e+02,5.346620208617323442e+03,5.373114337905052707e+03,5.425273584986024616e+03,3.367951699137784999e+03,1.014420636203287245e+02
3.200000000000000000e+02,5.383964556851567067e+03,5.411607116826439778e+03,5.469846929216817443e+03,3.395798586786489068e+03,1.028176620830782468e+02
3.210000000000000000e+02,5.414133383310720092e+03,5.452810571827785679e+03,5.507699796856422836e+03,3.421864070397909927e+03,1.038943257280160140e+02
3.220000000000000000e+02,5.454727276639492629e+03,5.484253816451164312e+03,5.553686329277476034e+03,3.444444159341563136e+03,1.051681023285259471e+02
3.230000000000000000e+02,5.494707229440336960e+03,5.525129744131220832e+03,5.593319096218189770e+03,3.467663681625715071e+03,1.063487721638318106e+02
3.240000000000000000e+02,5.543316788457068469e+03,5.561833341470472988e+03,5.638559109040604199e+03,3.484231771788698552e+03,1.078604848557886271e+02
3.250000000000000000e+02,5.581704164331318680e+03,5.601863871599440245e+03,5.675531800891830244e+03,3.509884572197537182e+03,1.093722774898296706e+02
3.260000000000000000e+02,5.622635496625915039e+03,5.645115820133988564e+03,5.712449358905451845e+03,3.537313989308477176e+03,1.099160024076616651e+02
3.270000000000000000e+02,5.665502894671249123e+03,5.681675259548309441e+03,5.746966520537438555e+03,3.565325793914875703e+03,1.120561921168644659e+02
3.280000000000000000e+02,5.703335044248959093e+03,5.714773225070763147e+03,5.790634204640513417e+03,3.590753117413647942e+03,1.137108736511772094e+02
3.290000000000000000e+02,5.744410002204160264e+03,5.756148671390137679e+03,5.830184808364223500e+03,3.617796737899487198e+03,1.145266153425573066e+02
3.300000000000000000e+02,5.780335154794044684e+03,5.794218158460394079e+03,5.871828829949418832e+03,3.639527558427293116e+03,1.152431713763820937e+02
3.310000000000000000e+02,5.816267448103468269e+03,5.834618051303474203e+03,5.911849047775431245e+03,3.665067409706647595e+03,1.168974491724189306e+02
3.320000000000000000e+02,5.857732505012481852e+03,5.871347141474821910e+03,5.957219961434464494e+03,3.692739002757122307e+03,1.183339018978387145e+02
3.330000000000000000e+02,5.901080854346126216e+03,5.907366163085936023e+03,5.992473958374461290e+03,3.720199113785022746e+03,1.191360330720736158e+02
3.340000000000000000e+02,5.947792064412160471e+03,5.947130362406436689e+03,6.030066180959664052e+03,3.745718578448108474e+03,1.201404930770065249e+02
3.350000000000000000e+02,5.984321869938225973e+03,5.984041070713103181e+03,6.066686520161663793e+03,3.771702450275164665e+03,1.216462117810080485e+02
3.360000000000000000e+02,6.021806621014775374e+03,6.017550235765662364e+03,6.108820017200734583e+03,3.796848418962007599e+03,1.231221095491867459e+02
3.370000000000000000e+02,6.062784186197855888e+03,6.056147330365378366e+03,6.150305173748679408e+03,3.824110961584460256e+03,1.247780587953594136e+02
3.380000000000000000e+02,6.102495644060834820e+03,6.101829480102705929e+03,6.193963479896719036e+03,3.852729664683418832e+03,1.265686115644433585e+02
3.390000000000000000e+02,6.141598654236082439e+03,6.145679694419504813e+03,6.221348090281469922e+03,3.877684537992430705e+03,1.274311669925116348e+02
3.400000000000000000e+02,6.185315331225143382e+03,6.184125944809446082e+03,6.270561782276902704e+03,3.900207959882053729e+03,1.289483422364967851e+02
3.410000000000000000e+02,6.229747888745041564e+03,6.225417612531800842e+03,6.312379901478226202e+03,3.925395809481689867e+03,1.309383747122836326e+02
3.420000000000000000e+02,6.263242202632937733e+03,6.267345111179396554e+03,6.351785089061533654e+03,3.953241765661187401e+03,1.321198390077632894e+02
3.430000000000000000e+02,6.305702356879598483e+03,6.312505828425064465e+03,6.387586683685225580e+03,3.979614743812562665e+03,1.341876632470548714e+02
3.440000000000000000e+02,6.344977650987355446e+03,6.343627205424690146e+03,6.429812932576771345e+03,4.003066822934398260e+03,1.349771244726017585e+02
3.450000000000000000e+02,6.385285620406428279e+03,6.385290832569278791e+03,6.477443181672935680e+03,4.027151383306051684e+03,1.363366831975156117e+02
3.460000000000000000e+02,6.420449018688414071e+03,6.425108024007991844e+03,6.515971057427017513e+03,4.054212828739945962e+03,1.381577887946700685e+02
3.470000000000000000e+02,6.457693147023885103e+03,6.469076229117150433e+03,6.561182560071277294e+03,4.076221383437627992e+03,1.397383556601341752e+02
3.480000000000000000e+02,6.502759600047849744e+03,6.504913408889376115e+03,6.605029132369350918e+03,4.101716426029345712e+03,1.414725396581523285e+02
3.490000000000000000e+02,6.542366737869473582e+03,6.547196129477553768e+03,6.649000099256527392e+03,4.127000377689507332e+03,1.434203876798020190e+02
3.500000000000000000e+02,6.590849144912183874e+03,6.591723058773735829e+03,6.695086672733691557e+03,4.156654001808605244e+03,1.458453714844018805e+02
3.510000000000000000e+02,6.634368025669409690e+03,6.633066878184097732e+03,6.736400578817074347e+03,4.177857183718484521e+03,1.474229047049678911e+02
3.520000000000000000e+02,6.678213506821336523e+03,6.677384366498295094e+03,6.778944994273662815e+03,4.204465049710193853e+03,1.491064163433745193e+02
3.530000000000000000e+02,6.716668912989321143e+03,6.718074006000746522e+03,6.826117632434599727e+03,4.231423738233562290e+03,1.503616666864697322e+02
3.540000000000000000e+02,6.752817414754223137e+03,6.756885713037047026e+03,6.865460361427671160e+03,4.255830929990497680e+03,1.518394932814069875e+02
3.550000000000000000e+02,6.786289344728690594e+03,6.803022323433381644e+03,6.913113984067251295e+03,4.283036343936708363e+03,1.542535941285208025e+02
3.560000000000000000e+02,6.831173981719260155e+03,6.849284618403931745e+03,6.960442758779896394e+03,4.304980399123962343e+03,1.562419191816361490e+02
3.570000000000000000e+02,6.876536944146621863e+03,6.887440188017089895e+03,7.002993954090370607e+03,4.329570411957314718e+03,1.585124460833322360e+02
3.580000000000000000e+02,6.928475679210960152e+03,6.944208645841792531e+03,7.034558877150690023e+03,4.357267854642490420e+03,1.599653761747817668e+02
3.590000000000000000e+02,6.967142522688136523e+03,6.994523592203868247e+03,7.084884418001966878e+03,4.388452230948043507e+03,1.618678538531769959e+02
3.600000000000000000e+02,7.007219566485024188e+03,7.045872089279170723e+03,7.119388444804959363e+03,4.417939685891522458e+03,1.624799207143215085e+02
3.610000000000000000e+02,7.052603403408436861e+03,7.089813484212580079e+03,7.168041249794630858e+03,4.441392686450644760e+03,1.637806941338986633e+02
3.620000000000000000e+02,7.098227535118361629e+03,7.142419079109126869e+03,7.211896995082608555e+03,4.470279179649463913e+03,1.652667877864818138e+02
3.630000000000000000e+02,7.137618192885345707e+03,7.188130302582523655e+03,7.255498683627882201e+03,4.498771438889938509e+03,1.671647111837630746e+02
3.640000000000000000e+02,7.183978594710022662e+03,7.231453541756257437e+03,7.288750091791149316e+03,4.531641573578259340e+03,1.688101561637931809e+02
3.650000000000000000e+02,7.222834628482800326e+03,7.279085597034227249e+03,7.333066114373403252e+03,4.566597217807337074e+03,1.692760702923815188e+02
3.660000000000000000e+02,7.265699255442641515e+03,7.320665415829845188e+03,7.374602485977662582e+03,4.603731731223892893e+03,1.715002298048107150e+02
3.670000000000000000e+02,7.309345327747665578e+03,7.366235771995750838e+03,7.418273792543559466e+03,4.632091628435427992e+03,1.733098134863956261e+02
3.680000000000000000e+02,7.351337562240519219e+03,7.414740409900722625e+03,7.464426826076965881e+03,4.658198272671709674e+03,1.748441061826870282e+02
3.690000000000000000e+02,7.389697012934478153e+03,7.463144638027659312e+03,7.513184331233886041e+03,4.684783288265791271e+03,1.763645155597963594e+02
3.700000000000000000e+02,7.433337804449917712e+03,7.504148283908742997e+03,7.558712655617524433e+03,4.716203810412191160e+03,1.787441831251222197e+02
3.710000000000000000e+02,7.477243786770804945e+03,7.554126745062215377e+03,7.595132399791229545e+03,4.743141761751177910e+03,1.811451226240403116e+02
3.720000000000000000e+02,7.524128912871936336e+03,7.591797316774185674e+03,7.640364018269413464e+03,4.768010363751817749e+03,1.836810119285923975e+02
3.730000000000000000e+02,7.562533594111812818e+03,7.643168412215650278e+03,7.686681410407232761e+03,4.793644381992862691e+03,1.861302940627439284e+02
3.740000000000000000e+02,7.607887833086620958e+03,7.687812304165197929e+03,7.726247172885949112e+03,4.823990296011794271e+03,1.869850010812993730e+02
3.750000000000000000e+02,7.643846915073669152e+03,7.731507633926963535e+03,7.772929224853452979e+03,4.854000649597166557e+03,1.883819441675594248e+02
3.760000000000000000e+02,7.684896257254980810e+03,7.779345522749807060e+03,7.817375211574923014e+03,4.886863280234245394e+03,1.904346700094736207e+02
3.770000000000000000e+02,7.729514105552741967e+03,7.820814628167878254e+03,7.858009602823060050e+03,4.914726439985563047e+03,1.925379701026253088e+02
3.780000000000000000e+02,7.766283740868894711e+03,7.860595169549611455e+03,7.919770740635278344e+03,4.939653915851575221e+03,1.943876599608033757e+02
3.790000000000000000e+02,7.810206079756606414e+03,7.919959813006056720e+03,7.957492400242426811e+03,4.966410029429282076e+03,1.959567745171428896e+02
3.800000000000000000e+02,7.857441284161341173e+03,7.957079190692068551e+03,8.010024722865984586e+03,4.993267228002838237e+03,1.969617689124410163e+02
3.810000000000000000e+02,7.905153461485137996e+03,8.005205634614809242e+03,8.050937447406448882e+03,5.019074804177936130e+03,1.997669322771249369e+02
3.820000000000000000e+02,7.953450752175507660e+03,8.052043946318314738e+03,8.104254304686285650e+03,5.049302238313843191e+03,2.013029294295836849e+02
3.830000000000000000e+02,8.006864896750929802e+03,8.099423905245534115e+03,8.147676154613338440e+03,5.078259038912153301e+03,2.036298971916494338e+02
3.840000000000000000e+02,8.044518191879365986e+03,8.148985460597101337e+03,8.198662111524017746e+03,5.104285379685095904e+03,2.054444119825066082e+02
3.850000000000000000e+02,8.091461415247419609e+03,8.196066051374573362e+03,8.245091960940568242e+03,5.130482031541668221e+03,2.070952404721735149e+02
3.860000000000000000e+02,8.135882749848333333e+03,8.243997289738375912e+03,8.285467886445041586e+03,5.159271587150215055e+03,2.091593797022387093e+02
3.870000000000000000e+02,8.192810270292340647e+03,8.293844919087070593e+03,8.339951292427340377e+03,5.191995040013701328e+03,2.113618087714463911e+02
3.880000000000000000e+02,8.244112620946900279e+03,8.345924726325145457e+03,8.389712826980994578e+03,5.213657029237573624e+03,2.122383856328876846e+02
3.890000000000000000e+02,8.289021492902586033e+03,8.392256873965072373e+03,8.437767013362023135e+03,5.247666459546320766e+03,2.136729822148439268e+02
3.900000000000000000e+02,8.337423521744553000e+03,8.439955627735358576e+03,8.478992433219642407e+03,5.283337090613413238e+03,2.155028378312755422e+02
3.910000000000000000e+02,8.382086888523601374e+03,8.484777160348021425e+03,8.524805751321289790e+03,5.314775549706682796e+03,2.171840201495270435e+02
3.920000000000000000e+02,8.435152562876362936e+03,8.536385426986918901e+03,8.567824224001349648e+03,5.347583496830411605e+03,2.189799923203116805e+02
3.930000000000000000e+02,8.490763520555019568e+03,8.573083983125232407e+03,8.616221626316979382e+03,5.376644686426390763e+03,2.217339142898585749e+02
3.940000000000000000e+02,8.529266156941939698e+03,8.621787384344783277e+03,8.663533696765900459e+03,5.414339513244476620e+03,2.245027631871820972e+02
3.950000000000000000e+02,8.582598812458316388e+03,8.663919911282730027e+03,8.712545509848801885e+03,5.446952344222212560e+03,2.267527498298364605e+02
3.960000000000000000e+02,8.635847147041815333e+03,8.705888590935001048e+03,8.761269508339602908e+03,5.480521225217643405e+03,2.278377465976232088e+02
3.970000000000000000e+02,8.680638429971957521e+03,8.754090299417506685e+03,8.805067430631346724e+03,5.513633895254482923e+03,2.297571103788324649e+02
3.980000000000000000e+02,8.719073166939992007e+03,8.805440990130258797e+03,8.854025463077654422e+03,5.542509752347199537e+03,2.318551902301935002e+02
3.990000000000000000e+02,8.767038856216511704e+03,8.859068909934499970e+03,8.900472688807007216e+03,5.577715073787958318e+03,2.351419214678854814e+02
4.000000000000000000e+02,8.820872759119592956e+03,8.909173021983362560e+03,8.946535652589929668e+03,5.611508412253640927e+03,2.358722291035407750e+02
4.010000000000000000e+02,8.873500525654184457e+03,8.958535128839119352e+03,8.997394466519077469e+03,5.641945875841411180e+03,2.376794439967567882e+02
4.020000000000000000e+02,8.918893072915081575e+03,9.011453855032686988e+03,9.041669122480883743e+03,5.670691633204557547e+03,2.387969828138982393e+02
4.030000000000000000e+02,8.967277394195520174e+03,9.058110391449801682e+03,9.089369789389365906e+03,5.707115666443436567e+03,2.407237687692394275e+02
4.040000000000000000e+02,9.012600715477918129e+03,9.106619644869857439e+03,9.147327109945315897e+03,5.737297413093387149e+03,2.428186354235261035e+02
4.050000000000000000e+02,9.053455064266734553e+03,9.141723273543553660e+03,9.208657606003835099e+03,5.764510794853167681e+03,2.440383201683532661e+02
4.060000000000000000e+02,9.105815462233194921e+03,9.194397210807088413e+03,9.258197631721224752e+03,5.796000263938047283e+03,2.458146921343338533e+02
4.070000000000000000e+02,9.165103809634601930e+03,9.242210305069489550e+03,9.310921785261973127e+03,5.827459769155189861e+03,2.481335015737681431e+02
4.080000000000000000e+02,9.227942413775252135e+03,9.296742911945573724e+03,9.361041815911477897e+03,5.854263956801786662e+03,2.503398698381221550e+02
4.090000000000000000e+02,9.269566076083439839e+03,9.346524415073527052e+03,9.409801803145321173e+03,5.884809752123167527e+03,2.532850892981371089e+02
4.100000000000000000e+02,9.327755153033418537e+03,9.399004997464053304e+03,9.450688923880679795e+03,5.918429349593447114e+03,2.556493709560187426e+02
4.110000000000000000e+02,9.378185249101676163e+03,9.447100647006755025e+03,9.501099417323057423e+03,5.948732189903660583e+03,2.584069246711217716e+02
4.120000000000000000e+02,9.428996129609768104e+03,9.493476880327203617e+03,9.551328780839912724e+03,5.982010900887175012e+03,2.608687913024506315e+02
4.130000000000000000e+02,9.478866255977109176e+03,9.535825633817446942e+03,9.604099393036580295e+03,6.014778202335812239e+03,2.623823465251770699e+02
4.140000000000000000e+02,9.526999452931282576e+03,9.580910500384770785e+03,9.654785819805671053e+03,6.042370840194415905e+03,2.641345615978674459e+02
4.150000000000000000e+02,9.574431143902133044e+03,9.635054698668100173e+03,9.706861453380242892e+03,6.073288745857767026e+03,2.657291949195321195e+02
4.160000000000000000e+02,9.621762489242846641e+03,9.685320484303749254e+03,9.746572722897226413e+03,6.108871393840916426e+03,2.686882993732361911e+02
4.170000000000000000e+02,9.669736872509225577e+03,9.732452909992174682e+03,9.806309990141264279e+03,6.139474017767000987e+03,2.713860634539222474e+02
4.180000000000000000e+02,9.715495375225073076e+03,9.783076687896103977e+03,9.856508293181101180e+03,6.172171966684865765e+03,2.723672801813434603e+02
4.190000000000000000e+02,9.763956309327099007e+03,9.840955478401692744e+03,9.898295558689915197e+03,6.207079401925720958e+03,2.745303903610723637e+02
4.200000000000000000e+02,9.812452606322651263e+03,9.890739225298922975e+03,9.956176172212222809e+03,6.241285501226399901e+03,2.777809907106212108e+02
4.210000000000000000e+02,9.860461188210303590e+03,9.936779789554166200e+03,1.001121761964861435e+04,6.273312437582315397e+03,2.799813181024360915e+02
4.220000000000000000e+02,9.913898221755027407e+03,9.979465812925904174e+03,1.006589045857606834e+04,6.305050073332929969e+03,2.818264121841715451e+02
4.230000000000000000e+02,9.959158140563924462e+03,1.003255306710852528e+04,1.011711222905571049e+04,6.329693894275646016e+03,2.852535832274232916e+02
4.240000000000000000e+02,1.000791407201484617e+04,1.008506585787710719e+04,1.016077144274144666e+04,6.364489466873247693e+03,2.872233266549235964e+02
4.250000000000000000e+02,1.006080789129074219e+04,1.012227337566657661e+04,1.021743019179838848e+04,6.399317156894816435e+03,2.890028838935246540e+02
4.260000000000000000e+02,1.012125145142003748e+04,1.016800028525322705e+04,1.026426212317649697e+04,6.433065053112465648e+03,2.914403592012352533e+02
4.270000000000000000e+02,1.016953104955164235e+04,1.021709559089154573e+04,1.030870988665178447e+04,6.470819523360190942e+03,2.933227057182623412e+02
4.280000000000000000e+02,1.021711372024391676e+04,1.027439797239541440e+04,1.036518503546611282e+04,6.506652022768215829e+03,2.951842358509588848e+02
4.290000000000000000e+02,1.026989640143483666e+04,1.033677254697263197e+04,1.041837316332644150e+04,6.542146265604429573e+03,2.977894718118599826e+02
4.300000000000000000e+02,1.032946580546718724e+04,1.040068257926164370e+04,1.046600500151583401e+04,6.576629683035267590e+03,3.013279233555285828e+02
4.310000000000000000e+02,1.037087273651413125e+04,1.045139028580437298e+04,1.051779022008062748e+04,6.613243270415814550e+03,3.022847964344435354e+02
4.320000000000000000e+02,1.041689046037201297e+04,1.050614740770463322e+04,1.057337210881736064e+04,6.646003609576237068e+03,3.046565650801044285e+02
4.330000000000000000e+02,1.047601856098561984e+04,1.055200386840322972e+04,1.062756781654539373e+04,6.679188325539387733e+03,3.061192596045773371e+02
4.340000000000000000e+02,1.052674176500062276e+04,1.060167022988578901e+04,1.068432427134320096e+04,6.714517681003885627e+03,3.088219911964847597e+02
4.350000000000000000e+02,1.057775204020531964e+04,1.065386769313918194e+04,1.073913817904104144e+04,6.757519115987959594e+03,3.109421632267331006e+02
4.360000000000000000e+02,1.063777594705043521e+04,1.070637190791059766e+04,1.080235563897537031e+04,6.790895884640822260e+03,3.137569712995309601e+02
4.370000000000000000e+02,1.068232314992411921e+04,1.076291994087973944e+04,1.085472975926326762e+04,6.828860068426227372e+03,3.169534182703399097e+02
4.380000000000000000e+02,1.073641031365445997e+04,1.081314203832523526e+04,1.090996398311990561e+04,6.861792705396918791e+03,3.194603798888449546e+02
4.390000000000000000e+02,1.078403280232888210e+04,1.087610601302306532e+04,1.097129172407358783e+04,6.899959841221551869e+03,3.209796232862568672e+02
4.400000000000000000e+02,1.083658801285890149e+04,1.092154168895274779e+04,1.102056109291249231e+04,6.931307124464458866e+03,3.234336507678743828e+02
4.410000000000000000e+02,1.090351557585597402e+04,1.096717471696534994e+04,1.107154345979816935e+04,6.964963376013110974e+03,3.257281567742662105e+02
4.420000000000000000e+02,1.095679333452809442e+04,1.102345418471857556e+04,1.112108552278434399e+04,6.999570651982814525e+03,3.279802363911437624e+02
4.430000000000000000e+02,1.100304717905350844e+04,1.107300636381754884e+04,1.118065168527003698e+04,7.034400684461730634e+03,3.315778754817103504e+02
4.440000000000000000e+02,1.106345761972047694e+04,1.112900133760296012e+04,1.123605171048802185e+04,7.067078106947434208e+03,3.343776846058130445e+02
4.450000000000000000e+02,1.112126870212341782e+04,1.118552029025209595e+04,1.128662471089551218e+04,7.102781494229835516e+03,3.361985667415971193e+02
4.460000000000000000e+02,1.118068763194695748e+04,1.124575308116563247e+04,1.134107019141502678e+04,7.143213453260021197e+03,3.382446576229527295e+02
4.470000000000000000e+02,1.123390959479486446e+04,1.129441816686940729e+04,1.139789289520652528e+04,7.182527289194462355e+03,3.408020543385233623e+02
4.480000000000000000e+02,1.128869741541856274e+04,1.135100290719957775e+04,1.144840944679258428e+04,7.221314855303231525e+03,3.426715679296653434e+02
4.490000000000000000e+02,1.134361281317254907e+04,1.141045257451078214e+04,1.150084331568030029e+04,7.259560736140012523e+03,3.455755625834291891e+02
4.500000000000000000e+02,1.139109647982044407e+04,1.147199344321212993e+04,1.156105309691178991e+04,7.302788521658958416e+03,3.490578562829184648e+02
4.510000000000000000e+02,1.144146717566141524e+04,1.153147947198496331e+04,1.162187060223430308e+04,7.336400717694903506e+03,3.509072513231880066e+02
4.520000000000000000e+02,1.149325963253916962e+04,1.159524010122300569e+04,1.167945320504430492e+04,7.373335924905260981e+03,3.548342638817758825e+02
4.530000000000000000e+02,1.155858042452764312e+04,1.163888265145199875e+04,1.175255595762556186e+04,7.407224634786851311e+03,3.574198185848265439e+02
4.540000000000000000e+02,1.161908445870320429e+04,1.169001087505403120e+04,1.181301137306147029e+04,7.445008164790313458e+03,3.607935607698377680e+02
4.550000000000000000e+02,1.166820109711930127e+04,1.174664722168537628e+04,1.186659904975137943e+04,7.476888850557815204e+03,3.628386487171509316e+02
4.560000000000000000e+02,1.172118352235352359e+04,1.179019588521484548e+04,1.190987212827015901e+04,7.520549913856798412e+03,3.656023607624584884e+02
4.570000000000000000e+02,1.177910527383599037e+04,1.185099713447433714e+04,1.196503566223032794e+04,7.557583988073702130e+03,3.685109748936652068e+02
4.580000000000000000e+02,1.183878780896320495e+04,1.191270592734491765e+04,1.202129753498314676e+04,7.599666693883431435e+03,3.709312312396880316e+02
4.590000000000000000e+02,1.188655066177404660e+04,1.197470892309226656e+04,1.207474639377814310e+04,7.629906581327250024e+03,3.733788148369533246e+02
4.600000000000000000e+02,1.194133981541160028e+04,1.202696604124651822e+04,1.213916203548406520e+04,7.666727526906321145e+03,3.758901224339922464e+02
4.610000000000000000e+02,1.200363429136116065e+04,1.208263372253282250e+04,1.219305153254031393e+04,7.697300214996370414e+03,3.784335810995085581e+02
4.620000000000000000e+02,1.205406116756450865e+04,1.214141212296057165e+04,1.225936958868199872e+04,7.734762402702386680e+03,3.814200613893286800e+02
4.630000000000000000e+02,1.211079161445993668e+04,1.219639884816448102e+04,1.231326389006042518e+04,7.768949051906936802e+03,3.834504296964183254e+02
4.640000000000000000e+02,1.216664582616902044e+04,1.224318654350136057e+04,1.237725422142778007e+04,7.810176219583980128e+03,3.855585560366824893e+02
4.650000000000000000e+02,1.222131313972042699e+04,1.229320886080532546e+04,1.244038107224720989e+04,7.848506748825244358e+03,3.882685644351580549e+02
4.660000000000000000e+02,1.227185205221545402e+04,1.234280977727213576e+04,1.248518059751611509e+04,7.883052155892851260e+03,3.916956358101138562e+02
4.670000000000000000e+02,1.232440462030240815e+04,1.240345808292705988e+04,1.254079040525023811e+04,7.917815314214780301e+03,3.938181405031400573e+02
4.680000000000000000e+02,1.237870316822724635e+04,1.245449967977389315e+04,1.258579690453293006e+04,7.961392450022307457e+03,3.962324703236601522e+02
4.690000000000000000e+02,1.243405818670099143e+04,1.250815736070147614e+04,1.264531394937027653e+04,7.993652998156032481e+03,4.003810691689974419e+02
4.700000000000000000e+02,1.249282664447591742e+04,1.256715290038688545e+04,1.269964121015997443e+04,8.029184843772432941e+03,4.037613096252183595e+02
4.710000000000000000e+02,1.254739253766130059e+04,1.262189986134725768e+04,1.275368192739126789e+04,8.073992480615899694e+03,4.064103799630753997e+02
4.720000000000000000e+02,1.259316928731174266e+04,1.267903514495503805e+04,1.280848382000822676e+04,8.109488948816718221e+03,4.093059854570679477e+02
4.730000000000000000e+02,1.263756950582026730e+04,1.274876989121522820e+04,1.286064744606852219e+04,8.138325409328644128e+03,4.115206060421340908e+02
4.740000000000000000e+02,1.269649519335351943e+04,1.281957390927562665e+04,1.291119576040146057e+04,8.175847198765166468e+03,4.138281991615306765e+02
4.750000000000000000e+02,1.275737984046398560e+04,1.288555739183203696e+04,1.296683874780681981e+04,8.210825655586610083e+03,4.161796172374243383e+02
4.760000000000000000e+02,1.281799201924830413e+04,1.294690474061725399e+04,1.302288934176224575e+04,8.248747903782681533e+03,4.198207040739975469e+02
4.770000000000000000e+02,1.287971168309204222e+04,1.299517646103443622e+04,1.308657322201988791e+04,8.290784253439444001e+03,4.222863901256150712e+02
4.780000000000000000e+02,1.293837281436781268e+04,1.304340359641559735e+04,1.314827918506038077e+04,8.326479578410637259e+03,4.246883041283846865e+02
4.790000000000000000e+02,1.300591003756971259e+04,1.310938818866248039e+04,1.321416491000885071e+04,8.366369992485026160e+03,4.264160371833110048e+02
4.800000000000000000e+02,1.305990815399024541e+04,1.316527691881572719e+04,1.327185818914380798e+04,8.406381927237967830e+03,4.293875707306106619e+02
4.810000000000000000e+02,1.311348053672694732e+04,1.323609233456480797e+04,1.333301647359182971e+04,8.446047604731202227e+03,4.324332567803328971e+02
4.820000000000000000e+02,1.317432042114217256e+04,1.328398812986340454e+04,1.339792482178909995e+04,8.485012010363607260e+03,4.357220476378677745e+02
4.830000000000000000e+02,1.322220290415962882e+04,1.333902023512308551e+04,1.345033804071865234e+04,8.524679657872200551e+03,4.381221999570798289e+02
4.840000000000000000e+02,1.327100678072556002e+04,1.339810725678994095e+04,1.351805680264780676e+04,8.561200007078188719e+03,4.423888615120725945e+02
4.850000000000000000e+02,1.333168404654810365e+04,1.346239610225422075e+04,1.358170926639097706e+04,8.598991692531753870e+03,4.440248408433798204e+02
4.860000000000000000e+02,1.339681191455440057e+04,1.351823051321844105e+04,1.364627591836818465e+04,8.633413227533186728e+03,4.473587624837447265e+02
4.870000000000000000e+02,1.346080718565527422e+04,1.357687873975307230e+04,1.369662919653289646e+04,8.675659616372477103e+03,4.486648791950505029e+02
4.880000000000000000e+02,1.351590066015162301e+04,1.364419592836797347e+04,1.375823364014369690e+04,8.716493195304052279e+03,4.513948425295156426e+02
4.890000000000000000e+02,1.358281518428865456e+04,1.370520771586696173e+04,1.381121580187819927e+04,8.759593377032913850e+03,4.546125410973425574e+02
4.900000000000000000e+02,1.363847289192240351e+04,1.376231845841142967e+04,1.387391129817305591e+04,8.800697083677285264e+03,4.572441792604657849e+02
4.910000000000000000e+02,1.369646685069934028e+04,1.382966475615779200e+04,1.393187668162264890e+04,8.839144934136147640e+03,4.601006419357989898e+02
4.920000000000000000e+02,1.376072678240259120e+04,1.388275949916695026e+04,1.399408772814816984e+04,8.883481442512846115e+03,4.623914741630100025e+02
4.930000000000000000e+02,1.381788608574579666e+04,1.394031635689887298e+04,1.405612026657544629e+04,8.923279461139263731e+03,4.640688494121176291e+02
4.940000000000000000e+02,1.387349134255388344e+04,1.400134388429210412e+04,1.410216858142041747e+04,8.965517404277250535e+03,4.658485850836473219e+02
4.950000000000000000e+02,1.393059206316595009e+04,1.405914611323945792e+04,1.416079756046771581e+04,9.009989660139894113e+03,4.678621420947270053e+02
4.960000000000000000e+02,1.399034814308614659e+04,1.411568228487276792e+04,1.422599794929035124e+04,9.037806031184740277e+03,4.696782234917942560e+02
4.970000000000000000e+02,1.404826327701182890e+04,1.418346410759779246e+04,1.428522571666412841e+04,9.076903858646242952e+03,4.732184845714706967e+02
4.980000000000000000e+02,1.410996163733894718e+04,1.424352506842010916e+04,1.434211843496126676e+04,9.112489282669146633e+03,4.768983059205794461e+02
4.990000000000000000e+02,1.417705610078304380e+04,1.430916299916254502e+04,1.440439957489166773e+04,9.151803756437760967e+03,4.783790834034282966e+02
5.000000000000000000e+02,1.424559300695889578e+04,1.436873030386063147e+04,1.447452677100495202e+04,9.188694046140777573e+03,4.811600987382015546e+02
5.010000000000000000e+02,1.431152157163259653e+04,1.444038469372889813e+04,1.454895242067199797e+04,9.228472628037767208e+03,4.833511714081621449e+02
5.020000000000000000e+02,1.437551317785449646e+04,1.450584072190676306e+04,1.460388130038012059e+04,9.275089475270953699e+03,4.859457762899439786e+02
5.030000000000000000e+02,1.443787875855801212e+04,1.456398854002403095e+04,1.466765655385680293e+04,9.310998427629147045e+03,4.883849507075495922e+02
5.040000000000000000e+02,1.450326980505265419e+04,1.463224647263555198e+04,1.473904636766264593e+04,9.350860835171177314e+03,4.919036241162277747e+02
5.050000000000000000e+02,1.457062461649800025e+04,1.469399546796798677e+04,1.479169332820395539e+04,9.395371700436306128e+03,4.935221114655430483e+02
5.060000000000000000e+02,1.463419844480551183e+04,1.475222581783318674e+04,1.485451432740460223e+04,9.441252807728655171e+03,4.966657924043276466e+02
5.070000000000000000e+02,1.469046489698874211e+04,1.480912425605962198e+04,1.490962337370340902e+04,9.482581185170682147e+03,4.994866721001358201e+02
5.080000000000000000e+02,1.474395432181608521e+04,1.487431440757378368e+04,1.497178927649651087e+04,9.522889542706074280e+03,5.012809808999253391e+02
5.090000000000000000e+02,1.480359215167182992e+04,1.493792355524437153e+04,1.503811278924657745e+04,9.558968513493204227e+03,5.055075338329491501e+02
5.100000000000000000e+02,1.486587479681660443e+04,1.499176928679561388e+04,1.509814226161615261e+04,9.598678769825035488e+03,5.087422475330208727e+02
5.110000000000000000e+02,1.493707950986854485e+04,1.504840212799366782e+04,1.515903905579962156e+04,9.641033815934741142e+03,5.109405657764774560e+02
5.120000000000000000e+02,1.500021100445848424e+04,1.511465974782104240e+04,1.522890712066362357e+04,9.687674086883860582e+03,5.143604657805931311e+02
5.130000000000000000e+02,1.505929755733885395e+04,1.519031145356855632e+04,1.528243486301129997e+04,9.731406745444786793e+03,5.168873967214335607e+02
5.140000000000000000e+02,1.512665574006867610e+04,1.524879418507973423e+04,1.534456083826429676e+04,9.780772181373737112e+03,5.202057256496129867e+02
5.150000000000000000e+02,1.518429013481221955e+04,1.532241824461498618e+04,1.541083906448001653e+04,9.831800829860079830e+03,5.230976713310176365e+02
5.160000000000000000e+02,1.525575424048488640e+04,1.538540804744121124e+04,1.546454238724732022e+04,9.877700923927328404e+03,5.260504626016870589e+02
5.170000000000000000e+02,1.532335451906332855e+04,1.545154242806510592e+04,1.553682306358667847e+04,9.918469151603047067e+03,5.281770527589068251e+02
5.180000000000000000e+02,1.538830126765059140e+04,1.552290923888361795e+04,1.559247116562345036e+04,9.963006415658323021e+03,5.320363716237437757e+02
5.190000000000000000e+02,1.544568166022300647e+04,1.558725818539701140e+04,1.566057231231841433e+04,1.000733922413707296e+04,5.338707127415664218e+02
5.200000000000000000e+02,1.550614599831390296e+04,1.564750926128133142e+04,1.572398225854471275e+04,1.004778878982785682e+04,5.364604742651209790e+02
5.210000000000000000e+02,1.556546576334846577e+04,1.570543002100502054e+04,1.580522830687477472e+04,1.009318107986171162e+04,5.400830087032902611e+02
5.220000000000000000e+02,1.561999239437913275e+04,1.577978005876290263e+04,1.586522722192567380e+04,1.013072475109646803e+04,5.435310623717457474e+02
5.230000000000000000e+02,1.569637354993638655e+04,1.584856595968510737e+04,1.593810678418220050e+04,1.017321408262509431e+04,5.477774824840663541e+02
5.240000000000000000e+02,1.575214612685367683e+04,1.590892804465392874e+04,1.599442160149866686e+04,1.022211553913600437e+04,5.507252971751486257e+02
5.250000000000000000e+02,1.581707728434905221e+04,1.596639221280167476e+04,1.605862288990296292e+04,1.026984173767048742e+04,5.557004041552062290e+02
5.260000000000000000e+02,1.588222579562179089e+04,1.602898746351255249e+04,1.611586324031815639e+04,1.031445947290557706e+04,5.586855827154362260e+02
5.270000000000000000e+02,1.594587380000763733e+04,1.609317156221354890e+04,1.618716721130488440e+04,1.034995131687014509e+04,5.600129817333081519e+02
5.280000000000000000e+02,1.601945051203780531e+04,1.615290727080544457e+04,1.626309936794659370e+04,1.039471005186433104e+04,5.636234126539219460e+02
5.290000000000000000e+02,1.608254163534162763e+04,1.622046166283882849e+04,1.631705011457367800e+04,1.043993149064371755e+04,5.672310658400144803e+02
5.300000000000000000e+02,1.614086751299655043e+04,1.629322865622760401e+04,1.639037711101052992e+04,1.047905305417400086e+04,5.700646658035552719e+02
5.310000000000000000e+02,1.619817121854946527e+04,1.636682386761692032e+04,1.645701699492314947e+04,1.052473003225289358e+04,5.736828553096277119e+02
5.320000000000000000e+02,1.625980413187446538e+04,1.643289639183974214e+04,1.652493509944587277e+04,1.056040414610074549e+04,5.760610768773834707e+02
5.330000000000000000e+02,1.632954798825157195e+04,1.650258800785730637e+04,1.658722337225812589e+04,1.060185975480681918e+04,5.809420076950744942e+02
5.340000000000000000e+02,1.639196133785718848e+04,1.656950840830917150e+04,1.666069620088443480e+04,1.064316364127421184e+04,5.839599584418513132e+02
5.350000000000000000e+02,1.646718954216218845e+04,1.662540002864732014e+04,1.672989429922491399e+04,1.068465420011418428e+04,5.880535370155150758e+02
5.360000000000000000e+02,1.654453681899360890e+04,1.669145126394243925e+04,1.679258746628920926e+04,1.073536405361576544e+04,5.921505619755212138e+02
5.370000000000000000e+02,1.661517271853334751e+04,1.675093749502184073e+04,1.686861252060007246e+04,1.077352047945494814e+04,5.951923907601774317e+02
5.380000000000000000e+02,1.667543353116478829e+04,1.681731027813236142e+04,1.693100609922408330e+04,1.081194978129176525e+04,5.991599799889220321e+02
5.390000000000000000e+02,1.673450497348583303e+04,1.689242922241479391e+04,1.699158903512875258e+04,1.085395847992997005e+04,6.036350136897874563e+02
5.400000000000000000e+02,1.680179342197544247e+04,1.695669383965102315e+04,1.706466717232256633e+04,1.089532046505639300e+04,6.075410579472974177e+02
5.410000000000000000e+02,1.685930388338228295e+04,1.702254367762251059e+04,1.712918181724900933e+04,1.094246319853960085e+04,6.108881304756505415e+02
5.420000000000000000e+02,1.691752803363120620e+04,1.708461308088541773e+04,1.719592083797208397e+04,1.097552039549921392e+04,6.140569587501671549e+02
5.430000000000000000e+02,1.698581140535316808e+04,1.714432358442505938e+04,1.725909524862100807e+04,1.101089444345066295e+04,6.175661983687451766e+02
5.440000000000000000e+02,1.705527175847076796e+04,1.721357454637948831e+04,1.731586315769486828e+04,1.105501586234878778e+04,6.201695586601914556e+02
5.450000000000000000e+02,1.712038765955658891e+04,1.728856345676141063e+04,1.740119390197912435e+04,1.108996751203480017e+04,6.227329133437332302e+02
5.460000000000000000e+02,1.717668170867855224e+04,1.737311383763347840e+04,1.746303962508498080e+04,1.112485336885296783e+04,6.251444135530748554e+02
5.470000000000000000e+02,1.726195478049248050e+04,1.744616288886390248e+04,1.752645941992769804e+04,1.117216556286618106e+04,6.282446108055222567e+02
5.480000000000000000e+02,1.733270811179101293e+04,1.750507043888670887e+04,1.760772808510670438e+04,1.121610075170112577e+04,6.313414488614766924e+02
5.490000000000000000e+02,1.741363780655367373e+04,1.756634865415043532e+04,1.768497089178658644e+04,1.126143837467135018e+04,6.349810385908908756e+02
5.500000000000000000e+02,1.747597624242337406e+04,1.763654716095344338e+04,1.775927712657574011e+04,1.130326527728644214e+04,6.385804742131629155e+02
5.510000000000000000e+02,1.755121806919462688e+04,1.769129244716116955e+04,1.783587038133957685e+04,1.134584340104830517e+04,6.408703131053068773e+02
5.520000000000000000e+02,1.762228001371132996e+04,1.776667501142494439e+04,1.791218776189181517e+04,1.138685398250551953e+04,6.458688559158423459e+02
5.530000000000000000e+02,1.770028464405237537e+04,1.782899424670006556e+04,1.796968971233165212e+04,1.143859296039185392e+04,6.507267468579373144e+02
5.540000000000000000e+02,1.777542377279867651e+04,1.790101778769346856e+04,1.804246717785582587e+04,1.147874109838509503e+04,6.547927537232340001e+02
5.550000000000000000e+02,1.784063067813382077e+04,1.796499161249135796e+04,1.811097605810374080e+04,1.152566219647144317e+04,6.548765663793283238e+02
5.560000000000000000e+02,1.791906022471084361e+04,1.803825458812282159e+04,1.817335373423183410e+04,1.156641210171522471e+04,6.592080964138170884e+02
5.570000000000000000e+02,1.799324639109192867e+04,1.810610572016148944e+04,1.824861216424439044e+04,1.160948073528391615e+04,6.633053737254438147e+02
5.580000000000000000e+02,1.806113341064786800e+04,1.817542564499504078e+04,1.833404628347888502e+04,1.165798501812278118e+04,6.667501530750755592e+02
5.590000000000000000e+02,1.814468161804318515e+04,1.824166677649296616e+04,1.839943840270504006e+04,1.170409910735462472e+04,6.705001767378289514e+02
5.600000000000000000e+02,1.820943737295917890e+04,1.831619371901262639e+04,1.845685085200748290e+04,1.174885723576206510e+04,6.731725506086959285e+02
5.610000000000000000e+02,1.827860280584265274e+04,1.838814136606966349e+04,1.852860451929531700e+04,1.179570694381783323e+04,6.767999648760549007e+02
5.620000000000000000e+02,1.835158613329635409e+04,1.845028772736226892e+04,1.859845593919800376e+04,1.184287533069481105e+04,6.795093611457177758e+02
5.630000000000000000e+02,1.842759513102600249e+04,1.852274736029093037e+04,1.866628979197637818e+04,1.188072933257956174e+04,6.838256197838929893e+02
5.640000000000000000e+02,1.848353644681410515e+04,1.859354084550546395e+04,1.874008778241632172e+04,1.192636136758308567e+04,6.861092353123665362e+02
5.650000000000000000e+02,1.855579105128061201e+04,1.866320437900529214e+04,1.880789187689173559e+04,1.197341936930376687e+04,6.879872095120263111e+02
5.660000000000000000e+02,1.862115304410448152e+04,1.871647455647987954e+04,1.886752612820173090e+04,1.201473662126680756e+04,6.918926139909517588e+02
5.670000000000000000e+02,1.869917784994898102e+04,1.877108588891637919e+04,1.894207033633814353e+04,1.205798816453870313e+04,6.953523027672242733e+02
5.680000000000000000e+02,1.876889312611348214e+04,1.883934072563915106e+04,1.901334744271473755e+04,1.210214626953904917e+04,6.991048747138781891e+02
5.690000000000000000e+02,1.884403685320020668e+04,1.891635848047531181e+04,1.908247790940099003e+04,1.214333841688015673e+04,7.031750199535276806e+02
5.700000000000000000e+02,1.889851703240579445e+04,1.899105604909075919e+04,1.915305156489239016e+04,1.219575956534084980e+04,7.074029820482323885e+02
5.710000000000000000e+02,1.894722864531289088e+04,1.905935736195906429e+04,1.922774216885200804e+04,1.224466723840854684e+04,7.116329272163233099e+02
5.720000000000000000e+02,1.901434891988851814e+04,1.914210051873682096e+04,1.929647794943613917e+04,1.228620908518994111e+04,7.148895195715783757e+02
5.730000000000000000e+02,1.908897599118196013e+04,1.921820051635053460e+04,1.936512896481480493e+04,1.234002794969265778e+04,7.190164558951230447e+02
5.740000000000000000e+02,1.915417717165349313e+04,1.927657787219988677e+04,1.943515397272205882e+04,1.238592461140387059e+04,7.211995424232386540e+02
5.750000000000000000e+02,1.923015865720133661e+04,1.935189920561630788e+04,1.951720445581134845e+04,1.242840543097581212e+04,7.252900790686676373e+02
5.760000000000000000e+02,1.930260731255618884e+04,1.942067369590511589e+04,1.959737128992098587e+04,1.248473800793401824e+04,7.267823854907256873e+02
5.770000000000000000e+02,1.937384450955960710e+04,1.949594747579225805e+04,1.967218891723758134e+04,1.252335150017515480e+04,7.301670044662793089e+02
5.780000000000000000e+02,1.944682292841497838e+04,1.956300776206428782e+04,1.973515912263558494e+04,1.256706498663702223e+04,7.306043565080517510e+02
5.790000000000000000e+02,1.953372489928109280e+04,1.963975777551088686e+04,1.982477992236924547e+04,1.262304975631252455e+04,7.340325175761007586e+02
5.800000000000000000e+02,1.959700515641608581e+04,1.969907495346833821e+04,1.989752636084926053e+04,1.266878801937643766e+04,7.379594538215158082e+02
5.810000000000000000e+02,1.965830445942139340e+04,1.975656082507951942e+04,1.997045250253184349e+04,1.271255883196472496e+04,7.411739214869614898e+02
5.820000000000000000e+02,1.973067300844282727e+04,1.982691507077933056e+04,2.005126322987321691e+04,1.275668830588398123e+04,7.455342946449079591e+02
5.830000000000000000e+02,1.980137476063768554e+04,1.989651661513346335e+04,2.011842163248478755e+04,1.279752930980476231e+04,7.489868288728071093e+02
5.840000000000000000e+02,1.987060391754175362e+04,1.996498125660199730e+04,2.019480798644371680e+04,1.284414732510498288e+04,7.535128542425077285e+02
5.850000000000000000e+02,1.993865553258100408e+04,2.003644672558481398e+04,2.026859926962753889e+04,1.289230451286753305e+04,7.588180327617093326e+02
5.860000000000000000e+02,2.000827391639082634e+04,2.010234004916777485e+04,2.034390997173041978e+04,1.293831374547437736e+04,7.635476219158192634e+02
5.870000000000000000e+02,2.008344431581086610e+04,2.017377082718517340e+04,2.041832011289891670e+04,1.298592420083011893e+04,7.677121909379052340e+02
5.880000000000000000e+02,2.015597646057749807e+04,2.024566274570544192e+04,2.048982710075765499e+04,1.302995473982909243e+04,7.711639812282699040e+02
5.890000000000000000e+02,2.022307553048004775e+04,2.033282433136609325e+04,2.056442141283467572e+04,1.307411230123735731e+04,7.747379247916908298e+02
5.900000000000000000e+02,2.028820949279580600e+04,2.040554133967408779e+04,2.064073676543551119e+04,1.313113011327207278e+04,7.773414840905675192e+02
5.910000000000000000e+02,2.035911385797322146e+04,2.049377488456188803e+04,2.070298179925484146e+04,1.317262390712213164e+04,7.799039882154199859e+02
5.920000000000000000e+02,2.042258506218019465e+04,2.056170654611365899e+04,2.075888988646533471e+04,1.322579472323981827e+04,7.829158779027727633e+02
5.930000000000000000e+02,2.050477113800305960e+04,2.063635928776769651e+04,2.084486251494336466e+04,1.327496751949257668e+04,7.873537854595665522e+02
5.940000000000000000e+02,2.059075918568296038e+04,2.070095799003445063e+04,2.090602987361812120e+04,1.332501562358488263e+04,7.893570494598440064e+02
5.950000000000000000e+02,2.065271671788113963e+04,2.077823252377250537e+04,2.098309326113392308e+04,1.337137115171163532e+04,7.939279190988794426e+02
5.960000000000000000e+02,2.072614043287331879e+04,2.085330280221852445e+04,2.106194815586623736e+04,1.341642489320921595e+04,7.982530199578285419e+02
5.970000000000000000e+02,2.080011171592890969e+04,2.091410003950494502e+04,2.113026157519921253e+04,1.346709206827044545e+04,8.034363996337032177e+02
5.980000000000000000e+02,2.086790658891724888e+04,2.098534638577182341e+04,2.120215516965377901e+04,1.351359252402492530e+04,8.091810656515812070e+02
5.990000000000000000e+02,2.095156296483094775e+04,2.104989756836822198e+04,2.126585867622656224e+04,1.356297556292455010e+04,8.132924289057489204e+02
6.000000000000000000e+02,2.102344923808492604e+04,2.112911880816127814e+04,2.133665019840141031e+04,1.362085997774677162e+04,8.170076885218153393e+02
6.010000000000000000e+02,2.108611311665661196e+04,2.119886100822291337e+04,2.141761729766623466e+04,1.366629347751822206e+04,8.216584448027151666e+02
6.020000000000000000e+02,2.116540021028496994e+04,2.127557777893332604e+04,2.148569991823822056e+04,1.371988107963754010e+04,8.253225737746055302e+02
6.030000000000000000e+02,2.122176979488361394e+04,2.134943253359696610e+04,2.155973491445114632e+04,1.376688655432003361e+04,8.290990115804468132e+02
6.040000000000000000e+02,2.129790218052537966e+04,2.142023395181332307e+04,2.163919493084596252e+04,1.381324156407816918e+04,8.305622507203254372e+02
6.050000000000000000e+02,2.137735088124583854e+04,2.149160899448175041e+04,2.171403749829016306e+04,1.386160277019915338e+04,8.331031241609307472e+02
6.060000000000000000e+02,2.145308402810749612e+04,2.156943315225755941e+04,2.177489228030923186e+04,1.390741177383243303e+04,8.375942352714580466e+02
6.070000000000000000e+02,2.152744975259912462e+04,2.164192064230793039e+04,2.185224066989329003e+04,1.394139770953181869e+04,8.404069057478961895e+02
6.080000000000000000e+02,2.159639657621584774e+04,2.171741625419817137e+04,2.193000359838155782e+04,1.398903622449604336e+04,8.433357447478319955e+02
6.090000000000000000e+02,2.167691072627719404e+04,2.179970102714835957e+04,2.200995444924107142e+04,1.403796724181005811e+04,8.468224143445472691e+02
6.100000000000000000e+02,2.175549478878314403e+04,2.186601792491878223e+04,2.209680129769889390e+04,1.408681686397664816e+04,8.517921265834338556e+02
6.110000000000000000e+02,2.182724862074461998e+04,2.194083536792141967e+04,2.217442837990022963e+04,1.412890142334361735e+04,8.552431416096484327e+02
6.120000000000000000e+02,2.189630640577460144e+04,2.202320883147929999e+04,2.226285883166553685e+04,1.417799635228130319e+04,8.588945558396745810e+02
6.130000000000000000e+02,2.196998042500803058e+04,2.209161101327242795e+04,2.234809935511503500e+04,1.422827034529088269e+04,8.642623970000619238e+02
6.140000000000000000e+02,2.203954298725351327e+04,2.218095730434589495e+04,2.244193193951540525e+04,1.428249521369195281e+04,8.678463395017810171e+02
6.150000000000000000e+02,2.211085914228672118e+04,2.225161813089234056e+04,2.252721820933403069e+04,1.433114825571143592e+04,8.730835114421827257e+02
6.160000000000000000e+02,2.218092065059022934e+04,2.231594614713965711e+04,2.260285405391997119e+04,1.438163302576432034e+04,8.772838470808753755e+02
6.170000000000000000e+02,2.225889655383511854e+04,2.239177197489041646e+04,2.268123609911937092e+04,1.443216876309603504e+04,8.814258992497955205e+02
6.180000000000000000e+02,2.233384414696502790e+04,2.247403109882835270e+04,2.274975078676930571e+04,1.449290959607795230e+04,8.849719357741953445e+02
6.190000000000000000e+02,2.239412407930383779e+04,2.253965426662424215e+04,2.283702408719415689e+04,1.454596098277499550e+04,8.880252225761057616e+02
6.200000000000000000e+02,2.247896901666119811e+04,2.260857507364095727e+04,2.292016734184193047e+04,1.459731883969699265e+04,8.912389966767552778e+02
6.210000000000000000e+02,2.255423401680117240e+04,2.267834049496181615e+04,2.298943887884082142e+04,1.464789512323520103e+04,8.955945769426103880e+02
6.220000000000000000e+02,2.262293402356574370e+04,2.275798876425543131e+04,2.308836225445342643e+04,1.469757282530845623e+04,8.994224575560936046e+02
6.230000000000000000e+02,2.271477783115790226e+04,2.283722885239710013e+04,2.317958071882824152e+04,1.474011634523984685e+04,9.033424800827681338e+02
6.240000000000000000e+02,2.279307072034699740e+04,2.291837873630055401e+04,2.325586275656174985e+04,1.480194369001187988e+04,9.067874223935486953e+02
6.250000000000000000e+02,2.286843417200799013e+04,2.298407705140212056e+04,2.334588889712305900e+04,1.484914797356007330e+04,9.103081024070652347e+02
6.260000000000000000e+02,2.295384781043369003e+04,2.305338720683535939e+04,2.341744151501596934e+04,1.490020181045977552e+04,9.151189794269988624e+02
6.270000000000000000e+02,2.302821507265637047e+04,2.313151853148399096e+04,2.350476178850752694e+04,1.495951163005783019e+04,9.212118708363973383e+02
6.280000000000000000e+02,2.311077095646381713e+04,2.321735046998278267e+04,2.358697502713917856e+04,1.501231205105800109e+04,9.240087805622620181e+02
6.290000000000000000e+02,2.318894994131669955e+04,2.329433028522947279e+04,2.366124352085923601e+04,1.507117451005045950e+04,9.271331721246785946e+02
6.300000000000000000e+02,2.326721459778252756e+04,2.336658741404414468e+04,2.375497946922650590e+04,1.512110883049687982e+04,9.298778305987409567e+02
6.310000000000000000e+02,2.334874604512958831e+04,2.343765675857738825e+04,2.384888276331305315e+04,1.517549419637315441e+04,9.350241830422196472e+02
6.320000000000000000e+02,2.342764900126182329e+04,2.351946612573444509e+04,2.391472769943455933e+04,1.523170702557211007e+04,9.379080250910582208e+02
6.330000000000000000e+02,2.351445422462225542e+04,2.359710826686456858e+04,2.401390159538855005e+04,1.528284549589820926e+04,9.416980287407966443e+02
6.340000000000000000e+02,2.359435016484271910e+04,2.369447229229650111e+04,2.409198629795025408e+04,1.532410347135466873e+04,9.463215708840898515e+02
6.350000000000000000e+02,2.366741716337211983e+04,2.377820526897788659e+04,2.418196240297492841e+04,1.538072404947601535e+04,9.497280378271810832e+02
6.360000000000000000e+02,2.374884037188667571e+04,2.386281108887128357e+04,2.425067009523986781e+04,1.543429983405806706e+04,9.537533127816825527e+02
6.370000000000000000e+02,2.381863358787301331e+04,2.393315386269426745e+04,2.433123383370619922e+04,1.548456434194675057e+04,9.561730000037547370e+02
6.380000000000000000e+02,2.389889211730156239e+04,2.402289531510432425e+04,2.441378396185021120e+04,1.553437915879814136e+04,9.587987474785588802e+02
6.390000000000000000e+02,2.397683082049364748e+04,2.410099840029719780e+04,2.449473665142023310e+04,1.559657829437411419e+04,9.614952227811643297e+02
6.400000000000000000e+02,2.405020385340944267e+04,2.417882745926480129e+04,2.457754220892114245e+04,1.564474865330022658e+04,9.640154679805496016e+02
6.410000000000000000e+02,2.413760353124397807e+04,2.426824181326161488e+04,2.467294452710462065e+04,1.569114196455912315e+04,9.656969494992988530e+02
6.420000000000000000e+02,2.422405790707517735e+04,2.436191906387604467e+04,2.475925756919432752e+04,1.574399397902876080e+04,9.685722996744378861e+02
6.430000000000000000e+02,2.429782613687813864e+04,2.444491546960741471e+04,2.484231673265036807e+04,1.580859223153506537e+04,9.729139894942785531e+02
6.440000000000000000e+02,2.437283474294290500e+04,2.451708171498186857e+04,2.493494927457875019e+04,1.587216429004320162e+04,9.767097811644136982e+02
6.450000000000000000e+02,2.444874069746861642e+04,2.460243393410022691e+04,2.503101939185704396e+04,1.593204919451371097e+04,9.805514250325705916e+02
6.460000000000000000e+02,2.450828829349141597e+04,2.468159005186351715e+04,2.511849980973537458e+04,1.599334085167917692e+04,9.830688829470251449e+02
6.470000000000000000e+02,2.459110666208207113e+04,2.476232818064535240e+04,2.519743999590766907e+04,1.604208001548242464e+04,9.861926841938762891e+02
6.480000000000000000e+02,2.465090397318190662e+04,2.483839436839203699e+04,2.527004751600946111e+04,1.610192963418407817e+04,9.908466493717619414e+02
6.490000000000000000e+02,2.474366935015276613e+04,2.490578051144215715e+04,2.534041887685434631e+04,1.615912478854183973e+04,9.956269547417964532e+02
6.500000000000000000e+02,2.482505665747808598e+04,2.499100937010522466e+04,2.542458785706724666e+04,1.621142406203226346e+04,9.998039493712858530e+02
6.510000000000000000e+02,2.490382660739856874e+04,2.507032334486149193e+04,2.549743900876013140e+04,1.627075523715898635e+04,1.002198046581841481e+03
6.520000000000000000e+02,2.499715755667221310e+04,2.516000433368659651e+04,2.559511892986816747e+04,1.632732970832240244e+04,1.004780751435066577e+03
6.530000000000000000e+02,2.509097165116988617e+04,2.525407701554361120e+04,2.567457470134596224e+04,1.637243568350954956e+04,1.007853543243749982e+03
6.540000000000000000e+02,2.517283419616661558e+04,2.533638859771409261e+04,2.575232421561130104e+04,1.642379188281242750e+04,1.013647976718664268e+03
6.550000000000000000e+02,2.524330825897279283e+04,2.542528898823750569e+04,2.584542792787091457e+04,1.647966688632284422e+04,1.016285507971520474e+03
6.560000000000000000e+02,2.532192085599948769e+04,2.550187137323288334e+04,2.594015870084410562e+04,1.652767356956735603e+04,1.020985717466505548e+03
6.570000000000000000e+02,2.540641255116619868e+04,2.558083541157281797e+04,2.603654392294830905e+04,1.657618655570871488e+04,1.025079293865026102e+03
6.580000000000000000e+02,2.547944445127290965e+04,2.566485761551766336e+04,2.611470637255241309e+04,1.662641198926074867e+04,1.030392545034811519e+03
6.590000000000000000e+02,2.555556328666110494e+04,2.574964795072108973e+04,2.619487915162447462e+04,1.668185760030132587e+04,1.034903513016672605e+03
6.600000000000000000e+02,2.564412293579053221e+04,2.583318907677698007e+04,2.626727021883750785e+04,1.672912235573974613e+04,1.038244819484335721e+03
6.610000000000000000e+02,2.572606199904734603e+04,2.592397306850816312e+04,2.634796596851286813e+04,1.678246033344572061e+04,1.043123660793934732e+03
6.620000000000000000e+02,2.579788769452118868e+04,2.600482781054061343e+04,2.643978759391532367e+04,1.683766839492545478e+04,1.047709161494046839e+03
6.630000000000000000e+02,2.588499006029970042e+04,2.609173926071080496e+04,2.652706186945943773e+04,1.689056319200335929e+04,1.050835468580733732e+03
6.640000000000000000e+02,2.597141204769802061e+04,2.616514713748572831e+04,2.659706169790524291e+04,1.694809596186513591e+04,1.054692919998266461e+03
6.650000000000000000e+02,2.606155804546277068e+04,2.624053505418005443e+04,2.668323721708612720e+04,1.701058832234031433e+04,1.060343135036298918e+03
6.660000000000000000e+02,2.614886342094188149e+04,2.632735500418300580e+04,2.677326766698603024e+04,1.705702063269807331e+04,1.065008655071804469e+03
6.670000000000000000e+02,2.623577044117544574e+04,2.641762868814689136e+04,2.685582171127956099e+04,1.710682312394141627e+04,1.070226041889118278e+03
6.680000000000000000e+02,2.632176520682068076e+04,2.650212651388374070e+04,2.694766442652197293e+04,1.715875050105212722e+04,1.073049976111266005e+03
6.690000000000000000e+02,2.641194450448879070e+04,2.658034659051802737e+04,2.704911351291133178e+04,1.721383326629433213e+04,1.078384888436014535e+03
6.700000000000000000e+02,2.648698650036177423e+04,2.666097228278825060e+04,2.715146742886161155e+04,1.727211291953983891e+04,1.082447501941738210e+03
6.710000000000000000e+02,2.658428187108095881e+04,2.674277164233481744e+04,2.724867282626615270e+04,1.731767916739893917e+04,1.084573805329009019e+03
6.720000000000000000e+02,2.666580976553946675e+04,2.682836561158797122e+04,2.734258460346198990e+04,1.736809359684308947e+04,1.089167401255225059e+03
6.730000000000000000e+02,2.674349609325952042e+04,2.691279833749750469e+04,2.743525591751024331e+04,1.742816579050500877e+04,1.090320257695884266e+03
6.740000000000000000e+02,2.681338867818659492e+04,2.699863566861332947e+04,2.752122895626074751e+04,1.749051880641327443e+04,1.093837464906065634e+03
6.750000000000000000e+02,2.691134068602133630e+04,2.708106290442281170e+04,2.761576653604004969e+04,1.753781180540253990e+04,1.097880649252231478e+03
6.760000000000000000e+02,2.701042374889304119e+04,2.716745174726674304e+04,2.770997209835149624e+04,1.758376395510043221e+04,1.102111747591792664e+03
6.770000000000000000e+02,2.710028242803881949e+04,2.724258749282720601e+04,2.779404501207403518e+04,1.763674096066983475e+04,1.106766690155021251e+03
6.780000000000000000e+02,2.717296714379816694e+04,2.733181353786179170e+04,2.787962159078185141e+04,1.768657490549332579e+04,1.111163530303927928e+03
6.790000000000000000e+02,2.725374804022512762e+04,2.740078248108895787e+04,2.796309162098469824e+04,1.773231106647460547e+04,1.115126910484898872e+03
6.800000000000000000e+02,2.732818586423535453e+04,2.748388114289741497e+04,2.805993670969837694e+04,1.778220341122214450e+04,1.119830277648374704e+03
6.810000000000000000e+02,2.742223411897957340e+04,2.756995772909183142e+04,2.814912631416846853e+04,1.783609848479249558e+04,1.124329220465926255e+03
6.820000000000000000e+02,2.750000589700981072e+04,2.766617010071421828e+04,2.825130640515805135e+04,1.789962764379613509e+04,1.128092511924770633e+03
6.830000000000000000e+02,2.758940513961118268e+04,2.773453345067703776e+04,2.833002595790871783e+04,1.795826523519718103e+04,1.134157636323629049e+03
6.840000000000000000e+02,2.768154160760161903e+04,2.781824380370867584e+04,2.841569733784693381e+04,1.801208120785408391e+04,1.137304262140961328e+03
6.850000000000000000e+02,2.775489850054537237e+04,2.791318404068519158e+04,2.848029804018540017e+04,1.805929188567366145e+04,1.142329633048382902e+03
6.860000000000000000e+02,2.783077132543932385e+04,2.800303499254648341e+04,2.857601634971424210e+04,1.812400356558126805e+04,1.144564194276403668e+03
6.870000000000000000e+02,2.791858004473296023e+04,2.807468210313950112e+04,2.867874660384976596e+04,1.818502131806256875e+04,1.149941225803256884e+03
6.880000000000000000e+02,2.800769736921104413e+04,2.816291464372583869e+04,2.876447021874938218e+04,1.824627246702504999e+04,1.155281767545824778e+03
6.890000000000000000e+02,2.808987292003201946e+04,2.825945604353807721e+04,2.884457972904978669e+04,1.830306431404597242e+04,1.158785011440478684e+03
6.900000000000000000e+02,2.816819793966633733e+04,2.834590478745949440e+04,2.892953186790365726e+04,1.836365784523845650e+04,1.163006498649683408e+03
6.910000000000000000e+02,2.824564024577899181e+04,2.843880348272058836e+04,2.901528806028252438e+04,1.841376858418707707e+04,1.169214762996018408e+03
6.920000000000000000e+02,2.834252582394626370e+04,2.852348355085489675e+04,2.909995838164752058e+04,1.846154918340553559e+04,1.174666390399635020e+03
6.930000000000000000e+02,2.843833988558597412e+04,2.859585283449406052e+04,2.918760700934943088e+04,1.851801651484334070e+04,1.176492274275128011e+03
6.940000000000000000e+02,2.852181066734210253e+04,2.869565528534506302e+04,2.926189160273752714e+04,1.858218042196338502e+04,1.181903681821154350e+03
6.950000000000000000e+02,2.860167013394572859e+04,2.876932086453110969e+04,2.935247562900308185e+04,1.863961761766321433e+04,1.186958946387406741e+03
6.960000000000000000e+02,2.868055429491267932e+04,2.885493330012890874e+04,2.944911347888043383e+04,1.869658560609796405e+04,1.190864555419483850e+03
6.970000000000000000e+02,2.878523144694465009e+04,2.894155790117101424e+04,2.953825153955780115e+04,1.875737441713549197e+04,1.195519584690124475e+03
6.980000000000000000e+02,2.887402847589289377e+04,2.903371381327039489e+04,2.963520304059324553e+04,1.881467449119344019e+04,1.201850464007702612e+03
6.990000000000000000e+02,2.895837032994643232e+04,2.912735731368514098e+04,2.971472073572198860e+04,1.886642437562542182e+04,1.207472225136707493e+03
7.000000000000000000e+02,2.905261434274476778e+04,2.921931114561890354e+04,2.978721520329609848e+04,1.893193803653649593e+04,1.209532590916862773e+03
7.010000000000000000e+02,2.915970677270510714e+04,2.930713049723827862e+04,2.985687741077123064e+04,1.898360981249393808e+04,1.213829014359374014e+03
7.020000000000000000e+02,2.924086475635622628e+04,2.938255349259632203e+04,2.994139257734110288e+04,1.904396412019440322e+04,1.218548466042740074e+03
7.030000000000000000e+02,2.932649854905450411e+04,2.945759940920825466e+04,3.002902139632648323e+04,1.909808629683082836e+04,1.222042072322990180e+03
7.040000000000000000e+02,2.941382556032507273e+04,2.953563694563888566e+04,3.011321379125114618e+04,1.916222392692786525e+04,1.226431639415506197e+03
7.050000000000000000e+02,2.949704870931207915e+04,2.963359315193988368e+04,3.021184349289245074e+04,1.922194369615760661e+04,1.231517422889221962e+03
7.060000000000000000e+02,2.957741204090038809e+04,2.972004951171132052e+04,3.029940734626197445e+04,1.929560363529892493e+04,1.235480921999339898e+03
7.070000000000000000e+02,2.966643741796077666e+04,2.980885126806675908e+04,3.038902639705022739e+04,1.934967521405258594e+04,1.240963280686501093e+03
7.080000000000000000e+02,2.976057020680010464e+04,2.991004226607771125e+04,3.047440962125239457e+04,1.941209060415345812e+04,1.245435154303004310e+03
7.090000000000000000e+02,2.984411272507868853e+04,3.000037236189009127e+04,3.056257618315576474e+04,1.946884041228808928e+04,1.250658515349258778e+03
7.100000000000000000e+02,2.994055726569242688e+04,3.007279589576351282e+04,3.064901966612883552e+04,1.952909368178094155e+04,1.254653489860353602e+03
7.110000000000000000e+02,3.003224811076866172e+04,3.015629750169134786e+04,3.074047239977741992e+04,1.958655504308485979e+04,1.259497149608382188e+03
7.120000000000000000e+02,3.014339939575053359e+04,3.025345403296962832e+04,3.083806823517843441e+04,1.963172353344035218e+04,1.263430873025823303e+03
7.130000000000000000e+02,3.023763548790402274e+04,3.035044290335078040e+04,3.094255419083977176e+04,1.969442548434752098e+04,1.268524863182908348e+03
7.140000000000000000e+02,3.032119668480077962e+04,3.045500017155439127e+04,3.103348554049039376e+04,1.975129834904687959e+04,1.272347306939579539e+03
7.150000000000000000e+02,3.040912519625880668e+04,3.054999314957325259e+04,3.111488165029605079e+04,1.980223886651195789e+04,1.276734272718142620e+03
7.160000000000000000e+02,3.049941729508972639e+04,3.065325005367271660e+04,3.120481011391905486e+04,1.985719373482255469e+04,1.281326200120330213e+03
7.170000000000000000e+02,3.058551951118505531e+04,3.073771407646415901e+04,3.128144718975523210e+04,1.991763908296583759e+04,1.286791166747596890e+03
7.180000000000000000e+02,3.067571031750577094e+04,3.082120654794545408e+04,3.137946584905734198e+04,1.996926228551856912e+04,1.289995325055404464e+03
7.190000000000000000e+02,3.075701160049060854e+04,3.091775747837034578e+04,3.147057176002802589e+04,2.002071887849569612e+04,1.292329401680626233e+03
7.200000000000000000e+02,3.084931209941681300e+04,3.100482996166879821e+04,3.155763630590676257e+04,2.008677828099594262e+04,1.297148865425651366e+03
7.210000000000000000e+02,3.092458885311966151e+04,3.107669702946607867e+04,3.163534548153485230e+04,2.014145355838430987e+04,1.301600906817522173e+03
7.220000000000000000e+02,3.102179507107169047e+04,3.116075029751292459e+04,3.171860980396873492e+04,2.019944493751138725e+04,1.306671462167003938e+03
7.230000000000000000e+02,3.110489668639999945e+04,3.125546160728466930e+04,3.181511345017666463e+04,2.026226951351859680e+04,1.312398408798893342e+03
7.240000000000000000e+02,3.120681968412438073e+04,3.133801145951707440e+04,3.191148864208072337e+04,2.032997804627040387e+04,1.317219737700989072e+03
7.250000000000000000e+02,3.128702284033820615e+04,3.143719779180903788e+04,3.199136843386784312e+04,2.039139278626511805e+04,1.323334295666362777e+03
7.260000000000000000e+02,3.136714527294863365e+04,3.154604607780849256e+04,3.209294473624753300e+04,2.045907043176742445e+04,1.327846570057279678e+03
7.270000000000000000e+02,3.143920057440971141e+04,3.163271186301703347e+04,3.218894569905383469e+04,2.051713462796293970e+04,1.329378937356044162e+03
7.280000000000000000e+02,3.152923328917771141e+04,3.170843367830765419e+04,3.227666289509187482e+04,2.057697874289237734e+04,1.332578231703947040e+03
7.290000000000000000e+02,3.162053732692332414e+04,3.180403093314584112e+04,3.238193737131136004e+04,2.064947060240232895e+04,1.338168467105240779e+03
7.300000000000000000e+02,3.171216001427977972e+04,3.188953690833355358e+04,3.245814924977746341e+04,2.070176979960867538e+04,1.343487354533004691e+03
7.310000000000000000e+02,3.180140499210431881e+04,3.197688817050751823e+04,3.256348161435448128e+04,2.076820620612988932e+04,1.346656082559090464e+03
7.320000000000000000e+02,3.189764197529058947e+04,3.208230589991358283e+04,3.265390648643871828e+04,2.081909123175208151e+04,1.350059944554464664e+03
7.330000000000000000e+02,3.200233740906911044e+04,3.218159393975828425e+04,3.273767175089496959e+04,2.088031742441028837e+04,1.355412151590269787e+03
7.340000000000000000e+02,3.209429887616396809e+04,3.227114984828032902e+04,3.282115632757654384e+04,2.093494909561536770e+04,1.360870136487671061e+03
7.350000000000000000e+02,3.219143425402990761e+04,3.234215461797880198e+04,3.290426850436189852e+04,2.098851443419315183e+04,1.367494572257721074e+03
7.360000000000000000e+02,3.231232530705935278e+04,3.245087168164534523e+04,3.299833332889276790e+04,2.104659737905279690e+04,1.374699719942505908e+03
7.370000000000000000e+02,3.240517035378719083e+04,3.253978287314813497e+04,3.309682781011081534e+04,2.110401038418659300e+04,1.380077682710887530e+03
7.380000000000000000e+02,3.250056228606819059e+04,3.262814616176437994e+04,3.318126981654595875e+04,2.117194102435852255e+04,1.384768560861197102e+03
7.390000000000000000e+02,3.258412260795438488e+04,3.270913439243991161e+04,3.328338055856838764e+04,2.121575812360495183e+04,1.390535986900033095e+03
7.400000000000000000e+02,3.267583948533506918e+04,3.278967383682382933e+04,3.336886049245206959e+04,2.127345161761334384e+04,1.396759223448510966e+03
7.410000000000000000e+02,3.276828110796144756e+04,3.287640874753613025e+04,3.345094596005234052e+04,2.134250769432527159e+04,1.401160694974169928e+03
7.420000000000000000e+02,3.286560368162477971e+04,3.296379557679505524e+04,3.354647641622134688e+04,2.141305023195706963e+04,1.406867947577080486e+03
7.430000000000000000e+02,3.295774710482183582e+04,3.305632024207992799e+04,3.363872401575004915e+04,2.147112641911955870e+04,1.411840973458794906e+03
7.440000000000000000e+02,3.303300895278072858e+04,3.314143604733375832e+04,3.372995808983161987e+04,2.152901420291148679e+04,1.416550253055351277e+03
7.450000000000000000e+02,3.312248375209620281e+04,3.322059748313933960e+04,3.381317705063068570e+04,2.158412942114006364e+04,1.421072200378435809e+03
7.460000000000000000e+02,3.321085079935991962e+04,3.330608061454458220e+04,3.390360288422644953e+04,2.164697104373633192e+04,1.424924938501753559e+03
7.470000000000000000e+02,3.329786143510834518e+04,3.339700732069655351e+04,3.401035256536145607e+04,2.172215336909788311e+04,1.430576314682771226e+03
7.480000000000000000e+02,3.338878276392495900e+04,3.349311539478876512e+04,3.410496028263229528e+04,2.178462093044559879e+04,1.436963816659984786e+03
7.490000000000000000e+02,3.348051850332348113e+04,3.358706005059106246e+04,3.420864812996113324e+04,2.183205887869755679e+04,1.444177491281037419e+03

